Application of Stabilized Explicit Runge-Kutta Methods to the Incompressible Navier-Stokes Equations by means of a Projection Method and a Differential Algebraic Approach

In this master thesis we have compared different second order stabilized explicit Runge-Kutta methods when applied to the incompressible Navier-Stokes equations by means of a projection method and a differential algebraic approach. We explored the stability and accuracy properties of the RKC, ROCK2 and PIROCK schemes when coupled with the projection and the differential algebraic approach. PIROCK has shown unexpected instabilities, ROCK2 resulted to be the most efficient and versatile Runge-Kutta method taken into account. The differential algebraic approach sounds computationally costly but it exhibits better accuracy and a larger stability region. These properties make it more efficient than the projection method. The theory presented in the first chapters is supported by numerical experiments.

==> images/myfix/data/exact_1.dat <==
  -0.0000000000000000       -1.4706651370882992E-005  -5.8791175872228978E-005  -1.3214737002316594E-004  -2.3459851232674050E-004  -3.6589778900748306E-004  -5.2572888860741144E-004  -7.1370676400803841E-004  -9.2937856004260660E-004  -1.1722247044638507E-003  -1.4416601596390491E-003  -1.7370358319569272E-003  -2.0576401355510169E-003  -2.4027007065723421E-003  -2.7713862638815718E-003  -3.1628086116781097E-003  -3.5760247792415659E-003  -4.0100392926308171E-003  -4.4638065728679292E-003  -4.9362334548294865E-003  -5.4261818207771428E-003  -5.9324713421829165E-003  -6.4538823232440160E-003  -6.9891586392368628E-003  -7.5370107626315571E-003  -8.0961188696766651E-003  -8.6651360199702255E-003  -9.2426914013571670E-003  -9.8273936323358541E-003  -1.0417834114017989E-002  -1.1012590423566723E-002  -1.1610229740937849E-002  -1.2209312300668806E-002  -1.2808394860399764E-002  -1.3406034177770889E-002  -1.4000790487319625E-002  -1.4591230969001759E-002  -1.5175933199980446E-002  -1.5753488581367388E-002  -1.6322505731660952E-002  -1.6881613838706053E-002  -1.7429465962100751E-002  -1.7964742278093599E-002  -1.8486153259154699E-002  -1.8992442780560472E-002  -1.9482391146508130E-002  -1.9954818028469688E-002  -2.0408585308706800E-002  -2.0842599822096051E-002  -2.1255815989659508E-002  -2.1647238337456048E-002  -2.2015923894765276E-002  -2.2360984465786604E-002  -2.2681588769380687E-002  -2.2976964441698566E-002  -2.3246399896873767E-002  -2.3489246041295007E-002  -2.3704917837329576E-002  -2.3892895712730209E-002  -2.4052726812330134E-002  -2.4184026089010872E-002  -2.4286477231314448E-002  -2.4359833425465389E-002  -2.4403917949966734E-002  -2.4418624601337618E-002  -2.4403917949966734E-002  -2.4359833425465389E-002  -2.4286477231314448E-002  -2.4184026089010879E-002  -2.4052726812330134E-002  -2.3892895712730209E-002  -2.3704917837329576E-002  -2.3489246041295007E-002  -2.3246399896873767E-002  -2.2976964441698566E-002  -2.2681588769380687E-002  -2.2360984465786604E-002  -2.2015923894765276E-002  -2.1647238337456048E-002  -2.1255815989659508E-002  -2.0842599822096051E-002  -2.0408585308706800E-002  -1.9954818028469691E-002  -1.9482391146508123E-002  -1.8992442780560476E-002  -1.8486153259154703E-002  -1.7964742278093599E-002  -1.7429465962100758E-002  -1.6881613838706067E-002  -1.6322505731660952E-002  -1.5753488581367395E-002  -1.5175933199980450E-002  -1.4591230969001768E-002  -1.4000790487319639E-002  -1.3406034177770889E-002  -1.2808394860399770E-002  -1.2209312300668811E-002  -1.1610229740937858E-002  -1.1012590423566729E-002  -1.0417834114017987E-002  -9.8273936323358541E-003  -9.2426914013571705E-003  -8.6651360199702290E-003  -8.0961188696766703E-003  -7.5370107626315571E-003  -6.9891586392368628E-003  -6.4538823232440194E-003  -5.9324713421829191E-003  -5.4261818207771472E-003  -4.9362334548294943E-003  -4.4638065728679274E-003  -4.0100392926308171E-003  -3.5760247792415672E-003  -3.1628086116781136E-003  -2.7713862638815753E-003  -2.4027007065723404E-003  -2.0576401355510169E-003  -1.7370358319569285E-003  -1.4416601596390513E-003  -1.1722247044638533E-003  -9.2937856004260964E-004  -7.1370676400803819E-004  -5.2572888860741187E-004  -3.6589778900748398E-004  -2.3459851232674161E-004  -1.3214737002316710E-004  -5.8791175872228883E-005  -1.4706651370883037E-005  -3.6622071125003596E-034  -0.0000000000000000       -4.4084524501346001E-005  -1.7623189452451192E-004  -3.9612375548036947E-004  -7.0323036861562359E-004  -1.0968118871998690E-003  -1.5759201388811670E-003  -2.1394009099162908E-003  -2.7858967257727296E-003  -3.5138501214037410E-003  -4.3215073933180609E-003  -5.2069228244052274E-003  -6.1679633713385192E-003  -7.2023138032631670E-003  -8.3074822793902572E-003  -9.4808063520594801E-003  -1.0719459380808729E-002  -1.2020457341998546E-002  -1.3380666017586470E-002  -1.4796808545732790E-002  -1.6265473315047782E-002  -1.7783122183462313E-002  -1.9346099001922027E-002  -2.0950638422370670E-002  -2.2592874968803318E-002  -2.4268852349536688E-002  -2.5974532988262293E-002  -2.7705807750921480E-002  -2.9458505844969247E-002  -3.1228404867178799E-002  -3.3011240975780794E-002  -3.4802719162431613E-002  -3.6598523599264653E-002  -3.8394328036097700E-002  -4.0185806222748512E-002  -4.1968642331350510E-002  -4.3738541353560069E-002  -4.5491239447607835E-002  -4.7222514210267019E-002  -4.8928194848992641E-002  -5.0604172229725984E-002  -5.2246408776158638E-002  -5.3850948196607296E-002  -5.5413925015067006E-002  -5.6931573883481530E-002  -5.8400238652796532E-002  -5.9816381180942853E-002  -6.1176589856530773E-002  -6.2477587817720594E-002  -6.3716240846469846E-002  -6.4889564919139067E-002  -6.5994733395266153E-002  -6.7029083827190805E-002  -6.7990124374124078E-002  -6.8875539805211258E-002  -6.9683197077125586E-002  -7.0411150472756590E-002  -7.1057646288613024E-002  -7.1621127059648168E-002  -7.2100235311329447E-002  -7.2493816829913682E-002  -7.2800923443048948E-002  -7.3020815304004810E-002  -7.3152962674027974E-002  -7.3197047198529319E-002  -7.3152962674027974E-002  -7.3020815304004810E-002  -7.2800923443048948E-002  -7.2493816829913696E-002  -7.2100235311329447E-002  -7.1621127059648168E-002  -7.1057646288613024E-002  -7.0411150472756590E-002  -6.9683197077125586E-002  -6.8875539805211258E-002  -6.7990124374124078E-002  -6.7029083827190805E-002  -6.5994733395266153E-002  -6.4889564919139067E-002  -6.3716240846469846E-002  -6.2477587817720594E-002  -6.1176589856530773E-002  -5.9816381180942867E-002  -5.8400238652796511E-002  -5.6931573883481551E-002  -5.5413925015067013E-002  -5.3850948196607296E-002  -5.2246408776158666E-002  -5.0604172229726026E-002  -4.8928194848992641E-002  -4.7222514210267033E-002  -4.5491239447607842E-002  -4.3738541353560090E-002  -4.1968642331350552E-002  -4.0185806222748512E-002  -3.8394328036097713E-002  -3.6598523599264667E-002  -3.4802719162431633E-002  -3.3011240975780815E-002  -3.1228404867178792E-002  -2.9458505844969247E-002  -2.7705807750921491E-002  -2.5974532988262303E-002  -2.4268852349536699E-002  -2.2592874968803318E-002  -2.0950638422370670E-002  -1.9346099001922034E-002  -1.7783122183462320E-002  -1.6265473315047792E-002  -1.4796808545732813E-002  -1.3380666017586466E-002  -1.2020457341998546E-002  -1.0719459380808732E-002  -9.4808063520594923E-003  -8.3074822793902676E-003  -7.2023138032631618E-003  -6.1679633713385192E-003  -5.2069228244052317E-003  -4.3215073933180670E-003  -3.5138501214037484E-003  -2.7858967257727387E-003  -2.1394009099162900E-003  -1.5759201388811683E-003  -1.0968118871998718E-003  -7.0323036861562696E-004  -3.9612375548037288E-004  -1.7623189452451165E-004  -4.4084524501346137E-005  -1.0977798759795607E-033  -0.0000000000000000       -7.3356194150936952E-005  -2.9324805510679442E-004  -6.5914584411427759E-004  -1.1701680813508062E-003  -1.8250836694866151E-003  -2.6223148595060559E-003  -3.5599410516431664E-003  -4.6357034222747322E-003  -5.8470103656242485E-003  -7.1909437371672266E-003  -8.6642658836969602E-003  -1.0263427443114681E-002  -1.1984575895153747E-002  -1.3823564842438381E-002  -1.5775963999518181E-002  -1.7837069865813768E-002  -2.0001917056761683E-002  -2.2265290265860722E-002  -2.4621736828802063E-002  -2.7065579859415271E-002  -2.9590931925784207E-002  -3.2191709233586267E-002  -3.4861646282485788E-002  -3.7594310960273103E-002  -4.0383120038386261E-002  -4.3221355031485241E-002  -4.6102178382871672E-002  -4.9018649936761735E-002  -5.1963743657729357E-002  -5.4930364557040999E-002  -5.7911365785104897E-002  -6.0899565848857806E-002  -6.3887765912610722E-002  -6.6868767140674606E-002  -6.9835388039986249E-002  -7.2780481760953877E-002  -7.5696953314843954E-002  -7.8577776666230364E-002  -8.1416011659329379E-002  -8.4204820737442496E-002  -8.6937485415229818E-002  -8.9607422464129366E-002  -9.2208199771931426E-002  -9.4733551838300345E-002  -9.7177394868913566E-002  -9.9533841431854911E-002 -0.10179721464095395      -0.10396206183190186      -0.10602316769819745      -0.10797556685527726      -0.10981455580256189      -0.11153570425460096      -0.11313486581401866      -0.11460818796054840      -0.11595212133209139      -0.11716342827544089      -0.11823919064607245      -0.11917681683820959      -0.11997404802822902      -0.12062896361636481      -0.12113998585360135      -0.12150588364260885      -0.12172577550356470      -0.12179913169771564      -0.12172577550356470      -0.12150588364260885      -0.12113998585360135      -0.12062896361636484      -0.11997404802822902      -0.11917681683820959      -0.11823919064607245      -0.11716342827544089      -0.11595212133209139      -0.11460818796054840      -0.11313486581401866      -0.11153570425460096      -0.10981455580256189      -0.10797556685527726      -0.10602316769819745      -0.10396206183190186      -0.10179721464095395       -9.9533841431854939E-002  -9.7177394868913539E-002  -9.4733551838300373E-002  -9.2208199771931440E-002  -8.9607422464129366E-002  -8.6937485415229859E-002  -8.4204820737442565E-002  -8.1416011659329379E-002  -7.8577776666230392E-002  -7.5696953314843954E-002  -7.2780481760953919E-002  -6.9835388039986318E-002  -6.6868767140674606E-002  -6.3887765912610750E-002  -6.0899565848857834E-002  -5.7911365785104939E-002  -5.4930364557041034E-002  -5.1963743657729343E-002  -4.9018649936761735E-002  -4.6102178382871686E-002  -4.3221355031485262E-002  -4.0383120038386282E-002  -3.7594310960273103E-002  -3.4861646282485788E-002  -3.2191709233586281E-002  -2.9590931925784218E-002  -2.7065579859415288E-002  -2.4621736828802098E-002  -2.2265290265860715E-002  -2.0001917056761683E-002  -1.7837069865813775E-002  -1.5775963999518201E-002  -1.3823564842438400E-002  -1.1984575895153738E-002  -1.0263427443114681E-002  -8.6642658836969672E-003  -7.1909437371672370E-003  -5.8470103656242615E-003  -4.6357034222747479E-003  -3.5599410516431651E-003  -2.6223148595060581E-003  -1.8250836694866199E-003  -1.1701680813508116E-003  -6.5914584411428333E-004  -2.9324805510679393E-004  -7.3356194150937183E-005  -1.8266943928336900E-033  -0.0000000000000000       -1.0245114230357455E-004  -4.0955775543882863E-004  -9.2057999267535710E-004  -1.6342867566833956E-003  -2.5489586653551187E-003  -3.6623921939467406E-003  -4.9719049835626238E-003  -6.4743423031928104E-003  -8.1660846497363451E-003  -1.0043056467701273E-002  -1.2100735967574806E-002  -1.4334166019210308E-002  -1.6737966093988033E-002  -1.9306345226979795E-002  -2.2033115967890791E-002  -2.4911709287169265E-002  -2.7935190401374065E-002  -3.1096275479675417E-002  -3.4387349191241312E-002  -3.7800483051236615E-002  -4.1327454521237358E-002  -4.4959766818046080E-002  -4.8688669383186826E-002  -5.2505178963766851E-002  -5.6400101253919803E-002  -6.0364053044693763E-002  -6.4387484829023622E-002  -6.8460703807329923E-002  -7.2573897238322055E-002  -7.6717156078751597E-002  -8.0880498855165309E-002  -8.5053895710149083E-002  -8.9227292565132871E-002  -9.3390635341546568E-002  -9.7533894181976111E-002 -0.10164708761296826      -0.10572030659127456      -0.10974373837560440      -0.11370769016637841      -0.11760261245653131      -0.12141912203711135      -0.12514802460225211      -0.12878033689906082      -0.13230730836906157      -0.13572044222905688      -0.13901151594062278      -0.14217260101892412      -0.14519608213312893      -0.14807467545240741      -0.15080144619331842      -0.15336982532631016      -0.15577362540108791      -0.15800705545272337      -0.16006473495259690      -0.16194170677056186      -0.16363344911710537      -0.16513588643673557      -0.16644539922635149      -0.16755883275494307      -0.16847350466361477      -0.16918721142762283      -0.16969823366485939      -0.17000534027799463      -0.17010779142029819      -0.17000534027799463      -0.16969823366485939      -0.16918721142762283      -0.16847350466361483      -0.16755883275494307      -0.16644539922635149      -0.16513588643673557      -0.16363344911710537      -0.16194170677056186      -0.16006473495259690      -0.15800705545272337      -0.15577362540108791      -0.15336982532631016      -0.15080144619331842      -0.14807467545240741      -0.14519608213312893      -0.14217260101892412      -0.13901151594062280      -0.13572044222905685      -0.13230730836906160      -0.12878033689906085      -0.12514802460225211      -0.12141912203711140      -0.11760261245653139      -0.11370769016637841      -0.10974373837560444      -0.10572030659127458      -0.10164708761296831       -9.7533894181976208E-002  -9.3390635341546568E-002  -8.9227292565132899E-002  -8.5053895710149124E-002  -8.0880498855165364E-002  -7.6717156078751639E-002  -7.2573897238322041E-002  -6.8460703807329923E-002  -6.4387484829023636E-002  -6.0364053044693791E-002  -5.6400101253919831E-002  -5.2505178963766851E-002  -4.8688669383186826E-002  -4.4959766818046101E-002  -4.1327454521237379E-002  -3.7800483051236643E-002  -3.4387349191241361E-002  -3.1096275479675407E-002  -2.7935190401374065E-002  -2.4911709287169275E-002  -2.2033115967890822E-002  -1.9306345226979819E-002  -1.6737966093988019E-002  -1.4334166019210308E-002  -1.2100735967574815E-002  -1.0043056467701287E-002  -8.1660846497363625E-003  -6.4743423031928321E-003  -4.9719049835626221E-003  -3.6623921939467436E-003  -2.5489586653551252E-003  -1.6342867566834034E-003  -9.2057999267536512E-004  -4.0955775543882793E-004  -1.0245114230357486E-004  -2.5512082428959505E-033  -0.0000000000000000       -1.3129927668074261E-004  -5.2488079526498812E-004  -1.1797963834007978E-003  -2.0944682920725215E-003  -3.2666929965363715E-003  -4.6936465048045386E-003  -6.3718911608892370E-003  -8.2973839264170873E-003  -1.0465486120662689E-002  -1.2870974595536776E-002  -1.5508054318607474E-002  -1.8370372333840999E-002  -2.1451033066429221E-002  -2.4742614934833294E-002  -2.8237188230023726E-002  -3.1926334218843944E-002  -3.5801165425475838E-002  -3.9852347042147525E-002  -4.4070119417502801E-002  -4.8444321568456260E-002  -5.2964415658891366E-002  -5.7619512386230753E-002  -6.2398397214720000E-002  -6.7289557392226362E-002  -7.2281209685467238E-002  -7.7361328766851020E-002  -8.2517676184544850E-002  -8.7737829845976806E-002  -9.3009213943745006E-002  -9.8319129251839235E-002 -0.10365478371918861      -0.10900332328683321      -0.11435186285447783      -0.11968751732182720      -0.12499743262992144      -0.13026881672768964      -0.13548897038912161      -0.14064531780681541      -0.14572543688819925      -0.15071708918144006      -0.15560824935894643      -0.16038713418743572      -0.16504223091477510      -0.16956232500521018      -0.17393652715616367      -0.17815429953151896      -0.18220548114819063      -0.18608031235482253      -0.18976945834364276      -0.19326403163883321      -0.19655561350723724      -0.19963627423982550      -0.20249859225505898      -0.20513567197812968      -0.20754116045300380      -0.20970926264724937      -0.21163475541277724      -0.21331300006886197      -0.21473995357713010      -0.21591217828159392      -0.21682685019026565      -0.21748176577840150      -0.21787534729698574      -0.21800664657366647      -0.21787534729698574      -0.21748176577840150      -0.21682685019026565      -0.21591217828159398      -0.21473995357713010      -0.21331300006886197      -0.21163475541277724      -0.20970926264724937      -0.20754116045300380      -0.20513567197812968      -0.20249859225505898      -0.19963627423982550      -0.19655561350723724      -0.19326403163883321      -0.18976945834364276      -0.18608031235482253      -0.18220548114819063      -0.17815429953151898      -0.17393652715616362      -0.16956232500521023      -0.16504223091477513      -0.16038713418743572      -0.15560824935894652      -0.15071708918144017      -0.14572543688819925      -0.14064531780681547      -0.13548897038912164      -0.13026881672768972      -0.12499743262992156      -0.11968751732182720      -0.11435186285447788      -0.10900332328683326      -0.10365478371918870       -9.8319129251839291E-002  -9.3009213943744978E-002  -8.7737829845976806E-002  -8.2517676184544878E-002  -7.7361328766851062E-002  -7.2281209685467265E-002  -6.7289557392226362E-002  -6.2398397214720000E-002  -5.7619512386230774E-002  -5.2964415658891387E-002  -4.8444321568456301E-002  -4.4070119417502870E-002  -3.9852347042147518E-002  -3.5801165425475838E-002  -3.1926334218843958E-002  -2.8237188230023764E-002  -2.4742614934833325E-002  -2.1451033066429207E-002  -1.8370372333840999E-002  -1.5508054318607486E-002  -1.2870974595536794E-002  -1.0465486120662712E-002  -8.2973839264171151E-003  -6.3718911608892344E-003  -4.6936465048045420E-003  -3.2666929965363802E-003  -2.0944682920725315E-003  -1.1797963834008079E-003  -5.2488079526498725E-004  -1.3129927668074302E-004  -3.2695760088416246E-033  -0.0000000000000000       -1.5983109959992838E-004  -6.3893935128122626E-004  -1.4361705413006671E-003  -2.5496040698922890E-003  -3.9765575781604548E-003  -5.7135934101173822E-003  -7.7565268942975168E-003  -1.0100436424997628E-002  -1.2739675318856034E-002  -1.5667885418207402E-002  -1.8878012408441482E-002  -2.2362322812464887E-002  -2.6112422621324790E-002  -3.0119277516111664E-002  -3.4373234632424948E-002  -3.8864045814968821E-002  -4.3580892306255906E-002  -4.8512410809941765E-002  -5.3646720866000960E-002  -5.8971453471796068E-002  -6.4473780880088177E-002  -7.0140447502203759E-002  -7.5957801841908812E-002  -8.1911829383058868E-002  -8.7988186351796130E-002  -9.4172234271956812E-002 -0.10044907523044271      -0.10680358776759846      -0.11322046330613247      -0.11968424303082055      -0.12617935513014561      -0.13269015231015585      -0.13920094949016609      -0.14569606158949117      -0.15215984131417923      -0.15857671685271327      -0.16493122938986904      -0.17120807034835489      -0.17739211826851564      -0.18346847523725282      -0.18942250277840292      -0.19523985711810798      -0.20090652374022358      -0.20640885114851568      -0.21173358375431078      -0.21686789381037000      -0.22179941231405584      -0.22651625880534293      -0.23100706998788681      -0.23526102710420013      -0.23926788199898696      -0.24301798180784689      -0.24650229221187023      -0.24971241920210435      -0.25264062930145575      -0.25527986819531412      -0.25762377772601425      -0.25966671121019441      -0.26140374704215130      -0.26283070055041940      -0.26394413407901107      -0.26474136526903053      -0.26522047352071182      -0.26538030462031176      -0.26522047352071182      -0.26474136526903053      -0.26394413407901107      -0.26283070055041946      -0.26140374704215130      -0.25966671121019441      -0.25762377772601425      -0.25527986819531412      -0.25264062930145575      -0.24971241920210435      -0.24650229221187023      -0.24301798180784689      -0.23926788199898696      -0.23526102710420013      -0.23100706998788681      -0.22651625880534293      -0.22179941231405584      -0.21686789381037005      -0.21173358375431073      -0.20640885114851573      -0.20090652374022361      -0.19523985711810798      -0.18942250277840300      -0.18346847523725296      -0.17739211826851564      -0.17120807034835495      -0.16493122938986907      -0.15857671685271335      -0.15215984131417939      -0.14569606158949117      -0.13920094949016615      -0.13269015231015591      -0.12617935513014572      -0.11968424303082062      -0.11322046330613245      -0.10680358776759846      -0.10044907523044273       -9.4172234271956867E-002  -8.7988186351796172E-002  -8.1911829383058868E-002  -7.5957801841908812E-002  -7.0140447502203787E-002  -6.4473780880088219E-002  -5.8971453471796109E-002  -5.3646720866001044E-002  -4.8512410809941751E-002  -4.3580892306255906E-002  -3.8864045814968835E-002  -3.4373234632424997E-002  -3.0119277516111702E-002  -2.6112422621324773E-002  -2.2362322812464887E-002  -1.8878012408441499E-002  -1.5667885418207423E-002  -1.2739675318856062E-002  -1.0100436424997661E-002  -7.7565268942975133E-003  -5.7135934101173865E-003  -3.9765575781604643E-003  -2.5496040698923007E-003  -1.4361705413006797E-003  -6.3893935128122529E-004  -1.5983109959992887E-004  -3.9800670798009638E-033  -0.0000000000000000       -1.8797787540062705E-004  -7.5145864643575073E-004  -1.6890848385728611E-003  -2.9985976281887449E-003  -4.6768422842734430E-003  -6.7197757684535776E-003  -9.1224764750259188E-003  -1.1879156087536608E-002  -1.4983173523342490E-002  -1.8427050932560887E-002  -2.2202491712864963E-002  -2.6300400496725409E-002  -3.0710905062947502E-002  -3.5423380119716595E-002  -4.0426472901856900E-002  -4.5708130520637075E-002  -5.1255629000234885E-002  -5.7055603930909526E-002  -6.3094082665035148E-002  -6.9356517978433049E-002  -7.5827823115908660E-002  -8.2492408136566373E-002  -8.9334217471342806E-002  -9.6336768602278716E-002 -0.10348319177034866      -0.11075627061618797      -0.11813848365581059      -0.12561204649139857      -0.13315895465547417      -0.14076102698523907      -0.14839994942258794      -0.15605731913427867      -0.16371468884596943      -0.17135361128331827      -0.17895568361308317      -0.18650259177715880      -0.19397615461274678      -0.20135836765236939      -0.20863144649820875      -0.21577786966627860      -0.22278042079721455      -0.22962223013199104      -0.23628681515264874      -0.24275812029012431      -0.24902055560352224      -0.25505903433764787      -0.26085900926832251      -0.26640650774792035      -0.27168816536670048      -0.27669125814884082      -0.28140373320560991      -0.28581423777183201      -0.28991214655569242      -0.29368758733599648      -0.29713146474521490      -0.30023548218102081      -0.30299216179353144      -0.30539486250010389      -0.30743779598428395      -0.30911604064036863      -0.31042555342998451      -0.31136317962212168      -0.31192666039315675      -0.31211463826855740      -0.31192666039315675      -0.31136317962212168      -0.31042555342998451      -0.30911604064036868      -0.30743779598428395      -0.30539486250010389      -0.30299216179353144      -0.30023548218102081      -0.29713146474521490      -0.29368758733599648      -0.28991214655569242      -0.28581423777183201      -0.28140373320560991      -0.27669125814884082      -0.27168816536670048      -0.26640650774792035      -0.26085900926832251      -0.25505903433764793      -0.24902055560352218      -0.24275812029012439      -0.23628681515264879      -0.22962223013199104      -0.22278042079721466      -0.21577786966627879      -0.20863144649820875      -0.20135836765236947      -0.19397615461274684      -0.18650259177715892      -0.17895568361308337      -0.17135361128331827      -0.16371468884596949      -0.15605731913427873      -0.14839994942258805      -0.14076102698523915      -0.13315895465547414      -0.12561204649139857      -0.11813848365581062      -0.11075627061618802      -0.10348319177034872       -9.6336768602278716E-002  -8.9334217471342806E-002  -8.2492408136566414E-002  -7.5827823115908688E-002  -6.9356517978433105E-002  -6.3094082665035245E-002  -5.7055603930909513E-002  -5.1255629000234885E-002  -4.5708130520637089E-002  -4.0426472901856955E-002  -3.5423380119716644E-002  -3.0710905062947481E-002  -2.6300400496725409E-002  -2.2202491712864984E-002  -1.8427050932560914E-002  -1.4983173523342523E-002  -1.1879156087536646E-002  -9.1224764750259171E-003  -6.7197757684535836E-003  -4.6768422842734551E-003  -2.9985976281887592E-003  -1.6890848385728758E-003  -7.5145864643574953E-004  -1.8797787540062764E-004  -4.6809698205523600E-033  -0.0000000000000000       -2.1567179603456825E-004  -8.6216761189100732E-004  -1.9379299825225738E-003  -3.4403673021527609E-003  -5.3658600676806112E-003  -7.7097695983807234E-003  -1.0466449210891411E-002  -1.3629257822569520E-002  -1.7190575950440205E-002  -2.1141824067198788E-002  -2.5473483270043552E-002  -3.0175118212546294E-002  -3.5235402244315969E-002  -4.0642144697891465E-002  -4.6382320257127435E-002  -5.2442100336321698E-002  -5.8806886394489402E-002  -6.5461345104527030E-002  -7.2389445292540294E-002  -7.9574496558346475E-002  -8.6999189484109993E-002  -9.4645637334246371E-002 -0.10249541914613500      -0.11052962410783128      -0.11872889711586930      -0.12707348540340110      -0.13554328612634250      -0.14411789479288500      -0.15277665441970384      -0.16149870529644025      -0.17026303523857075      -0.17904853020760017      -0.18783402517662959      -0.19659835511876006      -0.20532040599549650      -0.21397916562231536      -0.22255377428885786      -0.23102357501179924      -0.23936816329933114      -0.24756743630736902      -0.25560164126906537      -0.26345142308095404      -0.27109787093109039      -0.27852256385685392      -0.28570761512266007      -0.29263571531067339      -0.29929017402071101      -0.30565496007887871      -0.31171474015807299      -0.31745491571730899      -0.32286165817088441      -0.32792194220265414      -0.33262357714515678      -0.33695523634800162      -0.34090648446476018      -0.34446780259263088      -0.34763061120430899      -0.35038729081681974      -0.35273120034751976      -0.35465669311304759      -0.35615913043267783      -0.35723489280330945      -0.35788138861916585      -0.35809706041520040      -0.35788138861916585      -0.35723489280330945      -0.35615913043267783      -0.35465669311304765      -0.35273120034751976      -0.35038729081681974      -0.34763061120430899      -0.34446780259263088      -0.34090648446476018      -0.33695523634800162      -0.33262357714515678      -0.32792194220265414      -0.32286165817088441      -0.31745491571730899      -0.31171474015807299      -0.30565496007887871      -0.29929017402071101      -0.29263571531067345      -0.28570761512266002      -0.27852256385685398      -0.27109787093109045      -0.26345142308095404      -0.25560164126906548      -0.24756743630736922      -0.23936816329933114      -0.23102357501179932      -0.22255377428885789      -0.21397916562231548      -0.20532040599549672      -0.19659835511876006      -0.18783402517662967      -0.17904853020760025      -0.17026303523857089      -0.16149870529644036      -0.15277665441970381      -0.14411789479288500      -0.13554328612634256      -0.12707348540340116      -0.11872889711586937      -0.11052962410783128      -0.10249541914613500       -9.4645637334246413E-002  -8.6999189484110021E-002  -7.9574496558346530E-002  -7.2389445292540405E-002  -6.5461345104527016E-002  -5.8806886394489402E-002  -5.2442100336321719E-002  -4.6382320257127498E-002  -4.0642144697891520E-002  -3.5235402244315948E-002  -3.0175118212546294E-002  -2.5473483270043569E-002  -2.1141824067198819E-002  -1.7190575950440243E-002  -1.3629257822569565E-002  -1.0466449210891408E-002  -7.7097695983807295E-003  -5.3658600676806251E-003  -3.4403673021527769E-003  -1.9379299825225905E-003  -8.6216761189100591E-004  -2.1567179603456890E-004  -5.3705956950015111E-033  -0.0000000000000000       -2.4284614442124396E-004  -9.7079954005225492E-004  -2.1821064834017709E-003  -3.8738488299453057E-003  -6.0419510241909056E-003  -8.6811899180493108E-003  -1.1785207353855192E-002  -1.5346525481725874E-002  -1.9356564774356693E-002  -2.3805664695853736E-002  -2.8683106974810992E-002  -3.3977141425564968E-002  -3.9675014255421165E-002  -4.5762998789657686E-002  -5.2226428540287126E-002  -5.9049732538910653E-002  -6.6216472848544705E-002  -7.3709384164051095E-002  -8.1510415405769185E-002  -8.9600773206148135E-002  -9.7960967184615111E-002 -0.10657085690160946      -0.11540970037866576      -0.12445620406765645      -0.13368857414881469      -0.14308456903395472      -0.15262155294840643      -0.16227655046257872      -0.17202630184178200      -0.18184731908096646      -0.19171594248938337      -0.20160839768885258      -0.21150085288832182      -0.22136947629673870      -0.23119049353592316      -0.24094024491512650      -0.25059524242929876      -0.26013222634375044      -0.26952822122889059      -0.27876059131004866      -0.28780709499903945      -0.29664593847609577      -0.30525582819309011      -0.31361602217155704      -0.32170637997193607      -0.32950741121365412      -0.33700032252916051      -0.34416706283879461      -0.35099036683741813      -0.35745379658804760      -0.36354178112228408      -0.36923965395214031      -0.37453368840289419      -0.37941113068185151      -0.38386023060334856      -0.38787026989597934      -0.39143158802385003      -0.39453560545965599      -0.39717484435351430      -0.39934294654775987      -0.40103468889430344      -0.40224599583765303      -0.40297394923328400      -0.40321679537770527      -0.40297394923328400      -0.40224599583765303      -0.40103468889430344      -0.39934294654775998      -0.39717484435351430      -0.39453560545965599      -0.39143158802385003      -0.38787026989597934      -0.38386023060334856      -0.37941113068185151      -0.37453368840289419      -0.36923965395214031      -0.36354178112228408      -0.35745379658804760      -0.35099036683741813      -0.34416706283879461      -0.33700032252916051      -0.32950741121365423      -0.32170637997193596      -0.31361602217155715      -0.30525582819309016      -0.29664593847609577      -0.28780709499903956      -0.27876059131004893      -0.26952822122889059      -0.26013222634375055      -0.25059524242929881      -0.24094024491512664      -0.23119049353592341      -0.22136947629673870      -0.21150085288832191      -0.20160839768885266      -0.19171594248938351      -0.18184731908096657      -0.17202630184178197      -0.16227655046257872      -0.15262155294840646      -0.14308456903395481      -0.13368857414881474      -0.12445620406765645      -0.11540970037866576      -0.10657085690160950       -9.7960967184615153E-002  -8.9600773206148204E-002  -8.1510415405769310E-002  -7.3709384164051081E-002  -6.6216472848544705E-002  -5.9049732538910681E-002  -5.2226428540287195E-002  -4.5762998789657748E-002  -3.9675014255421137E-002  -3.3977141425564968E-002  -2.8683106974811013E-002  -2.3805664695853768E-002  -1.9356564774356735E-002  -1.5346525481725925E-002  -1.1785207353855189E-002  -8.6811899180493177E-003  -6.0419510241909212E-003  -3.8738488299453239E-003  -2.1821064834017900E-003  -9.7079954005225330E-004  -2.4284614442124472E-004  -6.0472833340127797E-033  -0.0000000000000000       -2.6943545517519880E-004  -1.0770927270895194E-003  -2.4210260986324986E-003  -4.2979979165974286E-003  -6.7034863914715156E-003  -9.6316964908228844E-003  -1.3075573900041285E-002  -1.7026822016799871E-002  -2.1475921938296918E-002  -2.6412155393126403E-002  -3.1823630562532658E-002  -3.7697310728843338E-002  -4.4019045682064217E-002  -5.0773605808974324E-002  -5.7944718782598388E-002  -6.5515108763667645E-002  -7.3466538019629823E-002  -8.1779850860944400E-002  -9.0435019788816379E-002  -9.9411193743195334E-002 -0.10868674833480514      -0.11823933794019194      -0.12804594953428841      -0.13808295813080659      -0.14832618369689943      -0.15875094940497744      -0.16933214108134839      -0.18004426770846094      -0.19086152283499880      -0.20175784674588262      -0.21270698924240572      -0.22368257288126248      -0.23465815652011923      -0.24560729901664233      -0.25650362292752615      -0.26732087805406407      -0.27803300468117659      -0.28861419635754748      -0.29903896206562564      -0.30928218763171827      -0.31931919622823651      -0.32912580782233308      -0.33867839742771988      -0.34795395201932966      -0.35693012597370866      -0.36558529490158059      -0.37389860774289518      -0.38185003699885739      -0.38942042697992663      -0.39659153995355073      -0.40334610008046079      -0.40966783503368176      -0.41554151519999227      -0.42095299036939859      -0.42588922382422811      -0.43033832374572512      -0.43428957186248374      -0.43773344927170221      -0.44066165937105350      -0.44306714784592754      -0.44494411966389247      -0.44628805303543556      -0.44709571030734979      -0.44736514576252501      -0.44709571030734979      -0.44628805303543556      -0.44494411966389247      -0.44306714784592760      -0.44066165937105350      -0.43773344927170221      -0.43428957186248374      -0.43033832374572512      -0.42588922382422811      -0.42095299036939859      -0.41554151519999227      -0.40966783503368176      -0.40334610008046079      -0.39659153995355073      -0.38942042697992663      -0.38185003699885739      -0.37389860774289518      -0.36558529490158070      -0.35693012597370855      -0.34795395201932972      -0.33867839742771993      -0.32912580782233308      -0.31931919622823668      -0.30928218763171855      -0.29903896206562564      -0.28861419635754759      -0.27803300468117664      -0.26732087805406418      -0.25650362292752638      -0.24560729901664233      -0.23465815652011934      -0.22368257288126256      -0.21270698924240586      -0.20175784674588274      -0.19086152283499877      -0.18004426770846094      -0.16933214108134845      -0.15875094940497753      -0.14832618369689951      -0.13808295813080659      -0.12804594953428841      -0.11823933794019198      -0.10868674833480518       -9.9411193743195417E-002  -9.0435019788816517E-002  -8.1779850860944386E-002  -7.3466538019629823E-002  -6.5515108763667673E-002  -5.7944718782598464E-002  -5.0773605808974394E-002  -4.4019045682064183E-002  -3.7697310728843338E-002  -3.1823630562532686E-002  -2.6412155393126437E-002  -2.1475921938296963E-002  -1.7026822016799927E-002  -1.3075573900041279E-002  -9.6316964908228931E-003  -6.7034863914715330E-003  -4.2979979165974486E-003  -2.4210260986325194E-003  -1.0770927270895177E-003  -2.6943545517519961E-004  -6.7094025377929489E-033  -0.0000000000000000       -2.9537567231787803E-004  -1.1807911034050450E-003  -2.6541132499347799E-003  -4.7117927498083129E-003  -7.3488724728790105E-003  -1.0558999463113094E-002  -1.4334440243417170E-002  -1.8666099446261932E-002  -2.3543541725219191E-002  -2.8955016894625447E-002  -3.4887488236808366E-002  -4.1326663908681491E-002  -4.8257031372046157E-002  -5.5661894764654531E-002  -6.3523415122004448E-002  -7.1822653352967197E-002  -8.0539615865716938E-002  -8.9653302734044787E-002  -9.9141758288020132E-002 -0.10898212400712302      -0.11915069358842184      -0.12962297005713366      -0.14037372478198243      -0.15137705825318098      -0.16260646247661908      -0.17403488483394269      -0.18563479325468157      -0.19737824254341818      -0.20923694170221119      -0.22118232208608773      -0.23318560622741130      -0.24521787716332200      -0.25725014809923274      -0.26925343224055626      -0.28119881262443286      -0.29305751178322592      -0.30480096107196247      -0.31640086949270135      -0.32782929185002507      -0.33905869607346301      -0.35006202954466159      -0.36081278426951047      -0.37128506073822226      -0.38145363031952106      -0.39129399603862397      -0.40078245159259934      -0.40989613846092715      -0.41861310097367693      -0.42691233920463967      -0.43477385956198966      -0.44217872295459792      -0.44910909041796271      -0.45554826608983567      -0.46148073743201867      -0.46689221260142494      -0.47176965488038214      -0.47610131408322692      -0.47987675486353110      -0.48308688185376508      -0.48572396157683573      -0.48778164107670929      -0.48925496322323914      -0.49014037865432625      -0.49043575432664410      -0.49014037865432625      -0.48925496322323914      -0.48778164107670929      -0.48572396157683584      -0.48308688185376508      -0.47987675486353110      -0.47610131408322692      -0.47176965488038214      -0.46689221260142494      -0.46148073743201867      -0.45554826608983567      -0.44910909041796271      -0.44217872295459792      -0.43477385956198966      -0.42691233920463967      -0.41861310097367693      -0.40989613846092715      -0.40078245159259945      -0.39129399603862386      -0.38145363031952118      -0.37128506073822232      -0.36081278426951047      -0.35006202954466176      -0.33905869607346328      -0.32782929185002507      -0.31640086949270146      -0.30480096107196253      -0.29305751178322609      -0.28119881262443314      -0.26925343224055626      -0.25725014809923286      -0.24521787716332211      -0.23318560622741147      -0.22118232208608787      -0.20923694170221113      -0.19737824254341818      -0.18563479325468163      -0.17403488483394278      -0.16260646247661917      -0.15137705825318098      -0.14037372478198243      -0.12962297005713372      -0.11915069358842190      -0.10898212400712311       -9.9141758288020271E-002  -8.9653302734044760E-002  -8.0539615865716938E-002  -7.1822653352967225E-002  -6.3523415122004531E-002  -5.5661894764654607E-002  -4.8257031372046122E-002  -4.1326663908681491E-002  -3.4887488236808387E-002  -2.8955016894625488E-002  -2.3543541725219243E-002  -1.8666099446261995E-002  -1.4334440243417165E-002  -1.0558999463113103E-002  -7.3488724728790296E-003  -4.7117927498083354E-003  -2.6541132499348029E-003  -1.1807911034050430E-003  -2.9537567231787895E-004  -7.3553582031853205E-033  -0.0000000000000000       -3.2060430359409013E-004  -1.2816448505273818E-003  -2.8808064099451031E-003  -5.1142364615806065E-003  -7.9765544768141319E-003  -1.1460864880837538E-002  -1.5558773664697984E-002  -2.0260408607200728E-002  -2.5554443057954707E-002  -3.1428123224265386E-002  -3.7867298896138518E-002  -4.4856457535375378E-002  -5.2378761646636081E-002  -6.0416089340440494E-002  -6.8949077990387547E-002  -7.7957170879417989E-002  -8.7418666722746341E-002  -9.7310771948156946E-002 -0.10760965560771558      -0.11829050678861086      -0.12932759438481584      -0.14069432908557650      -0.15236332743139047      -0.16430647778315907      -0.17649500804558854      -0.18889955498168740      -0.20149023495137666      -0.21423671590379606      -0.22710829044987127      -0.24007394983910410      -0.25310245866236819      -0.26616243010074575      -0.27922240153912331      -0.29225091036238737      -0.30521656975162020      -0.31808814429769550      -0.33083462525011487      -0.34342530521980413      -0.35582985215590307      -0.36801838241833235      -0.37996153277010103      -0.39163053111591511      -0.40299726581667578      -0.41403435341288070      -0.42471520459377599      -0.43501408825333465      -0.44490619347874522      -0.45436768932207361      -0.46337578221110404      -0.47190877086105115      -0.47994609855485548      -0.48746840266611630      -0.49445756130535301      -0.50089673697722614      -0.50677041714353688      -0.51206445159429081      -0.51676608653679357      -0.52086399532065408      -0.52434830572467739      -0.52721062373991090      -0.52944405379154647      -0.53104321535096422      -0.53200425589789746      -0.53232486020149161      -0.53200425589789746      -0.53104321535096422      -0.52944405379154647      -0.52721062373991101      -0.52434830572467739      -0.52086399532065408      -0.51676608653679357      -0.51206445159429081      -0.50677041714353688      -0.50089673697722614      -0.49445756130535301      -0.48746840266611630      -0.47994609855485548      -0.47190877086105115      -0.46337578221110404      -0.45436768932207361      -0.44490619347874522      -0.43501408825333476      -0.42471520459377587      -0.41403435341288081      -0.40299726581667583      -0.39163053111591511      -0.37996153277010120      -0.36801838241833268      -0.35582985215590307      -0.34342530521980424      -0.33083462525011492      -0.31808814429769566      -0.30521656975162054      -0.29225091036238737      -0.27922240153912348      -0.26616243010074586      -0.25310245866236836      -0.24007394983910424      -0.22710829044987121      -0.21423671590379606      -0.20149023495137672      -0.18889955498168748      -0.17649500804558865      -0.16430647778315907      -0.15236332743139047      -0.14069432908557655      -0.12932759438481589      -0.11829050678861094      -0.10760965560771575       -9.7310771948156918E-002  -8.7418666722746341E-002  -7.7957170879418017E-002  -6.8949077990387631E-002  -6.0416089340440578E-002  -5.2378761646636046E-002  -4.4856457535375378E-002  -3.7867298896138553E-002  -3.1428123224265435E-002  -2.5554443057954762E-002  -2.0260408607200797E-002  -1.5558773664697977E-002  -1.1460864880837548E-002  -7.9765544768141527E-003  -5.1142364615806308E-003  -2.8808064099451278E-003  -1.2816448505273796E-003  -3.2060430359409111E-004  -7.9835941664129285E-033  -0.0000000000000000       -3.4506057102132376E-004  -1.3794110029459680E-003  -3.1005594549850289E-003  -5.5043595297627444E-003  -8.5850202623509540E-003  -1.2335120071210846E-002  -1.6745624637432923E-002  -2.1805908669202581E-002  -2.7503781499058758E-002  -3.3825516452279610E-002  -4.0755883915644241E-002  -4.8278188026904909E-002  -5.6374306896581607E-002  -6.5024736265180932E-002  -7.4208636490665864E-002  -8.3903882752978554E-002  -9.4087118354669791E-002 -0.10473381098922906      -0.11581831184155945      -0.12731391737822026      -0.13919293367857744      -0.15142674315188442      -0.16398587347956503      -0.17684006861660986      -0.18995836168103933      -0.20330914955583435      -0.21686026902361372      -0.23057907425064170      -0.24443251543350086      -0.25838721841896362      -0.27240956510525033      -0.28646577443098137      -0.30052198375671241      -0.31454433044299906      -0.32849903342846187      -0.34235247461132112      -0.35607127983834908      -0.36962239930612839      -0.38297318718092355      -0.39609148024535284      -0.40894567538239773      -0.42150480571007842      -0.43373861518338541      -0.44561763148374250      -0.45711323702040335      -0.46819773787273378      -0.47884443050729303      -0.48902766610898429      -0.49872291237129696      -0.50790681259678194      -0.51655724196538122      -0.52465336083505798      -0.53217566494631852      -0.53910603240968324      -0.54542776736290410      -0.55112564019276022      -0.55618592422452984      -0.56059642879075211      -0.56434652859961187      -0.56742718933220004      -0.56983098940697774      -0.57155213785901693      -0.57258648829094150      -0.57293154886196285      -0.57258648829094150      -0.57155213785901693      -0.56983098940697774      -0.56742718933220015      -0.56434652859961187      -0.56059642879075211      -0.55618592422452984      -0.55112564019276022      -0.54542776736290410      -0.53910603240968324      -0.53217566494631852      -0.52465336083505798      -0.51655724196538122      -0.50790681259678194      -0.49872291237129696      -0.48902766610898429      -0.47884443050729303      -0.46819773787273389      -0.45711323702040324      -0.44561763148374267      -0.43373861518338547      -0.42150480571007842      -0.40894567538239790      -0.39609148024535318      -0.38297318718092355      -0.36962239930612856      -0.35607127983834913      -0.34235247461132129      -0.32849903342846221      -0.31454433044299906      -0.30052198375671252      -0.28646577443098148      -0.27240956510525055      -0.25838721841896378      -0.24443251543350078      -0.23057907425064170      -0.21686026902361377      -0.20330914955583443      -0.18995836168103944      -0.17684006861660986      -0.16398587347956503      -0.15142674315188448      -0.13919293367857749      -0.12731391737822037      -0.11581831184155963      -0.10473381098922903       -9.4087118354669791E-002  -8.3903882752978595E-002  -7.4208636490665947E-002  -6.5024736265181016E-002  -5.6374306896581565E-002  -4.8278188026904909E-002  -4.0755883915644268E-002  -3.3825516452279651E-002  -2.7503781499058817E-002  -2.1805908669202650E-002  -1.6745624637432916E-002  -1.2335120071210855E-002  -8.5850202623509765E-003  -5.5043595297627704E-003  -3.1005594549850558E-003  -1.3794110029459658E-003  -3.4506057102132479E-004  -8.5925969520133891E-033  -0.0000000000000000       -3.6868555730923045E-004  -1.4738540334363229E-003  -3.3128429807209618E-003  -5.8812221137127304E-003  -9.1728039821168065E-003  -1.3179658876903687E-002  -1.7892133933672793E-002  -2.3298876387248296E-002  -2.9386860921484830E-002  -3.6141421048394948E-002  -4.3546284441003336E-002  -5.1583612134807770E-002  -6.0234041503407144E-002  -6.9476732904764291E-002  -7.9289419885729254E-002  -8.9648462823875022E-002 -0.10052890587741857      -0.11190453710602971      -0.12374795161769098      -0.13603061758948337      -0.14872294500324623      -0.16179435693052319      -0.17521336319506112      -0.18894763623540253      -0.20296408898481305      -0.21722895458092292      -0.23170786771305665      -0.24636594741127585      -0.26116788107769129      -0.27607800955760442      -0.29106041304553404      -0.30607899761917423      -0.32109758219281453      -0.33607998568074410      -0.35099011416065723      -0.36579204782707275      -0.38045012752529195      -0.39492904065742562      -0.40919390625353563      -0.42321035900294596      -0.43694463204328743      -0.45036363830782544      -0.46343505023510240      -0.47612737764886520      -0.48841004362065765      -0.50025345813231892      -0.51162908936093010      -0.52250953241447362      -0.53286857535261933      -0.54268126233358438      -0.55192395373494152      -0.56057438310354091      -0.56861171079734518      -0.57601657418995367      -0.58277113431686378      -0.58885911885110032      -0.59426586130467585      -0.59897833636144504      -0.60298519125623185      -0.60627677312463579      -0.60884515225762759      -0.61068414120491232      -0.61178930968103939      -0.61215799523834868      -0.61178930968103939      -0.61068414120491232      -0.60884515225762759      -0.60627677312463590      -0.60298519125623185      -0.59897833636144504      -0.59426586130467585      -0.58885911885110032      -0.58277113431686378      -0.57601657418995367      -0.56861171079734518      -0.56057438310354091      -0.55192395373494152      -0.54268126233358438      -0.53286857535261933      -0.52250953241447362      -0.51162908936093010      -0.50025345813231903      -0.48841004362065754      -0.47612737764886537      -0.46343505023510245      -0.45036363830782544      -0.43694463204328765      -0.42321035900294629      -0.40919390625353563      -0.39492904065742573      -0.38045012752529200      -0.36579204782707292      -0.35099011416065756      -0.33607998568074410      -0.32109758219281465      -0.30607899761917440      -0.29106041304553426      -0.27607800955760459      -0.26116788107769123      -0.24636594741127585      -0.23170786771305671      -0.21722895458092303      -0.20296408898481313      -0.18894763623540253      -0.17521336319506112      -0.16179435693052327      -0.14872294500324629      -0.13603061758948348      -0.12374795161769117      -0.11190453710602967      -0.10052890587741857       -8.9648462823875050E-002  -7.9289419885729351E-002  -6.9476732904764388E-002  -6.0234041503407103E-002  -5.1583612134807770E-002  -4.3546284441003370E-002  -3.6141421048395003E-002  -2.9386860921484896E-002  -2.3298876387248372E-002  -1.7892133933672786E-002  -1.3179658876903698E-002  -9.1728039821168290E-003  -5.8812221137127581E-003  -3.3128429807209904E-003  -1.4738540334363205E-003  -3.6868555730923158E-004  -9.1808994189338425E-033  -0.0000000000000000       -3.9142234779653842E-004  -1.5647464204657630E-003  -3.5171455775455636E-003  -6.2439163184565645E-003  -9.7384896136470007E-003  -1.3992446729960294E-002  -1.8995539512100604E-002  -2.4735715071336581E-002  -3.1199144821966035E-002  -3.8370257795590106E-002  -4.6231778152940023E-002  -5.4764766802887076E-002  -6.3948667028372055E-002  -7.3761354009337005E-002  -8.4179188123354981E-002  -9.5177071895550830E-002 -0.10672851046061645      -0.11880567539126212      -0.13137947173933509      -0.14441960812809854      -0.15789466972681077      -0.17177219393180443      -0.18601874857174228      -0.20060001244864584      -0.21548085802066780      -0.23062543602741686      -0.24599726185396659      -0.26155930342548789      -0.27727407042076097      -0.29310370458964335      -0.30901007095690985      -0.32495484969274874      -0.34089962842858768      -0.35680599479585412      -0.37263562896473651      -0.38835039596000964      -0.40391243753153094      -0.41928426335808061      -0.43442884136482984      -0.44930968693685158      -0.46389095081375520      -0.47813750545369321      -0.49201502965868682      -0.50549009125739897      -0.51853022764616252      -0.53110402399423551      -0.54318118892488121      -0.55473262748994678      -0.56573051126214258      -0.57614834537616066      -0.58596103235712549      -0.59514493258261059      -0.60367792123255748      -0.61153944158990747      -0.61871055456353163      -0.62517398431416105      -0.63091415987339694      -0.63591725265553745      -0.64017120977185060      -0.64366578306704092      -0.64639255380795202      -0.64834495296503192      -0.64951827703770104      -0.64990969938549759      -0.64951827703770104      -0.64834495296503192      -0.64639255380795202      -0.64366578306704114      -0.64017120977185060      -0.63591725265553745      -0.63091415987339694      -0.62517398431416105      -0.61871055456353163      -0.61153944158990747      -0.60367792123255748      -0.59514493258261059      -0.58596103235712549      -0.57614834537616066      -0.56573051126214258      -0.55473262748994678      -0.54318118892488121      -0.53110402399423562      -0.51853022764616241      -0.50549009125739919      -0.49201502965868693      -0.47813750545369321      -0.46389095081375542      -0.44930968693685197      -0.43442884136482984      -0.41928426335808078      -0.40391243753153100      -0.38835039596000986      -0.37263562896473690      -0.35680599479585412      -0.34089962842858779      -0.32495484969274890      -0.30901007095691008      -0.29310370458964352      -0.27727407042076091      -0.26155930342548789      -0.24599726185396667      -0.23062543602741697      -0.21548085802066791      -0.20060001244864584      -0.18601874857174228      -0.17177219393180448      -0.15789466972681082      -0.14441960812809865      -0.13137947173933529      -0.11880567539126208      -0.10672851046061645       -9.5177071895550872E-002  -8.4179188123355092E-002  -7.3761354009337102E-002  -6.3948667028372014E-002  -5.4764766802887076E-002  -4.6231778152940065E-002  -3.8370257795590161E-002  -3.1199144821966101E-002  -2.4735715071336664E-002  -1.8995539512100597E-002  -1.3992446729960304E-002  -9.7384896136470268E-003  -6.2439163184565940E-003  -3.5171455775455940E-003  -1.5647464204657606E-003  -3.9142234779653961E-004  -9.7470842950022719E-033  -0.0000000000000000       -4.1321616756345594E-004  -1.6518691963127016E-003  -3.7129750626082891E-003  -6.5915683818867591E-003  -1.0280714370706972E-002  -1.4771525553250838E-002  -2.0053183172031006E-002  -2.6112963251225259E-002  -3.2936267249848779E-002  -4.0506657230918029E-002  -4.8805895461880765E-002  -5.7813988350911186E-002  -6.7509234613223904E-002  -7.7868277551369644E-002  -8.8866161323565465E-002 -0.10047639106450333      -0.11267099671380125      -0.12542060039832881      -0.13869448720607649      -0.15246067918106940      -0.16668601236106370      -0.18133621667243666      -0.19637599848979603      -0.21176912566141437      -0.22747851479565664      -0.24346632059811829      -0.25969402704425498      -0.27612254016785864      -0.29271228224184676      -0.30942328712447331      -0.32621529654126485      -0.34304785707073010      -0.35988041760019540      -0.37667242701698683      -0.39338343189961344      -0.40997317397360156      -0.42640168709720527      -0.44262939354334191      -0.45861719934580369      -0.47432658848004577      -0.48971971565166417      -0.50475949746902371      -0.51940970178039658      -0.53363503496039089      -0.54740122693538384      -0.56067511374313150      -0.57342471742765910      -0.58561932307695697      -0.59722955281789480      -0.60822743659009071      -0.61858647952823642      -0.62828172579054919      -0.63728981867957946      -0.64558905691054225      -0.65315944689161154      -0.65998275089023506      -0.66604253096942923      -0.67132418858820953      -0.67581499977075332      -0.67950414575957341      -0.68238273907885194      -0.68444384494514765      -0.68568249797389680      -0.68609571414146031      -0.68568249797389680      -0.68444384494514765      -0.68238273907885194      -0.67950414575957363      -0.67581499977075332      -0.67132418858820953      -0.66604253096942923      -0.65998275089023506      -0.65315944689161154      -0.64558905691054225      -0.63728981867957946      -0.62828172579054919      -0.61858647952823642      -0.60822743659009071      -0.59722955281789480      -0.58561932307695697      -0.57342471742765910      -0.56067511374313161      -0.54740122693538362      -0.53363503496039100      -0.51940970178039669      -0.50475949746902371      -0.48971971565166439      -0.47432658848004611      -0.45861719934580369      -0.44262939354334208      -0.42640168709720538      -0.40997317397360183      -0.39338343189961383      -0.37667242701698683      -0.35988041760019551      -0.34304785707073021      -0.32621529654126508      -0.30942328712447353      -0.29271228224184670      -0.27612254016785864      -0.25969402704425504      -0.24346632059811840      -0.22747851479565676      -0.21176912566141437      -0.19637599848979603      -0.18133621667243674      -0.16668601236106376      -0.15246067918106951      -0.13869448720607669      -0.12542060039832878      -0.11267099671380125      -0.10047639106450337       -8.8866161323565590E-002  -7.7868277551369755E-002  -6.7509234613223862E-002  -5.7813988350911186E-002  -4.8805895461880799E-002  -4.0506657230918085E-002  -3.2936267249848848E-002  -2.6112963251225346E-002  -2.0053183172030999E-002  -1.4771525553250850E-002  -1.0280714370706998E-002  -6.5915683818867903E-003  -3.7129750626083212E-003  -1.6518691963126990E-003  -4.1321616756345725E-004  -1.0289787591260286E-032  -0.0000000000000000       -4.3401451338925161E-004  -1.7350124745790698E-003  -3.8998596655269863E-003  -6.9233407797317879E-003  -1.0798171986363686E-002  -1.5515018477650775E-002  -2.1062516957248589E-002  -2.7427303015416293E-002  -3.4594043325050353E-002  -4.2545472581012538E-002  -5.1262435093762285E-002  -6.0723930937090650E-002  -7.0907166538781943E-002  -8.1787609592325478E-002  -9.3339048157391080E-002 -0.10553365380668903      -0.11834204866708876      -0.13173337619348882      -0.14567537550493614      -0.16013445910391480      -0.17507579379156851      -0.19046338458392834      -0.20626016142698192      -0.22242806850167993      -0.23892815590373814      -0.25572067347736782      -0.27276516657688349      -0.29002057352548705      -0.30744532453644413      -0.32499744185834145      -0.34263464090316664      -0.36031443211358460      -0.37799422332400262      -0.39563142236882770      -0.41318353969072513      -0.43060829070168222      -0.44786369765028577      -0.46490819074980139      -0.48170070832343126      -0.49820079572548920      -0.51436870280018732      -0.53016547964324101      -0.54555307043560086      -0.56049440512325444      -0.57495348872223317      -0.58889548803368053      -0.60228681556008057      -0.61509521042048032      -0.62728981606977829      -0.63884125463484398      -0.64972169768838739      -0.65990493329007882      -0.66936642913340694      -0.67808339164615683      -0.68603482090211898      -0.69320156121175303      -0.69956634726992073      -0.70511384574951863      -0.70983069224080564      -0.71370552344743743      -0.71672900456164235      -0.71889385175259035      -0.72019484971378012      -0.72062886422716932      -0.72019484971378012      -0.71889385175259035      -0.71672900456164235      -0.71370552344743765      -0.70983069224080564      -0.70511384574951863      -0.69956634726992073      -0.69320156121175303      -0.68603482090211898      -0.67808339164615683      -0.66936642913340694      -0.65990493329007882      -0.64972169768838739      -0.63884125463484398      -0.62728981606977829      -0.61509521042048032      -0.60228681556008057      -0.58889548803368064      -0.57495348872223306      -0.56049440512325466      -0.54555307043560086      -0.53016547964324101      -0.51436870280018754      -0.49820079572548964      -0.48170070832343126      -0.46490819074980155      -0.44786369765028589      -0.43060829070168249      -0.41318353969072552      -0.39563142236882770      -0.37799422332400279      -0.36031443211358477      -0.34263464090316686      -0.32499744185834167      -0.30744532453644408      -0.29002057352548705      -0.27276516657688354      -0.25572067347736793      -0.23892815590373825      -0.22242806850167993      -0.20626016142698192      -0.19046338458392842      -0.17507579379156860      -0.16013445910391491      -0.14567537550493637      -0.13173337619348877      -0.11834204866708876      -0.10553365380668905       -9.3339048157391205E-002  -8.1787609592325589E-002  -7.0907166538781888E-002  -6.0723930937090650E-002  -5.1262435093762326E-002  -4.2545472581012593E-002  -3.4594043325050429E-002  -2.7427303015416384E-002  -2.1062516957248582E-002  -1.5515018477650789E-002  -1.0798171986363712E-002  -6.9233407797318208E-003  -3.8998596655270201E-003  -1.7350124745790670E-003  -4.3401451338925297E-004  -1.0807701887932009E-032  -0.0000000000000000       -4.5376728023711085E-004  -1.8139759558250324E-003  -4.0773491649240649E-003  -7.2384342432254096E-003  -1.1289615859897083E-002  -1.6221134363582929E-002  -2.2021109294257560E-002  -2.8675568004295170E-002  -3.6168479319801550E-002  -4.4481792161116099E-002  -5.3595479029443914E-002  -6.3487584254854484E-002  -7.4134276889413764E-002  -8.5509908118024849E-002  -9.7587073048670481E-002 -0.11033667673319802      -0.12372800425959801      -0.13772879474691768      -0.15230531906454850      -0.16742246108865674      -0.18304380230000097      -0.19913170951933512      -0.21564742556903374      -0.23255116264252707      -0.24980219815661270      -0.26735897285572474      -0.28517919093182131      -0.30321992191869046      -0.32143770411520317      -0.33978864928835895      -0.35822854840388257      -0.37671297812966054      -0.39519740785543855      -0.41363730697096213      -0.43198825214411796      -0.45020603434063072      -0.46824676532749981      -0.48606698340359639      -0.50362375810270865      -0.52087479361679401      -0.53777853069028736      -0.55429424673998617      -0.57038215395932024      -0.58600349517066441      -0.60112063719477271      -0.61569716151240361      -0.62969795199972323      -0.64308927952612327      -0.65583888321065076      -0.66791604814129646      -0.67929167936990742      -0.68993837200446684      -0.69983047722987723      -0.70894416409820515      -0.71725747693951969      -0.72475038825502602      -0.73140484696506369      -0.73720482189573844      -0.74213634039942411      -0.74618752201609573      -0.74934860709439710      -0.75161198030349630      -0.75297218897908413      -0.75342595625932129      -0.75297218897908413      -0.75161198030349630      -0.74934860709439710      -0.74618752201609584      -0.74213634039942411      -0.73720482189573844      -0.73140484696506369      -0.72475038825502602      -0.71725747693951969      -0.70894416409820515      -0.69983047722987723      -0.68993837200446684      -0.67929167936990742      -0.66791604814129646      -0.65583888321065076      -0.64308927952612327      -0.62969795199972323      -0.61569716151240372      -0.60112063719477260      -0.58600349517066463      -0.57038215395932035      -0.55429424673998617      -0.53777853069028769      -0.52087479361679445      -0.50362375810270865      -0.48606698340359655      -0.46824676532749993      -0.45020603434063100      -0.43198825214411840      -0.41363730697096213      -0.39519740785543872      -0.37671297812966070      -0.35822854840388285      -0.33978864928835917      -0.32143770411520312      -0.30321992191869046      -0.28517919093182142      -0.26735897285572485      -0.24980219815661281      -0.23255116264252707      -0.21564742556903374      -0.19913170951933520      -0.18304380230000106      -0.16742246108865688      -0.15230531906454872      -0.13772879474691763      -0.12372800425959801      -0.11033667673319807       -9.7587073048670606E-002  -8.5509908118024960E-002  -7.4134276889413708E-002  -6.3487584254854484E-002  -5.3595479029443956E-002  -4.4481792161116168E-002  -3.6168479319801626E-002  -2.8675568004295268E-002  -2.2021109294257553E-002  -1.6221134363582943E-002  -1.1289615859897113E-002  -7.2384342432254443E-003  -4.0773491649241005E-003  -1.8139759558250296E-003  -4.5376728023711226E-004  -1.1299579484112820E-032  -0.0000000000000000       -4.7242688196155941E-004  -1.8885694101078842E-003  -4.2450159730492345E-003  -7.5360896846151434E-003  -1.1753862059970433E-002  -1.6888172116029648E-002  -2.2926650850155297E-002  -2.9854751038168592E-002  -3.7655782279886710E-002  -4.6310951207758709E-002  -5.5799406761734088E-002  -6.6098290421292769E-002  -7.7182791273623250E-002  -8.9026205785284543E-002 -0.10160000213335756      -0.11487388894110530      -0.12881588825255269      -0.14339241257018359      -0.15856834577016399      -0.17430712770016052      -0.19057084225594925      -0.20732030872463209      -0.22451517617440611      -0.24211402066349225      -0.26007444503403959      -0.27835318105059198      -0.29690619363705750      -0.31568878696106334      -0.33465571211013107      -0.35376127610027019      -0.37295945195437863      -0.39220398958526231      -0.41144852721614611      -0.43064670307025449      -0.44975226706039362      -0.46871919220946140      -0.48750178553346729      -0.50605479811993270      -0.52433353413648531      -0.54229395850703233      -0.55989280299611854      -0.57708767044589271      -0.59383713691457551      -0.61010085147036419      -0.62583963340036086      -0.64101556660034120      -0.65559209091797210      -0.66953409022941957      -0.68280797703716722      -0.69538177338524032      -0.70722518789690159      -0.71830968874923218      -0.72860857240879062      -0.73809702796276611      -0.74675219689063810      -0.75455322813235615      -0.76148132832036952      -0.76751980705449530      -0.77265411711055432      -0.77687188948590957      -0.78016296319747558      -0.78251940976041701      -0.78393555228856326      -0.78440797917052485      -0.78393555228856326      -0.78251940976041701      -0.78016296319747558      -0.77687188948590968      -0.77265411711055432      -0.76751980705449530      -0.76148132832036952      -0.75455322813235615      -0.74675219689063810      -0.73809702796276611      -0.72860857240879062      -0.71830968874923218      -0.70722518789690159      -0.69538177338524032      -0.68280797703716722      -0.66953409022941957      -0.65559209091797210      -0.64101556660034142      -0.62583963340036064      -0.61010085147036441      -0.59383713691457563      -0.57708767044589271      -0.55989280299611888      -0.54229395850703277      -0.52433353413648531      -0.50605479811993292      -0.48750178553346735      -0.46871919220946168      -0.44975226706039406      -0.43064670307025449      -0.41144852721614628      -0.39220398958526248      -0.37295945195437885      -0.35376127610027042      -0.33465571211013095      -0.31568878696106334      -0.29690619363705756      -0.27835318105059209      -0.26007444503403970      -0.24211402066349225      -0.22451517617440611      -0.20732030872463217      -0.19057084225594934      -0.17430712770016066      -0.15856834577016421      -0.14339241257018354      -0.12881588825255269      -0.11487388894110534      -0.10160000213335768       -8.9026205785284668E-002  -7.7182791273623194E-002  -6.6098290421292769E-002  -5.5799406761734130E-002  -4.6310951207758778E-002  -3.7655782279886793E-002  -2.9854751038168689E-002  -2.2926650850155286E-002  -1.6888172116029661E-002  -1.1753862059970463E-002  -7.5360896846151789E-003  -4.2450159730492718E-003  -1.8885694101078811E-003  -4.7242688196156082E-004  -1.1764235403590134E-032  -0.0000000000000000       -4.8994836594765481E-004  -1.9586131352626428E-003  -4.4024561658758433E-003  -7.8155900258711410E-003  -1.2189792176824588E-002  -1.7514524782619681E-002  -2.3776960096017565E-002  -3.0962011361823714E-002  -3.9052369162202644E-002  -4.8028543116581578E-002  -5.7868908835684442E-002  -6.8549760016579683E-002  -8.0045365553240502E-002  -9.2328031525032828E-002 -0.10536816791379622      -0.11913435988878912      -0.13359344348776769      -0.14871058551187596      -0.16444936744187241      -0.18077187317353341      -0.19763878036086857      -0.21500945514709704      -0.23284205005516750      -0.25109360480199544      -0.26972014979354852      -0.28867681205144918      -0.30791792331591084      -0.32739713006457505      -0.34706750518220719      -0.36688166101222763      -0.38679186351772671      -0.40675014727694098      -0.42670843103615530      -0.44661863354165432      -0.46643278937167482      -0.48610316448930702      -0.50558237123797123      -0.52482348250243283      -0.54378014476033365      -0.56240668975188646      -0.58065824449871450      -0.59849083940678516      -0.61586151419301360      -0.63272842138034868      -0.64905092711200973      -0.66478970904200618      -0.67990685106611448      -0.69436593466509300      -0.70813212664008596      -0.72117226302884940      -0.73345492900064169      -0.74495053453730253      -0.75563138571819755      -0.76547175143730051      -0.77444792539167950      -0.78253828319205843      -0.78972333445786458      -0.79598576977126256      -0.80131050237705759      -0.80568470452801089      -0.80909783838800631      -0.81154168141861960      -0.81301034618793444      -0.81350029455388218      -0.81301034618793444      -0.81154168141861960      -0.80909783838800631      -0.80568470452801111      -0.80131050237705759      -0.79598576977126256      -0.78972333445786458      -0.78253828319205843      -0.77444792539167950      -0.76547175143730051      -0.75563138571819755      -0.74495053453730253      -0.73345492900064169      -0.72117226302884940      -0.70813212664008596      -0.69436593466509300      -0.67990685106611448      -0.66478970904200640      -0.64905092711200951      -0.63272842138034890      -0.61586151419301360      -0.59849083940678516      -0.58065824449871484      -0.56240668975188690      -0.54378014476033365      -0.52482348250243305      -0.50558237123797134      -0.48610316448930729      -0.46643278937167526      -0.44661863354165432      -0.42670843103615552      -0.40675014727694120      -0.38679186351772699      -0.36688166101222791      -0.34706750518220714      -0.32739713006457505      -0.30791792331591089      -0.28867681205144929      -0.26972014979354864      -0.25109360480199544      -0.23284205005516750      -0.21500945514709713      -0.19763878036086868      -0.18077187317353355      -0.16444936744187266      -0.14871058551187591      -0.13359344348776769      -0.11913435988878916      -0.10536816791379636       -9.2328031525032953E-002  -8.0045365553240447E-002  -6.8549760016579683E-002  -5.7868908835684491E-002  -4.8028543116581647E-002  -3.9052369162202727E-002  -3.0962011361823815E-002  -2.3776960096017555E-002  -1.7514524782619695E-002  -1.2189792176824619E-002  -7.8155900258711775E-003  -4.4024561658758815E-003  -1.9586131352626393E-003  -4.8994836594765633E-004  -1.2200550249554875E-032  -0.0000000000000000       -5.0628952140577374E-004  -2.0239383898203039E-003  -4.5492904561892384E-003  -8.0762619261899784E-003  -1.2596356016625074E-002  -1.8098683424917189E-002  -2.4569988562392786E-002  -3.1994681488156297E-002  -4.0354875466623273E-002  -4.9630430058233060E-002  -5.9798999639531857E-002  -7.0836087235736811E-002  -8.2715103536094001E-002  -9.5407430949856833E-002 -0.10888249254856903      -0.12310782572856332      -0.13804916041621701      -0.15367050162756127      -0.16993421618334995      -0.18680112337068516      -0.20423058933278593      -0.22218062495950855      -0.24060798704279104      -0.25946828245332837      -0.27871607508750984      -0.29830499532697197      -0.31818785174707132      -0.33831674480515939      -0.35864318223477626      -0.37911819586776840      -0.39969245960289457      -0.42031640823672428      -0.44094035687055405      -0.46151462060568010      -0.48198963423867236      -0.50231607166828929      -0.52244496472637736      -0.54232782114647660      -0.56191674138593894      -0.58116453402012014      -0.60002482943065760      -0.61845219151394015      -0.63640222714066286      -0.65383169310276346      -0.67069860029009876      -0.68696231484588743      -0.70258365605723172      -0.71752499074488540      -0.73175032392487971      -0.74522538552359197      -0.75791771293735466      -0.76979672923771203      -0.78083381683391673      -0.79100238641521559      -0.80027794100682548      -0.80863813498529236      -0.81606282791105589      -0.82253413304853162      -0.82803646045682366      -0.83255655454725863      -0.83608352601725944      -0.83860887808362850      -0.84012652695204293      -0.84063281647344879      -0.84012652695204293      -0.83860887808362850      -0.83608352601725944      -0.83255655454725885      -0.82803646045682366      -0.82253413304853162      -0.81606282791105589      -0.80863813498529236      -0.80027794100682548      -0.79100238641521559      -0.78083381683391673      -0.76979672923771203      -0.75791771293735466      -0.74522538552359197      -0.73175032392487971      -0.71752499074488540      -0.70258365605723172      -0.68696231484588766      -0.67069860029009865      -0.65383169310276368      -0.63640222714066286      -0.61845219151394015      -0.60002482943065782      -0.58116453402012058      -0.56191674138593894      -0.54232782114647682      -0.52244496472637736      -0.50231607166828951      -0.48198963423867280      -0.46151462060568010      -0.44094035687055422      -0.42031640823672445      -0.39969245960289485      -0.37911819586776868      -0.35864318223477615      -0.33831674480515939      -0.31818785174707143      -0.29830499532697208      -0.27871607508750995      -0.25946828245332837      -0.24060798704279104      -0.22218062495950866      -0.20423058933278601      -0.18680112337068530      -0.16993421618335020      -0.15367050162756124      -0.13804916041621701      -0.12310782572856337      -0.10888249254856917       -9.5407430949856958E-002  -8.2715103536093945E-002  -7.0836087235736811E-002  -5.9798999639531905E-002  -4.9630430058233130E-002  -4.0354875466623356E-002  -3.1994681488156401E-002  -2.4569988562392779E-002  -1.8098683424917206E-002  -1.2596356016625107E-002  -8.0762619261900166E-003  -4.5492904561892783E-003  -2.0239383898203005E-003  -5.0628952140577537E-004  -1.2607472901326447E-032  -0.0000000000000000       -5.2141098106110164E-004  -2.0843877995208224E-003  -4.6851651073228926E-003  -8.3174774041316277E-003  -1.2972574131471034E-002  -1.8639240753586635E-002  -2.5303825774244379E-002  -3.2950273624380792E-002  -4.1560163341375175E-002  -5.1112752946762006E-002  -6.1585029415473884E-002  -7.2951764116234594E-002  -8.5185573589541680E-002  -9.8256985516818662E-002 -0.11213450972181237      -0.12678471403318542      -0.14217230482554533      -0.15826021204487956      -0.17500967851356239      -0.19238035329979095      -0.21033038892651368      -0.22881654218566830      -0.24779427831485792      -0.26721787828549382      -0.28704054894394043      -0.30721453574032043      -0.32769123777340897      -0.34842132487446109      -0.36935485644790905      -0.39044140178263170      -0.41163016154395438      -0.43287009015369604      -0.45411001876343776      -0.47529877852476038      -0.49638532385948309      -0.51731885543293110      -0.53804894253398328      -0.55852564456707177      -0.57869963136345193      -0.59852230202189827      -0.61794590199253430      -0.63692363812172403      -0.65540979138087863      -0.67335982700760122      -0.69073050179382989      -0.70747996826251269      -0.72356787548184698      -0.73895546627420694      -0.75360567058557992      -0.76748319479057370      -0.78055460671785060      -0.79278841619115781      -0.80415515089191825      -0.81462742736063021      -0.82418001696601717      -0.83278990668301145      -0.84043635453314791      -0.84710093955380583      -0.85276760617592129      -0.85742270290326050      -0.86105501520006933      -0.86365579250787150      -0.86521876932633124      -0.86574018030739230      -0.86521876932633124      -0.86365579250787150      -0.86105501520006933      -0.85742270290326073      -0.85276760617592129      -0.84710093955380583      -0.84043635453314791      -0.83278990668301145      -0.82418001696601717      -0.81462742736063021      -0.80415515089191825      -0.79278841619115781      -0.78055460671785060      -0.76748319479057370      -0.75360567058557992      -0.73895546627420694      -0.72356787548184698      -0.70747996826251291      -0.69073050179382967      -0.67335982700760144      -0.65540979138087874      -0.63692363812172403      -0.61794590199253452      -0.59852230202189871      -0.57869963136345193      -0.55852564456707199      -0.53804894253398339      -0.51731885543293143      -0.49638532385948358      -0.47529877852476038      -0.45411001876343798      -0.43287009015369626      -0.41163016154395471      -0.39044140178263198      -0.36935485644790894      -0.34842132487446109      -0.32769123777340908      -0.30721453574032054      -0.28704054894394054      -0.26721787828549382      -0.24779427831485792      -0.22881654218566841      -0.21033038892651379      -0.19238035329979111      -0.17500967851356264      -0.15826021204487950      -0.14217230482554533      -0.12678471403318547      -0.11213450972181252       -9.8256985516818801E-002  -8.5185573589541611E-002  -7.2951764116234594E-002  -6.1585029415473933E-002  -5.1112752946762076E-002  -4.1560163341375266E-002  -3.2950273624380903E-002  -2.5303825774244372E-002  -1.8639240753586653E-002  -1.2972574131471067E-002  -8.3174774041316676E-003  -4.6851651073229333E-003  -2.0843877995208190E-003  -5.2141098106110327E-004  -1.2984023046594522E-032  -0.0000000000000000       -5.3527631599284539E-004  -2.1398157364414866E-003  -4.8097527853410088E-003  -8.5386553504817470E-003  -1.3317540178970985E-002  -1.9134894518676022E-002  -2.5976703853452444E-002  -3.3826485665341056E-002  -4.2665329142397339E-002  -5.2471940736493798E-002  -6.3222695461342543E-002  -7.4891693807156504E-002  -8.7450824134837124E-002 -0.10086983039937500      -0.11511638503931283      -0.13015616685667220      -0.14595294369972572      -0.16246865974942434      -0.17966352719919829      -0.19749612210726877      -0.21592348419055124      -0.23490122031974076      -0.25438361146624894      -0.27432372284334772      -0.29467351697618238      -0.31538396942825520      -0.33640518690558796      -0.35768652745403656      -0.37917672246019435      -0.40082400016197295      -0.42257621037131093      -0.44438095010854567      -0.46618568984578046      -0.48793790005511845      -0.50958517775689705      -0.53107537276305494      -0.55235671331150349      -0.57337793078883625      -0.59408838324090918      -0.61443817737374362      -0.63437828875084246      -0.65386067989735075      -0.67283841602654026      -0.69126577810982270      -0.70909837301789325      -0.72629324046766719      -0.74280895651736578      -0.75860573336041937      -0.77364551517777869      -0.78789206981771664      -0.80131107608225438      -0.81387020640993513      -0.82553920475574882      -0.83628995948059770      -0.84609657107469416      -0.85493541455175048      -0.86278519636363904      -0.86962700569841567      -0.87544436003812054      -0.88022324486660963      -0.88395214743175043      -0.88662208448065016      -0.88822662390109863      -0.88876190021709156      -0.88822662390109863      -0.88662208448065016      -0.88395214743175043      -0.88022324486660986      -0.87544436003812054      -0.86962700569841567      -0.86278519636363904      -0.85493541455175048      -0.84609657107469416      -0.83628995948059770      -0.82553920475574882      -0.81387020640993513      -0.80131107608225438      -0.78789206981771664      -0.77364551517777869      -0.75860573336041937      -0.74280895651736578      -0.72629324046766741      -0.70909837301789302      -0.69126577810982293      -0.67283841602654038      -0.65386067989735075      -0.63437828875084279      -0.61443817737374407      -0.59408838324090918      -0.57337793078883637      -0.55235671331150360      -0.53107537276305516      -0.50958517775689749      -0.48793790005511845      -0.46618568984578068      -0.44438095010854589      -0.42257621037131121      -0.40082400016197317      -0.37917672246019429      -0.35768652745403656      -0.33640518690558807      -0.31538396942825536      -0.29467351697618255      -0.27432372284334772      -0.25438361146624894      -0.23490122031974087      -0.21592348419055135      -0.19749612210726891      -0.17966352719919856      -0.16246865974942429      -0.14595294369972572      -0.13015616685667225      -0.11511638503931297      -0.10086983039937514       -8.7450824134837055E-002  -7.4891693807156504E-002  -6.3222695461342585E-002  -5.2471940736493874E-002  -4.2665329142397429E-002  -3.3826485665341167E-002  -2.5976703853452437E-002  -1.9134894518676039E-002  -1.3317540178971020E-002  -8.5386553504817869E-003  -4.8097527853410505E-003  -2.1398157364414831E-003  -5.3527631599284702E-004  -1.3329293543077249E-032  -0.0000000000000000       -5.4785212339469435E-004  -2.1900886698273405E-003  -4.9227533476146508E-003  -8.7392629281946767E-003  -1.3630423105701041E-002  -1.9584450646851104E-002  -2.6587001777787007E-002  -3.4621206739483296E-002  -4.3667710428473991E-002  -5.3704719024992180E-002  -6.4708052496190729E-002  -7.6651202847959329E-002  -8.9505397985004218E-002 -0.10323967102534558      -0.11782093490224910      -0.13321406207386746      -0.14938196914856547      -0.16628570622205885      -0.18388455071114490      -0.20213610545797292      -0.22099640086851022      -0.24042000083914605      -0.26036011221624489      -0.28076869752495170      -0.30159659069567696      -0.32279361550946417      -0.34430870647689704      -0.36609003185933559      -0.38808511853611466      -0.41024097841688795      -0.43250423609457839      -0.45482125743140955      -0.47713827876824083      -0.49940153644593122      -0.52155739632670450      -0.54355248300348369      -0.56533380838592229      -0.58684889935335505      -0.60804592416714243      -0.62887381733786740      -0.64928240264657433      -0.66922251402367328      -0.68864611399430908      -0.70750640940484633      -0.72575796415167448      -0.74335680864076048      -0.76026054571425383      -0.77642845278895189      -0.79182157996057023      -0.80640284383747385      -0.82013711687781510      -0.83299131201486010      -0.84493446236662850      -0.85593779583782714      -0.86597480443434538      -0.87502130812333601      -0.88305551308503227      -0.89005806421596834      -0.89601209175711827      -0.90090325193462450      -0.90471976151520461      -0.90745242619299205      -0.90909466273942463      -0.90964251486281933      -0.90909466273942463      -0.90745242619299205      -0.90471976151520461      -0.90090325193462473      -0.89601209175711827      -0.89005806421596834      -0.88305551308503227      -0.87502130812333601      -0.86597480443434538      -0.85593779583782714      -0.84493446236662850      -0.83299131201486010      -0.82013711687781510      -0.80640284383747385      -0.79182157996057023      -0.77642845278895189      -0.76026054571425383      -0.74335680864076070      -0.72575796415167426      -0.70750640940484655      -0.68864611399430919      -0.66922251402367328      -0.64928240264657466      -0.62887381733786796      -0.60804592416714243      -0.58684889935335527      -0.56533380838592229      -0.54355248300348402      -0.52155739632670506      -0.49940153644593122      -0.47713827876824100      -0.45482125743140978      -0.43250423609457872      -0.41024097841688817      -0.38808511853611455      -0.36609003185933559      -0.34430870647689710      -0.32279361550946428      -0.30159659069567707      -0.28076869752495170      -0.26036011221624489      -0.24042000083914616      -0.22099640086851033      -0.20213610545797306      -0.18388455071114518      -0.16628570622205879      -0.14938196914856547      -0.13321406207386752      -0.11782093490224925      -0.10323967102534572       -8.9505397985004148E-002  -7.6651202847959329E-002  -6.4708052496190771E-002  -5.3704719024992256E-002  -4.3667710428474088E-002  -3.4621206739483407E-002  -2.6587001777787000E-002  -1.9584450646851118E-002  -1.3630423105701076E-002  -8.7392629281947184E-003  -4.9227533476146933E-003  -2.1900886698273370E-003  -5.4785212339469598E-004  -1.3642452603906477E-032  -0.0000000000000000       -5.5910810704510683E-004  -2.2350854877784690E-003  -5.0238945658916193E-003  -8.9188168560445577E-003  -1.3910469149285402E-002  -1.9986826118022636E-002  -2.7133249286092561E-002  -3.5332522294130551E-002  -4.4564892375288746E-002  -5.4808117941381525E-002  -6.6037522164819576E-002  -7.8226052427248990E-002  -9.1344345491678469E-002 -0.10536079824108889      -0.12024164381311078      -0.13595103294735300      -0.15245112034941113      -0.16970215586349674      -0.18766258023404395      -0.20628912522559700      -0.22553691785977839      -0.24535958851822484      -0.26570938265105942      -0.28653727582178462      -0.30779309181144421      -0.32942562349752930      -0.35138275621642229      -0.37361159331218580      -0.39605858356923968      -0.41866965022193076      -0.44139032123019706      -0.46416586050748404      -0.48694139978477108      -0.50966207079303727      -0.53227313744572846      -0.55472012770278245      -0.57694896479854585      -0.59890609751743884      -0.62053862920352409      -0.64179444519318340      -0.66262233836390871      -0.68297213249674349      -0.70279480315518983      -0.72204259578937124      -0.74066914078092427      -0.75862956515147151      -0.77588060066555709      -0.79238068806761530      -0.80809007720185744      -0.82297092277387951      -0.83698737552328983      -0.85010566858771941      -0.86229419885014857      -0.87352360307358667      -0.88376682863967959      -0.89299919872083766      -0.90119847172887568      -0.90834489489694581      -0.91442125186568279      -0.91941290415892352      -0.92330782644907661      -0.92609663552718990      -0.92777261290792312      -0.92833172101496830      -0.92777261290792312      -0.92609663552718990      -0.92330782644907661      -0.91941290415892374      -0.91442125186568279      -0.90834489489694581      -0.90119847172887568      -0.89299919872083766      -0.88376682863967959      -0.87352360307358667      -0.86229419885014857      -0.85010566858771941      -0.83698737552328983      -0.82297092277387951      -0.80809007720185744      -0.79238068806761530      -0.77588060066555709      -0.75862956515147173      -0.74066914078092405      -0.72204259578937136      -0.70279480315518994      -0.68297213249674349      -0.66262233836390905      -0.64179444519318396      -0.62053862920352409      -0.59890609751743906      -0.57694896479854596      -0.55472012770278267      -0.53227313744572891      -0.50966207079303727      -0.48694139978477130      -0.46416586050748426      -0.44139032123019734      -0.41866965022193103      -0.39605858356923956      -0.37361159331218580      -0.35138275621642240      -0.32942562349752941      -0.30779309181144432      -0.28653727582178462      -0.26570938265105942      -0.24535958851822492      -0.22553691785977850      -0.20628912522559714      -0.18766258023404422      -0.16970215586349668      -0.15245112034941113      -0.13595103294735306      -0.12024164381311093      -0.10536079824108904       -9.1344345491678400E-002  -7.8226052427248990E-002  -6.6037522164819631E-002  -5.4808117941381601E-002  -4.4564892375288843E-002  -3.5332522294130662E-002  -2.7133249286092551E-002  -1.9986826118022653E-002  -1.3910469149285438E-002  -8.9188168560445993E-003  -5.0238945658916635E-003  -2.2350854877784651E-003  -5.5910810704510856E-004  -1.3922745801475171E-032  -0.0000000000000000       -5.6901715029356135E-004  -2.2746977890191721E-003  -5.1129327821181634E-003  -9.0768845728921351E-003  -1.4157003654275940E-002  -2.0341051574436650E-002  -2.7614130420275971E-002  -3.5958718707807806E-002  -4.5354713592947883E-002  -5.5779479301025933E-002  -6.7207901658349584E-002  -7.9612448594448451E-002  -9.2963236469243551E-002 -0.10722810206535345      -0.12237268007210257      -0.13836048587456429      -0.15515300344819402      -0.17270977814730615      -0.19098851416385851      -0.20994517642175928      -0.22953409666122149      -0.24970808345760148      -0.27041853590967441      -0.29161556072346168      -0.31324809240954693      -0.33526401630431213      -0.35761029411872780      -0.38023309171223635      -0.40307790878391170      -0.42608971016845870      -0.44921305842074616      -0.47239224736946833      -0.49557143631819062      -0.51869478457047802      -0.54170658595502508      -0.56455140302670048      -0.58717420062020897      -0.60952047843462465      -0.63153640232939001      -0.65316893401547493      -0.67436595882926231      -0.69507641128133546      -0.71525039807771540      -0.73483931831717753      -0.75379598057507835      -0.77207471659163074      -0.78963149129074284      -0.80642400886437260      -0.82241181466683433      -0.83755639267358351      -0.85182125826969335      -0.86517204614448862      -0.87757659308058722      -0.88900501543791088      -0.89942978114598904      -0.90882577603112902      -0.91717036431866084      -0.92444344316450033      -0.93062749108466092      -0.93570761016604465      -0.93967156195681867      -0.94250979694991777      -0.94421547758864333      -0.94478449473893689      -0.94421547758864333      -0.94250979694991777      -0.93967156195681867      -0.93570761016604487      -0.93062749108466092      -0.92444344316450033      -0.91717036431866084      -0.90882577603112902      -0.89942978114598904      -0.88900501543791088      -0.87757659308058722      -0.86517204614448862      -0.85182125826969335      -0.83755639267358351      -0.82241181466683433      -0.80642400886437260      -0.78963149129074284      -0.77207471659163096      -0.75379598057507813      -0.73483931831717775      -0.71525039807771551      -0.69507641128133546      -0.67436595882926265      -0.65316893401547549      -0.63153640232939001      -0.60952047843462487      -0.58717420062020909      -0.56455140302670082      -0.54170658595502563      -0.51869478457047802      -0.49557143631819078      -0.47239224736946855      -0.44921305842074649      -0.42608971016845898      -0.40307790878391159      -0.38023309171223635      -0.35761029411872791      -0.33526401630431230      -0.31324809240954710      -0.29161556072346168      -0.27041853590967441      -0.24970808345760159      -0.22953409666122160      -0.20994517642175944      -0.19098851416385881      -0.17270977814730609      -0.15515300344819402      -0.13836048587456434      -0.12237268007210272      -0.10722810206535359       -9.2963236469243482E-002  -7.9612448594448451E-002  -6.7207901658349639E-002  -5.5779479301026016E-002  -4.5354713592947980E-002  -3.5958718707807924E-002  -2.7614130420275960E-002  -2.0341051574436667E-002  -1.4157003654275977E-002  -9.0768845728921785E-003  -5.1129327821182076E-003  -2.2746977890191681E-003  -5.6901715029356308E-004  -1.4169497884919610E-032  -0.0000000000000000       -5.7755538138694264E-004  -2.3088301440461327E-003  -5.1896534954325646E-003  -9.2130852797624244E-003  -1.4369432697456256E-002  -2.0646273655942148E-002  -2.8028486695564771E-002  -3.6498287418506171E-002  -4.6035271332957872E-002  -5.6616463009328807E-002  -6.8216371430067688E-002  -8.0807051399756955E-002  -9.4358170867536381E-002 -0.10883708399967007      -0.12420890982621979      -0.14043661627235648      -0.15748110937187212      -0.17530132744796878      -0.19385434003443422      -0.21309545129889593      -0.23297830771899533      -0.25345500975208379      -0.27447622722941661      -0.29599131819684948      -0.31794845091574264      -0.34029472873015826      -0.36297631749953896      -0.38593857528986664      -0.40912618401086814      -0.43248328268213998      -0.45595360200714274      -0.47948059993086550      -0.50300759785458826      -0.52647791717959103      -0.54983501585086292      -0.57302262457186448      -0.59598488236219216      -0.61866647113157280      -0.64101274894598870      -0.66296988166488147      -0.68448497263231445      -0.70550619010964744      -0.72598289214273581      -0.74586574856283516      -0.76510685982729698      -0.78365987241376245      -0.80148009048985902      -0.81852458358937474      -0.83475229003551144      -0.85012411586206127      -0.86460302899419472      -0.87815414846197437      -0.89074482843166336      -0.90234473685240235      -0.91292592852877330      -0.92246291244322498      -0.93093271316616633      -0.93831492620578916      -0.94459176716427495      -0.94974811458196862      -0.95377154636629857      -0.95665236971768519      -0.95838364448034419      -0.95896119986173123      -0.95838364448034419      -0.95665236971768519      -0.95377154636629857      -0.94974811458196884      -0.94459176716427495      -0.93831492620578916      -0.93093271316616633      -0.92246291244322498      -0.91292592852877330      -0.90234473685240235      -0.89074482843166336      -0.87815414846197437      -0.86460302899419472      -0.85012411586206127      -0.83475229003551144      -0.81852458358937474      -0.80148009048985902      -0.78365987241376267      -0.76510685982729676      -0.74586574856283538      -0.72598289214273592      -0.70550619010964744      -0.68448497263231478      -0.66296988166488202      -0.64101274894598870      -0.61866647113157303      -0.59598488236219227      -0.57302262457186481      -0.54983501585086347      -0.52647791717959103      -0.50300759785458848      -0.47948059993086573      -0.45595360200714308      -0.43248328268214026      -0.40912618401086803      -0.38593857528986664      -0.36297631749953907      -0.34029472873015842      -0.31794845091574275      -0.29599131819684948      -0.27447622722941661      -0.25345500975208390      -0.23297830771899544      -0.21309545129889609      -0.19385434003443452      -0.17530132744796872      -0.15748110937187212      -0.14043661627235654      -0.12420890982621995      -0.10883708399967022       -9.4358170867536326E-002  -8.0807051399756955E-002  -6.8216371430067743E-002  -5.6616463009328891E-002  -4.6035271332957969E-002  -3.6498287418506289E-002  -2.8028486695564760E-002  -2.0646273655942165E-002  -1.4369432697456294E-002  -9.2130852797624677E-003  -5.1896534954326097E-003  -2.3088301440461288E-003  -5.7755538138694448E-004  -1.4382114406857842E-032  -0.0000000000000000       -5.8470223097868614E-004  -2.3374003250264497E-003  -5.2538718789165093E-003  -9.3270908572228046E-003  -1.4547244518654747E-002  -2.0901757055810492E-002  -2.8375319891398468E-002  -3.6949928557940950E-002  -4.6604926072113230E-002  -5.7317052699225740E-002  -6.9060501987962306E-002  -8.1806982940381689E-002  -9.5525788167409684E-002 -0.11018386786562884      -0.12574590943715008      -0.14217442256075377      -0.15942982950935730      -0.17747056049622642      -0.19625315382023220      -0.21573236056889644      -0.23586125362698446      -0.25659134072803647      -0.27787268127648507      -0.29965400665892361      -0.32188284375468712      -0.34450564134819550      -0.36746789913852318      -0.39071429903539701      -0.41418883842532106      -0.43783496508677844      -0.46159571342948535      -0.48541384172948882      -0.50923197002949228      -0.53299271837219919      -0.55663884503365657      -0.58011338442358074      -0.60335978432045456      -0.62632204211078213      -0.64894483970429073      -0.67117367680005391      -0.69295500218249262      -0.71423634273094139      -0.73496642983199334      -0.75509532289008130      -0.77457452963874562      -0.79335712296275140      -0.81139785394962050      -0.82865326089822400      -0.84508177402182771      -0.86064381559334913      -0.87530189529156810      -0.88902070051859627      -0.90176718147101531      -0.91351063075975203      -0.92422275738686455      -0.93387775490103675      -0.94245236356757933      -0.94992592640316742      -0.95628043894032300      -0.96150059260175480      -0.96557381158006117      -0.96849028313395147      -0.97024298122799912      -0.97082768345897785      -0.97024298122799912      -0.96849028313395147      -0.96557381158006117      -0.96150059260175502      -0.95628043894032300      -0.94992592640316742      -0.94245236356757933      -0.93387775490103675      -0.92422275738686455      -0.91351063075975203      -0.90176718147101531      -0.88902070051859627      -0.87530189529156810      -0.86064381559334913      -0.84508177402182771      -0.82865326089822400      -0.81139785394962050      -0.79335712296275163      -0.77457452963874540      -0.75509532289008152      -0.73496642983199345      -0.71423634273094139      -0.69295500218249295      -0.67117367680005446      -0.64894483970429073      -0.62632204211078235      -0.60335978432045467      -0.58011338442358107      -0.55663884503365713      -0.53299271837219919      -0.50923197002949250      -0.48541384172948904      -0.46159571342948569      -0.43783496508677866      -0.41418883842532095      -0.39071429903539701      -0.36746789913852329      -0.34450564134819567      -0.32188284375468729      -0.29965400665892361      -0.27787268127648507      -0.25659134072803658      -0.23586125362698457      -0.21573236056889661      -0.19625315382023248      -0.17747056049622636      -0.15942982950935730      -0.14217442256075383      -0.12574590943715025      -0.11018386786562899       -9.5525788167409614E-002  -8.1806982940381689E-002  -6.9060501987962361E-002  -5.7317052699225823E-002  -4.6604926072113327E-002  -3.6949928557941075E-002  -2.8375319891398458E-002  -2.0901757055810509E-002  -1.4547244518654783E-002  -9.3270908572228479E-003  -5.2538718789165544E-003  -2.3374003250264462E-003  -5.8470223097868799E-004  -1.4560083155465514E-032  -0.0000000000000000       -5.9044048168213517E-004  -2.3603395038916896E-003  -5.3054332248593170E-003  -9.4186266558514611E-003  -1.4690010753619665E-002  -2.1106886292153695E-002  -2.8653794456229304E-002  -3.7312554083048143E-002  -4.7062305462251451E-002  -5.7879560588789347E-002  -6.9738259747582368E-002  -8.2609834293657591E-002  -9.6463275476516841E-002 -0.11126520914293229      -0.12697997613820539      -0.14356971821219355      -0.16099446922315064      -0.17921225141966343      -0.19817917656873113      -0.21784955168636339      -0.23817598911598029      -0.25910952068942822      -0.28059971569558612      -0.30259480237236525      -0.32504179262941924      -0.34788660970109458      -0.37107421842209609      -0.39454875781202026      -0.41825367564934979      -0.44213186471070914      -0.46612580034716694      -0.49017767906615467      -0.51422955778514245      -0.53822349342160025      -0.56210168248295966      -0.58580660032028919      -0.60928113971021336      -0.63246874843121481      -0.65531356550289033      -0.67776055575994409      -0.69975564243672328      -0.72124583744288140      -0.74217936901632930      -0.76250580644594612      -0.78217618156357849      -0.80114310671264610      -0.81936088890915892      -0.83678563992011601      -0.85337538199410412      -0.86909014898937742      -0.88389208265579267      -0.89774552383865214      -0.91061709838472704      -0.92247579754352016      -0.93329305267005813      -0.94304280404926133      -0.95170156367608016      -0.95924847184015605      -0.96566534737868992      -0.97093673147645798      -0.97504992490745013      -0.97799501862841798      -0.97976491765062745      -0.98035535813230956      -0.97976491765062745      -0.97799501862841798      -0.97504992490745013      -0.97093673147645820      -0.96566534737868992      -0.95924847184015605      -0.95170156367608016      -0.94304280404926133      -0.93329305267005813      -0.92247579754352016      -0.91061709838472704      -0.89774552383865214      -0.88389208265579267      -0.86909014898937742      -0.85337538199410412      -0.83678563992011601      -0.81936088890915892      -0.80114310671264632      -0.78217618156357827      -0.76250580644594634      -0.74217936901632942      -0.72124583744288140      -0.69975564243672361      -0.67776055575994465      -0.65531356550289033      -0.63246874843121503      -0.60928113971021347      -0.58580660032028953      -0.56210168248296011      -0.53822349342160025      -0.51422955778514268      -0.49017767906615489      -0.46612580034716727      -0.44213186471070937      -0.41825367564934968      -0.39454875781202026      -0.37107421842209620      -0.34788660970109475      -0.32504179262941940      -0.30259480237236525      -0.28059971569558612      -0.25910952068942833      -0.23817598911598040      -0.21784955168636352      -0.19817917656873141      -0.17921225141966340      -0.16099446922315064      -0.14356971821219361      -0.12697997613820555      -0.11126520914293243       -9.6463275476516772E-002  -8.2609834293657591E-002  -6.9738259747582423E-002  -5.7879560588789430E-002  -4.7062305462251555E-002  -3.7312554083048267E-002  -2.8653794456229294E-002  -2.1106886292153713E-002  -1.4690010753619701E-002  -9.4186266558515044E-003  -5.3054332248593629E-003  -2.3603395038916857E-003  -5.9044048168213690E-004  -1.4702975388439004E-032  -0.0000000000000000       -5.9475630954873365E-004  -2.3775924181507310E-003  -5.3442133174623711E-003  -9.4874721578919099E-003  -1.4797387465986135E-002  -2.1261167190674207E-002  -2.8863239520439104E-002  -3.7585290397175529E-002  -4.7406307636360008E-002  -5.8302631547243806E-002  -7.0248011931120374E-002  -8.3213671320353191E-002  -9.7168374305816027E-002 -0.11207850278572912      -0.12790813695461145      -0.14461914183723804      -0.16217125915913536      -0.18052220433229119      -0.19962776832243023      -0.21944192415245076      -0.23991693778544296      -0.26100348312016552      -0.28265076082194412      -0.30480662070271741      -0.32741768735540860      -0.35042948873995555      -0.37378658741122739      -0.39743271407268477      -0.42131090313404401      -0.44536362994637413      -0.46953294938401408      -0.49376063543945631      -0.51798832149489860      -0.54215764093253849      -0.56621036774486866      -0.59008855680622796      -0.61373468346768534      -0.63709178213895712      -0.66010358352350429      -0.68271465017619515      -0.70487051005696855      -0.72651778775874731      -0.74760433309346985      -0.76807934672646194      -0.78789350255648261      -0.80699906654662168      -0.82535001171977740      -0.84290212904167483      -0.85961313392430139      -0.87544276809318378      -0.89035289657309680      -0.90430759955855977      -0.91727325894779232      -0.92921863933166893      -0.94011496324255284      -0.94993598048173722      -0.95865803135847372      -0.96626010368823878      -0.97272388341292670      -0.97803379872102081      -0.98217705756145035      -0.98514367846076223      -0.98692651456936409      -0.98752127087891284      -0.98692651456936409      -0.98514367846076223      -0.98217705756145035      -0.97803379872102103      -0.97272388341292670      -0.96626010368823878      -0.95865803135847372      -0.94993598048173722      -0.94011496324255284      -0.92921863933166893      -0.91727325894779232      -0.90430759955855977      -0.89035289657309680      -0.87544276809318378      -0.85961313392430139      -0.84290212904167483      -0.82535001171977740      -0.80699906654662190      -0.78789350255648238      -0.76807934672646216      -0.74760433309346996      -0.72651778775874731      -0.70487051005696888      -0.68271465017619570      -0.66010358352350429      -0.63709178213895734      -0.61373468346768545      -0.59008855680622829      -0.56621036774486921      -0.54215764093253849      -0.51798832149489882      -0.49376063543945653      -0.46953294938401441      -0.44536362994637441      -0.42131090313404390      -0.39743271407268477      -0.37378658741122744      -0.35042948873995572      -0.32741768735540877      -0.30480662070271741      -0.28265076082194412      -0.26100348312016564      -0.23991693778544307      -0.21944192415245092      -0.19962776832243054      -0.18052220433229113      -0.16217125915913536      -0.14461914183723809      -0.12790813695461162      -0.11207850278572927       -9.7168374305815958E-002  -8.3213671320353191E-002  -7.0248011931120430E-002  -5.8302631547243890E-002  -4.7406307636360112E-002  -3.7585290397175654E-002  -2.8863239520439093E-002  -2.1261167190674224E-002  -1.4797387465986174E-002  -9.4874721578919550E-003  -5.3442133174624179E-003  -2.3775924181507276E-003  -5.9475630954873549E-004  -1.4810446865873199E-032  -0.0000000000000000       -5.9763931737112923E-004  -2.3891175040219475E-003  -5.3701187320858573E-003  -9.5334615084995827E-003  -1.4869115975848982E-002  -2.1364228075174078E-002  -2.9003150512522970E-002  -3.7767480454653495E-002  -4.7636103863070427E-002  -5.8585246359593564E-002  -7.0588530500917165E-002  -8.3617039324181269E-002  -9.7639386010468093E-002 -0.11262178949839771      -0.12852815586566427      -0.14532016528245587      -0.16295736432728106      -0.18139726344280482      -0.20059543929691323      -0.22050564180241239      -0.24107990553753864      -0.26226866529886128      -0.28402087550819943      -0.30628413318588993      -0.32900480419415640      -0.35212815244644385      -0.37559847177144667      -0.39935922011415376      -0.42335315575061161      -0.44752247518825161      -0.47180895241956594      -0.49615407919366050      -0.52049920596775512      -0.54478568319906939      -0.56895500263670939      -0.59294893827316730      -0.61670968661587444      -0.64018000594087721      -0.66330335419316488      -0.68602402520143102      -0.70828728287912168      -0.73003949308845995      -0.75122825284978256      -0.77180251658490873      -0.79171271909040797      -0.81091089494451640      -0.82935079406004009      -0.84698799310486539      -0.86378000252165688      -0.87968636888892360      -0.89466877237685305      -0.90869111906314004      -0.92171962788640394      -0.93372291202772761      -0.94467205452425074      -0.95454067793266761      -0.96330500787479822      -0.97094393031214732      -0.97743904241147217      -0.98277469687882146      -0.98693803965523530      -0.98991904088329929      -0.99171051906995000      -0.99230815838732123      -0.99171051906995000      -0.98991904088329929      -0.98693803965523530      -0.98277469687882169      -0.97743904241147217      -0.97094393031214732      -0.96330500787479822      -0.95454067793266761      -0.94467205452425074      -0.93372291202772761      -0.92171962788640394      -0.90869111906314004      -0.89466877237685305      -0.87968636888892360      -0.86378000252165688      -0.84698799310486539      -0.82935079406004009      -0.81091089494451662      -0.79171271909040775      -0.77180251658490895      -0.75122825284978267      -0.73003949308845995      -0.70828728287912202      -0.68602402520143158      -0.66330335419316488      -0.64018000594087743      -0.61670968661587455      -0.59294893827316764      -0.56895500263670995      -0.54478568319906939      -0.52049920596775534      -0.49615407919366072      -0.47180895241956627      -0.44752247518825189      -0.42335315575061150      -0.39935922011415376      -0.37559847177144678      -0.35212815244644402      -0.32900480419415656      -0.30628413318588993      -0.28402087550819943      -0.26226866529886139      -0.24107990553753875      -0.22050564180241256      -0.20059543929691354      -0.18139726344280477      -0.16295736432728106      -0.14532016528245592      -0.12852815586566443      -0.11262178949839786       -9.7639386010468024E-002  -8.3617039324181269E-002  -7.0588530500917221E-002  -5.8585246359593647E-002  -4.7636103863070531E-002  -3.7767480454653619E-002  -2.9003150512522960E-002  -2.1364228075174095E-002  -1.4869115975849018E-002  -9.5334615084996278E-003  -5.3701187320859042E-003  -2.3891175040219436E-003  -5.9763931737113096E-004  -1.4882238679565571E-032  -0.0000000000000000       -5.9908255973095594E-004  -2.3948869965639968E-003  -5.3830870603169007E-003  -9.5564839153006731E-003  -1.4905023482945265E-002  -2.1415820662955488E-002  -2.9073190374646212E-002  -3.7858685343675605E-002  -4.7751140543144804E-002  -5.8726724182001533E-002  -7.0758995117912213E-002  -8.3818966556289759E-002  -9.7875175882020798E-002 -0.11289376045566096      -0.12883853919149982      -0.14567109972096506      -0.16335089093138300      -0.18183532065716096      -0.20107985828804459      -0.22103814204725891      -0.24166209068108860      -0.26290201929083012      -0.28470675902806492      -0.30702378036489608      -0.32979931964218312      -0.35297850859090524      -0.37650550651462794      -0.40032363481463135      -0.42437551353361902      -0.44860319958906125      -0.47294832636315565      -0.49735224431312242      -0.52175616226308930      -0.54610128903718358      -0.57032897509262592      -0.59438085381161365      -0.61819898211161706      -0.64172598003533965      -0.66490516898406204      -0.68768070826134875      -0.70999772959817997      -0.73180246933541493      -0.75304239794515648      -0.77366634657898603      -0.79362463033820041      -0.81286916796908404      -0.83135359769486206      -0.84903338890528002      -0.86586594943474526      -0.88181072817058426      -0.89682931274422428      -0.91088552206995543      -0.92394549350833266      -0.93597776444424352      -0.94695334808310028      -0.95684580328256941      -0.96563129825159877      -0.97328866796328972      -0.97979946514329974      -0.98514800471094421      -0.98932140156592807      -0.99230960162968118      -0.99410540606651410      -0.99470448862624505      -0.99410540606651410      -0.99230960162968118      -0.98932140156592807      -0.98514800471094444      -0.97979946514329974      -0.97328866796328972      -0.96563129825159877      -0.95684580328256941      -0.94695334808310028      -0.93597776444424352      -0.92394549350833266      -0.91088552206995543      -0.89682931274422428      -0.88181072817058426      -0.86586594943474526      -0.84903338890528002      -0.83135359769486206      -0.81286916796908426      -0.79362463033820019      -0.77366634657898625      -0.75304239794515659      -0.73180246933541493      -0.70999772959818030      -0.68768070826134930      -0.66490516898406204      -0.64172598003533987      -0.61819898211161717      -0.59438085381161399      -0.57032897509262648      -0.54610128903718358      -0.52175616226308952      -0.49735224431312264      -0.47294832636315598      -0.44860319958906153      -0.42437551353361891      -0.40032363481463135      -0.37650550651462805      -0.35297850859090540      -0.32979931964218329      -0.30702378036489608      -0.28470675902806492      -0.26290201929083024      -0.24166209068108871      -0.22103814204725908      -0.20107985828804489      -0.18183532065716090      -0.16335089093138300      -0.14567109972096512      -0.12883853919149998      -0.11289376045566112       -9.7875175882020729E-002  -8.3818966556289759E-002  -7.0758995117912268E-002  -5.8726724182001616E-002  -4.7751140543144908E-002  -3.7858685343675730E-002  -2.9073190374646202E-002  -2.1415820662955505E-002  -1.4905023482945303E-002  -9.5564839153007182E-003  -5.3830870603169476E-003  -2.3948869965639929E-003  -5.9908255973095779E-004  -1.4918177876748715E-032  -0.0000000000000000       -5.9908255973095594E-004  -2.3948869965639968E-003  -5.3830870603169007E-003  -9.5564839153006731E-003  -1.4905023482945265E-002  -2.1415820662955488E-002  -2.9073190374646212E-002  -3.7858685343675605E-002  -4.7751140543144804E-002  -5.8726724182001533E-002  -7.0758995117912213E-002  -8.3818966556289759E-002  -9.7875175882020798E-002 -0.11289376045566096      -0.12883853919149982      -0.14567109972096506      -0.16335089093138300      -0.18183532065716096      -0.20107985828804459      -0.22103814204725891      -0.24166209068108860      -0.26290201929083012      -0.28470675902806492      -0.30702378036489608      -0.32979931964218312      -0.35297850859090524      -0.37650550651462794      -0.40032363481463135      -0.42437551353361902      -0.44860319958906125      -0.47294832636315565      -0.49735224431312242      -0.52175616226308930      -0.54610128903718358      -0.57032897509262592      -0.59438085381161365      -0.61819898211161706      -0.64172598003533965      -0.66490516898406204      -0.68768070826134875      -0.70999772959817997      -0.73180246933541493      -0.75304239794515648      -0.77366634657898603      -0.79362463033820041      -0.81286916796908404      -0.83135359769486206      -0.84903338890528002      -0.86586594943474526      -0.88181072817058426      -0.89682931274422428      -0.91088552206995543      -0.92394549350833266      -0.93597776444424352      -0.94695334808310028      -0.95684580328256941      -0.96563129825159877      -0.97328866796328972      -0.97979946514329974      -0.98514800471094421      -0.98932140156592807      -0.99230960162968118      -0.99410540606651410      -0.99470448862624505      -0.99410540606651410      -0.99230960162968118      -0.98932140156592807      -0.98514800471094444      -0.97979946514329974      -0.97328866796328972      -0.96563129825159877      -0.95684580328256941      -0.94695334808310028      -0.93597776444424352      -0.92394549350833266      -0.91088552206995543      -0.89682931274422428      -0.88181072817058426      -0.86586594943474526      -0.84903338890528002      -0.83135359769486206      -0.81286916796908426      -0.79362463033820019      -0.77366634657898625      -0.75304239794515659      -0.73180246933541493      -0.70999772959818030      -0.68768070826134930      -0.66490516898406204      -0.64172598003533987      -0.61819898211161717      -0.59438085381161399      -0.57032897509262648      -0.54610128903718358      -0.52175616226308952      -0.49735224431312264      -0.47294832636315598      -0.44860319958906153      -0.42437551353361891      -0.40032363481463135      -0.37650550651462805      -0.35297850859090540      -0.32979931964218329      -0.30702378036489608      -0.28470675902806492      -0.26290201929083024      -0.24166209068108871      -0.22103814204725908      -0.20107985828804489      -0.18183532065716090      -0.16335089093138300      -0.14567109972096512      -0.12883853919149998      -0.11289376045566112       -9.7875175882020729E-002  -8.3818966556289759E-002  -7.0758995117912268E-002  -5.8726724182001616E-002  -4.7751140543144908E-002  -3.7858685343675730E-002  -2.9073190374646202E-002  -2.1415820662955505E-002  -1.4905023482945303E-002  -9.5564839153007182E-003  -5.3830870603169476E-003  -2.3948869965639929E-003  -5.9908255973095779E-004  -1.4918177876748715E-032  -0.0000000000000000       -5.9763931737112923E-004  -2.3891175040219475E-003  -5.3701187320858573E-003  -9.5334615084995827E-003  -1.4869115975848982E-002  -2.1364228075174078E-002  -2.9003150512522970E-002  -3.7767480454653495E-002  -4.7636103863070427E-002  -5.8585246359593564E-002  -7.0588530500917165E-002  -8.3617039324181269E-002  -9.7639386010468093E-002 -0.11262178949839771      -0.12852815586566427      -0.14532016528245587      -0.16295736432728106      -0.18139726344280482      -0.20059543929691323      -0.22050564180241239      -0.24107990553753864      -0.26226866529886128      -0.28402087550819943      -0.30628413318588993      -0.32900480419415640      -0.35212815244644385      -0.37559847177144667      -0.39935922011415376      -0.42335315575061161      -0.44752247518825161      -0.47180895241956594      -0.49615407919366050      -0.52049920596775512      -0.54478568319906939      -0.56895500263670939      -0.59294893827316730      -0.61670968661587444      -0.64018000594087721      -0.66330335419316488      -0.68602402520143102      -0.70828728287912168      -0.73003949308845995      -0.75122825284978256      -0.77180251658490873      -0.79171271909040797      -0.81091089494451640      -0.82935079406004009      -0.84698799310486539      -0.86378000252165688      -0.87968636888892360      -0.89466877237685305      -0.90869111906314004      -0.92171962788640394      -0.93372291202772761      -0.94467205452425074      -0.95454067793266761      -0.96330500787479822      -0.97094393031214732      -0.97743904241147217      -0.98277469687882146      -0.98693803965523530      -0.98991904088329929      -0.99171051906995000      -0.99230815838732123      -0.99171051906995000      -0.98991904088329929      -0.98693803965523530      -0.98277469687882169      -0.97743904241147217      -0.97094393031214732      -0.96330500787479822      -0.95454067793266761      -0.94467205452425074      -0.93372291202772761      -0.92171962788640394      -0.90869111906314004      -0.89466877237685305      -0.87968636888892360      -0.86378000252165688      -0.84698799310486539      -0.82935079406004009      -0.81091089494451662      -0.79171271909040775      -0.77180251658490895      -0.75122825284978267      -0.73003949308845995      -0.70828728287912202      -0.68602402520143158      -0.66330335419316488      -0.64018000594087743      -0.61670968661587455      -0.59294893827316764      -0.56895500263670995      -0.54478568319906939      -0.52049920596775534      -0.49615407919366072      -0.47180895241956627      -0.44752247518825189      -0.42335315575061150      -0.39935922011415376      -0.37559847177144678      -0.35212815244644402      -0.32900480419415656      -0.30628413318588993      -0.28402087550819943      -0.26226866529886139      -0.24107990553753875      -0.22050564180241256      -0.20059543929691354      -0.18139726344280477      -0.16295736432728106      -0.14532016528245592      -0.12852815586566443      -0.11262178949839786       -9.7639386010468024E-002  -8.3617039324181269E-002  -7.0588530500917221E-002  -5.8585246359593647E-002  -4.7636103863070531E-002  -3.7767480454653619E-002  -2.9003150512522960E-002  -2.1364228075174095E-002  -1.4869115975849018E-002  -9.5334615084996278E-003  -5.3701187320859042E-003  -2.3891175040219436E-003  -5.9763931737113096E-004  -1.4882238679565571E-032  -0.0000000000000000       -5.9475630954873365E-004  -2.3775924181507310E-003  -5.3442133174623711E-003  -9.4874721578919099E-003  -1.4797387465986135E-002  -2.1261167190674207E-002  -2.8863239520439104E-002  -3.7585290397175529E-002  -4.7406307636360008E-002  -5.8302631547243806E-002  -7.0248011931120374E-002  -8.3213671320353191E-002  -9.7168374305816027E-002 -0.11207850278572912      -0.12790813695461145      -0.14461914183723804      -0.16217125915913536      -0.18052220433229119      -0.19962776832243023      -0.21944192415245076      -0.23991693778544296      -0.26100348312016552      -0.28265076082194412      -0.30480662070271741      -0.32741768735540860      -0.35042948873995555      -0.37378658741122739      -0.39743271407268477      -0.42131090313404401      -0.44536362994637413      -0.46953294938401408      -0.49376063543945631      -0.51798832149489860      -0.54215764093253849      -0.56621036774486866      -0.59008855680622796      -0.61373468346768534      -0.63709178213895712      -0.66010358352350429      -0.68271465017619515      -0.70487051005696855      -0.72651778775874731      -0.74760433309346985      -0.76807934672646194      -0.78789350255648261      -0.80699906654662168      -0.82535001171977740      -0.84290212904167483      -0.85961313392430139      -0.87544276809318378      -0.89035289657309680      -0.90430759955855977      -0.91727325894779232      -0.92921863933166893      -0.94011496324255284      -0.94993598048173722      -0.95865803135847372      -0.96626010368823878      -0.97272388341292670      -0.97803379872102081      -0.98217705756145035      -0.98514367846076223      -0.98692651456936409      -0.98752127087891284      -0.98692651456936409      -0.98514367846076223      -0.98217705756145035      -0.97803379872102103      -0.97272388341292670      -0.96626010368823878      -0.95865803135847372      -0.94993598048173722      -0.94011496324255284      -0.92921863933166893      -0.91727325894779232      -0.90430759955855977      -0.89035289657309680      -0.87544276809318378      -0.85961313392430139      -0.84290212904167483      -0.82535001171977740      -0.80699906654662190      -0.78789350255648238      -0.76807934672646216      -0.74760433309346996      -0.72651778775874731      -0.70487051005696888      -0.68271465017619570      -0.66010358352350429      -0.63709178213895734      -0.61373468346768545      -0.59008855680622829      -0.56621036774486921      -0.54215764093253849      -0.51798832149489882      -0.49376063543945653      -0.46953294938401441      -0.44536362994637441      -0.42131090313404390      -0.39743271407268477      -0.37378658741122744      -0.35042948873995572      -0.32741768735540877      -0.30480662070271741      -0.28265076082194412      -0.26100348312016564      -0.23991693778544307      -0.21944192415245092      -0.19962776832243054      -0.18052220433229113      -0.16217125915913536      -0.14461914183723809      -0.12790813695461162      -0.11207850278572927       -9.7168374305815958E-002  -8.3213671320353191E-002  -7.0248011931120430E-002  -5.8302631547243890E-002  -4.7406307636360112E-002  -3.7585290397175654E-002  -2.8863239520439093E-002  -2.1261167190674224E-002  -1.4797387465986174E-002  -9.4874721578919550E-003  -5.3442133174624179E-003  -2.3775924181507276E-003  -5.9475630954873549E-004  -1.4810446865873199E-032  -0.0000000000000000       -5.9044048168213517E-004  -2.3603395038916896E-003  -5.3054332248593170E-003  -9.4186266558514611E-003  -1.4690010753619665E-002  -2.1106886292153695E-002  -2.8653794456229304E-002  -3.7312554083048143E-002  -4.7062305462251451E-002  -5.7879560588789347E-002  -6.9738259747582368E-002  -8.2609834293657591E-002  -9.6463275476516841E-002 -0.11126520914293229      -0.12697997613820539      -0.14356971821219355      -0.16099446922315064      -0.17921225141966343      -0.19817917656873113      -0.21784955168636339      -0.23817598911598029      -0.25910952068942822      -0.28059971569558612      -0.30259480237236525      -0.32504179262941924      -0.34788660970109458      -0.37107421842209609      -0.39454875781202026      -0.41825367564934979      -0.44213186471070914      -0.46612580034716694      -0.49017767906615467      -0.51422955778514245      -0.53822349342160025      -0.56210168248295966      -0.58580660032028919      -0.60928113971021336      -0.63246874843121481      -0.65531356550289033      -0.67776055575994409      -0.69975564243672328      -0.72124583744288140      -0.74217936901632930      -0.76250580644594612      -0.78217618156357849      -0.80114310671264610      -0.81936088890915892      -0.83678563992011601      -0.85337538199410412      -0.86909014898937742      -0.88389208265579267      -0.89774552383865214      -0.91061709838472704      -0.92247579754352016      -0.93329305267005813      -0.94304280404926133      -0.95170156367608016      -0.95924847184015605      -0.96566534737868992      -0.97093673147645798      -0.97504992490745013      -0.97799501862841798      -0.97976491765062745      -0.98035535813230956      -0.97976491765062745      -0.97799501862841798      -0.97504992490745013      -0.97093673147645820      -0.96566534737868992      -0.95924847184015605      -0.95170156367608016      -0.94304280404926133      -0.93329305267005813      -0.92247579754352016      -0.91061709838472704      -0.89774552383865214      -0.88389208265579267      -0.86909014898937742      -0.85337538199410412      -0.83678563992011601      -0.81936088890915892      -0.80114310671264632      -0.78217618156357827      -0.76250580644594634      -0.74217936901632942      -0.72124583744288140      -0.69975564243672361      -0.67776055575994465      -0.65531356550289033      -0.63246874843121503      -0.60928113971021347      -0.58580660032028953      -0.56210168248296011      -0.53822349342160025      -0.51422955778514268      -0.49017767906615489      -0.46612580034716727      -0.44213186471070937      -0.41825367564934968      -0.39454875781202026      -0.37107421842209620      -0.34788660970109475      -0.32504179262941940      -0.30259480237236525      -0.28059971569558612      -0.25910952068942833      -0.23817598911598040      -0.21784955168636352      -0.19817917656873141      -0.17921225141966340      -0.16099446922315064      -0.14356971821219361      -0.12697997613820555      -0.11126520914293243       -9.6463275476516772E-002  -8.2609834293657591E-002  -6.9738259747582423E-002  -5.7879560588789430E-002  -4.7062305462251555E-002  -3.7312554083048267E-002  -2.8653794456229294E-002  -2.1106886292153713E-002  -1.4690010753619701E-002  -9.4186266558515044E-003  -5.3054332248593629E-003  -2.3603395038916857E-003  -5.9044048168213690E-004  -1.4702975388439004E-032  -0.0000000000000000       -5.8470223097868614E-004  -2.3374003250264497E-003  -5.2538718789165093E-003  -9.3270908572228046E-003  -1.4547244518654747E-002  -2.0901757055810492E-002  -2.8375319891398468E-002  -3.6949928557940950E-002  -4.6604926072113230E-002  -5.7317052699225740E-002  -6.9060501987962306E-002  -8.1806982940381689E-002  -9.5525788167409684E-002 -0.11018386786562884      -0.12574590943715008      -0.14217442256075377      -0.15942982950935730      -0.17747056049622642      -0.19625315382023220      -0.21573236056889644      -0.23586125362698446      -0.25659134072803647      -0.27787268127648507      -0.29965400665892361      -0.32188284375468712      -0.34450564134819550      -0.36746789913852318      -0.39071429903539701      -0.41418883842532106      -0.43783496508677844      -0.46159571342948535      -0.48541384172948882      -0.50923197002949228      -0.53299271837219919      -0.55663884503365657      -0.58011338442358074      -0.60335978432045456      -0.62632204211078213      -0.64894483970429073      -0.67117367680005391      -0.69295500218249262      -0.71423634273094139      -0.73496642983199334      -0.75509532289008130      -0.77457452963874562      -0.79335712296275140      -0.81139785394962050      -0.82865326089822400      -0.84508177402182771      -0.86064381559334913      -0.87530189529156810      -0.88902070051859627      -0.90176718147101531      -0.91351063075975203      -0.92422275738686455      -0.93387775490103675      -0.94245236356757933      -0.94992592640316742      -0.95628043894032300      -0.96150059260175480      -0.96557381158006117      -0.96849028313395147      -0.97024298122799912      -0.97082768345897785      -0.97024298122799912      -0.96849028313395147      -0.96557381158006117      -0.96150059260175502      -0.95628043894032300      -0.94992592640316742      -0.94245236356757933      -0.93387775490103675      -0.92422275738686455      -0.91351063075975203      -0.90176718147101531      -0.88902070051859627      -0.87530189529156810      -0.86064381559334913      -0.84508177402182771      -0.82865326089822400      -0.81139785394962050      -0.79335712296275163      -0.77457452963874540      -0.75509532289008152      -0.73496642983199345      -0.71423634273094139      -0.69295500218249295      -0.67117367680005446      -0.64894483970429073      -0.62632204211078235      -0.60335978432045467      -0.58011338442358107      -0.55663884503365713      -0.53299271837219919      -0.50923197002949250      -0.48541384172948904      -0.46159571342948569      -0.43783496508677866      -0.41418883842532095      -0.39071429903539701      -0.36746789913852329      -0.34450564134819567      -0.32188284375468729      -0.29965400665892361      -0.27787268127648507      -0.25659134072803658      -0.23586125362698457      -0.21573236056889661      -0.19625315382023248      -0.17747056049622636      -0.15942982950935730      -0.14217442256075383      -0.12574590943715025      -0.11018386786562899       -9.5525788167409614E-002  -8.1806982940381689E-002  -6.9060501987962361E-002  -5.7317052699225823E-002  -4.6604926072113327E-002  -3.6949928557941075E-002  -2.8375319891398458E-002  -2.0901757055810509E-002  -1.4547244518654783E-002  -9.3270908572228479E-003  -5.2538718789165544E-003  -2.3374003250264462E-003  -5.8470223097868799E-004  -1.4560083155465514E-032  -0.0000000000000000       -5.7755538138694264E-004  -2.3088301440461327E-003  -5.1896534954325646E-003  -9.2130852797624244E-003  -1.4369432697456256E-002  -2.0646273655942148E-002  -2.8028486695564771E-002  -3.6498287418506171E-002  -4.6035271332957872E-002  -5.6616463009328807E-002  -6.8216371430067688E-002  -8.0807051399756955E-002  -9.4358170867536381E-002 -0.10883708399967007      -0.12420890982621979      -0.14043661627235648      -0.15748110937187212      -0.17530132744796878      -0.19385434003443422      -0.21309545129889593      -0.23297830771899533      -0.25345500975208379      -0.27447622722941661      -0.29599131819684948      -0.31794845091574264      -0.34029472873015826      -0.36297631749953896      -0.38593857528986664      -0.40912618401086814      -0.43248328268213998      -0.45595360200714274      -0.47948059993086550      -0.50300759785458826      -0.52647791717959103      -0.54983501585086292      -0.57302262457186448      -0.59598488236219216      -0.61866647113157280      -0.64101274894598870      -0.66296988166488147      -0.68448497263231445      -0.70550619010964744      -0.72598289214273581      -0.74586574856283516      -0.76510685982729698      -0.78365987241376245      -0.80148009048985902      -0.81852458358937474      -0.83475229003551144      -0.85012411586206127      -0.86460302899419472      -0.87815414846197437      -0.89074482843166336      -0.90234473685240235      -0.91292592852877330      -0.92246291244322498      -0.93093271316616633      -0.93831492620578916      -0.94459176716427495      -0.94974811458196862      -0.95377154636629857      -0.95665236971768519      -0.95838364448034419      -0.95896119986173123      -0.95838364448034419      -0.95665236971768519      -0.95377154636629857      -0.94974811458196884      -0.94459176716427495      -0.93831492620578916      -0.93093271316616633      -0.92246291244322498      -0.91292592852877330      -0.90234473685240235      -0.89074482843166336      -0.87815414846197437      -0.86460302899419472      -0.85012411586206127      -0.83475229003551144      -0.81852458358937474      -0.80148009048985902      -0.78365987241376267      -0.76510685982729676      -0.74586574856283538      -0.72598289214273592      -0.70550619010964744      -0.68448497263231478      -0.66296988166488202      -0.64101274894598870      -0.61866647113157303      -0.59598488236219227      -0.57302262457186481      -0.54983501585086347      -0.52647791717959103      -0.50300759785458848      -0.47948059993086573      -0.45595360200714308      -0.43248328268214026      -0.40912618401086803      -0.38593857528986664      -0.36297631749953907      -0.34029472873015842      -0.31794845091574275      -0.29599131819684948      -0.27447622722941661      -0.25345500975208390      -0.23297830771899544      -0.21309545129889609      -0.19385434003443452      -0.17530132744796872      -0.15748110937187212      -0.14043661627235654      -0.12420890982621995      -0.10883708399967022       -9.4358170867536326E-002  -8.0807051399756955E-002  -6.8216371430067743E-002  -5.6616463009328891E-002  -4.6035271332957969E-002  -3.6498287418506289E-002  -2.8028486695564760E-002  -2.0646273655942165E-002  -1.4369432697456294E-002  -9.2130852797624677E-003  -5.1896534954326097E-003  -2.3088301440461288E-003  -5.7755538138694448E-004  -1.4382114406857842E-032  -0.0000000000000000       -5.6901715029356135E-004  -2.2746977890191721E-003  -5.1129327821181634E-003  -9.0768845728921351E-003  -1.4157003654275940E-002  -2.0341051574436650E-002  -2.7614130420275971E-002  -3.5958718707807806E-002  -4.5354713592947883E-002  -5.5779479301025933E-002  -6.7207901658349584E-002  -7.9612448594448451E-002  -9.2963236469243551E-002 -0.10722810206535345      -0.12237268007210257      -0.13836048587456429      -0.15515300344819402      -0.17270977814730615      -0.19098851416385851      -0.20994517642175928      -0.22953409666122149      -0.24970808345760148      -0.27041853590967441      -0.29161556072346168      -0.31324809240954693      -0.33526401630431213      -0.35761029411872780      -0.38023309171223635      -0.40307790878391170      -0.42608971016845870      -0.44921305842074616      -0.47239224736946833      -0.49557143631819062      -0.51869478457047802      -0.54170658595502508      -0.56455140302670048      -0.58717420062020897      -0.60952047843462465      -0.63153640232939001      -0.65316893401547493      -0.67436595882926231      -0.69507641128133546      -0.71525039807771540      -0.73483931831717753      -0.75379598057507835      -0.77207471659163074      -0.78963149129074284      -0.80642400886437260      -0.82241181466683433      -0.83755639267358351      -0.85182125826969335      -0.86517204614448862      -0.87757659308058722      -0.88900501543791088      -0.89942978114598904      -0.90882577603112902      -0.91717036431866084      -0.92444344316450033      -0.93062749108466092      -0.93570761016604465      -0.93967156195681867      -0.94250979694991777      -0.94421547758864333      -0.94478449473893689      -0.94421547758864333      -0.94250979694991777      -0.93967156195681867      -0.93570761016604487      -0.93062749108466092      -0.92444344316450033      -0.91717036431866084      -0.90882577603112902      -0.89942978114598904      -0.88900501543791088      -0.87757659308058722      -0.86517204614448862      -0.85182125826969335      -0.83755639267358351      -0.82241181466683433      -0.80642400886437260      -0.78963149129074284      -0.77207471659163096      -0.75379598057507813      -0.73483931831717775      -0.71525039807771551      -0.69507641128133546      -0.67436595882926265      -0.65316893401547549      -0.63153640232939001      -0.60952047843462487      -0.58717420062020909      -0.56455140302670082      -0.54170658595502563      -0.51869478457047802      -0.49557143631819078      -0.47239224736946855      -0.44921305842074649      -0.42608971016845898      -0.40307790878391159      -0.38023309171223635      -0.35761029411872791      -0.33526401630431230      -0.31324809240954710      -0.29161556072346168      -0.27041853590967441      -0.24970808345760159      -0.22953409666122160      -0.20994517642175944      -0.19098851416385881      -0.17270977814730609      -0.15515300344819402      -0.13836048587456434      -0.12237268007210272      -0.10722810206535359       -9.2963236469243482E-002  -7.9612448594448451E-002  -6.7207901658349639E-002  -5.5779479301026016E-002  -4.5354713592947980E-002  -3.5958718707807924E-002  -2.7614130420275960E-002  -2.0341051574436667E-002  -1.4157003654275977E-002  -9.0768845728921785E-003  -5.1129327821182076E-003  -2.2746977890191681E-003  -5.6901715029356308E-004  -1.4169497884919610E-032  -0.0000000000000000       -5.5910810704510683E-004  -2.2350854877784690E-003  -5.0238945658916193E-003  -8.9188168560445577E-003  -1.3910469149285402E-002  -1.9986826118022636E-002  -2.7133249286092561E-002  -3.5332522294130551E-002  -4.4564892375288746E-002  -5.4808117941381525E-002  -6.6037522164819576E-002  -7.8226052427248990E-002  -9.1344345491678469E-002 -0.10536079824108889      -0.12024164381311078      -0.13595103294735300      -0.15245112034941113      -0.16970215586349674      -0.18766258023404395      -0.20628912522559700      -0.22553691785977839      -0.24535958851822484      -0.26570938265105942      -0.28653727582178462      -0.30779309181144421      -0.32942562349752930      -0.35138275621642229      -0.37361159331218580      -0.39605858356923968      -0.41866965022193076      -0.44139032123019706      -0.46416586050748404      -0.48694139978477108      -0.50966207079303727      -0.53227313744572846      -0.55472012770278245      -0.57694896479854585      -0.59890609751743884      -0.62053862920352409      -0.64179444519318340      -0.66262233836390871      -0.68297213249674349      -0.70279480315518983      -0.72204259578937124      -0.74066914078092427      -0.75862956515147151      -0.77588060066555709      -0.79238068806761530      -0.80809007720185744      -0.82297092277387951      -0.83698737552328983      -0.85010566858771941      -0.86229419885014857      -0.87352360307358667      -0.88376682863967959      -0.89299919872083766      -0.90119847172887568      -0.90834489489694581      -0.91442125186568279      -0.91941290415892352      -0.92330782644907661      -0.92609663552718990      -0.92777261290792312      -0.92833172101496830      -0.92777261290792312      -0.92609663552718990      -0.92330782644907661      -0.91941290415892374      -0.91442125186568279      -0.90834489489694581      -0.90119847172887568      -0.89299919872083766      -0.88376682863967959      -0.87352360307358667      -0.86229419885014857      -0.85010566858771941      -0.83698737552328983      -0.82297092277387951      -0.80809007720185744      -0.79238068806761530      -0.77588060066555709      -0.75862956515147173      -0.74066914078092405      -0.72204259578937136      -0.70279480315518994      -0.68297213249674349      -0.66262233836390905      -0.64179444519318396      -0.62053862920352409      -0.59890609751743906      -0.57694896479854596      -0.55472012770278267      -0.53227313744572891      -0.50966207079303727      -0.48694139978477130      -0.46416586050748426      -0.44139032123019734      -0.41866965022193103      -0.39605858356923956      -0.37361159331218580      -0.35138275621642240      -0.32942562349752941      -0.30779309181144432      -0.28653727582178462      -0.26570938265105942      -0.24535958851822492      -0.22553691785977850      -0.20628912522559714      -0.18766258023404422      -0.16970215586349668      -0.15245112034941113      -0.13595103294735306      -0.12024164381311093      -0.10536079824108904       -9.1344345491678400E-002  -7.8226052427248990E-002  -6.6037522164819631E-002  -5.4808117941381601E-002  -4.4564892375288843E-002  -3.5332522294130662E-002  -2.7133249286092551E-002  -1.9986826118022653E-002  -1.3910469149285438E-002  -8.9188168560445993E-003  -5.0238945658916635E-003  -2.2350854877784651E-003  -5.5910810704510856E-004  -1.3922745801475171E-032  -0.0000000000000000       -5.4785212339469435E-004  -2.1900886698273405E-003  -4.9227533476146508E-003  -8.7392629281946767E-003  -1.3630423105701041E-002  -1.9584450646851104E-002  -2.6587001777787007E-002  -3.4621206739483296E-002  -4.3667710428473991E-002  -5.3704719024992180E-002  -6.4708052496190729E-002  -7.6651202847959329E-002  -8.9505397985004218E-002 -0.10323967102534558      -0.11782093490224910      -0.13321406207386746      -0.14938196914856547      -0.16628570622205885      -0.18388455071114490      -0.20213610545797292      -0.22099640086851022      -0.24042000083914605      -0.26036011221624489      -0.28076869752495170      -0.30159659069567696      -0.32279361550946417      -0.34430870647689704      -0.36609003185933559      -0.38808511853611466      -0.41024097841688795      -0.43250423609457839      -0.45482125743140955      -0.47713827876824083      -0.49940153644593122      -0.52155739632670450      -0.54355248300348369      -0.56533380838592229      -0.58684889935335505      -0.60804592416714243      -0.62887381733786740      -0.64928240264657433      -0.66922251402367328      -0.68864611399430908      -0.70750640940484633      -0.72575796415167448      -0.74335680864076048      -0.76026054571425383      -0.77642845278895189      -0.79182157996057023      -0.80640284383747385      -0.82013711687781510      -0.83299131201486010      -0.84493446236662850      -0.85593779583782714      -0.86597480443434538      -0.87502130812333601      -0.88305551308503227      -0.89005806421596834      -0.89601209175711827      -0.90090325193462450      -0.90471976151520461      -0.90745242619299205      -0.90909466273942463      -0.90964251486281933      -0.90909466273942463      -0.90745242619299205      -0.90471976151520461      -0.90090325193462473      -0.89601209175711827      -0.89005806421596834      -0.88305551308503227      -0.87502130812333601      -0.86597480443434538      -0.85593779583782714      -0.84493446236662850      -0.83299131201486010      -0.82013711687781510      -0.80640284383747385      -0.79182157996057023      -0.77642845278895189      -0.76026054571425383      -0.74335680864076070      -0.72575796415167426      -0.70750640940484655      -0.68864611399430919      -0.66922251402367328      -0.64928240264657466      -0.62887381733786796      -0.60804592416714243      -0.58684889935335527      -0.56533380838592229      -0.54355248300348402      -0.52155739632670506      -0.49940153644593122      -0.47713827876824100      -0.45482125743140978      -0.43250423609457872      -0.41024097841688817      -0.38808511853611455      -0.36609003185933559      -0.34430870647689710      -0.32279361550946428      -0.30159659069567707      -0.28076869752495170      -0.26036011221624489      -0.24042000083914616      -0.22099640086851033      -0.20213610545797306      -0.18388455071114518      -0.16628570622205879      -0.14938196914856547      -0.13321406207386752      -0.11782093490224925      -0.10323967102534572       -8.9505397985004148E-002  -7.6651202847959329E-002  -6.4708052496190771E-002  -5.3704719024992256E-002  -4.3667710428474088E-002  -3.4621206739483407E-002  -2.6587001777787000E-002  -1.9584450646851118E-002  -1.3630423105701076E-002  -8.7392629281947184E-003  -4.9227533476146933E-003  -2.1900886698273370E-003  -5.4785212339469598E-004  -1.3642452603906477E-032  -0.0000000000000000       -5.3527631599284528E-004  -2.1398157364414861E-003  -4.8097527853410080E-003  -8.5386553504817452E-003  -1.3317540178970983E-002  -1.9134894518676018E-002  -2.5976703853452441E-002  -3.3826485665341050E-002  -4.2665329142397332E-002  -5.2471940736493791E-002  -6.3222695461342529E-002  -7.4891693807156490E-002  -8.7450824134837110E-002 -0.10086983039937499      -0.11511638503931282      -0.13015616685667220      -0.14595294369972570      -0.16246865974942432      -0.17966352719919826      -0.19749612210726875      -0.21592348419055121      -0.23490122031974073      -0.25438361146624888      -0.27432372284334772      -0.29467351697618233      -0.31538396942825514      -0.33640518690558791      -0.35768652745403651      -0.37917672246019435      -0.40082400016197289      -0.42257621037131088      -0.44438095010854561      -0.46618568984578040      -0.48793790005511839      -0.50958517775689693      -0.53107537276305483      -0.55235671331150338      -0.57337793078883614      -0.59408838324090918      -0.61443817737374351      -0.63437828875084246      -0.65386067989735075      -0.67283841602654015      -0.69126577810982259      -0.70909837301789314      -0.72629324046766708      -0.74280895651736567      -0.75860573336041925      -0.77364551517777858      -0.78789206981771653      -0.80131107608225427      -0.81387020640993502      -0.82553920475574871      -0.83628995948059759      -0.84609657107469416      -0.85493541455175037      -0.86278519636363893      -0.86962700569841556      -0.87544436003812043      -0.88022324486660952      -0.88395214743175032      -0.88662208448065005      -0.88822662390109852      -0.88876190021709145      -0.88822662390109852      -0.88662208448065005      -0.88395214743175032      -0.88022324486660974      -0.87544436003812043      -0.86962700569841556      -0.86278519636363893      -0.85493541455175037      -0.84609657107469416      -0.83628995948059759      -0.82553920475574871      -0.81387020640993502      -0.80131107608225427      -0.78789206981771653      -0.77364551517777858      -0.75860573336041925      -0.74280895651736567      -0.72629324046766730      -0.70909837301789291      -0.69126577810982281      -0.67283841602654026      -0.65386067989735075      -0.63437828875084268      -0.61443817737374395      -0.59408838324090918      -0.57337793078883637      -0.55235671331150349      -0.53107537276305516      -0.50958517775689749      -0.48793790005511839      -0.46618568984578063      -0.44438095010854584      -0.42257621037131116      -0.40082400016197312      -0.37917672246019424      -0.35768652745403651      -0.33640518690558802      -0.31538396942825531      -0.29467351697618249      -0.27432372284334772      -0.25438361146624888      -0.23490122031974084      -0.21592348419055132      -0.19749612210726888      -0.17966352719919854      -0.16246865974942426      -0.14595294369972570      -0.13015616685667222      -0.11511638503931296      -0.10086983039937512       -8.7450824134837055E-002  -7.4891693807156490E-002  -6.3222695461342585E-002  -5.2471940736493868E-002  -4.2665329142397429E-002  -3.3826485665341161E-002  -2.5976703853452434E-002  -1.9134894518676036E-002  -1.3317540178971018E-002  -8.5386553504817869E-003  -4.8097527853410496E-003  -2.1398157364414827E-003  -5.3527631599284702E-004  -1.3329293543077247E-032  -0.0000000000000000       -5.2141098106110175E-004  -2.0843877995208224E-003  -4.6851651073228926E-003  -8.3174774041316294E-003  -1.2972574131471036E-002  -1.8639240753586639E-002  -2.5303825774244382E-002  -3.2950273624380799E-002  -4.1560163341375182E-002  -5.1112752946762013E-002  -6.1585029415473891E-002  -7.2951764116234594E-002  -8.5185573589541680E-002  -9.8256985516818676E-002 -0.11213450972181238      -0.12678471403318545      -0.14217230482554533      -0.15826021204487958      -0.17500967851356242      -0.19238035329979097      -0.21033038892651371      -0.22881654218566833      -0.24779427831485795      -0.26721787828549387      -0.28704054894394043      -0.30721453574032043      -0.32769123777340903      -0.34842132487446115      -0.36935485644790911      -0.39044140178263176      -0.41163016154395443      -0.43287009015369610      -0.45411001876343782      -0.47529877852476043      -0.49638532385948314      -0.51731885543293121      -0.53804894253398328      -0.55852564456707188      -0.57869963136345204      -0.59852230202189838      -0.61794590199253430      -0.63692363812172414      -0.65540979138087874      -0.67335982700760133      -0.69073050179383000      -0.70747996826251280      -0.72356787548184709      -0.73895546627420694      -0.75360567058558003      -0.76748319479057381      -0.78055460671785071      -0.79278841619115792      -0.80415515089191836      -0.81462742736063032      -0.82418001696601728      -0.83278990668301156      -0.84043635453314802      -0.84710093955380594      -0.85276760617592140      -0.85742270290326061      -0.86105501520006944      -0.86365579250787161      -0.86521876932633135      -0.86574018030739242      -0.86521876932633135      -0.86365579250787161      -0.86105501520006944      -0.85742270290326084      -0.85276760617592140      -0.84710093955380594      -0.84043635453314802      -0.83278990668301156      -0.82418001696601728      -0.81462742736063032      -0.80415515089191836      -0.79278841619115792      -0.78055460671785071      -0.76748319479057381      -0.75360567058558003      -0.73895546627420694      -0.72356787548184709      -0.70747996826251303      -0.69073050179382978      -0.67335982700760155      -0.65540979138087874      -0.63692363812172414      -0.61794590199253463      -0.59852230202189882      -0.57869963136345204      -0.55852564456707199      -0.53804894253398339      -0.51731885543293143      -0.49638532385948364      -0.47529877852476043      -0.45411001876343804      -0.43287009015369632      -0.41163016154395476      -0.39044140178263204      -0.36935485644790900      -0.34842132487446115      -0.32769123777340908      -0.30721453574032059      -0.28704054894394060      -0.26721787828549387      -0.24779427831485795      -0.22881654218566844      -0.21033038892651379      -0.19238035329979111      -0.17500967851356267      -0.15826021204487953      -0.14217230482554533      -0.12678471403318547      -0.11213450972181253       -9.8256985516818815E-002  -8.5185573589541624E-002  -7.2951764116234594E-002  -6.1585029415473939E-002  -5.1112752946762083E-002  -4.1560163341375272E-002  -3.2950273624380910E-002  -2.5303825774244375E-002  -1.8639240753586653E-002  -1.2972574131471069E-002  -8.3174774041316693E-003  -4.6851651073229333E-003  -2.0843877995208190E-003  -5.2141098106110338E-004  -1.2984023046594525E-032  -0.0000000000000000       -5.0628952140577396E-004  -2.0239383898203044E-003  -4.5492904561892401E-003  -8.0762619261899819E-003  -1.2596356016625078E-002  -1.8098683424917196E-002  -2.4569988562392793E-002  -3.1994681488156304E-002  -4.0354875466623280E-002  -4.9630430058233074E-002  -5.9798999639531870E-002  -7.0836087235736825E-002  -8.2715103536094028E-002  -9.5407430949856861E-002 -0.10888249254856906      -0.12310782572856335      -0.13804916041621706      -0.15367050162756132      -0.16993421618334997      -0.18680112337068519      -0.20423058933278596      -0.22218062495950860      -0.24060798704279113      -0.25946828245332842      -0.27871607508750990      -0.29830499532697202      -0.31818785174707143      -0.33831674480515944      -0.35864318223477631      -0.37911819586776851      -0.39969245960289468      -0.42031640823672439      -0.44094035687055416      -0.46151462060568027      -0.48198963423867247      -0.50231607166828940      -0.52244496472637747      -0.54232782114647682      -0.56191674138593917      -0.58116453402012025      -0.60002482943065771      -0.61845219151394037      -0.63640222714066297      -0.65383169310276368      -0.67069860029009898      -0.68696231484588766      -0.70258365605723194      -0.71752499074488563      -0.73175032392487993      -0.74522538552359219      -0.75791771293735488      -0.76979672923771225      -0.78083381683391695      -0.79100238641521581      -0.80027794100682570      -0.80863813498529258      -0.81606282791105611      -0.82253413304853185      -0.82803646045682389      -0.83255655454725885      -0.83608352601725966      -0.83860887808362872      -0.84012652695204315      -0.84063281647344901      -0.84012652695204315      -0.83860887808362872      -0.83608352601725966      -0.83255655454725908      -0.82803646045682389      -0.82253413304853185      -0.81606282791105611      -0.80863813498529258      -0.80027794100682570      -0.79100238641521581      -0.78083381683391695      -0.76979672923771225      -0.75791771293735488      -0.74522538552359219      -0.73175032392487993      -0.71752499074488563      -0.70258365605723194      -0.68696231484588777      -0.67069860029009876      -0.65383169310276390      -0.63640222714066308      -0.61845219151394037      -0.60002482943065805      -0.58116453402012080      -0.56191674138593917      -0.54232782114647693      -0.52244496472637758      -0.50231607166828973      -0.48198963423867297      -0.46151462060568027      -0.44094035687055433      -0.42031640823672456      -0.39969245960289496      -0.37911819586776874      -0.35864318223477626      -0.33831674480515944      -0.31818785174707154      -0.29830499532697219      -0.27871607508751006      -0.25946828245332842      -0.24060798704279113      -0.22218062495950872      -0.20423058933278607      -0.18680112337068536      -0.16993421618335022      -0.15367050162756127      -0.13804916041621706      -0.12310782572856341      -0.10888249254856920       -9.5407430949856986E-002  -8.2715103536093973E-002  -7.0836087235736825E-002  -5.9798999639531919E-002  -4.9630430058233144E-002  -4.0354875466623370E-002  -3.1994681488156408E-002  -2.4569988562392783E-002  -1.8098683424917210E-002  -1.2596356016625111E-002  -8.0762619261900200E-003  -4.5492904561892792E-003  -2.0239383898203009E-003  -5.0628952140577548E-004  -1.2607472901326450E-032  -0.0000000000000000       -4.8994836594765481E-004  -1.9586131352626428E-003  -4.4024561658758433E-003  -7.8155900258711410E-003  -1.2189792176824588E-002  -1.7514524782619681E-002  -2.3776960096017565E-002  -3.0962011361823714E-002  -3.9052369162202644E-002  -4.8028543116581578E-002  -5.7868908835684442E-002  -6.8549760016579683E-002  -8.0045365553240502E-002  -9.2328031525032828E-002 -0.10536816791379622      -0.11913435988878912      -0.13359344348776769      -0.14871058551187596      -0.16444936744187241      -0.18077187317353341      -0.19763878036086857      -0.21500945514709704      -0.23284205005516750      -0.25109360480199544      -0.26972014979354852      -0.28867681205144918      -0.30791792331591084      -0.32739713006457505      -0.34706750518220719      -0.36688166101222763      -0.38679186351772671      -0.40675014727694098      -0.42670843103615530      -0.44661863354165432      -0.46643278937167482      -0.48610316448930702      -0.50558237123797123      -0.52482348250243283      -0.54378014476033365      -0.56240668975188646      -0.58065824449871450      -0.59849083940678516      -0.61586151419301360      -0.63272842138034868      -0.64905092711200973      -0.66478970904200618      -0.67990685106611448      -0.69436593466509300      -0.70813212664008596      -0.72117226302884940      -0.73345492900064169      -0.74495053453730253      -0.75563138571819755      -0.76547175143730051      -0.77444792539167950      -0.78253828319205843      -0.78972333445786458      -0.79598576977126256      -0.80131050237705759      -0.80568470452801089      -0.80909783838800631      -0.81154168141861960      -0.81301034618793444      -0.81350029455388218      -0.81301034618793444      -0.81154168141861960      -0.80909783838800631      -0.80568470452801111      -0.80131050237705759      -0.79598576977126256      -0.78972333445786458      -0.78253828319205843      -0.77444792539167950      -0.76547175143730051      -0.75563138571819755      -0.74495053453730253      -0.73345492900064169      -0.72117226302884940      -0.70813212664008596      -0.69436593466509300      -0.67990685106611448      -0.66478970904200640      -0.64905092711200951      -0.63272842138034890      -0.61586151419301360      -0.59849083940678516      -0.58065824449871484      -0.56240668975188690      -0.54378014476033365      -0.52482348250243305      -0.50558237123797134      -0.48610316448930729      -0.46643278937167526      -0.44661863354165432      -0.42670843103615552      -0.40675014727694120      -0.38679186351772699      -0.36688166101222791      -0.34706750518220714      -0.32739713006457505      -0.30791792331591089      -0.28867681205144929      -0.26972014979354864      -0.25109360480199544      -0.23284205005516750      -0.21500945514709713      -0.19763878036086868      -0.18077187317353355      -0.16444936744187266      -0.14871058551187591      -0.13359344348776769      -0.11913435988878916      -0.10536816791379636       -9.2328031525032953E-002  -8.0045365553240447E-002  -6.8549760016579683E-002  -5.7868908835684491E-002  -4.8028543116581647E-002  -3.9052369162202727E-002  -3.0962011361823815E-002  -2.3776960096017555E-002  -1.7514524782619695E-002  -1.2189792176824619E-002  -7.8155900258711775E-003  -4.4024561658758815E-003  -1.9586131352626393E-003  -4.8994836594765633E-004  -1.2200550249554875E-032  -0.0000000000000000       -4.7242688196155947E-004  -1.8885694101078844E-003  -4.2450159730492354E-003  -7.5360896846151442E-003  -1.1753862059970435E-002  -1.6888172116029651E-002  -2.2926650850155300E-002  -2.9854751038168596E-002  -3.7655782279886717E-002  -4.6310951207758716E-002  -5.5799406761734095E-002  -6.6098290421292769E-002  -7.7182791273623264E-002  -8.9026205785284557E-002 -0.10160000213335757      -0.11487388894110531      -0.12881588825255269      -0.14339241257018362      -0.15856834577016399      -0.17430712770016055      -0.19057084225594928      -0.20732030872463211      -0.22451517617440614      -0.24211402066349227      -0.26007444503403965      -0.27835318105059204      -0.29690619363705750      -0.31568878696106339      -0.33465571211013112      -0.35376127610027025      -0.37295945195437863      -0.39220398958526237      -0.41144852721614616      -0.43064670307025454      -0.44975226706039367      -0.46871919220946145      -0.48750178553346735      -0.50605479811993281      -0.52433353413648531      -0.54229395850703244      -0.55989280299611865      -0.57708767044589282      -0.59383713691457563      -0.61010085147036430      -0.62583963340036097      -0.64101556660034131      -0.65559209091797221      -0.66953409022941968      -0.68280797703716734      -0.69538177338524043      -0.70722518789690170      -0.71830968874923229      -0.72860857240879073      -0.73809702796276622      -0.74675219689063821      -0.75455322813235626      -0.76148132832036963      -0.76751980705449541      -0.77265411711055443      -0.77687188948590968      -0.78016296319747569      -0.78251940976041712      -0.78393555228856338      -0.78440797917052496      -0.78393555228856338      -0.78251940976041712      -0.78016296319747569      -0.77687188948590979      -0.77265411711055443      -0.76751980705449541      -0.76148132832036963      -0.75455322813235626      -0.74675219689063821      -0.73809702796276622      -0.72860857240879073      -0.71830968874923229      -0.70722518789690170      -0.69538177338524043      -0.68280797703716734      -0.66953409022941968      -0.65559209091797221      -0.64101556660034154      -0.62583963340036075      -0.61010085147036452      -0.59383713691457574      -0.57708767044589282      -0.55989280299611888      -0.54229395850703288      -0.52433353413648531      -0.50605479811993292      -0.48750178553346740      -0.46871919220946173      -0.44975226706039412      -0.43064670307025454      -0.41144852721614633      -0.39220398958526254      -0.37295945195437891      -0.35376127610027047      -0.33465571211013101      -0.31568878696106339      -0.29690619363705761      -0.27835318105059215      -0.26007444503403976      -0.24211402066349227      -0.22451517617440614      -0.20732030872463220      -0.19057084225594936      -0.17430712770016069      -0.15856834577016424      -0.14339241257018356      -0.12881588825255269      -0.11487388894110535      -0.10160000213335769       -8.9026205785284682E-002  -7.7182791273623208E-002  -6.6098290421292769E-002  -5.5799406761734137E-002  -4.6310951207758778E-002  -3.7655782279886800E-002  -2.9854751038168693E-002  -2.2926650850155290E-002  -1.6888172116029665E-002  -1.1753862059970465E-002  -7.5360896846151798E-003  -4.2450159730492727E-003  -1.8885694101078813E-003  -4.7242688196156093E-004  -1.1764235403590135E-032  -0.0000000000000000       -4.5376728023711107E-004  -1.8139759558250333E-003  -4.0773491649240667E-003  -7.2384342432254131E-003  -1.1289615859897089E-002  -1.6221134363582936E-002  -2.2021109294257570E-002  -2.8675568004295184E-002  -3.6168479319801564E-002  -4.4481792161116120E-002  -5.3595479029443935E-002  -6.3487584254854512E-002  -7.4134276889413792E-002  -8.5509908118024891E-002  -9.7587073048670522E-002 -0.11033667673319807      -0.12372800425959807      -0.13772879474691774      -0.15230531906454856      -0.16742246108865683      -0.18304380230000106      -0.19913170951933520      -0.21564742556903382      -0.23255116264252718      -0.24980219815661281      -0.26735897285572485      -0.28517919093182148      -0.30321992191869057      -0.32143770411520334      -0.33978864928835911      -0.35822854840388274      -0.37671297812966070      -0.39519740785543872      -0.41363730697096235      -0.43198825214411812      -0.45020603434063095      -0.46824676532750004      -0.48606698340359661      -0.50362375810270887      -0.52087479361679423      -0.53777853069028769      -0.55429424673998640      -0.57038215395932046      -0.58600349517066463      -0.60112063719477304      -0.61569716151240383      -0.62969795199972345      -0.64308927952612349      -0.65583888321065109      -0.66791604814129679      -0.67929167936990775      -0.68993837200446717      -0.69983047722987757      -0.70894416409820538      -0.71725747693952002      -0.72475038825502636      -0.73140484696506403      -0.73720482189573877      -0.74213634039942444      -0.74618752201609606      -0.74934860709439743      -0.75161198030349663      -0.75297218897908447      -0.75342595625932163      -0.75297218897908447      -0.75161198030349663      -0.74934860709439743      -0.74618752201609617      -0.74213634039942444      -0.73720482189573877      -0.73140484696506403      -0.72475038825502636      -0.71725747693952002      -0.70894416409820538      -0.69983047722987757      -0.68993837200446717      -0.67929167936990775      -0.66791604814129679      -0.65583888321065109      -0.64308927952612349      -0.62969795199972345      -0.61569716151240406      -0.60112063719477282      -0.58600349517066486      -0.57038215395932057      -0.55429424673998640      -0.53777853069028791      -0.52087479361679467      -0.50362375810270887      -0.48606698340359678      -0.46824676532750015      -0.45020603434063117      -0.43198825214411857      -0.41363730697096235      -0.39519740785543889      -0.37671297812966087      -0.35822854840388302      -0.33978864928835928      -0.32143770411520323      -0.30321992191869057      -0.28517919093182154      -0.26735897285572496      -0.24980219815661292      -0.23255116264252718      -0.21564742556903382      -0.19913170951933529      -0.18304380230000114      -0.16742246108865697      -0.15230531906454881      -0.13772879474691768      -0.12372800425959807      -0.11033667673319811       -9.7587073048670647E-002  -8.5509908118025002E-002  -7.4134276889413736E-002  -6.3487584254854512E-002  -5.3595479029443976E-002  -4.4481792161116182E-002  -3.6168479319801640E-002  -2.8675568004295278E-002  -2.2021109294257560E-002  -1.6221134363582950E-002  -1.1289615859897118E-002  -7.2384342432254469E-003  -4.0773491649241022E-003  -1.8139759558250302E-003  -4.5376728023711248E-004  -1.1299579484112824E-032  -0.0000000000000000       -4.3401451338925167E-004  -1.7350124745790702E-003  -3.8998596655269871E-003  -6.9233407797317887E-003  -1.0798171986363686E-002  -1.5515018477650779E-002  -2.1062516957248593E-002  -2.7427303015416297E-002  -3.4594043325050360E-002  -4.2545472581012544E-002  -5.1262435093762299E-002  -6.0723930937090664E-002  -7.0907166538781957E-002  -8.1787609592325478E-002  -9.3339048157391094E-002 -0.10553365380668904      -0.11834204866708879      -0.13173337619348882      -0.14567537550493617      -0.16013445910391480      -0.17507579379156854      -0.19046338458392839      -0.20626016142698195      -0.22242806850167998      -0.23892815590373817      -0.25572067347736788      -0.27276516657688354      -0.29002057352548710      -0.30744532453644419      -0.32499744185834151      -0.34263464090316670      -0.36031443211358466      -0.37799422332400268      -0.39563142236882781      -0.41318353969072519      -0.43060829070168227      -0.44786369765028589      -0.46490819074980150      -0.48170070832343131      -0.49820079572548931      -0.51436870280018743      -0.53016547964324112      -0.54555307043560097      -0.56049440512325455      -0.57495348872223329      -0.58889548803368064      -0.60228681556008068      -0.61509521042048043      -0.62728981606977841      -0.63884125463484409      -0.64972169768838750      -0.65990493329007893      -0.66936642913340705      -0.67808339164615683      -0.68603482090211909      -0.69320156121175314      -0.69956634726992084      -0.70511384574951874      -0.70983069224080575      -0.71370552344743754      -0.71672900456164246      -0.71889385175259046      -0.72019484971378023      -0.72062886422716943      -0.72019484971378023      -0.71889385175259046      -0.71672900456164246      -0.71370552344743776      -0.70983069224080575      -0.70511384574951874      -0.69956634726992084      -0.69320156121175314      -0.68603482090211909      -0.67808339164615683      -0.66936642913340705      -0.65990493329007893      -0.64972169768838750      -0.63884125463484409      -0.62728981606977841      -0.61509521042048043      -0.60228681556008068      -0.58889548803368075      -0.57495348872223306      -0.56049440512325477      -0.54555307043560097      -0.53016547964324112      -0.51436870280018765      -0.49820079572548970      -0.48170070832343131      -0.46490819074980161      -0.44786369765028594      -0.43060829070168255      -0.41318353969072558      -0.39563142236882781      -0.37799422332400284      -0.36031443211358483      -0.34263464090316692      -0.32499744185834173      -0.30744532453644408      -0.29002057352548710      -0.27276516657688360      -0.25572067347736799      -0.23892815590373831      -0.22242806850167998      -0.20626016142698195      -0.19046338458392845      -0.17507579379156862      -0.16013445910391494      -0.14567537550493639      -0.13173337619348879      -0.11834204866708879      -0.10553365380668908       -9.3339048157391219E-002  -8.1787609592325589E-002  -7.0907166538781902E-002  -6.0723930937090664E-002  -5.1262435093762333E-002  -4.2545472581012600E-002  -3.4594043325050436E-002  -2.7427303015416387E-002  -2.1062516957248586E-002  -1.5515018477650791E-002  -1.0798171986363713E-002  -6.9233407797318217E-003  -3.8998596655270210E-003  -1.7350124745790674E-003  -4.3401451338925302E-004  -1.0807701887932011E-032  -0.0000000000000000       -4.1321616756345611E-004  -1.6518691963127022E-003  -3.7129750626082899E-003  -6.5915683818867617E-003  -1.0280714370706975E-002  -1.4771525553250843E-002  -2.0053183172031013E-002  -2.6112963251225269E-002  -3.2936267249848793E-002  -4.0506657230918036E-002  -4.8805895461880779E-002  -5.7813988350911207E-002  -6.7509234613223931E-002  -7.7868277551369672E-002  -8.8866161323565493E-002 -0.10047639106450337      -0.11267099671380128      -0.12542060039832884      -0.13869448720607652      -0.15246067918106945      -0.16668601236106373      -0.18133621667243671      -0.19637599848979609      -0.21176912566141445      -0.22747851479565673      -0.24346632059811837      -0.25969402704425504      -0.27612254016785875      -0.29271228224184687      -0.30942328712447342      -0.32621529654126497      -0.34304785707073021      -0.35988041760019551      -0.37667242701698700      -0.39338343189961356      -0.40997317397360172      -0.42640168709720544      -0.44262939354334208      -0.45861719934580386      -0.47432658848004589      -0.48971971565166433      -0.50475949746902382      -0.51940970178039680      -0.53363503496039100      -0.54740122693538396      -0.56067511374313173      -0.57342471742765921      -0.58561932307695719      -0.59722955281789503      -0.60822743659009093      -0.61858647952823653      -0.62828172579054942      -0.63728981867957968      -0.64558905691054247      -0.65315944689161176      -0.65998275089023528      -0.66604253096942945      -0.67132418858820975      -0.67581499977075354      -0.67950414575957363      -0.68238273907885216      -0.68444384494514787      -0.68568249797389702      -0.68609571414146053      -0.68568249797389702      -0.68444384494514787      -0.68238273907885216      -0.67950414575957385      -0.67581499977075354      -0.67132418858820975      -0.66604253096942945      -0.65998275089023528      -0.65315944689161176      -0.64558905691054247      -0.63728981867957968      -0.62828172579054942      -0.61858647952823653      -0.60822743659009093      -0.59722955281789503      -0.58561932307695719      -0.57342471742765921      -0.56067511374313184      -0.54740122693538384      -0.53363503496039122      -0.51940970178039692      -0.50475949746902382      -0.48971971565166456      -0.47432658848004627      -0.45861719934580386      -0.44262939354334219      -0.42640168709720550      -0.40997317397360195      -0.39338343189961394      -0.37667242701698700      -0.35988041760019562      -0.34304785707073032      -0.32621529654126519      -0.30942328712447359      -0.29271228224184681      -0.27612254016785875      -0.25969402704425509      -0.24346632059811849      -0.22747851479565684      -0.21176912566141445      -0.19637599848979609      -0.18133621667243680      -0.16668601236106381      -0.15246067918106956      -0.13869448720607674      -0.12542060039832881      -0.11267099671380128      -0.10047639106450340       -8.8866161323565618E-002  -7.7868277551369769E-002  -6.7509234613223876E-002  -5.7813988350911207E-002  -4.8805895461880820E-002  -4.0506657230918099E-002  -3.2936267249848862E-002  -2.6112963251225352E-002  -2.0053183172031006E-002  -1.4771525553250855E-002  -1.0280714370707001E-002  -6.5915683818867921E-003  -3.7129750626083225E-003  -1.6518691963126994E-003  -4.1321616756345735E-004  -1.0289787591260289E-032  -0.0000000000000000       -3.9142234779653836E-004  -1.5647464204657628E-003  -3.5171455775455628E-003  -6.2439163184565636E-003  -9.7384896136470007E-003  -1.3992446729960292E-002  -1.8995539512100600E-002  -2.4735715071336577E-002  -3.1199144821966028E-002  -3.8370257795590099E-002  -4.6231778152940016E-002  -5.4764766802887069E-002  -6.3948667028372042E-002  -7.3761354009336991E-002  -8.4179188123354967E-002  -9.5177071895550816E-002 -0.10672851046061643      -0.11880567539126209      -0.13137947173933506      -0.14441960812809851      -0.15789466972681074      -0.17177219393180440      -0.18601874857174225      -0.20060001244864578      -0.21548085802066774      -0.23062543602741684      -0.24599726185396656      -0.26155930342548783      -0.27727407042076091      -0.29310370458964330      -0.30901007095690980      -0.32495484969274868      -0.34089962842858762      -0.35680599479585406      -0.37263562896473645      -0.38835039596000959      -0.40391243753153089      -0.41928426335808056      -0.43442884136482979      -0.44930968693685153      -0.46389095081375514      -0.47813750545369310      -0.49201502965868676      -0.50549009125739897      -0.51853022764616241      -0.53110402399423540      -0.54318118892488110      -0.55473262748994667      -0.56573051126214258      -0.57614834537616055      -0.58596103235712549      -0.59514493258261048      -0.60367792123255737      -0.61153944158990736      -0.61871055456353152      -0.62517398431416094      -0.63091415987339683      -0.63591725265553734      -0.64017120977185049      -0.64366578306704081      -0.64639255380795191      -0.64834495296503181      -0.64951827703770093      -0.64990969938549747      -0.64951827703770093      -0.64834495296503181      -0.64639255380795191      -0.64366578306704103      -0.64017120977185049      -0.63591725265553734      -0.63091415987339683      -0.62517398431416094      -0.61871055456353152      -0.61153944158990736      -0.60367792123255737      -0.59514493258261048      -0.58596103235712549      -0.57614834537616055      -0.56573051126214258      -0.55473262748994667      -0.54318118892488110      -0.53110402399423551      -0.51853022764616230      -0.50549009125739908      -0.49201502965868682      -0.47813750545369310      -0.46389095081375537      -0.44930968693685192      -0.43442884136482979      -0.41928426335808072      -0.40391243753153094      -0.38835039596000981      -0.37263562896473684      -0.35680599479585406      -0.34089962842858773      -0.32495484969274885      -0.30901007095691002      -0.29310370458964347      -0.27727407042076085      -0.26155930342548783      -0.24599726185396661      -0.23062543602741695      -0.21548085802066785      -0.20060001244864578      -0.18601874857174225      -0.17177219393180446      -0.15789466972681079      -0.14441960812809862      -0.13137947173933526      -0.11880567539126206      -0.10672851046061643       -9.5177071895550858E-002  -8.4179188123355078E-002  -7.3761354009337088E-002  -6.3948667028372000E-002  -5.4764766802887069E-002  -4.6231778152940051E-002  -3.8370257795590154E-002  -3.1199144821966097E-002  -2.4735715071336657E-002  -1.8995539512100593E-002  -1.3992446729960303E-002  -9.7384896136470250E-003  -6.2439163184565931E-003  -3.5171455775455935E-003  -1.5647464204657602E-003  -3.9142234779653955E-004  -9.7470842950022706E-033  -0.0000000000000000       -3.6868555730923050E-004  -1.4738540334363231E-003  -3.3128429807209622E-003  -5.8812221137127313E-003  -9.1728039821168082E-003  -1.3179658876903691E-002  -1.7892133933672793E-002  -2.3298876387248299E-002  -2.9386860921484837E-002  -3.6141421048394955E-002  -4.3546284441003343E-002  -5.1583612134807777E-002  -6.0234041503407151E-002  -6.9476732904764305E-002  -7.9289419885729268E-002  -8.9648462823875036E-002 -0.10052890587741858      -0.11190453710602973      -0.12374795161769100      -0.13603061758948340      -0.14872294500324626      -0.16179435693052321      -0.17521336319506114      -0.18894763623540256      -0.20296408898481308      -0.21722895458092298      -0.23170786771305668      -0.24636594741127588      -0.26116788107769134      -0.27607800955760448      -0.29106041304553409      -0.30607899761917429      -0.32109758219281459      -0.33607998568074415      -0.35099011416065728      -0.36579204782707281      -0.38045012752529200      -0.39492904065742568      -0.40919390625353574      -0.42321035900294601      -0.43694463204328748      -0.45036363830782555      -0.46343505023510251      -0.47612737764886531      -0.48841004362065776      -0.50025345813231903      -0.51162908936093021      -0.52250953241447373      -0.53286857535261944      -0.54268126233358449      -0.55192395373494163      -0.56057438310354102      -0.56861171079734529      -0.57601657418995378      -0.58277113431686389      -0.58885911885110043      -0.59426586130467596      -0.59897833636144515      -0.60298519125623196      -0.60627677312463590      -0.60884515225762770      -0.61068414120491243      -0.61178930968103951      -0.61215799523834880      -0.61178930968103951      -0.61068414120491243      -0.60884515225762770      -0.60627677312463601      -0.60298519125623196      -0.59897833636144515      -0.59426586130467596      -0.58885911885110043      -0.58277113431686389      -0.57601657418995378      -0.56861171079734529      -0.56057438310354102      -0.55192395373494163      -0.54268126233358449      -0.53286857535261944      -0.52250953241447373      -0.51162908936093021      -0.50025345813231914      -0.48841004362065760      -0.47612737764886542      -0.46343505023510256      -0.45036363830782555      -0.43694463204328771      -0.42321035900294635      -0.40919390625353574      -0.39492904065742584      -0.38045012752529206      -0.36579204782707303      -0.35099011416065767      -0.33607998568074415      -0.32109758219281470      -0.30607899761917445      -0.29106041304553432      -0.27607800955760464      -0.26116788107769129      -0.24636594741127588      -0.23170786771305676      -0.21722895458092306      -0.20296408898481319      -0.18894763623540256      -0.17521336319506114      -0.16179435693052330      -0.14872294500324632      -0.13603061758948348      -0.12374795161769120      -0.11190453710602968      -0.10052890587741858       -8.9648462823875077E-002  -7.9289419885729365E-002  -6.9476732904764402E-002  -6.0234041503407110E-002  -5.1583612134807777E-002  -4.3546284441003377E-002  -3.6141421048395003E-002  -2.9386860921484900E-002  -2.3298876387248375E-002  -1.7892133933672789E-002  -1.3179658876903701E-002  -9.1728039821168308E-003  -5.8812221137127590E-003  -3.3128429807209908E-003  -1.4738540334363207E-003  -3.6868555730923164E-004  -9.1808994189338452E-033  -0.0000000000000000       -3.4506057102132382E-004  -1.3794110029459682E-003  -3.1005594549850294E-003  -5.5043595297627462E-003  -8.5850202623509557E-003  -1.2335120071210848E-002  -1.6745624637432927E-002  -2.1805908669202585E-002  -2.7503781499058765E-002  -3.3825516452279610E-002  -4.0755883915644248E-002  -4.8278188026904915E-002  -5.6374306896581614E-002  -6.5024736265180946E-002  -7.4208636490665877E-002  -8.3903882752978567E-002  -9.4087118354669819E-002 -0.10473381098922908      -0.11581831184155948      -0.12731391737822029      -0.13919293367857746      -0.15142674315188445      -0.16398587347956506      -0.17684006861660989      -0.18995836168103938      -0.20330914955583437      -0.21686026902361377      -0.23057907425064172      -0.24443251543350089      -0.25838721841896367      -0.27240956510525038      -0.28646577443098142      -0.30052198375671246      -0.31454433044299918      -0.32849903342846198      -0.34235247461132118      -0.35607127983834913      -0.36962239930612850      -0.38297318718092360      -0.39609148024535290      -0.40894567538239779      -0.42150480571007853      -0.43373861518338547      -0.44561763148374262      -0.45711323702040346      -0.46819773787273389      -0.47884443050729314      -0.48902766610898440      -0.49872291237129707      -0.50790681259678205      -0.51655724196538133      -0.52465336083505809      -0.53217566494631863      -0.53910603240968336      -0.54542776736290421      -0.55112564019276034      -0.55618592422452995      -0.56059642879075222      -0.56434652859961199      -0.56742718933220015      -0.56983098940697785      -0.57155213785901704      -0.57258648829094161      -0.57293154886196296      -0.57258648829094161      -0.57155213785901704      -0.56983098940697785      -0.56742718933220027      -0.56434652859961199      -0.56059642879075222      -0.55618592422452995      -0.55112564019276034      -0.54542776736290421      -0.53910603240968336      -0.53217566494631863      -0.52465336083505809      -0.51655724196538133      -0.50790681259678205      -0.49872291237129707      -0.48902766610898440      -0.47884443050729314      -0.46819773787273400      -0.45711323702040335      -0.44561763148374273      -0.43373861518338558      -0.42150480571007853      -0.40894567538239801      -0.39609148024535323      -0.38297318718092360      -0.36962239930612861      -0.35607127983834919      -0.34235247461132134      -0.32849903342846226      -0.31454433044299918      -0.30052198375671257      -0.28646577443098153      -0.27240956510525061      -0.25838721841896384      -0.24443251543350084      -0.23057907425064172      -0.21686026902361383      -0.20330914955583448      -0.18995836168103947      -0.17684006861660989      -0.16398587347956506      -0.15142674315188451      -0.13919293367857752      -0.12731391737822037      -0.11581831184155966      -0.10473381098922906       -9.4087118354669819E-002  -8.3903882752978609E-002  -7.4208636490665961E-002  -6.5024736265181030E-002  -5.6374306896581572E-002  -4.8278188026904915E-002  -4.0755883915644275E-002  -3.3825516452279658E-002  -2.7503781499058823E-002  -2.1805908669202657E-002  -1.6745624637432920E-002  -1.2335120071210858E-002  -8.5850202623509782E-003  -5.5043595297627722E-003  -3.1005594549850567E-003  -1.3794110029459660E-003  -3.4506057102132485E-004  -8.5925969520133905E-033  -0.0000000000000000       -3.2060430359409013E-004  -1.2816448505273818E-003  -2.8808064099451031E-003  -5.1142364615806065E-003  -7.9765544768141319E-003  -1.1460864880837538E-002  -1.5558773664697984E-002  -2.0260408607200728E-002  -2.5554443057954707E-002  -3.1428123224265386E-002  -3.7867298896138518E-002  -4.4856457535375378E-002  -5.2378761646636081E-002  -6.0416089340440494E-002  -6.8949077990387547E-002  -7.7957170879417989E-002  -8.7418666722746341E-002  -9.7310771948156946E-002 -0.10760965560771558      -0.11829050678861086      -0.12932759438481584      -0.14069432908557650      -0.15236332743139047      -0.16430647778315907      -0.17649500804558854      -0.18889955498168740      -0.20149023495137666      -0.21423671590379606      -0.22710829044987127      -0.24007394983910410      -0.25310245866236819      -0.26616243010074575      -0.27922240153912331      -0.29225091036238737      -0.30521656975162020      -0.31808814429769550      -0.33083462525011487      -0.34342530521980413      -0.35582985215590307      -0.36801838241833235      -0.37996153277010103      -0.39163053111591511      -0.40299726581667578      -0.41403435341288070      -0.42471520459377599      -0.43501408825333465      -0.44490619347874522      -0.45436768932207361      -0.46337578221110404      -0.47190877086105115      -0.47994609855485548      -0.48746840266611630      -0.49445756130535301      -0.50089673697722614      -0.50677041714353688      -0.51206445159429081      -0.51676608653679357      -0.52086399532065408      -0.52434830572467739      -0.52721062373991090      -0.52944405379154647      -0.53104321535096422      -0.53200425589789746      -0.53232486020149161      -0.53200425589789746      -0.53104321535096422      -0.52944405379154647      -0.52721062373991101      -0.52434830572467739      -0.52086399532065408      -0.51676608653679357      -0.51206445159429081      -0.50677041714353688      -0.50089673697722614      -0.49445756130535301      -0.48746840266611630      -0.47994609855485548      -0.47190877086105115      -0.46337578221110404      -0.45436768932207361      -0.44490619347874522      -0.43501408825333476      -0.42471520459377587      -0.41403435341288081      -0.40299726581667583      -0.39163053111591511      -0.37996153277010120      -0.36801838241833268      -0.35582985215590307      -0.34342530521980424      -0.33083462525011492      -0.31808814429769566      -0.30521656975162054      -0.29225091036238737      -0.27922240153912348      -0.26616243010074586      -0.25310245866236836      -0.24007394983910424      -0.22710829044987121      -0.21423671590379606      -0.20149023495137672      -0.18889955498168748      -0.17649500804558865      -0.16430647778315907      -0.15236332743139047      -0.14069432908557655      -0.12932759438481589      -0.11829050678861094      -0.10760965560771575       -9.7310771948156918E-002  -8.7418666722746341E-002  -7.7957170879418017E-002  -6.8949077990387631E-002  -6.0416089340440578E-002  -5.2378761646636046E-002  -4.4856457535375378E-002  -3.7867298896138553E-002  -3.1428123224265435E-002  -2.5554443057954762E-002  -2.0260408607200797E-002  -1.5558773664697977E-002  -1.1460864880837548E-002  -7.9765544768141527E-003  -5.1142364615806308E-003  -2.8808064099451278E-003  -1.2816448505273796E-003  -3.2060430359409111E-004  -7.9835941664129285E-033  -0.0000000000000000       -2.9537567231787808E-004  -1.1807911034050452E-003  -2.6541132499347804E-003  -4.7117927498083146E-003  -7.3488724728790122E-003  -1.0558999463113096E-002  -1.4334440243417174E-002  -1.8666099446261936E-002  -2.3543541725219198E-002  -2.8955016894625454E-002  -3.4887488236808373E-002  -4.1326663908681505E-002  -4.8257031372046164E-002  -5.5661894764654544E-002  -6.3523415122004462E-002  -7.1822653352967211E-002  -8.0539615865716965E-002  -8.9653302734044801E-002  -9.9141758288020146E-002 -0.10898212400712305      -0.11915069358842185      -0.12962297005713369      -0.14037372478198246      -0.15137705825318101      -0.16260646247661911      -0.17403488483394275      -0.18563479325468163      -0.19737824254341821      -0.20923694170221122      -0.22118232208608779      -0.23318560622741136      -0.24521787716332205      -0.25725014809923280      -0.26925343224055631      -0.28119881262443291      -0.29305751178322598      -0.30480096107196258      -0.31640086949270141      -0.32782929185002513      -0.33905869607346306      -0.35006202954466170      -0.36081278426951052      -0.37128506073822237      -0.38145363031952112      -0.39129399603862408      -0.40078245159259940      -0.40989613846092726      -0.41861310097367704      -0.42691233920463978      -0.43477385956198972      -0.44217872295459804      -0.44910909041796282      -0.45554826608983578      -0.46148073743201873      -0.46689221260142505      -0.47176965488038225      -0.47610131408322703      -0.47987675486353121      -0.48308688185376519      -0.48572396157683584      -0.48778164107670940      -0.48925496322323925      -0.49014037865432636      -0.49043575432664421      -0.49014037865432636      -0.48925496322323925      -0.48778164107670940      -0.48572396157683595      -0.48308688185376519      -0.47987675486353121      -0.47610131408322703      -0.47176965488038225      -0.46689221260142505      -0.46148073743201873      -0.45554826608983578      -0.44910909041796282      -0.44217872295459804      -0.43477385956198972      -0.42691233920463978      -0.41861310097367704      -0.40989613846092726      -0.40078245159259951      -0.39129399603862397      -0.38145363031952123      -0.37128506073822243      -0.36081278426951052      -0.35006202954466187      -0.33905869607346334      -0.32782929185002513      -0.31640086949270152      -0.30480096107196264      -0.29305751178322614      -0.28119881262443319      -0.26925343224055631      -0.25725014809923291      -0.24521787716332216      -0.23318560622741152      -0.22118232208608793      -0.20923694170221116      -0.19737824254341821      -0.18563479325468168      -0.17403488483394283      -0.16260646247661920      -0.15137705825318101      -0.14037372478198246      -0.12962297005713375      -0.11915069358842191      -0.10898212400712314       -9.9141758288020299E-002  -8.9653302734044774E-002  -8.0539615865716965E-002  -7.1822653352967239E-002  -6.3523415122004545E-002  -5.5661894764654614E-002  -4.8257031372046129E-002  -4.1326663908681505E-002  -3.4887488236808400E-002  -2.8955016894625495E-002  -2.3543541725219250E-002  -1.8666099446261998E-002  -1.4334440243417169E-002  -1.0558999463113105E-002  -7.3488724728790313E-003  -4.7117927498083363E-003  -2.6541132499348034E-003  -1.1807911034050433E-003  -2.9537567231787901E-004  -7.3553582031853219E-033  -0.0000000000000000       -2.6943545517519902E-004  -1.0770927270895203E-003  -2.4210260986325003E-003  -4.2979979165974312E-003  -6.7034863914715208E-003  -9.6316964908228914E-003  -1.3075573900041295E-002  -1.7026822016799885E-002  -2.1475921938296935E-002  -2.6412155393126420E-002  -3.1823630562532679E-002  -3.7697310728843372E-002  -4.4019045682064252E-002  -5.0773605808974359E-002  -5.7944718782598430E-002  -6.5515108763667701E-002  -7.3466538019629879E-002  -8.1779850860944470E-002  -9.0435019788816448E-002  -9.9411193743195417E-002 -0.10868674833480522      -0.11823933794019202      -0.12804594953428852      -0.13808295813080670      -0.14832618369689954      -0.15875094940497758      -0.16933214108134850      -0.18004426770846105      -0.19086152283499896      -0.20175784674588276      -0.21270698924240589      -0.22368257288126264      -0.23465815652011940      -0.24560729901664249      -0.25650362292752632      -0.26732087805406424      -0.27803300468117681      -0.28861419635754770      -0.29903896206562586      -0.30928218763171855      -0.31931919622823679      -0.32912580782233336      -0.33867839742772010      -0.34795395201932988      -0.35693012597370888      -0.36558529490158087      -0.37389860774289546      -0.38185003699885767      -0.38942042697992690      -0.39659153995355106      -0.40334610008046107      -0.40966783503368204      -0.41554151519999261      -0.42095299036939893      -0.42588922382422845      -0.43033832374572545      -0.43428957186248401      -0.43773344927170255      -0.44066165937105384      -0.44306714784592788      -0.44494411966389280      -0.44628805303543589      -0.44709571030735012      -0.44736514576252534      -0.44709571030735012      -0.44628805303543589      -0.44494411966389280      -0.44306714784592793      -0.44066165937105384      -0.43773344927170255      -0.43428957186248401      -0.43033832374572545      -0.42588922382422845      -0.42095299036939893      -0.41554151519999261      -0.40966783503368204      -0.40334610008046107      -0.39659153995355106      -0.38942042697992690      -0.38185003699885767      -0.37389860774289546      -0.36558529490158098      -0.35693012597370882      -0.34795395201932999      -0.33867839742772016      -0.32912580782233336      -0.31931919622823690      -0.30928218763171877      -0.29903896206562586      -0.28861419635754781      -0.27803300468117687      -0.26732087805406440      -0.25650362292752660      -0.24560729901664249      -0.23465815652011951      -0.22368257288126273      -0.21270698924240602      -0.20175784674588287      -0.19086152283499891      -0.18004426770846105      -0.16933214108134856      -0.15875094940497764      -0.14832618369689962      -0.13808295813080670      -0.12804594953428852      -0.11823933794019208      -0.10868674833480527       -9.9411193743195486E-002  -9.0435019788816587E-002  -8.1779850860944442E-002  -7.3466538019629879E-002  -6.5515108763667729E-002  -5.7944718782598506E-002  -5.0773605808974429E-002  -4.4019045682064217E-002  -3.7697310728843372E-002  -3.1823630562532707E-002  -2.6412155393126458E-002  -2.1475921938296980E-002  -1.7026822016799940E-002  -1.3075573900041290E-002  -9.6316964908229000E-003  -6.7034863914715373E-003  -4.2979979165974520E-003  -2.4210260986325216E-003  -1.0770927270895183E-003  -2.6943545517519983E-004  -6.7094025377929530E-033  -0.0000000000000000       -2.4284614442124396E-004  -9.7079954005225492E-004  -2.1821064834017709E-003  -3.8738488299453057E-003  -6.0419510241909056E-003  -8.6811899180493108E-003  -1.1785207353855192E-002  -1.5346525481725874E-002  -1.9356564774356693E-002  -2.3805664695853736E-002  -2.8683106974810992E-002  -3.3977141425564968E-002  -3.9675014255421165E-002  -4.5762998789657686E-002  -5.2226428540287126E-002  -5.9049732538910653E-002  -6.6216472848544705E-002  -7.3709384164051095E-002  -8.1510415405769185E-002  -8.9600773206148135E-002  -9.7960967184615111E-002 -0.10657085690160946      -0.11540970037866576      -0.12445620406765645      -0.13368857414881469      -0.14308456903395472      -0.15262155294840643      -0.16227655046257872      -0.17202630184178200      -0.18184731908096646      -0.19171594248938337      -0.20160839768885258      -0.21150085288832182      -0.22136947629673870      -0.23119049353592316      -0.24094024491512650      -0.25059524242929876      -0.26013222634375044      -0.26952822122889059      -0.27876059131004866      -0.28780709499903945      -0.29664593847609577      -0.30525582819309011      -0.31361602217155704      -0.32170637997193607      -0.32950741121365412      -0.33700032252916051      -0.34416706283879461      -0.35099036683741813      -0.35745379658804760      -0.36354178112228408      -0.36923965395214031      -0.37453368840289419      -0.37941113068185151      -0.38386023060334856      -0.38787026989597934      -0.39143158802385003      -0.39453560545965599      -0.39717484435351430      -0.39934294654775987      -0.40103468889430344      -0.40224599583765303      -0.40297394923328400      -0.40321679537770527      -0.40297394923328400      -0.40224599583765303      -0.40103468889430344      -0.39934294654775998      -0.39717484435351430      -0.39453560545965599      -0.39143158802385003      -0.38787026989597934      -0.38386023060334856      -0.37941113068185151      -0.37453368840289419      -0.36923965395214031      -0.36354178112228408      -0.35745379658804760      -0.35099036683741813      -0.34416706283879461      -0.33700032252916051      -0.32950741121365423      -0.32170637997193596      -0.31361602217155715      -0.30525582819309016      -0.29664593847609577      -0.28780709499903956      -0.27876059131004893      -0.26952822122889059      -0.26013222634375055      -0.25059524242929881      -0.24094024491512664      -0.23119049353592341      -0.22136947629673870      -0.21150085288832191      -0.20160839768885266      -0.19171594248938351      -0.18184731908096657      -0.17202630184178197      -0.16227655046257872      -0.15262155294840646      -0.14308456903395481      -0.13368857414881474      -0.12445620406765645      -0.11540970037866576      -0.10657085690160950       -9.7960967184615153E-002  -8.9600773206148204E-002  -8.1510415405769310E-002  -7.3709384164051081E-002  -6.6216472848544705E-002  -5.9049732538910681E-002  -5.2226428540287195E-002  -4.5762998789657748E-002  -3.9675014255421137E-002  -3.3977141425564968E-002  -2.8683106974811013E-002  -2.3805664695853768E-002  -1.9356564774356735E-002  -1.5346525481725925E-002  -1.1785207353855189E-002  -8.6811899180493177E-003  -6.0419510241909212E-003  -3.8738488299453239E-003  -2.1821064834017900E-003  -9.7079954005225330E-004  -2.4284614442124472E-004  -6.0472833340127797E-033  -0.0000000000000000       -2.1567179603456838E-004  -8.6216761189100786E-004  -1.9379299825225749E-003  -3.4403673021527630E-003  -5.3658600676806147E-003  -7.7097695983807286E-003  -1.0466449210891418E-002  -1.3629257822569529E-002  -1.7190575950440216E-002  -2.1141824067198802E-002  -2.5473483270043566E-002  -3.0175118212546311E-002  -3.5235402244315997E-002  -4.0642144697891493E-002  -4.6382320257127463E-002  -5.2442100336321733E-002  -5.8806886394489437E-002  -6.5461345104527072E-002  -7.2389445292540350E-002  -7.9574496558346516E-002  -8.6999189484110034E-002  -9.4645637334246427E-002 -0.10249541914613505      -0.11052962410783135      -0.11872889711586938      -0.12707348540340119      -0.13554328612634259      -0.14411789479288509      -0.15277665441970392      -0.16149870529644036      -0.17026303523857086      -0.17904853020760028      -0.18783402517662970      -0.19659835511876020      -0.20532040599549664      -0.21397916562231550      -0.22255377428885800      -0.23102357501179938      -0.23936816329933128      -0.24756743630736919      -0.25560164126906554      -0.26345142308095421      -0.27109787093109056      -0.27852256385685409      -0.28570761512266030      -0.29263571531067356      -0.29929017402071117      -0.30565496007887888      -0.31171474015807316      -0.31745491571730916      -0.32286165817088464      -0.32792194220265436      -0.33262357714515700      -0.33695523634800179      -0.34090648446476041      -0.34446780259263110      -0.34763061120430921      -0.35038729081681996      -0.35273120034751998      -0.35465669311304782      -0.35615913043267805      -0.35723489280330967      -0.35788138861916607      -0.35809706041520062      -0.35788138861916607      -0.35723489280330967      -0.35615913043267805      -0.35465669311304787      -0.35273120034751998      -0.35038729081681996      -0.34763061120430921      -0.34446780259263110      -0.34090648446476041      -0.33695523634800179      -0.33262357714515700      -0.32792194220265436      -0.32286165817088464      -0.31745491571730916      -0.31171474015807316      -0.30565496007887888      -0.29929017402071117      -0.29263571531067362      -0.28570761512266019      -0.27852256385685414      -0.27109787093109061      -0.26345142308095421      -0.25560164126906565      -0.24756743630736938      -0.23936816329933128      -0.23102357501179946      -0.22255377428885803      -0.21397916562231561      -0.20532040599549684      -0.19659835511876020      -0.18783402517662978      -0.17904853020760036      -0.17026303523857098      -0.16149870529644048      -0.15277665441970389      -0.14411789479288509      -0.13554328612634264      -0.12707348540340124      -0.11872889711586944      -0.11052962410783135      -0.10249541914613505       -9.4645637334246469E-002  -8.6999189484110076E-002  -7.9574496558346572E-002  -7.2389445292540461E-002  -6.5461345104527044E-002  -5.8806886394489437E-002  -5.2442100336321754E-002  -4.6382320257127525E-002  -4.0642144697891541E-002  -3.5235402244315969E-002  -3.0175118212546311E-002  -2.5473483270043586E-002  -2.1141824067198833E-002  -1.7190575950440254E-002  -1.3629257822569574E-002  -1.0466449210891415E-002  -7.7097695983807347E-003  -5.3658600676806285E-003  -3.4403673021527791E-003  -1.9379299825225918E-003  -8.6216761189100645E-004  -2.1567179603456903E-004  -5.3705956950015145E-033  -0.0000000000000000       -1.8797787540062699E-004  -7.5145864643575040E-004  -1.6890848385728607E-003  -2.9985976281887441E-003  -4.6768422842734412E-003  -6.7197757684535758E-003  -9.1224764750259171E-003  -1.1879156087536603E-002  -1.4983173523342485E-002  -1.8427050932560883E-002  -2.2202491712864956E-002  -2.6300400496725398E-002  -3.0710905062947491E-002  -3.5423380119716581E-002  -4.0426472901856886E-002  -4.5708130520637061E-002  -5.1255629000234865E-002  -5.7055603930909506E-002  -6.3094082665035134E-002  -6.9356517978433035E-002  -7.5827823115908632E-002  -8.2492408136566345E-002  -8.9334217471342778E-002  -9.6336768602278688E-002 -0.10348319177034863      -0.11075627061618792      -0.11813848365581055      -0.12561204649139854      -0.13315895465547412      -0.14076102698523901      -0.14839994942258788      -0.15605731913427862      -0.16371468884596937      -0.17135361128331822      -0.17895568361308312      -0.18650259177715872      -0.19397615461274673      -0.20135836765236931      -0.20863144649820869      -0.21577786966627854      -0.22278042079721447      -0.22962223013199096      -0.23628681515264865      -0.24275812029012422      -0.24902055560352215      -0.25505903433764776      -0.26085900926832245      -0.26640650774792024      -0.27168816536670043      -0.27669125814884077      -0.28140373320560980      -0.28581423777183196      -0.28991214655569231      -0.29368758733599643      -0.29713146474521479      -0.30023548218102070      -0.30299216179353139      -0.30539486250010378      -0.30743779598428383      -0.30911604064036852      -0.31042555342998440      -0.31136317962212157      -0.31192666039315664      -0.31211463826855729      -0.31192666039315664      -0.31136317962212157      -0.31042555342998440      -0.30911604064036857      -0.30743779598428383      -0.30539486250010378      -0.30299216179353139      -0.30023548218102070      -0.29713146474521479      -0.29368758733599643      -0.28991214655569231      -0.28581423777183196      -0.28140373320560980      -0.27669125814884077      -0.27168816536670043      -0.26640650774792024      -0.26085900926832245      -0.25505903433764787      -0.24902055560352210      -0.24275812029012431      -0.23628681515264871      -0.22962223013199096      -0.22278042079721458      -0.21577786966627871      -0.20863144649820869      -0.20135836765236939      -0.19397615461274675      -0.18650259177715883      -0.17895568361308328      -0.17135361128331822      -0.16371468884596943      -0.15605731913427867      -0.14839994942258800      -0.14076102698523910      -0.13315895465547409      -0.12561204649139854      -0.11813848365581057      -0.11075627061618798      -0.10348319177034869       -9.6336768602278688E-002  -8.9334217471342778E-002  -8.2492408136566373E-002  -7.5827823115908660E-002  -6.9356517978433077E-002  -6.3094082665035231E-002  -5.7055603930909492E-002  -5.1255629000234865E-002  -4.5708130520637075E-002  -4.0426472901856941E-002  -3.5423380119716630E-002  -3.0710905062947470E-002  -2.6300400496725398E-002  -2.2202491712864973E-002  -1.8427050932560907E-002  -1.4983173523342518E-002  -1.1879156087536643E-002  -9.1224764750259136E-003  -6.7197757684535810E-003  -4.6768422842734534E-003  -2.9985976281887579E-003  -1.6890848385728752E-003  -7.5145864643574921E-004  -1.8797787540062756E-004  -4.6809698205523587E-033  -0.0000000000000000       -1.5983109959992844E-004  -6.3893935128122659E-004  -1.4361705413006678E-003  -2.5496040698922899E-003  -3.9765575781604565E-003  -5.7135934101173839E-003  -7.7565268942975194E-003  -1.0100436424997632E-002  -1.2739675318856039E-002  -1.5667885418207409E-002  -1.8878012408441492E-002  -2.2362322812464894E-002  -2.6112422621324800E-002  -3.0119277516111674E-002  -3.4373234632424962E-002  -3.8864045814968835E-002  -4.3580892306255926E-002  -4.8512410809941786E-002  -5.3646720866000981E-002  -5.8971453471796088E-002  -6.4473780880088205E-002  -7.0140447502203787E-002  -7.5957801841908840E-002  -8.1911829383058909E-002  -8.7988186351796172E-002  -9.4172234271956853E-002 -0.10044907523044275      -0.10680358776759850      -0.11322046330613253      -0.11968424303082059      -0.12617935513014567      -0.13269015231015591      -0.13920094949016615      -0.14569606158949122      -0.15215984131417931      -0.15857671685271332      -0.16493122938986909      -0.17120807034835497      -0.17739211826851572      -0.18346847523725290      -0.18942250277840297      -0.19523985711810807      -0.20090652374022366      -0.20640885114851576      -0.21173358375431089      -0.21686789381037008      -0.22179941231405595      -0.22651625880534304      -0.23100706998788689      -0.23526102710420022      -0.23926788199898705      -0.24301798180784701      -0.24650229221187034      -0.24971241920210444      -0.25264062930145581      -0.25527986819531423      -0.25762377772601436      -0.25966671121019452      -0.26140374704215141      -0.26283070055041952      -0.26394413407901118      -0.26474136526903064      -0.26522047352071193      -0.26538030462031187      -0.26522047352071193      -0.26474136526903064      -0.26394413407901118      -0.26283070055041957      -0.26140374704215141      -0.25966671121019452      -0.25762377772601436      -0.25527986819531423      -0.25264062930145581      -0.24971241920210444      -0.24650229221187034      -0.24301798180784701      -0.23926788199898705      -0.23526102710420022      -0.23100706998788689      -0.22651625880534304      -0.22179941231405595      -0.21686789381037014      -0.21173358375431081      -0.20640885114851582      -0.20090652374022369      -0.19523985711810807      -0.18942250277840308      -0.18346847523725304      -0.17739211826851572      -0.17120807034835503      -0.16493122938986912      -0.15857671685271343      -0.15215984131417945      -0.14569606158949122      -0.13920094949016620      -0.13269015231015596      -0.12617935513014575      -0.11968424303082068      -0.11322046330613250      -0.10680358776759850      -0.10044907523044277       -9.4172234271956895E-002  -8.7988186351796213E-002  -8.1911829383058909E-002  -7.5957801841908840E-002  -7.0140447502203829E-002  -6.4473780880088247E-002  -5.8971453471796137E-002  -5.3646720866001064E-002  -4.8512410809941765E-002  -4.3580892306255926E-002  -3.8864045814968849E-002  -3.4373234632425011E-002  -3.0119277516111716E-002  -2.6112422621324783E-002  -2.2362322812464894E-002  -1.8878012408441506E-002  -1.5667885418207430E-002  -1.2739675318856067E-002  -1.0100436424997665E-002  -7.7565268942975168E-003  -5.7135934101173892E-003  -3.9765575781604660E-003  -2.5496040698923020E-003  -1.4361705413006801E-003  -6.3893935128122551E-004  -1.5983109959992893E-004  -3.9800670798009651E-033  -0.0000000000000000       -1.3129927668074275E-004  -5.2488079526498866E-004  -1.1797963834007988E-003  -2.0944682920725237E-003  -3.2666929965363750E-003  -4.6936465048045429E-003  -6.3718911608892431E-003  -8.2973839264170960E-003  -1.0465486120662700E-002  -1.2870974595536789E-002  -1.5508054318607490E-002  -1.8370372333841017E-002  -2.1451033066429245E-002  -2.4742614934833318E-002  -2.8237188230023757E-002  -3.1926334218843978E-002  -3.5801165425475880E-002  -3.9852347042147566E-002  -4.4070119417502850E-002  -4.8444321568456308E-002  -5.2964415658891414E-002  -5.7619512386230809E-002  -6.2398397214720062E-002  -6.7289557392226432E-002  -7.2281209685467307E-002  -7.7361328766851103E-002  -8.2517676184544933E-002  -8.7737829845976903E-002  -9.3009213943745103E-002  -9.8319129251839332E-002 -0.10365478371918872      -0.10900332328683332      -0.11435186285447795      -0.11968751732182732      -0.12499743262992156      -0.13026881672768978      -0.13548897038912175      -0.14064531780681555      -0.14572543688819942      -0.15071708918144019      -0.15560824935894660      -0.16038713418743589      -0.16504223091477527      -0.16956232500521037      -0.17393652715616384      -0.17815429953151912      -0.18220548114819082      -0.18608031235482272      -0.18976945834364295      -0.19326403163883341      -0.19655561350723744      -0.19963627423982572      -0.20249859225505917      -0.20513567197812990      -0.20754116045300400      -0.20970926264724959      -0.21163475541277743      -0.21331300006886220      -0.21473995357713033      -0.21591217828159415      -0.21682685019026587      -0.21748176577840173      -0.21787534729698596      -0.21800664657366670      -0.21787534729698596      -0.21748176577840173      -0.21682685019026587      -0.21591217828159420      -0.21473995357713033      -0.21331300006886220      -0.21163475541277743      -0.20970926264724959      -0.20754116045300400      -0.20513567197812990      -0.20249859225505917      -0.19963627423982572      -0.19655561350723744      -0.19326403163883341      -0.18976945834364295      -0.18608031235482272      -0.18220548114819082      -0.17815429953151918      -0.17393652715616381      -0.16956232500521040      -0.16504223091477530      -0.16038713418743589      -0.15560824935894668      -0.15071708918144033      -0.14572543688819942      -0.14064531780681561      -0.13548897038912175      -0.13026881672768986      -0.12499743262992169      -0.11968751732182732      -0.11435186285447799      -0.10900332328683338      -0.10365478371918879       -9.8319129251839388E-002  -9.3009213943745075E-002  -8.7737829845976903E-002  -8.2517676184544961E-002  -7.7361328766851145E-002  -7.2281209685467349E-002  -6.7289557392226432E-002  -6.2398397214720062E-002  -5.7619512386230837E-002  -5.2964415658891442E-002  -4.8444321568456350E-002  -4.4070119417502912E-002  -3.9852347042147553E-002  -3.5801165425475880E-002  -3.1926334218843992E-002  -2.8237188230023792E-002  -2.4742614934833349E-002  -2.1451033066429228E-002  -1.8370372333841017E-002  -1.5508054318607502E-002  -1.2870974595536808E-002  -1.0465486120662722E-002  -8.2973839264171238E-003  -6.3718911608892405E-003  -4.6936465048045464E-003  -3.2666929965363832E-003  -2.0944682920725336E-003  -1.1797963834008092E-003  -5.2488079526498779E-004  -1.3129927668074315E-004  -3.2695760088416280E-033  -0.0000000000000000       -1.0245114230357454E-004  -4.0955775543882853E-004  -9.2057999267535699E-004  -1.6342867566833954E-003  -2.5489586653551183E-003  -3.6623921939467402E-003  -4.9719049835626229E-003  -6.4743423031928095E-003  -8.1660846497363434E-003  -1.0043056467701272E-002  -1.2100735967574805E-002  -1.4334166019210306E-002  -1.6737966093988029E-002  -1.9306345226979792E-002  -2.2033115967890787E-002  -2.4911709287169261E-002  -2.7935190401374061E-002  -3.1096275479675410E-002  -3.4387349191241305E-002  -3.7800483051236608E-002  -4.1327454521237351E-002  -4.4959766818046074E-002  -4.8688669383186813E-002  -5.2505178963766844E-002  -5.6400101253919796E-002  -6.0364053044693750E-002  -6.4387484829023608E-002  -6.8460703807329909E-002  -7.2573897238322041E-002  -7.6717156078751583E-002  -8.0880498855165295E-002  -8.5053895710149069E-002  -8.9227292565132857E-002  -9.3390635341546555E-002  -9.7533894181976097E-002 -0.10164708761296824      -0.10572030659127454      -0.10974373837560439      -0.11370769016637838      -0.11760261245653128      -0.12141912203711133      -0.12514802460225211      -0.12878033689906082      -0.13230730836906154      -0.13572044222905685      -0.13901151594062275      -0.14217260101892409      -0.14519608213312890      -0.14807467545240738      -0.15080144619331839      -0.15336982532631013      -0.15577362540108788      -0.15800705545272334      -0.16006473495259688      -0.16194170677056183      -0.16363344911710534      -0.16513588643673555      -0.16644539922635146      -0.16755883275494304      -0.16847350466361474      -0.16918721142762280      -0.16969823366485937      -0.17000534027799460      -0.17010779142029817      -0.17000534027799460      -0.16969823366485937      -0.16918721142762280      -0.16847350466361480      -0.16755883275494304      -0.16644539922635146      -0.16513588643673555      -0.16363344911710534      -0.16194170677056183      -0.16006473495259688      -0.15800705545272334      -0.15577362540108788      -0.15336982532631013      -0.15080144619331839      -0.14807467545240738      -0.14519608213312890      -0.14217260101892409      -0.13901151594062280      -0.13572044222905683      -0.13230730836906157      -0.12878033689906082      -0.12514802460225211      -0.12141912203711139      -0.11760261245653138      -0.11370769016637838      -0.10974373837560443      -0.10572030659127456      -0.10164708761296830       -9.7533894181976194E-002  -9.3390635341546555E-002  -8.9227292565132885E-002  -8.5053895710149111E-002  -8.0880498855165350E-002  -7.6717156078751625E-002  -7.2573897238322027E-002  -6.8460703807329909E-002  -6.4387484829023622E-002  -6.0364053044693777E-002  -5.6400101253919824E-002  -5.2505178963766844E-002  -4.8688669383186813E-002  -4.4959766818046094E-002  -4.1327454521237372E-002  -3.7800483051236643E-002  -3.4387349191241361E-002  -3.1096275479675400E-002  -2.7935190401374061E-002  -2.4911709287169272E-002  -2.2033115967890819E-002  -1.9306345226979816E-002  -1.6737966093988019E-002  -1.4334166019210306E-002  -1.2100735967574813E-002  -1.0043056467701286E-002  -8.1660846497363625E-003  -6.4743423031928303E-003  -4.9719049835626212E-003  -3.6623921939467428E-003  -2.5489586653551252E-003  -1.6342867566834030E-003  -9.2057999267536501E-004  -4.0955775543882788E-004  -1.0245114230357485E-004  -2.5512082428959501E-033  -0.0000000000000000       -7.3356194150937047E-005  -2.9324805510679480E-004  -6.5914584411427835E-004  -1.1701680813508075E-003  -1.8250836694866175E-003  -2.6223148595060594E-003  -3.5599410516431707E-003  -4.6357034222747383E-003  -5.8470103656242554E-003  -7.1909437371672352E-003  -8.6642658836969706E-003  -1.0263427443114693E-002  -1.1984575895153763E-002  -1.3823564842438399E-002  -1.5775963999518198E-002  -1.7837069865813793E-002  -2.0001917056761707E-002  -2.2265290265860750E-002  -2.4621736828802095E-002  -2.7065579859415302E-002  -2.9590931925784242E-002  -3.2191709233586302E-002  -3.4861646282485836E-002  -3.7594310960273145E-002  -4.0383120038386310E-002  -4.3221355031485297E-002  -4.6102178382871728E-002  -4.9018649936761798E-002  -5.1963743657729426E-002  -5.4930364557041068E-002  -5.7911365785104967E-002  -6.0899565848857883E-002  -6.3887765912610792E-002  -6.6868767140674690E-002  -6.9835388039986346E-002  -7.2780481760953974E-002  -7.5696953314844037E-002  -7.8577776666230476E-002  -8.1416011659329476E-002  -8.4204820737442607E-002  -8.6937485415229929E-002  -8.9607422464129477E-002  -9.2208199771931537E-002  -9.4733551838300470E-002  -9.7177394868913691E-002  -9.9533841431855036E-002 -0.10179721464095408      -0.10396206183190200      -0.10602316769819758      -0.10797556685527740      -0.10981455580256202      -0.11153570425460110      -0.11313486581401880      -0.11460818796054854      -0.11595212133209153      -0.11716342827544104      -0.11823919064607261      -0.11917681683820974      -0.11997404802822917      -0.12062896361636496      -0.12113998585360150      -0.12150588364260900      -0.12172577550356485      -0.12179913169771579      -0.12172577550356485      -0.12150588364260900      -0.12113998585360150      -0.12062896361636499      -0.11997404802822917      -0.11917681683820974      -0.11823919064607261      -0.11716342827544104      -0.11595212133209153      -0.11460818796054854      -0.11313486581401880      -0.11153570425460110      -0.10981455580256202      -0.10797556685527740      -0.10602316769819758      -0.10396206183190200      -0.10179721464095408       -9.9533841431855063E-002  -9.7177394868913664E-002  -9.4733551838300498E-002  -9.2208199771931551E-002  -8.9607422464129477E-002  -8.6937485415229970E-002  -8.4204820737442676E-002  -8.1416011659329476E-002  -7.8577776666230489E-002  -7.5696953314844051E-002  -7.2780481760954016E-002  -6.9835388039986415E-002  -6.6868767140674690E-002  -6.3887765912610819E-002  -6.0899565848857903E-002  -5.7911365785105008E-002  -5.4930364557041096E-002  -5.1963743657729412E-002  -4.9018649936761798E-002  -4.6102178382871742E-002  -4.3221355031485317E-002  -4.0383120038386330E-002  -3.7594310960273145E-002  -3.4861646282485836E-002  -3.2191709233586316E-002  -2.9590931925784256E-002  -2.7065579859415323E-002  -2.4621736828802129E-002  -2.2265290265860743E-002  -2.0001917056761707E-002  -1.7837069865813800E-002  -1.5775963999518219E-002  -1.3823564842438418E-002  -1.1984575895153754E-002  -1.0263427443114693E-002  -8.6642658836969776E-003  -7.1909437371672456E-003  -5.8470103656242684E-003  -4.6357034222747531E-003  -3.5599410516431694E-003  -2.6223148595060615E-003  -1.8250836694866221E-003  -1.1701680813508131E-003  -6.5914584411428409E-004  -2.9324805510679431E-004  -7.3356194150937278E-005  -1.8266943928336920E-033  -0.0000000000000000       -4.4084524501346191E-005  -1.7623189452451268E-004  -3.9612375548037115E-004  -7.0323036861562663E-004  -1.0968118871998737E-003  -1.5759201388811739E-003  -2.1394009099162999E-003  -2.7858967257727418E-003  -3.5138501214037562E-003  -4.3215073933180800E-003  -5.2069228244052499E-003  -6.1679633713385461E-003  -7.2023138032631983E-003  -8.3074822793902936E-003  -9.4808063520595218E-003  -1.0719459380808774E-002  -1.2020457341998598E-002  -1.3380666017586529E-002  -1.4796808545732855E-002  -1.6265473315047851E-002  -1.7783122183462390E-002  -1.9346099001922110E-002  -2.0950638422370760E-002  -2.2592874968803415E-002  -2.4268852349536792E-002  -2.5974532988262404E-002  -2.7705807750921602E-002  -2.9458505844969375E-002  -3.1228404867178934E-002  -3.3011240975780939E-002  -3.4802719162431758E-002  -3.6598523599264812E-002  -3.8394328036097866E-002  -4.0185806222748685E-002  -4.1968642331350690E-002  -4.3738541353560256E-002  -4.5491239447608030E-002  -4.7222514210267220E-002  -4.8928194848992849E-002  -5.0604172229726206E-002  -5.2246408776158867E-002  -5.3850948196607532E-002  -5.5413925015067249E-002  -5.6931573883481780E-002  -5.8400238652796782E-002  -5.9816381180943110E-002  -6.1176589856531037E-002  -6.2477587817720864E-002  -6.3716240846470110E-002  -6.4889564919139359E-002  -6.5994733395266444E-002  -6.7029083827191097E-002  -6.7990124374124383E-002  -6.8875539805211550E-002  -6.9683197077125877E-002  -7.0411150472756895E-002  -7.1057646288613330E-002  -7.1621127059648473E-002  -7.2100235311329766E-002  -7.2493816829914001E-002  -7.2800923443049267E-002  -7.3020815304005129E-002  -7.3152962674028293E-002  -7.3197047198529638E-002  -7.3152962674028293E-002  -7.3020815304005129E-002  -7.2800923443049267E-002  -7.2493816829914015E-002  -7.2100235311329766E-002  -7.1621127059648473E-002  -7.1057646288613330E-002  -7.0411150472756895E-002  -6.9683197077125877E-002  -6.8875539805211550E-002  -6.7990124374124383E-002  -6.7029083827191097E-002  -6.5994733395266444E-002  -6.4889564919139359E-002  -6.3716240846470110E-002  -6.2477587817720864E-002  -6.1176589856531037E-002  -5.9816381180943123E-002  -5.8400238652796768E-002  -5.6931573883481794E-002  -5.5413925015067256E-002  -5.3850948196607532E-002  -5.2246408776158888E-002  -5.0604172229726241E-002  -4.8928194848992849E-002  -4.7222514210267241E-002  -4.5491239447608037E-002  -4.3738541353560277E-002  -4.1968642331350732E-002  -4.0185806222748685E-002  -3.8394328036097880E-002  -3.6598523599264826E-002  -3.4802719162431786E-002  -3.3011240975780960E-002  -3.1228404867178927E-002  -2.9458505844969375E-002  -2.7705807750921609E-002  -2.5974532988262418E-002  -2.4268852349536803E-002  -2.2592874968803415E-002  -2.0950638422370760E-002  -1.9346099001922121E-002  -1.7783122183462396E-002  -1.6265473315047865E-002  -1.4796808545732877E-002  -1.3380666017586524E-002  -1.2020457341998598E-002  -1.0719459380808779E-002  -9.4808063520595339E-003  -8.3074822793903040E-003  -7.2023138032631931E-003  -6.1679633713385461E-003  -5.2069228244052542E-003  -4.3215073933180860E-003  -3.5138501214037636E-003  -2.7858967257727509E-003  -2.1394009099162991E-003  -1.5759201388811752E-003  -1.0968118871998766E-003  -7.0323036861562999E-004  -3.9612375548037462E-004  -1.7623189452451241E-004  -4.4084524501346327E-005  -1.0977798759795655E-033  -0.0000000000000000       -1.4706651370883015E-005  -5.8791175872229073E-005  -1.3214737002316615E-004  -2.3459851232674085E-004  -3.6589778900748360E-004  -5.2572888860741220E-004  -7.1370676400803949E-004  -9.2937856004260801E-004  -1.1722247044638524E-003  -1.4416601596390515E-003  -1.7370358319569298E-003  -2.0576401355510204E-003  -2.4027007065723456E-003  -2.7713862638815761E-003  -3.1628086116781144E-003  -3.5760247792415716E-003  -4.0100392926308232E-003  -4.4638065728679361E-003  -4.9362334548294943E-003  -5.4261818207771515E-003  -5.9324713421829260E-003  -6.4538823232440264E-003  -6.9891586392368732E-003  -7.5370107626315684E-003  -8.0961188696766790E-003  -8.6651360199702394E-003  -9.2426914013571827E-003  -9.8273936323358697E-003  -1.0417834114018004E-002  -1.1012590423566740E-002  -1.1610229740937868E-002  -1.2209312300668825E-002  -1.2808394860399783E-002  -1.3406034177770910E-002  -1.4000790487319646E-002  -1.4591230969001782E-002  -1.5175933199980471E-002  -1.5753488581367412E-002  -1.6322505731660979E-002  -1.6881613838706080E-002  -1.7429465962100779E-002  -1.7964742278093630E-002  -1.8486153259154727E-002  -1.8992442780560500E-002  -1.9482391146508161E-002  -1.9954818028469719E-002  -2.0408585308706831E-002  -2.0842599822096082E-002  -2.1255815989659539E-002  -2.1647238337456083E-002  -2.2015923894765307E-002  -2.2360984465786639E-002  -2.2681588769380721E-002  -2.2976964441698600E-002  -2.3246399896873802E-002  -2.3489246041295046E-002  -2.3704917837329614E-002  -2.3892895712730247E-002  -2.4052726812330172E-002  -2.4184026089010911E-002  -2.4286477231314486E-002  -2.4359833425465428E-002  -2.4403917949966773E-002  -2.4418624601337657E-002  -2.4403917949966773E-002  -2.4359833425465428E-002  -2.4286477231314486E-002  -2.4184026089010914E-002  -2.4052726812330172E-002  -2.3892895712730247E-002  -2.3704917837329614E-002  -2.3489246041295046E-002  -2.3246399896873802E-002  -2.2976964441698600E-002  -2.2681588769380721E-002  -2.2360984465786639E-002  -2.2015923894765307E-002  -2.1647238337456083E-002  -2.1255815989659539E-002  -2.0842599822096082E-002  -2.0408585308706831E-002  -1.9954818028469722E-002  -1.9482391146508155E-002  -1.8992442780560507E-002  -1.8486153259154731E-002  -1.7964742278093630E-002  -1.7429465962100786E-002  -1.6881613838706094E-002  -1.6322505731660979E-002  -1.5753488581367419E-002  -1.5175933199980472E-002  -1.4591230969001790E-002  -1.4000790487319659E-002  -1.3406034177770910E-002  -1.2808394860399789E-002  -1.2209312300668830E-002  -1.1610229740937875E-002  -1.1012590423566747E-002  -1.0417834114018002E-002  -9.8273936323358697E-003  -9.2426914013571844E-003  -8.6651360199702428E-003  -8.0961188696766825E-003  -7.5370107626315684E-003  -6.9891586392368732E-003  -6.4538823232440290E-003  -5.9324713421829286E-003  -5.4261818207771550E-003  -4.9362334548295021E-003  -4.4638065728679344E-003  -4.0100392926308232E-003  -3.5760247792415729E-003  -3.1628086116781188E-003  -2.7713862638815796E-003  -2.4027007065723443E-003  -2.0576401355510204E-003  -1.7370358319569311E-003  -1.4416601596390535E-003  -1.1722247044638550E-003  -9.2937856004261115E-004  -7.1370676400803927E-004  -5.2572888860741263E-004  -3.6589778900748457E-004  -2.3459851232674196E-004  -1.3214737002316729E-004  -5.8791175872228978E-005  -1.4706651370883060E-005  -3.6622071125003652E-034   0.0000000000000000        1.4706651370882870E-005   5.8791175872228490E-005   1.3214737002316485E-004   2.3459851232673855E-004   3.6589778900747997E-004   5.2572888860740700E-004   7.1370676400803244E-004   9.2937856004259890E-004   1.1722247044638409E-003   1.4416601596390372E-003   1.7370358319569127E-003   2.0576401355510000E-003   2.4027007065723222E-003   2.7713862638815484E-003   3.1628086116780832E-003   3.5760247792415360E-003   4.0100392926307842E-003   4.4638065728678919E-003   4.9362334548294457E-003   5.4261818207770977E-003   5.9324713421828670E-003   6.4538823232439622E-003   6.9891586392368038E-003   7.5370107626314938E-003   8.0961188696765975E-003   8.6651360199701526E-003   9.2426914013570907E-003   9.8273936323357725E-003   1.0417834114017902E-002   1.1012590423566631E-002   1.1610229740937752E-002   1.2209312300668703E-002   1.2808394860399657E-002   1.3406034177770778E-002   1.4000790487319507E-002   1.4591230969001638E-002   1.5175933199980320E-002   1.5753488581367256E-002   1.6322505731660816E-002   1.6881613838705914E-002   1.7429465962100606E-002   1.7964742278093450E-002   1.8486153259154547E-002   1.8992442780560313E-002   1.9482391146507967E-002   1.9954818028469521E-002   2.0408585308706630E-002   2.0842599822095877E-002   2.1255815989659331E-002   2.1647238337455868E-002   2.2015923894765092E-002   2.2360984465786417E-002   2.2681588769380496E-002   2.2976964441698375E-002   2.3246399896873573E-002   2.3489246041294813E-002   2.3704917837329378E-002   2.3892895712730011E-002   2.4052726812329932E-002   2.4184026089010671E-002   2.4286477231314246E-002   2.4359833425465188E-002   2.4403917949966530E-002   2.4418624601337414E-002   2.4403917949966530E-002   2.4359833425465188E-002   2.4286477231314246E-002   2.4184026089010675E-002   2.4052726812329932E-002   2.3892895712730011E-002   2.3704917837329378E-002   2.3489246041294813E-002   2.3246399896873573E-002   2.2976964441698375E-002   2.2681588769380496E-002   2.2360984465786417E-002   2.2015923894765092E-002   2.1647238337455868E-002   2.1255815989659331E-002   2.0842599822095877E-002   2.0408585308706630E-002   1.9954818028469528E-002   1.9482391146507960E-002   1.8992442780560320E-002   1.8486153259154547E-002   1.7964742278093450E-002   1.7429465962100613E-002   1.6881613838705928E-002   1.6322505731660816E-002   1.5753488581367263E-002   1.5175933199980323E-002   1.4591230969001646E-002   1.4000790487319521E-002   1.3406034177770778E-002   1.2808394860399662E-002   1.2209312300668709E-002   1.1610229740937760E-002   1.1012590423566638E-002   1.0417834114017898E-002   9.8273936323357725E-003   9.2426914013570925E-003   8.6651360199701578E-003   8.0961188696766027E-003   7.5370107626314938E-003   6.9891586392368038E-003   6.4538823232439656E-003   5.9324713421828696E-003   5.4261818207771012E-003   4.9362334548294527E-003   4.4638065728678901E-003   4.0100392926307842E-003   3.5760247792415377E-003   3.1628086116780871E-003   2.7713862638815523E-003   2.4027007065723204E-003   2.0576401355510000E-003   1.7370358319569140E-003   1.4416601596390392E-003   1.1722247044638433E-003   9.2937856004260194E-004   7.1370676400803223E-004   5.2572888860740743E-004   3.6589778900748094E-004   2.3459851232673966E-004   1.3214737002316599E-004   5.8791175872228395E-005   1.4706651370882916E-005   3.6622071125003292E-034   0.0000000000000000        4.4084524501346042E-005   1.7623189452451208E-004   3.9612375548036985E-004   7.0323036861562424E-004   1.0968118871998700E-003   1.5759201388811685E-003   2.1394009099162926E-003   2.7858967257727322E-003   3.5138501214037440E-003   4.3215073933180652E-003   5.2069228244052326E-003   6.1679633713385244E-003   7.2023138032631740E-003   8.3074822793902641E-003   9.4808063520594888E-003   1.0719459380808738E-002   1.2020457341998556E-002   1.3380666017586484E-002   1.4796808545732804E-002   1.6265473315047796E-002   1.7783122183462331E-002   1.9346099001922044E-002   2.0950638422370691E-002   2.2592874968803339E-002   2.4268852349536709E-002   2.5974532988262317E-002   2.7705807750921508E-002   2.9458505844969275E-002   3.1228404867178830E-002   3.3011240975780828E-002   3.4802719162431640E-002   3.6598523599264687E-002   3.8394328036097734E-002   4.0185806222748546E-002   4.1968642331350552E-002   4.3738541353560111E-002   4.5491239447607877E-002   4.7222514210267061E-002   4.8928194848992683E-002   5.0604172229726033E-002   5.2246408776158687E-002   5.3850948196607344E-002   5.5413925015067061E-002   5.6931573883481586E-002   5.8400238652796588E-002   5.9816381180942908E-002   6.1176589856530829E-002   6.2477587817720649E-002   6.3716240846469901E-002   6.4889564919139137E-002   6.5994733395266209E-002   6.7029083827190875E-002   6.7990124374124147E-002   6.8875539805211328E-002   6.9683197077125641E-002   7.0411150472756659E-002   7.1057646288613094E-002   7.1621127059648237E-002   7.2100235311329516E-002   7.2493816829913751E-002   7.2800923443049018E-002   7.3020815304004880E-002   7.3152962674028044E-002   7.3197047198529389E-002   7.3152962674028044E-002   7.3020815304004880E-002   7.2800923443049018E-002   7.2493816829913765E-002   7.2100235311329516E-002   7.1621127059648237E-002   7.1057646288613094E-002   7.0411150472756659E-002   6.9683197077125641E-002   6.8875539805211328E-002   6.7990124374124147E-002   6.7029083827190875E-002   6.5994733395266209E-002   6.4889564919139137E-002   6.3716240846469901E-002   6.2477587817720649E-002   6.1176589856530829E-002   5.9816381180942922E-002   5.8400238652796567E-002   5.6931573883481600E-002   5.5413925015067068E-002   5.3850948196607344E-002   5.2246408776158715E-002   5.0604172229726074E-002   4.8928194848992683E-002   4.7222514210267082E-002   4.5491239447607884E-002   4.3738541353560131E-002   4.1968642331350593E-002   4.0185806222748546E-002   3.8394328036097755E-002   3.6598523599264701E-002   3.4802719162431668E-002   3.3011240975780849E-002   3.1228404867178820E-002   2.9458505844969275E-002   2.7705807750921515E-002   2.5974532988262328E-002   2.4268852349536723E-002   2.2592874968803339E-002   2.0950638422370691E-002   1.9346099001922055E-002   1.7783122183462338E-002   1.6265473315047810E-002   1.4796808545732827E-002   1.3380666017586479E-002   1.2020457341998556E-002   1.0719459380808743E-002   9.4808063520595027E-003   8.3074822793902763E-003   7.2023138032631688E-003   6.1679633713385244E-003   5.2069228244052369E-003   4.3215073933180713E-003   3.5138501214037519E-003   2.7858967257727413E-003   2.1394009099162917E-003   1.5759201388811698E-003   1.0968118871998729E-003   7.0323036861562761E-004   3.9612375548037326E-004   1.7623189452451181E-004   4.4084524501346177E-005   1.0977798759795619E-033   0.0000000000000000        7.3356194150936898E-005   2.9324805510679420E-004   6.5914584411427704E-004   1.1701680813508051E-003   1.8250836694866138E-003   2.6223148595060542E-003   3.5599410516431633E-003   4.6357034222747288E-003   5.8470103656242441E-003   7.1909437371672214E-003   8.6642658836969533E-003   1.0263427443114672E-002   1.1984575895153738E-002   1.3823564842438371E-002   1.5775963999518167E-002   1.7837069865813755E-002   2.0001917056761666E-002   2.2265290265860705E-002   2.4621736828802043E-002   2.7065579859415247E-002   2.9590931925784183E-002   3.2191709233586240E-002   3.4861646282485760E-002   3.7594310960273068E-002   4.0383120038386226E-002   4.3221355031485206E-002   4.6102178382871638E-002   4.9018649936761700E-002   5.1963743657729315E-002   5.4930364557040950E-002   5.7911365785104849E-002   6.0899565848857758E-002   6.3887765912610667E-002   6.6868767140674551E-002   6.9835388039986193E-002   7.2780481760953822E-002   7.5696953314843884E-002   7.8577776666230309E-002   8.1416011659329310E-002   8.4204820737442426E-002   8.6937485415229748E-002   8.9607422464129297E-002   9.2208199771931357E-002   9.4733551838300276E-002   9.7177394868913497E-002   9.9533841431854828E-002  0.10179721464095387       0.10396206183190178       0.10602316769819736       0.10797556685527718       0.10981455580256179       0.11153570425460088       0.11313486581401856       0.11460818796054831       0.11595212133209129       0.11716342827544080       0.11823919064607237       0.11917681683820951       0.11997404802822892       0.12062896361636471       0.12113998585360125       0.12150588364260875       0.12172577550356460       0.12179913169771554       0.12172577550356460       0.12150588364260875       0.12113998585360125       0.12062896361636474       0.11997404802822892       0.11917681683820951       0.11823919064607237       0.11716342827544080       0.11595212133209129       0.11460818796054831       0.11313486581401856       0.11153570425460088       0.10981455580256179       0.10797556685527718       0.10602316769819736       0.10396206183190178       0.10179721464095387        9.9533841431854855E-002   9.7177394868913469E-002   9.4733551838300303E-002   9.2208199771931371E-002   8.9607422464129297E-002   8.6937485415229790E-002   8.4204820737442496E-002   8.1416011659329310E-002   7.8577776666230337E-002   7.5696953314843898E-002   7.2780481760953863E-002   6.9835388039986263E-002   6.6868767140674551E-002   6.3887765912610694E-002   6.0899565848857785E-002   5.7911365785104890E-002   5.4930364557040985E-002   5.1963743657729301E-002   4.9018649936761700E-002   4.6102178382871652E-002   4.3221355031485227E-002   4.0383120038386247E-002   3.7594310960273068E-002   3.4861646282485760E-002   3.2191709233586253E-002   2.9590931925784197E-002   2.7065579859415267E-002   2.4621736828802081E-002   2.2265290265860698E-002   2.0001917056761666E-002   1.7837069865813761E-002   1.5775963999518187E-002   1.3823564842438390E-002   1.1984575895153730E-002   1.0263427443114672E-002   8.6642658836969602E-003   7.1909437371672309E-003   5.8470103656242563E-003   4.6357034222747435E-003   3.5599410516431620E-003   2.6223148595060559E-003   1.8250836694866184E-003   1.1701680813508107E-003   6.5914584411428279E-004   2.9324805510679372E-004   7.3356194150937129E-005   1.8266943928336883E-033   0.0000000000000000        1.0245114230357440E-004   4.0955775543882798E-004   9.2057999267535580E-004   1.6342867566833932E-003   2.5489586653551152E-003   3.6623921939467354E-003   4.9719049835626168E-003   6.4743423031928008E-003   8.1660846497363330E-003   1.0043056467701260E-002   1.2100735967574789E-002   1.4334166019210287E-002   1.6737966093988008E-002   1.9306345226979767E-002   2.2033115967890760E-002   2.4911709287169230E-002   2.7935190401374023E-002   3.1096275479675372E-002   3.4387349191241263E-002   3.7800483051236559E-002   4.1327454521237296E-002   4.4959766818046011E-002   4.8688669383186750E-002   5.2505178963766774E-002   5.6400101253919720E-002   6.0364053044693673E-002   6.4387484829023525E-002   6.8460703807329826E-002   7.2573897238321944E-002   7.6717156078751486E-002   8.0880498855165184E-002   8.5053895710148958E-002   8.9227292565132732E-002   9.3390635341546430E-002   9.7533894181975972E-002  0.10164708761296812       0.10572030659127440       0.10974373837560425       0.11370769016637824       0.11760261245653113       0.12141912203711117       0.12514802460225194       0.12878033689906065       0.13230730836906138       0.13572044222905669       0.13901151594062258       0.14217260101892393       0.14519608213312871       0.14807467545240718       0.15080144619331820       0.15336982532630994       0.15577362540108769       0.15800705545272314       0.16006473495259668       0.16194170677056161       0.16363344911710515       0.16513588643673532       0.16644539922635124       0.16755883275494282       0.16847350466361452       0.16918721142762258       0.16969823366485914       0.17000534027799438       0.17010779142029794       0.17000534027799438       0.16969823366485914       0.16918721142762258       0.16847350466361458       0.16755883275494282       0.16644539922635124       0.16513588643673532       0.16363344911710515       0.16194170677056161       0.16006473495259668       0.15800705545272314       0.15577362540108769       0.15336982532630994       0.15080144619331820       0.14807467545240718       0.14519608213312871       0.14217260101892393       0.13901151594062261       0.13572044222905666       0.13230730836906140       0.12878033689906065       0.12514802460225194       0.12141912203711122       0.11760261245653122       0.11370769016637824       0.10974373837560429       0.10572030659127442       0.10164708761296817        9.7533894181976069E-002   9.3390635341546430E-002   8.9227292565132774E-002   8.5053895710149000E-002   8.0880498855165239E-002   7.6717156078751528E-002   7.2573897238321930E-002   6.8460703807329826E-002   6.4387484829023539E-002   6.0364053044693701E-002   5.6400101253919747E-002   5.2505178963766774E-002   4.8688669383186750E-002   4.4959766818046032E-002   4.1327454521237317E-002   3.7800483051236587E-002   3.4387349191241312E-002   3.1096275479675362E-002   2.7935190401374023E-002   2.4911709287169240E-002   2.2033115967890787E-002   1.9306345226979792E-002   1.6737966093987994E-002   1.4334166019210287E-002   1.2100735967574798E-002   1.0043056467701273E-002   8.1660846497363503E-003   6.4743423031928225E-003   4.9719049835626151E-003   3.6623921939467380E-003   2.5489586653551217E-003   1.6342867566834010E-003   9.2057999267536382E-004   4.0955775543882733E-004   1.0245114230357471E-004   2.5512082428959467E-033   0.0000000000000000        1.3129927668074264E-004   5.2488079526498822E-004   1.1797963834007978E-003   2.0944682920725219E-003   3.2666929965363719E-003   4.6936465048045386E-003   6.3718911608892370E-003   8.2973839264170891E-003   1.0465486120662691E-002   1.2870974595536778E-002   1.5508054318607476E-002   1.8370372333841003E-002   2.1451033066429225E-002   2.4742614934833297E-002   2.8237188230023729E-002   3.1926334218843951E-002   3.5801165425475845E-002   3.9852347042147532E-002   4.4070119417502808E-002   4.8444321568456267E-002   5.2964415658891373E-002   5.7619512386230760E-002   6.2398397214720007E-002   6.7289557392226376E-002   7.2281209685467238E-002   7.7361328766851034E-002   8.2517676184544864E-002   8.7737829845976820E-002   9.3009213943745020E-002   9.8319129251839249E-002  0.10365478371918863       0.10900332328683322       0.11435186285447785       0.11968751732182721       0.12499743262992145       0.13026881672768967       0.13548897038912161       0.14064531780681544       0.14572543688819928       0.15071708918144008       0.15560824935894646       0.16038713418743575       0.16504223091477513       0.16956232500521021       0.17393652715616370       0.17815429953151896       0.18220548114819066       0.18608031235482256       0.18976945834364278       0.19326403163883324       0.19655561350723727       0.19963627423982552       0.20249859225505901       0.20513567197812971       0.20754116045300383       0.20970926264724940       0.21163475541277726       0.21331300006886200       0.21473995357713013       0.21591217828159395       0.21682685019026568       0.21748176577840153       0.21787534729698577       0.21800664657366650       0.21787534729698577       0.21748176577840153       0.21682685019026568       0.21591217828159401       0.21473995357713013       0.21331300006886200       0.21163475541277726       0.20970926264724940       0.20754116045300383       0.20513567197812971       0.20249859225505901       0.19963627423982552       0.19655561350723727       0.19326403163883324       0.18976945834364278       0.18608031235482256       0.18220548114819066       0.17815429953151901       0.17393652715616365       0.16956232500521026       0.16504223091477516       0.16038713418743575       0.15560824935894654       0.15071708918144019       0.14572543688819928       0.14064531780681550       0.13548897038912164       0.13026881672768972       0.12499743262992158       0.11968751732182721       0.11435186285447789       0.10900332328683328       0.10365478371918870        9.8319129251839305E-002   9.3009213943744992E-002   8.7737829845976820E-002   8.2517676184544891E-002   7.7361328766851076E-002   7.2281209685467279E-002   6.7289557392226376E-002   6.2398397214720007E-002   5.7619512386230781E-002   5.2964415658891394E-002   4.8444321568456301E-002   4.4070119417502877E-002   3.9852347042147518E-002   3.5801165425475845E-002   3.1926334218843964E-002   2.8237188230023767E-002   2.4742614934833328E-002   2.1451033066429211E-002   1.8370372333841003E-002   1.5508054318607488E-002   1.2870974595536796E-002   1.0465486120662714E-002   8.2973839264171168E-003   6.3718911608892353E-003   4.6936465048045429E-003   3.2666929965363806E-003   2.0944682920725315E-003   1.1797963834008082E-003   5.2488079526498736E-004   1.3129927668074305E-004   3.2695760088416252E-033   0.0000000000000000        1.5983109959992830E-004   6.3893935128122605E-004   1.4361705413006665E-003   2.5496040698922877E-003   3.9765575781604530E-003   5.7135934101173796E-003   7.7565268942975133E-003   1.0100436424997623E-002   1.2739675318856029E-002   1.5667885418207395E-002   1.8878012408441475E-002   2.2362322812464877E-002   2.6112422621324780E-002   3.0119277516111650E-002   3.4373234632424934E-002   3.8864045814968808E-002   4.3580892306255885E-002   4.8512410809941744E-002   5.3646720866000940E-002   5.8971453471796040E-002   6.4473780880088163E-002   7.0140447502203732E-002   7.5957801841908770E-002   8.1911829383058840E-002   8.7988186351796088E-002   9.4172234271956784E-002  0.10044907523044266       0.10680358776759842       0.11322046330613243       0.11968424303082049       0.12617935513014555       0.13269015231015580       0.13920094949016604       0.14569606158949108       0.15215984131417917       0.15857671685271321       0.16493122938986896       0.17120807034835483       0.17739211826851559       0.18346847523725274       0.18942250277840283       0.19523985711810793       0.20090652374022350       0.20640885114851557       0.21173358375431070       0.21686789381036989       0.22179941231405575       0.22651625880534285       0.23100706998788670       0.23526102710420002       0.23926788199898685       0.24301798180784681       0.24650229221187014       0.24971241920210424       0.25264062930145564       0.25527986819531401       0.25762377772601414       0.25966671121019430       0.26140374704215119       0.26283070055041929       0.26394413407901096       0.26474136526903042       0.26522047352071171       0.26538030462031165       0.26522047352071171       0.26474136526903042       0.26394413407901096       0.26283070055041940       0.26140374704215119       0.25966671121019430       0.25762377772601414       0.25527986819531401       0.25264062930145564       0.24971241920210424       0.24650229221187014       0.24301798180784681       0.23926788199898685       0.23526102710420002       0.23100706998788670       0.22651625880534285       0.22179941231405575       0.21686789381036997       0.21173358375431064       0.20640885114851565       0.20090652374022352       0.19523985711810793       0.18942250277840292       0.18346847523725288       0.17739211826851559       0.17120807034835489       0.16493122938986898       0.15857671685271330       0.15215984131417931       0.14569606158949108       0.13920094949016609       0.13269015231015585       0.12617935513014567       0.11968424303082056       0.11322046330613240       0.10680358776759842       0.10044907523044269        9.4172234271956826E-002   8.7988186351796130E-002   8.1911829383058840E-002   7.5957801841908770E-002   7.0140447502203759E-002   6.4473780880088191E-002   5.8971453471796088E-002   5.3646720866001016E-002   4.8512410809941731E-002   4.3580892306255885E-002   3.8864045814968821E-002   3.4373234632424976E-002   3.0119277516111691E-002   2.6112422621324762E-002   2.2362322812464877E-002   1.8878012408441489E-002   1.5667885418207416E-002   1.2739675318856057E-002   1.0100436424997658E-002   7.7565268942975107E-003   5.7135934101173839E-003   3.9765575781604634E-003   2.5496040698922999E-003   1.4361705413006790E-003   6.3893935128122496E-004   1.5983109959992879E-004   3.9800670798009617E-033   0.0000000000000000        1.8797787540062686E-004   7.5145864643574986E-004   1.6890848385728594E-003   2.9985976281887419E-003   4.6768422842734378E-003   6.7197757684535706E-003   9.1224764750259101E-003   1.1879156087536594E-002   1.4983173523342474E-002   1.8427050932560869E-002   2.2202491712864942E-002   2.6300400496725381E-002   3.0710905062947470E-002   3.5423380119716560E-002   4.0426472901856858E-002   4.5708130520637026E-002   5.1255629000234830E-002   5.7055603930909464E-002   6.3094082665035078E-002   6.9356517978432980E-002   7.5827823115908577E-002   8.2492408136566289E-002   8.9334217471342708E-002   9.6336768602278619E-002  0.10348319177034856       0.11075627061618785       0.11813848365581046       0.12561204649139843       0.13315895465547403       0.14076102698523893       0.14839994942258777       0.15605731913427850       0.16371468884596926       0.17135361128331808       0.17895568361308301       0.18650259177715861       0.19397615461274659       0.20135836765236917       0.20863144649820853       0.21577786966627838       0.22278042079721430       0.22962223013199079       0.23628681515264849       0.24275812029012406       0.24902055560352199       0.25505903433764759       0.26085900926832223       0.26640650774792007       0.27168816536670021       0.27669125814884055       0.28140373320560957       0.28581423777183174       0.28991214655569209       0.29368758733599620       0.29713146474521462       0.30023548218102047       0.30299216179353117       0.30539486250010356       0.30743779598428361       0.30911604064036829       0.31042555342998418       0.31136317962212134       0.31192666039315642       0.31211463826855707       0.31192666039315642       0.31136317962212134       0.31042555342998418       0.30911604064036835       0.30743779598428361       0.30539486250010356       0.30299216179353117       0.30023548218102047       0.29713146474521462       0.29368758733599620       0.28991214655569209       0.28581423777183174       0.28140373320560957       0.27669125814884055       0.27168816536670021       0.26640650774792007       0.26085900926832223       0.25505903433764765       0.24902055560352190       0.24275812029012414       0.23628681515264852       0.22962223013199079       0.22278042079721441       0.21577786966627854       0.20863144649820853       0.20135836765236925       0.19397615461274662       0.18650259177715869       0.17895568361308317       0.17135361128331808       0.16371468884596932       0.15605731913427856       0.14839994942258788       0.14076102698523901       0.13315895465547400       0.12561204649139843       0.11813848365581049       0.11075627061618790       0.10348319177034861        9.6336768602278619E-002   8.9334217471342708E-002   8.2492408136566317E-002   7.5827823115908605E-002   6.9356517978433035E-002   6.3094082665035175E-002   5.7055603930909450E-002   5.1255629000234830E-002   4.5708130520637040E-002   4.0426472901856907E-002   3.5423380119716609E-002   3.0710905062947446E-002   2.6300400496725381E-002   2.2202491712864959E-002   1.8427050932560893E-002   1.4983173523342507E-002   1.1879156087536634E-002   9.1224764750259067E-003   6.7197757684535767E-003   4.6768422842734499E-003   2.9985976281887558E-003   1.6890848385728741E-003   7.5145864643574867E-004   1.8797787540062743E-004   4.6809698205523552E-033   0.0000000000000000        2.1567179603456825E-004   8.6216761189100732E-004   1.9379299825225738E-003   3.4403673021527609E-003   5.3658600676806112E-003   7.7097695983807234E-003   1.0466449210891411E-002   1.3629257822569520E-002   1.7190575950440205E-002   2.1141824067198788E-002   2.5473483270043552E-002   3.0175118212546294E-002   3.5235402244315969E-002   4.0642144697891465E-002   4.6382320257127435E-002   5.2442100336321698E-002   5.8806886394489402E-002   6.5461345104527030E-002   7.2389445292540294E-002   7.9574496558346475E-002   8.6999189484109993E-002   9.4645637334246371E-002  0.10249541914613500       0.11052962410783128       0.11872889711586930       0.12707348540340110       0.13554328612634250       0.14411789479288500       0.15277665441970384       0.16149870529644025       0.17026303523857075       0.17904853020760017       0.18783402517662959       0.19659835511876006       0.20532040599549650       0.21397916562231536       0.22255377428885786       0.23102357501179924       0.23936816329933114       0.24756743630736902       0.25560164126906537       0.26345142308095404       0.27109787093109039       0.27852256385685392       0.28570761512266007       0.29263571531067339       0.29929017402071101       0.30565496007887871       0.31171474015807299       0.31745491571730899       0.32286165817088441       0.32792194220265414       0.33262357714515678       0.33695523634800162       0.34090648446476018       0.34446780259263088       0.34763061120430899       0.35038729081681974       0.35273120034751976       0.35465669311304759       0.35615913043267783       0.35723489280330945       0.35788138861916585       0.35809706041520040       0.35788138861916585       0.35723489280330945       0.35615913043267783       0.35465669311304765       0.35273120034751976       0.35038729081681974       0.34763061120430899       0.34446780259263088       0.34090648446476018       0.33695523634800162       0.33262357714515678       0.32792194220265414       0.32286165817088441       0.31745491571730899       0.31171474015807299       0.30565496007887871       0.29929017402071101       0.29263571531067345       0.28570761512266002       0.27852256385685398       0.27109787093109045       0.26345142308095404       0.25560164126906548       0.24756743630736922       0.23936816329933114       0.23102357501179932       0.22255377428885789       0.21397916562231548       0.20532040599549672       0.19659835511876006       0.18783402517662967       0.17904853020760025       0.17026303523857089       0.16149870529644036       0.15277665441970381       0.14411789479288500       0.13554328612634256       0.12707348540340116       0.11872889711586937       0.11052962410783128       0.10249541914613500        9.4645637334246413E-002   8.6999189484110021E-002   7.9574496558346530E-002   7.2389445292540405E-002   6.5461345104527016E-002   5.8806886394489402E-002   5.2442100336321719E-002   4.6382320257127498E-002   4.0642144697891520E-002   3.5235402244315948E-002   3.0175118212546294E-002   2.5473483270043569E-002   2.1141824067198819E-002   1.7190575950440243E-002   1.3629257822569565E-002   1.0466449210891408E-002   7.7097695983807295E-003   5.3658600676806251E-003   3.4403673021527769E-003   1.9379299825225905E-003   8.6216761189100591E-004   2.1567179603456890E-004   5.3705956950015111E-033   0.0000000000000000        2.4284614442124386E-004   9.7079954005225449E-004   2.1821064834017701E-003   3.8738488299453039E-003   6.0419510241909030E-003   8.6811899180493073E-003   1.1785207353855187E-002   1.5346525481725867E-002   1.9356564774356686E-002   2.3805664695853726E-002   2.8683106974810982E-002   3.3977141425564954E-002   3.9675014255421144E-002   4.5762998789657665E-002   5.2226428540287105E-002   5.9049732538910632E-002   6.6216472848544677E-002   7.3709384164051067E-002   8.1510415405769157E-002   8.9600773206148093E-002   9.7960967184615069E-002  0.10657085690160942       0.11540970037866570       0.12445620406765640       0.13368857414881463       0.14308456903395467       0.15262155294840635       0.16227655046257863       0.17202630184178194       0.18184731908096641       0.19171594248938328       0.20160839768885250       0.21150085288832171       0.22136947629673859       0.23119049353592308       0.24094024491512639       0.25059524242929865       0.26013222634375033       0.26952822122889047       0.27876059131004854       0.28780709499903928       0.29664593847609566       0.30525582819309000       0.31361602217155693       0.32170637997193591       0.32950741121365401       0.33700032252916040       0.34416706283879445       0.35099036683741797       0.35745379658804743       0.36354178112228391       0.36923965395214020       0.37453368840289403       0.37941113068185134       0.38386023060334840       0.38787026989597917       0.39143158802384986       0.39453560545965582       0.39717484435351413       0.39934294654775970       0.40103468889430327       0.40224599583765286       0.40297394923328383       0.40321679537770511       0.40297394923328383       0.40224599583765286       0.40103468889430327       0.39934294654775981       0.39717484435351413       0.39453560545965582       0.39143158802384986       0.38787026989597917       0.38386023060334840       0.37941113068185134       0.37453368840289403       0.36923965395214020       0.36354178112228391       0.35745379658804743       0.35099036683741797       0.34416706283879445       0.33700032252916040       0.32950741121365407       0.32170637997193585       0.31361602217155704       0.30525582819309005       0.29664593847609566       0.28780709499903945       0.27876059131004877       0.26952822122889047       0.26013222634375044       0.25059524242929870       0.24094024491512653       0.23119049353592330       0.22136947629673859       0.21150085288832182       0.20160839768885258       0.19171594248938342       0.18184731908096652       0.17202630184178189       0.16227655046257863       0.15262155294840640       0.14308456903395475       0.13368857414881469       0.12445620406765640       0.11540970037866570       0.10657085690160946        9.7960967184615111E-002   8.9600773206148163E-002   8.1510415405769282E-002   7.3709384164051039E-002   6.6216472848544677E-002   5.9049732538910653E-002   5.2226428540287174E-002   4.5762998789657727E-002   3.9675014255421116E-002   3.3977141425564954E-002   2.8683106974811003E-002   2.3805664695853761E-002   1.9356564774356728E-002   1.5346525481725919E-002   1.1785207353855184E-002   8.6811899180493143E-003   6.0419510241909186E-003   3.8738488299453226E-003   2.1821064834017891E-003   9.7079954005225286E-004   2.4284614442124462E-004   6.0472833340127770E-033   0.0000000000000000        2.6943545517519885E-004   1.0770927270895196E-003   2.4210260986324990E-003   4.2979979165974295E-003   6.7034863914715173E-003   9.6316964908228879E-003   1.3075573900041288E-002   1.7026822016799874E-002   2.1475921938296921E-002   2.6412155393126410E-002   3.1823630562532665E-002   3.7697310728843351E-002   4.4019045682064224E-002   5.0773605808974338E-002   5.7944718782598402E-002   6.5515108763667659E-002   7.3466538019629851E-002   8.1779850860944428E-002   9.0435019788816393E-002   9.9411193743195361E-002  0.10868674833480517       0.11823933794019197       0.12804594953428844       0.13808295813080665       0.14832618369689946       0.15875094940497750       0.16933214108134842       0.18004426770846096       0.19086152283499885       0.20175784674588265       0.21270698924240578       0.22368257288126253       0.23465815652011929       0.24560729901664238       0.25650362292752621       0.26732087805406413       0.27803300468117664       0.28861419635754759       0.29903896206562569       0.30928218763171839       0.31931919622823662       0.32912580782233319       0.33867839742771993       0.34795395201932972       0.35693012597370871       0.36558529490158070       0.37389860774289529       0.38185003699885744       0.38942042697992674       0.39659153995355084       0.40334610008046090       0.40966783503368187       0.41554151519999238       0.42095299036939871       0.42588922382422822       0.43033832374572523       0.43428957186248385       0.43773344927170232       0.44066165937105362       0.44306714784592766       0.44494411966389258       0.44628805303543567       0.44709571030734990       0.44736514576252512       0.44709571030734990       0.44628805303543567       0.44494411966389258       0.44306714784592771       0.44066165937105362       0.43773344927170232       0.43428957186248385       0.43033832374572523       0.42588922382422822       0.42095299036939871       0.41554151519999238       0.40966783503368187       0.40334610008046090       0.39659153995355084       0.38942042697992674       0.38185003699885744       0.37389860774289529       0.36558529490158082       0.35693012597370860       0.34795395201932983       0.33867839742771999       0.32912580782233319       0.31931919622823679       0.30928218763171861       0.29903896206562569       0.28861419635754765       0.27803300468117670       0.26732087805406429       0.25650362292752643       0.24560729901664238       0.23465815652011940       0.22368257288126261       0.21270698924240591       0.20175784674588279       0.19086152283499880       0.18004426770846096       0.16933214108134848       0.15875094940497758       0.14832618369689954       0.13808295813080665       0.12804594953428844       0.11823933794019201       0.10868674833480521        9.9411193743195445E-002   9.0435019788816531E-002   8.1779850860944400E-002   7.3466538019629851E-002   6.5515108763667687E-002   5.7944718782598478E-002   5.0773605808974401E-002   4.4019045682064196E-002   3.7697310728843351E-002   3.1823630562532693E-002   2.6412155393126444E-002   2.1475921938296970E-002   1.7026822016799933E-002   1.3075573900041283E-002   9.6316964908228948E-003   6.7034863914715347E-003   4.2979979165974494E-003   2.4210260986325203E-003   1.0770927270895179E-003   2.6943545517519972E-004   6.7094025377929502E-033   0.0000000000000000        2.9537567231787798E-004   1.1807911034050446E-003   2.6541132499347791E-003   4.7117927498083120E-003   7.3488724728790087E-003   1.0558999463113091E-002   1.4334440243417167E-002   1.8666099446261929E-002   2.3543541725219188E-002   2.8955016894625443E-002   3.4887488236808352E-002   4.1326663908681484E-002   4.8257031372046143E-002   5.5661894764654517E-002   6.3523415122004434E-002   7.1822653352967183E-002   8.0539615865716924E-002   8.9653302734044760E-002   9.9141758288020104E-002  0.10898212400712300       0.11915069358842181       0.12962297005713364       0.14037372478198240       0.15137705825318096       0.16260646247661906       0.17403488483394267       0.18563479325468155       0.19737824254341813       0.20923694170221113       0.22118232208608768       0.23318560622741125       0.24521787716332194       0.25725014809923269       0.26925343224055620       0.28119881262443280       0.29305751178322581       0.30480096107196242       0.31640086949270124       0.32782929185002496       0.33905869607346290       0.35006202954466153       0.36081278426951036       0.37128506073822221       0.38145363031952095       0.39129399603862391       0.40078245159259923       0.40989613846092710       0.41861310097367682       0.42691233920463956       0.43477385956198955       0.44217872295459787       0.44910909041796260       0.45554826608983556       0.46148073743201856       0.46689221260142483       0.47176965488038203       0.47610131408322681       0.47987675486353099       0.48308688185376497       0.48572396157683562       0.48778164107670918       0.48925496322323903       0.49014037865432614       0.49043575432664399       0.49014037865432614       0.48925496322323903       0.48778164107670918       0.48572396157683573       0.48308688185376497       0.47987675486353099       0.47610131408322681       0.47176965488038203       0.46689221260142483       0.46148073743201856       0.45554826608983556       0.44910909041796260       0.44217872295459787       0.43477385956198955       0.42691233920463956       0.41861310097367682       0.40989613846092710       0.40078245159259934       0.39129399603862380       0.38145363031952106       0.37128506073822226       0.36081278426951036       0.35006202954466170       0.33905869607346317       0.32782929185002496       0.31640086949270135       0.30480096107196247       0.29305751178322598       0.28119881262443308       0.26925343224055620       0.25725014809923280       0.24521787716332205       0.23318560622741141       0.22118232208608782       0.20923694170221108       0.19737824254341813       0.18563479325468160       0.17403488483394275       0.16260646247661914       0.15137705825318096       0.14037372478198240       0.12962297005713369       0.11915069358842187       0.10898212400712308        9.9141758288020257E-002   8.9653302734044732E-002   8.0539615865716924E-002   7.1822653352967211E-002   6.3523415122004517E-002   5.5661894764654593E-002   4.8257031372046108E-002   4.1326663908681484E-002   3.4887488236808380E-002   2.8955016894625481E-002   2.3543541725219240E-002   1.8666099446261991E-002   1.4334440243417162E-002   1.0558999463113099E-002   7.3488724728790278E-003   4.7117927498083346E-003   2.6541132499348021E-003   1.1807911034050428E-003   2.9537567231787890E-004   7.3553582031853191E-033   0.0000000000000000        3.2060430359409002E-004   1.2816448505273813E-003   2.8808064099451018E-003   5.1142364615806039E-003   7.9765544768141284E-003   1.1460864880837534E-002   1.5558773664697977E-002   2.0260408607200721E-002   2.5554443057954696E-002   3.1428123224265379E-002   3.7867298896138504E-002   4.4856457535375358E-002   5.2378761646636060E-002   6.0416089340440474E-002   6.8949077990387519E-002   7.7957170879417947E-002   8.7418666722746313E-002   9.7310771948156904E-002  0.10760965560771554       0.11829050678861082       0.12932759438481578       0.14069432908557644       0.15236332743139042       0.16430647778315902       0.17649500804558849       0.18889955498168731       0.20149023495137658       0.21423671590379598       0.22710829044987119       0.24007394983910399       0.25310245866236808       0.26616243010074564       0.27922240153912320       0.29225091036238726       0.30521656975162009       0.31808814429769533       0.33083462525011476       0.34342530521980397       0.35582985215590290       0.36801838241833218       0.37996153277010086       0.39163053111591495       0.40299726581667561       0.41403435341288047       0.42471520459377582       0.43501408825333443       0.44490619347874505       0.45436768932207344       0.46337578221110381       0.47190877086105093       0.47994609855485526       0.48746840266611607       0.49445756130535279       0.50089673697722592       0.50677041714353666       0.51206445159429059       0.51676608653679335       0.52086399532065386       0.52434830572467717       0.52721062373991068       0.52944405379154624       0.53104321535096399       0.53200425589789724       0.53232486020149139       0.53200425589789724       0.53104321535096399       0.52944405379154624       0.52721062373991079       0.52434830572467717       0.52086399532065386       0.51676608653679335       0.51206445159429059       0.50677041714353666       0.50089673697722592       0.49445756130535279       0.48746840266611607       0.47994609855485526       0.47190877086105093       0.46337578221110381       0.45436768932207344       0.44490619347874505       0.43501408825333460       0.42471520459377571       0.41403435341288064       0.40299726581667566       0.39163053111591495       0.37996153277010103       0.36801838241833251       0.35582985215590290       0.34342530521980408       0.33083462525011481       0.31808814429769550       0.30521656975162037       0.29225091036238726       0.27922240153912337       0.26616243010074575       0.25310245866236825       0.24007394983910416       0.22710829044987113       0.21423671590379598       0.20149023495137663       0.18889955498168740       0.17649500804558857       0.16430647778315902       0.15236332743139042       0.14069432908557650       0.12932759438481584       0.11829050678861090       0.10760965560771571        9.7310771948156877E-002   8.7418666722746313E-002   7.7957170879417975E-002   6.8949077990387603E-002   6.0416089340440557E-002   5.2378761646636025E-002   4.4856457535375358E-002   3.7867298896138532E-002   3.1428123224265421E-002   2.5554443057954752E-002   2.0260408607200787E-002   1.5558773664697972E-002   1.1460864880837543E-002   7.9765544768141492E-003   5.1142364615806282E-003   2.8808064099451270E-003   1.2816448505273792E-003   3.2060430359409100E-004   7.9835941664129244E-033   0.0000000000000000        3.4506057102132376E-004   1.3794110029459680E-003   3.1005594549850289E-003   5.5043595297627444E-003   8.5850202623509540E-003   1.2335120071210846E-002   1.6745624637432923E-002   2.1805908669202581E-002   2.7503781499058758E-002   3.3825516452279610E-002   4.0755883915644241E-002   4.8278188026904909E-002   5.6374306896581607E-002   6.5024736265180932E-002   7.4208636490665864E-002   8.3903882752978554E-002   9.4087118354669791E-002  0.10473381098922906       0.11581831184155945       0.12731391737822026       0.13919293367857744       0.15142674315188442       0.16398587347956503       0.17684006861660986       0.18995836168103933       0.20330914955583435       0.21686026902361372       0.23057907425064170       0.24443251543350086       0.25838721841896362       0.27240956510525033       0.28646577443098137       0.30052198375671241       0.31454433044299906       0.32849903342846187       0.34235247461132112       0.35607127983834908       0.36962239930612839       0.38297318718092355       0.39609148024535284       0.40894567538239773       0.42150480571007842       0.43373861518338541       0.44561763148374250       0.45711323702040335       0.46819773787273378       0.47884443050729303       0.48902766610898429       0.49872291237129696       0.50790681259678194       0.51655724196538122       0.52465336083505798       0.53217566494631852       0.53910603240968324       0.54542776736290410       0.55112564019276022       0.55618592422452984       0.56059642879075211       0.56434652859961187       0.56742718933220004       0.56983098940697774       0.57155213785901693       0.57258648829094150       0.57293154886196285       0.57258648829094150       0.57155213785901693       0.56983098940697774       0.56742718933220015       0.56434652859961187       0.56059642879075211       0.55618592422452984       0.55112564019276022       0.54542776736290410       0.53910603240968324       0.53217566494631852       0.52465336083505798       0.51655724196538122       0.50790681259678194       0.49872291237129696       0.48902766610898429       0.47884443050729303       0.46819773787273389       0.45711323702040324       0.44561763148374267       0.43373861518338547       0.42150480571007842       0.40894567538239790       0.39609148024535318       0.38297318718092355       0.36962239930612856       0.35607127983834913       0.34235247461132129       0.32849903342846221       0.31454433044299906       0.30052198375671252       0.28646577443098148       0.27240956510525055       0.25838721841896378       0.24443251543350078       0.23057907425064170       0.21686026902361377       0.20330914955583443       0.18995836168103944       0.17684006861660986       0.16398587347956503       0.15142674315188448       0.13919293367857749       0.12731391737822037       0.11581831184155963       0.10473381098922903        9.4087118354669791E-002   8.3903882752978595E-002   7.4208636490665947E-002   6.5024736265181016E-002   5.6374306896581565E-002   4.8278188026904909E-002   4.0755883915644268E-002   3.3825516452279651E-002   2.7503781499058817E-002   2.1805908669202650E-002   1.6745624637432916E-002   1.2335120071210855E-002   8.5850202623509765E-003   5.5043595297627704E-003   3.1005594549850558E-003   1.3794110029459658E-003   3.4506057102132479E-004   8.5925969520133891E-033   0.0000000000000000        3.6868555730923039E-004   1.4738540334363226E-003   3.3128429807209609E-003   5.8812221137127287E-003   9.1728039821168048E-003   1.3179658876903685E-002   1.7892133933672789E-002   2.3298876387248289E-002   2.9386860921484827E-002   3.6141421048394941E-002   4.3546284441003329E-002   5.1583612134807756E-002   6.0234041503407131E-002   6.9476732904764277E-002   7.9289419885729240E-002   8.9648462823875008E-002  0.10052890587741854       0.11190453710602968       0.12374795161769096       0.13603061758948334       0.14872294500324620       0.16179435693052316       0.17521336319506109       0.18894763623540251       0.20296408898481300       0.21722895458092290       0.23170786771305660       0.24636594741127579       0.26116788107769129       0.27607800955760436       0.29106041304553398       0.30607899761917418       0.32109758219281448       0.33607998568074404       0.35099011416065717       0.36579204782707270       0.38045012752529189       0.39492904065742557       0.40919390625353558       0.42321035900294590       0.43694463204328732       0.45036363830782539       0.46343505023510234       0.47612737764886515       0.48841004362065754       0.50025345813231881       0.51162908936092999       0.52250953241447351       0.53286857535261933       0.54268126233358438       0.55192395373494141       0.56057438310354091       0.56861171079734507       0.57601657418995356       0.58277113431686367       0.58885911885110021       0.59426586130467574       0.59897833636144493       0.60298519125623173       0.60627677312463568       0.60884515225762748       0.61068414120491221       0.61178930968103928       0.61215799523834857       0.61178930968103928       0.61068414120491221       0.60884515225762748       0.60627677312463590       0.60298519125623173       0.59897833636144493       0.59426586130467574       0.58885911885110021       0.58277113431686367       0.57601657418995356       0.56861171079734507       0.56057438310354091       0.55192395373494141       0.54268126233358438       0.53286857535261933       0.52250953241447351       0.51162908936092999       0.50025345813231903       0.48841004362065743       0.47612737764886526       0.46343505023510240       0.45036363830782539       0.43694463204328754       0.42321035900294623       0.40919390625353558       0.39492904065742568       0.38045012752529195       0.36579204782707286       0.35099011416065751       0.33607998568074404       0.32109758219281459       0.30607899761917434       0.29106041304553421       0.27607800955760453       0.26116788107769118       0.24636594741127579       0.23170786771305668       0.21722895458092301       0.20296408898481311       0.18894763623540251       0.17521336319506109       0.16179435693052324       0.14872294500324626       0.13603061758948345       0.12374795161769114       0.11190453710602966       0.10052890587741854        8.9648462823875036E-002   7.9289419885729337E-002   6.9476732904764374E-002   6.0234041503407089E-002   5.1583612134807756E-002   4.3546284441003363E-002   3.6141421048394996E-002   2.9386860921484889E-002   2.3298876387248368E-002   1.7892133933672782E-002   1.3179658876903696E-002   9.1728039821168273E-003   5.8812221137127564E-003   3.3128429807209900E-003   1.4738540334363200E-003   3.6868555730923153E-004   9.1808994189338411E-033   0.0000000000000000        3.9142234779653831E-004   1.5647464204657626E-003   3.5171455775455623E-003   6.2439163184565627E-003   9.7384896136469990E-003   1.3992446729960289E-002   1.8995539512100597E-002   2.4735715071336574E-002   3.1199144821966025E-002   3.8370257795590092E-002   4.6231778152940009E-002   5.4764766802887062E-002   6.3948667028372028E-002   7.3761354009336977E-002   8.4179188123354953E-002   9.5177071895550802E-002  0.10672851046061640       0.11880567539126208       0.13137947173933504       0.14441960812809848       0.15789466972681071       0.17177219393180437       0.18601874857174222       0.20060001244864575       0.21548085802066771       0.23062543602741678       0.24599726185396650       0.26155930342548778       0.27727407042076091       0.29310370458964324       0.30901007095690974       0.32495484969274863       0.34089962842858756       0.35680599479585401       0.37263562896473640       0.38835039596000953       0.40391243753153083       0.41928426335808050       0.43442884136482973       0.44930968693685147       0.46389095081375509       0.47813750545369305       0.49201502965868665       0.50549009125739885       0.51853022764616230       0.53110402399423529       0.54318118892488099       0.55473262748994656       0.56573051126214247       0.57614834537616044       0.58596103235712538       0.59514493258261036       0.60367792123255726       0.61153944158990725       0.61871055456353141       0.62517398431416082       0.63091415987339672       0.63591725265553722       0.64017120977185038       0.64366578306704070       0.64639255380795180       0.64834495296503170       0.64951827703770082       0.64990969938549736       0.64951827703770082       0.64834495296503170       0.64639255380795180       0.64366578306704092       0.64017120977185038       0.63591725265553722       0.63091415987339672       0.62517398431416082       0.61871055456353141       0.61153944158990725       0.60367792123255726       0.59514493258261036       0.58596103235712538       0.57614834537616044       0.56573051126214247       0.55473262748994656       0.54318118892488099       0.53110402399423540       0.51853022764616219       0.50549009125739897       0.49201502965868676       0.47813750545369305       0.46389095081375531       0.44930968693685180       0.43442884136482973       0.41928426335808067       0.40391243753153089       0.38835039596000975       0.37263562896473679       0.35680599479585401       0.34089962842858768       0.32495484969274879       0.30901007095690997       0.29310370458964341       0.27727407042076080       0.26155930342548778       0.24599726185396659       0.23062543602741689       0.21548085802066783       0.20060001244864575       0.18601874857174222       0.17177219393180443       0.15789466972681077       0.14441960812809859       0.13137947173933523       0.11880567539126204       0.10672851046061640        9.5177071895550830E-002   8.4179188123355064E-002   7.3761354009337074E-002   6.3948667028371986E-002   5.4764766802887062E-002   4.6231778152940044E-002   3.8370257795590147E-002   3.1199144821966091E-002   2.4735715071336654E-002   1.8995539512100590E-002   1.3992446729960301E-002   9.7384896136470233E-003   6.2439163184565922E-003   3.5171455775455927E-003   1.5647464204657600E-003   3.9142234779653950E-004   9.7470842950022692E-033   0.0000000000000000        4.1321616756345594E-004   1.6518691963127016E-003   3.7129750626082891E-003   6.5915683818867591E-003   1.0280714370706972E-002   1.4771525553250838E-002   2.0053183172031006E-002   2.6112963251225259E-002   3.2936267249848779E-002   4.0506657230918029E-002   4.8805895461880765E-002   5.7813988350911186E-002   6.7509234613223904E-002   7.7868277551369644E-002   8.8866161323565465E-002  0.10047639106450333       0.11267099671380125       0.12542060039832881       0.13869448720607649       0.15246067918106940       0.16668601236106370       0.18133621667243666       0.19637599848979603       0.21176912566141437       0.22747851479565664       0.24346632059811829       0.25969402704425498       0.27612254016785864       0.29271228224184676       0.30942328712447331       0.32621529654126485       0.34304785707073010       0.35988041760019540       0.37667242701698683       0.39338343189961344       0.40997317397360156       0.42640168709720527       0.44262939354334191       0.45861719934580369       0.47432658848004577       0.48971971565166417       0.50475949746902371       0.51940970178039658       0.53363503496039089       0.54740122693538384       0.56067511374313150       0.57342471742765910       0.58561932307695697       0.59722955281789480       0.60822743659009071       0.61858647952823642       0.62828172579054919       0.63728981867957946       0.64558905691054225       0.65315944689161154       0.65998275089023506       0.66604253096942923       0.67132418858820953       0.67581499977075332       0.67950414575957341       0.68238273907885194       0.68444384494514765       0.68568249797389680       0.68609571414146031       0.68568249797389680       0.68444384494514765       0.68238273907885194       0.67950414575957363       0.67581499977075332       0.67132418858820953       0.66604253096942923       0.65998275089023506       0.65315944689161154       0.64558905691054225       0.63728981867957946       0.62828172579054919       0.61858647952823642       0.60822743659009071       0.59722955281789480       0.58561932307695697       0.57342471742765910       0.56067511374313161       0.54740122693538362       0.53363503496039100       0.51940970178039669       0.50475949746902371       0.48971971565166439       0.47432658848004611       0.45861719934580369       0.44262939354334208       0.42640168709720538       0.40997317397360183       0.39338343189961383       0.37667242701698683       0.35988041760019551       0.34304785707073021       0.32621529654126508       0.30942328712447353       0.29271228224184670       0.27612254016785864       0.25969402704425504       0.24346632059811840       0.22747851479565676       0.21176912566141437       0.19637599848979603       0.18133621667243674       0.16668601236106376       0.15246067918106951       0.13869448720607669       0.12542060039832878       0.11267099671380125       0.10047639106450337        8.8866161323565590E-002   7.7868277551369755E-002   6.7509234613223862E-002   5.7813988350911186E-002   4.8805895461880799E-002   4.0506657230918085E-002   3.2936267249848848E-002   2.6112963251225346E-002   2.0053183172030999E-002   1.4771525553250850E-002   1.0280714370706998E-002   6.5915683818867903E-003   3.7129750626083212E-003   1.6518691963126990E-003   4.1321616756345725E-004   1.0289787591260286E-032   0.0000000000000000        4.3401451338925150E-004   1.7350124745790694E-003   3.8998596655269850E-003   6.9233407797317861E-003   1.0798171986363682E-002   1.5515018477650772E-002   2.1062516957248582E-002   2.7427303015416286E-002   3.4594043325050346E-002   4.2545472581012524E-002   5.1262435093762271E-002   6.0723930937090637E-002   7.0907166538781916E-002   8.1787609592325450E-002   9.3339048157391052E-002  0.10553365380668898       0.11834204866708874       0.13173337619348877       0.14567537550493612       0.16013445910391474       0.17507579379156846       0.19046338458392828       0.20626016142698184       0.22242806850167987       0.23892815590373806       0.25572067347736777       0.27276516657688338       0.29002057352548694       0.30744532453644402       0.32499744185834140       0.34263464090316653       0.36031443211358449       0.37799422332400251       0.39563142236882759       0.41318353969072497       0.43060829070168211       0.44786369765028566       0.46490819074980128       0.48170070832343109       0.49820079572548909       0.51436870280018721       0.53016547964324090       0.54555307043560064       0.56049440512325432       0.57495348872223306       0.58889548803368030       0.60228681556008035       0.61509521042048010       0.62728981606977807       0.63884125463484376       0.64972169768838717       0.65990493329007860       0.66936642913340672       0.67808339164615661       0.68603482090211876       0.69320156121175280       0.69956634726992051       0.70511384574951852       0.70983069224080542       0.71370552344743721       0.71672900456164212       0.71889385175259013       0.72019484971377989       0.72062886422716910       0.72019484971377989       0.71889385175259013       0.71672900456164212       0.71370552344743743       0.70983069224080542       0.70511384574951852       0.69956634726992051       0.69320156121175280       0.68603482090211876       0.67808339164615661       0.66936642913340672       0.65990493329007860       0.64972169768838717       0.63884125463484376       0.62728981606977807       0.61509521042048010       0.60228681556008035       0.58889548803368053       0.57495348872223284       0.56049440512325444       0.54555307043560075       0.53016547964324090       0.51436870280018743       0.49820079572548948       0.48170070832343109       0.46490819074980144       0.44786369765028572       0.43060829070168233       0.41318353969072535       0.39563142236882759       0.37799422332400262       0.36031443211358466       0.34263464090316675       0.32499744185834156       0.30744532453644396       0.29002057352548694       0.27276516657688349       0.25572067347736788       0.23892815590373820       0.22242806850167987       0.20626016142698184       0.19046338458392836       0.17507579379156854       0.16013445910391486       0.14567537550493634       0.13173337619348874       0.11834204866708874       0.10553365380668903        9.3339048157391177E-002   8.1787609592325561E-002   7.0907166538781874E-002   6.0723930937090637E-002   5.1262435093762312E-002   4.2545472581012579E-002   3.4594043325050415E-002   2.7427303015416377E-002   2.1062516957248575E-002   1.5515018477650784E-002   1.0798171986363710E-002   6.9233407797318182E-003   3.8998596655270192E-003   1.7350124745790666E-003   4.3401451338925280E-004   1.0807701887932005E-032   0.0000000000000000        4.5376728023711075E-004   1.8139759558250320E-003   4.0773491649240641E-003   7.2384342432254079E-003   1.1289615859897082E-002   1.6221134363582926E-002   2.2021109294257553E-002   2.8675568004295163E-002   3.6168479319801536E-002   4.4481792161116092E-002   5.3595479029443900E-002   6.3487584254854471E-002   7.4134276889413736E-002   8.5509908118024822E-002   9.7587073048670439E-002  0.11033667673319800       0.12372800425959798       0.13772879474691763       0.15230531906454844       0.16742246108865672       0.18304380230000092       0.19913170951933507       0.21564742556903366       0.23255116264252701       0.24980219815661261       0.26735897285572463       0.28517919093182126       0.30321992191869035       0.32143770411520306       0.33978864928835883       0.35822854840388246       0.37671297812966043       0.39519740785543844       0.41363730697096202       0.43198825214411785       0.45020603434063061       0.46824676532749970       0.48606698340359628       0.50362375810270843       0.52087479361679379       0.53777853069028725       0.55429424673998595       0.57038215395932013       0.58600349517066430       0.60112063719477260       0.61569716151240339       0.62969795199972300       0.64308927952612305       0.65583888321065054       0.66791604814129624       0.67929167936990731       0.68993837200446662       0.69983047722987701       0.70894416409820493       0.71725747693951947       0.72475038825502580       0.73140484696506347       0.73720482189573822       0.74213634039942389       0.74618752201609551       0.74934860709439688       0.75161198030349607       0.75297218897908391       0.75342595625932107       0.75297218897908391       0.75161198030349607       0.74934860709439688       0.74618752201609573       0.74213634039942389       0.73720482189573822       0.73140484696506347       0.72475038825502580       0.71725747693951947       0.70894416409820493       0.69983047722987701       0.68993837200446662       0.67929167936990731       0.66791604814129624       0.65583888321065054       0.64308927952612305       0.62969795199972300       0.61569716151240350       0.60112063719477238       0.58600349517066441       0.57038215395932013       0.55429424673998595       0.53777853069028747       0.52087479361679423       0.50362375810270843       0.48606698340359644       0.46824676532749976       0.45020603434063083       0.43198825214411823       0.41363730697096202       0.39519740785543861       0.37671297812966059       0.35822854840388274       0.33978864928835906       0.32143770411520300       0.30321992191869035       0.28517919093182137       0.26735897285572480       0.24980219815661275       0.23255116264252701       0.21564742556903366       0.19913170951933515       0.18304380230000100       0.16742246108865683       0.15230531906454869       0.13772879474691760       0.12372800425959798       0.11033667673319804        9.7587073048670578E-002   8.5509908118024933E-002   7.4134276889413694E-002   6.3487584254854471E-002   5.3595479029443942E-002   4.4481792161116154E-002   3.6168479319801612E-002   2.8675568004295257E-002   2.2021109294257546E-002   1.6221134363582940E-002   1.1289615859897109E-002   7.2384342432254417E-003   4.0773491649240996E-003   1.8139759558250289E-003   4.5376728023711216E-004   1.1299579484112816E-032   0.0000000000000000        4.7242688196155920E-004   1.8885694101078835E-003   4.2450159730492328E-003   7.5360896846151399E-003   1.1753862059970428E-002   1.6888172116029641E-002   2.2926650850155286E-002   2.9854751038168578E-002   3.7655782279886696E-002   4.6310951207758688E-002   5.5799406761734067E-002   6.6098290421292741E-002   7.7182791273623222E-002   8.9026205785284501E-002  0.10160000213335751       0.11487388894110524       0.12881588825255263       0.14339241257018354       0.15856834577016390       0.17430712770016046       0.19057084225594917       0.20732030872463200       0.22451517617440603       0.24211402066349214       0.26007444503403948       0.27835318105059187       0.29690619363705734       0.31568878696106323       0.33465571211013095       0.35376127610027003       0.37295945195437846       0.39220398958526215       0.41144852721614594       0.43064670307025432       0.44975226706039345       0.46871919220946118       0.48750178553346707       0.50605479811993248       0.52433353413648509       0.54229395850703210       0.55989280299611832       0.57708767044589249       0.59383713691457529       0.61010085147036397       0.62583963340036053       0.64101556660034098       0.65559209091797188       0.66953409022941923       0.68280797703716700       0.69538177338524010       0.70722518789690125       0.71830968874923184       0.72860857240879029       0.73809702796276577       0.74675219689063776       0.75455322813235592       0.76148132832036919       0.76751980705449496       0.77265411711055410       0.77687188948590924       0.78016296319747525       0.78251940976041667       0.78393555228856293       0.78440797917052452       0.78393555228856293       0.78251940976041667       0.78016296319747525       0.77687188948590946       0.77265411711055410       0.76751980705449496       0.76148132832036919       0.75455322813235592       0.74675219689063776       0.73809702796276577       0.72860857240879029       0.71830968874923184       0.70722518789690125       0.69538177338524010       0.68280797703716700       0.66953409022941923       0.65559209091797188       0.64101556660034109       0.62583963340036042       0.61010085147036419       0.59383713691457540       0.57708767044589249       0.55989280299611865       0.54229395850703255       0.52433353413648509       0.50605479811993270       0.48750178553346712       0.46871919220946145       0.44975226706039390       0.43064670307025432       0.41144852721614611       0.39220398958526231       0.37295945195437868       0.35376127610027025       0.33465571211013084       0.31568878696106323       0.29690619363705745       0.27835318105059198       0.26007444503403959       0.24211402066349214       0.22451517617440603       0.20732030872463209       0.19057084225594928       0.17430712770016057       0.15856834577016415       0.14339241257018348       0.12881588825255263       0.11487388894110530       0.10160000213335764        8.9026205785284626E-002   7.7182791273623166E-002   6.6098290421292741E-002   5.5799406761734109E-002   4.6310951207758758E-002   3.7655782279886779E-002   2.9854751038168679E-002   2.2926650850155279E-002   1.6888172116029655E-002   1.1753862059970458E-002   7.5360896846151755E-003   4.2450159730492701E-003   1.8885694101078803E-003   4.7242688196156066E-004   1.1764235403590128E-032   0.0000000000000000        4.8994836594765481E-004   1.9586131352626428E-003   4.4024561658758433E-003   7.8155900258711410E-003   1.2189792176824588E-002   1.7514524782619681E-002   2.3776960096017565E-002   3.0962011361823714E-002   3.9052369162202644E-002   4.8028543116581578E-002   5.7868908835684442E-002   6.8549760016579683E-002   8.0045365553240502E-002   9.2328031525032828E-002  0.10536816791379622       0.11913435988878912       0.13359344348776769       0.14871058551187596       0.16444936744187241       0.18077187317353341       0.19763878036086857       0.21500945514709704       0.23284205005516750       0.25109360480199544       0.26972014979354852       0.28867681205144918       0.30791792331591084       0.32739713006457505       0.34706750518220719       0.36688166101222763       0.38679186351772671       0.40675014727694098       0.42670843103615530       0.44661863354165432       0.46643278937167482       0.48610316448930702       0.50558237123797123       0.52482348250243283       0.54378014476033365       0.56240668975188646       0.58065824449871450       0.59849083940678516       0.61586151419301360       0.63272842138034868       0.64905092711200973       0.66478970904200618       0.67990685106611448       0.69436593466509300       0.70813212664008596       0.72117226302884940       0.73345492900064169       0.74495053453730253       0.75563138571819755       0.76547175143730051       0.77444792539167950       0.78253828319205843       0.78972333445786458       0.79598576977126256       0.80131050237705759       0.80568470452801089       0.80909783838800631       0.81154168141861960       0.81301034618793444       0.81350029455388218       0.81301034618793444       0.81154168141861960       0.80909783838800631       0.80568470452801111       0.80131050237705759       0.79598576977126256       0.78972333445786458       0.78253828319205843       0.77444792539167950       0.76547175143730051       0.75563138571819755       0.74495053453730253       0.73345492900064169       0.72117226302884940       0.70813212664008596       0.69436593466509300       0.67990685106611448       0.66478970904200640       0.64905092711200951       0.63272842138034890       0.61586151419301360       0.59849083940678516       0.58065824449871484       0.56240668975188690       0.54378014476033365       0.52482348250243305       0.50558237123797134       0.48610316448930729       0.46643278937167526       0.44661863354165432       0.42670843103615552       0.40675014727694120       0.38679186351772699       0.36688166101222791       0.34706750518220714       0.32739713006457505       0.30791792331591089       0.28867681205144929       0.26972014979354864       0.25109360480199544       0.23284205005516750       0.21500945514709713       0.19763878036086868       0.18077187317353355       0.16444936744187266       0.14871058551187591       0.13359344348776769       0.11913435988878916       0.10536816791379636        9.2328031525032953E-002   8.0045365553240447E-002   6.8549760016579683E-002   5.7868908835684491E-002   4.8028543116581647E-002   3.9052369162202727E-002   3.0962011361823815E-002   2.3776960096017555E-002   1.7514524782619695E-002   1.2189792176824619E-002   7.8155900258711775E-003   4.4024561658758815E-003   1.9586131352626393E-003   4.8994836594765633E-004   1.2200550249554875E-032   0.0000000000000000        5.0628952140577385E-004   2.0239383898203039E-003   4.5492904561892393E-003   8.0762619261899801E-003   1.2596356016625076E-002   1.8098683424917193E-002   2.4569988562392790E-002   3.1994681488156304E-002   4.0354875466623273E-002   4.9630430058233067E-002   5.9798999639531863E-002   7.0836087235736811E-002   8.2715103536094015E-002   9.5407430949856847E-002  0.10888249254856905       0.12310782572856334       0.13804916041621704       0.15367050162756130       0.16993421618334995       0.18680112337068519       0.20423058933278593       0.22218062495950858       0.24060798704279107       0.25946828245332837       0.27871607508750984       0.29830499532697202       0.31818785174707137       0.33831674480515944       0.35864318223477631       0.37911819586776846       0.39969245960289462       0.42031640823672434       0.44094035687055411       0.46151462060568021       0.48198963423867242       0.50231607166828929       0.52244496472637736       0.54232782114647671       0.56191674138593906       0.58116453402012025       0.60002482943065760       0.61845219151394026       0.63640222714066286       0.65383169310276357       0.67069860029009887       0.68696231484588755       0.70258365605723183       0.71752499074488552       0.73175032392487982       0.74522538552359208       0.75791771293735477       0.76979672923771214       0.78083381683391684       0.79100238641521570       0.80027794100682559       0.80863813498529247       0.81606282791105600       0.82253413304853173       0.82803646045682378       0.83255655454725874       0.83608352601725955       0.83860887808362861       0.84012652695204304       0.84063281647344890       0.84012652695204304       0.83860887808362861       0.83608352601725955       0.83255655454725896       0.82803646045682378       0.82253413304853173       0.81606282791105600       0.80863813498529247       0.80027794100682559       0.79100238641521570       0.78083381683391684       0.76979672923771214       0.75791771293735477       0.74522538552359208       0.73175032392487982       0.71752499074488552       0.70258365605723183       0.68696231484588777       0.67069860029009865       0.65383169310276379       0.63640222714066297       0.61845219151394026       0.60002482943065794       0.58116453402012069       0.56191674138593906       0.54232782114647693       0.52244496472637747       0.50231607166828962       0.48198963423867291       0.46151462060568021       0.44094035687055427       0.42031640823672450       0.39969245960289490       0.37911819586776874       0.35864318223477620       0.33831674480515944       0.31818785174707148       0.29830499532697213       0.27871607508751001       0.25946828245332837       0.24060798704279107       0.22218062495950869       0.20423058933278604       0.18680112337068533       0.16993421618335022       0.15367050162756124       0.13804916041621704       0.12310782572856339       0.10888249254856919        9.5407430949856972E-002   8.2715103536093959E-002   7.0836087235736811E-002   5.9798999639531912E-002   4.9630430058233137E-002   4.0354875466623363E-002   3.1994681488156408E-002   2.4569988562392783E-002   1.8098683424917206E-002   1.2596356016625109E-002   8.0762619261900183E-003   4.5492904561892792E-003   2.0239383898203009E-003   5.0628952140577537E-004   1.2607472901326450E-032   0.0000000000000000        5.2141098106110164E-004   2.0843877995208224E-003   4.6851651073228926E-003   8.3174774041316277E-003   1.2972574131471034E-002   1.8639240753586635E-002   2.5303825774244379E-002   3.2950273624380792E-002   4.1560163341375175E-002   5.1112752946762006E-002   6.1585029415473884E-002   7.2951764116234594E-002   8.5185573589541680E-002   9.8256985516818662E-002  0.11213450972181237       0.12678471403318542       0.14217230482554533       0.15826021204487956       0.17500967851356239       0.19238035329979095       0.21033038892651368       0.22881654218566830       0.24779427831485792       0.26721787828549382       0.28704054894394043       0.30721453574032043       0.32769123777340897       0.34842132487446109       0.36935485644790905       0.39044140178263170       0.41163016154395438       0.43287009015369604       0.45411001876343776       0.47529877852476038       0.49638532385948309       0.51731885543293110       0.53804894253398328       0.55852564456707177       0.57869963136345193       0.59852230202189827       0.61794590199253430       0.63692363812172403       0.65540979138087863       0.67335982700760122       0.69073050179382989       0.70747996826251269       0.72356787548184698       0.73895546627420694       0.75360567058557992       0.76748319479057370       0.78055460671785060       0.79278841619115781       0.80415515089191825       0.81462742736063021       0.82418001696601717       0.83278990668301145       0.84043635453314791       0.84710093955380583       0.85276760617592129       0.85742270290326050       0.86105501520006933       0.86365579250787150       0.86521876932633124       0.86574018030739230       0.86521876932633124       0.86365579250787150       0.86105501520006933       0.85742270290326073       0.85276760617592129       0.84710093955380583       0.84043635453314791       0.83278990668301145       0.82418001696601717       0.81462742736063021       0.80415515089191825       0.79278841619115781       0.78055460671785060       0.76748319479057370       0.75360567058557992       0.73895546627420694       0.72356787548184698       0.70747996826251291       0.69073050179382967       0.67335982700760144       0.65540979138087874       0.63692363812172403       0.61794590199253452       0.59852230202189871       0.57869963136345193       0.55852564456707199       0.53804894253398339       0.51731885543293143       0.49638532385948358       0.47529877852476038       0.45411001876343798       0.43287009015369626       0.41163016154395471       0.39044140178263198       0.36935485644790894       0.34842132487446109       0.32769123777340908       0.30721453574032054       0.28704054894394054       0.26721787828549382       0.24779427831485792       0.22881654218566841       0.21033038892651379       0.19238035329979111       0.17500967851356264       0.15826021204487950       0.14217230482554533       0.12678471403318547       0.11213450972181252        9.8256985516818801E-002   8.5185573589541611E-002   7.2951764116234594E-002   6.1585029415473933E-002   5.1112752946762076E-002   4.1560163341375266E-002   3.2950273624380903E-002   2.5303825774244372E-002   1.8639240753586653E-002   1.2972574131471067E-002   8.3174774041316676E-003   4.6851651073229333E-003   2.0843877995208190E-003   5.2141098106110327E-004   1.2984023046594522E-032   0.0000000000000000        5.3527631599284528E-004   2.1398157364414861E-003   4.8097527853410080E-003   8.5386553504817452E-003   1.3317540178970983E-002   1.9134894518676018E-002   2.5976703853452441E-002   3.3826485665341050E-002   4.2665329142397332E-002   5.2471940736493791E-002   6.3222695461342529E-002   7.4891693807156490E-002   8.7450824134837110E-002  0.10086983039937499       0.11511638503931282       0.13015616685667220       0.14595294369972570       0.16246865974942432       0.17966352719919826       0.19749612210726875       0.21592348419055121       0.23490122031974073       0.25438361146624888       0.27432372284334772       0.29467351697618233       0.31538396942825514       0.33640518690558791       0.35768652745403651       0.37917672246019435       0.40082400016197289       0.42257621037131088       0.44438095010854561       0.46618568984578040       0.48793790005511839       0.50958517775689693       0.53107537276305483       0.55235671331150338       0.57337793078883614       0.59408838324090918       0.61443817737374351       0.63437828875084246       0.65386067989735075       0.67283841602654015       0.69126577810982259       0.70909837301789314       0.72629324046766708       0.74280895651736567       0.75860573336041925       0.77364551517777858       0.78789206981771653       0.80131107608225427       0.81387020640993502       0.82553920475574871       0.83628995948059759       0.84609657107469416       0.85493541455175037       0.86278519636363893       0.86962700569841556       0.87544436003812043       0.88022324486660952       0.88395214743175032       0.88662208448065005       0.88822662390109852       0.88876190021709145       0.88822662390109852       0.88662208448065005       0.88395214743175032       0.88022324486660974       0.87544436003812043       0.86962700569841556       0.86278519636363893       0.85493541455175037       0.84609657107469416       0.83628995948059759       0.82553920475574871       0.81387020640993502       0.80131107608225427       0.78789206981771653       0.77364551517777858       0.75860573336041925       0.74280895651736567       0.72629324046766730       0.70909837301789291       0.69126577810982281       0.67283841602654026       0.65386067989735075       0.63437828875084268       0.61443817737374395       0.59408838324090918       0.57337793078883637       0.55235671331150349       0.53107537276305516       0.50958517775689749       0.48793790005511839       0.46618568984578063       0.44438095010854584       0.42257621037131116       0.40082400016197312       0.37917672246019424       0.35768652745403651       0.33640518690558802       0.31538396942825531       0.29467351697618249       0.27432372284334772       0.25438361146624888       0.23490122031974084       0.21592348419055132       0.19749612210726888       0.17966352719919854       0.16246865974942426       0.14595294369972570       0.13015616685667222       0.11511638503931296       0.10086983039937512        8.7450824134837055E-002   7.4891693807156490E-002   6.3222695461342585E-002   5.2471940736493868E-002   4.2665329142397429E-002   3.3826485665341161E-002   2.5976703853452434E-002   1.9134894518676036E-002   1.3317540178971018E-002   8.5386553504817869E-003   4.8097527853410496E-003   2.1398157364414827E-003   5.3527631599284702E-004   1.3329293543077247E-032   0.0000000000000000        5.4785212339469424E-004   2.1900886698273401E-003   4.9227533476146491E-003   8.7392629281946750E-003   1.3630423105701037E-002   1.9584450646851097E-002   2.6587001777787000E-002   3.4621206739483282E-002   4.3667710428473984E-002   5.3704719024992166E-002   6.4708052496190716E-002   7.6651202847959315E-002   8.9505397985004190E-002  0.10323967102534555       0.11782093490224907       0.13321406207386743       0.14938196914856544       0.16628570622205882       0.18388455071114485       0.20213610545797286       0.22099640086851016       0.24042000083914600       0.26036011221624483       0.28076869752495159       0.30159659069567685       0.32279361550946406       0.34430870647689693       0.36609003185933547       0.38808511853611455       0.41024097841688784       0.43250423609457828       0.45482125743140944       0.47713827876824072       0.49940153644593110       0.52155739632670439       0.54355248300348358       0.56533380838592207       0.58684889935335494       0.60804592416714232       0.62887381733786729       0.64928240264657411       0.66922251402367317       0.68864611399430897       0.70750640940484621       0.72575796415167426       0.74335680864076026       0.76026054571425372       0.77642845278895167       0.79182157996057001       0.80640284383747363       0.82013711687781488       0.83299131201485999       0.84493446236662828       0.85593779583782692       0.86597480443434516       0.87502130812333578       0.88305551308503205       0.89005806421596811       0.89601209175711805       0.90090325193462428       0.90471976151520439       0.90745242619299182       0.90909466273942441       0.90964251486281911       0.90909466273942441       0.90745242619299182       0.90471976151520439       0.90090325193462450       0.89601209175711805       0.89005806421596811       0.88305551308503205       0.87502130812333578       0.86597480443434516       0.85593779583782692       0.84493446236662828       0.83299131201485999       0.82013711687781488       0.80640284383747363       0.79182157996057001       0.77642845278895167       0.76026054571425372       0.74335680864076048       0.72575796415167404       0.70750640940484633       0.68864611399430908       0.66922251402367317       0.64928240264657444       0.62887381733786774       0.60804592416714232       0.58684889935335516       0.56533380838592218       0.54355248300348380       0.52155739632670495       0.49940153644593110       0.47713827876824089       0.45482125743140966       0.43250423609457861       0.41024097841688811       0.38808511853611449       0.36609003185933547       0.34430870647689704       0.32279361550946423       0.30159659069567701       0.28076869752495159       0.26036011221624483       0.24042000083914608       0.22099640086851027       0.20213610545797300       0.18388455071114512       0.16628570622205877       0.14938196914856544       0.13321406207386749       0.11782093490224922       0.10323967102534569        8.9505397985004120E-002   7.6651202847959315E-002   6.4708052496190757E-002   5.3704719024992242E-002   4.3667710428474081E-002   3.4621206739483400E-002   2.6587001777786994E-002   1.9584450646851114E-002   1.3630423105701074E-002   8.7392629281947166E-003   4.9227533476146924E-003   2.1900886698273366E-003   5.4785212339469587E-004   1.3642452603906474E-032   0.0000000000000000        5.5910810704510683E-004   2.2350854877784690E-003   5.0238945658916201E-003   8.9188168560445594E-003   1.3910469149285403E-002   1.9986826118022639E-002   2.7133249286092564E-002   3.5332522294130551E-002   4.4564892375288753E-002   5.4808117941381532E-002   6.6037522164819576E-002   7.8226052427248990E-002   9.1344345491678469E-002  0.10536079824108890       0.12024164381311080       0.13595103294735303       0.15245112034941116       0.16970215586349674       0.18766258023404397       0.20628912522559700       0.22553691785977842       0.24535958851822487       0.26570938265105948       0.28653727582178462       0.30779309181144421       0.32942562349752930       0.35138275621642234       0.37361159331218580       0.39605858356923973       0.41866965022193081       0.44139032123019711       0.46416586050748410       0.48694139978477113       0.50966207079303738       0.53227313744572846       0.55472012770278245       0.57694896479854596       0.59890609751743895       0.62053862920352421       0.64179444519318352       0.66262233836390882       0.68297213249674349       0.70279480315518994       0.72204259578937124       0.74066914078092438       0.75862956515147162       0.77588060066555720       0.79238068806761541       0.80809007720185755       0.82297092277387962       0.83698737552328983       0.85010566858771952       0.86229419885014869       0.87352360307358679       0.88376682863967959       0.89299919872083777       0.90119847172887579       0.90834489489694592       0.91442125186568290       0.91941290415892363       0.92330782644907672       0.92609663552719002       0.92777261290792323       0.92833172101496841       0.92777261290792323       0.92609663552719002       0.92330782644907672       0.91941290415892385       0.91442125186568290       0.90834489489694592       0.90119847172887579       0.89299919872083777       0.88376682863967959       0.87352360307358679       0.86229419885014869       0.85010566858771952       0.83698737552328983       0.82297092277387962       0.80809007720185755       0.79238068806761541       0.77588060066555720       0.75862956515147184       0.74066914078092416       0.72204259578937147       0.70279480315519005       0.68297213249674349       0.66262233836390905       0.64179444519318407       0.62053862920352421       0.59890609751743917       0.57694896479854607       0.55472012770278278       0.53227313744572902       0.50966207079303738       0.48694139978477136       0.46416586050748432       0.44139032123019739       0.41866965022193109       0.39605858356923962       0.37361159331218580       0.35138275621642245       0.32942562349752946       0.30779309181144437       0.28653727582178462       0.26570938265105948       0.24535958851822495       0.22553691785977853       0.20628912522559717       0.18766258023404425       0.16970215586349671       0.15245112034941116       0.13595103294735308       0.12024164381311095       0.10536079824108904        9.1344345491678414E-002   7.8226052427248990E-002   6.6037522164819631E-002   5.4808117941381608E-002   4.4564892375288850E-002   3.5332522294130669E-002   2.7133249286092554E-002   1.9986826118022657E-002   1.3910469149285440E-002   8.9188168560446011E-003   5.0238945658916635E-003   2.2350854877784656E-003   5.5910810704510856E-004   1.3922745801475173E-032   0.0000000000000000        5.6901715029356135E-004   2.2746977890191721E-003   5.1129327821181634E-003   9.0768845728921351E-003   1.4157003654275940E-002   2.0341051574436650E-002   2.7614130420275971E-002   3.5958718707807806E-002   4.5354713592947883E-002   5.5779479301025933E-002   6.7207901658349584E-002   7.9612448594448451E-002   9.2963236469243551E-002  0.10722810206535345       0.12237268007210257       0.13836048587456429       0.15515300344819402       0.17270977814730615       0.19098851416385851       0.20994517642175928       0.22953409666122149       0.24970808345760148       0.27041853590967441       0.29161556072346168       0.31324809240954693       0.33526401630431213       0.35761029411872780       0.38023309171223635       0.40307790878391170       0.42608971016845870       0.44921305842074616       0.47239224736946833       0.49557143631819062       0.51869478457047802       0.54170658595502508       0.56455140302670048       0.58717420062020897       0.60952047843462465       0.63153640232939001       0.65316893401547493       0.67436595882926231       0.69507641128133546       0.71525039807771540       0.73483931831717753       0.75379598057507835       0.77207471659163074       0.78963149129074284       0.80642400886437260       0.82241181466683433       0.83755639267358351       0.85182125826969335       0.86517204614448862       0.87757659308058722       0.88900501543791088       0.89942978114598904       0.90882577603112902       0.91717036431866084       0.92444344316450033       0.93062749108466092       0.93570761016604465       0.93967156195681867       0.94250979694991777       0.94421547758864333       0.94478449473893689       0.94421547758864333       0.94250979694991777       0.93967156195681867       0.93570761016604487       0.93062749108466092       0.92444344316450033       0.91717036431866084       0.90882577603112902       0.89942978114598904       0.88900501543791088       0.87757659308058722       0.86517204614448862       0.85182125826969335       0.83755639267358351       0.82241181466683433       0.80642400886437260       0.78963149129074284       0.77207471659163096       0.75379598057507813       0.73483931831717775       0.71525039807771551       0.69507641128133546       0.67436595882926265       0.65316893401547549       0.63153640232939001       0.60952047843462487       0.58717420062020909       0.56455140302670082       0.54170658595502563       0.51869478457047802       0.49557143631819078       0.47239224736946855       0.44921305842074649       0.42608971016845898       0.40307790878391159       0.38023309171223635       0.35761029411872791       0.33526401630431230       0.31324809240954710       0.29161556072346168       0.27041853590967441       0.24970808345760159       0.22953409666122160       0.20994517642175944       0.19098851416385881       0.17270977814730609       0.15515300344819402       0.13836048587456434       0.12237268007210272       0.10722810206535359        9.2963236469243482E-002   7.9612448594448451E-002   6.7207901658349639E-002   5.5779479301026016E-002   4.5354713592947980E-002   3.5958718707807924E-002   2.7614130420275960E-002   2.0341051574436667E-002   1.4157003654275977E-002   9.0768845728921785E-003   5.1129327821182076E-003   2.2746977890191681E-003   5.6901715029356308E-004   1.4169497884919610E-032   0.0000000000000000        5.7755538138694264E-004   2.3088301440461327E-003   5.1896534954325646E-003   9.2130852797624244E-003   1.4369432697456256E-002   2.0646273655942148E-002   2.8028486695564771E-002   3.6498287418506171E-002   4.6035271332957872E-002   5.6616463009328807E-002   6.8216371430067688E-002   8.0807051399756955E-002   9.4358170867536381E-002  0.10883708399967007       0.12420890982621979       0.14043661627235648       0.15748110937187212       0.17530132744796878       0.19385434003443422       0.21309545129889593       0.23297830771899533       0.25345500975208379       0.27447622722941661       0.29599131819684948       0.31794845091574264       0.34029472873015826       0.36297631749953896       0.38593857528986664       0.40912618401086814       0.43248328268213998       0.45595360200714274       0.47948059993086550       0.50300759785458826       0.52647791717959103       0.54983501585086292       0.57302262457186448       0.59598488236219216       0.61866647113157280       0.64101274894598870       0.66296988166488147       0.68448497263231445       0.70550619010964744       0.72598289214273581       0.74586574856283516       0.76510685982729698       0.78365987241376245       0.80148009048985902       0.81852458358937474       0.83475229003551144       0.85012411586206127       0.86460302899419472       0.87815414846197437       0.89074482843166336       0.90234473685240235       0.91292592852877330       0.92246291244322498       0.93093271316616633       0.93831492620578916       0.94459176716427495       0.94974811458196862       0.95377154636629857       0.95665236971768519       0.95838364448034419       0.95896119986173123       0.95838364448034419       0.95665236971768519       0.95377154636629857       0.94974811458196884       0.94459176716427495       0.93831492620578916       0.93093271316616633       0.92246291244322498       0.91292592852877330       0.90234473685240235       0.89074482843166336       0.87815414846197437       0.86460302899419472       0.85012411586206127       0.83475229003551144       0.81852458358937474       0.80148009048985902       0.78365987241376267       0.76510685982729676       0.74586574856283538       0.72598289214273592       0.70550619010964744       0.68448497263231478       0.66296988166488202       0.64101274894598870       0.61866647113157303       0.59598488236219227       0.57302262457186481       0.54983501585086347       0.52647791717959103       0.50300759785458848       0.47948059993086573       0.45595360200714308       0.43248328268214026       0.40912618401086803       0.38593857528986664       0.36297631749953907       0.34029472873015842       0.31794845091574275       0.29599131819684948       0.27447622722941661       0.25345500975208390       0.23297830771899544       0.21309545129889609       0.19385434003443452       0.17530132744796872       0.15748110937187212       0.14043661627235654       0.12420890982621995       0.10883708399967022        9.4358170867536326E-002   8.0807051399756955E-002   6.8216371430067743E-002   5.6616463009328891E-002   4.6035271332957969E-002   3.6498287418506289E-002   2.8028486695564760E-002   2.0646273655942165E-002   1.4369432697456294E-002   9.2130852797624677E-003   5.1896534954326097E-003   2.3088301440461288E-003   5.7755538138694448E-004   1.4382114406857842E-032   0.0000000000000000        5.8470223097868614E-004   2.3374003250264497E-003   5.2538718789165084E-003   9.3270908572228028E-003   1.4547244518654745E-002   2.0901757055810492E-002   2.8375319891398465E-002   3.6949928557940950E-002   4.6604926072113223E-002   5.7317052699225733E-002   6.9060501987962306E-002   8.1806982940381676E-002   9.5525788167409670E-002  0.11018386786562882       0.12574590943715006       0.14217442256075377       0.15942982950935727       0.17747056049622639       0.19625315382023217       0.21573236056889641       0.23586125362698443       0.25659134072803647       0.27787268127648501       0.29965400665892356       0.32188284375468706       0.34450564134819545       0.36746789913852312       0.39071429903539695       0.41418883842532100       0.43783496508677838       0.46159571342948530       0.48541384172948876       0.50923197002949216       0.53299271837219908       0.55663884503365646       0.58011338442358062       0.60335978432045445       0.62632204211078202       0.64894483970429062       0.67117367680005391       0.69295500218249251       0.71423634273094128       0.73496642983199323       0.75509532289008119       0.77457452963874551       0.79335712296275129       0.81139785394962038       0.82865326089822400       0.84508177402182760       0.86064381559334902       0.87530189529156799       0.88902070051859616       0.90176718147101520       0.91351063075975192       0.92422275738686444       0.93387775490103675       0.94245236356757922       0.94992592640316731       0.95628043894032289       0.96150059260175469       0.96557381158006117       0.96849028313395136       0.97024298122799901       0.97082768345897774       0.97024298122799901       0.96849028313395136       0.96557381158006117       0.96150059260175491       0.95628043894032289       0.94992592640316731       0.94245236356757922       0.93387775490103675       0.92422275738686444       0.91351063075975192       0.90176718147101520       0.88902070051859616       0.87530189529156799       0.86064381559334902       0.84508177402182760       0.82865326089822400       0.81139785394962038       0.79335712296275152       0.77457452963874529       0.75509532289008141       0.73496642983199334       0.71423634273094128       0.69295500218249284       0.67117367680005435       0.64894483970429062       0.62632204211078224       0.60335978432045456       0.58011338442358096       0.55663884503365701       0.53299271837219908       0.50923197002949239       0.48541384172948898       0.46159571342948563       0.43783496508677866       0.41418883842532095       0.39071429903539695       0.36746789913852324       0.34450564134819561       0.32188284375468723       0.29965400665892356       0.27787268127648501       0.25659134072803658       0.23586125362698454       0.21573236056889658       0.19625315382023248       0.17747056049622636       0.15942982950935727       0.14217442256075383       0.12574590943715022       0.11018386786562898        9.5525788167409614E-002   8.1806982940381676E-002   6.9060501987962361E-002   5.7317052699225816E-002   4.6604926072113327E-002   3.6949928557941068E-002   2.8375319891398458E-002   2.0901757055810509E-002   1.4547244518654781E-002   9.3270908572228479E-003   5.2538718789165544E-003   2.3374003250264458E-003   5.8470223097868788E-004   1.4560083155465511E-032   0.0000000000000000        5.9044048168213506E-004   2.3603395038916896E-003   5.3054332248593161E-003   9.4186266558514593E-003   1.4690010753619663E-002   2.1106886292153692E-002   2.8653794456229301E-002   3.7312554083048143E-002   4.7062305462251444E-002   5.7879560588789340E-002   6.9738259747582354E-002   8.2609834293657591E-002   9.6463275476516827E-002  0.11126520914293228       0.12697997613820539       0.14356971821219353       0.16099446922315064       0.17921225141966343       0.19817917656873110       0.21784955168636336       0.23817598911598026       0.25910952068942816       0.28059971569558606       0.30259480237236519       0.32504179262941924       0.34788660970109453       0.37107421842209604       0.39454875781202020       0.41825367564934979       0.44213186471070909       0.46612580034716689       0.49017767906615461       0.51422955778514245       0.53822349342160014       0.56210168248295955       0.58580660032028908       0.60928113971021325       0.63246874843121481       0.65531356550289033       0.67776055575994398       0.69975564243672328       0.72124583744288129       0.74217936901632919       0.76250580644594601       0.78217618156357838       0.80114310671264599       0.81936088890915881       0.83678563992011590       0.85337538199410401       0.86909014898937731       0.88389208265579255       0.89774552383865203       0.91061709838472693       0.92247579754352005       0.93329305267005802       0.94304280404926122       0.95170156367608005       0.95924847184015594       0.96566534737868981       0.97093673147645787       0.97504992490745013       0.97799501862841787       0.97976491765062734       0.98035535813230945       0.97976491765062734       0.97799501862841787       0.97504992490745013       0.97093673147645809       0.96566534737868981       0.95924847184015594       0.95170156367608005       0.94304280404926122       0.93329305267005802       0.92247579754352005       0.91061709838472693       0.89774552383865203       0.88389208265579255       0.86909014898937731       0.85337538199410401       0.83678563992011590       0.81936088890915881       0.80114310671264621       0.78217618156357815       0.76250580644594623       0.74217936901632930       0.72124583744288129       0.69975564243672361       0.67776055575994454       0.65531356550289033       0.63246874843121503       0.60928113971021336       0.58580660032028942       0.56210168248296011       0.53822349342160014       0.51422955778514268       0.49017767906615484       0.46612580034716722       0.44213186471070937       0.41825367564934968       0.39454875781202020       0.37107421842209615       0.34788660970109470       0.32504179262941940       0.30259480237236519       0.28059971569558606       0.25910952068942827       0.23817598911598037       0.21784955168636352       0.19817917656873141       0.17921225141966338       0.16099446922315064       0.14356971821219358       0.12697997613820555       0.11126520914293243        9.6463275476516758E-002   8.2609834293657591E-002   6.9738259747582410E-002   5.7879560588789424E-002   4.7062305462251548E-002   3.7312554083048260E-002   2.8653794456229290E-002   2.1106886292153709E-002   1.4690010753619700E-002   9.4186266558515044E-003   5.3054332248593621E-003   2.3603395038916857E-003   5.9044048168213690E-004   1.4702975388439001E-032   0.0000000000000000        5.9475630954873375E-004   2.3775924181507315E-003   5.3442133174623719E-003   9.4874721578919116E-003   1.4797387465986137E-002   2.1261167190674207E-002   2.8863239520439107E-002   3.7585290397175536E-002   4.7406307636360008E-002   5.8302631547243813E-002   7.0248011931120374E-002   8.3213671320353191E-002   9.7168374305816027E-002  0.11207850278572913       0.12790813695461148       0.14461914183723806       0.16217125915913538       0.18052220433229121       0.19962776832243026       0.21944192415245078       0.23991693778544299       0.26100348312016558       0.28265076082194418       0.30480662070271747       0.32741768735540860       0.35042948873995555       0.37378658741122739       0.39743271407268477       0.42131090313404407       0.44536362994637418       0.46953294938401413       0.49376063543945636       0.51798832149489871       0.54215764093253849       0.56621036774486877       0.59008855680622807       0.61373468346768545       0.63709178213895723       0.66010358352350440       0.68271465017619526       0.70487051005696866       0.72651778775874742       0.74760433309346996       0.76807934672646205       0.78789350255648272       0.80699906654662168       0.82535001171977751       0.84290212904167494       0.85961313392430150       0.87544276809318389       0.89035289657309691       0.90430759955855988       0.91727325894779244       0.92921863933166904       0.94011496324255295       0.94993598048173733       0.95865803135847383       0.96626010368823889       0.97272388341292682       0.97803379872102092       0.98217705756145046       0.98514367846076234       0.98692651456936420       0.98752127087891295       0.98692651456936420       0.98514367846076234       0.98217705756145046       0.97803379872102114       0.97272388341292682       0.96626010368823889       0.95865803135847383       0.94993598048173733       0.94011496324255295       0.92921863933166904       0.91727325894779244       0.90430759955855988       0.89035289657309691       0.87544276809318389       0.85961313392430150       0.84290212904167494       0.82535001171977751       0.80699906654662190       0.78789350255648249       0.76807934672646228       0.74760433309347007       0.72651778775874742       0.70487051005696899       0.68271465017619581       0.66010358352350440       0.63709178213895745       0.61373468346768556       0.59008855680622840       0.56621036774486921       0.54215764093253849       0.51798832149489893       0.49376063543945659       0.46953294938401446       0.44536362994637446       0.42131090313404396       0.39743271407268477       0.37378658741122750       0.35042948873995572       0.32741768735540877       0.30480662070271747       0.28265076082194418       0.26100348312016569       0.23991693778544310       0.21944192415245095       0.19962776832243057       0.18052220433229116       0.16217125915913538       0.14461914183723812       0.12790813695461165       0.11207850278572928        9.7168374305815958E-002   8.3213671320353191E-002   7.0248011931120430E-002   5.8302631547243897E-002   4.7406307636360112E-002   3.7585290397175661E-002   2.8863239520439097E-002   2.1261167190674224E-002   1.4797387465986175E-002   9.4874721578919550E-003   5.3442133174624188E-003   2.3775924181507276E-003   5.9475630954873549E-004   1.4810446865873199E-032   0.0000000000000000        5.9763931737112923E-004   2.3891175040219475E-003   5.3701187320858573E-003   9.5334615084995827E-003   1.4869115975848982E-002   2.1364228075174078E-002   2.9003150512522970E-002   3.7767480454653495E-002   4.7636103863070427E-002   5.8585246359593564E-002   7.0588530500917165E-002   8.3617039324181269E-002   9.7639386010468093E-002  0.11262178949839771       0.12852815586566427       0.14532016528245587       0.16295736432728106       0.18139726344280482       0.20059543929691323       0.22050564180241239       0.24107990553753864       0.26226866529886128       0.28402087550819943       0.30628413318588993       0.32900480419415640       0.35212815244644385       0.37559847177144667       0.39935922011415376       0.42335315575061161       0.44752247518825161       0.47180895241956594       0.49615407919366050       0.52049920596775512       0.54478568319906939       0.56895500263670939       0.59294893827316730       0.61670968661587444       0.64018000594087721       0.66330335419316488       0.68602402520143102       0.70828728287912168       0.73003949308845995       0.75122825284978256       0.77180251658490873       0.79171271909040797       0.81091089494451640       0.82935079406004009       0.84698799310486539       0.86378000252165688       0.87968636888892360       0.89466877237685305       0.90869111906314004       0.92171962788640394       0.93372291202772761       0.94467205452425074       0.95454067793266761       0.96330500787479822       0.97094393031214732       0.97743904241147217       0.98277469687882146       0.98693803965523530       0.98991904088329929       0.99171051906995000       0.99230815838732123       0.99171051906995000       0.98991904088329929       0.98693803965523530       0.98277469687882169       0.97743904241147217       0.97094393031214732       0.96330500787479822       0.95454067793266761       0.94467205452425074       0.93372291202772761       0.92171962788640394       0.90869111906314004       0.89466877237685305       0.87968636888892360       0.86378000252165688       0.84698799310486539       0.82935079406004009       0.81091089494451662       0.79171271909040775       0.77180251658490895       0.75122825284978267       0.73003949308845995       0.70828728287912202       0.68602402520143158       0.66330335419316488       0.64018000594087743       0.61670968661587455       0.59294893827316764       0.56895500263670995       0.54478568319906939       0.52049920596775534       0.49615407919366072       0.47180895241956627       0.44752247518825189       0.42335315575061150       0.39935922011415376       0.37559847177144678       0.35212815244644402       0.32900480419415656       0.30628413318588993       0.28402087550819943       0.26226866529886139       0.24107990553753875       0.22050564180241256       0.20059543929691354       0.18139726344280477       0.16295736432728106       0.14532016528245592       0.12852815586566443       0.11262178949839786        9.7639386010468024E-002   8.3617039324181269E-002   7.0588530500917221E-002   5.8585246359593647E-002   4.7636103863070531E-002   3.7767480454653619E-002   2.9003150512522960E-002   2.1364228075174095E-002   1.4869115975849018E-002   9.5334615084996278E-003   5.3701187320859042E-003   2.3891175040219436E-003   5.9763931737113096E-004   1.4882238679565571E-032   0.0000000000000000        5.9908255973095594E-004   2.3948869965639968E-003   5.3830870603169007E-003   9.5564839153006731E-003   1.4905023482945265E-002   2.1415820662955488E-002   2.9073190374646212E-002   3.7858685343675605E-002   4.7751140543144804E-002   5.8726724182001533E-002   7.0758995117912213E-002   8.3818966556289759E-002   9.7875175882020798E-002  0.11289376045566096       0.12883853919149982       0.14567109972096506       0.16335089093138300       0.18183532065716096       0.20107985828804459       0.22103814204725891       0.24166209068108860       0.26290201929083012       0.28470675902806492       0.30702378036489608       0.32979931964218312       0.35297850859090524       0.37650550651462794       0.40032363481463135       0.42437551353361902       0.44860319958906125       0.47294832636315565       0.49735224431312242       0.52175616226308930       0.54610128903718358       0.57032897509262592       0.59438085381161365       0.61819898211161706       0.64172598003533965       0.66490516898406204       0.68768070826134875       0.70999772959817997       0.73180246933541493       0.75304239794515648       0.77366634657898603       0.79362463033820041       0.81286916796908404       0.83135359769486206       0.84903338890528002       0.86586594943474526       0.88181072817058426       0.89682931274422428       0.91088552206995543       0.92394549350833266       0.93597776444424352       0.94695334808310028       0.95684580328256941       0.96563129825159877       0.97328866796328972       0.97979946514329974       0.98514800471094421       0.98932140156592807       0.99230960162968118       0.99410540606651410       0.99470448862624505       0.99410540606651410       0.99230960162968118       0.98932140156592807       0.98514800471094444       0.97979946514329974       0.97328866796328972       0.96563129825159877       0.95684580328256941       0.94695334808310028       0.93597776444424352       0.92394549350833266       0.91088552206995543       0.89682931274422428       0.88181072817058426       0.86586594943474526       0.84903338890528002       0.83135359769486206       0.81286916796908426       0.79362463033820019       0.77366634657898625       0.75304239794515659       0.73180246933541493       0.70999772959818030       0.68768070826134930       0.66490516898406204       0.64172598003533987       0.61819898211161717       0.59438085381161399       0.57032897509262648       0.54610128903718358       0.52175616226308952       0.49735224431312264       0.47294832636315598       0.44860319958906153       0.42437551353361891       0.40032363481463135       0.37650550651462805       0.35297850859090540       0.32979931964218329       0.30702378036489608       0.28470675902806492       0.26290201929083024       0.24166209068108871       0.22103814204725908       0.20107985828804489       0.18183532065716090       0.16335089093138300       0.14567109972096512       0.12883853919149998       0.11289376045566112        9.7875175882020729E-002   8.3818966556289759E-002   7.0758995117912268E-002   5.8726724182001616E-002   4.7751140543144908E-002   3.7858685343675730E-002   2.9073190374646202E-002   2.1415820662955505E-002   1.4905023482945303E-002   9.5564839153007182E-003   5.3830870603169476E-003   2.3948869965639929E-003   5.9908255973095779E-004   1.4918177876748715E-032   0.0000000000000000        5.9908255973095594E-004   2.3948869965639968E-003   5.3830870603169007E-003   9.5564839153006731E-003   1.4905023482945265E-002   2.1415820662955488E-002   2.9073190374646212E-002   3.7858685343675605E-002   4.7751140543144804E-002   5.8726724182001533E-002   7.0758995117912213E-002   8.3818966556289759E-002   9.7875175882020798E-002  0.11289376045566096       0.12883853919149982       0.14567109972096506       0.16335089093138300       0.18183532065716096       0.20107985828804459       0.22103814204725891       0.24166209068108860       0.26290201929083012       0.28470675902806492       0.30702378036489608       0.32979931964218312       0.35297850859090524       0.37650550651462794       0.40032363481463135       0.42437551353361902       0.44860319958906125       0.47294832636315565       0.49735224431312242       0.52175616226308930       0.54610128903718358       0.57032897509262592       0.59438085381161365       0.61819898211161706       0.64172598003533965       0.66490516898406204       0.68768070826134875       0.70999772959817997       0.73180246933541493       0.75304239794515648       0.77366634657898603       0.79362463033820041       0.81286916796908404       0.83135359769486206       0.84903338890528002       0.86586594943474526       0.88181072817058426       0.89682931274422428       0.91088552206995543       0.92394549350833266       0.93597776444424352       0.94695334808310028       0.95684580328256941       0.96563129825159877       0.97328866796328972       0.97979946514329974       0.98514800471094421       0.98932140156592807       0.99230960162968118       0.99410540606651410       0.99470448862624505       0.99410540606651410       0.99230960162968118       0.98932140156592807       0.98514800471094444       0.97979946514329974       0.97328866796328972       0.96563129825159877       0.95684580328256941       0.94695334808310028       0.93597776444424352       0.92394549350833266       0.91088552206995543       0.89682931274422428       0.88181072817058426       0.86586594943474526       0.84903338890528002       0.83135359769486206       0.81286916796908426       0.79362463033820019       0.77366634657898625       0.75304239794515659       0.73180246933541493       0.70999772959818030       0.68768070826134930       0.66490516898406204       0.64172598003533987       0.61819898211161717       0.59438085381161399       0.57032897509262648       0.54610128903718358       0.52175616226308952       0.49735224431312264       0.47294832636315598       0.44860319958906153       0.42437551353361891       0.40032363481463135       0.37650550651462805       0.35297850859090540       0.32979931964218329       0.30702378036489608       0.28470675902806492       0.26290201929083024       0.24166209068108871       0.22103814204725908       0.20107985828804489       0.18183532065716090       0.16335089093138300       0.14567109972096512       0.12883853919149998       0.11289376045566112        9.7875175882020729E-002   8.3818966556289759E-002   7.0758995117912268E-002   5.8726724182001616E-002   4.7751140543144908E-002   3.7858685343675730E-002   2.9073190374646202E-002   2.1415820662955505E-002   1.4905023482945303E-002   9.5564839153007182E-003   5.3830870603169476E-003   2.3948869965639929E-003   5.9908255973095779E-004   1.4918177876748715E-032   0.0000000000000000        5.9763931737112923E-004   2.3891175040219475E-003   5.3701187320858573E-003   9.5334615084995827E-003   1.4869115975848982E-002   2.1364228075174078E-002   2.9003150512522970E-002   3.7767480454653495E-002   4.7636103863070427E-002   5.8585246359593564E-002   7.0588530500917165E-002   8.3617039324181269E-002   9.7639386010468093E-002  0.11262178949839771       0.12852815586566427       0.14532016528245587       0.16295736432728106       0.18139726344280482       0.20059543929691323       0.22050564180241239       0.24107990553753864       0.26226866529886128       0.28402087550819943       0.30628413318588993       0.32900480419415640       0.35212815244644385       0.37559847177144667       0.39935922011415376       0.42335315575061161       0.44752247518825161       0.47180895241956594       0.49615407919366050       0.52049920596775512       0.54478568319906939       0.56895500263670939       0.59294893827316730       0.61670968661587444       0.64018000594087721       0.66330335419316488       0.68602402520143102       0.70828728287912168       0.73003949308845995       0.75122825284978256       0.77180251658490873       0.79171271909040797       0.81091089494451640       0.82935079406004009       0.84698799310486539       0.86378000252165688       0.87968636888892360       0.89466877237685305       0.90869111906314004       0.92171962788640394       0.93372291202772761       0.94467205452425074       0.95454067793266761       0.96330500787479822       0.97094393031214732       0.97743904241147217       0.98277469687882146       0.98693803965523530       0.98991904088329929       0.99171051906995000       0.99230815838732123       0.99171051906995000       0.98991904088329929       0.98693803965523530       0.98277469687882169       0.97743904241147217       0.97094393031214732       0.96330500787479822       0.95454067793266761       0.94467205452425074       0.93372291202772761       0.92171962788640394       0.90869111906314004       0.89466877237685305       0.87968636888892360       0.86378000252165688       0.84698799310486539       0.82935079406004009       0.81091089494451662       0.79171271909040775       0.77180251658490895       0.75122825284978267       0.73003949308845995       0.70828728287912202       0.68602402520143158       0.66330335419316488       0.64018000594087743       0.61670968661587455       0.59294893827316764       0.56895500263670995       0.54478568319906939       0.52049920596775534       0.49615407919366072       0.47180895241956627       0.44752247518825189       0.42335315575061150       0.39935922011415376       0.37559847177144678       0.35212815244644402       0.32900480419415656       0.30628413318588993       0.28402087550819943       0.26226866529886139       0.24107990553753875       0.22050564180241256       0.20059543929691354       0.18139726344280477       0.16295736432728106       0.14532016528245592       0.12852815586566443       0.11262178949839786        9.7639386010468024E-002   8.3617039324181269E-002   7.0588530500917221E-002   5.8585246359593647E-002   4.7636103863070531E-002   3.7767480454653619E-002   2.9003150512522960E-002   2.1364228075174095E-002   1.4869115975849018E-002   9.5334615084996278E-003   5.3701187320859042E-003   2.3891175040219436E-003   5.9763931737113096E-004   1.4882238679565571E-032   0.0000000000000000        5.9475630954873375E-004   2.3775924181507315E-003   5.3442133174623719E-003   9.4874721578919116E-003   1.4797387465986137E-002   2.1261167190674207E-002   2.8863239520439107E-002   3.7585290397175536E-002   4.7406307636360008E-002   5.8302631547243813E-002   7.0248011931120374E-002   8.3213671320353191E-002   9.7168374305816027E-002  0.11207850278572913       0.12790813695461148       0.14461914183723806       0.16217125915913538       0.18052220433229121       0.19962776832243026       0.21944192415245078       0.23991693778544299       0.26100348312016558       0.28265076082194418       0.30480662070271747       0.32741768735540860       0.35042948873995555       0.37378658741122739       0.39743271407268477       0.42131090313404407       0.44536362994637418       0.46953294938401413       0.49376063543945636       0.51798832149489871       0.54215764093253849       0.56621036774486877       0.59008855680622807       0.61373468346768545       0.63709178213895723       0.66010358352350440       0.68271465017619526       0.70487051005696866       0.72651778775874742       0.74760433309346996       0.76807934672646205       0.78789350255648272       0.80699906654662168       0.82535001171977751       0.84290212904167494       0.85961313392430150       0.87544276809318389       0.89035289657309691       0.90430759955855988       0.91727325894779244       0.92921863933166904       0.94011496324255295       0.94993598048173733       0.95865803135847383       0.96626010368823889       0.97272388341292682       0.97803379872102092       0.98217705756145046       0.98514367846076234       0.98692651456936420       0.98752127087891295       0.98692651456936420       0.98514367846076234       0.98217705756145046       0.97803379872102114       0.97272388341292682       0.96626010368823889       0.95865803135847383       0.94993598048173733       0.94011496324255295       0.92921863933166904       0.91727325894779244       0.90430759955855988       0.89035289657309691       0.87544276809318389       0.85961313392430150       0.84290212904167494       0.82535001171977751       0.80699906654662190       0.78789350255648249       0.76807934672646228       0.74760433309347007       0.72651778775874742       0.70487051005696899       0.68271465017619581       0.66010358352350440       0.63709178213895745       0.61373468346768556       0.59008855680622840       0.56621036774486921       0.54215764093253849       0.51798832149489893       0.49376063543945659       0.46953294938401446       0.44536362994637446       0.42131090313404396       0.39743271407268477       0.37378658741122750       0.35042948873995572       0.32741768735540877       0.30480662070271747       0.28265076082194418       0.26100348312016569       0.23991693778544310       0.21944192415245095       0.19962776832243057       0.18052220433229116       0.16217125915913538       0.14461914183723812       0.12790813695461165       0.11207850278572928        9.7168374305815958E-002   8.3213671320353191E-002   7.0248011931120430E-002   5.8302631547243897E-002   4.7406307636360112E-002   3.7585290397175661E-002   2.8863239520439097E-002   2.1261167190674224E-002   1.4797387465986175E-002   9.4874721578919550E-003   5.3442133174624188E-003   2.3775924181507276E-003   5.9475630954873549E-004   1.4810446865873199E-032   0.0000000000000000        5.9044048168213517E-004   2.3603395038916896E-003   5.3054332248593170E-003   9.4186266558514611E-003   1.4690010753619665E-002   2.1106886292153695E-002   2.8653794456229304E-002   3.7312554083048143E-002   4.7062305462251451E-002   5.7879560588789347E-002   6.9738259747582368E-002   8.2609834293657591E-002   9.6463275476516841E-002  0.11126520914293229       0.12697997613820539       0.14356971821219355       0.16099446922315064       0.17921225141966343       0.19817917656873113       0.21784955168636339       0.23817598911598029       0.25910952068942822       0.28059971569558612       0.30259480237236525       0.32504179262941924       0.34788660970109458       0.37107421842209609       0.39454875781202026       0.41825367564934979       0.44213186471070914       0.46612580034716694       0.49017767906615467       0.51422955778514245       0.53822349342160025       0.56210168248295966       0.58580660032028919       0.60928113971021336       0.63246874843121481       0.65531356550289033       0.67776055575994409       0.69975564243672328       0.72124583744288140       0.74217936901632930       0.76250580644594612       0.78217618156357849       0.80114310671264610       0.81936088890915892       0.83678563992011601       0.85337538199410412       0.86909014898937742       0.88389208265579267       0.89774552383865214       0.91061709838472704       0.92247579754352016       0.93329305267005813       0.94304280404926133       0.95170156367608016       0.95924847184015605       0.96566534737868992       0.97093673147645798       0.97504992490745013       0.97799501862841798       0.97976491765062745       0.98035535813230956       0.97976491765062745       0.97799501862841798       0.97504992490745013       0.97093673147645820       0.96566534737868992       0.95924847184015605       0.95170156367608016       0.94304280404926133       0.93329305267005813       0.92247579754352016       0.91061709838472704       0.89774552383865214       0.88389208265579267       0.86909014898937742       0.85337538199410412       0.83678563992011601       0.81936088890915892       0.80114310671264632       0.78217618156357827       0.76250580644594634       0.74217936901632942       0.72124583744288140       0.69975564243672361       0.67776055575994465       0.65531356550289033       0.63246874843121503       0.60928113971021347       0.58580660032028953       0.56210168248296011       0.53822349342160025       0.51422955778514268       0.49017767906615489       0.46612580034716727       0.44213186471070937       0.41825367564934968       0.39454875781202026       0.37107421842209620       0.34788660970109475       0.32504179262941940       0.30259480237236525       0.28059971569558612       0.25910952068942833       0.23817598911598040       0.21784955168636352       0.19817917656873141       0.17921225141966340       0.16099446922315064       0.14356971821219361       0.12697997613820555       0.11126520914293243        9.6463275476516772E-002   8.2609834293657591E-002   6.9738259747582423E-002   5.7879560588789430E-002   4.7062305462251555E-002   3.7312554083048267E-002   2.8653794456229294E-002   2.1106886292153713E-002   1.4690010753619701E-002   9.4186266558515044E-003   5.3054332248593629E-003   2.3603395038916857E-003   5.9044048168213690E-004   1.4702975388439004E-032   0.0000000000000000        5.8470223097868614E-004   2.3374003250264497E-003   5.2538718789165093E-003   9.3270908572228046E-003   1.4547244518654747E-002   2.0901757055810492E-002   2.8375319891398468E-002   3.6949928557940950E-002   4.6604926072113230E-002   5.7317052699225740E-002   6.9060501987962306E-002   8.1806982940381689E-002   9.5525788167409684E-002  0.11018386786562884       0.12574590943715008       0.14217442256075377       0.15942982950935730       0.17747056049622642       0.19625315382023220       0.21573236056889644       0.23586125362698446       0.25659134072803647       0.27787268127648507       0.29965400665892361       0.32188284375468712       0.34450564134819550       0.36746789913852318       0.39071429903539701       0.41418883842532106       0.43783496508677844       0.46159571342948535       0.48541384172948882       0.50923197002949228       0.53299271837219919       0.55663884503365657       0.58011338442358074       0.60335978432045456       0.62632204211078213       0.64894483970429073       0.67117367680005391       0.69295500218249262       0.71423634273094139       0.73496642983199334       0.75509532289008130       0.77457452963874562       0.79335712296275140       0.81139785394962050       0.82865326089822400       0.84508177402182771       0.86064381559334913       0.87530189529156810       0.88902070051859627       0.90176718147101531       0.91351063075975203       0.92422275738686455       0.93387775490103675       0.94245236356757933       0.94992592640316742       0.95628043894032300       0.96150059260175480       0.96557381158006117       0.96849028313395147       0.97024298122799912       0.97082768345897785       0.97024298122799912       0.96849028313395147       0.96557381158006117       0.96150059260175502       0.95628043894032300       0.94992592640316742       0.94245236356757933       0.93387775490103675       0.92422275738686455       0.91351063075975203       0.90176718147101531       0.88902070051859627       0.87530189529156810       0.86064381559334913       0.84508177402182771       0.82865326089822400       0.81139785394962050       0.79335712296275163       0.77457452963874540       0.75509532289008152       0.73496642983199345       0.71423634273094139       0.69295500218249295       0.67117367680005446       0.64894483970429073       0.62632204211078235       0.60335978432045467       0.58011338442358107       0.55663884503365713       0.53299271837219919       0.50923197002949250       0.48541384172948904       0.46159571342948569       0.43783496508677866       0.41418883842532095       0.39071429903539701       0.36746789913852329       0.34450564134819567       0.32188284375468729       0.29965400665892361       0.27787268127648507       0.25659134072803658       0.23586125362698457       0.21573236056889661       0.19625315382023248       0.17747056049622636       0.15942982950935730       0.14217442256075383       0.12574590943715025       0.11018386786562899        9.5525788167409614E-002   8.1806982940381689E-002   6.9060501987962361E-002   5.7317052699225823E-002   4.6604926072113327E-002   3.6949928557941075E-002   2.8375319891398458E-002   2.0901757055810509E-002   1.4547244518654783E-002   9.3270908572228479E-003   5.2538718789165544E-003   2.3374003250264462E-003   5.8470223097868799E-004   1.4560083155465514E-032   0.0000000000000000        5.7755538138694275E-004   2.3088301440461327E-003   5.1896534954325654E-003   9.2130852797624261E-003   1.4369432697456257E-002   2.0646273655942151E-002   2.8028486695564774E-002   3.6498287418506178E-002   4.6035271332957879E-002   5.6616463009328814E-002   6.8216371430067688E-002   8.0807051399756968E-002   9.4358170867536395E-002  0.10883708399967008       0.12420890982621981       0.14043661627235648       0.15748110937187212       0.17530132744796881       0.19385434003443425       0.21309545129889595       0.23297830771899536       0.25345500975208385       0.27447622722941661       0.29599131819684954       0.31794845091574264       0.34029472873015831       0.36297631749953896       0.38593857528986669       0.40912618401086820       0.43248328268214004       0.45595360200714280       0.47948059993086556       0.50300759785458837       0.52647791717959103       0.54983501585086292       0.57302262457186448       0.59598488236219227       0.61866647113157280       0.64101274894598870       0.66296988166488158       0.68448497263231456       0.70550619010964744       0.72598289214273592       0.74586574856283527       0.76510685982729709       0.78365987241376245       0.80148009048985913       0.81852458358937485       0.83475229003551144       0.85012411586206127       0.86460302899419483       0.87815414846197448       0.89074482843166347       0.90234473685240246       0.91292592852877341       0.92246291244322509       0.93093271316616644       0.93831492620578927       0.94459176716427506       0.94974811458196873       0.95377154636629868       0.95665236971768530       0.95838364448034430       0.95896119986173134       0.95838364448034430       0.95665236971768530       0.95377154636629868       0.94974811458196895       0.94459176716427506       0.93831492620578927       0.93093271316616644       0.92246291244322509       0.91292592852877341       0.90234473685240246       0.89074482843166347       0.87815414846197448       0.86460302899419483       0.85012411586206127       0.83475229003551144       0.81852458358937485       0.80148009048985913       0.78365987241376267       0.76510685982729687       0.74586574856283550       0.72598289214273604       0.70550619010964744       0.68448497263231489       0.66296988166488202       0.64101274894598870       0.61866647113157303       0.59598488236219238       0.57302262457186481       0.54983501585086347       0.52647791717959103       0.50300759785458860       0.47948059993086578       0.45595360200714313       0.43248328268214031       0.40912618401086809       0.38593857528986669       0.36297631749953907       0.34029472873015848       0.31794845091574281       0.29599131819684954       0.27447622722941661       0.25345500975208396       0.23297830771899544       0.21309545129889612       0.19385434003443455       0.17530132744796875       0.15748110937187212       0.14043661627235654       0.12420890982621996       0.10883708399967024        9.4358170867536326E-002   8.0807051399756968E-002   6.8216371430067743E-002   5.6616463009328898E-002   4.6035271332957976E-002   3.6498287418506296E-002   2.8028486695564764E-002   2.0646273655942168E-002   1.4369432697456296E-002   9.2130852797624695E-003   5.1896534954326105E-003   2.3088301440461292E-003   5.7755538138694448E-004   1.4382114406857845E-032   0.0000000000000000        5.6901715029356145E-004   2.2746977890191721E-003   5.1129327821181642E-003   9.0768845728921368E-003   1.4157003654275942E-002   2.0341051574436653E-002   2.7614130420275974E-002   3.5958718707807806E-002   4.5354713592947883E-002   5.5779479301025940E-002   6.7207901658349584E-002   7.9612448594448465E-002   9.2963236469243565E-002  0.10722810206535346       0.12237268007210259       0.13836048587456432       0.15515300344819405       0.17270977814730618       0.19098851416385854       0.20994517642175931       0.22953409666122152       0.24970808345760151       0.27041853590967441       0.29161556072346173       0.31324809240954693       0.33526401630431218       0.35761029411872786       0.38023309171223635       0.40307790878391175       0.42608971016845876       0.44921305842074621       0.47239224736946839       0.49557143631819067       0.51869478457047802       0.54170658595502508       0.56455140302670059       0.58717420062020909       0.60952047843462465       0.63153640232939012       0.65316893401547504       0.67436595882926242       0.69507641128133546       0.71525039807771551       0.73483931831717764       0.75379598057507846       0.77207471659163085       0.78963149129074295       0.80642400886437271       0.82241181466683444       0.83755639267358362       0.85182125826969346       0.86517204614448873       0.87757659308058733       0.88900501543791099       0.89942978114598915       0.90882577603112913       0.91717036431866095       0.92444344316450044       0.93062749108466103       0.93570761016604476       0.93967156195681878       0.94250979694991788       0.94421547758864344       0.94478449473893700       0.94421547758864344       0.94250979694991788       0.93967156195681878       0.93570761016604498       0.93062749108466103       0.92444344316450044       0.91717036431866095       0.90882577603112913       0.89942978114598915       0.88900501543791099       0.87757659308058733       0.86517204614448873       0.85182125826969346       0.83755639267358362       0.82241181466683444       0.80642400886437271       0.78963149129074295       0.77207471659163107       0.75379598057507824       0.73483931831717786       0.71525039807771562       0.69507641128133546       0.67436595882926276       0.65316893401547560       0.63153640232939012       0.60952047843462487       0.58717420062020920       0.56455140302670082       0.54170658595502563       0.51869478457047802       0.49557143631819084       0.47239224736946861       0.44921305842074655       0.42608971016845903       0.40307790878391164       0.38023309171223635       0.35761029411872797       0.33526401630431230       0.31324809240954710       0.29161556072346173       0.27041853590967441       0.24970808345760162       0.22953409666122163       0.20994517642175947       0.19098851416385884       0.17270977814730612       0.15515300344819405       0.13836048587456434       0.12237268007210274       0.10722810206535360        9.2963236469243496E-002   7.9612448594448465E-002   6.7207901658349639E-002   5.5779479301026016E-002   4.5354713592947987E-002   3.5958718707807924E-002   2.7614130420275964E-002   2.0341051574436667E-002   1.4157003654275978E-002   9.0768845728921785E-003   5.1129327821182085E-003   2.2746977890191686E-003   5.6901715029356319E-004   1.4169497884919613E-032   0.0000000000000000        5.5910810704510694E-004   2.2350854877784695E-003   5.0238945658916210E-003   8.9188168560445594E-003   1.3910469149285405E-002   1.9986826118022643E-002   2.7133249286092568E-002   3.5332522294130558E-002   4.4564892375288760E-002   5.4808117941381539E-002   6.6037522164819590E-002   7.8226052427249004E-002   9.1344345491678483E-002  0.10536079824108892       0.12024164381311081       0.13595103294735303       0.15245112034941116       0.16970215586349677       0.18766258023404400       0.20628912522559703       0.22553691785977845       0.24535958851822490       0.26570938265105948       0.28653727582178468       0.30779309181144426       0.32942562349752935       0.35138275621642240       0.37361159331218585       0.39605858356923979       0.41866965022193087       0.44139032123019717       0.46416586050748415       0.48694139978477119       0.50966207079303738       0.53227313744572857       0.55472012770278256       0.57694896479854596       0.59890609751743895       0.62053862920352432       0.64179444519318363       0.66262233836390882       0.68297213249674360       0.70279480315519005       0.72204259578937136       0.74066914078092450       0.75862956515147173       0.77588060066555731       0.79238068806761541       0.80809007720185766       0.82297092277387962       0.83698737552328994       0.85010566858771963       0.86229419885014880       0.87352360307358690       0.88376682863967970       0.89299919872083788       0.90119847172887591       0.90834489489694603       0.91442125186568302       0.91941290415892374       0.92330782644907683       0.92609663552719013       0.92777261290792334       0.92833172101496853       0.92777261290792334       0.92609663552719013       0.92330782644907683       0.91941290415892396       0.91442125186568302       0.90834489489694603       0.90119847172887591       0.89299919872083788       0.88376682863967970       0.87352360307358690       0.86229419885014880       0.85010566858771963       0.83698737552328994       0.82297092277387962       0.80809007720185766       0.79238068806761541       0.77588060066555731       0.75862956515147195       0.74066914078092427       0.72204259578937158       0.70279480315519016       0.68297213249674360       0.66262233836390916       0.64179444519318407       0.62053862920352432       0.59890609751743917       0.57694896479854607       0.55472012770278289       0.53227313744572913       0.50966207079303738       0.48694139978477141       0.46416586050748437       0.44139032123019745       0.41866965022193114       0.39605858356923968       0.37361159331218585       0.35138275621642251       0.32942562349752952       0.30779309181144443       0.28653727582178468       0.26570938265105948       0.24535958851822498       0.22553691785977856       0.20628912522559720       0.18766258023404428       0.16970215586349671       0.15245112034941116       0.13595103294735308       0.12024164381311096       0.10536079824108906        9.1344345491678428E-002   7.8226052427249004E-002   6.6037522164819645E-002   5.4808117941381615E-002   4.4564892375288857E-002   3.5332522294130676E-002   2.7133249286092558E-002   1.9986826118022657E-002   1.3910469149285442E-002   8.9188168560446028E-003   5.0238945658916644E-003   2.2350854877784660E-003   5.5910810704510867E-004   1.3922745801475176E-032   0.0000000000000000        5.4785212339469424E-004   2.1900886698273405E-003   4.9227533476146499E-003   8.7392629281946750E-003   1.3630423105701039E-002   1.9584450646851100E-002   2.6587001777787004E-002   3.4621206739483289E-002   4.3667710428473991E-002   5.3704719024992173E-002   6.4708052496190716E-002   7.6651202847959315E-002   8.9505397985004204E-002  0.10323967102534556       0.11782093490224908       0.13321406207386746       0.14938196914856544       0.16628570622205882       0.18388455071114487       0.20213610545797289       0.22099640086851019       0.24042000083914603       0.26036011221624483       0.28076869752495165       0.30159659069567690       0.32279361550946412       0.34430870647689699       0.36609003185933553       0.38808511853611460       0.41024097841688789       0.43250423609457833       0.45482125743140950       0.47713827876824078       0.49940153644593116       0.52155739632670450       0.54355248300348358       0.56533380838592218       0.58684889935335494       0.60804592416714243       0.62887381733786729       0.64928240264657422       0.66922251402367328       0.68864611399430897       0.70750640940484621       0.72575796415167437       0.74335680864076037       0.76026054571425372       0.77642845278895178       0.79182157996057012       0.80640284383747374       0.82013711687781499       0.83299131201486010       0.84493446236662839       0.85593779583782703       0.86597480443434527       0.87502130812333589       0.88305551308503216       0.89005806421596823       0.89601209175711816       0.90090325193462439       0.90471976151520450       0.90745242619299193       0.90909466273942452       0.90964251486281922       0.90909466273942452       0.90745242619299193       0.90471976151520450       0.90090325193462462       0.89601209175711816       0.89005806421596823       0.88305551308503216       0.87502130812333589       0.86597480443434527       0.85593779583782703       0.84493446236662839       0.83299131201486010       0.82013711687781499       0.80640284383747374       0.79182157996057012       0.77642845278895178       0.76026054571425372       0.74335680864076059       0.72575796415167415       0.70750640940484644       0.68864611399430908       0.66922251402367328       0.64928240264657455       0.62887381733786785       0.60804592416714243       0.58684889935335516       0.56533380838592229       0.54355248300348391       0.52155739632670495       0.49940153644593116       0.47713827876824094       0.45482125743140972       0.43250423609457866       0.41024097841688811       0.38808511853611449       0.36609003185933553       0.34430870647689710       0.32279361550946428       0.30159659069567707       0.28076869752495165       0.26036011221624483       0.24042000083914611       0.22099640086851030       0.20213610545797303       0.18388455071114515       0.16628570622205879       0.14938196914856544       0.13321406207386749       0.11782093490224924       0.10323967102534570        8.9505397985004134E-002   7.6651202847959315E-002   6.4708052496190771E-002   5.3704719024992249E-002   4.3667710428474081E-002   3.4621206739483400E-002   2.6587001777786997E-002   1.9584450646851118E-002   1.3630423105701074E-002   8.7392629281947166E-003   4.9227533476146924E-003   2.1900886698273366E-003   5.4785212339469598E-004   1.3642452603906474E-032   0.0000000000000000        5.3527631599284539E-004   2.1398157364414866E-003   4.8097527853410088E-003   8.5386553504817470E-003   1.3317540178970985E-002   1.9134894518676022E-002   2.5976703853452444E-002   3.3826485665341056E-002   4.2665329142397339E-002   5.2471940736493798E-002   6.3222695461342543E-002   7.4891693807156504E-002   8.7450824134837124E-002  0.10086983039937500       0.11511638503931283       0.13015616685667220       0.14595294369972572       0.16246865974942434       0.17966352719919829       0.19749612210726877       0.21592348419055124       0.23490122031974076       0.25438361146624894       0.27432372284334772       0.29467351697618238       0.31538396942825520       0.33640518690558796       0.35768652745403656       0.37917672246019435       0.40082400016197295       0.42257621037131093       0.44438095010854567       0.46618568984578046       0.48793790005511845       0.50958517775689705       0.53107537276305494       0.55235671331150349       0.57337793078883625       0.59408838324090918       0.61443817737374362       0.63437828875084246       0.65386067989735075       0.67283841602654026       0.69126577810982270       0.70909837301789325       0.72629324046766719       0.74280895651736578       0.75860573336041937       0.77364551517777869       0.78789206981771664       0.80131107608225438       0.81387020640993513       0.82553920475574882       0.83628995948059770       0.84609657107469416       0.85493541455175048       0.86278519636363904       0.86962700569841567       0.87544436003812054       0.88022324486660963       0.88395214743175043       0.88662208448065016       0.88822662390109863       0.88876190021709156       0.88822662390109863       0.88662208448065016       0.88395214743175043       0.88022324486660986       0.87544436003812054       0.86962700569841567       0.86278519636363904       0.85493541455175048       0.84609657107469416       0.83628995948059770       0.82553920475574882       0.81387020640993513       0.80131107608225438       0.78789206981771664       0.77364551517777869       0.75860573336041937       0.74280895651736578       0.72629324046766741       0.70909837301789302       0.69126577810982293       0.67283841602654038       0.65386067989735075       0.63437828875084279       0.61443817737374407       0.59408838324090918       0.57337793078883637       0.55235671331150360       0.53107537276305516       0.50958517775689749       0.48793790005511845       0.46618568984578068       0.44438095010854589       0.42257621037131121       0.40082400016197317       0.37917672246019429       0.35768652745403656       0.33640518690558807       0.31538396942825536       0.29467351697618255       0.27432372284334772       0.25438361146624894       0.23490122031974087       0.21592348419055135       0.19749612210726891       0.17966352719919856       0.16246865974942429       0.14595294369972572       0.13015616685667225       0.11511638503931297       0.10086983039937514        8.7450824134837055E-002   7.4891693807156504E-002   6.3222695461342585E-002   5.2471940736493874E-002   4.2665329142397429E-002   3.3826485665341167E-002   2.5976703853452437E-002   1.9134894518676039E-002   1.3317540178971020E-002   8.5386553504817869E-003   4.8097527853410505E-003   2.1398157364414831E-003   5.3527631599284702E-004   1.3329293543077249E-032   0.0000000000000000        5.2141098106110175E-004   2.0843877995208224E-003   4.6851651073228926E-003   8.3174774041316294E-003   1.2972574131471036E-002   1.8639240753586639E-002   2.5303825774244382E-002   3.2950273624380799E-002   4.1560163341375182E-002   5.1112752946762013E-002   6.1585029415473891E-002   7.2951764116234594E-002   8.5185573589541680E-002   9.8256985516818676E-002  0.11213450972181238       0.12678471403318545       0.14217230482554533       0.15826021204487958       0.17500967851356242       0.19238035329979097       0.21033038892651371       0.22881654218566833       0.24779427831485795       0.26721787828549387       0.28704054894394043       0.30721453574032043       0.32769123777340903       0.34842132487446115       0.36935485644790911       0.39044140178263176       0.41163016154395443       0.43287009015369610       0.45411001876343782       0.47529877852476043       0.49638532385948314       0.51731885543293121       0.53804894253398328       0.55852564456707188       0.57869963136345204       0.59852230202189838       0.61794590199253430       0.63692363812172414       0.65540979138087874       0.67335982700760133       0.69073050179383000       0.70747996826251280       0.72356787548184709       0.73895546627420694       0.75360567058558003       0.76748319479057381       0.78055460671785071       0.79278841619115792       0.80415515089191836       0.81462742736063032       0.82418001696601728       0.83278990668301156       0.84043635453314802       0.84710093955380594       0.85276760617592140       0.85742270290326061       0.86105501520006944       0.86365579250787161       0.86521876932633135       0.86574018030739242       0.86521876932633135       0.86365579250787161       0.86105501520006944       0.85742270290326084       0.85276760617592140       0.84710093955380594       0.84043635453314802       0.83278990668301156       0.82418001696601728       0.81462742736063032       0.80415515089191836       0.79278841619115792       0.78055460671785071       0.76748319479057381       0.75360567058558003       0.73895546627420694       0.72356787548184709       0.70747996826251303       0.69073050179382978       0.67335982700760155       0.65540979138087874       0.63692363812172414       0.61794590199253463       0.59852230202189882       0.57869963136345204       0.55852564456707199       0.53804894253398339       0.51731885543293143       0.49638532385948364       0.47529877852476043       0.45411001876343804       0.43287009015369632       0.41163016154395476       0.39044140178263204       0.36935485644790900       0.34842132487446115       0.32769123777340908       0.30721453574032059       0.28704054894394060       0.26721787828549387       0.24779427831485795       0.22881654218566844       0.21033038892651379       0.19238035329979111       0.17500967851356267       0.15826021204487953       0.14217230482554533       0.12678471403318547       0.11213450972181253        9.8256985516818815E-002   8.5185573589541624E-002   7.2951764116234594E-002   6.1585029415473939E-002   5.1112752946762083E-002   4.1560163341375272E-002   3.2950273624380910E-002   2.5303825774244375E-002   1.8639240753586653E-002   1.2972574131471069E-002   8.3174774041316693E-003   4.6851651073229333E-003   2.0843877995208190E-003   5.2141098106110338E-004   1.2984023046594525E-032   0.0000000000000000        5.0628952140577396E-004   2.0239383898203044E-003   4.5492904561892410E-003   8.0762619261899819E-003   1.2596356016625079E-002   1.8098683424917196E-002   2.4569988562392796E-002   3.1994681488156311E-002   4.0354875466623287E-002   4.9630430058233081E-002   5.9798999639531877E-002   7.0836087235736839E-002   8.2715103536094042E-002   9.5407430949856875E-002  0.10888249254856908       0.12310782572856338       0.13804916041621706       0.15367050162756132       0.16993421618335000       0.18680112337068522       0.20423058933278598       0.22218062495950863       0.24060798704279115       0.25946828245332848       0.27871607508750995       0.29830499532697208       0.31818785174707148       0.33831674480515950       0.35864318223477637       0.37911819586776857       0.39969245960289473       0.42031640823672445       0.44094035687055422       0.46151462060568033       0.48198963423867253       0.50231607166828951       0.52244496472637747       0.54232782114647682       0.56191674138593917       0.58116453402012036       0.60002482943065782       0.61845219151394049       0.63640222714066308       0.65383169310276379       0.67069860029009909       0.68696231484588777       0.70258365605723194       0.71752499074488574       0.73175032392487993       0.74522538552359230       0.75791771293735499       0.76979672923771236       0.78083381683391706       0.79100238641521592       0.80027794100682581       0.80863813498529269       0.81606282791105622       0.82253413304853196       0.82803646045682400       0.83255655454725896       0.83608352601725977       0.83860887808362883       0.84012652695204326       0.84063281647344912       0.84012652695204326       0.83860887808362883       0.83608352601725977       0.83255655454725919       0.82803646045682400       0.82253413304853196       0.81606282791105622       0.80863813498529269       0.80027794100682581       0.79100238641521592       0.78083381683391706       0.76979672923771236       0.75791771293735499       0.74522538552359230       0.73175032392487993       0.71752499074488574       0.70258365605723194       0.68696231484588788       0.67069860029009887       0.65383169310276390       0.63640222714066319       0.61845219151394049       0.60002482943065805       0.58116453402012080       0.56191674138593917       0.54232782114647704       0.52244496472637758       0.50231607166828973       0.48198963423867303       0.46151462060568033       0.44094035687055438       0.42031640823672461       0.39969245960289501       0.37911819586776879       0.35864318223477631       0.33831674480515950       0.31818785174707154       0.29830499532697224       0.27871607508751006       0.25946828245332848       0.24060798704279115       0.22218062495950874       0.20423058933278609       0.18680112337068536       0.16993421618335025       0.15367050162756130       0.13804916041621706       0.12310782572856342       0.10888249254856922        9.5407430949857000E-002   8.2715103536093987E-002   7.0836087235736839E-002   5.9798999639531926E-002   4.9630430058233151E-002   4.0354875466623377E-002   3.1994681488156415E-002   2.4569988562392786E-002   1.8098683424917213E-002   1.2596356016625112E-002   8.0762619261900200E-003   4.5492904561892800E-003   2.0239383898203013E-003   5.0628952140577559E-004   1.2607472901326453E-032   0.0000000000000000        4.8994836594765502E-004   1.9586131352626432E-003   4.4024561658758451E-003   7.8155900258711445E-003   1.2189792176824591E-002   1.7514524782619688E-002   2.3776960096017576E-002   3.0962011361823725E-002   3.9052369162202658E-002   4.8028543116581598E-002   5.7868908835684470E-002   6.8549760016579711E-002   8.0045365553240530E-002   9.2328031525032855E-002  0.10536816791379626       0.11913435988878916       0.13359344348776775       0.14871058551187602       0.16444936744187247       0.18077187317353346       0.19763878036086865       0.21500945514709713       0.23284205005516759       0.25109360480199555       0.26972014979354864       0.28867681205144929       0.30791792331591095       0.32739713006457516       0.34706750518220736       0.36688166101222780       0.38679186351772687       0.40675014727694114       0.42670843103615552       0.44661863354165449       0.46643278937167498       0.48610316448930724       0.50558237123797145       0.52482348250243305       0.54378014476033387       0.56240668975188668       0.58065824449871473       0.59849083940678538       0.61586151419301383       0.63272842138034890       0.64905092711200996       0.66478970904200640       0.67990685106611470       0.69436593466509333       0.70813212664008618       0.72117226302884974       0.73345492900064191       0.74495053453730287       0.75563138571819788       0.76547175143730084       0.77444792539167984       0.78253828319205876       0.78972333445786491       0.79598576977126290       0.80131050237705792       0.80568470452801122       0.80909783838800664       0.81154168141861993       0.81301034618793477       0.81350029455388251       0.81301034618793477       0.81154168141861993       0.80909783838800664       0.80568470452801144       0.80131050237705792       0.79598576977126290       0.78972333445786491       0.78253828319205876       0.77444792539167984       0.76547175143730084       0.75563138571819788       0.74495053453730287       0.73345492900064191       0.72117226302884974       0.70813212664008618       0.69436593466509333       0.67990685106611470       0.66478970904200663       0.64905092711200985       0.63272842138034913       0.61586151419301394       0.59849083940678538       0.58065824449871506       0.56240668975188712       0.54378014476033387       0.52482348250243327       0.50558237123797156       0.48610316448930752       0.46643278937167548       0.44661863354165449       0.42670843103615569       0.40675014727694137       0.38679186351772715       0.36688166101222802       0.34706750518220725       0.32739713006457516       0.30791792331591106       0.28867681205144946       0.26972014979354875       0.25109360480199555       0.23284205005516759       0.21500945514709721       0.19763878036086877       0.18077187317353360       0.16444936744187272       0.14871058551187596       0.13359344348776775       0.11913435988878922       0.10536816791379640        9.2328031525032980E-002   8.0045365553240475E-002   6.8549760016579711E-002   5.7868908835684511E-002   4.8028543116581661E-002   3.9052369162202741E-002   3.0962011361823829E-002   2.3776960096017565E-002   1.7514524782619702E-002   1.2189792176824622E-002   7.8155900258711809E-003   4.4024561658758832E-003   1.9586131352626402E-003   4.8994836594765654E-004   1.2200550249554880E-032   0.0000000000000000        4.7242688196155931E-004   1.8885694101078839E-003   4.2450159730492345E-003   7.5360896846151416E-003   1.1753862059970432E-002   1.6888172116029648E-002   2.2926650850155293E-002   2.9854751038168589E-002   3.7655782279886710E-002   4.6310951207758702E-002   5.5799406761734081E-002   6.6098290421292755E-002   7.7182791273623236E-002   8.9026205785284529E-002  0.10160000213335754       0.11487388894110528       0.12881588825255266       0.14339241257018356       0.15856834577016396       0.17430712770016049       0.19057084225594922       0.20732030872463206       0.22451517617440608       0.24211402066349222       0.26007444503403954       0.27835318105059192       0.29690619363705745       0.31568878696106328       0.33465571211013101       0.35376127610027014       0.37295945195437857       0.39220398958526226       0.41144852721614605       0.43064670307025443       0.44975226706039356       0.46871919220946134       0.48750178553346718       0.50605479811993270       0.52433353413648520       0.54229395850703233       0.55989280299611854       0.57708767044589271       0.59383713691457551       0.61010085147036408       0.62583963340036075       0.64101556660034109       0.65559209091797199       0.66953409022941945       0.68280797703716711       0.69538177338524032       0.70722518789690147       0.71830968874923207       0.72860857240879051       0.73809702796276599       0.74675219689063799       0.75455322813235604       0.76148132832036941       0.76751980705449518       0.77265411711055421       0.77687188948590946       0.78016296319747547       0.78251940976041690       0.78393555228856315       0.78440797917052474       0.78393555228856315       0.78251940976041690       0.78016296319747547       0.77687188948590968       0.77265411711055421       0.76751980705449518       0.76148132832036941       0.75455322813235604       0.74675219689063799       0.73809702796276599       0.72860857240879051       0.71830968874923207       0.70722518789690147       0.69538177338524032       0.68280797703716711       0.66953409022941945       0.65559209091797199       0.64101556660034131       0.62583963340036053       0.61010085147036430       0.59383713691457551       0.57708767044589271       0.55989280299611877       0.54229395850703277       0.52433353413648520       0.50605479811993281       0.48750178553346729       0.46871919220946162       0.44975226706039401       0.43064670307025443       0.41144852721614622       0.39220398958526242       0.37295945195437880       0.35376127610027036       0.33465571211013095       0.31568878696106328       0.29690619363705750       0.27835318105059209       0.26007444503403970       0.24211402066349222       0.22451517617440608       0.20732030872463214       0.19057084225594931       0.17430712770016063       0.15856834577016421       0.14339241257018354       0.12881588825255266       0.11487388894110533       0.10160000213335767        8.9026205785284654E-002   7.7182791273623180E-002   6.6098290421292755E-002   5.5799406761734123E-002   4.6310951207758771E-002   3.7655782279886786E-002   2.9854751038168686E-002   2.2926650850155283E-002   1.6888172116029661E-002   1.1753862059970461E-002   7.5360896846151772E-003   4.2450159730492709E-003   1.8885694101078809E-003   4.7242688196156077E-004   1.1764235403590132E-032   0.0000000000000000        4.5376728023711096E-004   1.8139759558250326E-003   4.0773491649240658E-003   7.2384342432254105E-003   1.1289615859897085E-002   1.6221134363582933E-002   2.2021109294257563E-002   2.8675568004295174E-002   3.6168479319801550E-002   4.4481792161116106E-002   5.3595479029443921E-002   6.3487584254854498E-002   7.4134276889413778E-002   8.5509908118024863E-002   9.7587073048670495E-002  0.11033667673319804       0.12372800425959804       0.13772879474691768       0.15230531906454853       0.16742246108865677       0.18304380230000100       0.19913170951933515       0.21564742556903377       0.23255116264252709       0.24980219815661273       0.26735897285572474       0.28517919093182137       0.30321992191869052       0.32143770411520323       0.33978864928835900       0.35822854840388263       0.37671297812966059       0.39519740785543861       0.41363730697096218       0.43198825214411801       0.45020603434063078       0.46824676532749993       0.48606698340359650       0.50362375810270865       0.52087479361679401       0.53777853069028747       0.55429424673998617       0.57038215395932035       0.58600349517066452       0.60112063719477282       0.61569716151240361       0.62969795199972334       0.64308927952612338       0.65583888321065087       0.66791604814129657       0.67929167936990753       0.68993837200446695       0.69983047722987735       0.70894416409820527       0.71725747693951980       0.72475038825502613       0.73140484696506380       0.73720482189573855       0.74213634039942422       0.74618752201609584       0.74934860709439721       0.75161198030349641       0.75297218897908424       0.75342595625932141       0.75297218897908424       0.75161198030349641       0.74934860709439721       0.74618752201609595       0.74213634039942422       0.73720482189573855       0.73140484696506380       0.72475038825502613       0.71725747693951980       0.70894416409820527       0.69983047722987735       0.68993837200446695       0.67929167936990753       0.66791604814129657       0.65583888321065087       0.64308927952612338       0.62969795199972334       0.61569716151240383       0.60112063719477271       0.58600349517066463       0.57038215395932046       0.55429424673998617       0.53777853069028769       0.52087479361679445       0.50362375810270865       0.48606698340359666       0.46824676532749998       0.45020603434063106       0.43198825214411846       0.41363730697096218       0.39519740785543878       0.37671297812966076       0.35822854840388291       0.33978864928835922       0.32143770411520312       0.30321992191869052       0.28517919093182148       0.26735897285572491       0.24980219815661286       0.23255116264252709       0.21564742556903377       0.19913170951933523       0.18304380230000108       0.16742246108865691       0.15230531906454875       0.13772879474691765       0.12372800425959804       0.11033667673319808        9.7587073048670619E-002   8.5509908118024974E-002   7.4134276889413722E-002   6.3487584254854498E-002   5.3595479029443963E-002   4.4481792161116175E-002   3.6168479319801633E-002   2.8675568004295271E-002   2.2021109294257553E-002   1.6221134363582947E-002   1.1289615859897115E-002   7.2384342432254452E-003   4.0773491649241014E-003   1.8139759558250298E-003   4.5376728023711232E-004   1.1299579484112822E-032   0.0000000000000000        4.3401451338925172E-004   1.7350124745790705E-003   3.8998596655269876E-003   6.9233407797317905E-003   1.0798171986363687E-002   1.5515018477650780E-002   2.1062516957248596E-002   2.7427303015416304E-002   3.4594043325050366E-002   4.2545472581012544E-002   5.1262435093762306E-002   6.0723930937090671E-002   7.0907166538781957E-002   8.1787609592325491E-002   9.3339048157391108E-002  0.10553365380668905       0.11834204866708881       0.13173337619348885       0.14567537550493620       0.16013445910391483       0.17507579379156857       0.19046338458392842       0.20626016142698197       0.22242806850168001       0.23892815590373823       0.25572067347736793       0.27276516657688354       0.29002057352548716       0.30744532453644424       0.32499744185834156       0.34263464090316675       0.36031443211358472       0.37799422332400273       0.39563142236882787       0.41318353969072524       0.43060829070168238       0.44786369765028594       0.46490819074980155       0.48170070832343143       0.49820079572548936       0.51436870280018754       0.53016547964324112       0.54555307043560097       0.56049440512325466       0.57495348872223340       0.58889548803368075       0.60228681556008079       0.61509521042048054       0.62728981606977841       0.63884125463484420       0.64972169768838761       0.65990493329007904       0.66936642913340716       0.67808339164615694       0.68603482090211920       0.69320156121175325       0.69956634726992095       0.70511384574951885       0.70983069224080586       0.71370552344743765       0.71672900456164257       0.71889385175259057       0.72019484971378034       0.72062886422716954       0.72019484971378034       0.71889385175259057       0.71672900456164257       0.71370552344743787       0.70983069224080586       0.70511384574951885       0.69956634726992095       0.69320156121175325       0.68603482090211920       0.67808339164615694       0.66936642913340716       0.65990493329007904       0.64972169768838761       0.63884125463484420       0.62728981606977841       0.61509521042048054       0.60228681556008079       0.58889548803368086       0.57495348872223317       0.56049440512325477       0.54555307043560108       0.53016547964324112       0.51436870280018776       0.49820079572548975       0.48170070832343143       0.46490819074980172       0.44786369765028600       0.43060829070168261       0.41318353969072563       0.39563142236882787       0.37799422332400290       0.36031443211358488       0.34263464090316698       0.32499744185834178       0.30744532453644413       0.29002057352548716       0.27276516657688366       0.25572067347736804       0.23892815590373834       0.22242806850168001       0.20626016142698197       0.19046338458392847       0.17507579379156865       0.16013445910391497       0.14567537550493642       0.13173337619348882       0.11834204866708881       0.10553365380668910        9.3339048157391233E-002   8.1787609592325602E-002   7.0907166538781916E-002   6.0723930937090671E-002   5.1262435093762347E-002   4.2545472581012607E-002   3.4594043325050436E-002   2.7427303015416394E-002   2.1062516957248589E-002   1.5515018477650792E-002   1.0798171986363715E-002   6.9233407797318226E-003   3.8998596655270214E-003   1.7350124745790676E-003   4.3401451338925307E-004   1.0807701887932012E-032   0.0000000000000000        4.1321616756345616E-004   1.6518691963127025E-003   3.7129750626082908E-003   6.5915683818867626E-003   1.0280714370706977E-002   1.4771525553250845E-002   2.0053183172031017E-002   2.6112963251225273E-002   3.2936267249848793E-002   4.0506657230918043E-002   4.8805895461880786E-002   5.7813988350911213E-002   6.7509234613223945E-002   7.7868277551369686E-002   8.8866161323565507E-002  0.10047639106450339       0.11267099671380131       0.12542060039832886       0.13869448720607655       0.15246067918106948       0.16668601236106376       0.18133621667243674       0.19637599848979614       0.21176912566141448       0.22747851479565676       0.24346632059811843       0.25969402704425509       0.27612254016785881       0.29271228224184692       0.30942328712447348       0.32621529654126497       0.34304785707073027       0.35988041760019557       0.37667242701698705       0.39338343189961361       0.40997317397360178       0.42640168709720550       0.44262939354334213       0.45861719934580392       0.47432658848004600       0.48971971565166439       0.50475949746902393       0.51940970178039692       0.53363503496039111       0.54740122693538407       0.56067511374313173       0.57342471742765933       0.58561932307695730       0.59722955281789514       0.60822743659009104       0.61858647952823664       0.62828172579054953       0.63728981867957979       0.64558905691054258       0.65315944689161187       0.65998275089023539       0.66604253096942956       0.67132418858820986       0.67581499977075365       0.67950414575957374       0.68238273907885227       0.68444384494514798       0.68568249797389713       0.68609571414146064       0.68568249797389713       0.68444384494514798       0.68238273907885227       0.67950414575957396       0.67581499977075365       0.67132418858820986       0.66604253096942956       0.65998275089023539       0.65315944689161187       0.64558905691054258       0.63728981867957979       0.62828172579054953       0.61858647952823664       0.60822743659009104       0.59722955281789514       0.58561932307695730       0.57342471742765933       0.56067511374313195       0.54740122693538396       0.53363503496039122       0.51940970178039692       0.50475949746902393       0.48971971565166467       0.47432658848004638       0.45861719934580392       0.44262939354334230       0.42640168709720555       0.40997317397360200       0.39338343189961400       0.37667242701698705       0.35988041760019568       0.34304785707073038       0.32621529654126524       0.30942328712447364       0.29271228224184681       0.27612254016785881       0.25969402704425515       0.24346632059811854       0.22747851479565687       0.21176912566141448       0.19637599848979614       0.18133621667243682       0.16668601236106384       0.15246067918106959       0.13869448720607677       0.12542060039832884       0.11267099671380131       0.10047639106450343        8.8866161323565632E-002   7.7868277551369783E-002   6.7509234613223890E-002   5.7813988350911213E-002   4.8805895461880827E-002   4.0506657230918106E-002   3.2936267249848869E-002   2.6112963251225359E-002   2.0053183172031006E-002   1.4771525553250857E-002   1.0280714370707003E-002   6.5915683818867938E-003   3.7129750626083229E-003   1.6518691963126999E-003   4.1321616756345746E-004   1.0289787591260290E-032   0.0000000000000000        3.9142234779653863E-004   1.5647464204657639E-003   3.5171455775455654E-003   6.2439163184565679E-003   9.7384896136470060E-003   1.3992446729960301E-002   1.8995539512100614E-002   2.4735715071336595E-002   3.1199144821966049E-002   3.8370257795590126E-002   4.6231778152940051E-002   5.4764766802887110E-002   6.3948667028372083E-002   7.3761354009337046E-002   8.4179188123355023E-002   9.5177071895550885E-002  0.10672851046061650       0.11880567539126217       0.13137947173933515       0.14441960812809862       0.15789466972681085       0.17177219393180451       0.18601874857174239       0.20060001244864592       0.21548085802066791       0.23062543602741697       0.24599726185396673       0.26155930342548800       0.27727407042076113       0.29310370458964347       0.30901007095691002       0.32495484969274890       0.34089962842858784       0.35680599479585434       0.37263562896473673       0.38835039596000986       0.40391243753153117       0.41928426335808083       0.43442884136483007       0.44930968693685186       0.46389095081375548       0.47813750545369343       0.49201502965868710       0.50549009125739930       0.51853022764616274       0.53110402399423573       0.54318118892488143       0.55473262748994712       0.56573051126214291       0.57614834537616100       0.58596103235712582       0.59514493258261092       0.60367792123255781       0.61153944158990781       0.61871055456353186       0.62517398431416127       0.63091415987339727       0.63591725265553778       0.64017120977185094       0.64366578306704125       0.64639255380795235       0.64834495296503225       0.64951827703770137       0.64990969938549792       0.64951827703770137       0.64834495296503225       0.64639255380795235       0.64366578306704136       0.64017120977185094       0.63591725265553778       0.63091415987339727       0.62517398431416127       0.61871055456353186       0.61153944158990781       0.60367792123255781       0.59514493258261092       0.58596103235712582       0.57614834537616100       0.56573051126214291       0.55473262748994712       0.54318118892488143       0.53110402399423595       0.51853022764616263       0.50549009125739941       0.49201502965868715       0.47813750545369343       0.46389095081375570       0.44930968693685219       0.43442884136483007       0.41928426335808100       0.40391243753153122       0.38835039596001009       0.37263562896473706       0.35680599479585434       0.34089962842858801       0.32495484969274907       0.30901007095691024       0.29310370458964369       0.27727407042076108       0.26155930342548800       0.24599726185396681       0.23062543602741709       0.21548085802066799       0.20060001244864592       0.18601874857174239       0.17177219393180460       0.15789466972681090       0.14441960812809870       0.13137947173933534       0.11880567539126213       0.10672851046061650        9.5177071895550913E-002   8.4179188123355134E-002   7.3761354009337143E-002   6.3948667028372042E-002   5.4764766802887110E-002   4.6231778152940085E-002   3.8370257795590175E-002   3.1199144821966118E-002   2.4735715071336675E-002   1.8995539512100607E-002   1.3992446729960313E-002   9.7384896136470320E-003   6.2439163184565974E-003   3.5171455775455957E-003   1.5647464204657613E-003   3.9142234779653983E-004   9.7470842950022774E-033   0.0000000000000000        3.6868555730923077E-004   1.4738540334363242E-003   3.3128429807209648E-003   5.8812221137127356E-003   9.1728039821168152E-003   1.3179658876903699E-002   1.7892133933672807E-002   2.3298876387248316E-002   2.9386860921484858E-002   3.6141421048394982E-002   4.3546284441003377E-002   5.1583612134807812E-002   6.0234041503407193E-002   6.9476732904764346E-002   7.9289419885729323E-002   8.9648462823875105E-002  0.10052890587741865       0.11190453710602981       0.12374795161769109       0.13603061758948348       0.14872294500324637       0.16179435693052335       0.17521336319506128       0.18894763623540270       0.20296408898481322       0.21722895458092312       0.23170786771305685       0.24636594741127607       0.26116788107769157       0.27607800955760470       0.29106041304553432       0.30607899761917451       0.32109758219281481       0.33607998568074438       0.35099011416065756       0.36579204782707309       0.38045012752529228       0.39492904065742596       0.40919390625353602       0.42321035900294635       0.43694463204328782       0.45036363830782589       0.46343505023510284       0.47612737764886565       0.48841004362065810       0.50025345813231936       0.51162908936093054       0.52250953241447406       0.53286857535261989       0.54268126233358494       0.55192395373494196       0.56057438310354146       0.56861171079734574       0.57601657418995422       0.58277113431686434       0.58885911885110087       0.59426586130467640       0.59897833636144560       0.60298519125623240       0.60627677312463635       0.60884515225762814       0.61068414120491288       0.61178930968103995       0.61215799523834924       0.61178930968103995       0.61068414120491288       0.60884515225762814       0.60627677312463646       0.60298519125623240       0.59897833636144560       0.59426586130467640       0.58885911885110087       0.58277113431686434       0.57601657418995422       0.56861171079734574       0.56057438310354146       0.55192395373494196       0.54268126233358494       0.53286857535261989       0.52250953241447406       0.51162908936093054       0.50025345813231947       0.48841004362065793       0.47612737764886576       0.46343505023510290       0.45036363830782589       0.43694463204328804       0.42321035900294668       0.40919390625353602       0.39492904065742612       0.38045012752529234       0.36579204782707325       0.35099011416065790       0.33607998568074438       0.32109758219281492       0.30607899761917468       0.29106041304553448       0.27607800955760486       0.26116788107769145       0.24636594741127607       0.23170786771305693       0.21722895458092323       0.20296408898481333       0.18894763623540270       0.17521336319506128       0.16179435693052341       0.14872294500324643       0.13603061758948359       0.12374795161769128       0.11190453710602977       0.10052890587741865        8.9648462823875133E-002   7.9289419885729420E-002   6.9476732904764443E-002   6.0234041503407151E-002   5.1583612134807812E-002   4.3546284441003412E-002   3.6141421048395031E-002   2.9386860921484920E-002   2.3298876387248393E-002   1.7892133933672800E-002   1.3179658876903710E-002   9.1728039821168377E-003   5.8812221137127633E-003   3.3128429807209934E-003   1.4738540334363218E-003   3.6868555730923191E-004   9.1808994189338521E-033   0.0000000000000000        3.4506057102132366E-004   1.3794110029459678E-003   3.1005594549850285E-003   5.5043595297627436E-003   8.5850202623509522E-003   1.2335120071210843E-002   1.6745624637432920E-002   2.1805908669202574E-002   2.7503781499058754E-002   3.3825516452279603E-002   4.0755883915644234E-002   4.8278188026904902E-002   5.6374306896581593E-002   6.5024736265180919E-002   7.4208636490665850E-002   8.3903882752978540E-002   9.4087118354669777E-002  0.10473381098922904       0.11581831184155944       0.12731391737822023       0.13919293367857741       0.15142674315188440       0.16398587347956498       0.17684006861660981       0.18995836168103930       0.20330914955583432       0.21686026902361369       0.23057907425064164       0.24443251543350081       0.25838721841896356       0.27240956510525033       0.28646577443098131       0.30052198375671235       0.31454433044299901       0.32849903342846182       0.34235247461132101       0.35607127983834902       0.36962239930612834       0.38297318718092349       0.39609148024535273       0.40894567538239768       0.42150480571007837       0.43373861518338530       0.44561763148374245       0.45711323702040330       0.46819773787273367       0.47884443050729292       0.48902766610898418       0.49872291237129690       0.50790681259678183       0.51655724196538111       0.52465336083505787       0.53217566494631841       0.53910603240968313       0.54542776736290399       0.55112564019276011       0.55618592422452973       0.56059642879075200       0.56434652859961176       0.56742718933219993       0.56983098940697763       0.57155213785901682       0.57258648829094139       0.57293154886196274       0.57258648829094139       0.57155213785901682       0.56983098940697763       0.56742718933220004       0.56434652859961176       0.56059642879075200       0.55618592422452973       0.55112564019276011       0.54542776736290399       0.53910603240968313       0.53217566494631841       0.52465336083505787       0.51655724196538111       0.50790681259678183       0.49872291237129690       0.48902766610898418       0.47884443050729292       0.46819773787273383       0.45711323702040313       0.44561763148374256       0.43373861518338541       0.42150480571007837       0.40894567538239784       0.39609148024535307       0.38297318718092349       0.36962239930612845       0.35607127983834908       0.34235247461132123       0.32849903342846215       0.31454433044299901       0.30052198375671246       0.28646577443098142       0.27240956510525050       0.25838721841896373       0.24443251543350075       0.23057907425064164       0.21686026902361374       0.20330914955583440       0.18995836168103938       0.17684006861660981       0.16398587347956498       0.15142674315188445       0.13919293367857746       0.12731391737822034       0.11581831184155962       0.10473381098922901        9.4087118354669777E-002   8.3903882752978567E-002   7.4208636490665933E-002   6.5024736265181002E-002   5.6374306896581551E-002   4.8278188026904902E-002   4.0755883915644261E-002   3.3825516452279644E-002   2.7503781499058813E-002   2.1805908669202647E-002   1.6745624637432913E-002   1.2335120071210853E-002   8.5850202623509748E-003   5.5043595297627696E-003   3.1005594549850554E-003   1.3794110029459654E-003   3.4506057102132474E-004   8.5925969520133877E-033   0.0000000000000000        3.2060430359409018E-004   1.2816448505273820E-003   2.8808064099451035E-003   5.1142364615806074E-003   7.9765544768141336E-003   1.1460864880837541E-002   1.5558773664697987E-002   2.0260408607200731E-002   2.5554443057954710E-002   3.1428123224265393E-002   3.7867298896138532E-002   4.4856457535375385E-002   5.2378761646636095E-002   6.0416089340440508E-002   6.8949077990387561E-002   7.7957170879418003E-002   8.7418666722746369E-002   9.7310771948156960E-002  0.10760965560771561       0.11829050678861089       0.12932759438481586       0.14069432908557652       0.15236332743139050       0.16430647778315913       0.17649500804558860       0.18889955498168742       0.20149023495137669       0.21423671590379612       0.22710829044987133       0.24007394983910416       0.25310245866236819       0.26616243010074581       0.27922240153912342       0.29225091036238743       0.30521656975162026       0.31808814429769555       0.33083462525011492       0.34342530521980419       0.35582985215590313       0.36801838241833246       0.37996153277010108       0.39163053111591517       0.40299726581667583       0.41403435341288075       0.42471520459377610       0.43501408825333471       0.44490619347874533       0.45436768932207372       0.46337578221110415       0.47190877086105126       0.47994609855485559       0.48746840266611635       0.49445756130535307       0.50089673697722625       0.50677041714353699       0.51206445159429093       0.51676608653679368       0.52086399532065419       0.52434830572467750       0.52721062373991101       0.52944405379154658       0.53104321535096433       0.53200425589789757       0.53232486020149172       0.53200425589789757       0.53104321535096433       0.52944405379154658       0.52721062373991112       0.52434830572467750       0.52086399532065419       0.51676608653679368       0.51206445159429093       0.50677041714353699       0.50089673697722625       0.49445756130535307       0.48746840266611635       0.47994609855485559       0.47190877086105126       0.46337578221110415       0.45436768932207372       0.44490619347874533       0.43501408825333482       0.42471520459377593       0.41403435341288086       0.40299726581667589       0.39163053111591517       0.37996153277010131       0.36801838241833273       0.35582985215590313       0.34342530521980430       0.33083462525011498       0.31808814429769572       0.30521656975162059       0.29225091036238743       0.27922240153912353       0.26616243010074592       0.25310245866236841       0.24007394983910429       0.22710829044987127       0.21423671590379612       0.20149023495137675       0.18889955498168751       0.17649500804558868       0.16430647778315913       0.15236332743139050       0.14069432908557658       0.12932759438481592       0.11829050678861097       0.10760965560771578        9.7310771948156932E-002   8.7418666722746369E-002   7.7957170879418031E-002   6.8949077990387644E-002   6.0416089340440592E-002   5.2378761646636053E-002   4.4856457535375385E-002   3.7867298896138560E-002   3.1428123224265442E-002   2.5554443057954766E-002   2.0260408607200801E-002   1.5558773664697980E-002   1.1460864880837550E-002   7.9765544768141544E-003   5.1142364615806317E-003   2.8808064099451287E-003   1.2816448505273800E-003   3.2060430359409116E-004   7.9835941664129298E-033   0.0000000000000000        2.9537567231787819E-004   1.1807911034050454E-003   2.6541132499347808E-003   4.7117927498083155E-003   7.3488724728790139E-003   1.0558999463113099E-002   1.4334440243417177E-002   1.8666099446261939E-002   2.3543541725219202E-002   2.8955016894625461E-002   3.4887488236808380E-002   4.1326663908681512E-002   4.8257031372046177E-002   5.5661894764654551E-002   6.3523415122004476E-002   7.1822653352967225E-002   8.0539615865716979E-002   8.9653302734044815E-002   9.9141758288020174E-002  0.10898212400712308       0.11915069358842188       0.12962297005713372       0.14037372478198251       0.15137705825318107       0.16260646247661917       0.17403488483394278       0.18563479325468166       0.19737824254341826       0.20923694170221127       0.22118232208608785       0.23318560622741141       0.24521787716332211       0.25725014809923286       0.26925343224055642       0.28119881262443297       0.29305751178322603       0.30480096107196264       0.31640086949270146       0.32782929185002518       0.33905869607346317       0.35006202954466176       0.36081278426951063       0.37128506073822243       0.38145363031952123       0.39129399603862414       0.40078245159259951       0.40989613846092737       0.41861310097367710       0.42691233920463983       0.43477385956198983       0.44217872295459815       0.44910909041796288       0.45554826608983590       0.46148073743201884       0.46689221260142516       0.47176965488038236       0.47610131408322715       0.47987675486353132       0.48308688185376530       0.48572396157683595       0.48778164107670952       0.48925496322323936       0.49014037865432647       0.49043575432664432       0.49014037865432647       0.48925496322323936       0.48778164107670952       0.48572396157683606       0.48308688185376530       0.47987675486353132       0.47610131408322715       0.47176965488038236       0.46689221260142516       0.46148073743201884       0.45554826608983590       0.44910909041796288       0.44217872295459815       0.43477385956198983       0.42691233920463983       0.41861310097367710       0.40989613846092737       0.40078245159259962       0.39129399603862403       0.38145363031952134       0.37128506073822248       0.36081278426951063       0.35006202954466192       0.33905869607346345       0.32782929185002518       0.31640086949270158       0.30480096107196269       0.29305751178322620       0.28119881262443325       0.26925343224055642       0.25725014809923297       0.24521787716332222       0.23318560622741158       0.22118232208608798       0.20923694170221122       0.19737824254341826       0.18563479325468171       0.17403488483394286       0.16260646247661925       0.15137705825318107       0.14037372478198251       0.12962297005713377       0.11915069358842194       0.10898212400712316        9.9141758288020326E-002   8.9653302734044787E-002   8.0539615865716979E-002   7.1822653352967253E-002   6.3523415122004559E-002   5.5661894764654628E-002   4.8257031372046143E-002   4.1326663908681512E-002   3.4887488236808407E-002   2.8955016894625502E-002   2.3543541725219254E-002   1.8666099446262002E-002   1.4334440243417172E-002   1.0558999463113106E-002   7.3488724728790330E-003   4.7117927498083372E-003   2.6541132499348042E-003   1.1807911034050435E-003   2.9537567231787906E-004   7.3553582031853232E-033   0.0000000000000000        2.6943545517519907E-004   1.0770927270895205E-003   2.4210260986325008E-003   4.2979979165974330E-003   6.7034863914715226E-003   9.6316964908228948E-003   1.3075573900041297E-002   1.7026822016799888E-002   2.1475921938296939E-002   2.6412155393126427E-002   3.1823630562532693E-002   3.7697310728843379E-002   4.4019045682064259E-002   5.0773605808974373E-002   5.7944718782598444E-002   6.5515108763667715E-002   7.3466538019629907E-002   8.1779850860944484E-002   9.0435019788816462E-002   9.9411193743195431E-002  0.10868674833480525       0.11823933794019205       0.12804594953428855       0.13808295813080673       0.14832618369689957       0.15875094940497761       0.16933214108134856       0.18004426770846110       0.19086152283499899       0.20175784674588282       0.21270698924240591       0.22368257288126270       0.23465815652011948       0.24560729901664255       0.25650362292752638       0.26732087805406429       0.27803300468117687       0.28861419635754776       0.29903896206562591       0.30928218763171861       0.31931919622823685       0.32912580782233342       0.33867839742772021       0.34795395201932999       0.35693012597370899       0.36558529490158098       0.37389860774289557       0.38185003699885778       0.38942042697992701       0.39659153995355112       0.40334610008046118       0.40966783503368215       0.41554151519999272       0.42095299036939904       0.42588922382422856       0.43033832374572556       0.43428957186248413       0.43773344927170266       0.44066165937105395       0.44306714784592799       0.44494411966389291       0.44628805303543601       0.44709571030735024       0.44736514576252545       0.44709571030735024       0.44628805303543601       0.44494411966389291       0.44306714784592804       0.44066165937105395       0.43773344927170266       0.43428957186248413       0.43033832374572556       0.42588922382422856       0.42095299036939904       0.41554151519999272       0.40966783503368215       0.40334610008046118       0.39659153995355112       0.38942042697992701       0.38185003699885778       0.37389860774289557       0.36558529490158109       0.35693012597370888       0.34795395201933010       0.33867839742772027       0.32912580782233342       0.31931919622823701       0.30928218763171883       0.29903896206562591       0.28861419635754787       0.27803300468117692       0.26732087805406446       0.25650362292752665       0.24560729901664255       0.23465815652011957       0.22368257288126278       0.21270698924240608       0.20175784674588293       0.19086152283499894       0.18004426770846110       0.16933214108134861       0.15875094940497769       0.14832618369689965       0.13808295813080673       0.12804594953428855       0.11823933794019210       0.10868674833480529        9.9411193743195514E-002   9.0435019788816601E-002   8.1779850860944470E-002   7.3466538019629907E-002   6.5515108763667743E-002   5.7944718782598520E-002   5.0773605808974442E-002   4.4019045682064231E-002   3.7697310728843379E-002   3.1823630562532713E-002   2.6412155393126465E-002   2.1475921938296987E-002   1.7026822016799944E-002   1.3075573900041293E-002   9.6316964908229018E-003   6.7034863914715390E-003   4.2979979165974529E-003   2.4210260986325220E-003   1.0770927270895188E-003   2.6943545517519988E-004   6.7094025377929543E-033   0.0000000000000000        2.4284614442124429E-004   9.7079954005225622E-004   2.1821064834017740E-003   3.8738488299453109E-003   6.0419510241909134E-003   8.6811899180493229E-003   1.1785207353855208E-002   1.5346525481725895E-002   1.9356564774356721E-002   2.3805664695853768E-002   2.8683106974811030E-002   3.3977141425565009E-002   3.9675014255421213E-002   4.5762998789657748E-002   5.2226428540287202E-002   5.9049732538910736E-002   6.6216472848544802E-002   7.3709384164051192E-002   8.1510415405769296E-002   8.9600773206148260E-002   9.7960967184615250E-002  0.10657085690160960       0.11540970037866591       0.12445620406765662       0.13368857414881485       0.14308456903395492       0.15262155294840662       0.16227655046257894       0.17202630184178225       0.18184731908096671       0.19171594248938365       0.20160839768885286       0.21150085288832210       0.22136947629673898       0.23119049353592350       0.24094024491512683       0.25059524242929915       0.26013222634375083       0.26952822122889097       0.27876059131004904       0.28780709499903984       0.29664593847609622       0.30525582819309055       0.31361602217155748       0.32170637997193646       0.32950741121365457       0.33700032252916101       0.34416706283879506       0.35099036683741858       0.35745379658804810       0.36354178112228458       0.36923965395214081       0.37453368840289469       0.37941113068185200       0.38386023060334906       0.38787026989597989       0.39143158802385059       0.39453560545965655       0.39717484435351486       0.39934294654776042       0.40103468889430399       0.40224599583765358       0.40297394923328456       0.40321679537770577       0.40297394923328456       0.40224599583765358       0.40103468889430399       0.39934294654776054       0.39717484435351486       0.39453560545965655       0.39143158802385059       0.38787026989597989       0.38386023060334906       0.37941113068185200       0.37453368840289469       0.36923965395214081       0.36354178112228458       0.35745379658804810       0.35099036683741858       0.34416706283879506       0.33700032252916101       0.32950741121365468       0.32170637997193641       0.31361602217155760       0.30525582819309061       0.29664593847609622       0.28780709499903995       0.27876059131004927       0.26952822122889097       0.26013222634375088       0.25059524242929915       0.24094024491512694       0.23119049353592372       0.22136947629673898       0.21150085288832218       0.20160839768885294       0.19171594248938376       0.18184731908096682       0.17202630184178219       0.16227655046257894       0.15262155294840668       0.14308456903395500       0.13368857414881494       0.12445620406765662       0.11540970037866591       0.10657085690160965        9.7960967184615291E-002   8.9600773206148329E-002   8.1510415405769421E-002   7.3709384164051178E-002   6.6216472848544802E-002   5.9049732538910757E-002   5.2226428540287265E-002   4.5762998789657811E-002   3.9675014255421186E-002   3.3977141425565009E-002   2.8683106974811055E-002   2.3805664695853802E-002   1.9356564774356762E-002   1.5346525481725945E-002   1.1785207353855204E-002   8.6811899180493299E-003   6.0419510241909290E-003   3.8738488299453295E-003   2.1821064834017930E-003   9.7079954005225460E-004   2.4284614442124505E-004   6.0472833340127879E-033   0.0000000000000000        2.1567179603456817E-004   8.6216761189100710E-004   1.9379299825225732E-003   3.4403673021527596E-003   5.3658600676806095E-003   7.7097695983807208E-003   1.0466449210891409E-002   1.3629257822569516E-002   1.7190575950440198E-002   2.1141824067198785E-002   2.5473483270043541E-002   3.0175118212546283E-002   3.5235402244315962E-002   4.0642144697891451E-002   4.6382320257127421E-002   5.2442100336321684E-002   5.8806886394489381E-002   6.5461345104527016E-002   7.2389445292540280E-002   7.9574496558346447E-002   8.6999189484109965E-002   9.4645637334246344E-002  0.10249541914613497       0.11052962410783125       0.11872889711586927       0.12707348540340108       0.13554328612634248       0.14411789479288498       0.15277665441970378       0.16149870529644023       0.17026303523857070       0.17904853020760012       0.18783402517662953       0.19659835511876000       0.20532040599549645       0.21397916562231531       0.22255377428885778       0.23102357501179918       0.23936816329933105       0.24756743630736897       0.25560164126906526       0.26345142308095398       0.27109787093109033       0.27852256385685381       0.28570761512266002       0.29263571531067328       0.29929017402071090       0.30565496007887860       0.31171474015807288       0.31745491571730888       0.32286165817088430       0.32792194220265408       0.33262357714515672       0.33695523634800151       0.34090648446476013       0.34446780259263077       0.34763061120430888       0.35038729081681963       0.35273120034751965       0.35465669311304748       0.35615913043267772       0.35723489280330933       0.35788138861916574       0.35809706041520029       0.35788138861916574       0.35723489280330933       0.35615913043267772       0.35465669311304754       0.35273120034751965       0.35038729081681963       0.34763061120430888       0.34446780259263077       0.34090648446476013       0.33695523634800151       0.33262357714515672       0.32792194220265408       0.32286165817088430       0.31745491571730888       0.31171474015807288       0.30565496007887860       0.29929017402071090       0.29263571531067334       0.28570761512265991       0.27852256385685392       0.27109787093109039       0.26345142308095398       0.25560164126906537       0.24756743630736916       0.23936816329933105       0.23102357501179924       0.22255377428885784       0.21397916562231542       0.20532040599549664       0.19659835511876000       0.18783402517662962       0.17904853020760020       0.17026303523857084       0.16149870529644031       0.15277665441970376       0.14411789479288498       0.13554328612634250       0.12707348540340113       0.11872889711586933       0.11052962410783125       0.10249541914613497        9.4645637334246385E-002   8.6999189484109993E-002   7.9574496558346502E-002   7.2389445292540391E-002   6.5461345104526988E-002   5.8806886394489381E-002   5.2442100336321705E-002   4.6382320257127484E-002   4.0642144697891507E-002   3.5235402244315935E-002   3.0175118212546283E-002   2.5473483270043562E-002   2.1141824067198813E-002   1.7190575950440237E-002   1.3629257822569562E-002   1.0466449210891404E-002   7.7097695983807278E-003   5.3658600676806233E-003   3.4403673021527761E-003   1.9379299825225901E-003   8.6216761189100569E-004   2.1567179603456884E-004   5.3705956950015091E-033   0.0000000000000000        1.8797787540062705E-004   7.5145864643575073E-004   1.6890848385728611E-003   2.9985976281887449E-003   4.6768422842734430E-003   6.7197757684535776E-003   9.1224764750259188E-003   1.1879156087536608E-002   1.4983173523342490E-002   1.8427050932560887E-002   2.2202491712864963E-002   2.6300400496725409E-002   3.0710905062947502E-002   3.5423380119716595E-002   4.0426472901856900E-002   4.5708130520637075E-002   5.1255629000234885E-002   5.7055603930909526E-002   6.3094082665035148E-002   6.9356517978433049E-002   7.5827823115908660E-002   8.2492408136566373E-002   8.9334217471342806E-002   9.6336768602278716E-002  0.10348319177034866       0.11075627061618797       0.11813848365581059       0.12561204649139857       0.13315895465547417       0.14076102698523907       0.14839994942258794       0.15605731913427867       0.16371468884596943       0.17135361128331827       0.17895568361308317       0.18650259177715880       0.19397615461274678       0.20135836765236939       0.20863144649820875       0.21577786966627860       0.22278042079721455       0.22962223013199104       0.23628681515264874       0.24275812029012431       0.24902055560352224       0.25505903433764787       0.26085900926832251       0.26640650774792035       0.27168816536670048       0.27669125814884082       0.28140373320560991       0.28581423777183201       0.28991214655569242       0.29368758733599648       0.29713146474521490       0.30023548218102081       0.30299216179353144       0.30539486250010389       0.30743779598428395       0.30911604064036863       0.31042555342998451       0.31136317962212168       0.31192666039315675       0.31211463826855740       0.31192666039315675       0.31136317962212168       0.31042555342998451       0.30911604064036868       0.30743779598428395       0.30539486250010389       0.30299216179353144       0.30023548218102081       0.29713146474521490       0.29368758733599648       0.28991214655569242       0.28581423777183201       0.28140373320560991       0.27669125814884082       0.27168816536670048       0.26640650774792035       0.26085900926832251       0.25505903433764793       0.24902055560352218       0.24275812029012439       0.23628681515264879       0.22962223013199104       0.22278042079721466       0.21577786966627879       0.20863144649820875       0.20135836765236947       0.19397615461274684       0.18650259177715892       0.17895568361308337       0.17135361128331827       0.16371468884596949       0.15605731913427873       0.14839994942258805       0.14076102698523915       0.13315895465547414       0.12561204649139857       0.11813848365581062       0.11075627061618802       0.10348319177034872        9.6336768602278716E-002   8.9334217471342806E-002   8.2492408136566414E-002   7.5827823115908688E-002   6.9356517978433105E-002   6.3094082665035245E-002   5.7055603930909513E-002   5.1255629000234885E-002   4.5708130520637089E-002   4.0426472901856955E-002   3.5423380119716644E-002   3.0710905062947481E-002   2.6300400496725409E-002   2.2202491712864984E-002   1.8427050932560914E-002   1.4983173523342523E-002   1.1879156087536646E-002   9.1224764750259171E-003   6.7197757684535836E-003   4.6768422842734551E-003   2.9985976281887592E-003   1.6890848385728758E-003   7.5145864643574953E-004   1.8797787540062764E-004   4.6809698205523600E-033   0.0000000000000000        1.5983109959992852E-004   6.3893935128122681E-004   1.4361705413006684E-003   2.5496040698922908E-003   3.9765575781604582E-003   5.7135934101173865E-003   7.7565268942975229E-003   1.0100436424997637E-002   1.2739675318856045E-002   1.5667885418207416E-002   1.8878012408441499E-002   2.2362322812464905E-002   2.6112422621324811E-002   3.0119277516111688E-002   3.4373234632424976E-002   3.8864045814968856E-002   4.3580892306255940E-002   4.8512410809941807E-002   5.3646720866001002E-002   5.8971453471796116E-002   6.4473780880088233E-002   7.0140447502203815E-002   7.5957801841908867E-002   8.1911829383058937E-002   8.7988186351796199E-002   9.4172234271956895E-002  0.10044907523044279       0.10680358776759855       0.11322046330613257       0.11968424303082065       0.12617935513014572       0.13269015231015596       0.13920094949016620       0.14569606158949128       0.15215984131417937       0.15857671685271341       0.16493122938986915       0.17120807034835503       0.17739211826851581       0.18346847523725296       0.18942250277840306       0.19523985711810815       0.20090652374022375       0.20640885114851584       0.21173358375431098       0.21686789381037017       0.22179941231405603       0.22651625880534312       0.23100706998788700       0.23526102710420033       0.23926788199898716       0.24301798180784712       0.24650229221187045       0.24971241920210455       0.25264062930145592       0.25527986819531434       0.25762377772601441       0.25966671121019463       0.26140374704215152       0.26283070055041963       0.26394413407901129       0.26474136526903075       0.26522047352071204       0.26538030462031198       0.26522047352071204       0.26474136526903075       0.26394413407901129       0.26283070055041968       0.26140374704215152       0.25966671121019463       0.25762377772601441       0.25527986819531434       0.25264062930145592       0.24971241920210455       0.24650229221187045       0.24301798180784712       0.23926788199898716       0.23526102710420033       0.23100706998788700       0.22651625880534312       0.22179941231405603       0.21686789381037022       0.21173358375431092       0.20640885114851590       0.20090652374022377       0.19523985711810815       0.18942250277840314       0.18346847523725313       0.17739211826851581       0.17120807034835511       0.16493122938986921       0.15857671685271349       0.15215984131417951       0.14569606158949128       0.13920094949016626       0.13269015231015602       0.12617935513014580       0.11968424303082072       0.11322046330613254       0.10680358776759855       0.10044907523044282        9.4172234271956937E-002   8.7988186351796241E-002   8.1911829383058937E-002   7.5957801841908867E-002   7.0140447502203856E-002   6.4473780880088261E-002   5.8971453471796158E-002   5.3646720866001085E-002   4.8512410809941786E-002   4.3580892306255940E-002   3.8864045814968870E-002   3.4373234632425025E-002   3.0119277516111730E-002   2.6112422621324793E-002   2.2362322812464905E-002   1.8878012408441513E-002   1.5667885418207437E-002   1.2739675318856072E-002   1.0100436424997670E-002   7.7565268942975203E-003   5.7135934101173918E-003   3.9765575781604678E-003   2.5496040698923029E-003   1.4361705413006808E-003   6.3893935128122583E-004   1.5983109959992901E-004   3.9800670798009672E-033   0.0000000000000000        1.3129927668074283E-004   5.2488079526498898E-004   1.1797963834007997E-003   2.0944682920725250E-003   3.2666929965363771E-003   4.6936465048045464E-003   6.3718911608892474E-003   8.2973839264171012E-003   1.0465486120662707E-002   1.2870974595536797E-002   1.5508054318607500E-002   1.8370372333841031E-002   2.1451033066429256E-002   2.4742614934833332E-002   2.8237188230023774E-002   3.1926334218843999E-002   3.5801165425475900E-002   3.9852347042147594E-002   4.4070119417502877E-002   4.8444321568456343E-002   5.2964415658891449E-002   5.7619512386230851E-002   6.2398397214720104E-002   6.7289557392226473E-002   7.2281209685467349E-002   7.7361328766851145E-002   8.2517676184544989E-002   8.7737829845976958E-002   9.3009213943745159E-002   9.8319129251839388E-002  0.10365478371918879       0.10900332328683339       0.11435186285447801       0.11968751732182739       0.12499743262992165       0.13026881672768986       0.13548897038912183       0.14064531780681566       0.14572543688819950       0.15071708918144031       0.15560824935894671       0.16038713418743600       0.16504223091477538       0.16956232500521048       0.17393652715616395       0.17815429953151923       0.18220548114819093       0.18608031235482284       0.18976945834364306       0.19326403163883352       0.19655561350723758       0.19963627423982583       0.20249859225505931       0.20513567197813004       0.20754116045300414       0.20970926264724973       0.21163475541277757       0.21331300006886234       0.21473995357713044       0.21591217828159429       0.21682685019026601       0.21748176577840186       0.21787534729698610       0.21800664657366683       0.21787534729698610       0.21748176577840186       0.21682685019026601       0.21591217828159431       0.21473995357713044       0.21331300006886234       0.21163475541277757       0.20970926264724973       0.20754116045300414       0.20513567197813004       0.20249859225505931       0.19963627423982583       0.19655561350723758       0.19326403163883352       0.18976945834364306       0.18608031235482284       0.18220548114819093       0.17815429953151929       0.17393652715616392       0.16956232500521051       0.16504223091477541       0.16038713418743600       0.15560824935894677       0.15071708918144042       0.14572543688819950       0.14064531780681569       0.13548897038912186       0.13026881672768995       0.12499743262992176       0.11968751732182739       0.11435186285447807       0.10900332328683345       0.10365478371918886        9.8319129251839457E-002   9.3009213943745131E-002   8.7737829845976958E-002   8.2517676184545016E-002   7.7361328766851187E-002   7.2281209685467390E-002   6.7289557392226473E-002   6.2398397214720104E-002   5.7619512386230871E-002   5.2964415658891477E-002   4.8444321568456378E-002   4.4070119417502940E-002   3.9852347042147580E-002   3.5801165425475900E-002   3.1926334218844013E-002   2.8237188230023809E-002   2.4742614934833367E-002   2.1451033066429242E-002   1.8370372333841031E-002   1.5508054318607512E-002   1.2870974595536816E-002   1.0465486120662729E-002   8.2973839264171290E-003   6.3718911608892448E-003   4.6936465048045498E-003   3.2666929965363854E-003   2.0944682920725349E-003   1.1797963834008099E-003   5.2488079526498812E-004   1.3129927668074324E-004   3.2695760088416300E-033   0.0000000000000000        1.0245114230357489E-004   4.0955775543882994E-004   9.2057999267536013E-004   1.6342867566834010E-003   2.5489586653551274E-003   3.6623921939467523E-003   4.9719049835626403E-003   6.4743423031928312E-003   8.1660846497363711E-003   1.0043056467701306E-002   1.2100735967574845E-002   1.4334166019210354E-002   1.6737966093988088E-002   1.9306345226979858E-002   2.2033115967890864E-002   2.4911709287169348E-002   2.7935190401374155E-002   3.1096275479675518E-002   3.4387349191241423E-002   3.7800483051236740E-002   4.1327454521237490E-002   4.4959766818046226E-002   4.8688669383186979E-002   5.2505178963767017E-002   5.6400101253919983E-002   6.0364053044693958E-002   6.4387484829023831E-002   6.8460703807330145E-002   7.2573897238322291E-002   7.6717156078751847E-002   8.0880498855165558E-002   8.5053895710149360E-002   8.9227292565133162E-002   9.3390635341546874E-002   9.7533894181976430E-002  0.10164708761296859       0.10572030659127490       0.10974373837560476       0.11370769016637877       0.11760261245653168       0.12141912203711173       0.12514802460225252       0.12878033689906127       0.13230730836906199       0.13572044222905733       0.13901151594062322       0.14217260101892459       0.14519608213312940       0.14807467545240788       0.15080144619331892       0.15336982532631066       0.15577362540108841       0.15800705545272387       0.16006473495259743       0.16194170677056238       0.16363344911710589       0.16513588643673610       0.16644539922635201       0.16755883275494363       0.16847350466361533       0.16918721142762339       0.16969823366485992       0.17000534027799516       0.17010779142029875       0.17000534027799516       0.16969823366485992       0.16918721142762339       0.16847350466361535       0.16755883275494363       0.16644539922635201       0.16513588643673610       0.16363344911710589       0.16194170677056238       0.16006473495259743       0.15800705545272387       0.15577362540108841       0.15336982532631066       0.15080144619331892       0.14807467545240788       0.14519608213312940       0.14217260101892459       0.13901151594062328       0.13572044222905730       0.13230730836906204       0.12878033689906127       0.12514802460225252       0.12141912203711180       0.11760261245653178       0.11370769016637877       0.10974373837560480       0.10572030659127492       0.10164708761296865        9.7533894181976527E-002   9.3390635341546874E-002   8.9227292565133190E-002   8.5053895710149388E-002   8.0880498855165628E-002   7.6717156078751889E-002   7.2573897238322277E-002   6.8460703807330145E-002   6.4387484829023844E-002   6.0364053044693985E-002   5.6400101253920011E-002   5.2505178963767017E-002   4.8688669383186979E-002   4.4959766818046247E-002   4.1327454521237511E-002   3.7800483051236768E-002   3.4387349191241472E-002   3.1096275479675507E-002   2.7935190401374155E-002   2.4911709287169355E-002   2.2033115967890891E-002   1.9306345226979882E-002   1.6737966093988074E-002   1.4334166019210354E-002   1.2100735967574855E-002   1.0043056467701320E-002   8.1660846497363902E-003   6.4743423031928529E-003   4.9719049835626385E-003   3.6623921939467553E-003   2.5489586653551339E-003   1.6342867566834086E-003   9.2057999267536816E-004   4.0955775543882929E-004   1.0245114230357520E-004   2.5512082428959587E-033   0.0000000000000000        7.3356194150936858E-005   2.9324805510679404E-004   6.5914584411427661E-004   1.1701680813508044E-003   1.8250836694866128E-003   2.6223148595060524E-003   3.5599410516431612E-003   4.6357034222747262E-003   5.8470103656242407E-003   7.1909437371672170E-003   8.6642658836969481E-003   1.0263427443114667E-002   1.1984575895153731E-002   1.3823564842438364E-002   1.5775963999518160E-002   1.7837069865813744E-002   2.0001917056761655E-002   2.2265290265860691E-002   2.4621736828802029E-002   2.7065579859415233E-002   2.9590931925784165E-002   3.2191709233586219E-002   3.4861646282485746E-002   3.7594310960273047E-002   4.0383120038386205E-002   4.3221355031485185E-002   4.6102178382871610E-002   4.9018649936761673E-002   5.1963743657729287E-002   5.4930364557040923E-002   5.7911365785104821E-002   6.0899565848857723E-002   6.3887765912610625E-002   6.6868767140674523E-002   6.9835388039986165E-002   7.2780481760953780E-002   7.5696953314843843E-002   7.8577776666230267E-002   8.1416011659329268E-002   8.4204820737442385E-002   8.6937485415229707E-002   8.9607422464129241E-002   9.2208199771931301E-002   9.4733551838300220E-002   9.7177394868913441E-002   9.9533841431854772E-002  0.10179721464095381       0.10396206183190172       0.10602316769819731       0.10797556685527712       0.10981455580256173       0.11153570425460081       0.11313486581401851       0.11460818796054824       0.11595212133209123       0.11716342827544074       0.11823919064607230       0.11917681683820944       0.11997404802822885       0.12062896361636465       0.12113998585360118       0.12150588364260868       0.12172577550356453       0.12179913169771547       0.12172577550356453       0.12150588364260868       0.12113998585360118       0.12062896361636467       0.11997404802822885       0.11917681683820944       0.11823919064607230       0.11716342827544074       0.11595212133209123       0.11460818796054824       0.11313486581401851       0.11153570425460081       0.10981455580256173       0.10797556685527712       0.10602316769819731       0.10396206183190172       0.10179721464095381        9.9533841431854800E-002   9.7177394868913414E-002   9.4733551838300248E-002   9.2208199771931315E-002   8.9607422464129241E-002   8.6937485415229748E-002   8.4204820737442454E-002   8.1416011659329268E-002   7.8577776666230295E-002   7.5696953314843857E-002   7.2780481760953822E-002   6.9835388039986235E-002   6.6868767140674523E-002   6.3887765912610653E-002   6.0899565848857751E-002   5.7911365785104855E-002   5.4930364557040957E-002   5.1963743657729274E-002   4.9018649936761673E-002   4.6102178382871624E-002   4.3221355031485206E-002   4.0383120038386226E-002   3.7594310960273047E-002   3.4861646282485746E-002   3.2191709233586233E-002   2.9590931925784179E-002   2.7065579859415254E-002   2.4621736828802067E-002   2.2265290265860684E-002   2.0001917056761655E-002   1.7837069865813751E-002   1.5775963999518177E-002   1.3823564842438381E-002   1.1984575895153723E-002   1.0263427443114667E-002   8.6642658836969550E-003   7.1909437371672274E-003   5.8470103656242537E-003   4.6357034222747409E-003   3.5599410516431599E-003   2.6223148595060546E-003   1.8250836694866173E-003   1.1701680813508101E-003   6.5914584411428236E-004   2.9324805510679355E-004   7.3356194150937088E-005   1.8266943928336873E-033   0.0000000000000000        4.4084524501346001E-005   1.7623189452451192E-004   3.9612375548036947E-004   7.0323036861562359E-004   1.0968118871998690E-003   1.5759201388811670E-003   2.1394009099162908E-003   2.7858967257727296E-003   3.5138501214037410E-003   4.3215073933180609E-003   5.2069228244052274E-003   6.1679633713385192E-003   7.2023138032631670E-003   8.3074822793902572E-003   9.4808063520594801E-003   1.0719459380808729E-002   1.2020457341998546E-002   1.3380666017586470E-002   1.4796808545732790E-002   1.6265473315047782E-002   1.7783122183462313E-002   1.9346099001922027E-002   2.0950638422370670E-002   2.2592874968803318E-002   2.4268852349536688E-002   2.5974532988262293E-002   2.7705807750921480E-002   2.9458505844969247E-002   3.1228404867178799E-002   3.3011240975780794E-002   3.4802719162431613E-002   3.6598523599264653E-002   3.8394328036097700E-002   4.0185806222748512E-002   4.1968642331350510E-002   4.3738541353560069E-002   4.5491239447607835E-002   4.7222514210267019E-002   4.8928194848992641E-002   5.0604172229725984E-002   5.2246408776158638E-002   5.3850948196607296E-002   5.5413925015067006E-002   5.6931573883481530E-002   5.8400238652796532E-002   5.9816381180942853E-002   6.1176589856530773E-002   6.2477587817720594E-002   6.3716240846469846E-002   6.4889564919139067E-002   6.5994733395266153E-002   6.7029083827190805E-002   6.7990124374124078E-002   6.8875539805211258E-002   6.9683197077125586E-002   7.0411150472756590E-002   7.1057646288613024E-002   7.1621127059648168E-002   7.2100235311329447E-002   7.2493816829913682E-002   7.2800923443048948E-002   7.3020815304004810E-002   7.3152962674027974E-002   7.3197047198529319E-002   7.3152962674027974E-002   7.3020815304004810E-002   7.2800923443048948E-002   7.2493816829913696E-002   7.2100235311329447E-002   7.1621127059648168E-002   7.1057646288613024E-002   7.0411150472756590E-002   6.9683197077125586E-002   6.8875539805211258E-002   6.7990124374124078E-002   6.7029083827190805E-002   6.5994733395266153E-002   6.4889564919139067E-002   6.3716240846469846E-002   6.2477587817720594E-002   6.1176589856530773E-002   5.9816381180942867E-002   5.8400238652796511E-002   5.6931573883481551E-002   5.5413925015067013E-002   5.3850948196607296E-002   5.2246408776158666E-002   5.0604172229726026E-002   4.8928194848992641E-002   4.7222514210267033E-002   4.5491239447607842E-002   4.3738541353560090E-002   4.1968642331350552E-002   4.0185806222748512E-002   3.8394328036097713E-002   3.6598523599264667E-002   3.4802719162431633E-002   3.3011240975780815E-002   3.1228404867178792E-002   2.9458505844969247E-002   2.7705807750921491E-002   2.5974532988262303E-002   2.4268852349536699E-002   2.2592874968803318E-002   2.0950638422370670E-002   1.9346099001922034E-002   1.7783122183462320E-002   1.6265473315047792E-002   1.4796808545732813E-002   1.3380666017586466E-002   1.2020457341998546E-002   1.0719459380808732E-002   9.4808063520594923E-003   8.3074822793902676E-003   7.2023138032631618E-003   6.1679633713385192E-003   5.2069228244052317E-003   4.3215073933180670E-003   3.5138501214037484E-003   2.7858967257727387E-003   2.1394009099162900E-003   1.5759201388811683E-003   1.0968118871998718E-003   7.0323036861562696E-004   3.9612375548037288E-004   1.7623189452451165E-004   4.4084524501346137E-005   1.0977798759795607E-033   0.0000000000000000        1.4706651370883090E-005   5.8791175872229371E-005   1.3214737002316683E-004   2.3459851232674207E-004   3.6589778900748550E-004   5.2572888860741491E-004   7.1370676400804318E-004   9.2937856004261278E-004   1.1722247044638585E-003   1.4416601596390589E-003   1.7370358319569387E-003   2.0576401355510308E-003   2.4027007065723581E-003   2.7713862638815900E-003   3.1628086116781305E-003   3.5760247792415898E-003   4.0100392926308440E-003   4.4638065728679586E-003   4.9362334548295195E-003   5.4261818207771784E-003   5.9324713421829564E-003   6.4538823232440593E-003   6.9891586392369087E-003   7.5370107626316065E-003   8.0961188696767189E-003   8.6651360199702827E-003   9.2426914013572295E-003   9.8273936323359200E-003   1.0417834114018058E-002   1.1012590423566795E-002   1.1610229740937927E-002   1.2209312300668887E-002   1.2808394860399849E-002   1.3406034177770979E-002   1.4000790487319717E-002   1.4591230969001856E-002   1.5175933199980547E-002   1.5753488581367492E-002   1.6322505731661063E-002   1.6881613838706167E-002   1.7429465962100866E-002   1.7964742278093720E-002   1.8486153259154821E-002   1.8992442780560597E-002   1.9482391146508259E-002   1.9954818028469819E-002   2.0408585308706935E-002   2.0842599822096190E-002   2.1255815989659647E-002   2.1647238337456191E-002   2.2015923894765421E-002   2.2360984465786753E-002   2.2681588769380836E-002   2.2976964441698718E-002   2.3246399896873920E-002   2.3489246041295164E-002   2.3704917837329736E-002   2.3892895712730369E-002   2.4052726812330293E-002   2.4184026089011032E-002   2.4286477231314611E-002   2.4359833425465553E-002   2.4403917949966894E-002   2.4418624601337778E-002   2.4403917949966894E-002   2.4359833425465553E-002   2.4286477231314611E-002   2.4184026089011039E-002   2.4052726812330293E-002   2.3892895712730369E-002   2.3704917837329736E-002   2.3489246041295164E-002   2.3246399896873920E-002   2.2976964441698718E-002   2.2681588769380836E-002   2.2360984465786753E-002   2.2015923894765421E-002   2.1647238337456191E-002   2.1255815989659647E-002   2.0842599822096190E-002   2.0408585308706935E-002   1.9954818028469826E-002   1.9482391146508255E-002   1.8992442780560604E-002   1.8486153259154824E-002   1.7964742278093720E-002   1.7429465962100873E-002   1.6881613838706178E-002   1.6322505731661063E-002   1.5753488581367499E-002   1.5175933199980550E-002   1.4591230969001865E-002   1.4000790487319731E-002   1.3406034177770979E-002   1.2808394860399855E-002   1.2209312300668893E-002   1.1610229740937934E-002   1.1012590423566802E-002   1.0417834114018054E-002   9.8273936323359200E-003   9.2426914013572312E-003   8.6651360199702862E-003   8.0961188696767241E-003   7.5370107626316065E-003   6.9891586392369087E-003   6.4538823232440619E-003   5.9324713421829590E-003   5.4261818207771827E-003   4.9362334548295273E-003   4.4638065728679578E-003   4.0100392926308440E-003   3.5760247792415911E-003   3.1628086116781348E-003   2.7713862638815939E-003   2.4027007065723564E-003   2.0576401355510308E-003   1.7370358319569400E-003   1.4416601596390609E-003   1.1722247044638609E-003   9.2937856004261582E-004   7.1370676400804296E-004   5.2572888860741534E-004   3.6589778900748642E-004   2.3459851232674316E-004   1.3214737002316797E-004   5.8791175872229276E-005   1.4706651370883136E-005   3.6622071125003840E-034


==> images/myfix/data/exact_2.dat <==
  -0.0000000000000000       -1.4485866475280590E-005  -5.7908568179971356E-005  -1.3016349602228624E-004  -2.3107658155226886E-004  -3.6040471630793510E-004  -5.1783633748485184E-004  -7.0299217851822250E-004  -9.1542618276926142E-004  -1.1546265781147067E-003  -1.4200171098506908E-003  -1.7109584289407968E-003  -2.0267496322638866E-003  -2.3666299511511135E-003  -2.7297805841442753E-003  -3.1153266695602548E-003  -3.5223393931094376E-003  -3.9498382254906858E-003  -4.3967932845723218E-003  -4.8621278164683738E-003  -5.3447207895330187E-003  -5.8434095950239875E-003  -6.3569928479288709E-003  -6.8842332812068443E-003  -7.4238607264733338E-003  -7.9745751739469083E-003  -8.5350499042867144E-003  -9.1039346847755775E-003  -9.6798590221488772E-003  -1.0261435464232867E-002  -1.0847262942438485E-002  -1.1435930147058310E-002  -1.2026018927235255E-002  -1.2616107707412201E-002  -1.3204774912032025E-002  -1.3790602390237643E-002  -1.4372178832321635E-002  -1.4948103169694936E-002  -1.5516987950183796E-002  -1.6077462680523607E-002  -1.6628177127997176E-002  -1.7167804573263667E-002  -1.7695045006541645E-002  -1.8208628259446528E-002  -1.8707317064937490E-002  -1.9189910038002141E-002  -1.9655244569898193E-002  -2.0102199628979828E-002  -2.0529698461361077E-002  -2.0936711184910261E-002  -2.1322257270326241E-002  -2.1685407903319402E-002  -2.2025288222206632E-002  -2.2341079425529715E-002  -2.2632020744619823E-002  -2.2897411276355809E-002  -2.3136611671701255E-002  -2.3349045675952293E-002  -2.3534201516985667E-002  -2.3691633138162579E-002  -2.3820961272918242E-002  -2.3921874358448229E-002  -2.3994129286290543E-002  -2.4037551987995235E-002  -2.4052037854470517E-002  -2.4037551987995235E-002  -2.3994129286290543E-002  -2.3921874358448229E-002  -2.3820961272918249E-002  -2.3691633138162579E-002  -2.3534201516985667E-002  -2.3349045675952293E-002  -2.3136611671701255E-002  -2.2897411276355809E-002  -2.2632020744619823E-002  -2.2341079425529715E-002  -2.2025288222206632E-002  -2.1685407903319402E-002  -2.1322257270326241E-002  -2.0936711184910261E-002  -2.0529698461361077E-002  -2.0102199628979828E-002  -1.9655244569898200E-002  -1.9189910038002137E-002  -1.8707317064937497E-002  -1.8208628259446531E-002  -1.7695045006541645E-002  -1.7167804573263674E-002  -1.6628177127997190E-002  -1.6077462680523607E-002  -1.5516987950183803E-002  -1.4948103169694939E-002  -1.4372178832321643E-002  -1.3790602390237657E-002  -1.3204774912032025E-002  -1.2616107707412207E-002  -1.2026018927235260E-002  -1.1435930147058317E-002  -1.0847262942438492E-002  -1.0261435464232863E-002  -9.6798590221488772E-003  -9.1039346847755810E-003  -8.5350499042867196E-003  -7.9745751739469135E-003  -7.4238607264733338E-003  -6.8842332812068443E-003  -6.3569928479288735E-003  -5.8434095950239901E-003  -5.3447207895330221E-003  -4.8621278164683807E-003  -4.3967932845723201E-003  -3.9498382254906858E-003  -3.5223393931094389E-003  -3.1153266695602591E-003  -2.7297805841442792E-003  -2.3666299511511122E-003  -2.0267496322638866E-003  -1.7109584289407983E-003  -1.4200171098506928E-003  -1.1546265781147093E-003  -9.1542618276926446E-004  -7.0299217851822228E-004  -5.1783633748485227E-004  -3.6040471630793597E-004  -2.3107658155226992E-004  -1.3016349602228735E-004  -5.7908568179971261E-005  -1.4485866475280632E-005  -3.6072279065195470E-034  -0.0000000000000000       -4.3422701704690771E-005  -1.7358619772697700E-004  -3.9017691280396528E-004  -6.9267306093192909E-004  -1.0803459023944945E-003  -1.5522614993604485E-003  -2.1072829658217748E-003  -2.7440732064516293E-003  -3.4610981377840981E-003  -4.2566303839556337E-003  -5.1287534381048135E-003  -6.0753662794052346E-003  -7.0941884346087166E-003  -8.1827654719050825E-003  -9.3384749138634062E-003  -1.0558532555209820E-002  -1.1839999170221884E-002  -1.3179787593580823E-002  -1.4574670157623150E-002  -1.6021286468074821E-002  -1.7516151499535320E-002  -1.9055663991209140E-002  -2.0636115122658488E-002  -2.2253697448676526E-002  -2.3904514071756398E-002  -2.5584588030058641E-002  -2.7289871878260610E-002  -2.9016257438206759E-002  -3.0759585695869670E-002  -3.2515656820779101E-002  -3.4280240283781488E-002  -3.6049085048755203E-002  -3.7817929813728925E-002  -3.9582513276731311E-002  -4.1338584401640739E-002  -4.3081912659303653E-002  -4.4808298219249816E-002  -4.6513582067451771E-002  -4.8193656025754025E-002  -4.9844472648833883E-002  -5.1462054974851928E-002  -5.3042506106301290E-002  -5.4582018597975103E-002  -5.6076883629435595E-002  -5.7523499939887271E-002  -5.8918382503929605E-002  -6.0258170927288544E-002  -6.1539637542300608E-002  -6.2759695183647018E-002  -6.3915404625605354E-002  -6.5003981662901708E-002  -6.6022803818105200E-002  -6.6969416659405603E-002  -6.7841539713554791E-002  -6.8637071959726334E-002  -6.9354096891058800E-002  -6.9990887131688648E-002  -7.0545908598149992E-002  -7.1017824195115931E-002  -7.1405497036578489E-002  -7.1707993184706456E-002  -7.1924583899783456E-002  -7.2054747395805738E-002  -7.2098170097510419E-002  -7.2054747395805738E-002  -7.1924583899783456E-002  -7.1707993184706456E-002  -7.1405497036578502E-002  -7.1017824195115931E-002  -7.0545908598149992E-002  -6.9990887131688648E-002  -6.9354096891058800E-002  -6.8637071959726334E-002  -6.7841539713554791E-002  -6.6969416659405603E-002  -6.6022803818105200E-002  -6.5003981662901708E-002  -6.3915404625605354E-002  -6.2759695183647018E-002  -6.1539637542300608E-002  -6.0258170927288544E-002  -5.8918382503929619E-002  -5.7523499939887257E-002  -5.6076883629435609E-002  -5.4582018597975117E-002  -5.3042506106301290E-002  -5.1462054974851949E-002  -4.9844472648833925E-002  -4.8193656025754025E-002  -4.6513582067451792E-002  -4.4808298219249823E-002  -4.3081912659303674E-002  -4.1338584401640781E-002  -3.9582513276731311E-002  -3.7817929813728939E-002  -3.6049085048755224E-002  -3.4280240283781509E-002  -3.2515656820779122E-002  -3.0759585695869663E-002  -2.9016257438206759E-002  -2.7289871878260617E-002  -2.5584588030058652E-002  -2.3904514071756412E-002  -2.2253697448676526E-002  -2.0636115122658488E-002  -1.9055663991209150E-002  -1.7516151499535327E-002  -1.6021286468074832E-002  -1.4574670157623173E-002  -1.3179787593580820E-002  -1.1839999170221884E-002  -1.0558532555209823E-002  -9.3384749138634184E-003  -8.1827654719050947E-003  -7.0941884346087114E-003  -6.0753662794052346E-003  -5.1287534381048178E-003  -4.2566303839556389E-003  -3.4610981377841059E-003  -2.7440732064516389E-003  -2.1072829658217739E-003  -1.5522614993604498E-003  -1.0803459023944974E-003  -6.9267306093193223E-004  -3.9017691280396864E-004  -1.7358619772697671E-004  -4.3422701704690900E-005  -1.0812993591575987E-033  -0.0000000000000000       -7.2254927842314878E-005  -2.8884564291930311E-004  -6.4925035922723832E-004  -1.1526008302368096E-003  -1.7976844405750607E-003  -2.5829471273220361E-003  -3.5064971238844733E-003  -4.5661095174272292E-003  -5.7592316088831749E-003  -7.0829890626288384E-003  -8.5341928310106903E-003  -1.0109346837040257E-002  -1.1804656396749828E-002  -1.3616037360918463E-002  -1.5539125954145260E-002  -1.7569289287566472E-002  -1.9701636519890570E-002  -2.1931030639863337E-002  -2.4252100841777875E-002  -2.6659255464216068E-002  -2.9146695460850598E-002  -3.1708428370855544E-002  -3.4338282755269435E-002  -3.7029923064532171E-002  -3.9776864901378876E-002  -4.2572490642320909E-002  -4.5410065380080439E-002  -4.8282753148572014E-002  -5.1183633391343616E-002  -5.4105717633803285E-002  -5.7041966319066606E-002  -5.9985305766865768E-002  -6.2928645214664944E-002  -6.5864893899928251E-002  -6.8786978142387920E-002  -7.1687858385159522E-002  -7.4560546153651125E-002  -7.7398120891410641E-002  -8.0193746632352680E-002  -8.2940688469199372E-002  -8.5632328778462108E-002  -8.8262183162876026E-002  -9.0823916072880970E-002  -9.3311356069515475E-002  -9.5718510691953682E-002  -9.8039580893868231E-002 -0.10026897501384099      -0.10240132224616509      -0.10443148557958630      -0.10635457417281312      -0.10816595513698174      -0.10986126469669133      -0.11143641870272086      -0.11288762247110272      -0.11421137992484839      -0.11540450201630434      -0.11646411440984709      -0.11738766440640955      -0.11817292709315649      -0.11881801070349474      -0.11932136117450433      -0.11968176589081227      -0.11989835660588925      -0.11997061153373156      -0.11989835660588925      -0.11968176589081227      -0.11932136117450433      -0.11881801070349476      -0.11817292709315649      -0.11738766440640955      -0.11646411440984709      -0.11540450201630434      -0.11421137992484839      -0.11288762247110272      -0.11143641870272086      -0.10986126469669133      -0.10816595513698174      -0.10635457417281312      -0.10443148557958630      -0.10240132224616509      -0.10026897501384099       -9.8039580893868258E-002  -9.5718510691953654E-002  -9.3311356069515503E-002  -9.0823916072880984E-002  -8.8262183162876026E-002  -8.5632328778462150E-002  -8.2940688469199442E-002  -8.0193746632352680E-002  -7.7398120891410668E-002  -7.4560546153651139E-002  -7.1687858385159564E-002  -6.8786978142387989E-002  -6.5864893899928251E-002  -6.2928645214664972E-002  -5.9985305766865796E-002  -5.7041966319066641E-002  -5.4105717633803320E-002  -5.1183633391343603E-002  -4.8282753148572014E-002  -4.5410065380080453E-002  -4.2572490642320930E-002  -3.9776864901378897E-002  -3.7029923064532171E-002  -3.4338282755269435E-002  -3.1708428370855558E-002  -2.9146695460850611E-002  -2.6659255464216089E-002  -2.4252100841777913E-002  -2.1931030639863330E-002  -1.9701636519890570E-002  -1.7569289287566479E-002  -1.5539125954145281E-002  -1.3616037360918482E-002  -1.1804656396749819E-002  -1.0109346837040257E-002  -8.5341928310106972E-003  -7.0829890626288479E-003  -5.7592316088831870E-003  -4.5661095174272448E-003  -3.5064971238844720E-003  -2.5829471273220383E-003  -1.7976844405750651E-003  -1.1526008302368150E-003  -6.4925035922724385E-004  -2.8884564291930262E-004  -7.2254927842315081E-005  -1.7992709827963939E-033  -0.0000000000000000       -1.0091308552998262E-004  -4.0340923365794637E-004  -9.0675970466751773E-004  -1.6097518831857402E-003  -2.5106921994797211E-003  -3.6074102094144564E-003  -4.8972638232428608E-003  -6.3771456706313888E-003  -8.0434905865873398E-003  -9.8922842002536013E-003  -1.1919072605879653E-002  -1.4118973092670645E-002  -1.6486685907665385E-002  -1.9016507023305373E-002  -2.1702341878936895E-002  -2.4537720063141390E-002  -2.7515810901523288E-002  -3.0629439912403005E-002  -3.3871106090771610E-002  -3.7232999978869030E-002  -4.0707022479851682E-002  -4.4284804369226251E-002  -4.7957726457044589E-002  -5.1716940352287161E-002  -5.5553389779412057E-002  -5.9457832395716045E-002  -6.3420862056947691E-002  -6.7432931477532668E-002  -7.1484375230821004E-002  -7.5565433033946486E-002  -7.9666273261202930E-002  -8.3777016629291698E-002  -8.7887759997380480E-002  -9.1988600224636924E-002  -9.6069658027762392E-002 -0.10012110178105076      -0.10413317120163575      -0.10809620086286736      -0.11200064347917139      -0.11583709290629625      -0.11959630680153882      -0.12326922888935721      -0.12684701077873176      -0.13032103327971439      -0.13368292716781183      -0.13692459334618043      -0.14003822235706015      -0.14301631319544206      -0.14585169137964654      -0.14853752623527808      -0.15106734735091806      -0.15343506016591282      -0.15563496065270377      -0.15766174905832983      -0.15951054267199610      -0.16117688758795207      -0.16265676943534058      -0.16394662304916902      -0.16504334105910370      -0.16594428137539768      -0.16664727355391593      -0.16715062402492550      -0.16745312017305344      -0.16755403325858345      -0.16745312017305344      -0.16715062402492550      -0.16664727355391593      -0.16594428137539771      -0.16504334105910370      -0.16394662304916902      -0.16265676943534058      -0.16117688758795207      -0.15951054267199610      -0.15766174905832983      -0.15563496065270377      -0.15343506016591282      -0.15106734735091806      -0.14853752623527808      -0.14585169137964654      -0.14301631319544206      -0.14003822235706015      -0.13692459334618048      -0.13368292716781180      -0.13032103327971442      -0.12684701077873178      -0.12326922888935721      -0.11959630680153888      -0.11583709290629635      -0.11200064347917139      -0.10809620086286741      -0.10413317120163577      -0.10012110178105081       -9.6069658027762489E-002  -9.1988600224636924E-002  -8.7887759997380521E-002  -8.3777016629291740E-002  -7.9666273261202986E-002  -7.5565433033946541E-002  -7.1484375230820990E-002  -6.7432931477532668E-002  -6.3420862056947705E-002  -5.9457832395716073E-002  -5.5553389779412085E-002  -5.1716940352287161E-002  -4.7957726457044589E-002  -4.4284804369226272E-002  -4.0707022479851696E-002  -3.7232999978869058E-002  -3.3871106090771659E-002  -3.0629439912402995E-002  -2.7515810901523288E-002  -2.4537720063141397E-002  -2.1702341878936923E-002  -1.9016507023305401E-002  -1.6486685907665374E-002  -1.4118973092670645E-002  -1.1919072605879663E-002  -9.8922842002536135E-003  -8.0434905865873589E-003  -6.3771456706314096E-003  -4.8972638232428591E-003  -3.6074102094144594E-003  -2.5106921994797271E-003  -1.6097518831857478E-003  -9.0675970466752554E-004  -4.0340923365794572E-004  -1.0091308552998292E-004  -2.5129080050401075E-033  -0.0000000000000000       -1.2932813475566629E-004  -5.1700097621823200E-004  -1.1620845865564834E-003  -2.0630249028504642E-003  -3.2176514809651707E-003  -4.6231827243405814E-003  -6.2762325851014062E-003  -8.1728187213430063E-003  -1.0308372090941851E-002  -1.2677747958778190E-002  -1.5275238290853595E-002  -1.8094585505444807E-002  -2.1128997548166242E-002  -2.4371164254623850E-002  -2.7813274961241530E-002  -3.1447037321833758E-002  -3.5263697284593852E-002  -3.9254060181371619E-002  -4.3408512878434169E-002  -4.7717046935347264E-002  -5.2169282716184741E-002  -5.6754494394980752E-002  -6.1461635795184009E-002  -6.6279367000864522E-002  -7.1196081675564377E-002  -7.6199935022978865E-002  -8.1278872322108314E-002  -8.6420657968136722E-002  -9.1612904949075577E-002  -9.6843104687160689E-002 -0.10209865717311162      -0.10736690132065768      -0.11263514546820376      -0.11789069795415466      -0.12312089769223977      -0.12831314467317864      -0.13345493031920708      -0.13853386761833650      -0.14353772096575104      -0.14845443564045085      -0.15327216684613137      -0.15797930824633466      -0.16256451992513066      -0.16701675570596811      -0.17132528976288122      -0.17547974245994380      -0.17947010535672156      -0.18328676531948165      -0.18692052768007386      -0.19036263838669160      -0.19360480509314915      -0.19663921713587063      -0.19945856435046180      -0.20205605468253721      -0.20442543055037357      -0.20656098391997241      -0.20845757005621399      -0.21011061991697486      -0.21151615116035022      -0.21267077773846491      -0.21357171805475894      -0.21421680166509718      -0.21460447450655973      -0.21473380264131542      -0.21460447450655973      -0.21421680166509718      -0.21357171805475894      -0.21267077773846496      -0.21151615116035022      -0.21011061991697486      -0.20845757005621399      -0.20656098391997241      -0.20442543055037357      -0.20205605468253721      -0.19945856435046180      -0.19663921713587063      -0.19360480509314915      -0.19036263838669160      -0.18692052768007386      -0.18328676531948165      -0.17947010535672156      -0.17547974245994383      -0.17132528976288119      -0.16701675570596816      -0.16256451992513068      -0.15797930824633466      -0.15327216684613143      -0.14845443564045097      -0.14353772096575104      -0.13853386761833655      -0.13345493031920710      -0.12831314467317873      -0.12312089769223990      -0.11789069795415466      -0.11263514546820380      -0.10736690132065772      -0.10209865717311167       -9.6843104687160758E-002  -9.1612904949075563E-002  -8.6420657968136722E-002  -8.1278872322108328E-002  -7.6199935022978907E-002  -7.1196081675564418E-002  -6.6279367000864522E-002  -6.1461635795184009E-002  -5.6754494394980773E-002  -5.2169282716184762E-002  -4.7717046935347299E-002  -4.3408512878434238E-002  -3.9254060181371606E-002  -3.5263697284593852E-002  -3.1447037321833772E-002  -2.7813274961241564E-002  -2.4371164254623882E-002  -2.1128997548166228E-002  -1.8094585505444807E-002  -1.5275238290853607E-002  -1.2677747958778207E-002  -1.0308372090941873E-002  -8.1728187213430340E-003  -6.2762325851014036E-003  -4.6231827243405849E-003  -3.2176514809651789E-003  -2.0630249028504737E-003  -1.1620845865564933E-003  -5.1700097621823113E-004  -1.2932813475566667E-004  -3.2204912117949342E-033  -0.0000000000000000       -1.5743162117691679E-004  -6.2934721814287057E-004  -1.4146099048898458E-003  -2.5113279148245814E-003  -3.9168591581999913E-003  -5.6278175871407885E-003  -7.6400813529293931E-003  -9.9488027359005346E-003  -1.2548419824022524E-002  -1.5432669912030510E-002  -1.8594604588832012E-002  -2.2026606476837841E-002  -2.5720407582891954E-002  -2.9667109216591058E-002  -3.3857203428009366E-002  -3.8280595913182669E-002  -4.2926630332170736E-002  -4.7784113981113700E-002  -5.2841344756435905E-002  -5.8086139346238554E-002  -6.3505862580965022E-002  -6.9087457872631139E-002  -7.4817478669289325E-002  -8.0682120848949879E-002  -8.6667255974920004E-002  -9.2758465332445292E-002  -9.8941074664656556E-002 -0.10520018952413988      -0.11152073115496507      -0.11788747281872937      -0.12428507647710409      -0.13069812974251230      -0.13711118300792055      -0.14350878666629524      -0.14987552833005954      -0.15619606996088475      -0.16245518482036811      -0.16863779415257935      -0.17472900351010467      -0.18071413863607474      -0.18657878081573531      -0.19230880161239355      -0.19789039690405966      -0.20331012013878608      -0.20855491472858878      -0.21361214550391097      -0.21846962915285395      -0.22311566357184201      -0.22753905605701530      -0.23172915026843366      -0.23567585190213272      -0.23936965300818686      -0.24280165489619265      -0.24596358957299416      -0.24884783966100218      -0.25144745674912417      -0.25375617813209528      -0.25576844189788395      -0.25747940032682465      -0.25888493157020004      -0.25998164958013481      -0.26076691226688181      -0.26123882786384778      -0.26139625948502465      -0.26123882786384778      -0.26076691226688181      -0.25998164958013481      -0.25888493157020009      -0.25747940032682465      -0.25576844189788395      -0.25375617813209528      -0.25144745674912417      -0.24884783966100218      -0.24596358957299416      -0.24280165489619265      -0.23936965300818686      -0.23567585190213272      -0.23172915026843366      -0.22753905605701530      -0.22311566357184201      -0.21846962915285395      -0.21361214550391103      -0.20855491472858870      -0.20331012013878613      -0.19789039690405968      -0.19230880161239355      -0.18657878081573540      -0.18071413863607488      -0.17472900351010467      -0.16863779415257940      -0.16245518482036814      -0.15619606996088484      -0.14987552833005971      -0.14350878666629524      -0.13711118300792061      -0.13069812974251238      -0.12428507647710416      -0.11788747281872944      -0.11152073115496504      -0.10520018952413988       -9.8941074664656584E-002  -9.2758465332445333E-002  -8.6667255974920046E-002  -8.0682120848949879E-002  -7.4817478669289325E-002  -6.9087457872631167E-002  -6.3505862580965050E-002  -5.8086139346238595E-002  -5.2841344756435982E-002  -4.7784113981113686E-002  -4.2926630332170736E-002  -3.8280595913182683E-002  -3.3857203428009408E-002  -2.9667109216591100E-002  -2.5720407582891937E-002  -2.2026606476837841E-002  -1.8594604588832025E-002  -1.5432669912030531E-002  -1.2548419824022551E-002  -9.9488027359005676E-003  -7.6400813529293905E-003  -5.6278175871407928E-003  -3.9168591582000008E-003  -2.5113279148245931E-003  -1.4146099048898582E-003  -6.2934721814286948E-004  -1.5743162117691725E-004  -3.9203159731388313E-033  -0.0000000000000000       -1.8515584103337074E-004  -7.4017730749469731E-004  -1.6637273040571354E-003  -2.9535809178855405E-003  -4.6066307786463657E-003  -6.6188945444349730E-003  -8.9855244955860843E-003  -1.1700819213255080E-002  -1.4758237314635365E-002  -1.8150413211722515E-002  -2.1869174855660933E-002  -2.5905563423925314E-002  -3.0249854902908855E-002  -3.4891583513923644E-002  -3.9819566926178364E-002  -4.5021933195992542E-002  -5.0486149367348687E-002  -5.6199051664881233E-002  -6.2146877206564227E-002  -6.8315297159699848E-002  -7.4689451260331163E-002  -8.1253983612919758E-002  -8.7993079684043185E-002  -9.4890504400991005E-002 -0.10192964126347701      -0.10909353237424388      -0.11636491929212307      -0.12372628460913110      -0.13115989415143989      -0.13864783970255465      -0.14617208214577626      -0.15371449492201314      -0.16125690769825007      -0.16878115014147163      -0.17626909569258642      -0.18370270523489521      -0.19106407055190328      -0.19833545746978243      -0.20549934858054936      -0.21253848544303527      -0.21943591015998312      -0.22617500623110662      -0.23273953858369520      -0.23911369268432645      -0.24528211263746214      -0.25122993817914513      -0.25694284047667770      -0.26240705664803382      -0.26760942291784801      -0.27253740633010276      -0.27717913494111751      -0.28152342642010109      -0.28555981498836541      -0.28927857663230383      -0.29267075252939101      -0.29572817063077128      -0.29844346534844030      -0.30081009529959141      -0.30282235906537996      -0.30447540892614078      -0.30576526253996922      -0.30668881253653169      -0.30724383400299299      -0.30742898984402633      -0.30724383400299299      -0.30668881253653169      -0.30576526253996922      -0.30447540892614083      -0.30282235906537996      -0.30081009529959141      -0.29844346534844030      -0.29572817063077128      -0.29267075252939101      -0.28927857663230383      -0.28555981498836541      -0.28152342642010109      -0.27717913494111751      -0.27253740633010276      -0.26760942291784801      -0.26240705664803382      -0.25694284047667770      -0.25122993817914518      -0.24528211263746205      -0.23911369268432653      -0.23273953858369523      -0.22617500623110662      -0.21943591015998323      -0.21253848544303547      -0.20549934858054936      -0.19833545746978248      -0.19106407055190330      -0.18370270523489532      -0.17626909569258659      -0.16878115014147163      -0.16125690769825013      -0.15371449492201322      -0.14617208214577634      -0.13864783970255473      -0.13115989415143983      -0.12372628460913110      -0.11636491929212310      -0.10909353237424393      -0.10192964126347706       -9.4890504400991005E-002  -8.7993079684043185E-002  -8.1253983612919800E-002  -7.4689451260331191E-002  -6.8315297159699903E-002  -6.2146877206564324E-002  -5.6199051664881212E-002  -5.0486149367348687E-002  -4.5021933195992556E-002  -3.9819566926178412E-002  -3.4891583513923692E-002  -3.0249854902908834E-002  -2.5905563423925314E-002  -2.1869174855660950E-002  -1.8150413211722539E-002  -1.4758237314635398E-002  -1.1700819213255120E-002  -8.9855244955860808E-003  -6.6188945444349782E-003  -4.6066307786463770E-003  -2.9535809178855539E-003  -1.6637273040571499E-003  -7.4017730749469600E-004  -1.8515584103337128E-004  -4.6106963499243136E-033  -0.0000000000000000       -2.1243400425103895E-004  -8.4922424488089376E-004  -1.9088366384236498E-003  -3.3887184858121780E-003  -5.2853046220537776E-003  -7.5940260050249191E-003  -1.0309320722693912E-002  -1.3424647392254168E-002  -1.6932500918888323E-002  -2.0824430576199038E-002  -2.5091060364749073E-002  -2.9722111599665174E-002  -3.4706427672890276E-002  -4.0032000930429398E-002  -4.5686001599840036E-002  -5.1654808698277641E-002  -5.7924042846636249E-002  -6.4478600910732473E-002  -7.1302692386078365E-002  -7.8379877438590081E-002  -8.5693106509587849E-002  -9.3224761389676419E-002 -0.10095669766255465      -0.10887028841650354      -0.11694646911824812      -0.12516578354108798      -0.13350843063665163      -0.14195431223735627      -0.15048308147465392      -0.15907419179641996      -0.16770694646539688      -0.17636054841944718      -0.18501415037349747      -0.19364690504247439      -0.20223801536424044      -0.21076678460153811      -0.21921266620224278      -0.22755531329780637      -0.23577462772064631      -0.24385080842239082      -0.25176439917633969      -0.25949633544921802      -0.26702799032930657      -0.27434121940030426      -0.28141840445281607      -0.28824249592816192      -0.29479705399225820      -0.30106628814061681      -0.30703509523905437      -0.31268909590846505      -0.31801466916600413      -0.32299898523922932      -0.32763003647414535      -0.33189666626269537      -0.33578859592000615      -0.33929644944664028      -0.34241177611620049      -0.34512707083386956      -0.34743579221684062      -0.34933237835308217      -0.35081226020047079      -0.35187187259401354      -0.35250866283464338      -0.35272109683889441      -0.35250866283464338      -0.35187187259401354      -0.35081226020047079      -0.34933237835308228      -0.34743579221684062      -0.34512707083386956      -0.34241177611620049      -0.33929644944664028      -0.33578859592000615      -0.33189666626269537      -0.32763003647414535      -0.32299898523922932      -0.31801466916600413      -0.31268909590846505      -0.30703509523905437      -0.30106628814061681      -0.29479705399225820      -0.28824249592816203      -0.28141840445281596      -0.27434121940030437      -0.26702799032930663      -0.25949633544921802      -0.25176439917633986      -0.24385080842239101      -0.23577462772064631      -0.22755531329780646      -0.21921266620224281      -0.21076678460153822      -0.20223801536424063      -0.19364690504247439      -0.18501415037349755      -0.17636054841944726      -0.16770694646539699      -0.15907419179642004      -0.15048308147465386      -0.14195431223735627      -0.13350843063665169      -0.12516578354108804      -0.11694646911824819      -0.10887028841650354      -0.10095669766255465       -9.3224761389676461E-002  -8.5693106509587891E-002  -7.8379877438590137E-002  -7.1302692386078476E-002  -6.4478600910732459E-002  -5.7924042846636249E-002  -5.1654808698277654E-002  -4.5686001599840098E-002  -4.0032000930429454E-002  -3.4706427672890248E-002  -2.9722111599665174E-002  -2.5091060364749094E-002  -2.0824430576199066E-002  -1.6932500918888361E-002  -1.3424647392254213E-002  -1.0309320722693908E-002  -7.5940260050249252E-003  -5.2853046220537906E-003  -3.3887184858121936E-003  -1.9088366384236663E-003  -8.4922424488089235E-004  -2.1243400425103958E-004  -5.2899691553535234E-033  -0.0000000000000000       -2.3920039534544528E-004  -9.5622532667791367E-004  -2.1493474181338589E-003  -3.8156923340898108E-003  -5.9512457036886542E-003  -8.5508627918106442E-003  -1.1608280893190926E-002  -1.5116134419825083E-002  -1.9065972645315770E-002  -2.3448280063412808E-002  -2.8252499311701214E-002  -3.3467056605211938E-002  -3.9079389618683680E-002  -4.5075977750304599E-002  -5.1442374694026585E-002  -5.8163243241981716E-002  -6.5222392233159343E-002  -7.2602815559331374E-002  -8.0286733134256216E-002  -8.8255633727464325E-002  -9.6490319559433310E-002 -0.10497095255072066      -0.11367710211363470      -0.12258779437130972      -0.13168156268561249      -0.14093649937215383      -0.15033030847781914      -0.15984035949367240      -0.16944374187383432      -0.17911732022899413      -0.18883779006158882      -0.19858173390837916      -0.20832567775516952      -0.21804614758776422      -0.22771972594292403      -0.23732310832308595      -0.24683315933893926      -0.25622696844460452      -0.26548190513114595      -0.27457567344544864      -0.28348636570312369      -0.29219251526603779      -0.30067314825732511      -0.30890783408929401      -0.31687673468250221      -0.32456065225742708      -0.33194107558359909      -0.33900022457477674      -0.34572109312273186      -0.35208749006645390      -0.35808407819807475      -0.36369641121154656      -0.36891096850505722      -0.37371518775334561      -0.37809749517144270      -0.38204733339693336      -0.38555518692356749      -0.38861260502494782      -0.39121222211306977      -0.39334777548266858      -0.39501412039862460      -0.39620724249008055      -0.39692426742141296      -0.39716346781675843      -0.39692426742141296      -0.39620724249008055      -0.39501412039862460      -0.39334777548266864      -0.39121222211306977      -0.38861260502494782      -0.38555518692356749      -0.38204733339693336      -0.37809749517144270      -0.37371518775334561      -0.36891096850505722      -0.36369641121154656      -0.35808407819807475      -0.35208749006645390      -0.34572109312273186      -0.33900022457477674      -0.33194107558359909      -0.32456065225742714      -0.31687673468250210      -0.30890783408929412      -0.30067314825732516      -0.29219251526603779      -0.28348636570312380      -0.27457567344544886      -0.26548190513114595      -0.25622696844460463      -0.24683315933893932      -0.23732310832308609      -0.22771972594292425      -0.21804614758776422      -0.20832567775516964      -0.19858173390837927      -0.18883779006158893      -0.17911732022899424      -0.16944374187383426      -0.15984035949367240      -0.15033030847781920      -0.14093649937215388      -0.13168156268561257      -0.12258779437130972      -0.11367710211363470      -0.10497095255072071       -9.6490319559433366E-002  -8.8255633727464394E-002  -8.0286733134256341E-002  -7.2602815559331346E-002  -6.5222392233159343E-002  -5.8163243241981737E-002  -5.1442374694026655E-002  -4.5075977750304662E-002  -3.9079389618683652E-002  -3.3467056605211938E-002  -2.8252499311701235E-002  -2.3448280063412839E-002  -1.9065972645315812E-002  -1.5116134419825133E-002  -1.1608280893190923E-002  -8.5508627918106511E-003  -5.9512457036886689E-003  -3.8156923340898286E-003  -2.1493474181338776E-003  -9.5622532667791215E-004  -2.3920039534544598E-004  -5.9564979617409128E-033  -0.0000000000000000       -2.6539053173598419E-004  -1.0609227779075196E-003  -2.3846802316531842E-003  -4.2334738453194453E-003  -6.6028497131557845E-003  -9.4870998011637713E-003  -1.2879275698250920E-002  -1.6771205355561633E-002  -2.1153512773658675E-002  -2.6015640590127048E-002  -3.1345875513184789E-002  -3.7131376540028793E-002  -4.3358205891935404E-002  -5.0011362591589961E-002  -5.7074818601755353E-002  -6.4531557438217424E-002  -7.2363615163985900E-002  -8.0552123665992237E-002  -8.9077356110026359E-002  -9.7918774464408567E-002 -0.10705507897790627      -0.11646425949270066      -0.12612364846878479      -0.13600997559205275      -0.14609942383452454      -0.15636768683165272      -0.16679002743848367      -0.17734133732360627      -0.18799619745732171      -0.19872893934831226      -0.20951370688128546      -0.22032451860662025      -0.23113533033195507      -0.24192009786492821      -0.25265283975591879      -0.26330769988963426      -0.27385900977475691      -0.28428135038158781      -0.29454961337871605      -0.30463906162118776      -0.31452538874445574      -0.32418477772053994      -0.33359395823533433      -0.34273026274883195      -0.35157168110321424      -0.36009691354724838      -0.36828542204925468      -0.37611747977502319      -0.38357421861148522      -0.39063767462165067      -0.39729083132130516      -0.40351766067321188      -0.40930316170005576      -0.41463339662311355      -0.41949552443958193      -0.42387783185767897      -0.42776976151498963      -0.43116193741207687      -0.43404618750008478      -0.43641556336792109      -0.43826435698158739      -0.43958811443533308      -0.44038364668150459      -0.44064903721324061      -0.44038364668150459      -0.43958811443533308      -0.43826435698158739      -0.43641556336792114      -0.43404618750008478      -0.43116193741207687      -0.42776976151498963      -0.42387783185767897      -0.41949552443958193      -0.41463339662311355      -0.40930316170005576      -0.40351766067321188      -0.39729083132130516      -0.39063767462165067      -0.38357421861148522      -0.37611747977502319      -0.36828542204925468      -0.36009691354724843      -0.35157168110321413      -0.34273026274883206      -0.33359395823533439      -0.32418477772053994      -0.31452538874445585      -0.30463906162118798      -0.29454961337871605      -0.28428135038158786      -0.27385900977475697      -0.26330769988963437      -0.25265283975591901      -0.24192009786492821      -0.23113533033195516      -0.22032451860662033      -0.20951370688128557      -0.19872893934831240      -0.18799619745732166      -0.17734133732360627      -0.16679002743848373      -0.15636768683165281      -0.14609942383452459      -0.13600997559205275      -0.12612364846878479      -0.11646425949270070      -0.10705507897790631       -9.7918774464408637E-002  -8.9077356110026498E-002  -8.0552123665992209E-002  -7.2363615163985900E-002  -6.4531557438217452E-002  -5.7074818601755430E-002  -5.0011362591590031E-002  -4.3358205891935370E-002  -3.7131376540028793E-002  -3.1345875513184809E-002  -2.6015640590127082E-002  -2.1153512773658723E-002  -1.6771205355561692E-002  -1.2879275698250914E-002  -9.4870998011637783E-003  -6.6028497131558010E-003  -4.2334738453194644E-003  -2.3846802316532046E-003  -1.0609227779075179E-003  -2.6539053173598500E-004  -6.6086770428108645E-033  -0.0000000000000000       -2.9094131909010608E-004  -1.1630643732392864E-003  -2.6142681416211379E-003  -4.6410565472471904E-003  -7.2385468793225941E-003  -1.0400481556124096E-002  -1.4119243200062512E-002  -1.8385872988612547E-002  -2.3190092236900953E-002  -2.8520327159958687E-002  -3.4363736754982672E-002  -4.0706243736436262E-002  -4.7532568449463158E-002  -5.4826265679914193E-002  -6.2569764272308814E-002  -7.0744409460287622E-002  -7.9330507807578332E-002  -8.8307374651208997E-002  -9.7653383932672561E-002 -0.10734602029699637      -0.11736193333420401      -0.12767699383249842      -0.13826635190764675      -0.14910449686852767      -0.16016531867462108      -0.17142217083738245      -0.18284793461396792      -0.19441508433866103      -0.20609575373461234      -0.21786180304614111      -0.22968488682987173      -0.24153652224138941      -0.25338815765290712      -0.26521124143663771      -0.27697729074816646      -0.28865796014411776      -0.30022510986881096      -0.31165087364539640      -0.32290772580815785      -0.33396854761425110      -0.34480669257513208      -0.35539605065028052      -0.36571111114857491      -0.37572702418578247      -0.38541966055010635      -0.39476566983156991      -0.40374253667520060      -0.41232863502249129      -0.42050328021047007      -0.42824677880286477      -0.43554047603331575      -0.44236680074634271      -0.44870930772779621      -0.45455271732282021      -0.45988295224587800      -0.46468717149416638      -0.46895380128271641      -0.47267256292665488      -0.47583449760345631      -0.47843198793553166      -0.48045877634115780      -0.48190998010953962      -0.48278210316368880      -0.48307304448277893      -0.48278210316368880      -0.48190998010953962      -0.48045877634115780      -0.47843198793553177      -0.47583449760345631      -0.47267256292665488      -0.46895380128271641      -0.46468717149416638      -0.45988295224587800      -0.45455271732282021      -0.44870930772779621      -0.44236680074634271      -0.43554047603331575      -0.42824677880286477      -0.42050328021047007      -0.41232863502249129      -0.40374253667520060      -0.39476566983157002      -0.38541966055010624      -0.37572702418578258      -0.36571111114857496      -0.35539605065028052      -0.34480669257513225      -0.33396854761425138      -0.32290772580815785      -0.31165087364539651      -0.30022510986881101      -0.28865796014411793      -0.27697729074816674      -0.26521124143663771      -0.25338815765290718      -0.24153652224138952      -0.22968488682987187      -0.21786180304614125      -0.20609575373461228      -0.19441508433866103      -0.18284793461396798      -0.17142217083738254      -0.16016531867462117      -0.14910449686852767      -0.13826635190764675      -0.12767699383249848      -0.11736193333420407      -0.10734602029699646       -9.7653383932672713E-002  -8.8307374651208970E-002  -7.9330507807578332E-002  -7.0744409460287649E-002  -6.2569764272308898E-002  -5.4826265679914270E-002  -4.7532568449463124E-002  -4.0706243736436262E-002  -3.4363736754982700E-002  -2.8520327159958725E-002  -2.3190092236901005E-002  -1.8385872988612609E-002  -1.4119243200062507E-002  -1.0400481556124105E-002  -7.2385468793226115E-003  -4.6410565472472121E-003  -2.6142681416211604E-003  -1.1630643732392844E-003  -2.9094131909010689E-004  -7.2449352420329433E-033  -0.0000000000000000       -3.1579120332308997E-004  -1.2624040446235119E-003  -2.8375580506530807E-003  -5.0374585374440744E-003  -7.8568057520352879E-003  -1.1288807640041122E-002  -1.5325196208305506E-002  -1.9956247443221612E-002  -2.5170804736732343E-002  -3.0956305763576358E-002  -3.7298812745029948E-002  -4.4183046026236787E-002  -5.1592420886234870E-002  -5.9509087492001789E-002  -6.7913973900266197E-002  -7.6786832003489527E-002  -8.6106286309330454E-002  -9.5849885436078489E-002 -0.10599415619999870      -0.11651466016428778      -0.12738605251340834      -0.13858214311096981      -0.15007595959406106      -0.16183981235203482      -0.17384536123320538      -0.18606368381875601      -0.19846534509937955      -0.21102046838679372      -0.22369880728930019      -0.23646981857799154      -0.24930273576806478      -0.26216664323797828      -0.27503055070789184      -0.28786346789796508      -0.30063447918665637      -0.31331281808916289      -0.32586794137657710      -0.33826960265720057      -0.35048792524275135      -0.36249347412392174      -0.37425732688189556      -0.38575114336498689      -0.39694723396254833      -0.40781862631166882      -0.41833913027595798      -0.42848340103987820      -0.43822700016662625      -0.44754645447246716      -0.45641931257569046      -0.46482419898395499      -0.47274086558972184      -0.48015024044971999      -0.48703447373092673      -0.49337698071238034      -0.49916248173922440      -0.50437703903273512      -0.50900809026765115      -0.51304447883591564      -0.51647648072392138      -0.51929582793851259      -0.52149572842530367      -0.52307088243133315      -0.52401749527263364      -0.52433328647595667      -0.52401749527263364      -0.52307088243133315      -0.52149572842530367      -0.51929582793851270      -0.51647648072392138      -0.51304447883591564      -0.50900809026765115      -0.50437703903273512      -0.49916248173922440      -0.49337698071238034      -0.48703447373092673      -0.48015024044971999      -0.47274086558972184      -0.46482419898395499      -0.45641931257569046      -0.44754645447246716      -0.43822700016662625      -0.42848340103987831      -0.41833913027595787      -0.40781862631166893      -0.39694723396254838      -0.38575114336498689      -0.37425732688189572      -0.36249347412392208      -0.35048792524275135      -0.33826960265720069      -0.32586794137657715      -0.31331281808916306      -0.30063447918665664      -0.28786346789796508      -0.27503055070789195      -0.26216664323797839      -0.24930273576806491      -0.23646981857799168      -0.22369880728930014      -0.21102046838679372      -0.19846534509937960      -0.18606368381875610      -0.17384536123320546      -0.16183981235203482      -0.15007595959406106      -0.13858214311096989      -0.12738605251340840      -0.11651466016428788      -0.10599415619999887       -9.5849885436078461E-002  -8.6106286309330454E-002  -7.6786832003489555E-002  -6.7913973900266295E-002  -5.9509087492001865E-002  -5.1592420886234829E-002  -4.4183046026236787E-002  -3.7298812745029976E-002  -3.0956305763576400E-002  -2.5170804736732399E-002  -1.9956247443221678E-002  -1.5325196208305501E-002  -1.1288807640041131E-002  -7.8568057520353070E-003  -5.0374585374440978E-003  -2.8375580506531050E-003  -1.2624040446235097E-003  -3.1579120332309089E-004  -7.8637397576755828E-033  -0.0000000000000000       -3.3988031888722601E-004  -1.3587024740907047E-003  -3.0540120338002695E-003  -5.4217248487950006E-003  -8.4561368915164244E-003  -1.2149937997570524E-002  -1.6494229476554045E-002  -2.1478545549779130E-002  -2.7090878563250848E-002  -3.3317707915157431E-002  -4.0144032628184306E-002  -4.7553407488182355E-002  -5.5527982662129292E-002  -6.4048546699940714E-002  -7.3094572816536307E-002  -8.2644268342662919E-002  -9.2674627225343489E-002 -0.10316148545147406      -0.11407957926104748      -0.12540260600976455      -0.13710328753440751      -0.14915343586832477      -0.16152402114871173      -0.17418524155209261      -0.18710659508952368      -0.20025695308855634      -0.21360463518493569      -0.22711748564337259      -0.24076295082352683      -0.25450815760457773      -0.26831999257945194      -0.28216518182792105      -0.29601037107639022      -0.30982220605126437      -0.32356741283231533      -0.33721287801246957      -0.35072572847090655      -0.36407341056728582      -0.37722376856631862      -0.39014512210374952      -0.40280634250713043      -0.41517692778751752      -0.42722707612143473      -0.43892775764607761      -0.45025078439479477      -0.46116887820436819      -0.47165573643049880      -0.48168609531317935      -0.49123579083930596      -0.50028181695590168      -0.50880238099371300      -0.51677695616765995      -0.52418633102765788      -0.53101265574068479      -0.53723948509259145      -0.54285181810606320      -0.54783613417928823      -0.55218042565827186      -0.55587422676432585      -0.55890863880704722      -0.56127635162204204      -0.56297166118175157      -0.56399048333695501      -0.56433036365584233      -0.56399048333695501      -0.56297166118175157      -0.56127635162204204      -0.55890863880704733      -0.55587422676432585      -0.55218042565827186      -0.54783613417928823      -0.54285181810606320      -0.53723948509259145      -0.53101265574068479      -0.52418633102765788      -0.51677695616765995      -0.50880238099371300      -0.50028181695590168      -0.49123579083930596      -0.48168609531317935      -0.47165573643049880      -0.46116887820436836      -0.45025078439479466      -0.43892775764607772      -0.42722707612143485      -0.41517692778751752      -0.40280634250713065      -0.39014512210374985      -0.37722376856631862      -0.36407341056728598      -0.35072572847090661      -0.33721287801246980      -0.32356741283231566      -0.30982220605126437      -0.29601037107639039      -0.28216518182792122      -0.26831999257945210      -0.25450815760457790      -0.24076295082352675      -0.22711748564337259      -0.21360463518493575      -0.20025695308855646      -0.18710659508952376      -0.17418524155209261      -0.16152402114871173      -0.14915343586832486      -0.13710328753440756      -0.12540260600976463      -0.11407957926104766      -0.10316148545147404       -9.2674627225343489E-002  -8.2644268342662947E-002  -7.3094572816536404E-002  -6.4048546699940798E-002  -5.5527982662129251E-002  -4.7553407488182355E-002  -4.0144032628184341E-002  -3.3317707915157480E-002  -2.7090878563250910E-002  -2.1478545549779200E-002  -1.6494229476554038E-002  -1.2149937997570534E-002  -8.4561368915164453E-003  -5.4217248487950249E-003  -3.0540120338002959E-003  -1.3587024740907023E-003  -3.3988031888722699E-004  -8.4635998354597301E-033  -0.0000000000000000       -3.6315063299316268E-004  -1.4517276702895312E-003  -3.2631086344581716E-003  -5.7929297500981672E-003  -9.0350964565557804E-003  -1.2981798090254895E-002  -1.7623526701269689E-002  -2.2949099958808825E-002  -2.8945688090429762E-002  -3.5598844790084336E-002  -4.2892542020535385E-002  -5.0809208626302310E-002  -5.9329772664113781E-002  -6.8433707348889330E-002  -7.8099080504562921E-002  -8.8302607400615837E-002  -9.9019706847032013E-002 -0.11022456041253807      -0.12189017462346535      -0.13398844599339274      -0.14649022872690656      -0.15936540493437490      -0.17258295718858183      -0.18611104324842609      -0.19991707276966914      -0.21396778581792883      -0.22822933299477488      -0.24266735698389427      -0.25724707532087565      -0.27193336418721270      -0.28669084302665948      -0.30148395978008935      -0.31627707653351916      -0.33103455537296594      -0.34572084423930299      -0.36030056257628440      -0.37473858656540388      -0.38900013374224984      -0.40305084679050968      -0.41685687631175256      -0.43038496237159685      -0.44360251462580391      -0.45647769083327222      -0.46897947356678593      -0.48107774493671340      -0.49274335914764072      -0.50394821271314683      -0.51466531215956290      -0.52486883905561588      -0.53453421221128949      -0.54363814689606504      -0.55215871093387658      -0.56007537753964343      -0.56736907477009446      -0.57402223146974907      -0.58001881960137003      -0.58534439285890905      -0.58998612146992402      -0.59393282310362294      -0.59717498981008055      -0.59970481092572059      -0.60151619188988925      -0.60260476892718562      -0.60296791956017881      -0.60260476892718562      -0.60151619188988925      -0.59970481092572059      -0.59717498981008066      -0.59393282310362294      -0.58998612146992402      -0.58534439285890905      -0.58001881960137003      -0.57402223146974907      -0.56736907477009446      -0.56007537753964343      -0.55215871093387658      -0.54363814689606504      -0.53453421221128949      -0.52486883905561588      -0.51466531215956290      -0.50394821271314683      -0.49274335914764084      -0.48107774493671329      -0.46897947356678610      -0.45647769083327228      -0.44360251462580391      -0.43038496237159707      -0.41685687631175289      -0.40305084679050968      -0.38900013374225001      -0.37473858656540393      -0.36030056257628462      -0.34572084423930333      -0.33103455537296594      -0.31627707653351933      -0.30148395978008946      -0.28669084302665965      -0.27193336418721287      -0.25724707532087560      -0.24266735698389427      -0.22822933299477496      -0.21396778581792894      -0.19991707276966922      -0.18611104324842609      -0.17258295718858183      -0.15936540493437495      -0.14649022872690662      -0.13398844599339285      -0.12189017462346553      -0.11022456041253804       -9.9019706847032013E-002  -8.8302607400615865E-002  -7.8099080504563018E-002  -6.8433707348889428E-002  -5.9329772664113732E-002  -5.0809208626302310E-002  -4.2892542020535419E-002  -3.5598844790084384E-002  -2.8945688090429824E-002  -2.2949099958808901E-002  -1.7623526701269682E-002  -1.2981798090254905E-002  -9.0350964565558030E-003  -5.7929297500981941E-003  -3.2631086344582002E-003  -1.4517276702895288E-003  -3.6315063299316371E-004  -9.0430703599164615E-033  -0.0000000000000000       -3.8554608541598013E-004  -1.5412555273743044E-003  -3.4643441206011045E-003  -6.1501789762326287E-003  -9.5922896828503114E-003  -1.3782383894268625E-002  -1.8710367306523347E-002  -2.4364367975933998E-002  -3.0730764919655991E-002  -3.7794220929821390E-002  -4.5537719522216025E-002  -5.3942605930480447E-002  -6.2988632047076082E-002  -7.2654005202749658E-002  -8.2915440666982518E-002  -9.3748217742945755E-002 -0.10512623932182406      -0.11702209475303706      -0.12940712587889694      -0.14225149607462106      -0.15552426212737389      -0.16919344878117726      -0.18322612576810290      -0.19758848714017205      -0.21224593271084499      -0.22716315140990134      -0.24230420635090111      -0.25763262140629162      -0.27311146908159389      -0.28870345947697112      -0.30437103012186378      -0.32007643646627132      -0.33578184281067885      -0.35144941345557151      -0.36704140385094869      -0.38252025152625097      -0.39784866658164159      -0.41298972152264130      -0.42790694022169773      -0.44256438579237056      -0.45692674716443971      -0.47095942415136555      -0.48462861080516884      -0.49790137685792152      -0.51074574705364584      -0.52313077817950571      -0.53502663361071867      -0.54640465518959702      -0.55723743226556022      -0.56749886772979319      -0.57716424088546658      -0.58621026700206236      -0.59461515341032667      -0.60235865200272132      -0.60942210801288677      -0.61578850495660875      -0.62144250562601933      -0.62637048903827419      -0.63056058324969233      -0.63400269395631004      -0.63668852881194160      -0.63861161740516847      -0.63976732684712678      -0.64015287293254275      -0.63976732684712678      -0.63861161740516847      -0.63668852881194160      -0.63400269395631015      -0.63056058324969233      -0.62637048903827419      -0.62144250562601933      -0.61578850495660875      -0.60942210801288677      -0.60235865200272132      -0.59461515341032667      -0.58621026700206236      -0.57716424088546658      -0.56749886772979319      -0.55723743226556022      -0.54640465518959702      -0.53502663361071867      -0.52313077817950582      -0.51074574705364562      -0.49790137685792168      -0.48462861080516889      -0.47095942415136555      -0.45692674716443993      -0.44256438579237090      -0.42790694022169773      -0.41298972152264141      -0.39784866658164164      -0.38252025152625119      -0.36704140385094908      -0.35144941345557151      -0.33578184281067902      -0.32007643646627143      -0.30437103012186395      -0.28870345947697129      -0.27311146908159384      -0.25763262140629162      -0.24230420635090119      -0.22716315140990145      -0.21224593271084510      -0.19758848714017205      -0.18322612576810290      -0.16919344878117731      -0.15552426212737394      -0.14225149607462118      -0.12940712587889713      -0.11702209475303701      -0.10512623932182406       -9.3748217742945783E-002  -8.2915440666982629E-002  -7.2654005202749755E-002  -6.2988632047076040E-002  -5.3942605930480447E-002  -4.5537719522216066E-002  -3.7794220929821438E-002  -3.0730764919656060E-002  -2.4364367975934078E-002  -1.8710367306523340E-002  -1.3782383894268635E-002  -9.5922896828503357E-003  -6.1501789762326573E-003  -3.4643441206011344E-003  -1.5412555273743021E-003  -3.8554608541598127E-004  -9.6007553357967399E-033  -0.0000000000000000       -4.0701272354918172E-004  -1.6270703648955927E-003  -3.6572336983168013E-003  -6.4926118825212892E-003  -1.0126374243113509E-002  -1.4549766728286805E-002  -1.9752132998100969E-002  -2.5720940096538553E-002  -3.2441808644493662E-002  -3.9898547480955719E-002  -4.8073192668934492E-002  -5.6946050772157794E-002  -6.6495746298284419E-002  -7.6699273194337295E-002  -8.7532050270300477E-002  -9.8967980417358825E-002 -0.11097951347811877      -0.12353771261735103      -0.13661232403336071      -0.15017184984204612      -0.16418362395805983      -0.17861389079026987      -0.19342788656193544      -0.20858992305968982      -0.22406347360957232      -0.23981126107298528      -0.25579534765058609      -0.27197722627776871      -0.28831791339155510      -0.30477804284541293      -0.32131796074575086      -0.33789782098162124      -0.35447768121749168      -0.37101759911782956      -0.38747772857168739      -0.40381841568547383      -0.42000029431265651      -0.43598438089025726      -0.45173216835367036      -0.46720571890355267      -0.48236775540130711      -0.49718175117297281      -0.51161201800518286      -0.52562379212119636      -0.53918331792988194      -0.55225792934589168      -0.56481612848512386      -0.57682766154588383      -0.58826359169294218      -0.59909636876890549      -0.60929989566495824      -0.61884959119108496      -0.62772244929430809      -0.63589709448228693      -0.64335383331874907      -0.65007470186670413      -0.65604350896514163      -0.66124587523495593      -0.66566926772012913      -0.66930303008072123      -0.67213840826492588      -0.67416857159834709      -0.67538862923969345      -0.67579564196324271      -0.67538862923969345      -0.67416857159834709      -0.67213840826492588      -0.66930303008072145      -0.66566926772012913      -0.66124587523495593      -0.65604350896514163      -0.65007470186670413      -0.64335383331874907      -0.63589709448228693      -0.62772244929430809      -0.61884959119108496      -0.60929989566495824      -0.59909636876890549      -0.58826359169294218      -0.57682766154588383      -0.56481612848512386      -0.55225792934589180      -0.53918331792988183      -0.52562379212119659      -0.51161201800518286      -0.49718175117297281      -0.48236775540130733      -0.46720571890355306      -0.45173216835367036      -0.43598438089025743      -0.42000029431265662      -0.40381841568547405      -0.38747772857168777      -0.37101759911782956      -0.35447768121749185      -0.33789782098162141      -0.32131796074575103      -0.30477804284541316      -0.28831791339155505      -0.27197722627776871      -0.25579534765058620      -0.23981126107298539      -0.22406347360957243      -0.20858992305968982      -0.19342788656193544      -0.17861389079026996      -0.16418362395805991      -0.15017184984204623      -0.13661232403336090      -0.12353771261735098      -0.11097951347811877       -9.8967980417358853E-002  -8.7532050270300588E-002  -7.6699273194337392E-002  -6.6495746298284378E-002  -5.6946050772157794E-002  -4.8073192668934533E-002  -3.9898547480955768E-002  -3.2441808644493732E-002  -2.5720940096538636E-002  -1.9752132998100962E-002  -1.4549766728286817E-002  -1.0126374243113535E-002  -6.4926118825213196E-003  -3.6572336983168329E-003  -1.6270703648955899E-003  -4.0701272354918292E-004  -1.0135311251146233E-032  -0.0000000000000000       -4.2749883238124933E-004  -1.7089654473933153E-003  -3.8413126797174155E-003  -6.8194035180993212E-003  -1.0636063480859419E-002  -1.5282097899847495E-002  -2.0746314071203649E-002  -2.7015548219562275E-002  -3.4074697210739920E-002  -4.1906754936508410E-002  -5.0492853283799134E-002  -5.9812307589640068E-002  -6.9842666472320708E-002  -8.0559765918736884E-002  -9.1937787497615206E-002 -0.10394932055837521      -0.11656542826578739      -0.12975571731134417      -0.14348841113340177      -0.15773042646970117      -0.17244745305784384      -0.18760403629171965      -0.20316366263475841      -0.21908884758423741      -0.23534122597473184      -0.25188164440315874      -0.26867025555275459      -0.28566661418875128      -0.30282977459448951      -0.32011838921323654      -0.33749080825807209      -0.35490518004987293      -0.37231955184167381      -0.38969197088650925      -0.40698058550525634      -0.42414374591099463      -0.44114010454699137      -0.45792871569658711      -0.47446913412501418      -0.49072151251550844      -0.50664669746498747      -0.52220632380802634      -0.53736290704190215      -0.55207993363004471      -0.56632194896634425      -0.58005464278840180      -0.59324493183395866      -0.60586103954137083      -0.61787257260213080      -0.62925059418100926      -0.63996769362742523      -0.64999805251010601      -0.65931750681594681      -0.66790360516323755      -0.67573566288900611      -0.68279481188018376      -0.68906404602854232      -0.69452826219989861      -0.69917429661888653      -0.70299095658164656      -0.70596904742002864      -0.70810139465235267      -0.70938286126736472      -0.70981036009974596      -0.70938286126736472      -0.70810139465235267      -0.70596904742002864      -0.70299095658164668      -0.69917429661888653      -0.69452826219989861      -0.68906404602854232      -0.68279481188018376      -0.67573566288900611      -0.66790360516323755      -0.65931750681594681      -0.64999805251010601      -0.63996769362742523      -0.62925059418100926      -0.61787257260213080      -0.60586103954137083      -0.59324493183395866      -0.58005464278840202      -0.56632194896634402      -0.55207993363004482      -0.53736290704190226      -0.52220632380802634      -0.50664669746498769      -0.49072151251550883      -0.47446913412501418      -0.45792871569658727      -0.44114010454699149      -0.42414374591099485      -0.40698058550525673      -0.38969197088650925      -0.37231955184167398      -0.35490518004987309      -0.33749080825807232      -0.32011838921323676      -0.30282977459448945      -0.28566661418875128      -0.26867025555275464      -0.25188164440315886      -0.23534122597473195      -0.21908884758423741      -0.20316366263475841      -0.18760403629171973      -0.17244745305784392      -0.15773042646970128      -0.14348841113340199      -0.12975571731134411      -0.11656542826578739      -0.10394932055837525       -9.1937787497615331E-002  -8.0559765918736995E-002  -6.9842666472320653E-002  -5.9812307589640068E-002  -5.0492853283799176E-002  -4.1906754936508465E-002  -3.4074697210739996E-002  -2.7015548219562365E-002  -2.0746314071203639E-002  -1.5282097899847509E-002  -1.0636063480859447E-002  -6.8194035180993524E-003  -3.8413126797174485E-003  -1.7089654473933125E-003  -4.2749883238125057E-004  -1.0645450313943299E-032  -0.0000000000000000       -4.4695505908163506E-004  -1.7867434824405729E-003  -4.0161376024133366E-003  -7.1297666132930475E-003  -1.1120129510070804E-002  -1.5977613159013766E-002  -2.1690515456546298E-002  -2.8245073520642514E-002  -3.5625496846814521E-002  -4.3814005348820836E-002  -5.2790872192451488E-002  -6.2534471319199494E-002  -7.3021329545330083E-002  -8.4226183110836100E-002  -9.6122038542049051E-002 -0.10868023768128131      -0.12187052672683803      -0.13566112911707570      -0.15001882208292200      -0.16490901668443700      -0.18029584113859853      -0.19614222723756980      -0.21240999964925905      -0.22905996788503791      -0.24605202071306134      -0.26334522278973860      -0.28089791327656138      -0.29866780620471278      -0.31661209234567023      -0.33468754234238612      -0.35285061085259606      -0.37105754145336201      -0.38926447205412806      -0.40742754056433794      -0.42550299056105384      -0.44344727670201128      -0.46121716963016279      -0.47876986011698552      -0.49606306219366286      -0.51305511502168621      -0.52970508325746501      -0.54597285566915443      -0.56181924176812570      -0.57720606622228710      -0.59209626082380218      -0.60645395378964850      -0.62024455617988616      -0.63343484522544291      -0.64599304436467520      -0.65788889979588816      -0.66909375336139409      -0.67958061158752481      -0.68932421071427274      -0.69830107755790338      -0.70648958605990975      -0.71387000938608169      -0.72042456745017791      -0.72613746974771054      -0.73099495339665332      -0.73498531629343100      -0.73809894530431086      -0.74032833942428367      -0.74166812784764258      -0.74211508290672423      -0.74166812784764258      -0.74032833942428367      -0.73809894530431086      -0.73498531629343122      -0.73099495339665332      -0.72613746974771054      -0.72042456745017791      -0.71387000938608169      -0.70648958605990975      -0.69830107755790338      -0.68932421071427274      -0.67958061158752481      -0.66909375336139409      -0.65788889979588816      -0.64599304436467520      -0.63343484522544291      -0.62024455617988616      -0.60645395378964873      -0.59209626082380207      -0.57720606622228721      -0.56181924176812581      -0.54597285566915443      -0.52970508325746535      -0.51305511502168655      -0.49606306219366286      -0.47876986011698569      -0.46121716963016290      -0.44344727670201156      -0.42550299056105428      -0.40742754056433794      -0.38926447205412823      -0.37105754145336217      -0.35285061085259622      -0.33468754234238629      -0.31661209234567012      -0.29866780620471278      -0.28089791327656144      -0.26334522278973871      -0.24605202071306148      -0.22905996788503791      -0.21240999964925905      -0.19614222723756991      -0.18029584113859862      -0.16490901668443714      -0.15001882208292222      -0.13566112911707565      -0.12187052672683803      -0.10868023768128135       -9.6122038542049176E-002  -8.4226183110836211E-002  -7.3021329545330027E-002  -6.2534471319199494E-002  -5.2790872192451530E-002  -4.3814005348820892E-002  -3.5625496846814604E-002  -2.8245073520642608E-002  -2.1690515456546291E-002  -1.5977613159013776E-002  -1.1120129510070832E-002  -7.1297666132930804E-003  -4.0161376024133713E-003  -1.7867434824405701E-003  -4.4695505908163636E-004  -1.1129943554502751E-032  -0.0000000000000000       -4.6533453189605370E-004  -1.8602170959383859E-003  -4.1812872978529356E-003  -7.4229534762215530E-003  -1.1577406173284122E-002  -1.6634636948606344E-002  -2.2582462490289362E-002  -2.9406553965635279E-002  -3.7090471540560166E-002  -4.5615703984594337E-002  -5.4961713266057942E-002  -6.5105984029978192E-002  -7.6024077839551701E-002  -8.7689692050478996E-002 -0.10007472317633891      -0.11314933459234867      -0.12688202841440632      -0.14123972138025270      -0.15618782454994759      -0.17169032663365613      -0.18770988074599979      -0.20420789437797462      -0.22114462236968602      -0.23847926265991976      -0.25617005458188147      -0.27417437946830070      -0.29244886332353359      -0.31094948131531708      -0.32963166383444620      -0.34845040386686643      -0.36736036541951278      -0.38631599273868794      -0.40527162005786310      -0.42418158161050940      -0.44300032164292963      -0.46168250416205880      -0.48018312215384240      -0.49845760600907518      -0.51646193089549453      -0.53415272281745607      -0.55148736310768987      -0.56842409109940140      -0.58492210473137618      -0.60094165884371975      -0.61644416092742849      -0.63139226409712335      -0.64574995706296967      -0.65948265088502733      -0.67255726230103707      -0.68494229342689716      -0.69660790763782432      -0.70752600144739797      -0.71767027221131807      -0.72701628149278164      -0.73554151393681588      -0.74322543151174081      -0.75004952298708660      -0.75599734852876976      -0.76105457930409182      -0.76520903200115431      -0.76845069817952305      -0.77077176838143768      -0.77216665094547998      -0.77263198547737599      -0.77216665094547998      -0.77077176838143768      -0.76845069817952305      -0.76520903200115453      -0.76105457930409182      -0.75599734852876976      -0.75004952298708660      -0.74322543151174081      -0.73554151393681588      -0.72701628149278164      -0.71767027221131807      -0.70752600144739797      -0.69660790763782432      -0.68494229342689716      -0.67255726230103707      -0.65948265088502733      -0.64574995706296967      -0.63139226409712346      -0.61644416092742826      -0.60094165884371986      -0.58492210473137629      -0.56842409109940140      -0.55148736310769009      -0.53415272281745652      -0.51646193089549453      -0.49845760600907535      -0.48018312215384246      -0.46168250416205908      -0.44300032164293007      -0.42418158161050940      -0.40527162005786327      -0.38631599273868811      -0.36736036541951300      -0.34845040386686665      -0.32963166383444614      -0.31094948131531708      -0.29244886332353370      -0.27417437946830087      -0.25617005458188163      -0.23847926265991976      -0.22114462236968602      -0.20420789437797471      -0.18770988074599990      -0.17169032663365627      -0.15618782454994781      -0.14123972138025268      -0.12688202841440632      -0.11314933459234872      -0.10007472317633903       -8.7689692050479107E-002  -7.6024077839551646E-002  -6.5105984029978192E-002  -5.4961713266057984E-002  -4.5615703984594393E-002  -3.7090471540560249E-002  -2.9406553965635379E-002  -2.2582462490289352E-002  -1.6634636948606358E-002  -1.1577406173284151E-002  -7.4229534762215868E-003  -4.1812872978529720E-003  -1.8602170959383828E-003  -4.6533453189605506E-004  -1.1587623786171489E-032  -0.0000000000000000       -4.8259297306464351E-004  -1.9292092835163093E-003  -4.3363639059544956E-003  -7.6982577940519041E-003  -1.2006791850964982E-002  -1.7251586440767616E-002  -2.3420006393903216E-002  -3.0497191446414905E-002  -3.8466092039622986E-002  -4.7307510394005159E-002  -5.7000146758328943E-002  -6.7520650722617981E-002  -7.8843677471335055E-002  -9.0941948841262388E-002 -0.10378631903698646      -0.11734584484567187      -0.13158786018197119      -0.14647805478348619      -0.16198055686719465      -0.17805801954771830      -0.19467171080924020      -0.21178160681432384      -0.22934648832484320      -0.24732404000273750      -0.26567095235136712      -0.28434302605188433      -0.30329527844326432      -0.32248205188947487      -0.34185712377272126      -0.36137381784778078      -0.38098511668916618      -0.40064377496022169      -0.42030243323127731      -0.43991373207266266      -0.45943042614772217      -0.47880549803096861      -0.49799227147717923      -0.51694452386855916      -0.53561659756907654      -0.55396350991770593      -0.57194106159560032      -0.58950594310611981      -0.60661583911120343      -0.62322953037272522      -0.63930699305324901      -0.65480949513695741      -0.66969968973847238      -0.68394170507477170      -0.69750123088345717      -0.71034560107918132      -0.72244387244910846      -0.73376689919782578      -0.74428740316211461      -0.75398003952643844      -0.76282145788082067      -0.77079035847402877      -0.77786754352654042      -0.78403596347967608      -0.78928075806947862      -0.79358929212639162      -0.79695118601448911      -0.79935834063692734      -0.80080495694737897      -0.80128754992044360      -0.80080495694737897      -0.79935834063692734      -0.79695118601448911      -0.79358929212639173      -0.78928075806947862      -0.78403596347967608      -0.77786754352654042      -0.77079035847402877      -0.76282145788082067      -0.75398003952643844      -0.74428740316211461      -0.73376689919782578      -0.72244387244910846      -0.71034560107918132      -0.69750123088345717      -0.68394170507477170      -0.66969968973847238      -0.65480949513695763      -0.63930699305324878      -0.62322953037272533      -0.60661583911120343      -0.58950594310611981      -0.57194106159560054      -0.55396350991770638      -0.53561659756907654      -0.51694452386855927      -0.49799227147717934      -0.47880549803096889      -0.45943042614772261      -0.43991373207266266      -0.42030243323127747      -0.40064377496022191      -0.38098511668916640      -0.36137381784778100      -0.34185712377272115      -0.32248205188947487      -0.30329527844326443      -0.28434302605188450      -0.26567095235136723      -0.24732404000273750      -0.22934648832484320      -0.21178160681432392      -0.19467171080924031      -0.17805801954771844      -0.16198055686719490      -0.14647805478348613      -0.13158786018197119      -0.11734584484567191      -0.10378631903698660       -9.0941948841262513E-002  -7.8843677471335000E-002  -6.7520650722617981E-002  -5.7000146758328984E-002  -4.7307510394005221E-002  -3.8466092039623069E-002  -3.0497191446415009E-002  -2.3420006393903205E-002  -1.7251586440767630E-002  -1.2006791850965011E-002  -7.6982577940519397E-003  -4.3363639059545329E-003  -1.9292092835163060E-003  -4.8259297306464498E-004  -1.2017388417183368E-032  -0.0000000000000000       -4.9868880549096847E-004  -1.9935538369514655E-003  -4.4809938335859901E-003  -7.9550163345686372E-003  -1.2407252115406107E-002  -1.7826975350132567E-002  -2.4201129450763866E-002  -3.1514358521761626E-002  -3.9749044353730612E-002  -4.8885348867228298E-002  -5.8901261904435918E-002  -6.9772654253556457E-002  -8.1473335778199443E-002  -9.3975118511713210E-002 -0.10724788456446599      -0.12125965868047972      -0.13597668526862236      -0.15136350972278390      -0.16738306383512747      -0.18399675509664942      -0.20116455966991309      -0.21884511880997939      -0.23699583850124595      -0.25557299207016121      -0.27453182552661110      -0.29382666538020136      -0.31341102867169629      -0.33323773495453912      -0.35325901995668013      -0.37342665064889163      -0.39369204144236031      -0.41400637123562617      -0.43432070102889203      -0.45458609182236065      -0.47475372251457215      -0.49477500751671322      -0.51460171379955610      -0.53418607709105104      -0.55348091694464141      -0.57243975040109107      -0.59101690397000639      -0.60916762366127308      -0.62684818280133936      -0.64401598737460286      -0.66062967863612498      -0.67664923274846855      -0.69203605720263017      -0.70675308379077273      -0.72076485790678646      -0.73403762395953931      -0.74653940669305296      -0.75824008821769617      -0.76911148056681655      -0.77912739360402417      -0.78826369811752195      -0.79649838394949091      -0.80381161302048865      -0.81018576712112000      -0.81560549035584629      -0.82005772613668371      -0.82353174863766654      -0.82601918863430102      -0.82751405366576147      -0.82801274247125245      -0.82751405366576147      -0.82601918863430102      -0.82353174863766654      -0.82005772613668393      -0.81560549035584629      -0.81018576712112000      -0.80381161302048865      -0.79649838394949091      -0.78826369811752195      -0.77912739360402417      -0.76911148056681655      -0.75824008821769617      -0.74653940669305296      -0.73403762395953931      -0.72076485790678646      -0.70675308379077273      -0.69203605720263017      -0.67664923274846878      -0.66062967863612476      -0.64401598737460308      -0.62684818280133947      -0.60916762366127308      -0.59101690397000672      -0.57243975040109152      -0.55348091694464141      -0.53418607709105115      -0.51460171379955622      -0.49477500751671349      -0.47475372251457265      -0.45458609182236065      -0.43432070102889220      -0.41400637123562634      -0.39369204144236053      -0.37342665064889186      -0.35325901995668002      -0.33323773495453912      -0.31341102867169640      -0.29382666538020147      -0.27453182552661126      -0.25557299207016121      -0.23699583850124595      -0.21884511880997951      -0.20116455966991320      -0.18399675509664956      -0.16738306383512772      -0.15136350972278387      -0.13597668526862236      -0.12125965868047978      -0.10724788456446613       -9.3975118511713349E-002  -8.1473335778199388E-002  -6.9772654253556457E-002  -5.8901261904435967E-002  -4.8885348867228361E-002  -3.9749044353730695E-002  -3.1514358521761737E-002  -2.4201129450763855E-002  -1.7826975350132581E-002  -1.2407252115406138E-002  -7.9550163345686736E-003  -4.4809938335860292E-003  -1.9935538369514620E-003  -4.9868880549096988E-004  -1.2418202106899342E-032  -0.0000000000000000       -5.1358325290488515E-004  -2.0530957445787125E-003  -4.6148286545836716E-003  -8.1926105439582581E-003  -1.2777822222754285E-002  -1.8359417514420426E-002  -2.4923949867009045E-002  -3.2455604747097633E-002  -4.0936237738385013E-002  -5.0345418253179432E-002  -6.0660478751473894E-002  -7.1856569349035393E-002  -8.3906717682952756E-002  -9.6781893890421106E-002 -0.11045108054422451      -0.12488134737643462      -0.14003793061031045      -0.15588431670928182      -0.17238233034125663      -0.18949222634634039      -0.20717278548640677      -0.22538141374585324      -0.24407424494431545      -0.26320624641413765      -0.28273132748801361      -0.30260245053544110      -0.32277174428049427      -0.34319061912791965      -0.36380988421972765      -0.38457986594027777      -0.40545052758436967      -0.42637158990004870      -0.44729265221572778      -0.46816331385981963      -0.48893329558036969      -0.50955256067217780      -0.52997143551960324      -0.55014072926465629      -0.57001185231208396      -0.58953693338595969      -0.60866893485578200      -0.62736176605424443      -0.64557039431369079      -0.66325095345375695      -0.68036084945884090      -0.69685886309081579      -0.71270524918978706      -0.72786183242366298      -0.74229209925587303      -0.75596128590967659      -0.76883646211714474      -0.78088661045106234      -0.79208270104862366      -0.80239776154691811      -0.81180694206171267      -0.82028757505299998      -0.82781922993308854      -0.83438376228567723      -0.83996535757734325      -0.84455056925613914      -0.84812835114551388      -0.85069008405551882      -0.85222959654719266      -0.85274317980009762      -0.85222959654719266      -0.85069008405551882      -0.84812835114551388      -0.84455056925613936      -0.83996535757734325      -0.83438376228567723      -0.82781922993308854      -0.82028757505299998      -0.81180694206171267      -0.80239776154691811      -0.79208270104862366      -0.78088661045106234      -0.76883646211714474      -0.75596128590967659      -0.74229209925587303      -0.72786183242366298      -0.71270524918978706      -0.69685886309081591      -0.68036084945884068      -0.66325095345375717      -0.64557039431369090      -0.62736176605424443      -0.60866893485578222      -0.58953693338596025      -0.57001185231208396      -0.55014072926465651      -0.52997143551960335      -0.50955256067217802      -0.48893329558037019      -0.46816331385981963      -0.44729265221572795      -0.42637158990004886      -0.40545052758436989      -0.38457986594027799      -0.36380988421972754      -0.34319061912791965      -0.32277174428049438      -0.30260245053544127      -0.28273132748801372      -0.26320624641413765      -0.24407424494431545      -0.22538141374585333      -0.20717278548640686      -0.18949222634634053      -0.17238233034125691      -0.15588431670928177      -0.14003793061031045      -0.12488134737643466      -0.11045108054422464       -9.6781893890421244E-002  -8.3906717682952700E-002  -7.1856569349035393E-002  -6.0660478751473942E-002  -5.0345418253179501E-002  -4.0936237738385103E-002  -3.2455604747097744E-002  -2.4923949867009035E-002  -1.8359417514420440E-002  -1.2777822222754316E-002  -8.1926105439582963E-003  -4.6148286545837115E-003  -2.0530957445787090E-003  -5.1358325290488667E-004  -1.2789099260033758E-032  -0.0000000000000000       -5.2724043327797394E-004  -2.1076915647273214E-003  -4.7375459491412111E-003  -8.4104680369595508E-003  -1.3117609437162807E-002  -1.8847630233820998E-002  -2.5586726304944424E-002  -3.3318662577822657E-002  -4.2024812140736695E-002  -5.1684201116820837E-002  -6.2273559191969155E-002  -7.3767375675060365E-002  -8.6137960955447374E-002  -9.9355513209654273E-002 -0.11338819019657993      -0.12820218596824554      -0.14376181231128426      -0.16002958472297354      -0.17696631271468485      -0.19453119422520426      -0.21268191391647084      -0.23137474511493300      -0.25056465515293513      -0.27020541385635810      -0.29024970491715796      -0.31064923988249676      -0.33135487448585471      -0.35231672703987305      -0.37348429860570759      -0.39480659464939594      -0.41623224789215635      -0.43770964205866147      -0.45918703622516666      -0.48061268946792707      -0.50193498551161542      -0.52310255707745001      -0.54406440963146840      -0.56477004423482624      -0.58516957920016521      -0.60521387026096485      -0.62485462896438793      -0.64404453900239023      -0.66273737020085233      -0.68088808989211869      -0.69845297140263829      -0.71538969939434960      -0.73165747180603891      -0.74721709814907766      -0.76203109392074320      -0.77606377090766898      -0.78928132316187571      -0.80165190844226297      -0.81314572492535397      -0.82373508300050235      -0.83339447197658656      -0.84210062153950060      -0.84983255781237876      -0.85657165388350232      -0.86230167468016028      -0.86700881608036351      -0.87068173816818195      -0.87331159255259583      -0.87489204368404516      -0.87541928411732317      -0.87489204368404516      -0.87331159255259583      -0.87068173816818195      -0.86700881608036362      -0.86230167468016028      -0.85657165388350232      -0.84983255781237876      -0.84210062153950060      -0.83339447197658656      -0.82373508300050235      -0.81314572492535397      -0.80165190844226297      -0.78928132316187571      -0.77606377090766898      -0.76203109392074320      -0.74721709814907766      -0.73165747180603891      -0.71538969939434982      -0.69845297140263807      -0.68088808989211891      -0.66273737020085244      -0.64404453900239023      -0.62485462896438815      -0.60521387026096540      -0.58516957920016521      -0.56477004423482646      -0.54406440963146852      -0.52310255707745035      -0.50193498551161586      -0.48061268946792707      -0.45918703622516688      -0.43770964205866170      -0.41623224789215663      -0.39480659464939616      -0.37348429860570748      -0.35231672703987305      -0.33135487448585482      -0.31064923988249687      -0.29024970491715812      -0.27020541385635810      -0.25056465515293513      -0.23137474511493311      -0.21268191391647095      -0.19453119422520443      -0.17696631271468513      -0.16002958472297349      -0.14376181231128426      -0.12820218596824559      -0.11338819019658007       -9.9355513209654411E-002  -8.6137960955447304E-002  -7.3767375675060365E-002  -6.2273559191969204E-002  -5.1684201116820906E-002  -4.2024812140736785E-002  -3.3318662577822768E-002  -2.5586726304944414E-002  -1.8847630233821012E-002  -1.3117609437162838E-002  -8.4104680369595890E-003  -4.7375459491412518E-003  -2.1076915647273179E-003  -5.2724043327797546E-004  -1.3129186352857956E-032  -0.0000000000000000       -5.3962744526648838E-004  -2.1572097712845243E-003  -4.8488500805472529E-003  -8.6080639757898127E-003  -1.3425795181470314E-002  -1.9290437361130858E-002  -2.6187862078078657E-002  -3.4101452832027535E-002  -4.3012145089702539E-002  -5.2898472212970463E-002  -6.3736617173851373E-002  -7.5500469931825118E-002  -8.8161690335206017E-002 -0.10168977639505022      -0.11605213776711930      -0.13121417426487370      -0.14713935921435262      -0.16378932745013144      -0.18112396774036510      -0.19910151941825940      -0.21767867298717464      -0.23681067445699674      -0.25645143316041963      -0.27655363278939954      -0.29706884538428535      -0.31794764800101560      -0.33913974177531958      -0.36059407309708669      -0.38225895660298537      -0.40408219969103021      -0.42601122825713178      -0.44799321335071834      -0.46997519844430491      -0.49190422701040648      -0.51372747009845132      -0.53539235360435000      -0.55684668492611722      -0.57803877870042109      -0.59891758131715145      -0.61943279391203709      -0.63953499354101706      -0.65917575224444014      -0.67830775371426222      -0.69688490728317731      -0.71486245896107170      -0.73219709925130538      -0.74884706748708429      -0.76477225243656322      -0.77993428893431749      -0.79429665030638674      -0.80782473636623076      -0.82048595676961189      -0.83224980952758543      -0.84308795448846641      -0.85297428161173439      -0.86188497386940932      -0.86979856462335814      -0.87669598934030613      -0.88256063151996644      -0.88737836272564685      -0.89113757662088966      -0.89382921693015238      -0.89544679925617032      -0.89598642670143680      -0.89544679925617032      -0.89382921693015238      -0.89113757662088966      -0.88737836272564707      -0.88256063151996644      -0.87669598934030613      -0.86979856462335814      -0.86188497386940932      -0.85297428161173439      -0.84308795448846641      -0.83224980952758543      -0.82048595676961189      -0.80782473636623076      -0.79429665030638674      -0.77993428893431749      -0.76477225243656322      -0.74884706748708429      -0.73219709925130561      -0.71486245896107159      -0.69688490728317742      -0.67830775371426233      -0.65917575224444014      -0.63953499354101739      -0.61943279391203765      -0.59891758131715145      -0.57803877870042131      -0.55684668492611733      -0.53539235360435034      -0.51372747009845177      -0.49190422701040648      -0.46997519844430513      -0.44799321335071851      -0.42601122825713200      -0.40408219969103043      -0.38225895660298526      -0.36059407309708669      -0.33913974177531964      -0.31794764800101577      -0.29706884538428552      -0.27655363278939954      -0.25645143316041963      -0.23681067445699683      -0.21767867298717475      -0.19910151941825954      -0.18112396774036538      -0.16378932745013142      -0.14713935921435262      -0.13121417426487372      -0.11605213776711945      -0.10168977639505036       -8.8161690335205947E-002  -7.5500469931825118E-002  -6.3736617173851429E-002  -5.2898472212970532E-002  -4.3012145089702629E-002  -3.4101452832027646E-002  -2.6187862078078647E-002  -1.9290437361130876E-002  -1.3425795181470346E-002  -8.6080639757898526E-003  -4.8488500805472946E-003  -2.1572097712845208E-003  -5.3962744526648990E-004  -1.3437644085777212E-032  -0.0000000000000000       -5.5071444747357382E-004  -2.2015310705534425E-003  -4.9484729074001487E-003  -8.7849223345250384E-003  -1.3701637009224886E-002  -1.9686772135194999E-002  -2.6725908997680986E-002  -3.4802089699425554E-002  -4.3895858013728320E-002  -5.3985306256200093E-002  -6.5046128062293457E-002  -7.7051676943463973E-002  -8.9973030480895069E-002 -0.10377906000213805      -0.11843650557281094      -0.13391005612269344      -0.15016243451318781      -0.16715448734121127      -0.18484527926317287      -0.20319219161180249      -0.22215102506825238      -0.24167610614212820      -0.26172039720292806      -0.28223560979781392      -0.30317232098272417      -0.32448009238657510      -0.34610759172171457      -0.36800271644789889      -0.39011271929187630      -0.41238433532018814      -0.43476391025905908      -0.45719752975224215      -0.47963114924542521      -0.50201072418429604      -0.52428234021260789      -0.54639234305658546      -0.56828746778276984      -0.58991496711790914      -0.61122273852176023      -0.63215944970667037      -0.65267466230155624      -0.67271895336235632      -0.69224403443623206      -0.71120286789268183      -0.72954978024131156      -0.74724057216327322      -0.76423262499129663      -0.78048500338179105      -0.79595855393167347      -0.81061599950234653      -0.82442202902358941      -0.83734338256102059      -0.84934893144219092      -0.86040975324828439      -0.87049920149075621      -0.87959296980505897      -0.88766915050680351      -0.89470828736928965      -0.90069342249525952      -0.90561013716995931      -0.90944658659708433      -0.91219352843393109      -0.91384434505701084      -0.91439505950448452      -0.91384434505701084      -0.91219352843393109      -0.90944658659708433      -0.90561013716995953      -0.90069342249525952      -0.89470828736928965      -0.88766915050680351      -0.87959296980505897      -0.87049920149075621      -0.86040975324828439      -0.84934893144219092      -0.83734338256102059      -0.82442202902358941      -0.81061599950234653      -0.79595855393167347      -0.78048500338179105      -0.76423262499129663      -0.74724057216327344      -0.72954978024131134      -0.71120286789268206      -0.69224403443623217      -0.67271895336235632      -0.65267466230155657      -0.63215944970667093      -0.61122273852176023      -0.58991496711790936      -0.56828746778276995      -0.54639234305658579      -0.52428234021260844      -0.50201072418429604      -0.47963114924542544      -0.45719752975224232      -0.43476391025905936      -0.41238433532018842      -0.39011271929187624      -0.36800271644789889      -0.34610759172171462      -0.32448009238657527      -0.30317232098272434      -0.28223560979781392      -0.26172039720292806      -0.24167610614212831      -0.22215102506825249      -0.20319219161180263      -0.18484527926317315      -0.16715448734121122      -0.15016243451318781      -0.13391005612269349      -0.11843650557281109      -0.10377906000213818       -8.9973030480895000E-002  -7.7051676943463973E-002  -6.5046128062293512E-002  -5.3985306256200162E-002  -4.3895858013728417E-002  -3.4802089699425671E-002  -2.6725908997680976E-002  -1.9686772135195017E-002  -1.3701637009224920E-002  -8.7849223345250801E-003  -4.9484729074001921E-003  -2.2015310705534390E-003  -5.5071444747357545E-004  -1.3713729357095218E-032  -0.0000000000000000       -5.6047473033980690E-004  -2.2405486886420507E-003  -5.0361744295840827E-003  -8.9406170458880777E-003  -1.3944470393302577E-002  -2.0035679750827873E-002  -2.7199570861594750E-002  -3.5418885284434633E-002  -4.4673821970975976E-002  -5.4942084968104182E-002  -6.6198937130865568E-002  -7.8417259716416207E-002  -9.1567617715448940E-002 -0.10561833076370863      -0.12053554946276500      -0.13628333692617800      -0.15282375535460491      -0.17011695743128222      -0.18812128231770139      -0.20679335601821874      -0.22608819587180903      -0.24595931891923653      -0.26635885388457531      -0.28723765650130562      -0.30854542790515666      -0.33023083580847601      -0.35224163816420734      -0.37452480902155710      -0.39702666627015459      -0.41969300096495810      -0.44246920792035138      -0.46530041725881888      -0.48813162659728637      -0.51090783355267955      -0.53357416824748305      -0.55607602549608071      -0.57835919635343047      -0.60036999870916175      -0.62205540661248127      -0.64336317801633203      -0.66424198063306250      -0.68464151559840147      -0.70451263864582880      -0.72380747849941895      -0.74247955219993644      -0.76048387708635568      -0.77777707916303296      -0.79431749759145986      -0.81006528505487285      -0.82498250375392934      -0.83903321680218890      -0.85218357480122187      -0.86440189738677231      -0.87565874954953371      -0.88592701254666206      -0.89518194923320338      -0.90340126365604312      -0.91056515476681021      -0.91665636412433527      -0.92166021747174964      -0.92556466008805383      -0.92836028582899588      -0.93004035978729804      -0.93060083451763786      -0.93004035978729804      -0.92836028582899588      -0.92556466008805383      -0.92166021747174987      -0.91665636412433527      -0.91056515476681021      -0.90340126365604312      -0.89518194923320338      -0.88592701254666206      -0.87565874954953371      -0.86440189738677231      -0.85218357480122187      -0.83903321680218890      -0.82498250375392934      -0.81006528505487285      -0.79431749759145986      -0.77777707916303296      -0.76048387708635590      -0.74247955219993622      -0.72380747849941918      -0.70451263864582891      -0.68464151559840147      -0.66424198063306272      -0.64336317801633258      -0.62205540661248127      -0.60036999870916197      -0.57835919635343058      -0.55607602549608104      -0.53357416824748360      -0.51090783355267955      -0.48813162659728659      -0.46530041725881904      -0.44246920792035166      -0.41969300096495837      -0.39702666627015454      -0.37452480902155710      -0.35224163816420745      -0.33023083580847618      -0.30854542790515682      -0.28723765650130562      -0.26635885388457531      -0.24595931891923664      -0.22608819587180914      -0.20679335601821891      -0.18812128231770170      -0.17011695743128216      -0.15282375535460491      -0.13628333692617806      -0.12053554946276515      -0.10561833076370877       -9.1567617715448885E-002  -7.8417259716416207E-002  -6.6198937130865609E-002  -5.4942084968104252E-002  -4.4673821970976073E-002  -3.5418885284434751E-002  -2.7199570861594739E-002  -2.0035679750827887E-002  -1.3944470393302611E-002  -8.9406170458881194E-003  -5.0361744295841261E-003  -2.2405486886420468E-003  -5.6047473033980864E-004  -1.3956777053211160E-032  -0.0000000000000000       -5.6888478048886307E-004  -2.2741686286908325E-003  -5.1117433664503659E-003  -9.0747730276820072E-003  -1.4153710326811446E-002  -2.0336319659022717E-002  -2.7607706576901897E-002  -3.5950353672465546E-002  -4.5344162778130873E-002  -5.5766503384961821E-002  -6.7192267161547317E-002  -7.9593928442170850E-002  -9.2941610538550240E-002 -0.10720315771539626      -0.12234421265639603      -0.13832829923399692      -0.15511691038359271      -0.17266960087041552      -0.19094408472564833      -0.20989633711702835      -0.22948070040852336      -0.24964999415357642      -0.27035562875693442      -0.29154772253123840      -0.31317522186637786      -0.33518602422210919      -0.35752710364763890      -0.38014463852578345      -0.40298414123395926      -0.42599058940963819      -0.44910855850403819      -0.47228235530471591      -0.49545615210539373      -0.51857412119979363      -0.54158056937547261      -0.56442007208364842      -0.58703760696179308      -0.60937868638732273      -0.63138948874305423      -0.65301698807819342      -0.67420908185249750      -0.69491471645585567      -0.71508401020090862      -0.73466837349240355      -0.75362062588378365      -0.77189510973901654      -0.78944780022583938      -0.80623641137543511      -0.82222049795303598      -0.83736155289403591      -0.85162310007088182      -0.86497078216726131      -0.87737244344788468      -0.88879820722447023      -0.89922054783130123      -0.90861435693696657      -0.91695700403253011      -0.92422839095040943      -0.93041100028262058      -0.93548993758174992      -0.93945296724298166      -0.94229054198074125      -0.94399582582894315      -0.94456471060943203      -0.94399582582894315      -0.94229054198074125      -0.93945296724298166      -0.93548993758175014      -0.93041100028262058      -0.92422839095040943      -0.91695700403253011      -0.90861435693696657      -0.89922054783130123      -0.88879820722447023      -0.87737244344788468      -0.86497078216726131      -0.85162310007088182      -0.83736155289403591      -0.82222049795303598      -0.80623641137543511      -0.78944780022583938      -0.77189510973901676      -0.75362062588378353      -0.73466837349240377      -0.71508401020090873      -0.69491471645585567      -0.67420908185249784      -0.65301698807819397      -0.63138948874305423      -0.60937868638732295      -0.58703760696179319      -0.56442007208364875      -0.54158056937547305      -0.51857412119979363      -0.49545615210539395      -0.47228235530471613      -0.44910855850403847      -0.42599058940963846      -0.40298414123395915      -0.38014463852578345      -0.35752710364763901      -0.33518602422210936      -0.31317522186637803      -0.29154772253123840      -0.27035562875693442      -0.24964999415357653      -0.22948070040852347      -0.20989633711702851      -0.19094408472564864      -0.17266960087041547      -0.15511691038359271      -0.13832829923399698      -0.12234421265639618      -0.10720315771539642       -9.2941610538550171E-002  -7.9593928442170850E-002  -6.7192267161547373E-002  -5.5766503384961898E-002  -4.5344162778130977E-002  -3.5950353672465671E-002  -2.7607706576901887E-002  -2.0336319659022734E-002  -1.4153710326811482E-002  -9.0747730276820489E-003  -5.1117433664504101E-003  -2.2741686286908290E-003  -5.6888478048886470E-004  -1.4166201650936621E-032  -0.0000000000000000       -5.7592433737329977E-004  -2.3023098973194525E-003  -5.1749976658110319E-003  -9.1870670863960103E-003  -1.4328852732424421E-002  -2.0587967591907751E-002  -2.7949332908915787E-002  -3.6395214509620417E-002  -4.5905265525473679E-002  -5.6456575410596295E-002  -6.8023725135289412E-002  -8.0578848422703561E-002  -9.4091698881140537E-002 -0.10852972287025990      -0.12385813792565041      -0.14004001655283310      -0.15703637518882976      -0.17480626811698124      -0.19330688610876465      -0.21249365955497526      -0.23232036583781815      -0.25273924068524350      -0.27370109323926178      -0.29515542456102895      -0.31705054928721332      -0.33933372014456303      -0.36195125502270759      -0.38484866629906339      -0.40797079210428938      -0.43126192921206163      -0.45466596723302499      -0.47812652378963533      -0.50158708034624566      -0.52499111836720902      -0.54828225547498122      -0.57140438128020732      -0.59430179255656312      -0.61691932743470757      -0.63920249829205744      -0.66109762301824160      -0.68255195434000893      -0.70351380689402743      -0.72393268174145264      -0.74375938802429542      -0.76294616147050620      -0.78144677946228958      -0.79921667239044103      -0.81621303102643772      -0.83239490965362040      -0.84772332470901102      -0.86216134869813021      -0.87567419915656741      -0.88822932244398134      -0.89979647216867453      -0.91034778205379718      -0.91985783306965041      -0.92830371467035500      -0.93566507998736315      -0.94192419484684631      -0.94706598049287460      -0.95107804991345979      -0.95395073768195138      -0.95567712324189746      -0.95625304757927077      -0.95567712324189746      -0.95395073768195138      -0.95107804991345979      -0.94706598049287483      -0.94192419484684631      -0.93566507998736315      -0.92830371467035500      -0.91985783306965041      -0.91034778205379718      -0.89979647216867453      -0.88822932244398134      -0.87567419915656741      -0.86216134869813021      -0.84772332470901102      -0.83239490965362040      -0.81621303102643772      -0.79921667239044103      -0.78144677946228980      -0.76294616147050598      -0.74375938802429553      -0.72393268174145275      -0.70351380689402743      -0.68255195434000915      -0.66109762301824215      -0.63920249829205744      -0.61691932743470779      -0.59430179255656324      -0.57140438128020754      -0.54828225547498177      -0.52499111836720902      -0.50158708034624588      -0.47812652378963549      -0.45466596723302527      -0.43126192921206191      -0.40797079210428927      -0.38484866629906339      -0.36195125502270770      -0.33933372014456320      -0.31705054928721349      -0.29515542456102895      -0.27370109323926178      -0.25273924068524362      -0.23232036583781826      -0.21249365955497543      -0.19330688610876492      -0.17480626811698119      -0.15703637518882976      -0.14004001655283313      -0.12385813792565056      -0.10852972287026005       -9.4091698881140468E-002  -8.0578848422703561E-002  -6.8023725135289467E-002  -5.6456575410596364E-002  -4.5905265525473783E-002  -3.6395214509620542E-002  -2.7949332908915780E-002  -2.0587967591907768E-002  -1.4328852732424456E-002  -9.1870670863960537E-003  -5.1749976658110770E-003  -2.3023098973194486E-003  -5.7592433737330151E-004  -1.4341498628072261E-032  -0.0000000000000000       -5.8157644208398996E-004  -2.3249046997468993E-003  -5.2257849425184980E-003  -9.2772286958068464E-003  -1.4469475676745712E-002  -2.0790017307570893E-002  -2.8223626849879665E-002  -3.6752396087177314E-002  -4.6355778467339237E-002  -5.7010638601054660E-002  -6.8691307997005943E-002  -8.1369646899512427E-002  -9.5015112079666703E-002 -0.10959483041664805      -0.12507367809195027      -0.14141436520573672      -0.15857752561147492      -0.17652181175243234      -0.19520399427156140      -0.21457906615480785      -0.23460035115694886      -0.25521961624875683      -0.27638718781459137      -0.29805207132049011      -0.32016207416446757      -0.34266393141306506      -0.36550343412124092      -0.38862555992646686      -0.41197460560241916      -0.43549432125292947      -0.45912804582291206      -0.48281884359980803      -0.50650964137670407      -0.53014336594668654      -0.55366308159719690      -0.57701212727314921      -0.60013425307837531      -0.62297375578655101      -0.64547561303514867      -0.66758561587912602      -0.68925049938502481      -0.71041807095085951      -0.73103733604266741      -0.75105862104480825      -0.77043369292805486      -0.78911587544718398      -0.80706016158814142      -0.82422332199387960      -0.84056400910766593      -0.85604285678296832      -0.87062257511994956      -0.88426804030010397      -0.89694637920261033      -0.90862704859856158      -0.91928190873227711      -0.92888529111243900      -0.93741406034973662      -0.94484766989204549      -0.95116821152287045      -0.95636045850380924      -0.96041190225709783      -0.96331278249986940      -0.96505611075753228      -0.96563768719961629      -0.96505611075753228      -0.96331278249986940      -0.96041190225709783      -0.95636045850380946      -0.95116821152287045      -0.94484766989204549      -0.93741406034973662      -0.92888529111243900      -0.91928190873227711      -0.90862704859856158      -0.89694637920261033      -0.88426804030010397      -0.87062257511994956      -0.85604285678296832      -0.84056400910766593      -0.82422332199387960      -0.80706016158814142      -0.78911587544718420      -0.77043369292805464      -0.75105862104480847      -0.73103733604266752      -0.71041807095085951      -0.68925049938502514      -0.66758561587912657      -0.64547561303514867      -0.62297375578655123      -0.60013425307837542      -0.57701212727314954      -0.55366308159719746      -0.53014336594668654      -0.50650964137670429      -0.48281884359980826      -0.45912804582291233      -0.43549432125292975      -0.41197460560241905      -0.38862555992646686      -0.36550343412124103      -0.34266393141306523      -0.32016207416446774      -0.29805207132049011      -0.27638718781459137      -0.25521961624875689      -0.23460035115694897      -0.21457906615480801      -0.19520399427156171      -0.17652181175243231      -0.15857752561147492      -0.14141436520573678      -0.12507367809195044      -0.10959483041664821       -9.5015112079666633E-002  -8.1369646899512427E-002  -6.8691307997005999E-002  -5.7010638601054729E-002  -4.6355778467339334E-002  -3.6752396087177439E-002  -2.8223626849879654E-002  -2.0790017307570911E-002  -1.4469475676745749E-002  -9.2772286958068897E-003  -5.2257849425185431E-003  -2.3249046997468954E-003  -5.8157644208399169E-004  -1.4482245678845954E-032  -0.0000000000000000       -5.8582747820561988E-004  -2.3418986031150551E-003  -5.2639828455747347E-003  -9.3450406487002226E-003  -1.4575240386785340E-002  -2.0941982050549653E-002  -2.8429927601664441E-002  -3.7021037923430505E-002  -4.6694616278590319E-002  -5.7427358169580903E-002  -6.9193407481109706E-002  -8.1964418769801040E-002  -9.5709625550852051E-002 -0.11039591441718910      -0.12598790481256633      -0.14244803426642422      -0.15973664888517128      -0.17781209888188723      -0.19663083891430744      -0.21614753298936706      -0.23631516368157862      -0.25708514540212868      -0.27840744144581708      -0.30023068453386198      -0.32250230056217394      -0.34516863525697744      -0.36817508343265637      -0.39146622054042868      -0.41498593619093910      -0.43867756932910162      -0.46248404473554455      -0.48634801052581283      -0.51021197631608117      -0.53401845172252405      -0.55771008486068652      -0.58122980051119699      -0.60452093761896941      -0.62752738579464828      -0.65019372048945190      -0.67246533651776363      -0.69428857960580859      -0.71561087564949721      -0.73638085737004721      -0.75654848806225861      -0.77606518213731834      -0.79488392216973858      -0.81295937216645453      -0.83024798678520162      -0.84670811623905951      -0.86230010663443690      -0.87698639550077373      -0.89073160228182491      -0.90350261357051609      -0.91526866288204489      -0.92600140477303561      -0.93567498312819541      -0.94426609344996137      -0.95175403900107636      -0.95812078066484041      -0.96335098040292544      -0.96743203820605117      -0.97035412244851083      -0.97211019357342021      -0.97269602105162589      -0.97211019357342021      -0.97035412244851083      -0.96743203820605117      -0.96335098040292566      -0.95812078066484041      -0.95175403900107636      -0.94426609344996137      -0.93567498312819541      -0.92600140477303561      -0.91526866288204489      -0.90350261357051609      -0.89073160228182491      -0.87698639550077373      -0.86230010663443690      -0.84670811623905951      -0.83024798678520162      -0.81295937216645453      -0.79488392216973880      -0.77606518213731812      -0.75654848806225883      -0.73638085737004733      -0.71561087564949721      -0.69428857960580892      -0.67246533651776419      -0.65019372048945190      -0.62752738579464851      -0.60452093761896952      -0.58122980051119733      -0.55771008486068707      -0.53401845172252405      -0.51021197631608139      -0.48634801052581306      -0.46248404473554483      -0.43867756932910190      -0.41498593619093899      -0.39146622054042868      -0.36817508343265648      -0.34516863525697761      -0.32250230056217410      -0.30023068453386198      -0.27840744144581708      -0.25708514540212879      -0.23631516368157873      -0.21614753298936723      -0.19663083891430774      -0.17781209888188718      -0.15973664888517128      -0.14244803426642427      -0.12598790481256650      -0.11039591441718925       -9.5709625550851982E-002  -8.1964418769801040E-002  -6.9193407481109762E-002  -5.7427358169580979E-002  -4.6694616278590423E-002  -3.7021037923430630E-002  -2.8429927601664431E-002  -2.0941982050549670E-002  -1.4575240386785376E-002  -9.3450406487002643E-003  -5.2639828455747807E-003  -2.3418986031150512E-003  -5.8582747820562161E-004  -1.4588103731284399E-032  -0.0000000000000000       -5.8866720461982561E-004  -2.3532506676222156E-003  -5.2894993528855407E-003  -9.3903395801419893E-003  -1.4645892066092920E-002  -2.1043495724467651E-002  -2.8567738167689250E-002  -3.7200492836666203E-002  -4.6920962669260935E-002  -5.7705730202234129E-002  -6.9528813985964777E-002  -8.2361731176038025E-002  -9.6173566150912285E-002 -0.11093104499035907      -0.12659861563525174      -0.14313853353558972      -0.16051095258042525      -0.17867402109063524      -0.19758398264328153      -0.21719528148466702      -0.23746067227813575      -0.25833133392222762      -0.27975698716498804      -0.30168601573108972      -0.32406559066996071      -0.34684179762535400      -0.36995976671975400      -0.39336380474071736      -0.41699752931070000      -0.44080400471714287      -0.46472587907559110      -0.48870552249540639      -0.51268516591522173      -0.53660704027366979      -0.56041351568011277      -0.58404724025009536      -0.60745127827105894      -0.63056924736545883      -0.65334545432085223      -0.67572502925972300      -0.69765405782582468      -0.71907971106858537      -0.73995037271267716      -0.76021576350614573      -0.77982706234753141      -0.79873702390017776      -0.81690009241038775      -0.83427251145522319      -0.85081242935556123      -0.86648000000045400      -0.88123747883990067      -0.89504931381477504      -0.90788223100484811      -0.91970531478857886      -0.93049008232155206      -0.94021055215414684      -0.94884330682312368      -0.95636754926634537      -0.96276515292471998      -0.96802070541067076      -0.97212154563792741      -0.97505779432319073      -0.97682237778619307      -0.97741104499081299      -0.97682237778619307      -0.97505779432319073      -0.97212154563792741      -0.96802070541067098      -0.96276515292471998      -0.95636754926634537      -0.94884330682312368      -0.94021055215414684      -0.93049008232155206      -0.91970531478857886      -0.90788223100484811      -0.89504931381477504      -0.88123747883990067      -0.86648000000045400      -0.85081242935556123      -0.83427251145522319      -0.81690009241038775      -0.79873702390017798      -0.77982706234753119      -0.76021576350614595      -0.73995037271267727      -0.71907971106858537      -0.69765405782582501      -0.67572502925972355      -0.65334545432085223      -0.63056924736545905      -0.60745127827105905      -0.58404724025009569      -0.56041351568011333      -0.53660704027366979      -0.51268516591522195      -0.48870552249540661      -0.46472587907559137      -0.44080400471714315      -0.41699752931069989      -0.39336380474071736      -0.36995976671975411      -0.34684179762535416      -0.32406559066996088      -0.30168601573108972      -0.27975698716498804      -0.25833133392222773      -0.23746067227813586      -0.21719528148466719      -0.19758398264328184      -0.17867402109063518      -0.16051095258042525      -0.14313853353558978      -0.12659861563525190      -0.11093104499035922       -9.6173566150912215E-002  -8.2361731176038025E-002  -6.9528813985964832E-002  -5.7705730202234205E-002  -4.6920962669261039E-002  -3.7200492836666328E-002  -2.8567738167689240E-002  -2.1043495724467669E-002  -1.4645892066092956E-002  -9.3903395801420327E-003  -5.2894993528855858E-003  -2.3532506676222117E-003  -5.8866720461982734E-004  -1.4658817764067207E-032  -0.0000000000000000       -5.9008878017694465E-004  -2.3589335451506595E-003  -5.3022729929498198E-003  -9.4130163610385894E-003  -1.4681260508584648E-002  -2.1094313773992870E-002  -2.8636726550229759E-002  -3.7290328504280032E-002  -4.7034272351070369E-002  -5.7845084076405158E-002  -6.9696719487922817E-002  -8.2560626957836308E-002  -9.6405816206305492E-002 -0.11119893295973526      -0.12690433930414274      -0.14348419954001318      -0.16089857133181398      -0.17910550193257999      -0.19806112925175504      -0.21771978752281060      -0.23803411731607646      -0.25895517963175541      -0.28043257379826053      -0.30241455889184710      -0.32484817838503022      -0.34767938772349760      -0.37085318452417532      -0.39431374108078565      -0.41800453885768157      -0.44186850464794980      -0.46584814806776503      -0.48988570005576026      -0.51392325204375555      -0.53790289546357073      -0.56176686125383901      -0.58545765903073499      -0.60891821558734538      -0.63209201238802304      -0.65492322172649053      -0.67735684121967343      -0.69933882631326005      -0.72081622047976535      -0.74173728279544426      -0.76205161258871001      -0.78171027085976574      -0.80066589817894074      -0.81887282877970680      -0.83628720057150763      -0.85286706080737795      -0.86857246715178560      -0.88336558390521525      -0.89721077315368458      -0.91007468062359786      -0.92192631603511555      -0.93273712776045048      -0.94248107160724082      -0.95113467356129100      -0.95867708633752802      -0.96509013960293599      -0.97035838375048200      -0.97446912711857092      -0.97741246656637015      -0.97918131133134378      -0.97977140011152075      -0.97918131133134378      -0.97741246656637015      -0.97446912711857092      -0.97035838375048222      -0.96509013960293599      -0.95867708633752802      -0.95113467356129100      -0.94248107160724082      -0.93273712776045048      -0.92192631603511555      -0.91007468062359786      -0.89721077315368458      -0.88336558390521525      -0.86857246715178560      -0.85286706080737795      -0.83628720057150763      -0.81887282877970680      -0.80066589817894096      -0.78171027085976552      -0.76205161258871024      -0.74173728279544437      -0.72081622047976535      -0.69933882631326039      -0.67735684121967399      -0.65492322172649053      -0.63209201238802326      -0.60891821558734549      -0.58545765903073532      -0.56176686125383957      -0.53790289546357073      -0.51392325204375577      -0.48988570005576049      -0.46584814806776531      -0.44186850464795008      -0.41800453885768146      -0.39431374108078565      -0.37085318452417543      -0.34767938772349777      -0.32484817838503038      -0.30241455889184710      -0.28043257379826053      -0.25895517963175552      -0.23803411731607657      -0.21771978752281076      -0.19806112925175534      -0.17910550193257993      -0.16089857133181398      -0.14348419954001324      -0.12690433930414291      -0.11119893295973542       -9.6405816206305422E-002  -8.2560626957836308E-002  -6.9696719487922873E-002  -5.7845084076405234E-002  -4.7034272351070473E-002  -3.7290328504280157E-002  -2.8636726550229748E-002  -2.1094313773992887E-002  -1.4681260508584685E-002  -9.4130163610386328E-003  -5.3022729929498658E-003  -2.3589335451506556E-003  -5.9008878017694638E-004  -1.4694217420895583E-032  -0.0000000000000000       -5.9008878017694465E-004  -2.3589335451506595E-003  -5.3022729929498198E-003  -9.4130163610385894E-003  -1.4681260508584648E-002  -2.1094313773992870E-002  -2.8636726550229759E-002  -3.7290328504280032E-002  -4.7034272351070369E-002  -5.7845084076405158E-002  -6.9696719487922817E-002  -8.2560626957836308E-002  -9.6405816206305492E-002 -0.11119893295973526      -0.12690433930414274      -0.14348419954001318      -0.16089857133181398      -0.17910550193257999      -0.19806112925175504      -0.21771978752281060      -0.23803411731607646      -0.25895517963175541      -0.28043257379826053      -0.30241455889184710      -0.32484817838503022      -0.34767938772349760      -0.37085318452417532      -0.39431374108078565      -0.41800453885768157      -0.44186850464794980      -0.46584814806776503      -0.48988570005576026      -0.51392325204375555      -0.53790289546357073      -0.56176686125383901      -0.58545765903073499      -0.60891821558734538      -0.63209201238802304      -0.65492322172649053      -0.67735684121967343      -0.69933882631326005      -0.72081622047976535      -0.74173728279544426      -0.76205161258871001      -0.78171027085976574      -0.80066589817894074      -0.81887282877970680      -0.83628720057150763      -0.85286706080737795      -0.86857246715178560      -0.88336558390521525      -0.89721077315368458      -0.91007468062359786      -0.92192631603511555      -0.93273712776045048      -0.94248107160724082      -0.95113467356129100      -0.95867708633752802      -0.96509013960293599      -0.97035838375048200      -0.97446912711857092      -0.97741246656637015      -0.97918131133134378      -0.97977140011152075      -0.97918131133134378      -0.97741246656637015      -0.97446912711857092      -0.97035838375048222      -0.96509013960293599      -0.95867708633752802      -0.95113467356129100      -0.94248107160724082      -0.93273712776045048      -0.92192631603511555      -0.91007468062359786      -0.89721077315368458      -0.88336558390521525      -0.86857246715178560      -0.85286706080737795      -0.83628720057150763      -0.81887282877970680      -0.80066589817894096      -0.78171027085976552      -0.76205161258871024      -0.74173728279544437      -0.72081622047976535      -0.69933882631326039      -0.67735684121967399      -0.65492322172649053      -0.63209201238802326      -0.60891821558734549      -0.58545765903073532      -0.56176686125383957      -0.53790289546357073      -0.51392325204375577      -0.48988570005576049      -0.46584814806776531      -0.44186850464795008      -0.41800453885768146      -0.39431374108078565      -0.37085318452417543      -0.34767938772349777      -0.32484817838503038      -0.30241455889184710      -0.28043257379826053      -0.25895517963175552      -0.23803411731607657      -0.21771978752281076      -0.19806112925175534      -0.17910550193257993      -0.16089857133181398      -0.14348419954001324      -0.12690433930414291      -0.11119893295973542       -9.6405816206305422E-002  -8.2560626957836308E-002  -6.9696719487922873E-002  -5.7845084076405234E-002  -4.7034272351070473E-002  -3.7290328504280157E-002  -2.8636726550229748E-002  -2.1094313773992887E-002  -1.4681260508584685E-002  -9.4130163610386328E-003  -5.3022729929498658E-003  -2.3589335451506556E-003  -5.9008878017694638E-004  -1.4694217420895583E-032  -0.0000000000000000       -5.8866720461982561E-004  -2.3532506676222156E-003  -5.2894993528855407E-003  -9.3903395801419893E-003  -1.4645892066092920E-002  -2.1043495724467651E-002  -2.8567738167689250E-002  -3.7200492836666203E-002  -4.6920962669260935E-002  -5.7705730202234129E-002  -6.9528813985964777E-002  -8.2361731176038025E-002  -9.6173566150912285E-002 -0.11093104499035907      -0.12659861563525174      -0.14313853353558972      -0.16051095258042525      -0.17867402109063524      -0.19758398264328153      -0.21719528148466702      -0.23746067227813575      -0.25833133392222762      -0.27975698716498804      -0.30168601573108972      -0.32406559066996071      -0.34684179762535400      -0.36995976671975400      -0.39336380474071736      -0.41699752931070000      -0.44080400471714287      -0.46472587907559110      -0.48870552249540639      -0.51268516591522173      -0.53660704027366979      -0.56041351568011277      -0.58404724025009536      -0.60745127827105894      -0.63056924736545883      -0.65334545432085223      -0.67572502925972300      -0.69765405782582468      -0.71907971106858537      -0.73995037271267716      -0.76021576350614573      -0.77982706234753141      -0.79873702390017776      -0.81690009241038775      -0.83427251145522319      -0.85081242935556123      -0.86648000000045400      -0.88123747883990067      -0.89504931381477504      -0.90788223100484811      -0.91970531478857886      -0.93049008232155206      -0.94021055215414684      -0.94884330682312368      -0.95636754926634537      -0.96276515292471998      -0.96802070541067076      -0.97212154563792741      -0.97505779432319073      -0.97682237778619307      -0.97741104499081299      -0.97682237778619307      -0.97505779432319073      -0.97212154563792741      -0.96802070541067098      -0.96276515292471998      -0.95636754926634537      -0.94884330682312368      -0.94021055215414684      -0.93049008232155206      -0.91970531478857886      -0.90788223100484811      -0.89504931381477504      -0.88123747883990067      -0.86648000000045400      -0.85081242935556123      -0.83427251145522319      -0.81690009241038775      -0.79873702390017798      -0.77982706234753119      -0.76021576350614595      -0.73995037271267727      -0.71907971106858537      -0.69765405782582501      -0.67572502925972355      -0.65334545432085223      -0.63056924736545905      -0.60745127827105905      -0.58404724025009569      -0.56041351568011333      -0.53660704027366979      -0.51268516591522195      -0.48870552249540661      -0.46472587907559137      -0.44080400471714315      -0.41699752931069989      -0.39336380474071736      -0.36995976671975411      -0.34684179762535416      -0.32406559066996088      -0.30168601573108972      -0.27975698716498804      -0.25833133392222773      -0.23746067227813586      -0.21719528148466719      -0.19758398264328184      -0.17867402109063518      -0.16051095258042525      -0.14313853353558978      -0.12659861563525190      -0.11093104499035922       -9.6173566150912215E-002  -8.2361731176038025E-002  -6.9528813985964832E-002  -5.7705730202234205E-002  -4.6920962669261039E-002  -3.7200492836666328E-002  -2.8567738167689240E-002  -2.1043495724467669E-002  -1.4645892066092956E-002  -9.3903395801420327E-003  -5.2894993528855858E-003  -2.3532506676222117E-003  -5.8866720461982734E-004  -1.4658817764067207E-032  -0.0000000000000000       -5.8582747820561988E-004  -2.3418986031150551E-003  -5.2639828455747347E-003  -9.3450406487002226E-003  -1.4575240386785340E-002  -2.0941982050549653E-002  -2.8429927601664441E-002  -3.7021037923430505E-002  -4.6694616278590319E-002  -5.7427358169580903E-002  -6.9193407481109706E-002  -8.1964418769801040E-002  -9.5709625550852051E-002 -0.11039591441718910      -0.12598790481256633      -0.14244803426642422      -0.15973664888517128      -0.17781209888188723      -0.19663083891430744      -0.21614753298936706      -0.23631516368157862      -0.25708514540212868      -0.27840744144581708      -0.30023068453386198      -0.32250230056217394      -0.34516863525697744      -0.36817508343265637      -0.39146622054042868      -0.41498593619093910      -0.43867756932910162      -0.46248404473554455      -0.48634801052581283      -0.51021197631608117      -0.53401845172252405      -0.55771008486068652      -0.58122980051119699      -0.60452093761896941      -0.62752738579464828      -0.65019372048945190      -0.67246533651776363      -0.69428857960580859      -0.71561087564949721      -0.73638085737004721      -0.75654848806225861      -0.77606518213731834      -0.79488392216973858      -0.81295937216645453      -0.83024798678520162      -0.84670811623905951      -0.86230010663443690      -0.87698639550077373      -0.89073160228182491      -0.90350261357051609      -0.91526866288204489      -0.92600140477303561      -0.93567498312819541      -0.94426609344996137      -0.95175403900107636      -0.95812078066484041      -0.96335098040292544      -0.96743203820605117      -0.97035412244851083      -0.97211019357342021      -0.97269602105162589      -0.97211019357342021      -0.97035412244851083      -0.96743203820605117      -0.96335098040292566      -0.95812078066484041      -0.95175403900107636      -0.94426609344996137      -0.93567498312819541      -0.92600140477303561      -0.91526866288204489      -0.90350261357051609      -0.89073160228182491      -0.87698639550077373      -0.86230010663443690      -0.84670811623905951      -0.83024798678520162      -0.81295937216645453      -0.79488392216973880      -0.77606518213731812      -0.75654848806225883      -0.73638085737004733      -0.71561087564949721      -0.69428857960580892      -0.67246533651776419      -0.65019372048945190      -0.62752738579464851      -0.60452093761896952      -0.58122980051119733      -0.55771008486068707      -0.53401845172252405      -0.51021197631608139      -0.48634801052581306      -0.46248404473554483      -0.43867756932910190      -0.41498593619093899      -0.39146622054042868      -0.36817508343265648      -0.34516863525697761      -0.32250230056217410      -0.30023068453386198      -0.27840744144581708      -0.25708514540212879      -0.23631516368157873      -0.21614753298936723      -0.19663083891430774      -0.17781209888188718      -0.15973664888517128      -0.14244803426642427      -0.12598790481256650      -0.11039591441718925       -9.5709625550851982E-002  -8.1964418769801040E-002  -6.9193407481109762E-002  -5.7427358169580979E-002  -4.6694616278590423E-002  -3.7021037923430630E-002  -2.8429927601664431E-002  -2.0941982050549670E-002  -1.4575240386785376E-002  -9.3450406487002643E-003  -5.2639828455747807E-003  -2.3418986031150512E-003  -5.8582747820562161E-004  -1.4588103731284399E-032  -0.0000000000000000       -5.8157644208398996E-004  -2.3249046997468993E-003  -5.2257849425184980E-003  -9.2772286958068464E-003  -1.4469475676745712E-002  -2.0790017307570893E-002  -2.8223626849879665E-002  -3.6752396087177314E-002  -4.6355778467339237E-002  -5.7010638601054660E-002  -6.8691307997005943E-002  -8.1369646899512427E-002  -9.5015112079666703E-002 -0.10959483041664805      -0.12507367809195027      -0.14141436520573672      -0.15857752561147492      -0.17652181175243234      -0.19520399427156140      -0.21457906615480785      -0.23460035115694886      -0.25521961624875683      -0.27638718781459137      -0.29805207132049011      -0.32016207416446757      -0.34266393141306506      -0.36550343412124092      -0.38862555992646686      -0.41197460560241916      -0.43549432125292947      -0.45912804582291206      -0.48281884359980803      -0.50650964137670407      -0.53014336594668654      -0.55366308159719690      -0.57701212727314921      -0.60013425307837531      -0.62297375578655101      -0.64547561303514867      -0.66758561587912602      -0.68925049938502481      -0.71041807095085951      -0.73103733604266741      -0.75105862104480825      -0.77043369292805486      -0.78911587544718398      -0.80706016158814142      -0.82422332199387960      -0.84056400910766593      -0.85604285678296832      -0.87062257511994956      -0.88426804030010397      -0.89694637920261033      -0.90862704859856158      -0.91928190873227711      -0.92888529111243900      -0.93741406034973662      -0.94484766989204549      -0.95116821152287045      -0.95636045850380924      -0.96041190225709783      -0.96331278249986940      -0.96505611075753228      -0.96563768719961629      -0.96505611075753228      -0.96331278249986940      -0.96041190225709783      -0.95636045850380946      -0.95116821152287045      -0.94484766989204549      -0.93741406034973662      -0.92888529111243900      -0.91928190873227711      -0.90862704859856158      -0.89694637920261033      -0.88426804030010397      -0.87062257511994956      -0.85604285678296832      -0.84056400910766593      -0.82422332199387960      -0.80706016158814142      -0.78911587544718420      -0.77043369292805464      -0.75105862104480847      -0.73103733604266752      -0.71041807095085951      -0.68925049938502514      -0.66758561587912657      -0.64547561303514867      -0.62297375578655123      -0.60013425307837542      -0.57701212727314954      -0.55366308159719746      -0.53014336594668654      -0.50650964137670429      -0.48281884359980826      -0.45912804582291233      -0.43549432125292975      -0.41197460560241905      -0.38862555992646686      -0.36550343412124103      -0.34266393141306523      -0.32016207416446774      -0.29805207132049011      -0.27638718781459137      -0.25521961624875689      -0.23460035115694897      -0.21457906615480801      -0.19520399427156171      -0.17652181175243231      -0.15857752561147492      -0.14141436520573678      -0.12507367809195044      -0.10959483041664821       -9.5015112079666633E-002  -8.1369646899512427E-002  -6.8691307997005999E-002  -5.7010638601054729E-002  -4.6355778467339334E-002  -3.6752396087177439E-002  -2.8223626849879654E-002  -2.0790017307570911E-002  -1.4469475676745749E-002  -9.2772286958068897E-003  -5.2257849425185431E-003  -2.3249046997468954E-003  -5.8157644208399169E-004  -1.4482245678845954E-032  -0.0000000000000000       -5.7592433737329977E-004  -2.3023098973194525E-003  -5.1749976658110319E-003  -9.1870670863960103E-003  -1.4328852732424421E-002  -2.0587967591907751E-002  -2.7949332908915787E-002  -3.6395214509620417E-002  -4.5905265525473679E-002  -5.6456575410596295E-002  -6.8023725135289412E-002  -8.0578848422703561E-002  -9.4091698881140537E-002 -0.10852972287025990      -0.12385813792565041      -0.14004001655283310      -0.15703637518882976      -0.17480626811698124      -0.19330688610876465      -0.21249365955497526      -0.23232036583781815      -0.25273924068524350      -0.27370109323926178      -0.29515542456102895      -0.31705054928721332      -0.33933372014456303      -0.36195125502270759      -0.38484866629906339      -0.40797079210428938      -0.43126192921206163      -0.45466596723302499      -0.47812652378963533      -0.50158708034624566      -0.52499111836720902      -0.54828225547498122      -0.57140438128020732      -0.59430179255656312      -0.61691932743470757      -0.63920249829205744      -0.66109762301824160      -0.68255195434000893      -0.70351380689402743      -0.72393268174145264      -0.74375938802429542      -0.76294616147050620      -0.78144677946228958      -0.79921667239044103      -0.81621303102643772      -0.83239490965362040      -0.84772332470901102      -0.86216134869813021      -0.87567419915656741      -0.88822932244398134      -0.89979647216867453      -0.91034778205379718      -0.91985783306965041      -0.92830371467035500      -0.93566507998736315      -0.94192419484684631      -0.94706598049287460      -0.95107804991345979      -0.95395073768195138      -0.95567712324189746      -0.95625304757927077      -0.95567712324189746      -0.95395073768195138      -0.95107804991345979      -0.94706598049287483      -0.94192419484684631      -0.93566507998736315      -0.92830371467035500      -0.91985783306965041      -0.91034778205379718      -0.89979647216867453      -0.88822932244398134      -0.87567419915656741      -0.86216134869813021      -0.84772332470901102      -0.83239490965362040      -0.81621303102643772      -0.79921667239044103      -0.78144677946228980      -0.76294616147050598      -0.74375938802429553      -0.72393268174145275      -0.70351380689402743      -0.68255195434000915      -0.66109762301824215      -0.63920249829205744      -0.61691932743470779      -0.59430179255656324      -0.57140438128020754      -0.54828225547498177      -0.52499111836720902      -0.50158708034624588      -0.47812652378963549      -0.45466596723302527      -0.43126192921206191      -0.40797079210428927      -0.38484866629906339      -0.36195125502270770      -0.33933372014456320      -0.31705054928721349      -0.29515542456102895      -0.27370109323926178      -0.25273924068524362      -0.23232036583781826      -0.21249365955497543      -0.19330688610876492      -0.17480626811698119      -0.15703637518882976      -0.14004001655283313      -0.12385813792565056      -0.10852972287026005       -9.4091698881140468E-002  -8.0578848422703561E-002  -6.8023725135289467E-002  -5.6456575410596364E-002  -4.5905265525473783E-002  -3.6395214509620542E-002  -2.7949332908915780E-002  -2.0587967591907768E-002  -1.4328852732424456E-002  -9.1870670863960537E-003  -5.1749976658110770E-003  -2.3023098973194486E-003  -5.7592433737330151E-004  -1.4341498628072261E-032  -0.0000000000000000       -5.6888478048886307E-004  -2.2741686286908325E-003  -5.1117433664503659E-003  -9.0747730276820072E-003  -1.4153710326811446E-002  -2.0336319659022717E-002  -2.7607706576901897E-002  -3.5950353672465546E-002  -4.5344162778130873E-002  -5.5766503384961821E-002  -6.7192267161547317E-002  -7.9593928442170850E-002  -9.2941610538550240E-002 -0.10720315771539626      -0.12234421265639603      -0.13832829923399692      -0.15511691038359271      -0.17266960087041552      -0.19094408472564833      -0.20989633711702835      -0.22948070040852336      -0.24964999415357642      -0.27035562875693442      -0.29154772253123840      -0.31317522186637786      -0.33518602422210919      -0.35752710364763890      -0.38014463852578345      -0.40298414123395926      -0.42599058940963819      -0.44910855850403819      -0.47228235530471591      -0.49545615210539373      -0.51857412119979363      -0.54158056937547261      -0.56442007208364842      -0.58703760696179308      -0.60937868638732273      -0.63138948874305423      -0.65301698807819342      -0.67420908185249750      -0.69491471645585567      -0.71508401020090862      -0.73466837349240355      -0.75362062588378365      -0.77189510973901654      -0.78944780022583938      -0.80623641137543511      -0.82222049795303598      -0.83736155289403591      -0.85162310007088182      -0.86497078216726131      -0.87737244344788468      -0.88879820722447023      -0.89922054783130123      -0.90861435693696657      -0.91695700403253011      -0.92422839095040943      -0.93041100028262058      -0.93548993758174992      -0.93945296724298166      -0.94229054198074125      -0.94399582582894315      -0.94456471060943203      -0.94399582582894315      -0.94229054198074125      -0.93945296724298166      -0.93548993758175014      -0.93041100028262058      -0.92422839095040943      -0.91695700403253011      -0.90861435693696657      -0.89922054783130123      -0.88879820722447023      -0.87737244344788468      -0.86497078216726131      -0.85162310007088182      -0.83736155289403591      -0.82222049795303598      -0.80623641137543511      -0.78944780022583938      -0.77189510973901676      -0.75362062588378353      -0.73466837349240377      -0.71508401020090873      -0.69491471645585567      -0.67420908185249784      -0.65301698807819397      -0.63138948874305423      -0.60937868638732295      -0.58703760696179319      -0.56442007208364875      -0.54158056937547305      -0.51857412119979363      -0.49545615210539395      -0.47228235530471613      -0.44910855850403847      -0.42599058940963846      -0.40298414123395915      -0.38014463852578345      -0.35752710364763901      -0.33518602422210936      -0.31317522186637803      -0.29154772253123840      -0.27035562875693442      -0.24964999415357653      -0.22948070040852347      -0.20989633711702851      -0.19094408472564864      -0.17266960087041547      -0.15511691038359271      -0.13832829923399698      -0.12234421265639618      -0.10720315771539642       -9.2941610538550171E-002  -7.9593928442170850E-002  -6.7192267161547373E-002  -5.5766503384961898E-002  -4.5344162778130977E-002  -3.5950353672465671E-002  -2.7607706576901887E-002  -2.0336319659022734E-002  -1.4153710326811482E-002  -9.0747730276820489E-003  -5.1117433664504101E-003  -2.2741686286908290E-003  -5.6888478048886470E-004  -1.4166201650936621E-032  -0.0000000000000000       -5.6047473033980690E-004  -2.2405486886420507E-003  -5.0361744295840827E-003  -8.9406170458880777E-003  -1.3944470393302577E-002  -2.0035679750827873E-002  -2.7199570861594750E-002  -3.5418885284434633E-002  -4.4673821970975976E-002  -5.4942084968104182E-002  -6.6198937130865568E-002  -7.8417259716416207E-002  -9.1567617715448940E-002 -0.10561833076370863      -0.12053554946276500      -0.13628333692617800      -0.15282375535460491      -0.17011695743128222      -0.18812128231770139      -0.20679335601821874      -0.22608819587180903      -0.24595931891923653      -0.26635885388457531      -0.28723765650130562      -0.30854542790515666      -0.33023083580847601      -0.35224163816420734      -0.37452480902155710      -0.39702666627015459      -0.41969300096495810      -0.44246920792035138      -0.46530041725881888      -0.48813162659728637      -0.51090783355267955      -0.53357416824748305      -0.55607602549608071      -0.57835919635343047      -0.60036999870916175      -0.62205540661248127      -0.64336317801633203      -0.66424198063306250      -0.68464151559840147      -0.70451263864582880      -0.72380747849941895      -0.74247955219993644      -0.76048387708635568      -0.77777707916303296      -0.79431749759145986      -0.81006528505487285      -0.82498250375392934      -0.83903321680218890      -0.85218357480122187      -0.86440189738677231      -0.87565874954953371      -0.88592701254666206      -0.89518194923320338      -0.90340126365604312      -0.91056515476681021      -0.91665636412433527      -0.92166021747174964      -0.92556466008805383      -0.92836028582899588      -0.93004035978729804      -0.93060083451763786      -0.93004035978729804      -0.92836028582899588      -0.92556466008805383      -0.92166021747174987      -0.91665636412433527      -0.91056515476681021      -0.90340126365604312      -0.89518194923320338      -0.88592701254666206      -0.87565874954953371      -0.86440189738677231      -0.85218357480122187      -0.83903321680218890      -0.82498250375392934      -0.81006528505487285      -0.79431749759145986      -0.77777707916303296      -0.76048387708635590      -0.74247955219993622      -0.72380747849941918      -0.70451263864582891      -0.68464151559840147      -0.66424198063306272      -0.64336317801633258      -0.62205540661248127      -0.60036999870916197      -0.57835919635343058      -0.55607602549608104      -0.53357416824748360      -0.51090783355267955      -0.48813162659728659      -0.46530041725881904      -0.44246920792035166      -0.41969300096495837      -0.39702666627015454      -0.37452480902155710      -0.35224163816420745      -0.33023083580847618      -0.30854542790515682      -0.28723765650130562      -0.26635885388457531      -0.24595931891923664      -0.22608819587180914      -0.20679335601821891      -0.18812128231770170      -0.17011695743128216      -0.15282375535460491      -0.13628333692617806      -0.12053554946276515      -0.10561833076370877       -9.1567617715448885E-002  -7.8417259716416207E-002  -6.6198937130865609E-002  -5.4942084968104252E-002  -4.4673821970976073E-002  -3.5418885284434751E-002  -2.7199570861594739E-002  -2.0035679750827887E-002  -1.3944470393302611E-002  -8.9406170458881194E-003  -5.0361744295841261E-003  -2.2405486886420468E-003  -5.6047473033980864E-004  -1.3956777053211160E-032  -0.0000000000000000       -5.5071444747357382E-004  -2.2015310705534425E-003  -4.9484729074001487E-003  -8.7849223345250384E-003  -1.3701637009224886E-002  -1.9686772135194999E-002  -2.6725908997680986E-002  -3.4802089699425554E-002  -4.3895858013728320E-002  -5.3985306256200093E-002  -6.5046128062293457E-002  -7.7051676943463973E-002  -8.9973030480895069E-002 -0.10377906000213805      -0.11843650557281094      -0.13391005612269344      -0.15016243451318781      -0.16715448734121127      -0.18484527926317287      -0.20319219161180249      -0.22215102506825238      -0.24167610614212820      -0.26172039720292806      -0.28223560979781392      -0.30317232098272417      -0.32448009238657510      -0.34610759172171457      -0.36800271644789889      -0.39011271929187630      -0.41238433532018814      -0.43476391025905908      -0.45719752975224215      -0.47963114924542521      -0.50201072418429604      -0.52428234021260789      -0.54639234305658546      -0.56828746778276984      -0.58991496711790914      -0.61122273852176023      -0.63215944970667037      -0.65267466230155624      -0.67271895336235632      -0.69224403443623206      -0.71120286789268183      -0.72954978024131156      -0.74724057216327322      -0.76423262499129663      -0.78048500338179105      -0.79595855393167347      -0.81061599950234653      -0.82442202902358941      -0.83734338256102059      -0.84934893144219092      -0.86040975324828439      -0.87049920149075621      -0.87959296980505897      -0.88766915050680351      -0.89470828736928965      -0.90069342249525952      -0.90561013716995931      -0.90944658659708433      -0.91219352843393109      -0.91384434505701084      -0.91439505950448452      -0.91384434505701084      -0.91219352843393109      -0.90944658659708433      -0.90561013716995953      -0.90069342249525952      -0.89470828736928965      -0.88766915050680351      -0.87959296980505897      -0.87049920149075621      -0.86040975324828439      -0.84934893144219092      -0.83734338256102059      -0.82442202902358941      -0.81061599950234653      -0.79595855393167347      -0.78048500338179105      -0.76423262499129663      -0.74724057216327344      -0.72954978024131134      -0.71120286789268206      -0.69224403443623217      -0.67271895336235632      -0.65267466230155657      -0.63215944970667093      -0.61122273852176023      -0.58991496711790936      -0.56828746778276995      -0.54639234305658579      -0.52428234021260844      -0.50201072418429604      -0.47963114924542544      -0.45719752975224232      -0.43476391025905936      -0.41238433532018842      -0.39011271929187624      -0.36800271644789889      -0.34610759172171462      -0.32448009238657527      -0.30317232098272434      -0.28223560979781392      -0.26172039720292806      -0.24167610614212831      -0.22215102506825249      -0.20319219161180263      -0.18484527926317315      -0.16715448734121122      -0.15016243451318781      -0.13391005612269349      -0.11843650557281109      -0.10377906000213818       -8.9973030480895000E-002  -7.7051676943463973E-002  -6.5046128062293512E-002  -5.3985306256200162E-002  -4.3895858013728417E-002  -3.4802089699425671E-002  -2.6725908997680976E-002  -1.9686772135195017E-002  -1.3701637009224920E-002  -8.7849223345250801E-003  -4.9484729074001921E-003  -2.2015310705534390E-003  -5.5071444747357545E-004  -1.3713729357095218E-032  -0.0000000000000000       -5.3962744526648838E-004  -2.1572097712845243E-003  -4.8488500805472529E-003  -8.6080639757898127E-003  -1.3425795181470314E-002  -1.9290437361130858E-002  -2.6187862078078657E-002  -3.4101452832027535E-002  -4.3012145089702539E-002  -5.2898472212970463E-002  -6.3736617173851373E-002  -7.5500469931825118E-002  -8.8161690335206017E-002 -0.10168977639505022      -0.11605213776711930      -0.13121417426487370      -0.14713935921435262      -0.16378932745013144      -0.18112396774036510      -0.19910151941825940      -0.21767867298717464      -0.23681067445699674      -0.25645143316041963      -0.27655363278939954      -0.29706884538428535      -0.31794764800101560      -0.33913974177531958      -0.36059407309708669      -0.38225895660298537      -0.40408219969103021      -0.42601122825713178      -0.44799321335071834      -0.46997519844430491      -0.49190422701040648      -0.51372747009845132      -0.53539235360435000      -0.55684668492611722      -0.57803877870042109      -0.59891758131715145      -0.61943279391203709      -0.63953499354101706      -0.65917575224444014      -0.67830775371426222      -0.69688490728317731      -0.71486245896107170      -0.73219709925130538      -0.74884706748708429      -0.76477225243656322      -0.77993428893431749      -0.79429665030638674      -0.80782473636623076      -0.82048595676961189      -0.83224980952758543      -0.84308795448846641      -0.85297428161173439      -0.86188497386940932      -0.86979856462335814      -0.87669598934030613      -0.88256063151996644      -0.88737836272564685      -0.89113757662088966      -0.89382921693015238      -0.89544679925617032      -0.89598642670143680      -0.89544679925617032      -0.89382921693015238      -0.89113757662088966      -0.88737836272564707      -0.88256063151996644      -0.87669598934030613      -0.86979856462335814      -0.86188497386940932      -0.85297428161173439      -0.84308795448846641      -0.83224980952758543      -0.82048595676961189      -0.80782473636623076      -0.79429665030638674      -0.77993428893431749      -0.76477225243656322      -0.74884706748708429      -0.73219709925130561      -0.71486245896107159      -0.69688490728317742      -0.67830775371426233      -0.65917575224444014      -0.63953499354101739      -0.61943279391203765      -0.59891758131715145      -0.57803877870042131      -0.55684668492611733      -0.53539235360435034      -0.51372747009845177      -0.49190422701040648      -0.46997519844430513      -0.44799321335071851      -0.42601122825713200      -0.40408219969103043      -0.38225895660298526      -0.36059407309708669      -0.33913974177531964      -0.31794764800101577      -0.29706884538428552      -0.27655363278939954      -0.25645143316041963      -0.23681067445699683      -0.21767867298717475      -0.19910151941825954      -0.18112396774036538      -0.16378932745013142      -0.14713935921435262      -0.13121417426487372      -0.11605213776711945      -0.10168977639505036       -8.8161690335205947E-002  -7.5500469931825118E-002  -6.3736617173851429E-002  -5.2898472212970532E-002  -4.3012145089702629E-002  -3.4101452832027646E-002  -2.6187862078078647E-002  -1.9290437361130876E-002  -1.3425795181470346E-002  -8.6080639757898526E-003  -4.8488500805472946E-003  -2.1572097712845208E-003  -5.3962744526648990E-004  -1.3437644085777212E-032  -0.0000000000000000       -5.2724043327797394E-004  -2.1076915647273210E-003  -4.7375459491412102E-003  -8.4104680369595508E-003  -1.3117609437162805E-002  -1.8847630233820994E-002  -2.5586726304944421E-002  -3.3318662577822650E-002  -4.2024812140736688E-002  -5.1684201116820830E-002  -6.2273559191969141E-002  -7.3767375675060365E-002  -8.6137960955447360E-002  -9.9355513209654259E-002 -0.11338819019657992      -0.12820218596824554      -0.14376181231128424      -0.16002958472297352      -0.17696631271468485      -0.19453119422520423      -0.21268191391647082      -0.23137474511493297      -0.25056465515293508      -0.27020541385635805      -0.29024970491715796      -0.31064923988249671      -0.33135487448585471      -0.35231672703987299      -0.37348429860570753      -0.39480659464939588      -0.41623224789215629      -0.43770964205866142      -0.45918703622516660      -0.48061268946792696      -0.50193498551161531      -0.52310255707744990      -0.54406440963146829      -0.56477004423482624      -0.58516957920016510      -0.60521387026096485      -0.62485462896438781      -0.64404453900239012      -0.66273737020085222      -0.68088808989211869      -0.69845297140263818      -0.71538969939434960      -0.73165747180603879      -0.74721709814907755      -0.76203109392074309      -0.77606377090766887      -0.78928132316187571      -0.80165190844226286      -0.81314572492535386      -0.82373508300050224      -0.83339447197658645      -0.84210062153950049      -0.84983255781237865      -0.85657165388350220      -0.86230167468016017      -0.86700881608036340      -0.87068173816818184      -0.87331159255259572      -0.87489204368404505      -0.87541928411732306      -0.87489204368404505      -0.87331159255259572      -0.87068173816818184      -0.86700881608036362      -0.86230167468016017      -0.85657165388350220      -0.84983255781237865      -0.84210062153950049      -0.83339447197658645      -0.82373508300050224      -0.81314572492535386      -0.80165190844226286      -0.78928132316187571      -0.77606377090766887      -0.76203109392074309      -0.74721709814907755      -0.73165747180603879      -0.71538969939434971      -0.69845297140263796      -0.68088808989211880      -0.66273737020085233      -0.64404453900239012      -0.62485462896438815      -0.60521387026096529      -0.58516957920016510      -0.56477004423482635      -0.54406440963146840      -0.52310255707745024      -0.50193498551161586      -0.48061268946792696      -0.45918703622516682      -0.43770964205866164      -0.41623224789215657      -0.39480659464939616      -0.37348429860570742      -0.35231672703987299      -0.33135487448585477      -0.31064923988249687      -0.29024970491715807      -0.27020541385635805      -0.25056465515293508      -0.23137474511493308      -0.21268191391647093      -0.19453119422520440      -0.17696631271468510      -0.16002958472297346      -0.14376181231128424      -0.12820218596824556      -0.11338819019658006       -9.9355513209654397E-002  -8.6137960955447304E-002  -7.3767375675060365E-002  -6.2273559191969197E-002  -5.1684201116820899E-002  -4.2024812140736785E-002  -3.3318662577822761E-002  -2.5586726304944411E-002  -1.8847630233821012E-002  -1.3117609437162838E-002  -8.4104680369595890E-003  -4.7375459491412518E-003  -2.1076915647273175E-003  -5.2724043327797546E-004  -1.3129186352857953E-032  -0.0000000000000000       -5.1358325290488526E-004  -2.0530957445787129E-003  -4.6148286545836725E-003  -8.1926105439582599E-003  -1.2777822222754287E-002  -1.8359417514420429E-002  -2.4923949867009049E-002  -3.2455604747097640E-002  -4.0936237738385013E-002  -5.0345418253179439E-002  -6.0660478751473901E-002  -7.1856569349035393E-002  -8.3906717682952769E-002  -9.6781893890421120E-002 -0.11045108054422452      -0.12488134737643464      -0.14003793061031047      -0.15588431670928185      -0.17238233034125666      -0.18949222634634041      -0.20717278548640680      -0.22538141374585327      -0.24407424494431548      -0.26320624641413770      -0.28273132748801361      -0.30260245053544116      -0.32277174428049432      -0.34319061912791970      -0.36380988421972771      -0.38457986594027782      -0.40545052758436972      -0.42637158990004875      -0.44729265221572784      -0.46816331385981969      -0.48893329558036980      -0.50955256067217780      -0.52997143551960335      -0.55014072926465640      -0.57001185231208407      -0.58953693338595980      -0.60866893485578211      -0.62736176605424443      -0.64557039431369090      -0.66325095345375706      -0.68036084945884101      -0.69685886309081579      -0.71270524918978717      -0.72786183242366298      -0.74229209925587314      -0.75596128590967659      -0.76883646211714485      -0.78088661045106234      -0.79208270104862377      -0.80239776154691822      -0.81180694206171267      -0.82028757505300010      -0.82781922993308865      -0.83438376228567734      -0.83996535757734336      -0.84455056925613925      -0.84812835114551399      -0.85069008405551894      -0.85222959654719277      -0.85274317980009762      -0.85222959654719277      -0.85069008405551894      -0.84812835114551399      -0.84455056925613947      -0.83996535757734336      -0.83438376228567734      -0.82781922993308865      -0.82028757505300010      -0.81180694206171267      -0.80239776154691822      -0.79208270104862377      -0.78088661045106234      -0.76883646211714485      -0.75596128590967659      -0.74229209925587314      -0.72786183242366298      -0.71270524918978717      -0.69685886309081602      -0.68036084945884079      -0.66325095345375729      -0.64557039431369090      -0.62736176605424443      -0.60866893485578233      -0.58953693338596025      -0.57001185231208407      -0.55014072926465651      -0.52997143551960346      -0.50955256067217813      -0.48893329558037024      -0.46816331385981969      -0.44729265221572800      -0.42637158990004892      -0.40545052758436995      -0.38457986594027804      -0.36380988421972760      -0.34319061912791970      -0.32277174428049438      -0.30260245053544133      -0.28273132748801377      -0.26320624641413770      -0.24407424494431548      -0.22538141374585335      -0.20717278548640689      -0.18949222634634055      -0.17238233034125694      -0.15588431670928179      -0.14003793061031047      -0.12488134737643469      -0.11045108054422466       -9.6781893890421258E-002  -8.3906717682952700E-002  -7.1856569349035393E-002  -6.0660478751473949E-002  -5.0345418253179508E-002  -4.0936237738385103E-002  -3.2455604747097751E-002  -2.4923949867009038E-002  -1.8359417514420443E-002  -1.2777822222754318E-002  -8.1926105439582963E-003  -4.6148286545837124E-003  -2.0530957445787095E-003  -5.1358325290488667E-004  -1.2789099260033758E-032  -0.0000000000000000       -4.9868880549096858E-004  -1.9935538369514659E-003  -4.4809938335859910E-003  -7.9550163345686407E-003  -1.2407252115406111E-002  -1.7826975350132571E-002  -2.4201129450763872E-002  -3.1514358521761640E-002  -3.9749044353730618E-002  -4.8885348867228312E-002  -5.8901261904435932E-002  -6.9772654253556471E-002  -8.1473335778199457E-002  -9.3975118511713238E-002 -0.10724788456446602      -0.12125965868047976      -0.13597668526862239      -0.15136350972278395      -0.16738306383512752      -0.18399675509664945      -0.20116455966991315      -0.21884511880997945      -0.23699583850124600      -0.25557299207016126      -0.27453182552661115      -0.29382666538020141      -0.31341102867169640      -0.33323773495453923      -0.35325901995668024      -0.37342665064889174      -0.39369204144236042      -0.41400637123562628      -0.43432070102889214      -0.45458609182236076      -0.47475372251457226      -0.49477500751671333      -0.51460171379955633      -0.53418607709105115      -0.55348091694464152      -0.57243975040109130      -0.59101690397000650      -0.60916762366127331      -0.62684818280133947      -0.64401598737460308      -0.66062967863612521      -0.67664923274846878      -0.69203605720263028      -0.70675308379077295      -0.72076485790678668      -0.73403762395953953      -0.74653940669305319      -0.75824008821769628      -0.76911148056681677      -0.77912739360402439      -0.78826369811752217      -0.79649838394949113      -0.80381161302048876      -0.81018576712112023      -0.81560549035584651      -0.82005772613668393      -0.82353174863766676      -0.82601918863430124      -0.82751405366576170      -0.82801274247125267      -0.82751405366576170      -0.82601918863430124      -0.82353174863766676      -0.82005772613668415      -0.81560549035584651      -0.81018576712112023      -0.80381161302048876      -0.79649838394949113      -0.78826369811752217      -0.77912739360402439      -0.76911148056681677      -0.75824008821769628      -0.74653940669305319      -0.73403762395953953      -0.72076485790678668      -0.70675308379077295      -0.69203605720263028      -0.67664923274846900      -0.66062967863612498      -0.64401598737460330      -0.62684818280133958      -0.60916762366127331      -0.59101690397000683      -0.57243975040109174      -0.55348091694464152      -0.53418607709105137      -0.51460171379955633      -0.49477500751671361      -0.47475372251457276      -0.45458609182236076      -0.43432070102889236      -0.41400637123562645      -0.39369204144236064      -0.37342665064889197      -0.35325901995668013      -0.33323773495453923      -0.31341102867169646      -0.29382666538020158      -0.27453182552661132      -0.25557299207016126      -0.23699583850124600      -0.21884511880997956      -0.20116455966991326      -0.18399675509664959      -0.16738306383512777      -0.15136350972278390      -0.13597668526862239      -0.12125965868047980      -0.10724788456446616       -9.3975118511713363E-002  -8.1473335778199402E-002  -6.9772654253556471E-002  -5.8901261904435981E-002  -4.8885348867228375E-002  -3.9749044353730709E-002  -3.1514358521761744E-002  -2.4201129450763862E-002  -1.7826975350132584E-002  -1.2407252115406142E-002  -7.9550163345686771E-003  -4.4809938335860300E-003  -1.9935538369514625E-003  -4.9868880549097010E-004  -1.2418202106899347E-032  -0.0000000000000000       -4.8259297306464351E-004  -1.9292092835163093E-003  -4.3363639059544956E-003  -7.6982577940519041E-003  -1.2006791850964982E-002  -1.7251586440767616E-002  -2.3420006393903216E-002  -3.0497191446414905E-002  -3.8466092039622986E-002  -4.7307510394005159E-002  -5.7000146758328943E-002  -6.7520650722617981E-002  -7.8843677471335055E-002  -9.0941948841262388E-002 -0.10378631903698646      -0.11734584484567187      -0.13158786018197119      -0.14647805478348619      -0.16198055686719465      -0.17805801954771830      -0.19467171080924020      -0.21178160681432384      -0.22934648832484320      -0.24732404000273750      -0.26567095235136712      -0.28434302605188433      -0.30329527844326432      -0.32248205188947487      -0.34185712377272126      -0.36137381784778078      -0.38098511668916618      -0.40064377496022169      -0.42030243323127731      -0.43991373207266266      -0.45943042614772217      -0.47880549803096861      -0.49799227147717923      -0.51694452386855916      -0.53561659756907654      -0.55396350991770593      -0.57194106159560032      -0.58950594310611981      -0.60661583911120343      -0.62322953037272522      -0.63930699305324901      -0.65480949513695741      -0.66969968973847238      -0.68394170507477170      -0.69750123088345717      -0.71034560107918132      -0.72244387244910846      -0.73376689919782578      -0.74428740316211461      -0.75398003952643844      -0.76282145788082067      -0.77079035847402877      -0.77786754352654042      -0.78403596347967608      -0.78928075806947862      -0.79358929212639162      -0.79695118601448911      -0.79935834063692734      -0.80080495694737897      -0.80128754992044360      -0.80080495694737897      -0.79935834063692734      -0.79695118601448911      -0.79358929212639173      -0.78928075806947862      -0.78403596347967608      -0.77786754352654042      -0.77079035847402877      -0.76282145788082067      -0.75398003952643844      -0.74428740316211461      -0.73376689919782578      -0.72244387244910846      -0.71034560107918132      -0.69750123088345717      -0.68394170507477170      -0.66969968973847238      -0.65480949513695763      -0.63930699305324878      -0.62322953037272533      -0.60661583911120343      -0.58950594310611981      -0.57194106159560054      -0.55396350991770638      -0.53561659756907654      -0.51694452386855927      -0.49799227147717934      -0.47880549803096889      -0.45943042614772261      -0.43991373207266266      -0.42030243323127747      -0.40064377496022191      -0.38098511668916640      -0.36137381784778100      -0.34185712377272115      -0.32248205188947487      -0.30329527844326443      -0.28434302605188450      -0.26567095235136723      -0.24732404000273750      -0.22934648832484320      -0.21178160681432392      -0.19467171080924031      -0.17805801954771844      -0.16198055686719490      -0.14647805478348613      -0.13158786018197119      -0.11734584484567191      -0.10378631903698660       -9.0941948841262513E-002  -7.8843677471335000E-002  -6.7520650722617981E-002  -5.7000146758328984E-002  -4.7307510394005221E-002  -3.8466092039623069E-002  -3.0497191446415009E-002  -2.3420006393903205E-002  -1.7251586440767630E-002  -1.2006791850965011E-002  -7.6982577940519397E-003  -4.3363639059545329E-003  -1.9292092835163060E-003  -4.8259297306464498E-004  -1.2017388417183368E-032  -0.0000000000000000       -4.6533453189605376E-004  -1.8602170959383861E-003  -4.1812872978529364E-003  -7.4229534762215539E-003  -1.1577406173284123E-002  -1.6634636948606344E-002  -2.2582462490289366E-002  -2.9406553965635282E-002  -3.7090471540560173E-002  -4.5615703984594344E-002  -5.4961713266057949E-002  -6.5105984029978206E-002  -7.6024077839551701E-002  -8.7689692050478996E-002 -0.10007472317633892      -0.11314933459234869      -0.12688202841440635      -0.14123972138025273      -0.15618782454994759      -0.17169032663365616      -0.18770988074599981      -0.20420789437797465      -0.22114462236968604      -0.23847926265991981      -0.25617005458188152      -0.27417437946830076      -0.29244886332353365      -0.31094948131531713      -0.32963166383444625      -0.34845040386686649      -0.36736036541951284      -0.38631599273868800      -0.40527162005786316      -0.42418158161050945      -0.44300032164292974      -0.46168250416205892      -0.48018312215384246      -0.49845760600907524      -0.51646193089549464      -0.53415272281745618      -0.55148736310768998      -0.56842409109940151      -0.58492210473137629      -0.60094165884371986      -0.61644416092742849      -0.63139226409712346      -0.64574995706296978      -0.65948265088502744      -0.67255726230103718      -0.68494229342689728      -0.69660790763782443      -0.70752600144739808      -0.71767027221131818      -0.72701628149278175      -0.73554151393681599      -0.74322543151174092      -0.75004952298708671      -0.75599734852876987      -0.76105457930409193      -0.76520903200115442      -0.76845069817952316      -0.77077176838143779      -0.77216665094548009      -0.77263198547737610      -0.77216665094548009      -0.77077176838143779      -0.76845069817952316      -0.76520903200115464      -0.76105457930409193      -0.75599734852876987      -0.75004952298708671      -0.74322543151174092      -0.73554151393681599      -0.72701628149278175      -0.71767027221131818      -0.70752600144739808      -0.69660790763782443      -0.68494229342689728      -0.67255726230103718      -0.65948265088502744      -0.64574995706296978      -0.63139226409712357      -0.61644416092742838      -0.60094165884371997      -0.58492210473137640      -0.56842409109940151      -0.55148736310769020      -0.53415272281745663      -0.51646193089549464      -0.49845760600907540      -0.48018312215384257      -0.46168250416205914      -0.44300032164293013      -0.42418158161050945      -0.40527162005786332      -0.38631599273868816      -0.36736036541951306      -0.34845040386686671      -0.32963166383444614      -0.31094948131531713      -0.29244886332353370      -0.27417437946830092      -0.25617005458188163      -0.23847926265991981      -0.22114462236968604      -0.20420789437797474      -0.18770988074599990      -0.17169032663365630      -0.15618782454994784      -0.14123972138025268      -0.12688202841440635      -0.11314933459234874      -0.10007472317633904       -8.7689692050479121E-002  -7.6024077839551646E-002  -6.5105984029978206E-002  -5.4961713266057990E-002  -4.5615703984594400E-002  -3.7090471540560256E-002  -2.9406553965635383E-002  -2.2582462490289355E-002  -1.6634636948606358E-002  -1.1577406173284153E-002  -7.4229534762215877E-003  -4.1812872978529729E-003  -1.8602170959383831E-003  -4.6533453189605511E-004  -1.1587623786171491E-032  -0.0000000000000000       -4.4695505908163527E-004  -1.7867434824405737E-003  -4.0161376024133383E-003  -7.1297666132930509E-003  -1.1120129510070810E-002  -1.5977613159013773E-002  -2.1690515456546308E-002  -2.8245073520642528E-002  -3.5625496846814535E-002  -4.3814005348820857E-002  -5.2790872192451516E-002  -6.2534471319199522E-002  -7.3021329545330110E-002  -8.4226183110836142E-002  -9.6122038542049093E-002 -0.10868023768128136      -0.12187052672683808      -0.13566112911707576      -0.15001882208292205      -0.16490901668443708      -0.18029584113859862      -0.19614222723756991      -0.21240999964925913      -0.22905996788503799      -0.24605202071306145      -0.26334522278973871      -0.28089791327656149      -0.29866780620471295      -0.31661209234567034      -0.33468754234238624      -0.35285061085259617      -0.37105754145336217      -0.38926447205412823      -0.40742754056433816      -0.42550299056105406      -0.44344727670201151      -0.46121716963016302      -0.47876986011698575      -0.49606306219366308      -0.51305511502168644      -0.52970508325746524      -0.54597285566915466      -0.56181924176812592      -0.57720606622228732      -0.59209626082380251      -0.60645395378964884      -0.62024455617988650      -0.63343484522544324      -0.64599304436467542      -0.65788889979588849      -0.66909375336139443      -0.67958061158752514      -0.68932421071427297      -0.69830107755790372      -0.70648958605991008      -0.71387000938608203      -0.72042456745017824      -0.72613746974771087      -0.73099495339665366      -0.73498531629343133      -0.73809894530431119      -0.74032833942428400      -0.74166812784764291      -0.74211508290672457      -0.74166812784764291      -0.74032833942428400      -0.73809894530431119      -0.73498531629343156      -0.73099495339665366      -0.72613746974771087      -0.72042456745017824      -0.71387000938608203      -0.70648958605991008      -0.69830107755790372      -0.68932421071427297      -0.67958061158752514      -0.66909375336139443      -0.65788889979588849      -0.64599304436467542      -0.63343484522544324      -0.62024455617988650      -0.60645395378964895      -0.59209626082380229      -0.57720606622228754      -0.56181924176812603      -0.54597285566915466      -0.52970508325746557      -0.51305511502168677      -0.49606306219366308      -0.47876986011698591      -0.46121716963016313      -0.44344727670201173      -0.42550299056105445      -0.40742754056433816      -0.38926447205412840      -0.37105754145336234      -0.35285061085259639      -0.33468754234238646      -0.31661209234567028      -0.29866780620471295      -0.28089791327656161      -0.26334522278973882      -0.24605202071306159      -0.22905996788503799      -0.21240999964925913      -0.19614222723756999      -0.18029584113859870      -0.16490901668443719      -0.15001882208292230      -0.13566112911707573      -0.12187052672683808      -0.10868023768128141       -9.6122038542049218E-002  -8.4226183110836253E-002  -7.3021329545330069E-002  -6.2534471319199522E-002  -5.2790872192451557E-002  -4.3814005348820913E-002  -3.5625496846814618E-002  -2.8245073520642622E-002  -2.1690515456546301E-002  -1.5977613159013783E-002  -1.1120129510070837E-002  -7.1297666132930839E-003  -4.0161376024133730E-003  -1.7867434824405707E-003  -4.4695505908163658E-004  -1.1129943554502756E-032  -0.0000000000000000       -4.2749883238124938E-004  -1.7089654473933155E-003  -3.8413126797174160E-003  -6.8194035180993220E-003  -1.0636063480859421E-002  -1.5282097899847498E-002  -2.0746314071203652E-002  -2.7015548219562278E-002  -3.4074697210739927E-002  -4.1906754936508417E-002  -5.0492853283799148E-002  -5.9812307589640075E-002  -6.9842666472320722E-002  -8.0559765918736898E-002  -9.1937787497615220E-002 -0.10394932055837523      -0.11656542826578740      -0.12975571731134417      -0.14348841113340180      -0.15773042646970120      -0.17244745305784387      -0.18760403629171968      -0.20316366263475844      -0.21908884758423744      -0.23534122597473187      -0.25188164440315880      -0.26867025555275464      -0.28566661418875133      -0.30282977459448956      -0.32011838921323660      -0.33749080825807215      -0.35490518004987298      -0.37231955184167387      -0.38969197088650936      -0.40698058550525640      -0.42414374591099469      -0.44114010454699143      -0.45792871569658722      -0.47446913412501424      -0.49072151251550850      -0.50664669746498758      -0.52220632380802645      -0.53736290704190226      -0.55207993363004482      -0.56632194896634436      -0.58005464278840191      -0.59324493183395877      -0.60586103954137094      -0.61787257260213091      -0.62925059418100926      -0.63996769362742534      -0.64999805251010612      -0.65931750681594692      -0.66790360516323766      -0.67573566288900622      -0.68279481188018387      -0.68906404602854243      -0.69452826219989872      -0.69917429661888664      -0.70299095658164668      -0.70596904742002875      -0.70810139465235278      -0.70938286126736483      -0.70981036009974607      -0.70938286126736483      -0.70810139465235278      -0.70596904742002875      -0.70299095658164679      -0.69917429661888664      -0.69452826219989872      -0.68906404602854243      -0.68279481188018387      -0.67573566288900622      -0.66790360516323766      -0.65931750681594692      -0.64999805251010612      -0.63996769362742534      -0.62925059418100926      -0.61787257260213091      -0.60586103954137094      -0.59324493183395877      -0.58005464278840213      -0.56632194896634414      -0.55207993363004493      -0.53736290704190226      -0.52220632380802645      -0.50664669746498781      -0.49072151251550894      -0.47446913412501424      -0.45792871569658739      -0.44114010454699154      -0.42414374591099491      -0.40698058550525679      -0.38969197088650936      -0.37231955184167403      -0.35490518004987315      -0.33749080825807232      -0.32011838921323682      -0.30282977459448951      -0.28566661418875133      -0.26867025555275470      -0.25188164440315891      -0.23534122597473200      -0.21908884758423744      -0.20316366263475844      -0.18760403629171976      -0.17244745305784395      -0.15773042646970131      -0.14348841113340202      -0.12975571731134414      -0.11656542826578740      -0.10394932055837527       -9.1937787497615345E-002  -8.0559765918737009E-002  -6.9842666472320666E-002  -5.9812307589640075E-002  -5.0492853283799183E-002  -4.1906754936508472E-002  -3.4074697210740003E-002  -2.7015548219562369E-002  -2.0746314071203642E-002  -1.5282097899847510E-002  -1.0636063480859447E-002  -6.8194035180993533E-003  -3.8413126797174494E-003  -1.7089654473933127E-003  -4.2749883238125063E-004  -1.0645450313943300E-032  -0.0000000000000000       -4.0701272354918183E-004  -1.6270703648955931E-003  -3.6572336983168026E-003  -6.4926118825212919E-003  -1.0126374243113512E-002  -1.4549766728286810E-002  -1.9752132998100976E-002  -2.5720940096538560E-002  -3.2441808644493676E-002  -3.9898547480955726E-002  -4.8073192668934513E-002  -5.6946050772157808E-002  -6.6495746298284447E-002  -7.6699273194337309E-002  -8.7532050270300504E-002  -9.8967980417358853E-002 -0.11097951347811881      -0.12353771261735105      -0.13661232403336074      -0.15017184984204618      -0.16418362395805988      -0.17861389079026993      -0.19342788656193549      -0.20858992305968987      -0.22406347360957238      -0.23981126107298534      -0.25579534765058620      -0.27197722627776882      -0.28831791339155521      -0.30477804284541304      -0.32131796074575097      -0.33789782098162136      -0.35447768121749179      -0.37101759911782967      -0.38747772857168750      -0.40381841568547394      -0.42000029431265667      -0.43598438089025743      -0.45173216835367047      -0.46720571890355284      -0.48236775540130727      -0.49718175117297297      -0.51161201800518297      -0.52562379212119659      -0.53918331792988217      -0.55225792934589180      -0.56481612848512408      -0.57682766154588405      -0.58826359169294240      -0.59909636876890560      -0.60929989566495846      -0.61884959119108518      -0.62772244929430832      -0.63589709448228715      -0.64335383331874929      -0.65007470186670435      -0.65604350896514185      -0.66124587523495615      -0.66566926772012935      -0.66930303008072145      -0.67213840826492610      -0.67416857159834731      -0.67538862923969367      -0.67579564196324293      -0.67538862923969367      -0.67416857159834731      -0.67213840826492610      -0.66930303008072167      -0.66566926772012935      -0.66124587523495615      -0.65604350896514185      -0.65007470186670435      -0.64335383331874929      -0.63589709448228715      -0.62772244929430832      -0.61884959119108518      -0.60929989566495846      -0.59909636876890560      -0.58826359169294240      -0.57682766154588405      -0.56481612848512408      -0.55225792934589202      -0.53918331792988194      -0.52562379212119670      -0.51161201800518308      -0.49718175117297297      -0.48236775540130750      -0.46720571890355322      -0.45173216835367047      -0.43598438089025759      -0.42000029431265673      -0.40381841568547416      -0.38747772857168788      -0.37101759911782967      -0.35447768121749196      -0.33789782098162152      -0.32131796074575114      -0.30477804284541321      -0.28831791339155516      -0.27197722627776882      -0.25579534765058626      -0.23981126107298548      -0.22406347360957249      -0.20858992305968987      -0.19342788656193549      -0.17861389079027001      -0.16418362395805997      -0.15017184984204629      -0.13661232403336096      -0.12353771261735103      -0.11097951347811881       -9.8967980417358895E-002  -8.7532050270300629E-002  -7.6699273194337420E-002  -6.6495746298284392E-002  -5.6946050772157808E-002  -4.8073192668934547E-002  -3.9898547480955782E-002  -3.2441808644493746E-002  -2.5720940096538646E-002  -1.9752132998100965E-002  -1.4549766728286822E-002  -1.0126374243113538E-002  -6.4926118825213213E-003  -3.6572336983168342E-003  -1.6270703648955905E-003  -4.0701272354918302E-004  -1.0135311251146236E-032  -0.0000000000000000       -3.8554608541598002E-004  -1.5412555273743042E-003  -3.4643441206011036E-003  -6.1501789762326278E-003  -9.5922896828503114E-003  -1.3782383894268621E-002  -1.8710367306523343E-002  -2.4364367975933991E-002  -3.0730764919655987E-002  -3.7794220929821383E-002  -4.5537719522216018E-002  -5.3942605930480440E-002  -6.2988632047076082E-002  -7.2654005202749644E-002  -8.2915440666982504E-002  -9.3748217742945728E-002 -0.10512623932182405      -0.11702209475303704      -0.12940712587889691      -0.14225149607462104      -0.15552426212737386      -0.16919344878117723      -0.18322612576810288      -0.19758848714017199      -0.21224593271084494      -0.22716315140990131      -0.24230420635090108      -0.25763262140629162      -0.27311146908159384      -0.28870345947697107      -0.30437103012186373      -0.32007643646627126      -0.33578184281067880      -0.35144941345557146      -0.36704140385094863      -0.38252025152625091      -0.39784866658164153      -0.41298972152264124      -0.42790694022169767      -0.44256438579237045      -0.45692674716443965      -0.47095942415136544      -0.48462861080516878      -0.49790137685792146      -0.51074574705364573      -0.52313077817950560      -0.53502663361071856      -0.54640465518959691      -0.55723743226556011      -0.56749886772979308      -0.57716424088546647      -0.58621026700206225      -0.59461515341032656      -0.60235865200272121      -0.60942210801288665      -0.61578850495660864      -0.62144250562601921      -0.62637048903827408      -0.63056058324969222      -0.63400269395630993      -0.63668852881194149      -0.63861161740516836      -0.63976732684712667      -0.64015287293254264      -0.63976732684712667      -0.63861161740516836      -0.63668852881194149      -0.63400269395631004      -0.63056058324969222      -0.62637048903827408      -0.62144250562601921      -0.61578850495660864      -0.60942210801288665      -0.60235865200272121      -0.59461515341032656      -0.58621026700206225      -0.57716424088546647      -0.56749886772979308      -0.55723743226556011      -0.54640465518959691      -0.53502663361071856      -0.52313077817950571      -0.51074574705364550      -0.49790137685792163      -0.48462861080516884      -0.47095942415136544      -0.45692674716443987      -0.44256438579237084      -0.42790694022169767      -0.41298972152264135      -0.39784866658164159      -0.38252025152625113      -0.36704140385094902      -0.35144941345557146      -0.33578184281067891      -0.32007643646627137      -0.30437103012186389      -0.28870345947697124      -0.27311146908159378      -0.25763262140629162      -0.24230420635090116      -0.22716315140990143      -0.21224593271084505      -0.19758848714017199      -0.18322612576810288      -0.16919344878117729      -0.15552426212737391      -0.14225149607462115      -0.12940712587889711      -0.11702209475303700      -0.10512623932182405       -9.3748217742945769E-002  -8.2915440666982615E-002  -7.2654005202749755E-002  -6.2988632047076026E-002  -5.3942605930480440E-002  -4.5537719522216059E-002  -3.7794220929821432E-002  -3.0730764919656053E-002  -2.4364367975934074E-002  -1.8710367306523337E-002  -1.3782383894268634E-002  -9.5922896828503339E-003  -6.1501789762326564E-003  -3.4643441206011340E-003  -1.5412555273743016E-003  -3.8554608541598116E-004  -9.6007553357967385E-033  -0.0000000000000000       -3.6315063299316273E-004  -1.4517276702895314E-003  -3.2631086344581724E-003  -5.7929297500981681E-003  -9.0350964565557822E-003  -1.2981798090254897E-002  -1.7623526701269692E-002  -2.2949099958808828E-002  -2.8945688090429765E-002  -3.5598844790084343E-002  -4.2892542020535392E-002  -5.0809208626302317E-002  -5.9329772664113788E-002  -6.8433707348889344E-002  -7.8099080504562934E-002  -8.8302607400615851E-002  -9.9019706847032027E-002 -0.11022456041253810      -0.12189017462346537      -0.13398844599339277      -0.14649022872690659      -0.15936540493437493      -0.17258295718858185      -0.18611104324842612      -0.19991707276966916      -0.21396778581792886      -0.22822933299477494      -0.24266735698389433      -0.25724707532087571      -0.27193336418721276      -0.28669084302665954      -0.30148395978008941      -0.31627707653351922      -0.33103455537296600      -0.34572084423930305      -0.36030056257628451      -0.37473858656540393      -0.38900013374224995      -0.40305084679050973      -0.41685687631175261      -0.43038496237159696      -0.44360251462580402      -0.45647769083327228      -0.46897947356678604      -0.48107774493671351      -0.49274335914764078      -0.50394821271314683      -0.51466531215956302      -0.52486883905561599      -0.53453421221128961      -0.54363814689606504      -0.55215871093387670      -0.56007537753964343      -0.56736907477009457      -0.57402223146974918      -0.58001881960137014      -0.58534439285890916      -0.58998612146992413      -0.59393282310362305      -0.59717498981008066      -0.59970481092572070      -0.60151619188988936      -0.60260476892718573      -0.60296791956017892      -0.60260476892718573      -0.60151619188988936      -0.59970481092572070      -0.59717498981008077      -0.59393282310362305      -0.58998612146992413      -0.58534439285890916      -0.58001881960137014      -0.57402223146974918      -0.56736907477009457      -0.56007537753964343      -0.55215871093387670      -0.54363814689606504      -0.53453421221128961      -0.52486883905561599      -0.51466531215956302      -0.50394821271314683      -0.49274335914764095      -0.48107774493671340      -0.46897947356678615      -0.45647769083327239      -0.44360251462580402      -0.43038496237159712      -0.41685687631175300      -0.40305084679050973      -0.38900013374225006      -0.37473858656540399      -0.36030056257628468      -0.34572084423930338      -0.33103455537296600      -0.31627707653351939      -0.30148395978008952      -0.28669084302665970      -0.27193336418721292      -0.25724707532087565      -0.24266735698389433      -0.22822933299477499      -0.21396778581792897      -0.19991707276966927      -0.18611104324842612      -0.17258295718858185      -0.15936540493437498      -0.14649022872690665      -0.13398844599339285      -0.12189017462346556      -0.11022456041253806       -9.9019706847032027E-002  -8.8302607400615893E-002  -7.8099080504563032E-002  -6.8433707348889442E-002  -5.9329772664113746E-002  -5.0809208626302317E-002  -4.2892542020535426E-002  -3.5598844790084391E-002  -2.8945688090429831E-002  -2.2949099958808904E-002  -1.7623526701269685E-002  -1.2981798090254907E-002  -9.0350964565558047E-003  -5.7929297500981950E-003  -3.2631086344582006E-003  -1.4517276702895291E-003  -3.6315063299316376E-004  -9.0430703599164628E-033  -0.0000000000000000       -3.3988031888722607E-004  -1.3587024740907049E-003  -3.0540120338002699E-003  -5.4217248487950015E-003  -8.4561368915164262E-003  -1.2149937997570526E-002  -1.6494229476554049E-002  -2.1478545549779134E-002  -2.7090878563250854E-002  -3.3317707915157438E-002  -4.0144032628184313E-002  -4.7553407488182362E-002  -5.5527982662129306E-002  -6.4048546699940714E-002  -7.3094572816536321E-002  -8.2644268342662933E-002  -9.2674627225343517E-002 -0.10316148545147409      -0.11407957926104750      -0.12540260600976458      -0.13710328753440754      -0.14915343586832480      -0.16152402114871178      -0.17418524155209264      -0.18710659508952371      -0.20025695308855640      -0.21360463518493572      -0.22711748564337264      -0.24076295082352686      -0.25450815760457779      -0.26831999257945199      -0.28216518182792111      -0.29601037107639028      -0.30982220605126443      -0.32356741283231538      -0.33721287801246963      -0.35072572847090666      -0.36407341056728587      -0.37722376856631867      -0.39014512210374963      -0.40280634250713054      -0.41517692778751758      -0.42722707612143485      -0.43892775764607772      -0.45025078439479488      -0.46116887820436830      -0.47165573643049885      -0.48168609531317946      -0.49123579083930607      -0.50028181695590168      -0.50880238099371311      -0.51677695616766006      -0.52418633102765799      -0.53101265574068490      -0.53723948509259156      -0.54285181810606331      -0.54783613417928834      -0.55218042565827197      -0.55587422676432596      -0.55890863880704733      -0.56127635162204215      -0.56297166118175168      -0.56399048333695512      -0.56433036365584244      -0.56399048333695512      -0.56297166118175168      -0.56127635162204215      -0.55890863880704744      -0.55587422676432596      -0.55218042565827197      -0.54783613417928834      -0.54285181810606331      -0.53723948509259156      -0.53101265574068490      -0.52418633102765799      -0.51677695616766006      -0.50880238099371311      -0.50028181695590168      -0.49123579083930607      -0.48168609531317946      -0.47165573643049885      -0.46116887820436842      -0.45025078439479471      -0.43892775764607783      -0.42722707612143490      -0.41517692778751758      -0.40280634250713071      -0.39014512210374996      -0.37722376856631867      -0.36407341056728604      -0.35072572847090672      -0.33721287801246985      -0.32356741283231572      -0.30982220605126443      -0.29601037107639044      -0.28216518182792127      -0.26831999257945216      -0.25450815760457796      -0.24076295082352681      -0.22711748564337264      -0.21360463518493578      -0.20025695308855648      -0.18710659508952382      -0.17418524155209264      -0.16152402114871178      -0.14915343586832489      -0.13710328753440759      -0.12540260600976466      -0.11407957926104768      -0.10316148545147405       -9.2674627225343517E-002  -8.2644268342662960E-002  -7.3094572816536418E-002  -6.4048546699940812E-002  -5.5527982662129265E-002  -4.7553407488182362E-002  -4.0144032628184348E-002  -3.3317707915157486E-002  -2.7090878563250913E-002  -2.1478545549779206E-002  -1.6494229476554042E-002  -1.2149937997570536E-002  -8.4561368915164470E-003  -5.4217248487950266E-003  -3.0540120338002964E-003  -1.3587024740907025E-003  -3.3988031888722704E-004  -8.4635998354597328E-033  -0.0000000000000000       -3.1579120332308997E-004  -1.2624040446235119E-003  -2.8375580506530807E-003  -5.0374585374440744E-003  -7.8568057520352879E-003  -1.1288807640041122E-002  -1.5325196208305506E-002  -1.9956247443221612E-002  -2.5170804736732343E-002  -3.0956305763576358E-002  -3.7298812745029948E-002  -4.4183046026236787E-002  -5.1592420886234870E-002  -5.9509087492001789E-002  -6.7913973900266197E-002  -7.6786832003489527E-002  -8.6106286309330454E-002  -9.5849885436078489E-002 -0.10599415619999870      -0.11651466016428778      -0.12738605251340834      -0.13858214311096981      -0.15007595959406106      -0.16183981235203482      -0.17384536123320538      -0.18606368381875601      -0.19846534509937955      -0.21102046838679372      -0.22369880728930019      -0.23646981857799154      -0.24930273576806478      -0.26216664323797828      -0.27503055070789184      -0.28786346789796508      -0.30063447918665637      -0.31331281808916289      -0.32586794137657710      -0.33826960265720057      -0.35048792524275135      -0.36249347412392174      -0.37425732688189556      -0.38575114336498689      -0.39694723396254833      -0.40781862631166882      -0.41833913027595798      -0.42848340103987820      -0.43822700016662625      -0.44754645447246716      -0.45641931257569046      -0.46482419898395499      -0.47274086558972184      -0.48015024044971999      -0.48703447373092673      -0.49337698071238034      -0.49916248173922440      -0.50437703903273512      -0.50900809026765115      -0.51304447883591564      -0.51647648072392138      -0.51929582793851259      -0.52149572842530367      -0.52307088243133315      -0.52401749527263364      -0.52433328647595667      -0.52401749527263364      -0.52307088243133315      -0.52149572842530367      -0.51929582793851270      -0.51647648072392138      -0.51304447883591564      -0.50900809026765115      -0.50437703903273512      -0.49916248173922440      -0.49337698071238034      -0.48703447373092673      -0.48015024044971999      -0.47274086558972184      -0.46482419898395499      -0.45641931257569046      -0.44754645447246716      -0.43822700016662625      -0.42848340103987831      -0.41833913027595787      -0.40781862631166893      -0.39694723396254838      -0.38575114336498689      -0.37425732688189572      -0.36249347412392208      -0.35048792524275135      -0.33826960265720069      -0.32586794137657715      -0.31331281808916306      -0.30063447918665664      -0.28786346789796508      -0.27503055070789195      -0.26216664323797839      -0.24930273576806491      -0.23646981857799168      -0.22369880728930014      -0.21102046838679372      -0.19846534509937960      -0.18606368381875610      -0.17384536123320546      -0.16183981235203482      -0.15007595959406106      -0.13858214311096989      -0.12738605251340840      -0.11651466016428788      -0.10599415619999887       -9.5849885436078461E-002  -8.6106286309330454E-002  -7.6786832003489555E-002  -6.7913973900266295E-002  -5.9509087492001865E-002  -5.1592420886234829E-002  -4.4183046026236787E-002  -3.7298812745029976E-002  -3.0956305763576400E-002  -2.5170804736732399E-002  -1.9956247443221678E-002  -1.5325196208305501E-002  -1.1288807640041131E-002  -7.8568057520353070E-003  -5.0374585374440978E-003  -2.8375580506531050E-003  -1.2624040446235097E-003  -3.1579120332309089E-004  -7.8637397576755828E-033  -0.0000000000000000       -2.9094131909010614E-004  -1.1630643732392866E-003  -2.6142681416211383E-003  -4.6410565472471922E-003  -7.2385468793225950E-003  -1.0400481556124098E-002  -1.4119243200062515E-002  -1.8385872988612550E-002  -2.3190092236900956E-002  -2.8520327159958694E-002  -3.4363736754982686E-002  -4.0706243736436269E-002  -4.7532568449463172E-002  -5.4826265679914207E-002  -6.2569764272308828E-002  -7.0744409460287636E-002  -7.9330507807578346E-002  -8.8307374651209025E-002  -9.7653383932672588E-002 -0.10734602029699640      -0.11736193333420404      -0.12767699383249845      -0.13826635190764677      -0.14910449686852772      -0.16016531867462111      -0.17142217083738248      -0.18284793461396798      -0.19441508433866109      -0.20609575373461236      -0.21786180304614117      -0.22968488682987179      -0.24153652224138947      -0.25338815765290718      -0.26521124143663777      -0.27697729074816657      -0.28865796014411788      -0.30022510986881101      -0.31165087364539645      -0.32290772580815791      -0.33396854761425121      -0.34480669257513219      -0.35539605065028057      -0.36571111114857496      -0.37572702418578252      -0.38541966055010640      -0.39476566983157002      -0.40374253667520066      -0.41232863502249140      -0.42050328021047018      -0.42824677880286488      -0.43554047603331586      -0.44236680074634283      -0.44870930772779632      -0.45455271732282032      -0.45988295224587811      -0.46468717149416650      -0.46895380128271652      -0.47267256292665499      -0.47583449760345642      -0.47843198793553177      -0.48045877634115791      -0.48190998010953973      -0.48278210316368891      -0.48307304448277905      -0.48278210316368891      -0.48190998010953973      -0.48045877634115791      -0.47843198793553188      -0.47583449760345642      -0.47267256292665499      -0.46895380128271652      -0.46468717149416650      -0.45988295224587811      -0.45455271732282032      -0.44870930772779632      -0.44236680074634283      -0.43554047603331586      -0.42824677880286488      -0.42050328021047018      -0.41232863502249140      -0.40374253667520066      -0.39476566983157013      -0.38541966055010629      -0.37572702418578263      -0.36571111114857502      -0.35539605065028057      -0.34480669257513236      -0.33396854761425149      -0.32290772580815791      -0.31165087364539656      -0.30022510986881107      -0.28865796014411804      -0.27697729074816679      -0.26521124143663777      -0.25338815765290729      -0.24153652224138958      -0.22968488682987193      -0.21786180304614131      -0.20609575373461231      -0.19441508433866109      -0.18284793461396803      -0.17142217083738256      -0.16016531867462119      -0.14910449686852772      -0.13826635190764677      -0.12767699383249850      -0.11736193333420408      -0.10734602029699648       -9.7653383932672741E-002  -8.8307374651208997E-002  -7.9330507807578346E-002  -7.0744409460287663E-002  -6.2569764272308911E-002  -5.4826265679914277E-002  -4.7532568449463138E-002  -4.0706243736436269E-002  -3.4363736754982707E-002  -2.8520327159958732E-002  -2.3190092236901008E-002  -1.8385872988612613E-002  -1.4119243200062510E-002  -1.0400481556124106E-002  -7.2385468793226132E-003  -4.6410565472472130E-003  -2.6142681416211613E-003  -1.1630643732392846E-003  -2.9094131909010700E-004  -7.2449352420329446E-033  -0.0000000000000000       -2.6539053173598440E-004  -1.0609227779075205E-003  -2.3846802316531859E-003  -4.2334738453194479E-003  -6.6028497131557888E-003  -9.4870998011637783E-003  -1.2879275698250928E-002  -1.6771205355561647E-002  -2.1153512773658692E-002  -2.6015640590127068E-002  -3.1345875513184809E-002  -3.7131376540028821E-002  -4.3358205891935432E-002  -5.0011362591590003E-002  -5.7074818601755395E-002  -6.4531557438217479E-002  -7.2363615163985956E-002  -8.0552123665992292E-002  -8.9077356110026429E-002  -9.7918774464408637E-002 -0.10705507897790634      -0.11646425949270074      -0.12612364846878488      -0.13600997559205286      -0.14609942383452465      -0.15636768683165284      -0.16679002743848378      -0.17734133732360641      -0.18799619745732185      -0.19872893934831243      -0.20951370688128559      -0.22032451860662042      -0.23113533033195524      -0.24192009786492841      -0.25265283975591896      -0.26330769988963443      -0.27385900977475708      -0.28428135038158797      -0.29454961337871627      -0.30463906162118798      -0.31452538874445596      -0.32418477772054022      -0.33359395823533455      -0.34273026274883217      -0.35157168110321446      -0.36009691354724865      -0.36828542204925496      -0.37611747977502347      -0.38357421861148550      -0.39063767462165094      -0.39729083132130544      -0.40351766067321215      -0.40930316170005610      -0.41463339662311383      -0.41949552443958227      -0.42387783185767930      -0.42776976151498997      -0.43116193741207720      -0.43404618750008511      -0.43641556336792137      -0.43826435698158772      -0.43958811443533341      -0.44038364668150493      -0.44064903721324089      -0.44038364668150493      -0.43958811443533341      -0.43826435698158772      -0.43641556336792148      -0.43404618750008511      -0.43116193741207720      -0.42776976151498997      -0.42387783185767930      -0.41949552443958227      -0.41463339662311383      -0.40930316170005610      -0.40351766067321215      -0.39729083132130544      -0.39063767462165094      -0.38357421861148550      -0.37611747977502347      -0.36828542204925496      -0.36009691354724871      -0.35157168110321435      -0.34273026274883228      -0.33359395823533461      -0.32418477772054022      -0.31452538874445612      -0.30463906162118820      -0.29454961337871627      -0.28428135038158808      -0.27385900977475713      -0.26330769988963459      -0.25265283975591923      -0.24192009786492841      -0.23113533033195535      -0.22032451860662050      -0.20951370688128573      -0.19872893934831254      -0.18799619745732180      -0.17734133732360641      -0.16679002743848384      -0.15636768683165292      -0.14609942383452471      -0.13600997559205286      -0.12612364846878488      -0.11646425949270080      -0.10705507897790639       -9.7918774464408706E-002  -8.9077356110026568E-002  -8.0552123665992265E-002  -7.2363615163985956E-002  -6.4531557438217493E-002  -5.7074818601755471E-002  -5.0011362591590072E-002  -4.3358205891935404E-002  -3.7131376540028821E-002  -3.1345875513184837E-002  -2.6015640590127103E-002  -2.1153512773658737E-002  -1.6771205355561702E-002  -1.2879275698250925E-002  -9.4870998011637852E-003  -6.6028497131558053E-003  -4.2334738453194678E-003  -2.3846802316532063E-003  -1.0609227779075187E-003  -2.6539053173598516E-004  -6.6086770428108699E-033  -0.0000000000000000       -2.3920039534544528E-004  -9.5622532667791367E-004  -2.1493474181338589E-003  -3.8156923340898108E-003  -5.9512457036886542E-003  -8.5508627918106442E-003  -1.1608280893190926E-002  -1.5116134419825083E-002  -1.9065972645315770E-002  -2.3448280063412808E-002  -2.8252499311701214E-002  -3.3467056605211938E-002  -3.9079389618683680E-002  -4.5075977750304599E-002  -5.1442374694026585E-002  -5.8163243241981716E-002  -6.5222392233159343E-002  -7.2602815559331374E-002  -8.0286733134256216E-002  -8.8255633727464325E-002  -9.6490319559433310E-002 -0.10497095255072066      -0.11367710211363470      -0.12258779437130972      -0.13168156268561249      -0.14093649937215383      -0.15033030847781914      -0.15984035949367240      -0.16944374187383432      -0.17911732022899413      -0.18883779006158882      -0.19858173390837916      -0.20832567775516952      -0.21804614758776422      -0.22771972594292403      -0.23732310832308595      -0.24683315933893926      -0.25622696844460452      -0.26548190513114595      -0.27457567344544864      -0.28348636570312369      -0.29219251526603779      -0.30067314825732511      -0.30890783408929401      -0.31687673468250221      -0.32456065225742708      -0.33194107558359909      -0.33900022457477674      -0.34572109312273186      -0.35208749006645390      -0.35808407819807475      -0.36369641121154656      -0.36891096850505722      -0.37371518775334561      -0.37809749517144270      -0.38204733339693336      -0.38555518692356749      -0.38861260502494782      -0.39121222211306977      -0.39334777548266858      -0.39501412039862460      -0.39620724249008055      -0.39692426742141296      -0.39716346781675843      -0.39692426742141296      -0.39620724249008055      -0.39501412039862460      -0.39334777548266864      -0.39121222211306977      -0.38861260502494782      -0.38555518692356749      -0.38204733339693336      -0.37809749517144270      -0.37371518775334561      -0.36891096850505722      -0.36369641121154656      -0.35808407819807475      -0.35208749006645390      -0.34572109312273186      -0.33900022457477674      -0.33194107558359909      -0.32456065225742714      -0.31687673468250210      -0.30890783408929412      -0.30067314825732516      -0.29219251526603779      -0.28348636570312380      -0.27457567344544886      -0.26548190513114595      -0.25622696844460463      -0.24683315933893932      -0.23732310832308609      -0.22771972594292425      -0.21804614758776422      -0.20832567775516964      -0.19858173390837927      -0.18883779006158893      -0.17911732022899424      -0.16944374187383426      -0.15984035949367240      -0.15033030847781920      -0.14093649937215388      -0.13168156268561257      -0.12258779437130972      -0.11367710211363470      -0.10497095255072071       -9.6490319559433366E-002  -8.8255633727464394E-002  -8.0286733134256341E-002  -7.2602815559331346E-002  -6.5222392233159343E-002  -5.8163243241981737E-002  -5.1442374694026655E-002  -4.5075977750304662E-002  -3.9079389618683652E-002  -3.3467056605211938E-002  -2.8252499311701235E-002  -2.3448280063412839E-002  -1.9065972645315812E-002  -1.5116134419825133E-002  -1.1608280893190923E-002  -8.5508627918106511E-003  -5.9512457036886689E-003  -3.8156923340898286E-003  -2.1493474181338776E-003  -9.5622532667791215E-004  -2.3920039534544598E-004  -5.9564979617409128E-033  -0.0000000000000000       -2.1243400425103909E-004  -8.4922424488089430E-004  -1.9088366384236509E-003  -3.3887184858121797E-003  -5.2853046220537811E-003  -7.5940260050249243E-003  -1.0309320722693919E-002  -1.3424647392254177E-002  -1.6932500918888333E-002  -2.0824430576199052E-002  -2.5091060364749087E-002  -2.9722111599665191E-002  -3.4706427672890297E-002  -4.0032000930429419E-002  -4.5686001599840070E-002  -5.1654808698277668E-002  -5.7924042846636284E-002  -6.4478600910732514E-002  -7.1302692386078406E-002  -7.8379877438590123E-002  -8.5693106509587905E-002  -9.3224761389676475E-002 -0.10095669766255470      -0.10887028841650361      -0.11694646911824819      -0.12516578354108807      -0.13350843063665171      -0.14195431223735636      -0.15048308147465400      -0.15907419179642004      -0.16770694646539699      -0.17636054841944729      -0.18501415037349758      -0.19364690504247450      -0.20223801536424055      -0.21076678460153822      -0.21921266620224289      -0.22755531329780651      -0.23577462772064645      -0.24385080842239096      -0.25176439917633986      -0.25949633544921819      -0.26702799032930674      -0.27434121940030443      -0.28141840445281624      -0.28824249592816215      -0.29479705399225836      -0.30106628814061698      -0.30703509523905459      -0.31268909590846528      -0.31801466916600435      -0.32299898523922949      -0.32763003647414551      -0.33189666626269559      -0.33578859592000632      -0.33929644944664050      -0.34241177611620072      -0.34512707083386979      -0.34743579221684084      -0.34933237835308240      -0.35081226020047102      -0.35187187259401376      -0.35250866283464360      -0.35272109683889463      -0.35250866283464360      -0.35187187259401376      -0.35081226020047102      -0.34933237835308251      -0.34743579221684084      -0.34512707083386979      -0.34241177611620072      -0.33929644944664050      -0.33578859592000632      -0.33189666626269559      -0.32763003647414551      -0.32299898523922949      -0.31801466916600435      -0.31268909590846528      -0.30703509523905459      -0.30106628814061698      -0.29479705399225836      -0.28824249592816220      -0.28141840445281613      -0.27434121940030454      -0.26702799032930674      -0.25949633544921819      -0.25176439917633997      -0.24385080842239115      -0.23577462772064645      -0.22755531329780659      -0.21921266620224295      -0.21076678460153836      -0.20223801536424077      -0.19364690504247450      -0.18501415037349767      -0.17636054841944737      -0.16770694646539711      -0.15907419179642016      -0.15048308147465397      -0.14195431223735636      -0.13350843063665177      -0.12516578354108812      -0.11694646911824826      -0.10887028841650361      -0.10095669766255470       -9.3224761389676516E-002  -8.5693106509587946E-002  -7.8379877438590193E-002  -7.1302692386078517E-002  -6.4478600910732500E-002  -5.7924042846636284E-002  -5.1654808698277689E-002  -4.5686001599840126E-002  -4.0032000930429475E-002  -3.4706427672890269E-002  -2.9722111599665191E-002  -2.5091060364749108E-002  -2.0824430576199079E-002  -1.6932500918888371E-002  -1.3424647392254222E-002  -1.0309320722693915E-002  -7.5940260050249304E-003  -5.2853046220537941E-003  -3.3887184858121954E-003  -1.9088366384236676E-003  -8.4922424488089289E-004  -2.1243400425103971E-004  -5.2899691553535261E-033  -0.0000000000000000       -1.8515584103337068E-004  -7.4017730749469698E-004  -1.6637273040571350E-003  -2.9535809178855396E-003  -4.6066307786463640E-003  -6.6188945444349704E-003  -8.9855244955860808E-003  -1.1700819213255076E-002  -1.4758237314635360E-002  -1.8150413211722508E-002  -2.1869174855660926E-002  -2.5905563423925308E-002  -3.0249854902908845E-002  -3.4891583513923630E-002  -3.9819566926178350E-002  -4.5021933195992528E-002  -5.0486149367348666E-002  -5.6199051664881212E-002  -6.2146877206564206E-002  -6.8315297159699820E-002  -7.4689451260331136E-002  -8.1253983612919731E-002  -8.7993079684043157E-002  -9.4890504400990977E-002 -0.10192964126347698      -0.10909353237424385      -0.11636491929212303      -0.12372628460913106      -0.13115989415143983      -0.13864783970255462      -0.14617208214577621      -0.15371449492201308      -0.16125690769824999      -0.16878115014147158      -0.17626909569258636      -0.18370270523489515      -0.19106407055190322      -0.19833545746978234      -0.20549934858054927      -0.21253848544303522      -0.21943591015998304      -0.22617500623110653      -0.23273953858369512      -0.23911369268432636      -0.24528211263746202      -0.25122993817914502      -0.25694284047667759      -0.26240705664803371      -0.26760942291784789      -0.27253740633010265      -0.27717913494111740      -0.28152342642010098      -0.28555981498836530      -0.28927857663230372      -0.29267075252939090      -0.29572817063077117      -0.29844346534844018      -0.30081009529959135      -0.30282235906537985      -0.30447540892614067      -0.30576526253996911      -0.30668881253653157      -0.30724383400299288      -0.30742898984402628      -0.30724383400299288      -0.30668881253653157      -0.30576526253996911      -0.30447540892614072      -0.30282235906537985      -0.30081009529959135      -0.29844346534844018      -0.29572817063077117      -0.29267075252939090      -0.28927857663230372      -0.28555981498836530      -0.28152342642010098      -0.27717913494111740      -0.27253740633010265      -0.26760942291784789      -0.26240705664803371      -0.25694284047667759      -0.25122993817914513      -0.24528211263746197      -0.23911369268432645      -0.23273953858369514      -0.22617500623110653      -0.21943591015998315      -0.21253848544303539      -0.20549934858054927      -0.19833545746978243      -0.19106407055190325      -0.18370270523489524      -0.17626909569258653      -0.16878115014147158      -0.16125690769825007      -0.15371449492201317      -0.14617208214577629      -0.13864783970255470      -0.13115989415143980      -0.12372628460913106      -0.11636491929212306      -0.10909353237424389      -0.10192964126347703       -9.4890504400990977E-002  -8.7993079684043157E-002  -8.1253983612919772E-002  -7.4689451260331163E-002  -6.8315297159699875E-002  -6.2146877206564304E-002  -5.6199051664881199E-002  -5.0486149367348666E-002  -4.5021933195992542E-002  -3.9819566926178399E-002  -3.4891583513923678E-002  -3.0249854902908824E-002  -2.5905563423925308E-002  -2.1869174855660943E-002  -1.8150413211722533E-002  -1.4758237314635393E-002  -1.1700819213255114E-002  -8.9855244955860791E-003  -6.6188945444349756E-003  -4.6066307786463753E-003  -2.9535809178855531E-003  -1.6637273040571493E-003  -7.4017730749469579E-004  -1.8515584103337123E-004  -4.6106963499243122E-033  -0.0000000000000000       -1.5743162117691687E-004  -6.2934721814287078E-004  -1.4146099048898465E-003  -2.5113279148245822E-003  -3.9168591581999930E-003  -5.6278175871407902E-003  -7.6400813529293966E-003  -9.9488027359005381E-003  -1.2548419824022529E-002  -1.5432669912030517E-002  -1.8594604588832019E-002  -2.2026606476837851E-002  -2.5720407582891965E-002  -2.9667109216591072E-002  -3.3857203428009380E-002  -3.8280595913182690E-002  -4.2926630332170757E-002  -4.7784113981113721E-002  -5.2841344756435926E-002  -5.8086139346238574E-002  -6.3505862580965036E-002  -6.9087457872631167E-002  -7.4817478669289353E-002  -8.0682120848949920E-002  -8.6667255974920046E-002  -9.2758465332445333E-002  -9.8941074664656598E-002 -0.10520018952413993      -0.11152073115496511      -0.11788747281872941      -0.12428507647710414      -0.13069812974251235      -0.13711118300792061      -0.14350878666629532      -0.14987552833005963      -0.15619606996088481      -0.16245518482036816      -0.16863779415257940      -0.17472900351010476      -0.18071413863607480      -0.18657878081573540      -0.19230880161239364      -0.19789039690405974      -0.20331012013878616      -0.20855491472858886      -0.21361214550391106      -0.21846962915285403      -0.22311566357184209      -0.22753905605701541      -0.23172915026843374      -0.23567585190213280      -0.23936965300818697      -0.24280165489619276      -0.24596358957299427      -0.24884783966100227      -0.25144745674912428      -0.25375617813209539      -0.25576844189788406      -0.25747940032682476      -0.25888493157020015      -0.25998164958013492      -0.26076691226688192      -0.26123882786384789      -0.26139625948502476      -0.26123882786384789      -0.26076691226688192      -0.25998164958013492      -0.25888493157020021      -0.25747940032682476      -0.25576844189788406      -0.25375617813209539      -0.25144745674912428      -0.24884783966100227      -0.24596358957299427      -0.24280165489619276      -0.23936965300818697      -0.23567585190213280      -0.23172915026843374      -0.22753905605701541      -0.22311566357184209      -0.21846962915285403      -0.21361214550391111      -0.20855491472858881      -0.20331012013878622      -0.19789039690405977      -0.19230880161239364      -0.18657878081573548      -0.18071413863607497      -0.17472900351010476      -0.16863779415257948      -0.16245518482036819      -0.15619606996088489      -0.14987552833005977      -0.14350878666629532      -0.13711118300792066      -0.13069812974251244      -0.12428507647710421      -0.11788747281872949      -0.11152073115496508      -0.10520018952413993       -9.8941074664656625E-002  -9.2758465332445375E-002  -8.6667255974920088E-002  -8.0682120848949920E-002  -7.4817478669289353E-002  -6.9087457872631194E-002  -6.3505862580965078E-002  -5.8086139346238616E-002  -5.2841344756436009E-002  -4.7784113981113707E-002  -4.2926630332170757E-002  -3.8280595913182704E-002  -3.3857203428009422E-002  -2.9667109216591114E-002  -2.5720407582891947E-002  -2.2026606476837851E-002  -1.8594604588832036E-002  -1.5432669912030536E-002  -1.2548419824022557E-002  -9.9488027359005728E-003  -7.6400813529293940E-003  -5.6278175871407954E-003  -3.9168591582000025E-003  -2.5113279148245939E-003  -1.4146099048898588E-003  -6.2934721814286981E-004  -1.5743162117691734E-004  -3.9203159731388327E-033  -0.0000000000000000       -1.2932813475566643E-004  -5.1700097621823254E-004  -1.1620845865564844E-003  -2.0630249028504664E-003  -3.2176514809651741E-003  -4.6231827243405858E-003  -6.2762325851014123E-003  -8.1728187213430149E-003  -1.0308372090941861E-002  -1.2677747958778204E-002  -1.5275238290853610E-002  -1.8094585505444825E-002  -2.1128997548166262E-002  -2.4371164254623875E-002  -2.7813274961241558E-002  -3.1447037321833793E-002  -3.5263697284593887E-002  -3.9254060181371661E-002  -4.3408512878434218E-002  -4.7717046935347313E-002  -5.2169282716184789E-002  -5.6754494394980808E-002  -6.1461635795184072E-002  -6.6279367000864592E-002  -7.1196081675564446E-002  -7.6199935022978948E-002  -8.1278872322108398E-002  -8.6420657968136805E-002  -9.1612904949075674E-002  -9.6843104687160786E-002 -0.10209865717311171      -0.10736690132065779      -0.11263514546820387      -0.11789069795415479      -0.12312089769223990      -0.12831314467317878      -0.13345493031920722      -0.13853386761833664      -0.14353772096575118      -0.14845443564045099      -0.15327216684613151      -0.15797930824633483      -0.16256451992513082      -0.16701675570596827      -0.17132528976288142      -0.17547974245994397      -0.17947010535672173      -0.18328676531948185      -0.18692052768007406      -0.19036263838669179      -0.19360480509314934      -0.19663921713587082      -0.19945856435046200      -0.20205605468253743      -0.20442543055037379      -0.20656098391997263      -0.20845757005621421      -0.21011061991697508      -0.21151615116035044      -0.21267077773846513      -0.21357171805475914      -0.21421680166509741      -0.21460447450655995      -0.21473380264131561      -0.21460447450655995      -0.21421680166509741      -0.21357171805475914      -0.21267077773846518      -0.21151615116035044      -0.21011061991697508      -0.20845757005621421      -0.20656098391997263      -0.20442543055037379      -0.20205605468253743      -0.19945856435046200      -0.19663921713587082      -0.19360480509314934      -0.19036263838669179      -0.18692052768007406      -0.18328676531948185      -0.17947010535672173      -0.17547974245994402      -0.17132528976288136      -0.16701675570596833      -0.16256451992513085      -0.15797930824633483      -0.15327216684613160      -0.14845443564045110      -0.14353772096575118      -0.13853386761833669      -0.13345493031920724      -0.12831314467317886      -0.12312089769224002      -0.11789069795415479      -0.11263514546820391      -0.10736690132065783      -0.10209865717311178       -9.6843104687160855E-002  -9.1612904949075646E-002  -8.6420657968136805E-002  -8.1278872322108411E-002  -7.6199935022978990E-002  -7.1196081675564488E-002  -6.6279367000864592E-002  -6.1461635795184072E-002  -5.6754494394980835E-002  -5.2169282716184817E-002  -4.7717046935347347E-002  -4.3408512878434280E-002  -3.9254060181371647E-002  -3.5263697284593887E-002  -3.1447037321833807E-002  -2.7813274961241592E-002  -2.4371164254623909E-002  -2.1128997548166249E-002  -1.8094585505444825E-002  -1.5275238290853622E-002  -1.2677747958778220E-002  -1.0308372090941884E-002  -8.1728187213430427E-003  -6.2762325851014105E-003  -4.6231827243405901E-003  -3.2176514809651819E-003  -2.0630249028504759E-003  -1.1620845865564946E-003  -5.1700097621823168E-004  -1.2932813475566681E-004  -3.2204912117949376E-033  -0.0000000000000000       -1.0091308552998261E-004  -4.0340923365794632E-004  -9.0675970466751763E-004  -1.6097518831857400E-003  -2.5106921994797206E-003  -3.6074102094144560E-003  -4.8972638232428600E-003  -6.3771456706313871E-003  -8.0434905865873398E-003  -9.8922842002535996E-003  -1.1919072605879651E-002  -1.4118973092670642E-002  -1.6486685907665381E-002  -1.9016507023305370E-002  -2.1702341878936892E-002  -2.4537720063141387E-002  -2.7515810901523285E-002  -3.0629439912403002E-002  -3.3871106090771604E-002  -3.7232999978869023E-002  -4.0707022479851675E-002  -4.4284804369226244E-002  -4.7957726457044582E-002  -5.1716940352287147E-002  -5.5553389779412043E-002  -5.9457832395716038E-002  -6.3420862056947677E-002  -6.7432931477532654E-002  -7.1484375230821004E-002  -7.5565433033946472E-002  -7.9666273261202916E-002  -8.3777016629291684E-002  -8.7887759997380466E-002  -9.1988600224636910E-002  -9.6069658027762378E-002 -0.10012110178105074      -0.10413317120163573      -0.10809620086286735      -0.11200064347917137      -0.11583709290629624      -0.11959630680153881      -0.12326922888935718      -0.12684701077873173      -0.13032103327971437      -0.13368292716781180      -0.13692459334618043      -0.14003822235706012      -0.14301631319544203      -0.14585169137964651      -0.14853752623527808      -0.15106734735091804      -0.15343506016591280      -0.15563496065270377      -0.15766174905832983      -0.15951054267199610      -0.16117688758795204      -0.16265676943534055      -0.16394662304916899      -0.16504334105910368      -0.16594428137539766      -0.16664727355391590      -0.16715062402492548      -0.16745312017305342      -0.16755403325858342      -0.16745312017305342      -0.16715062402492548      -0.16664727355391590      -0.16594428137539768      -0.16504334105910368      -0.16394662304916899      -0.16265676943534055      -0.16117688758795204      -0.15951054267199610      -0.15766174905832983      -0.15563496065270377      -0.15343506016591280      -0.15106734735091804      -0.14853752623527808      -0.14585169137964651      -0.14301631319544203      -0.14003822235706012      -0.13692459334618046      -0.13368292716781177      -0.13032103327971439      -0.12684701077873176      -0.12326922888935718      -0.11959630680153886      -0.11583709290629632      -0.11200064347917137      -0.10809620086286739      -0.10413317120163575      -0.10012110178105080       -9.6069658027762475E-002  -9.1988600224636910E-002  -8.7887759997380507E-002  -8.3777016629291726E-002  -7.9666273261202972E-002  -7.5565433033946527E-002  -7.1484375230820976E-002  -6.7432931477532654E-002  -6.3420862056947691E-002  -5.9457832395716066E-002  -5.5553389779412078E-002  -5.1716940352287147E-002  -4.7957726457044582E-002  -4.4284804369226265E-002  -4.0707022479851689E-002  -3.7232999978869051E-002  -3.3871106090771652E-002  -3.0629439912402991E-002  -2.7515810901523285E-002  -2.4537720063141394E-002  -2.1702341878936920E-002  -1.9016507023305398E-002  -1.6486685907665371E-002  -1.4118973092670642E-002  -1.1919072605879662E-002  -9.8922842002536118E-003  -8.0434905865873572E-003  -6.3771456706314088E-003  -4.8972638232428582E-003  -3.6074102094144586E-003  -2.5106921994797267E-003  -1.6097518831857474E-003  -9.0675970466752543E-004  -4.0340923365794567E-004  -1.0091308552998290E-004  -2.5129080050401072E-033  -0.0000000000000000       -7.2254927842314959E-005  -2.8884564291930349E-004  -6.4925035922723908E-004  -1.1526008302368111E-003  -1.7976844405750629E-003  -2.5829471273220391E-003  -3.5064971238844777E-003  -4.5661095174272352E-003  -5.7592316088831818E-003  -7.0829890626288470E-003  -8.5341928310107007E-003  -1.0109346837040269E-002  -1.1804656396749843E-002  -1.3616037360918480E-002  -1.5539125954145279E-002  -1.7569289287566497E-002  -1.9701636519890594E-002  -2.1931030639863364E-002  -2.4252100841777906E-002  -2.6659255464216103E-002  -2.9146695460850632E-002  -3.1708428370855586E-002  -3.4338282755269477E-002  -3.7029923064532212E-002  -3.9776864901378932E-002  -4.2572490642320958E-002  -4.5410065380080494E-002  -4.8282753148572076E-002  -5.1183633391343679E-002  -5.4105717633803355E-002  -5.7041966319066675E-002  -5.9985305766865844E-002  -6.2928645214665013E-002  -6.5864893899928334E-002  -6.8786978142388017E-002  -7.1687858385159620E-002  -7.4560546153651208E-002  -7.7398120891410738E-002  -8.0193746632352791E-002  -8.2940688469199469E-002  -8.5632328778462219E-002  -8.8262183162876137E-002  -9.0823916072881081E-002  -9.3311356069515586E-002  -9.5718510691953806E-002  -9.8039580893868356E-002 -0.10026897501384112      -0.10240132224616522      -0.10443148557958642      -0.10635457417281324      -0.10816595513698186      -0.10986126469669145      -0.11143641870272100      -0.11288762247110287      -0.11421137992484855      -0.11540450201630449      -0.11646411440984723      -0.11738766440640969      -0.11817292709315665      -0.11881801070349489      -0.11932136117450448      -0.11968176589081242      -0.11989835660588939      -0.11997061153373172      -0.11989835660588939      -0.11968176589081242      -0.11932136117450448      -0.11881801070349492      -0.11817292709315665      -0.11738766440640969      -0.11646411440984723      -0.11540450201630449      -0.11421137992484855      -0.11288762247110287      -0.11143641870272100      -0.10986126469669145      -0.10816595513698186      -0.10635457417281324      -0.10443148557958642      -0.10240132224616522      -0.10026897501384112       -9.8039580893868383E-002  -9.5718510691953779E-002  -9.3311356069515614E-002  -9.0823916072881095E-002  -8.8262183162876137E-002  -8.5632328778462261E-002  -8.2940688469199539E-002  -8.0193746632352791E-002  -7.7398120891410765E-002  -7.4560546153651222E-002  -7.1687858385159661E-002  -6.8786978142388072E-002  -6.5864893899928334E-002  -6.2928645214665041E-002  -5.9985305766865872E-002  -5.7041966319066710E-002  -5.4105717633803389E-002  -5.1183633391343665E-002  -4.8282753148572076E-002  -4.5410065380080508E-002  -4.2572490642320979E-002  -3.9776864901378946E-002  -3.7029923064532212E-002  -3.4338282755269477E-002  -3.1708428370855600E-002  -2.9146695460850646E-002  -2.6659255464216124E-002  -2.4252100841777945E-002  -2.1931030639863357E-002  -1.9701636519890594E-002  -1.7569289287566504E-002  -1.5539125954145300E-002  -1.3616037360918499E-002  -1.1804656396749835E-002  -1.0109346837040269E-002  -8.5341928310107076E-003  -7.0829890626288566E-003  -5.7592316088831948E-003  -4.5661095174272500E-003  -3.5064971238844764E-003  -2.5829471273220413E-003  -1.7976844405750672E-003  -1.1526008302368163E-003  -6.4925035922724472E-004  -2.8884564291930300E-004  -7.2254927842315176E-005  -1.7992709827963963E-033  -0.0000000000000000       -4.3422701704690961E-005  -1.7358619772697776E-004  -3.9017691280396696E-004  -6.9267306093193212E-004  -1.0803459023944993E-003  -1.5522614993604552E-003  -2.1072829658217839E-003  -2.7440732064516415E-003  -3.4610981377841132E-003  -4.2566303839556520E-003  -5.1287534381048360E-003  -6.0753662794052607E-003  -7.0941884346087478E-003  -8.1827654719051190E-003  -9.3384749138634461E-003  -1.0558532555209865E-002  -1.1839999170221934E-002  -1.3179787593580881E-002  -1.4574670157623213E-002  -1.6021286468074891E-002  -1.7516151499535393E-002  -1.9055663991209223E-002  -2.0636115122658578E-002  -2.2253697448676623E-002  -2.3904514071756502E-002  -2.5584588030058752E-002  -2.7289871878260728E-002  -2.9016257438206888E-002  -3.0759585695869802E-002  -3.2515656820779240E-002  -3.4280240283781641E-002  -3.6049085048755362E-002  -3.7817929813729091E-002  -3.9582513276731478E-002  -4.1338584401640920E-002  -4.3081912659303841E-002  -4.4808298219250010E-002  -4.6513582067451972E-002  -4.8193656025754233E-002  -4.9844472648834098E-002  -5.1462054974852151E-002  -5.3042506106301519E-002  -5.4582018597975339E-002  -5.6076883629435838E-002  -5.7523499939887521E-002  -5.8918382503929861E-002  -6.0258170927288801E-002  -6.1539637542300872E-002  -6.2759695183647296E-002  -6.3915404625605632E-002  -6.5003981662901986E-002  -6.6022803818105491E-002  -6.6969416659405895E-002  -6.7841539713555082E-002  -6.8637071959726625E-002  -6.9354096891059105E-002  -6.9990887131688953E-002  -7.0545908598150298E-002  -7.1017824195116236E-002  -7.1405497036578794E-002  -7.1707993184706775E-002  -7.1924583899783762E-002  -7.2054747395806043E-002  -7.2098170097510739E-002  -7.2054747395806043E-002  -7.1924583899783762E-002  -7.1707993184706775E-002  -7.1405497036578808E-002  -7.1017824195116236E-002  -7.0545908598150298E-002  -6.9990887131688953E-002  -6.9354096891059105E-002  -6.8637071959726625E-002  -6.7841539713555082E-002  -6.6969416659405895E-002  -6.6022803818105491E-002  -6.5003981662901986E-002  -6.3915404625605632E-002  -6.2759695183647296E-002  -6.1539637542300872E-002  -6.0258170927288801E-002  -5.8918382503929875E-002  -5.7523499939887507E-002  -5.6076883629435852E-002  -5.4582018597975353E-002  -5.3042506106301519E-002  -5.1462054974852171E-002  -4.9844472648834140E-002  -4.8193656025754233E-002  -4.6513582067451993E-002  -4.4808298219250017E-002  -4.3081912659303861E-002  -4.1338584401640961E-002  -3.9582513276731478E-002  -3.7817929813729105E-002  -3.6049085048755376E-002  -3.4280240283781661E-002  -3.2515656820779261E-002  -3.0759585695869795E-002  -2.9016257438206888E-002  -2.7289871878260735E-002  -2.5584588030058763E-002  -2.3904514071756516E-002  -2.2253697448676623E-002  -2.0636115122658578E-002  -1.9055663991209230E-002  -1.7516151499535403E-002  -1.6021286468074901E-002  -1.4574670157623235E-002  -1.3179787593580877E-002  -1.1839999170221934E-002  -1.0558532555209870E-002  -9.3384749138634583E-003  -8.1827654719051294E-003  -7.0941884346087426E-003  -6.0753662794052607E-003  -5.1287534381048395E-003  -4.2566303839556572E-003  -3.4610981377841206E-003  -2.7440732064516506E-003  -2.1072829658217830E-003  -1.5522614993604565E-003  -1.0803459023945019E-003  -6.9267306093193527E-004  -3.9017691280397038E-004  -1.7358619772697747E-004  -4.3422701704691090E-005  -1.0812993591576035E-033  -0.0000000000000000       -1.4485866475280612E-005  -5.7908568179971444E-005  -1.3016349602228643E-004  -2.3107658155226921E-004  -3.6040471630793564E-004  -5.1783633748485271E-004  -7.0299217851822358E-004  -9.1542618276926283E-004  -1.1546265781147084E-003  -1.4200171098506930E-003  -1.7109584289407996E-003  -2.0267496322638897E-003  -2.3666299511511174E-003  -2.7297805841442796E-003  -3.1153266695602600E-003  -3.5223393931094432E-003  -3.9498382254906919E-003  -4.3967932845723288E-003  -4.8621278164683807E-003  -5.3447207895330265E-003  -5.8434095950239962E-003  -6.3569928479288804E-003  -6.8842332812068556E-003  -7.4238607264733450E-003  -7.9745751739469205E-003  -8.5350499042867282E-003  -9.1039346847755914E-003  -9.6798590221488928E-003  -1.0261435464232882E-002  -1.0847262942438502E-002  -1.1435930147058328E-002  -1.2026018927235274E-002  -1.2616107707412220E-002  -1.3204774912032044E-002  -1.3790602390237664E-002  -1.4372178832321657E-002  -1.4948103169694960E-002  -1.5516987950183820E-002  -1.6077462680523631E-002  -1.6628177127997201E-002  -1.7167804573263692E-002  -1.7695045006541673E-002  -1.8208628259446556E-002  -1.8707317064937522E-002  -1.9189910038002172E-002  -1.9655244569898225E-002  -2.0102199628979859E-002  -2.0529698461361108E-002  -2.0936711184910292E-002  -2.1322257270326276E-002  -2.1685407903319433E-002  -2.2025288222206667E-002  -2.2341079425529750E-002  -2.2632020744619858E-002  -2.2897411276355847E-002  -2.3136611671701290E-002  -2.3349045675952328E-002  -2.3534201516985702E-002  -2.3691633138162617E-002  -2.3820961272918280E-002  -2.3921874358448267E-002  -2.3994129286290581E-002  -2.4037551987995270E-002  -2.4052037854470552E-002  -2.4037551987995270E-002  -2.3994129286290581E-002  -2.3921874358448267E-002  -2.3820961272918283E-002  -2.3691633138162617E-002  -2.3534201516985702E-002  -2.3349045675952328E-002  -2.3136611671701290E-002  -2.2897411276355847E-002  -2.2632020744619858E-002  -2.2341079425529750E-002  -2.2025288222206667E-002  -2.1685407903319433E-002  -2.1322257270326276E-002  -2.0936711184910292E-002  -2.0529698461361108E-002  -2.0102199628979859E-002  -1.9655244569898228E-002  -1.9189910038002165E-002  -1.8707317064937525E-002  -1.8208628259446559E-002  -1.7695045006541673E-002  -1.7167804573263702E-002  -1.6628177127997214E-002  -1.6077462680523631E-002  -1.5516987950183825E-002  -1.4948103169694962E-002  -1.4372178832321664E-002  -1.3790602390237678E-002  -1.3204774912032044E-002  -1.2616107707412226E-002  -1.2026018927235279E-002  -1.1435930147058335E-002  -1.0847262942438509E-002  -1.0261435464232881E-002  -9.6798590221488928E-003  -9.1039346847755949E-003  -8.5350499042867317E-003  -7.9745751739469257E-003  -7.4238607264733450E-003  -6.8842332812068556E-003  -6.3569928479288830E-003  -5.8434095950239996E-003  -5.3447207895330308E-003  -4.8621278164683885E-003  -4.3967932845723270E-003  -3.9498382254906919E-003  -3.5223393931094445E-003  -3.1153266695602639E-003  -2.7297805841442835E-003  -2.3666299511511156E-003  -2.0267496322638897E-003  -1.7109584289408009E-003  -1.4200171098506949E-003  -1.1546265781147110E-003  -9.1542618276926598E-004  -7.0299217851822336E-004  -5.1783633748485314E-004  -3.6040471630793656E-004  -2.3107658155227027E-004  -1.3016349602228757E-004  -5.7908568179971349E-005  -1.4485866475280654E-005  -3.6072279065195525E-034   0.0000000000000000        1.4485866475280470E-005   5.7908568179970868E-005   1.3016349602228516E-004   2.3107658155226694E-004   3.6040471630793206E-004   5.1783633748484761E-004   7.0299217851821664E-004   9.1542618276925383E-004   1.1546265781146971E-003   1.4200171098506791E-003   1.7109584289407827E-003   2.0267496322638697E-003   2.3666299511510940E-003   2.7297805841442527E-003   3.1153266695602292E-003   3.5223393931094081E-003   3.9498382254906528E-003   4.3967932845722854E-003   4.8621278164683330E-003   5.3447207895329736E-003   5.8434095950239389E-003   6.3569928479288180E-003   6.8842332812067870E-003   7.4238607264732722E-003   7.9745751739468424E-003   8.5350499042866432E-003   9.1039346847755012E-003   9.6798590221487957E-003   1.0261435464232782E-002   1.0847262942438395E-002   1.1435930147058215E-002   1.2026018927235154E-002   1.2616107707412096E-002   1.3204774912031914E-002   1.3790602390237529E-002   1.4372178832321515E-002   1.4948103169694811E-002   1.5516987950183667E-002   1.6077462680523472E-002   1.6628177127997038E-002   1.7167804573263525E-002   1.7695045006541500E-002   1.8208628259446375E-002   1.8707317064937334E-002   1.9189910038001981E-002   1.9655244569898030E-002   2.0102199628979661E-002   2.0529698461360907E-002   2.0936711184910084E-002   2.1322257270326064E-002   2.1685407903319218E-002   2.2025288222206448E-002   2.2341079425529532E-002   2.2632020744619636E-002   2.2897411276355618E-002   2.3136611671701061E-002   2.3349045675952099E-002   2.3534201516985469E-002   2.3691633138162381E-002   2.3820961272918044E-002   2.3921874358448031E-002   2.3994129286290345E-002   2.4037551987995034E-002   2.4052037854470316E-002   2.4037551987995034E-002   2.3994129286290345E-002   2.3921874358448031E-002   2.3820961272918047E-002   2.3691633138162381E-002   2.3534201516985469E-002   2.3349045675952099E-002   2.3136611671701061E-002   2.2897411276355618E-002   2.2632020744619636E-002   2.2341079425529532E-002   2.2025288222206448E-002   2.1685407903319218E-002   2.1322257270326064E-002   2.0936711184910084E-002   2.0529698461360907E-002   2.0102199628979661E-002   1.9655244569898034E-002   1.9189910038001974E-002   1.8707317064937341E-002   1.8208628259446379E-002   1.7695045006541500E-002   1.7167804573263532E-002   1.6628177127997051E-002   1.6077462680523472E-002   1.5516987950183673E-002   1.4948103169694815E-002   1.4372178832321522E-002   1.3790602390237541E-002   1.3204774912031914E-002   1.2616107707412101E-002   1.2026018927235160E-002   1.1435930147058222E-002   1.0847262942438402E-002   1.0261435464232778E-002   9.6798590221487957E-003   9.1039346847755047E-003   8.5350499042866484E-003   7.9745751739468459E-003   7.4238607264732722E-003   6.8842332812067870E-003   6.3569928479288206E-003   5.8434095950239415E-003   5.3447207895329779E-003   4.8621278164683408E-003   4.3967932845722837E-003   3.9498382254906528E-003   3.5223393931094098E-003   3.1153266695602331E-003   2.7297805841442562E-003   2.3666299511510922E-003   2.0267496322638697E-003   1.7109584289407840E-003   1.4200171098506808E-003   1.1546265781146997E-003   9.1542618276925687E-004   7.0299217851821643E-004   5.1783633748484804E-004   3.6040471630793299E-004   2.3107658155226799E-004   1.3016349602228627E-004   5.7908568179970773E-005   1.4485866475280512E-005   3.6072279065195170E-034   0.0000000000000000        4.3422701704690812E-005   1.7358619772697717E-004   3.9017691280396566E-004   6.9267306093192974E-004   1.0803459023944956E-003   1.5522614993604500E-003   2.1072829658217765E-003   2.7440732064516319E-003   3.4610981377841011E-003   4.2566303839556372E-003   5.1287534381048187E-003   6.0753662794052398E-003   7.0941884346087235E-003   8.1827654719050912E-003   9.3384749138634149E-003   1.0558532555209830E-002   1.1839999170221894E-002   1.3179787593580836E-002   1.4574670157623164E-002   1.6021286468074835E-002   1.7516151499535334E-002   1.9055663991209157E-002   2.0636115122658508E-002   2.2253697448676547E-002   2.3904514071756422E-002   2.5584588030058666E-002   2.7289871878260635E-002   2.9016257438206787E-002   3.0759585695869698E-002   3.2515656820779129E-002   3.4280240283781523E-002   3.6049085048755238E-002   3.7817929813728959E-002   3.9582513276731346E-002   4.1338584401640781E-002   4.3081912659303695E-002   4.4808298219249858E-002   4.6513582067451820E-002   4.8193656025754074E-002   4.9844472648833932E-002   5.1462054974851977E-002   5.3042506106301339E-002   5.4582018597975158E-002   5.6076883629435643E-002   5.7523499939887326E-002   5.8918382503929660E-002   6.0258170927288600E-002   6.1539637542300664E-002   6.2759695183647074E-002   6.3915404625605410E-002   6.5003981662901764E-002   6.6022803818105269E-002   6.6969416659405673E-002   6.7841539713554860E-002   6.8637071959726403E-002   6.9354096891058870E-002   6.9990887131688717E-002   7.0545908598150048E-002   7.1017824195116000E-002   7.1405497036578558E-002   7.1707993184706526E-002   7.1924583899783512E-002   7.2054747395805807E-002   7.2098170097510489E-002   7.2054747395805807E-002   7.1924583899783512E-002   7.1707993184706526E-002   7.1405497036578572E-002   7.1017824195116000E-002   7.0545908598150048E-002   6.9990887131688717E-002   6.9354096891058870E-002   6.8637071959726403E-002   6.7841539713554860E-002   6.6969416659405673E-002   6.6022803818105269E-002   6.5003981662901764E-002   6.3915404625605410E-002   6.2759695183647074E-002   6.1539637542300664E-002   6.0258170927288600E-002   5.8918382503929674E-002   5.7523499939887313E-002   5.6076883629435664E-002   5.4582018597975165E-002   5.3042506106301339E-002   5.1462054974851998E-002   4.9844472648833973E-002   4.8193656025754074E-002   4.6513582067451834E-002   4.4808298219249865E-002   4.3081912659303716E-002   4.1338584401640822E-002   3.9582513276731346E-002   3.7817929813728980E-002   3.6049085048755258E-002   3.4280240283781543E-002   3.2515656820779150E-002   3.0759585695869691E-002   2.9016257438206787E-002   2.7289871878260642E-002   2.5584588030058676E-002   2.3904514071756432E-002   2.2253697448676547E-002   2.0636115122658508E-002   1.9055663991209167E-002   1.7516151499535344E-002   1.6021286468074845E-002   1.4574670157623185E-002   1.3179787593580832E-002   1.1839999170221894E-002   1.0558532555209834E-002   9.3384749138634270E-003   8.1827654719051016E-003   7.0941884346087183E-003   6.0753662794052398E-003   5.1287534381048222E-003   4.2566303839556433E-003   3.4610981377841089E-003   2.7440732064516415E-003   2.1072829658217757E-003   1.5522614993604511E-003   1.0803459023944982E-003   6.9267306093193288E-004   3.9017691280396902E-004   1.7358619772697687E-004   4.3422701704690940E-005   1.0812993591575997E-033   0.0000000000000000        7.2254927842314824E-005   2.8884564291930290E-004   6.4925035922723778E-004   1.1526008302368087E-003   1.7976844405750592E-003   2.5829471273220339E-003   3.5064971238844707E-003   4.5661095174272257E-003   5.7592316088831697E-003   7.0829890626288331E-003   8.5341928310106833E-003   1.0109346837040248E-002   1.1804656396749819E-002   1.3616037360918452E-002   1.5539125954145248E-002   1.7569289287566459E-002   1.9701636519890552E-002   2.1931030639863319E-002   2.4252100841777858E-002   2.6659255464216047E-002   2.9146695460850573E-002   3.1708428370855524E-002   3.4338282755269407E-002   3.7029923064532136E-002   3.9776864901378849E-002   4.2572490642320875E-002   4.5410065380080404E-002   4.8282753148571979E-002   5.1183633391343575E-002   5.4105717633803244E-002   5.7041966319066564E-002   5.9985305766865719E-002   6.2928645214664888E-002   6.5864893899928195E-002   6.8786978142387864E-002   7.1687858385159467E-002   7.4560546153651056E-002   7.7398120891410571E-002   8.0193746632352625E-002   8.2940688469199303E-002   8.5632328778462038E-002   8.8262183162875957E-002   9.0823916072880900E-002   9.3311356069515405E-002   9.5718510691953612E-002   9.8039580893868147E-002  0.10026897501384091       0.10240132224616501       0.10443148557958622       0.10635457417281304       0.10816595513698164       0.10986126469669123       0.11143641870272078       0.11288762247110264       0.11421137992484831       0.11540450201630426       0.11646411440984700       0.11738766440640945       0.11817292709315640       0.11881801070349464       0.11932136117450423       0.11968176589081217       0.11989835660588916       0.11997061153373147       0.11989835660588916       0.11968176589081217       0.11932136117450423       0.11881801070349467       0.11817292709315640       0.11738766440640945       0.11646411440984700       0.11540450201630426       0.11421137992484831       0.11288762247110264       0.11143641870272078       0.10986126469669123       0.10816595513698164       0.10635457417281304       0.10443148557958622       0.10240132224616501       0.10026897501384091        9.8039580893868175E-002   9.5718510691953584E-002   9.3311356069515419E-002   9.0823916072880914E-002   8.8262183162875957E-002   8.5632328778462080E-002   8.2940688469199372E-002   8.0193746632352625E-002   7.7398120891410599E-002   7.4560546153651069E-002   7.1687858385159509E-002   6.8786978142387933E-002   6.5864893899928195E-002   6.2928645214664916E-002   5.9985305766865747E-002   5.7041966319066599E-002   5.4105717633803278E-002   5.1183633391343561E-002   4.8282753148571979E-002   4.5410065380080418E-002   4.2572490642320895E-002   3.9776864901378869E-002   3.7029923064532136E-002   3.4338282755269407E-002   3.1708428370855538E-002   2.9146695460850587E-002   2.6659255464216068E-002   2.4252100841777893E-002   2.1931030639863312E-002   1.9701636519890552E-002   1.7569289287566466E-002   1.5539125954145269E-002   1.3616037360918471E-002   1.1804656396749810E-002   1.0109346837040248E-002   8.5341928310106903E-003   7.0829890626288418E-003   5.7592316088831827E-003   4.5661095174272413E-003   3.5064971238844694E-003   2.5829471273220361E-003   1.7976844405750638E-003   1.1526008302368139E-003   6.4925035922724342E-004   2.8884564291930241E-004   7.2254927842315027E-005   1.7992709827963925E-033   0.0000000000000000        1.0091308552998247E-004   4.0340923365794577E-004   9.0675970466751643E-004   1.6097518831857381E-003   2.5106921994797172E-003   3.6074102094144512E-003   4.8972638232428530E-003   6.3771456706313793E-003   8.0434905865873294E-003   9.8922842002535857E-003   1.1919072605879636E-002   1.4118973092670625E-002   1.6486685907665360E-002   1.9016507023305346E-002   2.1702341878936864E-002   2.4537720063141352E-002   2.7515810901523250E-002   3.0629439912402960E-002   3.3871106090771562E-002   3.7232999978868975E-002   4.0707022479851619E-002   4.4284804369226188E-002   4.7957726457044519E-002   5.1716940352287084E-002   5.5553389779411974E-002   5.9457832395715962E-002   6.3420862056947594E-002   6.7432931477532557E-002   7.1484375230820907E-002   7.5565433033946375E-002   7.9666273261202819E-002   8.3777016629291587E-002   8.7887759997380355E-002   9.1988600224636785E-002   9.6069658027762253E-002  0.10012110178105060       0.10413317120163559       0.10809620086286721       0.11200064347917123       0.11583709290629608       0.11959630680153865       0.12326922888935703       0.12684701077873159       0.13032103327971420       0.13368292716781163       0.13692459334618023       0.14003822235705995       0.14301631319544184       0.14585169137964632       0.14853752623527788       0.15106734735091784       0.15343506016591260       0.15563496065270355       0.15766174905832961       0.15951054267199588       0.16117688758795182       0.16265676943534035       0.16394662304916877       0.16504334105910348       0.16594428137539743       0.16664727355391568       0.16715062402492525       0.16745312017305322       0.16755403325858320       0.16745312017305322       0.16715062402492525       0.16664727355391568       0.16594428137539746       0.16504334105910348       0.16394662304916877       0.16265676943534035       0.16117688758795182       0.15951054267199588       0.15766174905832961       0.15563496065270355       0.15343506016591260       0.15106734735091784       0.14853752623527788       0.14585169137964632       0.14301631319544184       0.14003822235705995       0.13692459334618029       0.13368292716781160       0.13032103327971423       0.12684701077873159       0.12326922888935703       0.11959630680153871       0.11583709290629618       0.11200064347917123       0.10809620086286725       0.10413317120163562       0.10012110178105067        9.6069658027762350E-002   9.1988600224636785E-002   8.7887759997380396E-002   8.3777016629291615E-002   7.9666273261202861E-002   7.5565433033946430E-002   7.1484375230820879E-002   6.7432931477532557E-002   6.3420862056947608E-002   5.9457832395715990E-002   5.5553389779412002E-002   5.1716940352287084E-002   4.7957726457044519E-002   4.4284804369226209E-002   4.0707022479851640E-002   3.7232999978869002E-002   3.3871106090771610E-002   3.0629439912402953E-002   2.7515810901523250E-002   2.4537720063141363E-002   2.1702341878936892E-002   1.9016507023305373E-002   1.6486685907665350E-002   1.4118973092670625E-002   1.1919072605879646E-002   9.8922842002535996E-003   8.0434905865873468E-003   6.3771456706314010E-003   4.8972638232428513E-003   3.6074102094144542E-003   2.5106921994797237E-003   1.6097518831857454E-003   9.0675970466752424E-004   4.0340923365794512E-004   1.0091308552998277E-004   2.5129080050401038E-033   0.0000000000000000        1.2932813475566629E-004   5.1700097621823200E-004   1.1620845865564836E-003   2.0630249028504646E-003   3.2176514809651711E-003   4.6231827243405814E-003   6.2762325851014071E-003   8.1728187213430080E-003   1.0308372090941853E-002   1.2677747958778192E-002   1.5275238290853596E-002   1.8094585505444807E-002   2.1128997548166245E-002   2.4371164254623854E-002   2.7813274961241533E-002   3.1447037321833765E-002   3.5263697284593859E-002   3.9254060181371626E-002   4.3408512878434176E-002   4.7717046935347271E-002   5.2169282716184748E-002   5.6754494394980759E-002   6.1461635795184016E-002   6.6279367000864522E-002   7.1196081675564390E-002   7.6199935022978879E-002   8.1278872322108314E-002   8.6420657968136735E-002   9.1612904949075591E-002   9.6843104687160703E-002  0.10209865717311163       0.10736690132065770       0.11263514546820377       0.11789069795415469       0.12312089769223979       0.12831314467317867       0.13345493031920710       0.13853386761833653       0.14353772096575104       0.14845443564045085       0.15327216684613137       0.15797930824633469       0.16256451992513068       0.16701675570596813       0.17132528976288125       0.17547974245994380       0.17947010535672159       0.18328676531948168       0.18692052768007389       0.19036263838669160       0.19360480509314917       0.19663921713587065       0.19945856435046183       0.20205605468253723       0.20442543055037360       0.20656098391997244       0.20845757005621401       0.21011061991697488       0.21151615116035025       0.21267077773846493       0.21357171805475897       0.21421680166509721       0.21460447450655976       0.21473380264131545       0.21460447450655976       0.21421680166509721       0.21357171805475897       0.21267077773846499       0.21151615116035025       0.21011061991697488       0.20845757005621401       0.20656098391997244       0.20442543055037360       0.20205605468253723       0.19945856435046183       0.19663921713587065       0.19360480509314917       0.19036263838669160       0.18692052768007389       0.18328676531948168       0.17947010535672159       0.17547974245994385       0.17132528976288119       0.16701675570596816       0.16256451992513071       0.15797930824633469       0.15327216684613146       0.14845443564045099       0.14353772096575104       0.13853386761833658       0.13345493031920713       0.12831314467317875       0.12312089769223991       0.11789069795415469       0.11263514546820382       0.10736690132065774       0.10209865717311169        9.6843104687160772E-002   9.1612904949075577E-002   8.6420657968136735E-002   8.1278872322108342E-002   7.6199935022978921E-002   7.1196081675564418E-002   6.6279367000864522E-002   6.1461635795184016E-002   5.6754494394980780E-002   5.2169282716184769E-002   4.7717046935347306E-002   4.3408512878434245E-002   3.9254060181371613E-002   3.5263697284593859E-002   3.1447037321833779E-002   2.7813274961241568E-002   2.4371164254623885E-002   2.1128997548166231E-002   1.8094585505444807E-002   1.5275238290853609E-002   1.2677747958778209E-002   1.0308372090941875E-002   8.1728187213430357E-003   6.2762325851014045E-003   4.6231827243405858E-003   3.2176514809651793E-003   2.0630249028504742E-003   1.1620845865564936E-003   5.1700097621823124E-004   1.2932813475566667E-004   3.2204912117949342E-033   0.0000000000000000        1.5743162117691674E-004   6.2934721814287024E-004   1.4146099048898454E-003   2.5113279148245801E-003   3.9168591581999895E-003   5.6278175871407859E-003   7.6400813529293905E-003   9.9488027359005311E-003   1.2548419824022519E-002   1.5432669912030503E-002   1.8594604588832005E-002   2.2026606476837834E-002   2.5720407582891944E-002   2.9667109216591048E-002   3.3857203428009353E-002   3.8280595913182655E-002   4.2926630332170715E-002   4.7784113981113686E-002   5.2841344756435878E-002   5.8086139346238526E-002   6.3505862580964995E-002   6.9087457872631111E-002   7.4817478669289297E-002   8.0682120848949851E-002   8.6667255974919977E-002   9.2758465332445250E-002   9.8941074664656514E-002  0.10520018952413984       0.11152073115496502       0.11788747281872931       0.12428507647710403       0.13069812974251224       0.13711118300792050       0.14350878666629518       0.14987552833005949       0.15619606996088467       0.16245518482036803       0.16863779415257926       0.17472900351010459       0.18071413863607466       0.18657878081573523       0.19230880161239347       0.19789039690405957       0.20331012013878599       0.20855491472858867       0.21361214550391089       0.21846962915285384       0.22311566357184193       0.22753905605701522       0.23172915026843355       0.23567585190213261       0.23936965300818677       0.24280165489619254       0.24596358957299405       0.24884783966100207       0.25144745674912405       0.25375617813209517       0.25576844189788384       0.25747940032682454       0.25888493157019993       0.25998164958013475       0.26076691226688170       0.26123882786384767       0.26139625948502460       0.26123882786384767       0.26076691226688170       0.25998164958013475       0.25888493157019998       0.25747940032682454       0.25576844189788384       0.25375617813209517       0.25144745674912405       0.24884783966100207       0.24596358957299405       0.24280165489619254       0.23936965300818677       0.23567585190213261       0.23172915026843355       0.22753905605701522       0.22311566357184193       0.21846962915285384       0.21361214550391094       0.20855491472858861       0.20331012013878605       0.19789039690405960       0.19230880161239347       0.18657878081573531       0.18071413863607480       0.17472900351010459       0.16863779415257932       0.16245518482036805       0.15619606996088478       0.14987552833005963       0.14350878666629518       0.13711118300792055       0.13069812974251233       0.12428507647710410       0.11788747281872940       0.11152073115496498       0.10520018952413984        9.8941074664656542E-002   9.2758465332445292E-002   8.6667255974920018E-002   8.0682120848949851E-002   7.4817478669289297E-002   6.9087457872631139E-002   6.3505862580965022E-002   5.8086139346238568E-002   5.2841344756435961E-002   4.7784113981113666E-002   4.2926630332170715E-002   3.8280595913182669E-002   3.3857203428009394E-002   2.9667109216591086E-002   2.5720407582891926E-002   2.2026606476837834E-002   1.8594604588832019E-002   1.5432669912030524E-002   1.2548419824022546E-002   9.9488027359005641E-003   7.6400813529293871E-003   5.6278175871407902E-003   3.9168591581999991E-003   2.5113279148245918E-003   1.4146099048898575E-003   6.2934721814286926E-004   1.5743162117691720E-004   3.9203159731388300E-033   0.0000000000000000        1.8515584103337055E-004   7.4017730749469655E-004   1.6637273040571337E-003   2.9535809178855375E-003   4.6066307786463614E-003   6.6188945444349660E-003   8.9855244955860756E-003   1.1700819213255068E-002   1.4758237314635349E-002   1.8150413211722498E-002   2.1869174855660912E-002   2.5905563423925287E-002   3.0249854902908824E-002   3.4891583513923602E-002   3.9819566926178322E-002   4.5021933195992493E-002   5.0486149367348632E-002   5.6199051664881171E-002   6.2146877206564165E-002   6.8315297159699778E-002   7.4689451260331080E-002   8.1253983612919675E-002   8.7993079684043102E-002   9.4890504400990908E-002  0.10192964126347691       0.10909353237424377       0.11636491929212295       0.12372628460913097       0.13115989415143975       0.13864783970255451       0.14617208214577609       0.15371449492201297       0.16125690769824988       0.16878115014147146       0.17626909569258623       0.18370270523489501       0.19106407055190308       0.19833545746978221       0.20549934858054913       0.21253848544303505       0.21943591015998287       0.22617500623110637       0.23273953858369495       0.23911369268432620       0.24528211263746186       0.25122993817914485       0.25694284047667743       0.26240705664803354       0.26760942291784773       0.27253740633010248       0.27717913494111718       0.28152342642010081       0.28555981498836513       0.28927857663230355       0.29267075252939073       0.29572817063077100       0.29844346534843996       0.30081009529959113       0.30282235906537963       0.30447540892614045       0.30576526253996889       0.30668881253653135       0.30724383400299266       0.30742898984402606       0.30724383400299266       0.30668881253653135       0.30576526253996889       0.30447540892614050       0.30282235906537963       0.30081009529959113       0.29844346534843996       0.29572817063077100       0.29267075252939073       0.28927857663230355       0.28555981498836513       0.28152342642010081       0.27717913494111718       0.27253740633010248       0.26760942291784773       0.26240705664803354       0.25694284047667743       0.25122993817914491       0.24528211263746180       0.23911369268432628       0.23273953858369498       0.22617500623110637       0.21943591015998298       0.21253848544303525       0.20549934858054913       0.19833545746978229       0.19106407055190311       0.18370270523489513       0.17626909569258639       0.16878115014147146       0.16125690769824996       0.15371449492201306       0.14617208214577618       0.13864783970255459       0.13115989415143969       0.12372628460913097       0.11636491929212298       0.10909353237424382       0.10192964126347695        9.4890504400990908E-002   8.7993079684043102E-002   8.1253983612919717E-002   7.4689451260331122E-002   6.8315297159699834E-002   6.2146877206564262E-002   5.6199051664881157E-002   5.0486149367348632E-002   4.5021933195992507E-002   3.9819566926178371E-002   3.4891583513923650E-002   3.0249854902908803E-002   2.5905563423925287E-002   2.1869174855660929E-002   1.8150413211722519E-002   1.4758237314635382E-002   1.1700819213255107E-002   8.9855244955860721E-003   6.6188945444349712E-003   4.6066307786463727E-003   2.9535809178855509E-003   1.6637273040571482E-003   7.4017730749469525E-004   1.8515584103337109E-004   4.6106963499243088E-033   0.0000000000000000        2.1243400425103895E-004   8.4922424488089376E-004   1.9088366384236498E-003   3.3887184858121780E-003   5.2853046220537776E-003   7.5940260050249191E-003   1.0309320722693912E-002   1.3424647392254168E-002   1.6932500918888323E-002   2.0824430576199038E-002   2.5091060364749073E-002   2.9722111599665174E-002   3.4706427672890276E-002   4.0032000930429398E-002   4.5686001599840036E-002   5.1654808698277641E-002   5.7924042846636249E-002   6.4478600910732473E-002   7.1302692386078365E-002   7.8379877438590081E-002   8.5693106509587849E-002   9.3224761389676419E-002  0.10095669766255465       0.10887028841650354       0.11694646911824812       0.12516578354108798       0.13350843063665163       0.14195431223735627       0.15048308147465392       0.15907419179641996       0.16770694646539688       0.17636054841944718       0.18501415037349747       0.19364690504247439       0.20223801536424044       0.21076678460153811       0.21921266620224278       0.22755531329780637       0.23577462772064631       0.24385080842239082       0.25176439917633969       0.25949633544921802       0.26702799032930657       0.27434121940030426       0.28141840445281607       0.28824249592816192       0.29479705399225820       0.30106628814061681       0.30703509523905437       0.31268909590846505       0.31801466916600413       0.32299898523922932       0.32763003647414535       0.33189666626269537       0.33578859592000615       0.33929644944664028       0.34241177611620049       0.34512707083386956       0.34743579221684062       0.34933237835308217       0.35081226020047079       0.35187187259401354       0.35250866283464338       0.35272109683889441       0.35250866283464338       0.35187187259401354       0.35081226020047079       0.34933237835308228       0.34743579221684062       0.34512707083386956       0.34241177611620049       0.33929644944664028       0.33578859592000615       0.33189666626269537       0.32763003647414535       0.32299898523922932       0.31801466916600413       0.31268909590846505       0.30703509523905437       0.30106628814061681       0.29479705399225820       0.28824249592816203       0.28141840445281596       0.27434121940030437       0.26702799032930663       0.25949633544921802       0.25176439917633986       0.24385080842239101       0.23577462772064631       0.22755531329780646       0.21921266620224281       0.21076678460153822       0.20223801536424063       0.19364690504247439       0.18501415037349755       0.17636054841944726       0.16770694646539699       0.15907419179642004       0.15048308147465386       0.14195431223735627       0.13350843063665169       0.12516578354108804       0.11694646911824819       0.10887028841650354       0.10095669766255465        9.3224761389676461E-002   8.5693106509587891E-002   7.8379877438590137E-002   7.1302692386078476E-002   6.4478600910732459E-002   5.7924042846636249E-002   5.1654808698277654E-002   4.5686001599840098E-002   4.0032000930429454E-002   3.4706427672890248E-002   2.9722111599665174E-002   2.5091060364749094E-002   2.0824430576199066E-002   1.6932500918888361E-002   1.3424647392254213E-002   1.0309320722693908E-002   7.5940260050249252E-003   5.2853046220537906E-003   3.3887184858121936E-003   1.9088366384236663E-003   8.4922424488089235E-004   2.1243400425103958E-004   5.2899691553535234E-033   0.0000000000000000        2.3920039534544517E-004   9.5622532667791334E-004   2.1493474181338581E-003   3.8156923340898095E-003   5.9512457036886516E-003   8.5508627918106407E-003   1.1608280893190921E-002   1.5116134419825077E-002   1.9065972645315763E-002   2.3448280063412801E-002   2.8252499311701200E-002   3.3467056605211924E-002   3.9079389618683666E-002   4.5075977750304586E-002   5.1442374694026564E-002   5.8163243241981688E-002   6.5222392233159315E-002   7.2602815559331332E-002   8.0286733134256189E-002   8.8255633727464283E-002   9.6490319559433282E-002  0.10497095255072061       0.11367710211363465       0.12258779437130966       0.13168156268561243       0.14093649937215377       0.15033030847781909       0.15984035949367234       0.16944374187383424       0.17911732022899404       0.18883779006158877       0.19858173390837910       0.20832567775516944       0.21804614758776414       0.22771972594292395       0.23732310832308587       0.24683315933893918       0.25622696844460446       0.26548190513114583       0.27457567344544853       0.28348636570312358       0.29219251526603768       0.30067314825732500       0.30890783408929390       0.31687673468250205       0.32456065225742692       0.33194107558359898       0.33900022457477658       0.34572109312273169       0.35208749006645373       0.35808407819807458       0.36369641121154639       0.36891096850505706       0.37371518775334545       0.37809749517144253       0.38204733339693320       0.38555518692356733       0.38861260502494771       0.39121222211306961       0.39334777548266842       0.39501412039862444       0.39620724249008038       0.39692426742141279       0.39716346781675826       0.39692426742141279       0.39620724249008038       0.39501412039862444       0.39334777548266847       0.39121222211306961       0.38861260502494771       0.38555518692356733       0.38204733339693320       0.37809749517144253       0.37371518775334545       0.36891096850505706       0.36369641121154639       0.35808407819807458       0.35208749006645373       0.34572109312273169       0.33900022457477658       0.33194107558359898       0.32456065225742703       0.31687673468250199       0.30890783408929401       0.30067314825732505       0.29219251526603768       0.28348636570312369       0.27457567344544875       0.26548190513114583       0.25622696844460452       0.24683315933893921       0.23732310832308601       0.22771972594292417       0.21804614758776414       0.20832567775516955       0.19858173390837919       0.18883779006158888       0.17911732022899415       0.16944374187383421       0.15984035949367234       0.15033030847781914       0.14093649937215383       0.13168156268561251       0.12258779437130966       0.11367710211363465       0.10497095255072066        9.6490319559433324E-002   8.8255633727464353E-002   8.0286733134256313E-002   7.2602815559331318E-002   6.5222392233159315E-002   5.8163243241981716E-002   5.1442374694026634E-002   4.5075977750304648E-002   3.9079389618683638E-002   3.3467056605211924E-002   2.8252499311701224E-002   2.3448280063412829E-002   1.9065972645315805E-002   1.5116134419825128E-002   1.1608280893190917E-002   8.5508627918106477E-003   5.9512457036886663E-003   3.8156923340898269E-003   2.1493474181338767E-003   9.5622532667791172E-004   2.3920039534544587E-004   5.9564979617409108E-033   0.0000000000000000        2.6539053173598430E-004   1.0609227779075198E-003   2.3846802316531846E-003   4.2334738453194461E-003   6.6028497131557862E-003   9.4870998011637730E-003   1.2879275698250923E-002   1.6771205355561640E-002   2.1153512773658682E-002   2.6015640590127054E-002   3.1345875513184795E-002   3.7131376540028800E-002   4.3358205891935411E-002   5.0011362591589975E-002   5.7074818601755367E-002   6.4531557438217438E-002   7.2363615163985914E-002   8.0552123665992251E-002   8.9077356110026387E-002   9.7918774464408595E-002  0.10705507897790630       0.11646425949270069       0.12612364846878482       0.13600997559205277       0.14609942383452457       0.15636768683165278       0.16679002743848370       0.17734133732360632       0.18799619745732174       0.19872893934831232       0.20951370688128548       0.22032451860662031       0.23113533033195513       0.24192009786492827       0.25265283975591885       0.26330769988963432       0.27385900977475697       0.28428135038158786       0.29454961337871616       0.30463906162118781       0.31452538874445579       0.32418477772054005       0.33359395823533439       0.34273026274883200       0.35157168110321430       0.36009691354724843       0.36828542204925480       0.37611747977502324       0.38357421861148533       0.39063767462165078       0.39729083132130527       0.40351766067321193       0.40930316170005587       0.41463339662311366       0.41949552443958205       0.42387783185767908       0.42776976151498974       0.43116193741207698       0.43404618750008489       0.43641556336792120       0.43826435698158750       0.43958811443533319       0.44038364668150470       0.44064903721324072       0.44038364668150470       0.43958811443533319       0.43826435698158750       0.43641556336792126       0.43404618750008489       0.43116193741207698       0.42776976151498974       0.42387783185767908       0.41949552443958205       0.41463339662311366       0.40930316170005587       0.40351766067321193       0.39729083132130527       0.39063767462165078       0.38357421861148533       0.37611747977502324       0.36828542204925480       0.36009691354724854       0.35157168110321418       0.34273026274883212       0.33359395823533444       0.32418477772054005       0.31452538874445596       0.30463906162118809       0.29454961337871616       0.28428135038158797       0.27385900977475702       0.26330769988963443       0.25265283975591912       0.24192009786492827       0.23113533033195524       0.22032451860662039       0.20951370688128562       0.19872893934831246       0.18799619745732168       0.17734133732360632       0.16679002743848376       0.15636768683165284       0.14609942383452465       0.13600997559205277       0.12612364846878482       0.11646425949270074       0.10705507897790634        9.7918774464408664E-002   8.9077356110026526E-002   8.0552123665992223E-002   7.2363615163985914E-002   6.4531557438217466E-002   5.7074818601755443E-002   5.0011362591590044E-002   4.3358205891935384E-002   3.7131376540028800E-002   3.1345875513184816E-002   2.6015640590127089E-002   2.1153512773658727E-002   1.6771205355561696E-002   1.2879275698250918E-002   9.4870998011637800E-003   6.6028497131558018E-003   4.2334738453194652E-003   2.3846802316532054E-003   1.0609227779075181E-003   2.6539053173598506E-004   6.6086770428108672E-033   0.0000000000000000        2.9094131909010597E-004   1.1630643732392859E-003   2.6142681416211374E-003   4.6410565472471896E-003   7.2385468793225924E-003   1.0400481556124094E-002   1.4119243200062508E-002   1.8385872988612544E-002   2.3190092236900946E-002   2.8520327159958683E-002   3.4363736754982666E-002   4.0706243736436248E-002   4.7532568449463151E-002   5.4826265679914180E-002   6.2569764272308800E-002   7.0744409460287608E-002   7.9330507807578304E-002   8.8307374651208984E-002   9.7653383932672547E-002  0.10734602029699634       0.11736193333420399       0.12767699383249839       0.13826635190764672       0.14910449686852764       0.16016531867462103       0.17142217083738240       0.18284793461396789       0.19441508433866100       0.20609575373461228       0.21786180304614106       0.22968488682987168       0.24153652224138936       0.25338815765290701       0.26521124143663766       0.27697729074816640       0.28865796014411771       0.30022510986881090       0.31165087364539634       0.32290772580815780       0.33396854761425104       0.34480669257513202       0.35539605065028040       0.36571111114857480       0.37572702418578235       0.38541966055010624       0.39476566983156985       0.40374253667520049       0.41232863502249123       0.42050328021047001       0.42824677880286466       0.43554047603331564       0.44236680074634260       0.44870930772779610       0.45455271732282010       0.45988295224587789       0.46468717149416627       0.46895380128271630       0.47267256292665477       0.47583449760345620       0.47843198793553154       0.48045877634115769       0.48190998010953950       0.48278210316368869       0.48307304448277882       0.48278210316368869       0.48190998010953950       0.48045877634115769       0.47843198793553166       0.47583449760345620       0.47267256292665477       0.46895380128271630       0.46468717149416627       0.45988295224587789       0.45455271732282010       0.44870930772779610       0.44236680074634260       0.43554047603331564       0.42824677880286466       0.42050328021047001       0.41232863502249123       0.40374253667520049       0.39476566983156997       0.38541966055010612       0.37572702418578247       0.36571111114857485       0.35539605065028040       0.34480669257513219       0.33396854761425132       0.32290772580815780       0.31165087364539645       0.30022510986881096       0.28865796014411788       0.27697729074816668       0.26521124143663766       0.25338815765290712       0.24153652224138947       0.22968488682987181       0.21786180304614119       0.20609575373461222       0.19441508433866100       0.18284793461396795       0.17142217083738248       0.16016531867462111       0.14910449686852764       0.13826635190764672       0.12767699383249845       0.11736193333420404       0.10734602029699643        9.7653383932672699E-002   8.8307374651208956E-002   7.9330507807578304E-002   7.0744409460287636E-002   6.2569764272308884E-002   5.4826265679914256E-002   4.7532568449463117E-002   4.0706243736436248E-002   3.4363736754982693E-002   2.8520327159958718E-002   2.3190092236900998E-002   1.8385872988612606E-002   1.4119243200062503E-002   1.0400481556124103E-002   7.2385468793226097E-003   4.6410565472472113E-003   2.6142681416211600E-003   1.1630643732392840E-003   2.9094131909010684E-004   7.2449352420329419E-033   0.0000000000000000        3.1579120332308981E-004   1.2624040446235112E-003   2.8375580506530794E-003   5.0374585374440726E-003   7.8568057520352844E-003   1.1288807640041117E-002   1.5325196208305501E-002   1.9956247443221605E-002   2.5170804736732333E-002   3.0956305763576344E-002   3.7298812745029934E-002   4.4183046026236766E-002   5.1592420886234849E-002   5.9509087492001761E-002   6.7913973900266170E-002   7.6786832003489500E-002   8.6106286309330413E-002   9.5849885436078447E-002  0.10599415619999866       0.11651466016428774       0.12738605251340829       0.13858214311096975       0.15007595959406098       0.16183981235203476       0.17384536123320529       0.18606368381875593       0.19846534509937946       0.21102046838679364       0.22369880728930011       0.23646981857799143       0.24930273576806466       0.26216664323797817       0.27503055070789173       0.28786346789796491       0.30063447918665626       0.31331281808916278       0.32586794137657699       0.33826960265720046       0.35048792524275119       0.36249347412392158       0.37425732688189539       0.38575114336498673       0.39694723396254816       0.40781862631166865       0.41833913027595782       0.42848340103987803       0.43822700016662608       0.44754645447246699       0.45641931257569029       0.46482419898395477       0.47274086558972161       0.48015024044971977       0.48703447373092651       0.49337698071238012       0.49916248173922417       0.50437703903273490       0.50900809026765093       0.51304447883591542       0.51647648072392116       0.51929582793851237       0.52149572842530345       0.52307088243133293       0.52401749527263342       0.52433328647595645       0.52401749527263342       0.52307088243133293       0.52149572842530345       0.51929582793851248       0.51647648072392116       0.51304447883591542       0.50900809026765093       0.50437703903273490       0.49916248173922417       0.49337698071238012       0.48703447373092651       0.48015024044971977       0.47274086558972161       0.46482419898395477       0.45641931257569029       0.44754645447246699       0.43822700016662608       0.42848340103987814       0.41833913027595770       0.40781862631166876       0.39694723396254822       0.38575114336498673       0.37425732688189561       0.36249347412392191       0.35048792524275119       0.33826960265720057       0.32586794137657704       0.31331281808916295       0.30063447918665653       0.28786346789796491       0.27503055070789184       0.26216664323797828       0.24930273576806483       0.23646981857799157       0.22369880728930006       0.21102046838679364       0.19846534509937952       0.18606368381875604       0.17384536123320540       0.16183981235203476       0.15007595959406098       0.13858214311096984       0.12738605251340834       0.11651466016428783       0.10599415619999883        9.5849885436078419E-002   8.6106286309330413E-002   7.6786832003489527E-002   6.7913973900266267E-002   5.9509087492001844E-002   5.1592420886234808E-002   4.4183046026236766E-002   3.7298812745029962E-002   3.0956305763576386E-002   2.5170804736732388E-002   1.9956247443221671E-002   1.5325196208305495E-002   1.1288807640041127E-002   7.8568057520353035E-003   5.0374585374440952E-003   2.8375580506531041E-003   1.2624040446235091E-003   3.1579120332309073E-004   7.8637397576755801E-033   0.0000000000000000        3.3988031888722601E-004   1.3587024740907047E-003   3.0540120338002695E-003   5.4217248487950006E-003   8.4561368915164244E-003   1.2149937997570524E-002   1.6494229476554045E-002   2.1478545549779130E-002   2.7090878563250848E-002   3.3317707915157431E-002   4.0144032628184306E-002   4.7553407488182355E-002   5.5527982662129292E-002   6.4048546699940714E-002   7.3094572816536307E-002   8.2644268342662919E-002   9.2674627225343489E-002  0.10316148545147406       0.11407957926104748       0.12540260600976455       0.13710328753440751       0.14915343586832477       0.16152402114871173       0.17418524155209261       0.18710659508952368       0.20025695308855634       0.21360463518493569       0.22711748564337259       0.24076295082352683       0.25450815760457773       0.26831999257945194       0.28216518182792105       0.29601037107639022       0.30982220605126437       0.32356741283231533       0.33721287801246957       0.35072572847090655       0.36407341056728582       0.37722376856631862       0.39014512210374952       0.40280634250713043       0.41517692778751752       0.42722707612143473       0.43892775764607761       0.45025078439479477       0.46116887820436819       0.47165573643049880       0.48168609531317935       0.49123579083930596       0.50028181695590168       0.50880238099371300       0.51677695616765995       0.52418633102765788       0.53101265574068479       0.53723948509259145       0.54285181810606320       0.54783613417928823       0.55218042565827186       0.55587422676432585       0.55890863880704722       0.56127635162204204       0.56297166118175157       0.56399048333695501       0.56433036365584233       0.56399048333695501       0.56297166118175157       0.56127635162204204       0.55890863880704733       0.55587422676432585       0.55218042565827186       0.54783613417928823       0.54285181810606320       0.53723948509259145       0.53101265574068479       0.52418633102765788       0.51677695616765995       0.50880238099371300       0.50028181695590168       0.49123579083930596       0.48168609531317935       0.47165573643049880       0.46116887820436836       0.45025078439479466       0.43892775764607772       0.42722707612143485       0.41517692778751752       0.40280634250713065       0.39014512210374985       0.37722376856631862       0.36407341056728598       0.35072572847090661       0.33721287801246980       0.32356741283231566       0.30982220605126437       0.29601037107639039       0.28216518182792122       0.26831999257945210       0.25450815760457790       0.24076295082352675       0.22711748564337259       0.21360463518493575       0.20025695308855646       0.18710659508952376       0.17418524155209261       0.16152402114871173       0.14915343586832486       0.13710328753440756       0.12540260600976463       0.11407957926104766       0.10316148545147404        9.2674627225343489E-002   8.2644268342662947E-002   7.3094572816536404E-002   6.4048546699940798E-002   5.5527982662129251E-002   4.7553407488182355E-002   4.0144032628184341E-002   3.3317707915157480E-002   2.7090878563250910E-002   2.1478545549779200E-002   1.6494229476554038E-002   1.2149937997570534E-002   8.4561368915164453E-003   5.4217248487950249E-003   3.0540120338002959E-003   1.3587024740907023E-003   3.3988031888722699E-004   8.4635998354597301E-033   0.0000000000000000        3.6315063299316257E-004   1.4517276702895310E-003   3.2631086344581711E-003   5.7929297500981664E-003   9.0350964565557787E-003   1.2981798090254893E-002   1.7623526701269685E-002   2.2949099958808818E-002   2.8945688090429755E-002   3.5598844790084329E-002   4.2892542020535378E-002   5.0809208626302303E-002   5.9329772664113767E-002   6.8433707348889317E-002   7.8099080504562907E-002   8.8302607400615823E-002   9.9019706847031999E-002  0.11022456041253806       0.12189017462346532       0.13398844599339271       0.14649022872690654       0.15936540493437487       0.17258295718858180       0.18611104324842606       0.19991707276966908       0.21396778581792877       0.22822933299477485       0.24266735698389422       0.25724707532087560       0.27193336418721265       0.28669084302665943       0.30148395978008929       0.31627707653351911       0.33103455537296589       0.34572084423930294       0.36030056257628434       0.37473858656540382       0.38900013374224979       0.40305084679050962       0.41685687631175250       0.43038496237159679       0.44360251462580386       0.45647769083327216       0.46897947356678588       0.48107774493671335       0.49274335914764061       0.50394821271314671       0.51466531215956290       0.52486883905561577       0.53453421221128938       0.54363814689606493       0.55215871093387647       0.56007537753964332       0.56736907477009435       0.57402223146974896       0.58001881960136992       0.58534439285890894       0.58998612146992391       0.59393282310362283       0.59717498981008044       0.59970481092572048       0.60151619188988914       0.60260476892718551       0.60296791956017870       0.60260476892718551       0.60151619188988914       0.59970481092572048       0.59717498981008055       0.59393282310362283       0.58998612146992391       0.58534439285890894       0.58001881960136992       0.57402223146974896       0.56736907477009435       0.56007537753964332       0.55215871093387647       0.54363814689606493       0.53453421221128938       0.52486883905561577       0.51466531215956290       0.50394821271314671       0.49274335914764078       0.48107774493671318       0.46897947356678599       0.45647769083327222       0.44360251462580386       0.43038496237159701       0.41685687631175283       0.40305084679050962       0.38900013374224995       0.37473858656540388       0.36030056257628457       0.34572084423930327       0.33103455537296589       0.31627707653351927       0.30148395978008941       0.28669084302665965       0.27193336418721281       0.25724707532087554       0.24266735698389422       0.22822933299477491       0.21396778581792888       0.19991707276966919       0.18611104324842606       0.17258295718858180       0.15936540493437493       0.14649022872690659       0.13398844599339282       0.12189017462346552       0.11022456041253803        9.9019706847031999E-002   8.8302607400615851E-002   7.8099080504563004E-002   6.8433707348889414E-002   5.9329772664113725E-002   5.0809208626302303E-002   4.2892542020535412E-002   3.5598844790084377E-002   2.8945688090429821E-002   2.2949099958808897E-002   1.7623526701269678E-002   1.2981798090254903E-002   9.0350964565558013E-003   5.7929297500981932E-003   3.2631086344581993E-003   1.4517276702895286E-003   3.6315063299316365E-004   9.0430703599164601E-033   0.0000000000000000        3.8554608541597996E-004   1.5412555273743040E-003   3.4643441206011032E-003   6.1501789762326269E-003   9.5922896828503097E-003   1.3782383894268620E-002   1.8710367306523340E-002   2.4364367975933988E-002   3.0730764919655981E-002   3.7794220929821376E-002   4.5537719522216011E-002   5.3942605930480426E-002   6.2988632047076068E-002   7.2654005202749644E-002   8.2915440666982490E-002   9.3748217742945714E-002  0.10512623932182404       0.11702209475303701       0.12940712587889688       0.14225149607462101       0.15552426212737383       0.16919344878117720       0.18322612576810285       0.19758848714017196       0.21224593271084491       0.22716315140990126       0.24230420635090105       0.25763262140629156       0.27311146908159378       0.28870345947697101       0.30437103012186367       0.32007643646627121       0.33578184281067874       0.35144941345557135       0.36704140385094858       0.38252025152625085       0.39784866658164142       0.41298972152264113       0.42790694022169762       0.44256438579237040       0.45692674716443954       0.47095942415136538       0.48462861080516867       0.49790137685792135       0.51074574705364562       0.52313077817950548       0.53502663361071845       0.54640465518959680       0.55723743226556000       0.56749886772979297       0.57716424088546647       0.58621026700206214       0.59461515341032645       0.60235865200272110       0.60942210801288654       0.61578850495660853       0.62144250562601921       0.62637048903827397       0.63056058324969222       0.63400269395630982       0.63668852881194138       0.63861161740516825       0.63976732684712656       0.64015287293254253       0.63976732684712656       0.63861161740516825       0.63668852881194138       0.63400269395630993       0.63056058324969222       0.62637048903827397       0.62144250562601921       0.61578850495660853       0.60942210801288654       0.60235865200272110       0.59461515341032645       0.58621026700206214       0.57716424088546647       0.56749886772979297       0.55723743226556000       0.54640465518959680       0.53502663361071845       0.52313077817950560       0.51074574705364550       0.49790137685792152       0.48462861080516872       0.47095942415136538       0.45692674716443976       0.44256438579237078       0.42790694022169762       0.41298972152264130       0.39784866658164153       0.38252025152625108       0.36704140385094897       0.35144941345557135       0.33578184281067885       0.32007643646627132       0.30437103012186384       0.28870345947697118       0.27311146908159373       0.25763262140629156       0.24230420635090111       0.22716315140990137       0.21224593271084502       0.19758848714017196       0.18322612576810285       0.16919344878117726       0.15552426212737389       0.14225149607462112       0.12940712587889711       0.11702209475303699       0.10512623932182404        9.3748217742945755E-002   8.2915440666982601E-002   7.2654005202749741E-002   6.2988632047076026E-002   5.3942605930480426E-002   4.5537719522216046E-002   3.7794220929821425E-002   3.0730764919656050E-002   2.4364367975934071E-002   1.8710367306523333E-002   1.3782383894268630E-002   9.5922896828503322E-003   6.1501789762326555E-003   3.4643441206011331E-003   1.5412555273743014E-003   3.8554608541598110E-004   9.6007553357967371E-033   0.0000000000000000        4.0701272354918172E-004   1.6270703648955927E-003   3.6572336983168013E-003   6.4926118825212892E-003   1.0126374243113509E-002   1.4549766728286805E-002   1.9752132998100969E-002   2.5720940096538553E-002   3.2441808644493662E-002   3.9898547480955719E-002   4.8073192668934492E-002   5.6946050772157794E-002   6.6495746298284419E-002   7.6699273194337295E-002   8.7532050270300477E-002   9.8967980417358825E-002  0.11097951347811877       0.12353771261735103       0.13661232403336071       0.15017184984204612       0.16418362395805983       0.17861389079026987       0.19342788656193544       0.20858992305968982       0.22406347360957232       0.23981126107298528       0.25579534765058609       0.27197722627776871       0.28831791339155510       0.30477804284541293       0.32131796074575086       0.33789782098162124       0.35447768121749168       0.37101759911782956       0.38747772857168739       0.40381841568547383       0.42000029431265651       0.43598438089025726       0.45173216835367036       0.46720571890355267       0.48236775540130711       0.49718175117297281       0.51161201800518286       0.52562379212119636       0.53918331792988194       0.55225792934589168       0.56481612848512386       0.57682766154588383       0.58826359169294218       0.59909636876890549       0.60929989566495824       0.61884959119108496       0.62772244929430809       0.63589709448228693       0.64335383331874907       0.65007470186670413       0.65604350896514163       0.66124587523495593       0.66566926772012913       0.66930303008072123       0.67213840826492588       0.67416857159834709       0.67538862923969345       0.67579564196324271       0.67538862923969345       0.67416857159834709       0.67213840826492588       0.66930303008072145       0.66566926772012913       0.66124587523495593       0.65604350896514163       0.65007470186670413       0.64335383331874907       0.63589709448228693       0.62772244929430809       0.61884959119108496       0.60929989566495824       0.59909636876890549       0.58826359169294218       0.57682766154588383       0.56481612848512386       0.55225792934589180       0.53918331792988183       0.52562379212119659       0.51161201800518286       0.49718175117297281       0.48236775540130733       0.46720571890355306       0.45173216835367036       0.43598438089025743       0.42000029431265662       0.40381841568547405       0.38747772857168777       0.37101759911782956       0.35447768121749185       0.33789782098162141       0.32131796074575103       0.30477804284541316       0.28831791339155505       0.27197722627776871       0.25579534765058620       0.23981126107298539       0.22406347360957243       0.20858992305968982       0.19342788656193544       0.17861389079026996       0.16418362395805991       0.15017184984204623       0.13661232403336090       0.12353771261735098       0.11097951347811877        9.8967980417358853E-002   8.7532050270300588E-002   7.6699273194337392E-002   6.6495746298284378E-002   5.6946050772157794E-002   4.8073192668934533E-002   3.9898547480955768E-002   3.2441808644493732E-002   2.5720940096538636E-002   1.9752132998100962E-002   1.4549766728286817E-002   1.0126374243113535E-002   6.4926118825213196E-003   3.6572336983168329E-003   1.6270703648955899E-003   4.0701272354918292E-004   1.0135311251146233E-032   0.0000000000000000        4.2749883238124917E-004   1.7089654473933149E-003   3.8413126797174142E-003   6.8194035180993194E-003   1.0636063480859416E-002   1.5282097899847491E-002   2.0746314071203642E-002   2.7015548219562268E-002   3.4074697210739913E-002   4.1906754936508396E-002   5.0492853283799120E-002   5.9812307589640054E-002   6.9842666472320680E-002   8.0559765918736856E-002   9.1937787497615178E-002  0.10394932055837518       0.11656542826578735       0.12975571731134411       0.14348841113340172       0.15773042646970112       0.17244745305784379       0.18760403629171959       0.20316366263475835       0.21908884758423733       0.23534122597473175       0.25188164440315869       0.26867025555275448       0.28566661418875117       0.30282977459448945       0.32011838921323649       0.33749080825807198       0.35490518004987281       0.37231955184167370       0.38969197088650914       0.40698058550525618       0.42414374591099446       0.44114010454699126       0.45792871569658700       0.47446913412501401       0.49072151251550827       0.50664669746498736       0.52220632380802623       0.53736290704190193       0.55207993363004448       0.56632194896634402       0.58005464278840169       0.59324493183395843       0.60586103954137061       0.61787257260213058       0.62925059418100904       0.63996769362742512       0.64999805251010578       0.65931750681594659       0.66790360516323743       0.67573566288900588       0.68279481188018354       0.68906404602854210       0.69452826219989838       0.69917429661888630       0.70299095658164634       0.70596904742002842       0.70810139465235244       0.70938286126736450       0.70981036009974574       0.70938286126736450       0.70810139465235244       0.70596904742002842       0.70299095658164656       0.69917429661888630       0.69452826219989838       0.68906404602854210       0.68279481188018354       0.67573566288900588       0.66790360516323743       0.65931750681594659       0.64999805251010578       0.63996769362742512       0.62925059418100904       0.61787257260213058       0.60586103954137061       0.59324493183395843       0.58005464278840180       0.56632194896634391       0.55207993363004471       0.53736290704190204       0.52220632380802623       0.50664669746498758       0.49072151251550872       0.47446913412501401       0.45792871569658716       0.44114010454699132       0.42414374591099474       0.40698058550525662       0.38969197088650914       0.37231955184167387       0.35490518004987298       0.33749080825807221       0.32011838921323665       0.30282977459448934       0.28566661418875117       0.26867025555275459       0.25188164440315880       0.23534122597473189       0.21908884758423733       0.20316366263475835       0.18760403629171968       0.17244745305784387       0.15773042646970123       0.14348841113340194       0.12975571731134408       0.11656542826578735       0.10394932055837522        9.1937787497615303E-002   8.0559765918736967E-002   6.9842666472320639E-002   5.9812307589640054E-002   5.0492853283799162E-002   4.1906754936508452E-002   3.4074697210739989E-002   2.7015548219562358E-002   2.0746314071203635E-002   1.5282097899847503E-002   1.0636063480859444E-002   6.8194035180993507E-003   3.8413126797174476E-003   1.7089654473933121E-003   4.2749883238125041E-004   1.0645450313943296E-032   0.0000000000000000        4.4695505908163495E-004   1.7867434824405724E-003   4.0161376024133348E-003   7.1297666132930457E-003   1.1120129510070803E-002   1.5977613159013759E-002   2.1690515456546291E-002   2.8245073520642507E-002   3.5625496846814514E-002   4.3814005348820823E-002   5.2790872192451474E-002   6.2534471319199481E-002   7.3021329545330069E-002   8.4226183110836073E-002   9.6122038542049024E-002  0.10868023768128128       0.12187052672683800       0.13566112911707567       0.15001882208292194       0.16490901668443694       0.18029584113859848       0.19614222723756974       0.21240999964925900       0.22905996788503782       0.24605202071306129       0.26334522278973854       0.28089791327656127       0.29866780620471273       0.31661209234567012       0.33468754234238601       0.35285061085259595       0.37105754145336195       0.38926447205412795       0.40742754056433783       0.42550299056105373       0.44344727670201117       0.46121716963016268       0.47876986011698536       0.49606306219366275       0.51305511502168599       0.52970508325746490       0.54597285566915432       0.56181924176812548       0.57720606622228687       0.59209626082380207       0.60645395378964839       0.62024455617988605       0.63343484522544269       0.64599304436467497       0.65788889979588805       0.66909375336139387       0.67958061158752459       0.68932421071427252       0.69830107755790316       0.70648958605990952       0.71387000938608158       0.72042456745017769       0.72613746974771032       0.73099495339665310       0.73498531629343089       0.73809894530431064       0.74032833942428344       0.74166812784764236       0.74211508290672401       0.74166812784764236       0.74032833942428344       0.73809894530431064       0.73498531629343100       0.73099495339665310       0.72613746974771032       0.72042456745017769       0.71387000938608158       0.70648958605990952       0.69830107755790316       0.68932421071427252       0.67958061158752459       0.66909375336139387       0.65788889979588805       0.64599304436467497       0.63343484522544269       0.62024455617988605       0.60645395378964850       0.59209626082380185       0.57720606622228710       0.56181924176812559       0.54597285566915432       0.52970508325746513       0.51305511502168644       0.49606306219366275       0.47876986011698552       0.46121716963016279       0.44344727670201139       0.42550299056105417       0.40742754056433783       0.38926447205412812       0.37105754145336212       0.35285061085259617       0.33468754234238624       0.31661209234567000       0.29866780620471273       0.28089791327656138       0.26334522278973865       0.24605202071306140       0.22905996788503782       0.21240999964925900       0.19614222723756983       0.18029584113859856       0.16490901668443708       0.15001882208292219       0.13566112911707562       0.12187052672683800       0.10868023768128132        9.6122038542049149E-002   8.4226183110836197E-002   7.3021329545330013E-002   6.2534471319199481E-002   5.2790872192451516E-002   4.3814005348820878E-002   3.5625496846814590E-002   2.8245073520642601E-002   2.1690515456546284E-002   1.5977613159013773E-002   1.1120129510070829E-002   7.1297666132930787E-003   4.0161376024133695E-003   1.7867434824405694E-003   4.4695505908163625E-004   1.1129943554502748E-032   0.0000000000000000        4.6533453189605349E-004   1.8602170959383850E-003   4.1812872978529338E-003   7.4229534762215495E-003   1.1577406173284116E-002   1.6634636948606337E-002   2.2582462490289352E-002   2.9406553965635268E-002   3.7090471540560152E-002   4.5615703984594316E-002   5.4961713266057914E-002   6.5105984029978164E-002   7.6024077839551660E-002   8.7689692050478954E-002  0.10007472317633886       0.11314933459234863       0.12688202841440627       0.14123972138025265       0.15618782454994751       0.17169032663365608       0.18770988074599973       0.20420789437797454       0.22114462236968593       0.23847926265991967       0.25617005458188136       0.27417437946830059       0.29244886332353348       0.31094948131531697       0.32963166383444609       0.34845040386686632       0.36736036541951261       0.38631599273868777       0.40527162005786294       0.42418158161050923       0.44300032164292946       0.46168250416205864       0.48018312215384218       0.49845760600907496       0.51646193089549430       0.53415272281745585       0.55148736310768964       0.56842409109940117       0.58492210473137596       0.60094165884371953       0.61644416092742815       0.63139226409712301       0.64574995706296945       0.65948265088502711       0.67255726230103685       0.68494229342689683       0.69660790763782399       0.70752600144739763       0.71767027221131774       0.72701628149278141       0.73554151393681566       0.74322543151174048       0.75004952298708638       0.75599734852876943       0.76105457930409148       0.76520903200115398       0.76845069817952283       0.77077176838143735       0.77216665094547965       0.77263198547737566       0.77216665094547965       0.77077176838143735       0.76845069817952283       0.76520903200115420       0.76105457930409148       0.75599734852876943       0.75004952298708638       0.74322543151174048       0.73554151393681566       0.72701628149278141       0.71767027221131774       0.70752600144739763       0.69660790763782399       0.68494229342689683       0.67255726230103685       0.65948265088502711       0.64574995706296945       0.63139226409712323       0.61644416092742804       0.60094165884371964       0.58492210473137607       0.56842409109940117       0.55148736310768987       0.53415272281745629       0.51646193089549430       0.49845760600907513       0.48018312215384229       0.46168250416205892       0.44300032164292991       0.42418158161050923       0.40527162005786310       0.38631599273868794       0.36736036541951284       0.34845040386686654       0.32963166383444598       0.31094948131531697       0.29244886332353354       0.27417437946830076       0.25617005458188152       0.23847926265991967       0.22114462236968593       0.20420789437797462       0.18770988074599981       0.17169032663365619       0.15618782454994776       0.14123972138025259       0.12688202841440627       0.11314933459234867       0.10007472317633899        8.7689692050479079E-002   7.6024077839551604E-002   6.5105984029978164E-002   5.4961713266057963E-002   4.5615703984594379E-002   3.7090471540560235E-002   2.9406553965635365E-002   2.2582462490289345E-002   1.6634636948606351E-002   1.1577406173284146E-002   7.4229534762215834E-003   4.1812872978529703E-003   1.8602170959383820E-003   4.6533453189605490E-004   1.1587623786171485E-032   0.0000000000000000        4.8259297306464351E-004   1.9292092835163093E-003   4.3363639059544956E-003   7.6982577940519041E-003   1.2006791850964982E-002   1.7251586440767616E-002   2.3420006393903216E-002   3.0497191446414905E-002   3.8466092039622986E-002   4.7307510394005159E-002   5.7000146758328943E-002   6.7520650722617981E-002   7.8843677471335055E-002   9.0941948841262388E-002  0.10378631903698646       0.11734584484567187       0.13158786018197119       0.14647805478348619       0.16198055686719465       0.17805801954771830       0.19467171080924020       0.21178160681432384       0.22934648832484320       0.24732404000273750       0.26567095235136712       0.28434302605188433       0.30329527844326432       0.32248205188947487       0.34185712377272126       0.36137381784778078       0.38098511668916618       0.40064377496022169       0.42030243323127731       0.43991373207266266       0.45943042614772217       0.47880549803096861       0.49799227147717923       0.51694452386855916       0.53561659756907654       0.55396350991770593       0.57194106159560032       0.58950594310611981       0.60661583911120343       0.62322953037272522       0.63930699305324901       0.65480949513695741       0.66969968973847238       0.68394170507477170       0.69750123088345717       0.71034560107918132       0.72244387244910846       0.73376689919782578       0.74428740316211461       0.75398003952643844       0.76282145788082067       0.77079035847402877       0.77786754352654042       0.78403596347967608       0.78928075806947862       0.79358929212639162       0.79695118601448911       0.79935834063692734       0.80080495694737897       0.80128754992044360       0.80080495694737897       0.79935834063692734       0.79695118601448911       0.79358929212639173       0.78928075806947862       0.78403596347967608       0.77786754352654042       0.77079035847402877       0.76282145788082067       0.75398003952643844       0.74428740316211461       0.73376689919782578       0.72244387244910846       0.71034560107918132       0.69750123088345717       0.68394170507477170       0.66969968973847238       0.65480949513695763       0.63930699305324878       0.62322953037272533       0.60661583911120343       0.58950594310611981       0.57194106159560054       0.55396350991770638       0.53561659756907654       0.51694452386855927       0.49799227147717934       0.47880549803096889       0.45943042614772261       0.43991373207266266       0.42030243323127747       0.40064377496022191       0.38098511668916640       0.36137381784778100       0.34185712377272115       0.32248205188947487       0.30329527844326443       0.28434302605188450       0.26567095235136723       0.24732404000273750       0.22934648832484320       0.21178160681432392       0.19467171080924031       0.17805801954771844       0.16198055686719490       0.14647805478348613       0.13158786018197119       0.11734584484567191       0.10378631903698660        9.0941948841262513E-002   7.8843677471335000E-002   6.7520650722617981E-002   5.7000146758328984E-002   4.7307510394005221E-002   3.8466092039623069E-002   3.0497191446415009E-002   2.3420006393903205E-002   1.7251586440767630E-002   1.2006791850965011E-002   7.6982577940519397E-003   4.3363639059545329E-003   1.9292092835163060E-003   4.8259297306464498E-004   1.2017388417183368E-032   0.0000000000000000        4.9868880549096847E-004   1.9935538369514655E-003   4.4809938335859910E-003   7.9550163345686389E-003   1.2407252115406109E-002   1.7826975350132567E-002   2.4201129450763869E-002   3.1514358521761633E-002   3.9749044353730618E-002   4.8885348867228305E-002   5.8901261904435925E-002   6.9772654253556471E-002   8.1473335778199457E-002   9.3975118511713224E-002  0.10724788456446600       0.12125965868047973       0.13597668526862239       0.15136350972278392       0.16738306383512749       0.18399675509664945       0.20116455966991312       0.21884511880997942       0.23699583850124598       0.25557299207016121       0.27453182552661115       0.29382666538020136       0.31341102867169635       0.33323773495453918       0.35325901995668019       0.37342665064889169       0.39369204144236036       0.41400637123562622       0.43432070102889209       0.45458609182236071       0.47475372251457221       0.49477500751671327       0.51460171379955622       0.53418607709105104       0.55348091694464141       0.57243975040109119       0.59101690397000650       0.60916762366127319       0.62684818280133947       0.64401598737460297       0.66062967863612510       0.67664923274846867       0.69203605720263017       0.70675308379077284       0.72076485790678657       0.73403762395953942       0.74653940669305308       0.75824008821769628       0.76911148056681666       0.77912739360402428       0.78826369811752206       0.79649838394949102       0.80381161302048876       0.81018576712112012       0.81560549035584640       0.82005772613668382       0.82353174863766665       0.82601918863430113       0.82751405366576158       0.82801274247125256       0.82751405366576158       0.82601918863430113       0.82353174863766665       0.82005772613668404       0.81560549035584640       0.81018576712112012       0.80381161302048876       0.79649838394949102       0.78826369811752206       0.77912739360402428       0.76911148056681666       0.75824008821769628       0.74653940669305308       0.73403762395953942       0.72076485790678657       0.70675308379077284       0.69203605720263017       0.67664923274846889       0.66062967863612487       0.64401598737460319       0.62684818280133958       0.60916762366127319       0.59101690397000672       0.57243975040109163       0.55348091694464141       0.53418607709105126       0.51460171379955633       0.49477500751671355       0.47475372251457271       0.45458609182236071       0.43432070102889231       0.41400637123562639       0.39369204144236059       0.37342665064889191       0.35325901995668008       0.33323773495453918       0.31341102867169646       0.29382666538020152       0.27453182552661126       0.25557299207016121       0.23699583850124598       0.21884511880997953       0.20116455966991323       0.18399675509664959       0.16738306383512774       0.15136350972278387       0.13597668526862239       0.12125965868047979       0.10724788456446614        9.3975118511713363E-002   8.1473335778199388E-002   6.9772654253556471E-002   5.8901261904435974E-002   4.8885348867228368E-002   3.9749044353730702E-002   3.1514358521761737E-002   2.4201129450763859E-002   1.7826975350132584E-002   1.2407252115406140E-002   7.9550163345686754E-003   4.4809938335860292E-003   1.9935538369514625E-003   4.9868880549096999E-004   1.2418202106899344E-032   0.0000000000000000        5.1358325290488515E-004   2.0530957445787125E-003   4.6148286545836716E-003   8.1926105439582581E-003   1.2777822222754285E-002   1.8359417514420426E-002   2.4923949867009045E-002   3.2455604747097633E-002   4.0936237738385013E-002   5.0345418253179432E-002   6.0660478751473894E-002   7.1856569349035393E-002   8.3906717682952756E-002   9.6781893890421106E-002  0.11045108054422451       0.12488134737643462       0.14003793061031045       0.15588431670928182       0.17238233034125663       0.18949222634634039       0.20717278548640677       0.22538141374585324       0.24407424494431545       0.26320624641413765       0.28273132748801361       0.30260245053544110       0.32277174428049427       0.34319061912791965       0.36380988421972765       0.38457986594027777       0.40545052758436967       0.42637158990004870       0.44729265221572778       0.46816331385981963       0.48893329558036969       0.50955256067217780       0.52997143551960324       0.55014072926465629       0.57001185231208396       0.58953693338595969       0.60866893485578200       0.62736176605424443       0.64557039431369079       0.66325095345375695       0.68036084945884090       0.69685886309081579       0.71270524918978706       0.72786183242366298       0.74229209925587303       0.75596128590967659       0.76883646211714474       0.78088661045106234       0.79208270104862366       0.80239776154691811       0.81180694206171267       0.82028757505299998       0.82781922993308854       0.83438376228567723       0.83996535757734325       0.84455056925613914       0.84812835114551388       0.85069008405551882       0.85222959654719266       0.85274317980009762       0.85222959654719266       0.85069008405551882       0.84812835114551388       0.84455056925613936       0.83996535757734325       0.83438376228567723       0.82781922993308854       0.82028757505299998       0.81180694206171267       0.80239776154691811       0.79208270104862366       0.78088661045106234       0.76883646211714474       0.75596128590967659       0.74229209925587303       0.72786183242366298       0.71270524918978706       0.69685886309081591       0.68036084945884068       0.66325095345375717       0.64557039431369090       0.62736176605424443       0.60866893485578222       0.58953693338596025       0.57001185231208396       0.55014072926465651       0.52997143551960335       0.50955256067217802       0.48893329558037019       0.46816331385981963       0.44729265221572795       0.42637158990004886       0.40545052758436989       0.38457986594027799       0.36380988421972754       0.34319061912791965       0.32277174428049438       0.30260245053544127       0.28273132748801372       0.26320624641413765       0.24407424494431545       0.22538141374585333       0.20717278548640686       0.18949222634634053       0.17238233034125691       0.15588431670928177       0.14003793061031045       0.12488134737643466       0.11045108054422464        9.6781893890421244E-002   8.3906717682952700E-002   7.1856569349035393E-002   6.0660478751473942E-002   5.0345418253179501E-002   4.0936237738385103E-002   3.2455604747097744E-002   2.4923949867009035E-002   1.8359417514420440E-002   1.2777822222754316E-002   8.1926105439582963E-003   4.6148286545837115E-003   2.0530957445787090E-003   5.1358325290488667E-004   1.2789099260033758E-032   0.0000000000000000        5.2724043327797394E-004   2.1076915647273210E-003   4.7375459491412102E-003   8.4104680369595508E-003   1.3117609437162805E-002   1.8847630233820994E-002   2.5586726304944421E-002   3.3318662577822650E-002   4.2024812140736688E-002   5.1684201116820830E-002   6.2273559191969141E-002   7.3767375675060365E-002   8.6137960955447360E-002   9.9355513209654259E-002  0.11338819019657992       0.12820218596824554       0.14376181231128424       0.16002958472297352       0.17696631271468485       0.19453119422520423       0.21268191391647082       0.23137474511493297       0.25056465515293508       0.27020541385635805       0.29024970491715796       0.31064923988249671       0.33135487448585471       0.35231672703987299       0.37348429860570753       0.39480659464939588       0.41623224789215629       0.43770964205866142       0.45918703622516660       0.48061268946792696       0.50193498551161531       0.52310255707744990       0.54406440963146829       0.56477004423482624       0.58516957920016510       0.60521387026096485       0.62485462896438781       0.64404453900239012       0.66273737020085222       0.68088808989211869       0.69845297140263818       0.71538969939434960       0.73165747180603879       0.74721709814907755       0.76203109392074309       0.77606377090766887       0.78928132316187571       0.80165190844226286       0.81314572492535386       0.82373508300050224       0.83339447197658645       0.84210062153950049       0.84983255781237865       0.85657165388350220       0.86230167468016017       0.86700881608036340       0.87068173816818184       0.87331159255259572       0.87489204368404505       0.87541928411732306       0.87489204368404505       0.87331159255259572       0.87068173816818184       0.86700881608036362       0.86230167468016017       0.85657165388350220       0.84983255781237865       0.84210062153950049       0.83339447197658645       0.82373508300050224       0.81314572492535386       0.80165190844226286       0.78928132316187571       0.77606377090766887       0.76203109392074309       0.74721709814907755       0.73165747180603879       0.71538969939434971       0.69845297140263796       0.68088808989211880       0.66273737020085233       0.64404453900239012       0.62485462896438815       0.60521387026096529       0.58516957920016510       0.56477004423482635       0.54406440963146840       0.52310255707745024       0.50193498551161586       0.48061268946792696       0.45918703622516682       0.43770964205866164       0.41623224789215657       0.39480659464939616       0.37348429860570742       0.35231672703987299       0.33135487448585477       0.31064923988249687       0.29024970491715807       0.27020541385635805       0.25056465515293508       0.23137474511493308       0.21268191391647093       0.19453119422520440       0.17696631271468510       0.16002958472297346       0.14376181231128424       0.12820218596824556       0.11338819019658006        9.9355513209654397E-002   8.6137960955447304E-002   7.3767375675060365E-002   6.2273559191969197E-002   5.1684201116820899E-002   4.2024812140736785E-002   3.3318662577822761E-002   2.5586726304944411E-002   1.8847630233821012E-002   1.3117609437162838E-002   8.4104680369595890E-003   4.7375459491412518E-003   2.1076915647273175E-003   5.2724043327797546E-004   1.3129186352857953E-032   0.0000000000000000        5.3962744526648817E-004   2.1572097712845239E-003   4.8488500805472512E-003   8.6080639757898109E-003   1.3425795181470310E-002   1.9290437361130855E-002   2.6187862078078650E-002   3.4101452832027528E-002   4.3012145089702525E-002   5.2898472212970449E-002   6.3736617173851359E-002   7.5500469931825104E-002   8.8161690335205989E-002  0.10168977639505020       0.11605213776711927       0.13121417426487364       0.14713935921435256       0.16378932745013142       0.18112396774036504       0.19910151941825935       0.21767867298717458       0.23681067445699669       0.25645143316041957       0.27655363278939943       0.29706884538428530       0.31794764800101555       0.33913974177531947       0.36059407309708658       0.38225895660298526       0.40408219969103010       0.42601122825713167       0.44799321335071823       0.46997519844430480       0.49190422701040631       0.51372747009845110       0.53539235360434989       0.55684668492611711       0.57803877870042097       0.59891758131715134       0.61943279391203698       0.63953499354101695       0.65917575224444003       0.67830775371426200       0.69688490728317709       0.71486245896107159       0.73219709925130527       0.74884706748708407       0.76477225243656299       0.77993428893431738       0.79429665030638652       0.80782473636623064       0.82048595676961167       0.83224980952758520       0.84308795448846618       0.85297428161173416       0.86188497386940910       0.86979856462335792       0.87669598934030590       0.88256063151996622       0.88737836272564663       0.89113757662088944       0.89382921693015216       0.89544679925617010       0.89598642670143669       0.89544679925617010       0.89382921693015216       0.89113757662088944       0.88737836272564685       0.88256063151996622       0.87669598934030590       0.86979856462335792       0.86188497386940910       0.85297428161173416       0.84308795448846618       0.83224980952758520       0.82048595676961167       0.80782473636623064       0.79429665030638652       0.77993428893431738       0.76477225243656299       0.74884706748708407       0.73219709925130538       0.71486245896107137       0.69688490728317731       0.67830775371426211       0.65917575224444003       0.63953499354101717       0.61943279391203754       0.59891758131715134       0.57803877870042120       0.55684668492611722       0.53539235360435022       0.51372747009845166       0.49190422701040631       0.46997519844430502       0.44799321335071840       0.42601122825713189       0.40408219969103037       0.38225895660298520       0.36059407309708658       0.33913974177531958       0.31794764800101571       0.29706884538428541       0.27655363278939943       0.25645143316041957       0.23681067445699677       0.21767867298717469       0.19910151941825951       0.18112396774036532       0.16378932745013136       0.14713935921435256       0.13121417426487370       0.11605213776711942       0.10168977639505034        8.8161690335205933E-002   7.5500469931825104E-002   6.3736617173851415E-002   5.2898472212970518E-002   4.3012145089702622E-002   3.4101452832027639E-002   2.6187862078078643E-002   1.9290437361130872E-002   1.3425795181470343E-002   8.6080639757898491E-003   4.8488500805472937E-003   2.1572097712845204E-003   5.3962744526648979E-004   1.3437644085777210E-032   0.0000000000000000        5.5071444747357393E-004   2.2015310705534429E-003   4.9484729074001496E-003   8.7849223345250402E-003   1.3701637009224887E-002   1.9686772135195003E-002   2.6725908997680990E-002   3.4802089699425560E-002   4.3895858013728327E-002   5.3985306256200100E-002   6.5046128062293471E-002   7.7051676943463987E-002   8.9973030480895083E-002  0.10377906000213805       0.11843650557281095       0.13391005612269347       0.15016243451318784       0.16715448734121130       0.18484527926317290       0.20319219161180249       0.22215102506825241       0.24167610614212823       0.26172039720292811       0.28223560979781392       0.30317232098272423       0.32448009238657516       0.34610759172171457       0.36800271644789895       0.39011271929187635       0.41238433532018820       0.43476391025905914       0.45719752975224220       0.47963114924542527       0.50201072418429615       0.52428234021260800       0.54639234305658546       0.56828746778276995       0.58991496711790925       0.61122273852176034       0.63215944970667048       0.65267466230155635       0.67271895336235643       0.69224403443623217       0.71120286789268194       0.72954978024131167       0.74724057216327333       0.76423262499129674       0.78048500338179116       0.79595855393167358       0.81061599950234664       0.82442202902358941       0.83734338256102070       0.84934893144219104       0.86040975324828450       0.87049920149075632       0.87959296980505908       0.88766915050680362       0.89470828736928965       0.90069342249525963       0.90561013716995942       0.90944658659708444       0.91219352843393120       0.91384434505701095       0.91439505950448463       0.91384434505701095       0.91219352843393120       0.90944658659708444       0.90561013716995964       0.90069342249525963       0.89470828736928965       0.88766915050680362       0.87959296980505908       0.87049920149075632       0.86040975324828450       0.84934893144219104       0.83734338256102070       0.82442202902358941       0.81061599950234664       0.79595855393167358       0.78048500338179116       0.76423262499129674       0.74724057216327344       0.72954978024131145       0.71120286789268206       0.69224403443623228       0.67271895336235643       0.65267466230155669       0.63215944970667093       0.61122273852176034       0.58991496711790947       0.56828746778277006       0.54639234305658579       0.52428234021260856       0.50201072418429615       0.47963114924542549       0.45719752975224237       0.43476391025905942       0.41238433532018848       0.39011271929187624       0.36800271644789895       0.34610759172171468       0.32448009238657533       0.30317232098272440       0.28223560979781392       0.26172039720292811       0.24167610614212834       0.22215102506825252       0.20319219161180266       0.18484527926317318       0.16715448734121124       0.15016243451318784       0.13391005612269352       0.11843650557281110       0.10377906000213820        8.9973030480895014E-002   7.7051676943463987E-002   6.5046128062293526E-002   5.3985306256200169E-002   4.3895858013728424E-002   3.4802089699425678E-002   2.6725908997680979E-002   1.9686772135195017E-002   1.3701637009224922E-002   8.7849223345250801E-003   4.9484729074001921E-003   2.2015310705534395E-003   5.5071444747357555E-004   1.3713729357095221E-032   0.0000000000000000        5.6047473033980690E-004   2.2405486886420507E-003   5.0361744295840827E-003   8.9406170458880777E-003   1.3944470393302577E-002   2.0035679750827873E-002   2.7199570861594750E-002   3.5418885284434633E-002   4.4673821970975976E-002   5.4942084968104182E-002   6.6198937130865568E-002   7.8417259716416207E-002   9.1567617715448940E-002  0.10561833076370863       0.12053554946276500       0.13628333692617800       0.15282375535460491       0.17011695743128222       0.18812128231770139       0.20679335601821874       0.22608819587180903       0.24595931891923653       0.26635885388457531       0.28723765650130562       0.30854542790515666       0.33023083580847601       0.35224163816420734       0.37452480902155710       0.39702666627015459       0.41969300096495810       0.44246920792035138       0.46530041725881888       0.48813162659728637       0.51090783355267955       0.53357416824748305       0.55607602549608071       0.57835919635343047       0.60036999870916175       0.62205540661248127       0.64336317801633203       0.66424198063306250       0.68464151559840147       0.70451263864582880       0.72380747849941895       0.74247955219993644       0.76048387708635568       0.77777707916303296       0.79431749759145986       0.81006528505487285       0.82498250375392934       0.83903321680218890       0.85218357480122187       0.86440189738677231       0.87565874954953371       0.88592701254666206       0.89518194923320338       0.90340126365604312       0.91056515476681021       0.91665636412433527       0.92166021747174964       0.92556466008805383       0.92836028582899588       0.93004035978729804       0.93060083451763786       0.93004035978729804       0.92836028582899588       0.92556466008805383       0.92166021747174987       0.91665636412433527       0.91056515476681021       0.90340126365604312       0.89518194923320338       0.88592701254666206       0.87565874954953371       0.86440189738677231       0.85218357480122187       0.83903321680218890       0.82498250375392934       0.81006528505487285       0.79431749759145986       0.77777707916303296       0.76048387708635590       0.74247955219993622       0.72380747849941918       0.70451263864582891       0.68464151559840147       0.66424198063306272       0.64336317801633258       0.62205540661248127       0.60036999870916197       0.57835919635343058       0.55607602549608104       0.53357416824748360       0.51090783355267955       0.48813162659728659       0.46530041725881904       0.44246920792035166       0.41969300096495837       0.39702666627015454       0.37452480902155710       0.35224163816420745       0.33023083580847618       0.30854542790515682       0.28723765650130562       0.26635885388457531       0.24595931891923664       0.22608819587180914       0.20679335601821891       0.18812128231770170       0.17011695743128216       0.15282375535460491       0.13628333692617806       0.12053554946276515       0.10561833076370877        9.1567617715448885E-002   7.8417259716416207E-002   6.6198937130865609E-002   5.4942084968104252E-002   4.4673821970976073E-002   3.5418885284434751E-002   2.7199570861594739E-002   2.0035679750827887E-002   1.3944470393302611E-002   8.9406170458881194E-003   5.0361744295841261E-003   2.2405486886420468E-003   5.6047473033980864E-004   1.3956777053211160E-032   0.0000000000000000        5.6888478048886307E-004   2.2741686286908325E-003   5.1117433664503659E-003   9.0747730276820072E-003   1.4153710326811446E-002   2.0336319659022717E-002   2.7607706576901897E-002   3.5950353672465546E-002   4.5344162778130873E-002   5.5766503384961821E-002   6.7192267161547317E-002   7.9593928442170850E-002   9.2941610538550240E-002  0.10720315771539626       0.12234421265639603       0.13832829923399692       0.15511691038359271       0.17266960087041552       0.19094408472564833       0.20989633711702835       0.22948070040852336       0.24964999415357642       0.27035562875693442       0.29154772253123840       0.31317522186637786       0.33518602422210919       0.35752710364763890       0.38014463852578345       0.40298414123395926       0.42599058940963819       0.44910855850403819       0.47228235530471591       0.49545615210539373       0.51857412119979363       0.54158056937547261       0.56442007208364842       0.58703760696179308       0.60937868638732273       0.63138948874305423       0.65301698807819342       0.67420908185249750       0.69491471645585567       0.71508401020090862       0.73466837349240355       0.75362062588378365       0.77189510973901654       0.78944780022583938       0.80623641137543511       0.82222049795303598       0.83736155289403591       0.85162310007088182       0.86497078216726131       0.87737244344788468       0.88879820722447023       0.89922054783130123       0.90861435693696657       0.91695700403253011       0.92422839095040943       0.93041100028262058       0.93548993758174992       0.93945296724298166       0.94229054198074125       0.94399582582894315       0.94456471060943203       0.94399582582894315       0.94229054198074125       0.93945296724298166       0.93548993758175014       0.93041100028262058       0.92422839095040943       0.91695700403253011       0.90861435693696657       0.89922054783130123       0.88879820722447023       0.87737244344788468       0.86497078216726131       0.85162310007088182       0.83736155289403591       0.82222049795303598       0.80623641137543511       0.78944780022583938       0.77189510973901676       0.75362062588378353       0.73466837349240377       0.71508401020090873       0.69491471645585567       0.67420908185249784       0.65301698807819397       0.63138948874305423       0.60937868638732295       0.58703760696179319       0.56442007208364875       0.54158056937547305       0.51857412119979363       0.49545615210539395       0.47228235530471613       0.44910855850403847       0.42599058940963846       0.40298414123395915       0.38014463852578345       0.35752710364763901       0.33518602422210936       0.31317522186637803       0.29154772253123840       0.27035562875693442       0.24964999415357653       0.22948070040852347       0.20989633711702851       0.19094408472564864       0.17266960087041547       0.15511691038359271       0.13832829923399698       0.12234421265639618       0.10720315771539642        9.2941610538550171E-002   7.9593928442170850E-002   6.7192267161547373E-002   5.5766503384961898E-002   4.5344162778130977E-002   3.5950353672465671E-002   2.7607706576901887E-002   2.0336319659022734E-002   1.4153710326811482E-002   9.0747730276820489E-003   5.1117433664504101E-003   2.2741686286908290E-003   5.6888478048886470E-004   1.4166201650936621E-032   0.0000000000000000        5.7592433737329966E-004   2.3023098973194520E-003   5.1749976658110319E-003   9.1870670863960103E-003   1.4328852732424419E-002   2.0587967591907751E-002   2.7949332908915787E-002   3.6395214509620410E-002   4.5905265525473672E-002   5.6456575410596288E-002   6.8023725135289398E-002   8.0578848422703547E-002   9.4091698881140523E-002  0.10852972287025989       0.12385813792565040       0.14004001655283307       0.15703637518882974       0.17480626811698122       0.19330688610876462       0.21249365955497523       0.23232036583781812       0.25273924068524345       0.27370109323926173       0.29515542456102895       0.31705054928721332       0.33933372014456303       0.36195125502270753       0.38484866629906334       0.40797079210428933       0.43126192921206158       0.45466596723302494       0.47812652378963527       0.50158708034624566       0.52499111836720891       0.54828225547498122       0.57140438128020721       0.59430179255656312       0.61691932743470757       0.63920249829205744       0.66109762301824160       0.68255195434000882       0.70351380689402732       0.72393268174145253       0.74375938802429531       0.76294616147050609       0.78144677946228946       0.79921667239044103       0.81621303102643761       0.83239490965362029       0.84772332470901091       0.86216134869813010       0.87567419915656730       0.88822932244398123       0.89979647216867442       0.91034778205379707       0.91985783306965030       0.92830371467035488       0.93566507998736315       0.94192419484684620       0.94706598049287449       0.95107804991345968       0.95395073768195127       0.95567712324189735       0.95625304757927077       0.95567712324189735       0.95395073768195127       0.95107804991345968       0.94706598049287471       0.94192419484684620       0.93566507998736315       0.92830371467035488       0.91985783306965030       0.91034778205379707       0.89979647216867442       0.88822932244398123       0.87567419915656730       0.86216134869813010       0.84772332470901091       0.83239490965362029       0.81621303102643761       0.79921667239044103       0.78144677946228969       0.76294616147050587       0.74375938802429553       0.72393268174145264       0.70351380689402732       0.68255195434000915       0.66109762301824215       0.63920249829205744       0.61691932743470779       0.59430179255656324       0.57140438128020754       0.54828225547498177       0.52499111836720891       0.50158708034624588       0.47812652378963544       0.45466596723302521       0.43126192921206186       0.40797079210428921       0.38484866629906334       0.36195125502270764       0.33933372014456320       0.31705054928721349       0.29515542456102895       0.27370109323926173       0.25273924068524356       0.23232036583781823       0.21249365955497540       0.19330688610876492       0.17480626811698116       0.15703637518882974       0.14004001655283313       0.12385813792565055       0.10852972287026004        9.4091698881140468E-002   8.0578848422703547E-002   6.8023725135289453E-002   5.6456575410596364E-002   4.5905265525473776E-002   3.6395214509620535E-002   2.7949332908915776E-002   2.0587967591907765E-002   1.4328852732424456E-002   9.1870670863960519E-003   5.1749976658110762E-003   2.3023098973194486E-003   5.7592433737330140E-004   1.4341498628072259E-032   0.0000000000000000        5.8157644208398996E-004   2.3249046997468993E-003   5.2257849425184971E-003   9.2772286958068464E-003   1.4469475676745712E-002   2.0790017307570893E-002   2.8223626849879661E-002   3.6752396087177314E-002   4.6355778467339230E-002   5.7010638601054653E-002   6.8691307997005929E-002   8.1369646899512413E-002   9.5015112079666689E-002  0.10959483041664804       0.12507367809195027       0.14141436520573669       0.15857752561147490       0.17652181175243234       0.19520399427156138       0.21457906615480782       0.23460035115694883       0.25521961624875678       0.27638718781459132       0.29805207132049005       0.32016207416446751       0.34266393141306506       0.36550343412124087       0.38862555992646680       0.41197460560241911       0.43549432125292942       0.45912804582291200       0.48281884359980798       0.50650964137670396       0.53014336594668654       0.55366308159719690       0.57701212727314921       0.60013425307837531       0.62297375578655101       0.64547561303514867       0.66758561587912590       0.68925049938502470       0.71041807095085951       0.73103733604266730       0.75105862104480814       0.77043369292805475       0.78911587544718387       0.80706016158814131       0.82422332199387949       0.84056400910766593       0.85604285678296821       0.87062257511994945       0.88426804030010386       0.89694637920261022       0.90862704859856147       0.91928190873227700       0.92888529111243889       0.93741406034973651       0.94484766989204538       0.95116821152287045       0.95636045850380913       0.96041190225709772       0.96331278249986929       0.96505611075753217       0.96563768719961618       0.96505611075753217       0.96331278249986929       0.96041190225709772       0.95636045850380935       0.95116821152287045       0.94484766989204538       0.93741406034973651       0.92888529111243889       0.91928190873227700       0.90862704859856147       0.89694637920261022       0.88426804030010386       0.87062257511994945       0.85604285678296821       0.84056400910766593       0.82422332199387949       0.80706016158814131       0.78911587544718409       0.77043369292805453       0.75105862104480836       0.73103733604266741       0.71041807095085951       0.68925049938502503       0.66758561587912646       0.64547561303514867       0.62297375578655123       0.60013425307837542       0.57701212727314954       0.55366308159719735       0.53014336594668654       0.50650964137670418       0.48281884359980820       0.45912804582291228       0.43549432125292969       0.41197460560241900       0.38862555992646680       0.36550343412124098       0.34266393141306523       0.32016207416446768       0.29805207132049005       0.27638718781459132       0.25521961624875689       0.23460035115694894       0.21457906615480798       0.19520399427156168       0.17652181175243228       0.15857752561147490       0.14141436520573675       0.12507367809195044       0.10959483041664819        9.5015112079666619E-002   8.1369646899512413E-002   6.8691307997005985E-002   5.7010638601054722E-002   4.6355778467339334E-002   3.6752396087177432E-002   2.8223626849879651E-002   2.0790017307570911E-002   1.4469475676745747E-002   9.2772286958068880E-003   5.2257849425185422E-003   2.3249046997468954E-003   5.8157644208399158E-004   1.4482245678845952E-032   0.0000000000000000        5.8582747820561988E-004   2.3418986031150555E-003   5.2639828455747356E-003   9.3450406487002226E-003   1.4575240386785341E-002   2.0941982050549656E-002   2.8429927601664445E-002   3.7021037923430505E-002   4.6694616278590326E-002   5.7427358169580910E-002   6.9193407481109720E-002   8.1964418769801053E-002   9.5709625550852065E-002  0.11039591441718911       0.12598790481256633       0.14244803426642424       0.15973664888517128       0.17781209888188726       0.19663083891430747       0.21614753298936709       0.23631516368157865       0.25708514540212873       0.27840744144581714       0.30023068453386204       0.32250230056217394       0.34516863525697750       0.36817508343265642       0.39146622054042873       0.41498593619093910       0.43867756932910168       0.46248404473554461       0.48634801052581289       0.51021197631608117       0.53401845172252405       0.55771008486068663       0.58122980051119699       0.60452093761896941       0.62752738579464828       0.65019372048945201       0.67246533651776375       0.69428857960580870       0.71561087564949732       0.73638085737004733       0.75654848806225872       0.77606518213731845       0.79488392216973869       0.81295937216645464       0.83024798678520173       0.84670811623905962       0.86230010663443690       0.87698639550077384       0.89073160228182502       0.90350261357051620       0.91526866288204500       0.92600140477303572       0.93567498312819553       0.94426609344996149       0.95175403900107647       0.95812078066484052       0.96335098040292555       0.96743203820605128       0.97035412244851094       0.97211019357342032       0.97269602105162600       0.97211019357342032       0.97035412244851094       0.96743203820605128       0.96335098040292577       0.95812078066484052       0.95175403900107647       0.94426609344996149       0.93567498312819553       0.92600140477303572       0.91526866288204500       0.90350261357051620       0.89073160228182502       0.87698639550077384       0.86230010663443690       0.84670811623905962       0.83024798678520173       0.81295937216645464       0.79488392216973891       0.77606518213731823       0.75654848806225894       0.73638085737004744       0.71561087564949732       0.69428857960580903       0.67246533651776430       0.65019372048945201       0.62752738579464851       0.60452093761896952       0.58122980051119733       0.55771008486068718       0.53401845172252405       0.51021197631608139       0.48634801052581311       0.46248404473554489       0.43867756932910196       0.41498593619093904       0.39146622054042873       0.36817508343265654       0.34516863525697766       0.32250230056217410       0.30023068453386204       0.27840744144581714       0.25708514540212885       0.23631516368157876       0.21614753298936726       0.19663083891430777       0.17781209888188720       0.15973664888517128       0.14244803426642430       0.12598790481256650       0.11039591441718927        9.5709625550851996E-002   8.1964418769801053E-002   6.9193407481109775E-002   5.7427358169580986E-002   4.6694616278590430E-002   3.7021037923430630E-002   2.8429927601664434E-002   2.0941982050549673E-002   1.4575240386785378E-002   9.3450406487002660E-003   5.2639828455747816E-003   2.3418986031150516E-003   5.8582747820562161E-004   1.4588103731284402E-032   0.0000000000000000        5.8866720461982561E-004   2.3532506676222156E-003   5.2894993528855407E-003   9.3903395801419893E-003   1.4645892066092920E-002   2.1043495724467651E-002   2.8567738167689250E-002   3.7200492836666203E-002   4.6920962669260935E-002   5.7705730202234129E-002   6.9528813985964777E-002   8.2361731176038025E-002   9.6173566150912285E-002  0.11093104499035907       0.12659861563525174       0.14313853353558972       0.16051095258042525       0.17867402109063524       0.19758398264328153       0.21719528148466702       0.23746067227813575       0.25833133392222762       0.27975698716498804       0.30168601573108972       0.32406559066996071       0.34684179762535400       0.36995976671975400       0.39336380474071736       0.41699752931070000       0.44080400471714287       0.46472587907559110       0.48870552249540639       0.51268516591522173       0.53660704027366979       0.56041351568011277       0.58404724025009536       0.60745127827105894       0.63056924736545883       0.65334545432085223       0.67572502925972300       0.69765405782582468       0.71907971106858537       0.73995037271267716       0.76021576350614573       0.77982706234753141       0.79873702390017776       0.81690009241038775       0.83427251145522319       0.85081242935556123       0.86648000000045400       0.88123747883990067       0.89504931381477504       0.90788223100484811       0.91970531478857886       0.93049008232155206       0.94021055215414684       0.94884330682312368       0.95636754926634537       0.96276515292471998       0.96802070541067076       0.97212154563792741       0.97505779432319073       0.97682237778619307       0.97741104499081299       0.97682237778619307       0.97505779432319073       0.97212154563792741       0.96802070541067098       0.96276515292471998       0.95636754926634537       0.94884330682312368       0.94021055215414684       0.93049008232155206       0.91970531478857886       0.90788223100484811       0.89504931381477504       0.88123747883990067       0.86648000000045400       0.85081242935556123       0.83427251145522319       0.81690009241038775       0.79873702390017798       0.77982706234753119       0.76021576350614595       0.73995037271267727       0.71907971106858537       0.69765405782582501       0.67572502925972355       0.65334545432085223       0.63056924736545905       0.60745127827105905       0.58404724025009569       0.56041351568011333       0.53660704027366979       0.51268516591522195       0.48870552249540661       0.46472587907559137       0.44080400471714315       0.41699752931069989       0.39336380474071736       0.36995976671975411       0.34684179762535416       0.32406559066996088       0.30168601573108972       0.27975698716498804       0.25833133392222773       0.23746067227813586       0.21719528148466719       0.19758398264328184       0.17867402109063518       0.16051095258042525       0.14313853353558978       0.12659861563525190       0.11093104499035922        9.6173566150912215E-002   8.2361731176038025E-002   6.9528813985964832E-002   5.7705730202234205E-002   4.6920962669261039E-002   3.7200492836666328E-002   2.8567738167689240E-002   2.1043495724467669E-002   1.4645892066092956E-002   9.3903395801420327E-003   5.2894993528855858E-003   2.3532506676222117E-003   5.8866720461982734E-004   1.4658817764067207E-032   0.0000000000000000        5.9008878017694465E-004   2.3589335451506595E-003   5.3022729929498198E-003   9.4130163610385894E-003   1.4681260508584648E-002   2.1094313773992870E-002   2.8636726550229759E-002   3.7290328504280032E-002   4.7034272351070369E-002   5.7845084076405158E-002   6.9696719487922817E-002   8.2560626957836308E-002   9.6405816206305492E-002  0.11119893295973526       0.12690433930414274       0.14348419954001318       0.16089857133181398       0.17910550193257999       0.19806112925175504       0.21771978752281060       0.23803411731607646       0.25895517963175541       0.28043257379826053       0.30241455889184710       0.32484817838503022       0.34767938772349760       0.37085318452417532       0.39431374108078565       0.41800453885768157       0.44186850464794980       0.46584814806776503       0.48988570005576026       0.51392325204375555       0.53790289546357073       0.56176686125383901       0.58545765903073499       0.60891821558734538       0.63209201238802304       0.65492322172649053       0.67735684121967343       0.69933882631326005       0.72081622047976535       0.74173728279544426       0.76205161258871001       0.78171027085976574       0.80066589817894074       0.81887282877970680       0.83628720057150763       0.85286706080737795       0.86857246715178560       0.88336558390521525       0.89721077315368458       0.91007468062359786       0.92192631603511555       0.93273712776045048       0.94248107160724082       0.95113467356129100       0.95867708633752802       0.96509013960293599       0.97035838375048200       0.97446912711857092       0.97741246656637015       0.97918131133134378       0.97977140011152075       0.97918131133134378       0.97741246656637015       0.97446912711857092       0.97035838375048222       0.96509013960293599       0.95867708633752802       0.95113467356129100       0.94248107160724082       0.93273712776045048       0.92192631603511555       0.91007468062359786       0.89721077315368458       0.88336558390521525       0.86857246715178560       0.85286706080737795       0.83628720057150763       0.81887282877970680       0.80066589817894096       0.78171027085976552       0.76205161258871024       0.74173728279544437       0.72081622047976535       0.69933882631326039       0.67735684121967399       0.65492322172649053       0.63209201238802326       0.60891821558734549       0.58545765903073532       0.56176686125383957       0.53790289546357073       0.51392325204375577       0.48988570005576049       0.46584814806776531       0.44186850464795008       0.41800453885768146       0.39431374108078565       0.37085318452417543       0.34767938772349777       0.32484817838503038       0.30241455889184710       0.28043257379826053       0.25895517963175552       0.23803411731607657       0.21771978752281076       0.19806112925175534       0.17910550193257993       0.16089857133181398       0.14348419954001324       0.12690433930414291       0.11119893295973542        9.6405816206305422E-002   8.2560626957836308E-002   6.9696719487922873E-002   5.7845084076405234E-002   4.7034272351070473E-002   3.7290328504280157E-002   2.8636726550229748E-002   2.1094313773992887E-002   1.4681260508584685E-002   9.4130163610386328E-003   5.3022729929498658E-003   2.3589335451506556E-003   5.9008878017694638E-004   1.4694217420895583E-032   0.0000000000000000        5.9008878017694465E-004   2.3589335451506595E-003   5.3022729929498198E-003   9.4130163610385894E-003   1.4681260508584648E-002   2.1094313773992870E-002   2.8636726550229759E-002   3.7290328504280032E-002   4.7034272351070369E-002   5.7845084076405158E-002   6.9696719487922817E-002   8.2560626957836308E-002   9.6405816206305492E-002  0.11119893295973526       0.12690433930414274       0.14348419954001318       0.16089857133181398       0.17910550193257999       0.19806112925175504       0.21771978752281060       0.23803411731607646       0.25895517963175541       0.28043257379826053       0.30241455889184710       0.32484817838503022       0.34767938772349760       0.37085318452417532       0.39431374108078565       0.41800453885768157       0.44186850464794980       0.46584814806776503       0.48988570005576026       0.51392325204375555       0.53790289546357073       0.56176686125383901       0.58545765903073499       0.60891821558734538       0.63209201238802304       0.65492322172649053       0.67735684121967343       0.69933882631326005       0.72081622047976535       0.74173728279544426       0.76205161258871001       0.78171027085976574       0.80066589817894074       0.81887282877970680       0.83628720057150763       0.85286706080737795       0.86857246715178560       0.88336558390521525       0.89721077315368458       0.91007468062359786       0.92192631603511555       0.93273712776045048       0.94248107160724082       0.95113467356129100       0.95867708633752802       0.96509013960293599       0.97035838375048200       0.97446912711857092       0.97741246656637015       0.97918131133134378       0.97977140011152075       0.97918131133134378       0.97741246656637015       0.97446912711857092       0.97035838375048222       0.96509013960293599       0.95867708633752802       0.95113467356129100       0.94248107160724082       0.93273712776045048       0.92192631603511555       0.91007468062359786       0.89721077315368458       0.88336558390521525       0.86857246715178560       0.85286706080737795       0.83628720057150763       0.81887282877970680       0.80066589817894096       0.78171027085976552       0.76205161258871024       0.74173728279544437       0.72081622047976535       0.69933882631326039       0.67735684121967399       0.65492322172649053       0.63209201238802326       0.60891821558734549       0.58545765903073532       0.56176686125383957       0.53790289546357073       0.51392325204375577       0.48988570005576049       0.46584814806776531       0.44186850464795008       0.41800453885768146       0.39431374108078565       0.37085318452417543       0.34767938772349777       0.32484817838503038       0.30241455889184710       0.28043257379826053       0.25895517963175552       0.23803411731607657       0.21771978752281076       0.19806112925175534       0.17910550193257993       0.16089857133181398       0.14348419954001324       0.12690433930414291       0.11119893295973542        9.6405816206305422E-002   8.2560626957836308E-002   6.9696719487922873E-002   5.7845084076405234E-002   4.7034272351070473E-002   3.7290328504280157E-002   2.8636726550229748E-002   2.1094313773992887E-002   1.4681260508584685E-002   9.4130163610386328E-003   5.3022729929498658E-003   2.3589335451506556E-003   5.9008878017694638E-004   1.4694217420895583E-032   0.0000000000000000        5.8866720461982561E-004   2.3532506676222156E-003   5.2894993528855407E-003   9.3903395801419893E-003   1.4645892066092920E-002   2.1043495724467651E-002   2.8567738167689250E-002   3.7200492836666203E-002   4.6920962669260935E-002   5.7705730202234129E-002   6.9528813985964777E-002   8.2361731176038025E-002   9.6173566150912285E-002  0.11093104499035907       0.12659861563525174       0.14313853353558972       0.16051095258042525       0.17867402109063524       0.19758398264328153       0.21719528148466702       0.23746067227813575       0.25833133392222762       0.27975698716498804       0.30168601573108972       0.32406559066996071       0.34684179762535400       0.36995976671975400       0.39336380474071736       0.41699752931070000       0.44080400471714287       0.46472587907559110       0.48870552249540639       0.51268516591522173       0.53660704027366979       0.56041351568011277       0.58404724025009536       0.60745127827105894       0.63056924736545883       0.65334545432085223       0.67572502925972300       0.69765405782582468       0.71907971106858537       0.73995037271267716       0.76021576350614573       0.77982706234753141       0.79873702390017776       0.81690009241038775       0.83427251145522319       0.85081242935556123       0.86648000000045400       0.88123747883990067       0.89504931381477504       0.90788223100484811       0.91970531478857886       0.93049008232155206       0.94021055215414684       0.94884330682312368       0.95636754926634537       0.96276515292471998       0.96802070541067076       0.97212154563792741       0.97505779432319073       0.97682237778619307       0.97741104499081299       0.97682237778619307       0.97505779432319073       0.97212154563792741       0.96802070541067098       0.96276515292471998       0.95636754926634537       0.94884330682312368       0.94021055215414684       0.93049008232155206       0.91970531478857886       0.90788223100484811       0.89504931381477504       0.88123747883990067       0.86648000000045400       0.85081242935556123       0.83427251145522319       0.81690009241038775       0.79873702390017798       0.77982706234753119       0.76021576350614595       0.73995037271267727       0.71907971106858537       0.69765405782582501       0.67572502925972355       0.65334545432085223       0.63056924736545905       0.60745127827105905       0.58404724025009569       0.56041351568011333       0.53660704027366979       0.51268516591522195       0.48870552249540661       0.46472587907559137       0.44080400471714315       0.41699752931069989       0.39336380474071736       0.36995976671975411       0.34684179762535416       0.32406559066996088       0.30168601573108972       0.27975698716498804       0.25833133392222773       0.23746067227813586       0.21719528148466719       0.19758398264328184       0.17867402109063518       0.16051095258042525       0.14313853353558978       0.12659861563525190       0.11093104499035922        9.6173566150912215E-002   8.2361731176038025E-002   6.9528813985964832E-002   5.7705730202234205E-002   4.6920962669261039E-002   3.7200492836666328E-002   2.8567738167689240E-002   2.1043495724467669E-002   1.4645892066092956E-002   9.3903395801420327E-003   5.2894993528855858E-003   2.3532506676222117E-003   5.8866720461982734E-004   1.4658817764067207E-032   0.0000000000000000        5.8582747820561988E-004   2.3418986031150555E-003   5.2639828455747356E-003   9.3450406487002226E-003   1.4575240386785341E-002   2.0941982050549656E-002   2.8429927601664445E-002   3.7021037923430505E-002   4.6694616278590326E-002   5.7427358169580910E-002   6.9193407481109720E-002   8.1964418769801053E-002   9.5709625550852065E-002  0.11039591441718911       0.12598790481256633       0.14244803426642424       0.15973664888517128       0.17781209888188726       0.19663083891430747       0.21614753298936709       0.23631516368157865       0.25708514540212873       0.27840744144581714       0.30023068453386204       0.32250230056217394       0.34516863525697750       0.36817508343265642       0.39146622054042873       0.41498593619093910       0.43867756932910168       0.46248404473554461       0.48634801052581289       0.51021197631608117       0.53401845172252405       0.55771008486068663       0.58122980051119699       0.60452093761896941       0.62752738579464828       0.65019372048945201       0.67246533651776375       0.69428857960580870       0.71561087564949732       0.73638085737004733       0.75654848806225872       0.77606518213731845       0.79488392216973869       0.81295937216645464       0.83024798678520173       0.84670811623905962       0.86230010663443690       0.87698639550077384       0.89073160228182502       0.90350261357051620       0.91526866288204500       0.92600140477303572       0.93567498312819553       0.94426609344996149       0.95175403900107647       0.95812078066484052       0.96335098040292555       0.96743203820605128       0.97035412244851094       0.97211019357342032       0.97269602105162600       0.97211019357342032       0.97035412244851094       0.96743203820605128       0.96335098040292577       0.95812078066484052       0.95175403900107647       0.94426609344996149       0.93567498312819553       0.92600140477303572       0.91526866288204500       0.90350261357051620       0.89073160228182502       0.87698639550077384       0.86230010663443690       0.84670811623905962       0.83024798678520173       0.81295937216645464       0.79488392216973891       0.77606518213731823       0.75654848806225894       0.73638085737004744       0.71561087564949732       0.69428857960580903       0.67246533651776430       0.65019372048945201       0.62752738579464851       0.60452093761896952       0.58122980051119733       0.55771008486068718       0.53401845172252405       0.51021197631608139       0.48634801052581311       0.46248404473554489       0.43867756932910196       0.41498593619093904       0.39146622054042873       0.36817508343265654       0.34516863525697766       0.32250230056217410       0.30023068453386204       0.27840744144581714       0.25708514540212885       0.23631516368157876       0.21614753298936726       0.19663083891430777       0.17781209888188720       0.15973664888517128       0.14244803426642430       0.12598790481256650       0.11039591441718927        9.5709625550851996E-002   8.1964418769801053E-002   6.9193407481109775E-002   5.7427358169580986E-002   4.6694616278590430E-002   3.7021037923430630E-002   2.8429927601664434E-002   2.0941982050549673E-002   1.4575240386785378E-002   9.3450406487002660E-003   5.2639828455747816E-003   2.3418986031150516E-003   5.8582747820562161E-004   1.4588103731284402E-032   0.0000000000000000        5.8157644208398996E-004   2.3249046997468993E-003   5.2257849425184980E-003   9.2772286958068464E-003   1.4469475676745712E-002   2.0790017307570893E-002   2.8223626849879665E-002   3.6752396087177314E-002   4.6355778467339237E-002   5.7010638601054660E-002   6.8691307997005943E-002   8.1369646899512427E-002   9.5015112079666703E-002  0.10959483041664805       0.12507367809195027       0.14141436520573672       0.15857752561147492       0.17652181175243234       0.19520399427156140       0.21457906615480785       0.23460035115694886       0.25521961624875683       0.27638718781459137       0.29805207132049011       0.32016207416446757       0.34266393141306506       0.36550343412124092       0.38862555992646686       0.41197460560241916       0.43549432125292947       0.45912804582291206       0.48281884359980803       0.50650964137670407       0.53014336594668654       0.55366308159719690       0.57701212727314921       0.60013425307837531       0.62297375578655101       0.64547561303514867       0.66758561587912602       0.68925049938502481       0.71041807095085951       0.73103733604266741       0.75105862104480825       0.77043369292805486       0.78911587544718398       0.80706016158814142       0.82422332199387960       0.84056400910766593       0.85604285678296832       0.87062257511994956       0.88426804030010397       0.89694637920261033       0.90862704859856158       0.91928190873227711       0.92888529111243900       0.93741406034973662       0.94484766989204549       0.95116821152287045       0.95636045850380924       0.96041190225709783       0.96331278249986940       0.96505611075753228       0.96563768719961629       0.96505611075753228       0.96331278249986940       0.96041190225709783       0.95636045850380946       0.95116821152287045       0.94484766989204549       0.93741406034973662       0.92888529111243900       0.91928190873227711       0.90862704859856158       0.89694637920261033       0.88426804030010397       0.87062257511994956       0.85604285678296832       0.84056400910766593       0.82422332199387960       0.80706016158814142       0.78911587544718420       0.77043369292805464       0.75105862104480847       0.73103733604266752       0.71041807095085951       0.68925049938502514       0.66758561587912657       0.64547561303514867       0.62297375578655123       0.60013425307837542       0.57701212727314954       0.55366308159719746       0.53014336594668654       0.50650964137670429       0.48281884359980826       0.45912804582291233       0.43549432125292975       0.41197460560241905       0.38862555992646686       0.36550343412124103       0.34266393141306523       0.32016207416446774       0.29805207132049011       0.27638718781459137       0.25521961624875689       0.23460035115694897       0.21457906615480801       0.19520399427156171       0.17652181175243231       0.15857752561147492       0.14141436520573678       0.12507367809195044       0.10959483041664821        9.5015112079666633E-002   8.1369646899512427E-002   6.8691307997005999E-002   5.7010638601054729E-002   4.6355778467339334E-002   3.6752396087177439E-002   2.8223626849879654E-002   2.0790017307570911E-002   1.4469475676745749E-002   9.2772286958068897E-003   5.2257849425185431E-003   2.3249046997468954E-003   5.8157644208399169E-004   1.4482245678845954E-032   0.0000000000000000        5.7592433737329977E-004   2.3023098973194525E-003   5.1749976658110319E-003   9.1870670863960103E-003   1.4328852732424421E-002   2.0587967591907751E-002   2.7949332908915787E-002   3.6395214509620417E-002   4.5905265525473679E-002   5.6456575410596295E-002   6.8023725135289412E-002   8.0578848422703561E-002   9.4091698881140537E-002  0.10852972287025990       0.12385813792565041       0.14004001655283310       0.15703637518882976       0.17480626811698124       0.19330688610876465       0.21249365955497526       0.23232036583781815       0.25273924068524350       0.27370109323926178       0.29515542456102895       0.31705054928721332       0.33933372014456303       0.36195125502270759       0.38484866629906339       0.40797079210428938       0.43126192921206163       0.45466596723302499       0.47812652378963533       0.50158708034624566       0.52499111836720902       0.54828225547498122       0.57140438128020732       0.59430179255656312       0.61691932743470757       0.63920249829205744       0.66109762301824160       0.68255195434000893       0.70351380689402743       0.72393268174145264       0.74375938802429542       0.76294616147050620       0.78144677946228958       0.79921667239044103       0.81621303102643772       0.83239490965362040       0.84772332470901102       0.86216134869813021       0.87567419915656741       0.88822932244398134       0.89979647216867453       0.91034778205379718       0.91985783306965041       0.92830371467035500       0.93566507998736315       0.94192419484684631       0.94706598049287460       0.95107804991345979       0.95395073768195138       0.95567712324189746       0.95625304757927077       0.95567712324189746       0.95395073768195138       0.95107804991345979       0.94706598049287483       0.94192419484684631       0.93566507998736315       0.92830371467035500       0.91985783306965041       0.91034778205379718       0.89979647216867453       0.88822932244398134       0.87567419915656741       0.86216134869813021       0.84772332470901102       0.83239490965362040       0.81621303102643772       0.79921667239044103       0.78144677946228980       0.76294616147050598       0.74375938802429553       0.72393268174145275       0.70351380689402743       0.68255195434000915       0.66109762301824215       0.63920249829205744       0.61691932743470779       0.59430179255656324       0.57140438128020754       0.54828225547498177       0.52499111836720902       0.50158708034624588       0.47812652378963549       0.45466596723302527       0.43126192921206191       0.40797079210428927       0.38484866629906339       0.36195125502270770       0.33933372014456320       0.31705054928721349       0.29515542456102895       0.27370109323926178       0.25273924068524362       0.23232036583781826       0.21249365955497543       0.19330688610876492       0.17480626811698119       0.15703637518882976       0.14004001655283313       0.12385813792565056       0.10852972287026005        9.4091698881140468E-002   8.0578848422703561E-002   6.8023725135289467E-002   5.6456575410596364E-002   4.5905265525473783E-002   3.6395214509620542E-002   2.7949332908915780E-002   2.0587967591907768E-002   1.4328852732424456E-002   9.1870670863960537E-003   5.1749976658110770E-003   2.3023098973194486E-003   5.7592433737330151E-004   1.4341498628072261E-032   0.0000000000000000        5.6888478048886307E-004   2.2741686286908329E-003   5.1117433664503668E-003   9.0747730276820090E-003   1.4153710326811448E-002   2.0336319659022720E-002   2.7607706576901900E-002   3.5950353672465553E-002   4.5344162778130880E-002   5.5766503384961828E-002   6.7192267161547331E-002   7.9593928442170864E-002   9.2941610538550240E-002  0.10720315771539628       0.12234421265639604       0.13832829923399692       0.15511691038359274       0.17266960087041555       0.19094408472564836       0.20989633711702838       0.22948070040852339       0.24964999415357647       0.27035562875693442       0.29154772253123845       0.31317522186637792       0.33518602422210925       0.35752710364763896       0.38014463852578351       0.40298414123395931       0.42599058940963824       0.44910855850403825       0.47228235530471596       0.49545615210539379       0.51857412119979374       0.54158056937547261       0.56442007208364853       0.58703760696179319       0.60937868638732273       0.63138948874305423       0.65301698807819353       0.67420908185249750       0.69491471645585579       0.71508401020090873       0.73466837349240355       0.75362062588378376       0.77189510973901665       0.78944780022583938       0.80623641137543522       0.82222049795303609       0.83736155289403602       0.85162310007088182       0.86497078216726142       0.87737244344788479       0.88879820722447034       0.89922054783130134       0.90861435693696668       0.91695700403253022       0.92422839095040954       0.93041100028262069       0.93548993758175003       0.93945296724298177       0.94229054198074136       0.94399582582894326       0.94456471060943215       0.94399582582894326       0.94229054198074136       0.93945296724298177       0.93548993758175025       0.93041100028262069       0.92422839095040954       0.91695700403253022       0.90861435693696668       0.89922054783130134       0.88879820722447034       0.87737244344788479       0.86497078216726142       0.85162310007088182       0.83736155289403602       0.82222049795303609       0.80623641137543522       0.78944780022583938       0.77189510973901687       0.75362062588378353       0.73466837349240377       0.71508401020090884       0.69491471645585579       0.67420908185249784       0.65301698807819408       0.63138948874305423       0.60937868638732295       0.58703760696179330       0.56442007208364886       0.54158056937547316       0.51857412119979374       0.49545615210539401       0.47228235530471618       0.44910855850403847       0.42599058940963852       0.40298414123395920       0.38014463852578351       0.35752710364763907       0.33518602422210941       0.31317522186637808       0.29154772253123845       0.27035562875693442       0.24964999415357655       0.22948070040852350       0.20989633711702854       0.19094408472564864       0.17266960087041550       0.15511691038359274       0.13832829923399698       0.12234421265639620       0.10720315771539643        9.2941610538550185E-002   7.9593928442170864E-002   6.7192267161547387E-002   5.5766503384961905E-002   4.5344162778130984E-002   3.5950353672465671E-002   2.7607706576901890E-002   2.0336319659022738E-002   1.4153710326811484E-002   9.0747730276820506E-003   5.1117433664504110E-003   2.2741686286908290E-003   5.6888478048886481E-004   1.4166201650936624E-032   0.0000000000000000        5.6047473033980701E-004   2.2405486886420511E-003   5.0361744295840836E-003   8.9406170458880795E-003   1.3944470393302578E-002   2.0035679750827873E-002   2.7199570861594753E-002   3.5418885284434633E-002   4.4673821970975976E-002   5.4942084968104189E-002   6.6198937130865568E-002   7.8417259716416221E-002   9.1567617715448954E-002  0.10561833076370865       0.12053554946276501       0.13628333692617803       0.15282375535460493       0.17011695743128222       0.18812128231770142       0.20679335601821877       0.22608819587180906       0.24595931891923656       0.26635885388457536       0.28723765650130567       0.30854542790515666       0.33023083580847606       0.35224163816420739       0.37452480902155710       0.39702666627015465       0.41969300096495815       0.44246920792035144       0.46530041725881893       0.48813162659728643       0.51090783355267966       0.53357416824748316       0.55607602549608071       0.57835919635343058       0.60036999870916186       0.62205540661248138       0.64336317801633214       0.66424198063306250       0.68464151559840147       0.70451263864582891       0.72380747849941907       0.74247955219993655       0.76048387708635579       0.77777707916303307       0.79431749759145998       0.81006528505487296       0.82498250375392945       0.83903321680218901       0.85218357480122198       0.86440189738677242       0.87565874954953382       0.88592701254666206       0.89518194923320338       0.90340126365604323       0.91056515476681033       0.91665636412433538       0.92166021747174975       0.92556466008805394       0.92836028582899599       0.93004035978729815       0.93060083451763798       0.93004035978729815       0.92836028582899599       0.92556466008805394       0.92166021747174998       0.91665636412433538       0.91056515476681033       0.90340126365604323       0.89518194923320338       0.88592701254666206       0.87565874954953382       0.86440189738677242       0.85218357480122198       0.83903321680218901       0.82498250375392945       0.81006528505487296       0.79431749759145998       0.77777707916303307       0.76048387708635601       0.74247955219993633       0.72380747849941929       0.70451263864582903       0.68464151559840147       0.66424198063306283       0.64336317801633269       0.62205540661248138       0.60036999870916208       0.57835919635343069       0.55607602549608104       0.53357416824748372       0.51090783355267966       0.48813162659728665       0.46530041725881910       0.44246920792035171       0.41969300096495843       0.39702666627015454       0.37452480902155710       0.35224163816420750       0.33023083580847623       0.30854542790515682       0.28723765650130567       0.26635885388457536       0.24595931891923667       0.22608819587180917       0.20679335601821894       0.18812128231770173       0.17011695743128219       0.15282375535460493       0.13628333692617808       0.12053554946276517       0.10561833076370879        9.1567617715448898E-002   7.8417259716416221E-002   6.6198937130865623E-002   5.4942084968104259E-002   4.4673821970976080E-002   3.5418885284434751E-002   2.7199570861594743E-002   2.0035679750827890E-002   1.3944470393302613E-002   8.9406170458881211E-003   5.0361744295841270E-003   2.2405486886420472E-003   5.6047473033980864E-004   1.3956777053211160E-032   0.0000000000000000        5.5071444747357393E-004   2.2015310705534434E-003   4.9484729074001496E-003   8.7849223345250419E-003   1.3701637009224889E-002   1.9686772135195003E-002   2.6725908997680993E-002   3.4802089699425567E-002   4.3895858013728334E-002   5.3985306256200107E-002   6.5046128062293471E-002   7.7051676943463987E-002   8.9973030480895097E-002  0.10377906000213806       0.11843650557281096       0.13391005612269347       0.15016243451318786       0.16715448734121130       0.18484527926317290       0.20319219161180252       0.22215102506825243       0.24167610614212828       0.26172039720292811       0.28223560979781398       0.30317232098272429       0.32448009238657521       0.34610759172171462       0.36800271644789895       0.39011271929187641       0.41238433532018826       0.43476391025905919       0.45719752975224226       0.47963114924542533       0.50201072418429626       0.52428234021260811       0.54639234305658557       0.56828746778276995       0.58991496711790936       0.61122273852176046       0.63215944970667048       0.65267466230155635       0.67271895336235643       0.69224403443623228       0.71120286789268194       0.72954978024131178       0.74724057216327333       0.76423262499129685       0.78048500338179116       0.79595855393167370       0.81061599950234675       0.82442202902358952       0.83734338256102081       0.84934893144219115       0.86040975324828461       0.87049920149075644       0.87959296980505919       0.88766915050680362       0.89470828736928976       0.90069342249525974       0.90561013716995953       0.90944658659708455       0.91219352843393120       0.91384434505701106       0.91439505950448463       0.91384434505701106       0.91219352843393120       0.90944658659708455       0.90561013716995975       0.90069342249525974       0.89470828736928976       0.88766915050680362       0.87959296980505919       0.87049920149075644       0.86040975324828461       0.84934893144219115       0.83734338256102081       0.82442202902358952       0.81061599950234675       0.79595855393167370       0.78048500338179116       0.76423262499129685       0.74724057216327355       0.72954978024131156       0.71120286789268217       0.69224403443623239       0.67271895336235643       0.65267466230155669       0.63215944970667104       0.61122273852176046       0.58991496711790958       0.56828746778277006       0.54639234305658591       0.52428234021260856       0.50201072418429626       0.47963114924542555       0.45719752975224243       0.43476391025905947       0.41238433532018853       0.39011271929187630       0.36800271644789895       0.34610759172171474       0.32448009238657538       0.30317232098272445       0.28223560979781398       0.26172039720292811       0.24167610614212837       0.22215102506825252       0.20319219161180269       0.18484527926317321       0.16715448734121124       0.15016243451318786       0.13391005612269352       0.11843650557281112       0.10377906000213821        8.9973030480895028E-002   7.7051676943463987E-002   6.5046128062293526E-002   5.3985306256200176E-002   4.3895858013728431E-002   3.4802089699425678E-002   2.6725908997680983E-002   1.9686772135195020E-002   1.3701637009224924E-002   8.7849223345250818E-003   4.9484729074001929E-003   2.2015310705534395E-003   5.5071444747357555E-004   1.3713729357095224E-032   0.0000000000000000        5.3962744526648827E-004   2.1572097712845243E-003   4.8488500805472521E-003   8.6080639757898109E-003   1.3425795181470312E-002   1.9290437361130858E-002   2.6187862078078654E-002   3.4101452832027528E-002   4.3012145089702532E-002   5.2898472212970456E-002   6.3736617173851373E-002   7.5500469931825118E-002   8.8161690335206003E-002  0.10168977639505021       0.11605213776711928       0.13121417426487367       0.14713935921435259       0.16378932745013144       0.18112396774036507       0.19910151941825938       0.21767867298717461       0.23681067445699672       0.25645143316041963       0.27655363278939948       0.29706884538428530       0.31794764800101555       0.33913974177531953       0.36059407309708663       0.38225895660298531       0.40408219969103015       0.42601122825713172       0.44799321335071829       0.46997519844430485       0.49190422701040637       0.51372747009845121       0.53539235360435000       0.55684668492611722       0.57803877870042097       0.59891758131715145       0.61943279391203709       0.63953499354101695       0.65917575224444014       0.67830775371426211       0.69688490728317720       0.71486245896107170       0.73219709925130527       0.74884706748708418       0.76477225243656310       0.77993428893431749       0.79429665030638663       0.80782473636623076       0.82048595676961178       0.83224980952758532       0.84308795448846630       0.85297428161173428       0.86188497386940921       0.86979856462335803       0.87669598934030601       0.88256063151996633       0.88737836272564674       0.89113757662088955       0.89382921693015227       0.89544679925617021       0.89598642670143669       0.89544679925617021       0.89382921693015227       0.89113757662088955       0.88737836272564696       0.88256063151996633       0.87669598934030601       0.86979856462335803       0.86188497386940921       0.85297428161173428       0.84308795448846630       0.83224980952758532       0.82048595676961178       0.80782473636623076       0.79429665030638663       0.77993428893431749       0.76477225243656310       0.74884706748708418       0.73219709925130549       0.71486245896107148       0.69688490728317742       0.67830775371426222       0.65917575224444014       0.63953499354101728       0.61943279391203754       0.59891758131715145       0.57803877870042120       0.55684668492611733       0.53539235360435022       0.51372747009845177       0.49190422701040637       0.46997519844430508       0.44799321335071846       0.42601122825713195       0.40408219969103037       0.38225895660298520       0.36059407309708663       0.33913974177531964       0.31794764800101571       0.29706884538428546       0.27655363278939948       0.25645143316041963       0.23681067445699680       0.21767867298717472       0.19910151941825954       0.18112396774036535       0.16378932745013139       0.14713935921435259       0.13121417426487372       0.11605213776711944       0.10168977639505035        8.8161690335205933E-002   7.5500469931825118E-002   6.3736617173851415E-002   5.2898472212970525E-002   4.3012145089702629E-002   3.4101452832027646E-002   2.6187862078078643E-002   1.9290437361130872E-002   1.3425795181470345E-002   8.6080639757898508E-003   4.8488500805472946E-003   2.1572097712845204E-003   5.3962744526648990E-004   1.3437644085777212E-032   0.0000000000000000        5.2724043327797394E-004   2.1076915647273214E-003   4.7375459491412111E-003   8.4104680369595508E-003   1.3117609437162807E-002   1.8847630233820998E-002   2.5586726304944424E-002   3.3318662577822657E-002   4.2024812140736695E-002   5.1684201116820837E-002   6.2273559191969155E-002   7.3767375675060365E-002   8.6137960955447374E-002   9.9355513209654273E-002  0.11338819019657993       0.12820218596824554       0.14376181231128426       0.16002958472297354       0.17696631271468485       0.19453119422520426       0.21268191391647084       0.23137474511493300       0.25056465515293513       0.27020541385635810       0.29024970491715796       0.31064923988249676       0.33135487448585471       0.35231672703987305       0.37348429860570759       0.39480659464939594       0.41623224789215635       0.43770964205866147       0.45918703622516666       0.48061268946792707       0.50193498551161542       0.52310255707745001       0.54406440963146840       0.56477004423482624       0.58516957920016521       0.60521387026096485       0.62485462896438793       0.64404453900239023       0.66273737020085233       0.68088808989211869       0.69845297140263829       0.71538969939434960       0.73165747180603891       0.74721709814907766       0.76203109392074320       0.77606377090766898       0.78928132316187571       0.80165190844226297       0.81314572492535397       0.82373508300050235       0.83339447197658656       0.84210062153950060       0.84983255781237876       0.85657165388350232       0.86230167468016028       0.86700881608036351       0.87068173816818195       0.87331159255259583       0.87489204368404516       0.87541928411732317       0.87489204368404516       0.87331159255259583       0.87068173816818195       0.86700881608036362       0.86230167468016028       0.85657165388350232       0.84983255781237876       0.84210062153950060       0.83339447197658656       0.82373508300050235       0.81314572492535397       0.80165190844226297       0.78928132316187571       0.77606377090766898       0.76203109392074320       0.74721709814907766       0.73165747180603891       0.71538969939434982       0.69845297140263807       0.68088808989211891       0.66273737020085244       0.64404453900239023       0.62485462896438815       0.60521387026096540       0.58516957920016521       0.56477004423482646       0.54406440963146852       0.52310255707745035       0.50193498551161586       0.48061268946792707       0.45918703622516688       0.43770964205866170       0.41623224789215663       0.39480659464939616       0.37348429860570748       0.35231672703987305       0.33135487448585482       0.31064923988249687       0.29024970491715812       0.27020541385635810       0.25056465515293513       0.23137474511493311       0.21268191391647095       0.19453119422520443       0.17696631271468513       0.16002958472297349       0.14376181231128426       0.12820218596824559       0.11338819019658007        9.9355513209654411E-002   8.6137960955447304E-002   7.3767375675060365E-002   6.2273559191969204E-002   5.1684201116820906E-002   4.2024812140736785E-002   3.3318662577822768E-002   2.5586726304944414E-002   1.8847630233821012E-002   1.3117609437162838E-002   8.4104680369595890E-003   4.7375459491412518E-003   2.1076915647273179E-003   5.2724043327797546E-004   1.3129186352857956E-032   0.0000000000000000        5.1358325290488526E-004   2.0530957445787129E-003   4.6148286545836725E-003   8.1926105439582599E-003   1.2777822222754287E-002   1.8359417514420429E-002   2.4923949867009049E-002   3.2455604747097640E-002   4.0936237738385013E-002   5.0345418253179439E-002   6.0660478751473901E-002   7.1856569349035393E-002   8.3906717682952769E-002   9.6781893890421120E-002  0.11045108054422452       0.12488134737643464       0.14003793061031047       0.15588431670928185       0.17238233034125666       0.18949222634634041       0.20717278548640680       0.22538141374585327       0.24407424494431548       0.26320624641413770       0.28273132748801361       0.30260245053544116       0.32277174428049432       0.34319061912791970       0.36380988421972771       0.38457986594027782       0.40545052758436972       0.42637158990004875       0.44729265221572784       0.46816331385981969       0.48893329558036980       0.50955256067217780       0.52997143551960335       0.55014072926465640       0.57001185231208407       0.58953693338595980       0.60866893485578211       0.62736176605424443       0.64557039431369090       0.66325095345375706       0.68036084945884101       0.69685886309081579       0.71270524918978717       0.72786183242366298       0.74229209925587314       0.75596128590967659       0.76883646211714485       0.78088661045106234       0.79208270104862377       0.80239776154691822       0.81180694206171267       0.82028757505300010       0.82781922993308865       0.83438376228567734       0.83996535757734336       0.84455056925613925       0.84812835114551399       0.85069008405551894       0.85222959654719277       0.85274317980009762       0.85222959654719277       0.85069008405551894       0.84812835114551399       0.84455056925613947       0.83996535757734336       0.83438376228567734       0.82781922993308865       0.82028757505300010       0.81180694206171267       0.80239776154691822       0.79208270104862377       0.78088661045106234       0.76883646211714485       0.75596128590967659       0.74229209925587314       0.72786183242366298       0.71270524918978717       0.69685886309081602       0.68036084945884079       0.66325095345375729       0.64557039431369090       0.62736176605424443       0.60866893485578233       0.58953693338596025       0.57001185231208407       0.55014072926465651       0.52997143551960346       0.50955256067217813       0.48893329558037024       0.46816331385981969       0.44729265221572800       0.42637158990004892       0.40545052758436995       0.38457986594027804       0.36380988421972760       0.34319061912791970       0.32277174428049438       0.30260245053544133       0.28273132748801377       0.26320624641413770       0.24407424494431548       0.22538141374585335       0.20717278548640689       0.18949222634634055       0.17238233034125694       0.15588431670928179       0.14003793061031047       0.12488134737643469       0.11045108054422466        9.6781893890421258E-002   8.3906717682952700E-002   7.1856569349035393E-002   6.0660478751473949E-002   5.0345418253179508E-002   4.0936237738385103E-002   3.2455604747097751E-002   2.4923949867009038E-002   1.8359417514420443E-002   1.2777822222754318E-002   8.1926105439582963E-003   4.6148286545837124E-003   2.0530957445787095E-003   5.1358325290488667E-004   1.2789099260033758E-032   0.0000000000000000        4.9868880549096869E-004   1.9935538369514664E-003   4.4809938335859919E-003   7.9550163345686407E-003   1.2407252115406112E-002   1.7826975350132574E-002   2.4201129450763876E-002   3.1514358521761640E-002   3.9749044353730625E-002   4.8885348867228319E-002   5.8901261904435939E-002   6.9772654253556485E-002   8.1473335778199471E-002   9.3975118511713251E-002  0.10724788456446603       0.12125965868047978       0.13597668526862242       0.15136350972278395       0.16738306383512752       0.18399675509664948       0.20116455966991317       0.21884511880997948       0.23699583850124603       0.25557299207016132       0.27453182552661121       0.29382666538020147       0.31341102867169640       0.33323773495453929       0.35325901995668030       0.37342665064889180       0.39369204144236047       0.41400637123562634       0.43432070102889220       0.45458609182236087       0.47475372251457237       0.49477500751671338       0.51460171379955633       0.53418607709105126       0.55348091694464163       0.57243975040109130       0.59101690397000661       0.60916762366127342       0.62684818280133958       0.64401598737460319       0.66062967863612521       0.67664923274846889       0.69203605720263039       0.70675308379077306       0.72076485790678679       0.73403762395953964       0.74653940669305330       0.75824008821769640       0.76911148056681677       0.77912739360402450       0.78826369811752228       0.79649838394949124       0.80381161302048887       0.81018576712112034       0.81560549035584662       0.82005772613668404       0.82353174863766687       0.82601918863430135       0.82751405366576181       0.82801274247125278       0.82751405366576181       0.82601918863430135       0.82353174863766687       0.82005772613668426       0.81560549035584662       0.81018576712112034       0.80381161302048887       0.79649838394949124       0.78826369811752228       0.77912739360402450       0.76911148056681677       0.75824008821769640       0.74653940669305330       0.73403762395953964       0.72076485790678679       0.70675308379077306       0.69203605720263039       0.67664923274846900       0.66062967863612510       0.64401598737460330       0.62684818280133969       0.60916762366127342       0.59101690397000695       0.57243975040109174       0.55348091694464163       0.53418607709105137       0.51460171379955644       0.49477500751671366       0.47475372251457282       0.45458609182236087       0.43432070102889242       0.41400637123562650       0.39369204144236070       0.37342665064889202       0.35325901995668019       0.33323773495453929       0.31341102867169651       0.29382666538020158       0.27453182552661137       0.25557299207016132       0.23699583850124603       0.21884511880997959       0.20116455966991328       0.18399675509664962       0.16738306383512780       0.15136350972278392       0.13597668526862242       0.12125965868047982       0.10724788456446617        9.3975118511713376E-002   8.1473335778199416E-002   6.9772654253556485E-002   5.8901261904435988E-002   4.8885348867228381E-002   3.9749044353730716E-002   3.1514358521761744E-002   2.4201129450763866E-002   1.7826975350132588E-002   1.2407252115406142E-002   7.9550163345686771E-003   4.4809938335860309E-003   1.9935538369514629E-003   4.9868880549097010E-004   1.2418202106899347E-032   0.0000000000000000        4.8259297306464373E-004   1.9292092835163099E-003   4.3363639059544974E-003   7.6982577940519076E-003   1.2006791850964987E-002   1.7251586440767623E-002   2.3420006393903223E-002   3.0497191446414919E-002   3.8466092039623000E-002   4.7307510394005180E-002   5.7000146758328964E-002   6.7520650722618009E-002   7.8843677471335097E-002   9.0941948841262416E-002  0.10378631903698650       0.11734584484567191       0.13158786018197124       0.14647805478348624       0.16198055686719470       0.17805801954771835       0.19467171080924028       0.21178160681432392       0.22934648832484331       0.24732404000273758       0.26567095235136717       0.28434302605188450       0.30329527844326443       0.32248205188947499       0.34185712377272137       0.36137381784778094       0.38098511668916635       0.40064377496022185       0.42030243323127747       0.43991373207266282       0.45943042614772239       0.47880549803096878       0.49799227147717945       0.51694452386855938       0.53561659756907676       0.55396350991770615       0.57194106159560054       0.58950594310612003       0.60661583911120365       0.62322953037272544       0.63930699305324923       0.65480949513695774       0.66969968973847271       0.68394170507477203       0.69750123088345739       0.71034560107918165       0.72244387244910879       0.73376689919782601       0.74428740316211495       0.75398003952643877       0.76282145788082101       0.77079035847402910       0.77786754352654064       0.78403596347967641       0.78928075806947884       0.79358929212639184       0.79695118601448944       0.79935834063692768       0.80080495694737930       0.80128754992044393       0.80080495694737930       0.79935834063692768       0.79695118601448944       0.79358929212639207       0.78928075806947884       0.78403596347967641       0.77786754352654064       0.77079035847402910       0.76282145788082101       0.75398003952643877       0.74428740316211495       0.73376689919782601       0.72244387244910879       0.71034560107918165       0.69750123088345739       0.68394170507477203       0.66969968973847271       0.65480949513695785       0.63930699305324901       0.62322953037272555       0.60661583911120376       0.58950594310612003       0.57194106159560076       0.55396350991770660       0.53561659756907676       0.51694452386855949       0.49799227147717956       0.47880549803096906       0.45943042614772284       0.43991373207266282       0.42030243323127764       0.40064377496022208       0.38098511668916657       0.36137381784778116       0.34185712377272132       0.32248205188947499       0.30329527844326454       0.28434302605188461       0.26567095235136734       0.24732404000273758       0.22934648832484331       0.21178160681432404       0.19467171080924037       0.17805801954771849       0.16198055686719495       0.14647805478348619       0.13158786018197124       0.11734584484567197       0.10378631903698664        9.0941948841262540E-002   7.8843677471335041E-002   6.7520650722618009E-002   5.7000146758329012E-002   4.7307510394005242E-002   3.8466092039623090E-002   3.0497191446415019E-002   2.3420006393903216E-002   1.7251586440767637E-002   1.2006791850965016E-002   7.6982577940519431E-003   4.3363639059545347E-003   1.9292092835163069E-003   4.8259297306464514E-004   1.2017388417183373E-032   0.0000000000000000        4.6533453189605365E-004   1.8602170959383857E-003   4.1812872978529356E-003   7.4229534762215513E-003   1.1577406173284120E-002   1.6634636948606341E-002   2.2582462490289359E-002   2.9406553965635275E-002   3.7090471540560159E-002   4.5615703984594330E-002   5.4961713266057935E-002   6.5105984029978178E-002   7.6024077839551688E-002   8.7689692050478982E-002  0.10007472317633889       0.11314933459234866       0.12688202841440629       0.14123972138025268       0.15618782454994756       0.17169032663365610       0.18770988074599976       0.20420789437797460       0.22114462236968599       0.23847926265991973       0.25617005458188141       0.27417437946830070       0.29244886332353354       0.31094948131531702       0.32963166383444614       0.34845040386686638       0.36736036541951272       0.38631599273868789       0.40527162005786305       0.42418158161050934       0.44300032164292957       0.46168250416205875       0.48018312215384235       0.49845760600907513       0.51646193089549453       0.53415272281745596       0.55148736310768975       0.56842409109940140       0.58492210473137618       0.60094165884371964       0.61644416092742838       0.63139226409712323       0.64574995706296967       0.65948265088502722       0.67255726230103696       0.68494229342689705       0.69660790763782421       0.70752600144739786       0.71767027221131796       0.72701628149278164       0.73554151393681577       0.74322543151174070       0.75004952298708649       0.75599734852876965       0.76105457930409171       0.76520903200115420       0.76845069817952305       0.77077176838143757       0.77216665094547987       0.77263198547737588       0.77216665094547987       0.77077176838143757       0.76845069817952305       0.76520903200115442       0.76105457930409171       0.75599734852876965       0.75004952298708649       0.74322543151174070       0.73554151393681577       0.72701628149278164       0.71767027221131796       0.70752600144739786       0.69660790763782421       0.68494229342689705       0.67255726230103696       0.65948265088502722       0.64574995706296967       0.63139226409712346       0.61644416092742815       0.60094165884371986       0.58492210473137618       0.56842409109940140       0.55148736310769009       0.53415272281745640       0.51646193089549453       0.49845760600907529       0.48018312215384240       0.46168250416205903       0.44300032164293002       0.42418158161050934       0.40527162005786321       0.38631599273868805       0.36736036541951295       0.34845040386686660       0.32963166383444609       0.31094948131531702       0.29244886332353365       0.27417437946830081       0.25617005458188158       0.23847926265991973       0.22114462236968599       0.20420789437797468       0.18770988074599987       0.17169032663365624       0.15618782454994778       0.14123972138025265       0.12688202841440629       0.11314933459234870       0.10007472317633902        8.7689692050479093E-002   7.6024077839551632E-002   6.5105984029978178E-002   5.4961713266057977E-002   4.5615703984594386E-002   3.7090471540560242E-002   2.9406553965635372E-002   2.2582462490289348E-002   1.6634636948606354E-002   1.1577406173284149E-002   7.4229534762215860E-003   4.1812872978529720E-003   1.8602170959383826E-003   4.6533453189605501E-004   1.1587623786171488E-032   0.0000000000000000        4.4695505908163511E-004   1.7867434824405731E-003   4.0161376024133366E-003   7.1297666132930483E-003   1.1120129510070806E-002   1.5977613159013766E-002   2.1690515456546301E-002   2.8245073520642518E-002   3.5625496846814528E-002   4.3814005348820843E-002   5.2790872192451495E-002   6.2534471319199508E-002   7.3021329545330096E-002   8.4226183110836114E-002   9.6122038542049065E-002  0.10868023768128134       0.12187052672683804       0.13566112911707573       0.15001882208292203       0.16490901668443703       0.18029584113859856       0.19614222723756986       0.21240999964925908       0.22905996788503794       0.24605202071306140       0.26334522278973865       0.28089791327656144       0.29866780620471284       0.31661209234567023       0.33468754234238618       0.35285061085259611       0.37105754145336206       0.38926447205412812       0.40742754056433800       0.42550299056105395       0.44344727670201134       0.46121716963016290       0.47876986011698558       0.49606306219366297       0.51305511502168621       0.52970508325746513       0.54597285566915454       0.56181924176812581       0.57720606622228721       0.59209626082380229       0.60645395378964861       0.62024455617988627       0.63343484522544302       0.64599304436467531       0.65788889979588827       0.66909375336139421       0.67958061158752492       0.68932421071427286       0.69830107755790349       0.70648958605990986       0.71387000938608181       0.72042456745017802       0.72613746974771065       0.73099495339665344       0.73498531629343111       0.73809894530431097       0.74032833942428378       0.74166812784764269       0.74211508290672434       0.74166812784764269       0.74032833942428378       0.73809894530431097       0.73498531629343133       0.73099495339665344       0.72613746974771065       0.72042456745017802       0.71387000938608181       0.70648958605990986       0.69830107755790349       0.68932421071427286       0.67958061158752492       0.66909375336139421       0.65788889979588827       0.64599304436467531       0.63343484522544302       0.62024455617988627       0.60645395378964884       0.59209626082380218       0.57720606622228732       0.56181924176812581       0.54597285566915454       0.52970508325746535       0.51305511502168666       0.49606306219366297       0.47876986011698575       0.46121716963016296       0.44344727670201162       0.42550299056105434       0.40742754056433800       0.38926447205412829       0.37105754145336223       0.35285061085259628       0.33468754234238635       0.31661209234567017       0.29866780620471284       0.28089791327656149       0.26334522278973876       0.24605202071306151       0.22905996788503794       0.21240999964925908       0.19614222723756994       0.18029584113859864       0.16490901668443714       0.15001882208292225       0.13566112911707567       0.12187052672683804       0.10868023768128138        9.6122038542049190E-002   8.4226183110836225E-002   7.3021329545330041E-002   6.2534471319199508E-002   5.2790872192451536E-002   4.3814005348820899E-002   3.5625496846814604E-002   2.8245073520642611E-002   2.1690515456546294E-002   1.5977613159013779E-002   1.1120129510070834E-002   7.1297666132930813E-003   4.0161376024133713E-003   1.7867434824405703E-003   4.4695505908163641E-004   1.1129943554502754E-032   0.0000000000000000        4.2749883238124944E-004   1.7089654473933158E-003   3.8413126797174164E-003   6.8194035180993229E-003   1.0636063480859423E-002   1.5282097899847500E-002   2.0746314071203652E-002   2.7015548219562282E-002   3.4074697210739933E-002   4.1906754936508424E-002   5.0492853283799155E-002   5.9812307589640089E-002   6.9842666472320722E-002   8.0559765918736911E-002   9.1937787497615234E-002  0.10394932055837525       0.11656542826578742       0.12975571731134419       0.14348841113340183       0.15773042646970120       0.17244745305784390       0.18760403629171973       0.20316366263475846       0.21908884758423747       0.23534122597473192       0.25188164440315886       0.26867025555275464       0.28566661418875133       0.30282977459448962       0.32011838921323665       0.33749080825807221       0.35490518004987304       0.37231955184167392       0.38969197088650942       0.40698058550525645       0.42414374591099474       0.44114010454699154       0.45792871569658727       0.47446913412501429       0.49072151251550861       0.50664669746498758       0.52220632380802656       0.53736290704190226       0.55207993363004482       0.56632194896634436       0.58005464278840202       0.59324493183395877       0.60586103954137094       0.61787257260213102       0.62925059418100937       0.63996769362742545       0.64999805251010623       0.65931750681594703       0.66790360516323777       0.67573566288900633       0.68279481188018398       0.68906404602854254       0.69452826219989883       0.69917429661888675       0.70299095658164679       0.70596904742002886       0.70810139465235289       0.70938286126736494       0.70981036009974618       0.70938286126736494       0.70810139465235289       0.70596904742002886       0.70299095658164690       0.69917429661888675       0.69452826219989883       0.68906404602854254       0.68279481188018398       0.67573566288900633       0.66790360516323777       0.65931750681594703       0.64999805251010623       0.63996769362742545       0.62925059418100937       0.61787257260213102       0.60586103954137094       0.59324493183395877       0.58005464278840224       0.56632194896634425       0.55207993363004504       0.53736290704190237       0.52220632380802656       0.50664669746498792       0.49072151251550900       0.47446913412501429       0.45792871569658744       0.44114010454699160       0.42414374591099496       0.40698058550525684       0.38969197088650942       0.37231955184167409       0.35490518004987320       0.33749080825807237       0.32011838921323688       0.30282977459448951       0.28566661418875133       0.26867025555275476       0.25188164440315897       0.23534122597473203       0.21908884758423747       0.20316366263475846       0.18760403629171979       0.17244745305784398       0.15773042646970134       0.14348841113340205       0.12975571731134417       0.11656542826578742       0.10394932055837529        9.1937787497615359E-002   8.0559765918737022E-002   6.9842666472320680E-002   5.9812307589640089E-002   5.0492853283799190E-002   4.1906754936508479E-002   3.4074697210740010E-002   2.7015548219562372E-002   2.0746314071203645E-002   1.5282097899847512E-002   1.0636063480859449E-002   6.8194035180993550E-003   3.8413126797174498E-003   1.7089654473933129E-003   4.2749883238125068E-004   1.0645450313943303E-032   0.0000000000000000        4.0701272354918189E-004   1.6270703648955933E-003   3.6572336983168030E-003   6.4926118825212927E-003   1.0126374243113514E-002   1.4549766728286812E-002   1.9752132998100976E-002   2.5720940096538563E-002   3.2441808644493676E-002   3.9898547480955733E-002   4.8073192668934520E-002   5.6946050772157822E-002   6.6495746298284447E-002   7.6699273194337322E-002   8.7532050270300518E-002   9.8967980417358867E-002  0.11097951347811882       0.12353771261735108       0.13661232403336077       0.15017184984204618       0.16418362395805991       0.17861389079026996       0.19342788656193555       0.20858992305968990       0.22406347360957243       0.23981126107298539       0.25579534765058626       0.27197722627776888       0.28831791339155527       0.30477804284541310       0.32131796074575103       0.33789782098162141       0.35447768121749185       0.37101759911782972       0.38747772857168761       0.40381841568547400       0.42000029431265673       0.43598438089025748       0.45173216835367058       0.46720571890355295       0.48236775540130733       0.49718175117297309       0.51161201800518308       0.52562379212119670       0.53918331792988217       0.55225792934589191       0.56481612848512419       0.57682766154588416       0.58826359169294240       0.59909636876890571       0.60929989566495846       0.61884959119108529       0.62772244929430843       0.63589709448228726       0.64335383331874940       0.65007470186670446       0.65604350896514196       0.66124587523495626       0.66566926772012947       0.66930303008072156       0.67213840826492621       0.67416857159834742       0.67538862923969378       0.67579564196324304       0.67538862923969378       0.67416857159834742       0.67213840826492621       0.66930303008072178       0.66566926772012947       0.66124587523495626       0.65604350896514196       0.65007470186670446       0.64335383331874940       0.63589709448228726       0.62772244929430843       0.61884959119108529       0.60929989566495846       0.59909636876890571       0.58826359169294240       0.57682766154588416       0.56481612848512419       0.55225792934589202       0.53918331792988206       0.52562379212119681       0.51161201800518308       0.49718175117297309       0.48236775540130755       0.46720571890355328       0.45173216835367058       0.43598438089025765       0.42000029431265679       0.40381841568547422       0.38747772857168794       0.37101759911782972       0.35447768121749201       0.33789782098162158       0.32131796074575120       0.30477804284541327       0.28831791339155516       0.27197722627776888       0.25579534765058631       0.23981126107298550       0.22406347360957254       0.20858992305968990       0.19342788656193555       0.17861389079027004       0.16418362395805999       0.15017184984204632       0.13661232403336099       0.12353771261735104       0.11097951347811882        9.8967980417358908E-002   8.7532050270300643E-002   7.6699273194337433E-002   6.6495746298284406E-002   5.6946050772157822E-002   4.8073192668934554E-002   3.9898547480955789E-002   3.2441808644493753E-002   2.5720940096538650E-002   1.9752132998100969E-002   1.4549766728286824E-002   1.0126374243113540E-002   6.4926118825213222E-003   3.6572336983168347E-003   1.6270703648955907E-003   4.0701272354918313E-004   1.0135311251146239E-032   0.0000000000000000        3.8554608541598029E-004   1.5412555273743053E-003   3.4643441206011062E-003   6.1501789762326321E-003   9.5922896828503166E-003   1.3782383894268632E-002   1.8710367306523357E-002   2.4364367975934009E-002   3.0730764919656008E-002   3.7794220929821411E-002   4.5537719522216052E-002   5.3942605930480475E-002   6.2988632047076124E-002   7.2654005202749700E-002   8.2915440666982559E-002   9.3748217742945797E-002  0.10512623932182412       0.11702209475303711       0.12940712587889699       0.14225149607462115       0.15552426212737397       0.16919344878117734       0.18322612576810302       0.19758848714017213       0.21224593271084510       0.22716315140990145       0.24230420635090125       0.25763262140629178       0.27311146908159400       0.28870345947697124       0.30437103012186395       0.32007643646627149       0.33578184281067902       0.35144941345557168       0.36704140385094891       0.38252025152625119       0.39784866658164181       0.41298972152264152       0.42790694022169795       0.44256438579237078       0.45692674716443993       0.47095942415136577       0.48462861080516911       0.49790137685792180       0.51074574705364606       0.52313077817950593       0.53502663361071889       0.54640465518959724       0.55723743226556044       0.56749886772979341       0.57716424088546692       0.58621026700206269       0.59461515341032700       0.60235865200272165       0.60942210801288710       0.61578850495660908       0.62144250562601966       0.62637048903827452       0.63056058324969266       0.63400269395631037       0.63668852881194193       0.63861161740516881       0.63976732684712712       0.64015287293254308       0.63976732684712712       0.63861161740516881       0.63668852881194193       0.63400269395631048       0.63056058324969266       0.62637048903827452       0.62144250562601966       0.61578850495660908       0.60942210801288710       0.60235865200272165       0.59461515341032700       0.58621026700206269       0.57716424088546692       0.56749886772979341       0.55723743226556044       0.54640465518959724       0.53502663361071889       0.52313077817950604       0.51074574705364595       0.49790137685792196       0.48462861080516917       0.47095942415136577       0.45692674716444015       0.44256438579237112       0.42790694022169795       0.41298972152264163       0.39784866658164186       0.38252025152625141       0.36704140385094924       0.35144941345557168       0.33578184281067919       0.32007643646627160       0.30437103012186412       0.28870345947697146       0.27311146908159395       0.25763262140629178       0.24230420635090133       0.22716315140990156       0.21224593271084519       0.19758848714017213       0.18322612576810302       0.16919344878117740       0.15552426212737402       0.14225149607462126       0.12940712587889719       0.11702209475303708       0.10512623932182412        9.3748217742945839E-002   8.2915440666982670E-002   7.2654005202749797E-002   6.2988632047076082E-002   5.3942605930480475E-002   4.5537719522216087E-002   3.7794220929821459E-002   3.0730764919656074E-002   2.4364367975934092E-002   1.8710367306523350E-002   1.3782383894268642E-002   9.5922896828503409E-003   6.1501789762326608E-003   3.4643441206011361E-003   1.5412555273743027E-003   3.8554608541598143E-004   9.6007553357967454E-033   0.0000000000000000        3.6315063299316300E-004   1.4517276702895325E-003   3.2631086344581746E-003   5.7929297500981724E-003   9.0350964565557891E-003   1.2981798090254907E-002   1.7623526701269706E-002   2.2949099958808845E-002   2.8945688090429786E-002   3.5598844790084370E-002   4.2892542020535419E-002   5.0809208626302359E-002   5.9329772664113829E-002   6.8433707348889400E-002   7.8099080504562990E-002   8.8302607400615921E-002   9.9019706847032110E-002  0.11022456041253818       0.12189017462346546       0.13398844599339285       0.14649022872690667       0.15936540493437504       0.17258295718858196       0.18611104324842626       0.19991707276966930       0.21396778581792902       0.22822933299477510       0.24266735698389449       0.25724707532087587       0.27193336418721298       0.28669084302665976       0.30148395978008963       0.31627707653351950       0.33103455537296622       0.34572084423930333       0.36030056257628473       0.37473858656540421       0.38900013374225023       0.40305084679051001       0.41685687631175294       0.43038496237159724       0.44360251462580436       0.45647769083327261       0.46897947356678638       0.48107774493671385       0.49274335914764117       0.50394821271314727       0.51466531215956346       0.52486883905561632       0.53453421221129005       0.54363814689606549       0.55215871093387703       0.56007537753964387       0.56736907477009502       0.57402223146974962       0.58001881960137047       0.58534439285890960       0.58998612146992446       0.59393282310362350       0.59717498981008110       0.59970481092572114       0.60151619188988981       0.60260476892718617       0.60296791956017937       0.60260476892718617       0.60151619188988981       0.59970481092572114       0.59717498981008121       0.59393282310362350       0.58998612146992446       0.58534439285890960       0.58001881960137047       0.57402223146974962       0.56736907477009502       0.56007537753964387       0.55215871093387703       0.54363814689606549       0.53453421221129005       0.52486883905561632       0.51466531215956346       0.50394821271314727       0.49274335914764128       0.48107774493671374       0.46897947356678649       0.45647769083327272       0.44360251462580436       0.43038496237159746       0.41685687631175328       0.40305084679051001       0.38900013374225034       0.37473858656540426       0.36030056257628496       0.34572084423930366       0.33103455537296622       0.31627707653351961       0.30148395978008974       0.28669084302665993       0.27193336418721314       0.25724707532087582       0.24266735698389449       0.22822933299477516       0.21396778581792911       0.19991707276966941       0.18611104324842626       0.17258295718858196       0.15936540493437512       0.14649022872690676       0.13398844599339296       0.12189017462346564       0.11022456041253814        9.9019706847032110E-002   8.8302607400615948E-002   7.8099080504563087E-002   6.8433707348889483E-002   5.9329772664113788E-002   5.0809208626302359E-002   4.2892542020535454E-002   3.5598844790084412E-002   2.8945688090429852E-002   2.2949099958808922E-002   1.7623526701269699E-002   1.2981798090254917E-002   9.0350964565558117E-003   5.7929297500981993E-003   3.2631086344582028E-003   1.4517276702895301E-003   3.6315063299316403E-004   9.0430703599164697E-033   0.0000000000000000        3.3988031888722590E-004   1.3587024740907042E-003   3.0540120338002691E-003   5.4217248487949989E-003   8.4561368915164227E-003   1.2149937997570522E-002   1.6494229476554042E-002   2.1478545549779127E-002   2.7090878563250844E-002   3.3317707915157424E-002   4.0144032628184299E-002   4.7553407488182348E-002   5.5527982662129285E-002   6.4048546699940700E-002   7.3094572816536293E-002   8.2644268342662905E-002   9.2674627225343476E-002  0.10316148545147405       0.11407957926104746       0.12540260600976452       0.13710328753440748       0.14915343586832475       0.16152402114871170       0.17418524155209258       0.18710659508952365       0.20025695308855632       0.21360463518493564       0.22711748564337256       0.24076295082352678       0.25450815760457773       0.26831999257945188       0.28216518182792100       0.29601037107639017       0.30982220605126432       0.32356741283231527       0.33721287801246952       0.35072572847090649       0.36407341056728576       0.37722376856631851       0.39014512210374946       0.40280634250713038       0.41517692778751747       0.42722707612143468       0.43892775764607755       0.45025078439479471       0.46116887820436814       0.47165573643049868       0.48168609531317924       0.49123579083930585       0.50028181695590157       0.50880238099371289       0.51677695616765984       0.52418633102765788       0.53101265574068479       0.53723948509259134       0.54285181810606309       0.54783613417928811       0.55218042565827175       0.55587422676432574       0.55890863880704711       0.56127635162204192       0.56297166118175146       0.56399048333695490       0.56433036365584222       0.56399048333695490       0.56297166118175146       0.56127635162204192       0.55890863880704722       0.55587422676432574       0.55218042565827175       0.54783613417928811       0.54285181810606309       0.53723948509259134       0.53101265574068479       0.52418633102765788       0.51677695616765984       0.50880238099371289       0.50028181695590157       0.49123579083930585       0.48168609531317924       0.47165573643049868       0.46116887820436825       0.45025078439479455       0.43892775764607767       0.42722707612143473       0.41517692778751747       0.40280634250713054       0.39014512210374980       0.37722376856631851       0.36407341056728587       0.35072572847090655       0.33721287801246969       0.32356741283231560       0.30982220605126432       0.29601037107639033       0.28216518182792116       0.26831999257945205       0.25450815760457784       0.24076295082352672       0.22711748564337256       0.21360463518493569       0.20025695308855640       0.18710659508952374       0.17418524155209258       0.16152402114871170       0.14915343586832483       0.13710328753440754       0.12540260600976463       0.11407957926104764       0.10316148545147402        9.2674627225343476E-002   8.2644268342662933E-002   7.3094572816536391E-002   6.4048546699940784E-002   5.5527982662129244E-002   4.7553407488182348E-002   4.0144032628184334E-002   3.3317707915157473E-002   2.7090878563250903E-002   2.1478545549779196E-002   1.6494229476554035E-002   1.2149937997570531E-002   8.4561368915164435E-003   5.4217248487950240E-003   3.0540120338002955E-003   1.3587024740907021E-003   3.3988031888722693E-004   8.4635998354597287E-033   0.0000000000000000        3.1579120332309003E-004   1.2624040446235121E-003   2.8375580506530811E-003   5.0374585374440752E-003   7.8568057520352896E-003   1.1288807640041124E-002   1.5325196208305509E-002   1.9956247443221616E-002   2.5170804736732350E-002   3.0956305763576365E-002   3.7298812745029955E-002   4.4183046026236794E-002   5.1592420886234877E-002   5.9509087492001796E-002   6.7913973900266211E-002   7.6786832003489541E-002   8.6106286309330468E-002   9.5849885436078502E-002  0.10599415619999873       0.11651466016428781       0.12738605251340837       0.13858214311096984       0.15007595959406109       0.16183981235203487       0.17384536123320540       0.18606368381875607       0.19846534509937960       0.21102046838679375       0.22369880728930025       0.23646981857799157       0.24930273576806483       0.26216664323797834       0.27503055070789190       0.28786346789796513       0.30063447918665642       0.31331281808916295       0.32586794137657721       0.33826960265720069       0.35048792524275141       0.36249347412392185       0.37425732688189567       0.38575114336498700       0.39694723396254844       0.40781862631166887       0.41833913027595809       0.42848340103987831       0.43822700016662636       0.44754645447246727       0.45641931257569057       0.46482419898395505       0.47274086558972189       0.48015024044972010       0.48703447373092684       0.49337698071238045       0.49916248173922451       0.50437703903273523       0.50900809026765126       0.51304447883591575       0.51647648072392149       0.51929582793851270       0.52149572842530378       0.52307088243133326       0.52401749527263375       0.52433328647595678       0.52401749527263375       0.52307088243133326       0.52149572842530378       0.51929582793851281       0.51647648072392149       0.51304447883591575       0.50900809026765126       0.50437703903273523       0.49916248173922451       0.49337698071238045       0.48703447373092684       0.48015024044972010       0.47274086558972189       0.46482419898395505       0.45641931257569057       0.44754645447246727       0.43822700016662636       0.42848340103987842       0.41833913027595793       0.40781862631166904       0.39694723396254850       0.38575114336498700       0.37425732688189584       0.36249347412392213       0.35048792524275141       0.33826960265720080       0.32586794137657726       0.31331281808916311       0.30063447918665676       0.28786346789796513       0.27503055070789201       0.26216664323797845       0.24930273576806497       0.23646981857799174       0.22369880728930019       0.21102046838679375       0.19846534509937966       0.18606368381875615       0.17384536123320549       0.16183981235203487       0.15007595959406109       0.13858214311096992       0.12738605251340843       0.11651466016428789       0.10599415619999888        9.5849885436078475E-002   8.6106286309330468E-002   7.6786832003489583E-002   6.7913973900266308E-002   5.9509087492001879E-002   5.1592420886234842E-002   4.4183046026236794E-002   3.7298812745029990E-002   3.0956305763576407E-002   2.5170804736732406E-002   1.9956247443221685E-002   1.5325196208305504E-002   1.1288807640041134E-002   7.8568057520353087E-003   5.0374585374440986E-003   2.8375580506531058E-003   1.2624040446235099E-003   3.1579120332309095E-004   7.8637397576755855E-033   0.0000000000000000        2.9094131909010619E-004   1.1630643732392868E-003   2.6142681416211392E-003   4.6410565472471930E-003   7.2385468793225967E-003   1.0400481556124101E-002   1.4119243200062519E-002   1.8385872988612554E-002   2.3190092236900963E-002   2.8520327159958701E-002   3.4363736754982693E-002   4.0706243736436276E-002   4.7532568449463179E-002   5.4826265679914214E-002   6.2569764272308842E-002   7.0744409460287649E-002   7.9330507807578360E-002   8.8307374651209039E-002   9.7653383932672602E-002  0.10734602029699643       0.11736193333420405       0.12767699383249850       0.13826635190764680       0.14910449686852775       0.16016531867462114       0.17142217083738251       0.18284793461396801       0.19441508433866114       0.20609575373461242       0.21786180304614119       0.22968488682987184       0.24153652224138952       0.25338815765290723       0.26521124143663782       0.27697729074816663       0.28865796014411793       0.30022510986881107       0.31165087364539651       0.32290772580815796       0.33396854761425127       0.34480669257513225       0.35539605065028068       0.36571111114857507       0.37572702418578263       0.38541966055010651       0.39476566983157008       0.40374253667520077       0.41232863502249151       0.42050328021047029       0.42824677880286499       0.43554047603331592       0.44236680074634294       0.44870930772779644       0.45455271732282043       0.45988295224587822       0.46468717149416661       0.46895380128271658       0.47267256292665510       0.47583449760345647       0.47843198793553188       0.48045877634115802       0.48190998010953984       0.48278210316368902       0.48307304448277916       0.48278210316368902       0.48190998010953984       0.48045877634115802       0.47843198793553199       0.47583449760345647       0.47267256292665510       0.46895380128271658       0.46468717149416661       0.45988295224587822       0.45455271732282043       0.44870930772779644       0.44236680074634294       0.43554047603331592       0.42824677880286499       0.42050328021047029       0.41232863502249151       0.40374253667520077       0.39476566983157019       0.38541966055010640       0.37572702418578274       0.36571111114857513       0.35539605065028068       0.34480669257513241       0.33396854761425154       0.32290772580815796       0.31165087364539662       0.30022510986881112       0.28865796014411810       0.27697729074816690       0.26521124143663782       0.25338815765290734       0.24153652224138963       0.22968488682987198       0.21786180304614133       0.20609575373461236       0.19441508433866114       0.18284793461396806       0.17142217083738259       0.16016531867462122       0.14910449686852775       0.13826635190764680       0.12767699383249856       0.11736193333420411       0.10734602029699650        9.7653383932672755E-002   8.8307374651209011E-002   7.9330507807578360E-002   7.0744409460287677E-002   6.2569764272308925E-002   5.4826265679914291E-002   4.7532568449463151E-002   4.0706243736436276E-002   3.4363736754982721E-002   2.8520327159958739E-002   2.3190092236901015E-002   1.8385872988612616E-002   1.4119243200062514E-002   1.0400481556124110E-002   7.2385468793226149E-003   4.6410565472472147E-003   2.6142681416211617E-003   1.1630643732392849E-003   2.9094131909010706E-004   7.2449352420329474E-033   0.0000000000000000        2.6539053173598446E-004   1.0609227779075207E-003   2.3846802316531863E-003   4.2334738453194487E-003   6.6028497131557905E-003   9.4870998011637800E-003   1.2879275698250932E-002   1.6771205355561650E-002   2.1153512773658695E-002   2.6015640590127075E-002   3.1345875513184816E-002   3.7131376540028828E-002   4.3358205891935446E-002   5.0011362591590010E-002   5.7074818601755409E-002   6.4531557438217493E-002   7.2363615163985970E-002   8.0552123665992306E-002   8.9077356110026457E-002   9.7918774464408664E-002  0.10705507897790636       0.11646425949270077       0.12612364846878493       0.13600997559205288       0.14609942383452468       0.15636768683165289       0.16679002743848384       0.17734133732360646       0.18799619745732188       0.19872893934831246       0.20951370688128565       0.22032451860662047       0.23113533033195530       0.24192009786492846       0.25265283975591901       0.26330769988963448       0.27385900977475719       0.28428135038158808       0.29454961337871632       0.30463906162118803       0.31452538874445601       0.32418477772054027       0.33359395823533466       0.34273026274883228       0.35157168110321457       0.36009691354724871       0.36828542204925507       0.37611747977502352       0.38357421861148561       0.39063767462165105       0.39729083132130555       0.40351766067321226       0.40930316170005621       0.41463339662311394       0.41949552443958238       0.42387783185767941       0.42776976151499008       0.43116193741207731       0.43404618750008522       0.43641556336792148       0.43826435698158783       0.43958811443533352       0.44038364668150504       0.44064903721324100       0.44038364668150504       0.43958811443533352       0.43826435698158783       0.43641556336792159       0.43404618750008522       0.43116193741207731       0.42776976151499008       0.42387783185767941       0.41949552443958238       0.41463339662311394       0.40930316170005621       0.40351766067321226       0.39729083132130555       0.39063767462165105       0.38357421861148561       0.37611747977502352       0.36828542204925507       0.36009691354724882       0.35157168110321446       0.34273026274883239       0.33359395823533466       0.32418477772054027       0.31452538874445618       0.30463906162118831       0.29454961337871632       0.28428135038158819       0.27385900977475719       0.26330769988963465       0.25265283975591929       0.24192009786492846       0.23113533033195541       0.22032451860662056       0.20951370688128579       0.19872893934831259       0.18799619745732185       0.17734133732360646       0.16679002743848390       0.15636768683165295       0.14609942383452476       0.13600997559205288       0.12612364846878493       0.11646425949270083       0.10705507897790642        9.7918774464408734E-002   8.9077356110026581E-002   8.0552123665992278E-002   7.2363615163985970E-002   6.4531557438217521E-002   5.7074818601755485E-002   5.0011362591590079E-002   4.3358205891935418E-002   3.7131376540028828E-002   3.1345875513184844E-002   2.6015640590127110E-002   2.1153512773658744E-002   1.6771205355561706E-002   1.2879275698250928E-002   9.4870998011637887E-003   6.6028497131558070E-003   4.2334738453194687E-003   2.3846802316532072E-003   1.0609227779075189E-003   2.6539053173598527E-004   6.6086770428108713E-033   0.0000000000000000        2.3920039534544560E-004   9.5622532667791497E-004   2.1493474181338620E-003   3.8156923340898160E-003   5.9512457036886620E-003   8.5508627918106546E-003   1.1608280893190942E-002   1.5116134419825103E-002   1.9065972645315794E-002   2.3448280063412843E-002   2.8252499311701252E-002   3.3467056605211987E-002   3.9079389618683735E-002   4.5075977750304662E-002   5.1442374694026655E-002   5.8163243241981792E-002   6.5222392233159440E-002   7.2602815559331471E-002   8.0286733134256327E-002   8.8255633727464450E-002   9.6490319559433449E-002  0.10497095255072081       0.11367710211363485       0.12258779437130989       0.13168156268561268       0.14093649937215402       0.15033030847781936       0.15984035949367262       0.16944374187383454       0.17911732022899435       0.18883779006158910       0.19858173390837944       0.20832567775516983       0.21804614758776453       0.22771972594292433       0.23732310832308628       0.24683315933893960       0.25622696844460491       0.26548190513114628       0.27457567344544903       0.28348636570312408       0.29219251526603818       0.30067314825732550       0.30890783408929445       0.31687673468250266       0.32456065225742753       0.33194107558359953       0.33900022457477719       0.34572109312273230       0.35208749006645434       0.35808407819807525       0.36369641121154705       0.36891096850505772       0.37371518775334611       0.37809749517144320       0.38204733339693392       0.38555518692356805       0.38861260502494838       0.39121222211307027       0.39334777548266908       0.39501412039862510       0.39620724249008105       0.39692426742141351       0.39716346781675899       0.39692426742141351       0.39620724249008105       0.39501412039862510       0.39334777548266919       0.39121222211307027       0.38861260502494838       0.38555518692356805       0.38204733339693392       0.37809749517144320       0.37371518775334611       0.36891096850505772       0.36369641121154705       0.35808407819807525       0.35208749006645434       0.34572109312273230       0.33900022457477719       0.33194107558359953       0.32456065225742758       0.31687673468250255       0.30890783408929456       0.30067314825732555       0.29219251526603818       0.28348636570312419       0.27457567344544925       0.26548190513114628       0.25622696844460496       0.24683315933893965       0.23732310832308642       0.22771972594292456       0.21804614758776453       0.20832567775516991       0.19858173390837955       0.18883779006158921       0.17911732022899446       0.16944374187383451       0.15984035949367262       0.15033030847781939       0.14093649937215408       0.13168156268561274       0.12258779437130989       0.11367710211363485       0.10497095255072085        9.6490319559433491E-002   8.8255633727464519E-002   8.0286733134256452E-002   7.2602815559331443E-002   6.5222392233159440E-002   5.8163243241981820E-002   5.1442374694026724E-002   4.5075977750304724E-002   3.9079389618683708E-002   3.3467056605211987E-002   2.8252499311701273E-002   2.3448280063412874E-002   1.9065972645315839E-002   1.5116134419825154E-002   1.1608280893190938E-002   8.5508627918106615E-003   5.9512457036886767E-003   3.8156923340898338E-003   2.1493474181338806E-003   9.5622532667791345E-004   2.3920039534544631E-004   5.9564979617409210E-033   0.0000000000000000        2.1243400425103887E-004   8.4922424488089354E-004   1.9088366384236491E-003   3.3887184858121767E-003   5.2853046220537759E-003   7.5940260050249165E-003   1.0309320722693910E-002   1.3424647392254163E-002   1.6932500918888319E-002   2.0824430576199031E-002   2.5091060364749066E-002   2.9722111599665164E-002   3.4706427672890262E-002   4.0032000930429384E-002   4.5686001599840022E-002   5.1654808698277620E-002   5.7924042846636235E-002   6.4478600910732459E-002   7.1302692386078351E-002   7.8379877438590054E-002   8.5693106509587821E-002   9.3224761389676392E-002  0.10095669766255462       0.10887028841650351       0.11694646911824809       0.12516578354108795       0.13350843063665160       0.14195431223735622       0.15048308147465386       0.15907419179641991       0.16770694646539686       0.17636054841944712       0.18501415037349742       0.19364690504247434       0.20223801536424038       0.21076678460153803       0.21921266620224270       0.22755531329780632       0.23577462772064622       0.24385080842239074       0.25176439917633964       0.25949633544921796       0.26702799032930646       0.27434121940030420       0.28141840445281596       0.28824249592816187       0.29479705399225808       0.30106628814061670       0.30703509523905426       0.31268909590846494       0.31801466916600402       0.32299898523922921       0.32763003647414524       0.33189666626269526       0.33578859592000604       0.33929644944664017       0.34241177611620038       0.34512707083386945       0.34743579221684051       0.34933237835308206       0.35081226020047068       0.35187187259401342       0.35250866283464327       0.35272109683889430       0.35250866283464327       0.35187187259401342       0.35081226020047068       0.34933237835308217       0.34743579221684051       0.34512707083386945       0.34241177611620038       0.33929644944664017       0.33578859592000604       0.33189666626269526       0.32763003647414524       0.32299898523922921       0.31801466916600402       0.31268909590846494       0.30703509523905426       0.30106628814061670       0.29479705399225808       0.28824249592816192       0.28141840445281591       0.27434121940030426       0.26702799032930652       0.25949633544921796       0.25176439917633975       0.24385080842239093       0.23577462772064622       0.22755531329780637       0.21921266620224275       0.21076678460153817       0.20223801536424058       0.19364690504247434       0.18501415037349750       0.17636054841944721       0.16770694646539694       0.15907419179642002       0.15048308147465383       0.14195431223735622       0.13350843063665163       0.12516578354108801       0.11694646911824814       0.10887028841650351       0.10095669766255462        9.3224761389676433E-002   8.5693106509587863E-002   7.8379877438590109E-002   7.1302692386078448E-002   6.4478600910732445E-002   5.7924042846636235E-002   5.1654808698277641E-002   4.5686001599840084E-002   4.0032000930429440E-002   3.4706427672890242E-002   2.9722111599665164E-002   2.5091060364749087E-002   2.0824430576199059E-002   1.6932500918888357E-002   1.3424647392254208E-002   1.0309320722693905E-002   7.5940260050249234E-003   5.2853046220537889E-003   3.3887184858121923E-003   1.9088366384236656E-003   8.4922424488089213E-004   2.1243400425103952E-004   5.2899691553535214E-033   0.0000000000000000        1.8515584103337074E-004   7.4017730749469731E-004   1.6637273040571354E-003   2.9535809178855405E-003   4.6066307786463657E-003   6.6188945444349730E-003   8.9855244955860843E-003   1.1700819213255080E-002   1.4758237314635365E-002   1.8150413211722515E-002   2.1869174855660933E-002   2.5905563423925314E-002   3.0249854902908855E-002   3.4891583513923644E-002   3.9819566926178364E-002   4.5021933195992542E-002   5.0486149367348687E-002   5.6199051664881233E-002   6.2146877206564227E-002   6.8315297159699848E-002   7.4689451260331163E-002   8.1253983612919758E-002   8.7993079684043185E-002   9.4890504400991005E-002  0.10192964126347701       0.10909353237424388       0.11636491929212307       0.12372628460913110       0.13115989415143989       0.13864783970255465       0.14617208214577626       0.15371449492201314       0.16125690769825007       0.16878115014147163       0.17626909569258642       0.18370270523489521       0.19106407055190328       0.19833545746978243       0.20549934858054936       0.21253848544303527       0.21943591015998312       0.22617500623110662       0.23273953858369520       0.23911369268432645       0.24528211263746214       0.25122993817914513       0.25694284047667770       0.26240705664803382       0.26760942291784801       0.27253740633010276       0.27717913494111751       0.28152342642010109       0.28555981498836541       0.28927857663230383       0.29267075252939101       0.29572817063077128       0.29844346534844030       0.30081009529959141       0.30282235906537996       0.30447540892614078       0.30576526253996922       0.30668881253653169       0.30724383400299299       0.30742898984402633       0.30724383400299299       0.30668881253653169       0.30576526253996922       0.30447540892614083       0.30282235906537996       0.30081009529959141       0.29844346534844030       0.29572817063077128       0.29267075252939101       0.28927857663230383       0.28555981498836541       0.28152342642010109       0.27717913494111751       0.27253740633010276       0.26760942291784801       0.26240705664803382       0.25694284047667770       0.25122993817914518       0.24528211263746205       0.23911369268432653       0.23273953858369523       0.22617500623110662       0.21943591015998323       0.21253848544303547       0.20549934858054936       0.19833545746978248       0.19106407055190330       0.18370270523489532       0.17626909569258659       0.16878115014147163       0.16125690769825013       0.15371449492201322       0.14617208214577634       0.13864783970255473       0.13115989415143983       0.12372628460913110       0.11636491929212310       0.10909353237424393       0.10192964126347706        9.4890504400991005E-002   8.7993079684043185E-002   8.1253983612919800E-002   7.4689451260331191E-002   6.8315297159699903E-002   6.2146877206564324E-002   5.6199051664881212E-002   5.0486149367348687E-002   4.5021933195992556E-002   3.9819566926178412E-002   3.4891583513923692E-002   3.0249854902908834E-002   2.5905563423925314E-002   2.1869174855660950E-002   1.8150413211722539E-002   1.4758237314635398E-002   1.1700819213255120E-002   8.9855244955860808E-003   6.6188945444349782E-003   4.6066307786463770E-003   2.9535809178855539E-003   1.6637273040571499E-003   7.4017730749469600E-004   1.8515584103337128E-004   4.6106963499243136E-033   0.0000000000000000        1.5743162117691693E-004   6.2934721814287111E-004   1.4146099048898471E-003   2.5113279148245835E-003   3.9168591581999947E-003   5.6278175871407928E-003   7.6400813529294001E-003   9.9488027359005433E-003   1.2548419824022534E-002   1.5432669912030522E-002   1.8594604588832025E-002   2.2026606476837862E-002   2.5720407582891975E-002   2.9667109216591082E-002   3.3857203428009394E-002   3.8280595913182704E-002   4.2926630332170770E-002   4.7784113981113742E-002   5.2841344756435947E-002   5.8086139346238602E-002   6.3505862580965064E-002   6.9087457872631194E-002   7.4817478669289394E-002   8.0682120848949948E-002   8.6667255974920074E-002   9.2758465332445375E-002   9.8941074664656639E-002  0.10520018952413997       0.11152073115496516       0.11788747281872947       0.12428507647710418       0.13069812974251241       0.13711118300792066       0.14350878666629538       0.14987552833005968       0.15619606996088486       0.16245518482036825       0.16863779415257948       0.17472900351010481       0.18071413863607488       0.18657878081573545       0.19230880161239372       0.19789039690405982       0.20331012013878624       0.20855491472858895       0.21361214550391117       0.21846962915285412       0.22311566357184220       0.22753905605701549       0.23172915026843385       0.23567585190213292       0.23936965300818708       0.24280165489619285       0.24596358957299438       0.24884783966100238       0.25144745674912439       0.25375617813209550       0.25576844189788411       0.25747940032682487       0.25888493157020026       0.25998164958013503       0.26076691226688203       0.26123882786384794       0.26139625948502487       0.26123882786384794       0.26076691226688203       0.25998164958013503       0.25888493157020032       0.25747940032682487       0.25576844189788411       0.25375617813209550       0.25144745674912439       0.24884783966100238       0.24596358957299438       0.24280165489619285       0.23936965300818708       0.23567585190213292       0.23172915026843385       0.22753905605701549       0.22311566357184220       0.21846962915285412       0.21361214550391122       0.20855491472858889       0.20331012013878630       0.19789039690405985       0.19230880161239372       0.18657878081573556       0.18071413863607502       0.17472900351010481       0.16863779415257954       0.16245518482036828       0.15619606996088498       0.14987552833005982       0.14350878666629538       0.13711118300792072       0.13069812974251246       0.12428507647710427       0.11788747281872954       0.11152073115496512       0.10520018952413997        9.8941074664656667E-002   9.2758465332445417E-002   8.6667255974920129E-002   8.0682120848949948E-002   7.4817478669289394E-002   6.9087457872631222E-002   6.3505862580965092E-002   5.8086139346238644E-002   5.2841344756436030E-002   4.7784113981113728E-002   4.2926630332170770E-002   3.8280595913182718E-002   3.3857203428009436E-002   2.9667109216591124E-002   2.5720407582891958E-002   2.2026606476837862E-002   1.8594604588832043E-002   1.5432669912030543E-002   1.2548419824022562E-002   9.9488027359005762E-003   7.6400813529293966E-003   5.6278175871407972E-003   3.9168591582000043E-003   2.5113279148245948E-003   1.4146099048898593E-003   6.2934721814287002E-004   1.5743162117691739E-004   3.9203159731388347E-033   0.0000000000000000        1.2932813475566651E-004   5.1700097621823287E-004   1.1620845865564853E-003   2.0630249028504677E-003   3.2176514809651759E-003   4.6231827243405892E-003   6.2762325851014166E-003   8.1728187213430201E-003   1.0308372090941868E-002   1.2677747958778211E-002   1.5275238290853619E-002   1.8094585505444835E-002   2.1128997548166276E-002   2.4371164254623889E-002   2.7813274961241575E-002   3.1447037321833814E-002   3.5263697284593908E-002   3.9254060181371682E-002   4.3408512878434245E-002   4.7717046935347340E-002   5.2169282716184824E-002   5.6754494394980842E-002   6.1461635795184107E-002   6.6279367000864634E-002   7.1196081675564488E-002   7.6199935022978990E-002   8.1278872322108439E-002   8.6420657968136860E-002   9.1612904949075730E-002   9.6843104687160855E-002  0.10209865717311178       0.10736690132065786       0.11263514546820394       0.11789069795415485       0.12312089769223998       0.12831314467317886       0.13345493031920730       0.13853386761833672       0.14353772096575126       0.14845443564045108       0.15327216684613162       0.15797930824633494       0.16256451992513093       0.16701675570596838       0.17132528976288153       0.17547974245994408       0.17947010535672187       0.18328676531948196       0.18692052768007419       0.19036263838669190       0.19360480509314948       0.19663921713587096       0.19945856435046214       0.20205605468253754       0.20442543055037390       0.20656098391997274       0.20845757005621435       0.21011061991697522       0.21151615116035058       0.21267077773846527       0.21357171805475927       0.21421680166509754       0.21460447450656009       0.21473380264131575       0.21460447450656009       0.21421680166509754       0.21357171805475927       0.21267077773846529       0.21151615116035058       0.21011061991697522       0.20845757005621435       0.20656098391997274       0.20442543055037390       0.20205605468253754       0.19945856435046214       0.19663921713587096       0.19360480509314948       0.19036263838669190       0.18692052768007419       0.18328676531948196       0.17947010535672187       0.17547974245994413       0.17132528976288147       0.16701675570596844       0.16256451992513096       0.15797930824633494       0.15327216684613168       0.14845443564045122       0.14353772096575126       0.13853386761833678       0.13345493031920733       0.12831314467317895       0.12312089769224011       0.11789069795415485       0.11263514546820400       0.10736690132065790       0.10209865717311184        9.6843104687160911E-002   9.1612904949075716E-002   8.6420657968136860E-002   8.1278872322108467E-002   7.6199935022979032E-002   7.1196081675564529E-002   6.6279367000864634E-002   6.1461635795184107E-002   5.6754494394980870E-002   5.2169282716184852E-002   4.7717046935347375E-002   4.3408512878434308E-002   3.9254060181371668E-002   3.5263697284593908E-002   3.1447037321833821E-002   2.7813274961241613E-002   2.4371164254623923E-002   2.1128997548166262E-002   1.8094585505444835E-002   1.5275238290853631E-002   1.2677747958778228E-002   1.0308372090941891E-002   8.1728187213430479E-003   6.2762325851014140E-003   4.6231827243405927E-003   3.2176514809651841E-003   2.0630249028504772E-003   1.1620845865564953E-003   5.1700097621823200E-004   1.2932813475566689E-004   3.2204912117949397E-033   0.0000000000000000        1.0091308552998296E-004   4.0340923365794767E-004   9.0675970466752066E-004   1.6097518831857457E-003   2.5106921994797293E-003   3.6074102094144681E-003   4.8972638232428764E-003   6.3771456706314096E-003   8.0434905865873658E-003   9.8922842002536326E-003   1.1919072605879693E-002   1.4118973092670691E-002   1.6486685907665437E-002   1.9016507023305436E-002   2.1702341878936965E-002   2.4537720063141470E-002   2.7515810901523378E-002   3.0629439912403106E-002   3.3871106090771722E-002   3.7232999978869148E-002   4.0707022479851813E-002   4.4284804369226397E-002   4.7957726457044748E-002   5.1716940352287327E-002   5.5553389779412238E-002   5.9457832395716240E-002   6.3420862056947885E-002   6.7432931477532876E-002   7.1484375230821240E-002   7.5565433033946736E-002   7.9666273261203194E-002   8.3777016629291975E-002   8.7887759997380771E-002   9.1988600224637215E-002   9.6069658027762711E-002  0.10012110178105108       0.10413317120163609       0.10809620086286773       0.11200064347917175       0.11583709290629662       0.11959630680153921       0.12326922888935760       0.12684701077873217       0.13032103327971481       0.13368292716781227       0.13692459334618087       0.14003822235706062       0.14301631319544253       0.14585169137964701       0.14853752623527858       0.15106734735091853       0.15343506016591332       0.15563496065270430       0.15766174905833036       0.15951054267199663       0.16117688758795259       0.16265676943534110       0.16394662304916954       0.16504334105910426       0.16594428137539821       0.16664727355391648       0.16715062402492603       0.16745312017305400       0.16755403325858398       0.16745312017305400       0.16715062402492603       0.16664727355391648       0.16594428137539824       0.16504334105910426       0.16394662304916954       0.16265676943534110       0.16117688758795259       0.15951054267199663       0.15766174905833036       0.15563496065270430       0.15343506016591332       0.15106734735091853       0.14853752623527858       0.14585169137964701       0.14301631319544253       0.14003822235706062       0.13692459334618093       0.13368292716781222       0.13032103327971484       0.12684701077873220       0.12326922888935760       0.11959630680153926       0.11583709290629672       0.11200064347917175       0.10809620086286775       0.10413317120163611       0.10012110178105113        9.6069658027762808E-002   9.1988600224637215E-002   8.7887759997380813E-002   8.3777016629292017E-002   7.9666273261203235E-002   7.5565433033946777E-002   7.1484375230821226E-002   6.7432931477532876E-002   6.3420862056947913E-002   5.9457832395716267E-002   5.5553389779412266E-002   5.1716940352287327E-002   4.7957726457044748E-002   4.4284804369226417E-002   4.0707022479851827E-002   3.7232999978869176E-002   3.3871106090771770E-002   3.0629439912403095E-002   2.7515810901523378E-002   2.4537720063141477E-002   2.1702341878936993E-002   1.9016507023305460E-002   1.6486685907665426E-002   1.4118973092670691E-002   1.1919072605879702E-002   9.8922842002536465E-003   8.0434905865873849E-003   6.3771456706314305E-003   4.8972638232428747E-003   3.6074102094144711E-003   2.5106921994797354E-003   1.6097518831857530E-003   9.0675970466752858E-004   4.0340923365794702E-004   1.0091308552998324E-004   2.5129080050401157E-033   0.0000000000000000        7.2254927842314783E-005   2.8884564291930273E-004   6.4925035922723735E-004   1.1526008302368081E-003   1.7976844405750581E-003   2.5829471273220326E-003   3.5064971238844686E-003   4.5661095174272231E-003   5.7592316088831670E-003   7.0829890626288288E-003   8.5341928310106781E-003   1.0109346837040243E-002   1.1804656396749812E-002   1.3616037360918445E-002   1.5539125954145239E-002   1.7569289287566452E-002   1.9701636519890542E-002   2.1931030639863305E-002   2.4252100841777844E-002   2.6659255464216033E-002   2.9146695460850556E-002   3.1708428370855503E-002   3.4338282755269386E-002   3.7029923064532115E-002   3.9776864901378828E-002   4.2572490642320847E-002   4.5410065380080376E-002   4.8282753148571951E-002   5.1183633391343547E-002   5.4105717633803216E-002   5.7041966319066530E-002   5.9985305766865685E-002   6.2928645214664847E-002   6.5864893899928167E-002   6.8786978142387836E-002   7.1687858385159425E-002   7.4560546153651014E-002   7.7398120891410530E-002   8.0193746632352583E-002   8.2940688469199261E-002   8.5632328778461997E-002   8.8262183162875901E-002   9.0823916072880845E-002   9.3311356069515350E-002   9.5718510691953557E-002   9.8039580893868092E-002  0.10026897501384086       0.10240132224616495       0.10443148557958616       0.10635457417281297       0.10816595513698159       0.10986126469669118       0.11143641870272071       0.11288762247110257       0.11421137992484824       0.11540450201630419       0.11646411440984693       0.11738766440640938       0.11817292709315634       0.11881801070349457       0.11932136117450416       0.11968176589081210       0.11989835660588909       0.11997061153373140       0.11989835660588909       0.11968176589081210       0.11932136117450416       0.11881801070349460       0.11817292709315634       0.11738766440640938       0.11646411440984693       0.11540450201630419       0.11421137992484824       0.11288762247110257       0.11143641870272071       0.10986126469669118       0.10816595513698159       0.10635457417281297       0.10443148557958616       0.10240132224616495       0.10026897501384086        9.8039580893868120E-002   9.5718510691953529E-002   9.3311356069515378E-002   9.0823916072880859E-002   8.8262183162875901E-002   8.5632328778462038E-002   8.2940688469199331E-002   8.0193746632352583E-002   7.7398120891410557E-002   7.4560546153651028E-002   7.1687858385159467E-002   6.8786978142387906E-002   6.5864893899928167E-002   6.2928645214664874E-002   5.9985305766865712E-002   5.7041966319066564E-002   5.4105717633803251E-002   5.1183633391343533E-002   4.8282753148571951E-002   4.5410065380080390E-002   4.2572490642320868E-002   3.9776864901378849E-002   3.7029923064532115E-002   3.4338282755269386E-002   3.1708428370855517E-002   2.9146695460850570E-002   2.6659255464216054E-002   2.4252100841777879E-002   2.1931030639863298E-002   1.9701636519890542E-002   1.7569289287566459E-002   1.5539125954145260E-002   1.3616037360918464E-002   1.1804656396749803E-002   1.0109346837040243E-002   8.5341928310106851E-003   7.0829890626288384E-003   5.7592316088831792E-003   4.5661095174272387E-003   3.5064971238844673E-003   2.5829471273220348E-003   1.7976844405750627E-003   1.1526008302368133E-003   6.4925035922724298E-004   2.8884564291930225E-004   7.2254927842314986E-005   1.7992709827963915E-033   0.0000000000000000        4.3422701704690771E-005   1.7358619772697700E-004   3.9017691280396528E-004   6.9267306093192909E-004   1.0803459023944945E-003   1.5522614993604485E-003   2.1072829658217748E-003   2.7440732064516293E-003   3.4610981377840981E-003   4.2566303839556337E-003   5.1287534381048135E-003   6.0753662794052346E-003   7.0941884346087166E-003   8.1827654719050825E-003   9.3384749138634062E-003   1.0558532555209820E-002   1.1839999170221884E-002   1.3179787593580823E-002   1.4574670157623150E-002   1.6021286468074821E-002   1.7516151499535320E-002   1.9055663991209140E-002   2.0636115122658488E-002   2.2253697448676526E-002   2.3904514071756398E-002   2.5584588030058641E-002   2.7289871878260610E-002   2.9016257438206759E-002   3.0759585695869670E-002   3.2515656820779101E-002   3.4280240283781488E-002   3.6049085048755203E-002   3.7817929813728925E-002   3.9582513276731311E-002   4.1338584401640739E-002   4.3081912659303653E-002   4.4808298219249816E-002   4.6513582067451771E-002   4.8193656025754025E-002   4.9844472648833883E-002   5.1462054974851928E-002   5.3042506106301290E-002   5.4582018597975103E-002   5.6076883629435595E-002   5.7523499939887271E-002   5.8918382503929605E-002   6.0258170927288544E-002   6.1539637542300608E-002   6.2759695183647018E-002   6.3915404625605354E-002   6.5003981662901708E-002   6.6022803818105200E-002   6.6969416659405603E-002   6.7841539713554791E-002   6.8637071959726334E-002   6.9354096891058800E-002   6.9990887131688648E-002   7.0545908598149992E-002   7.1017824195115931E-002   7.1405497036578489E-002   7.1707993184706456E-002   7.1924583899783456E-002   7.2054747395805738E-002   7.2098170097510419E-002   7.2054747395805738E-002   7.1924583899783456E-002   7.1707993184706456E-002   7.1405497036578502E-002   7.1017824195115931E-002   7.0545908598149992E-002   6.9990887131688648E-002   6.9354096891058800E-002   6.8637071959726334E-002   6.7841539713554791E-002   6.6969416659405603E-002   6.6022803818105200E-002   6.5003981662901708E-002   6.3915404625605354E-002   6.2759695183647018E-002   6.1539637542300608E-002   6.0258170927288544E-002   5.8918382503929619E-002   5.7523499939887257E-002   5.6076883629435609E-002   5.4582018597975117E-002   5.3042506106301290E-002   5.1462054974851949E-002   4.9844472648833925E-002   4.8193656025754025E-002   4.6513582067451792E-002   4.4808298219249823E-002   4.3081912659303674E-002   4.1338584401640781E-002   3.9582513276731311E-002   3.7817929813728939E-002   3.6049085048755224E-002   3.4280240283781509E-002   3.2515656820779122E-002   3.0759585695869663E-002   2.9016257438206759E-002   2.7289871878260617E-002   2.5584588030058652E-002   2.3904514071756412E-002   2.2253697448676526E-002   2.0636115122658488E-002   1.9055663991209150E-002   1.7516151499535327E-002   1.6021286468074832E-002   1.4574670157623173E-002   1.3179787593580820E-002   1.1839999170221884E-002   1.0558532555209823E-002   9.3384749138634184E-003   8.1827654719050947E-003   7.0941884346087114E-003   6.0753662794052346E-003   5.1287534381048178E-003   4.2566303839556389E-003   3.4610981377841059E-003   2.7440732064516389E-003   2.1072829658217739E-003   1.5522614993604498E-003   1.0803459023944974E-003   6.9267306093193223E-004   3.9017691280396864E-004   1.7358619772697671E-004   4.3422701704690900E-005   1.0812993591575987E-033   0.0000000000000000        1.4485866475280687E-005   5.7908568179971742E-005   1.3016349602228711E-004   2.3107658155227038E-004   3.6040471630793749E-004   5.1783633748485531E-004   7.0299217851822716E-004   9.1542618276926749E-004   1.1546265781147145E-003   1.4200171098507003E-003   1.7109584289408083E-003   2.0267496322639001E-003   2.3666299511511295E-003   2.7297805841442935E-003   3.1153266695602756E-003   3.5223393931094610E-003   3.9498382254907118E-003   4.3967932845723513E-003   4.8621278164684058E-003   5.3447207895330542E-003   5.8434095950240265E-003   6.3569928479289134E-003   6.8842332812068903E-003   7.4238607264733832E-003   7.9745751739469621E-003   8.5350499042867716E-003   9.1039346847756383E-003   9.6798590221489414E-003   1.0261435464232934E-002   1.0847262942438558E-002   1.1435930147058387E-002   1.2026018927235335E-002   1.2616107707412285E-002   1.3204774912032112E-002   1.3790602390237735E-002   1.4372178832321730E-002   1.4948103169695037E-002   1.5516987950183900E-002   1.6077462680523714E-002   1.6628177127997287E-002   1.7167804573263782E-002   1.7695045006541763E-002   1.8208628259446649E-002   1.8707317064937615E-002   1.9189910038002269E-002   1.9655244569898325E-002   2.0102199628979963E-002   2.0529698461361216E-002   2.0936711184910400E-002   2.1322257270326384E-002   2.1685407903319544E-002   2.2025288222206778E-002   2.2341079425529865E-002   2.2632020744619976E-002   2.2897411276355962E-002   2.3136611671701408E-002   2.3349045675952446E-002   2.3534201516985823E-002   2.3691633138162735E-002   2.3820961272918401E-002   2.3921874358448388E-002   2.3994129286290702E-002   2.4037551987995395E-002   2.4052037854470677E-002   2.4037551987995395E-002   2.3994129286290702E-002   2.3921874358448388E-002   2.3820961272918405E-002   2.3691633138162735E-002   2.3534201516985823E-002   2.3349045675952446E-002   2.3136611671701408E-002   2.2897411276355962E-002   2.2632020744619976E-002   2.2341079425529865E-002   2.2025288222206778E-002   2.1685407903319544E-002   2.1322257270326384E-002   2.0936711184910400E-002   2.0529698461361216E-002   2.0102199628979963E-002   1.9655244569898329E-002   1.9189910038002262E-002   1.8707317064937622E-002   1.8208628259446649E-002   1.7695045006541763E-002   1.7167804573263789E-002   1.6628177127997301E-002   1.6077462680523714E-002   1.5516987950183905E-002   1.4948103169695038E-002   1.4372178832321739E-002   1.3790602390237749E-002   1.3204774912032112E-002   1.2616107707412290E-002   1.2026018927235340E-002   1.1435930147058394E-002   1.0847262942438565E-002   1.0261435464232933E-002   9.6798590221489414E-003   9.1039346847756400E-003   8.5350499042867751E-003   7.9745751739469656E-003   7.4238607264733832E-003   6.8842332812068903E-003   6.3569928479289160E-003   5.8434095950240291E-003   5.3447207895330577E-003   4.8621278164684137E-003   4.3967932845723496E-003   3.9498382254907118E-003   3.5223393931094623E-003   3.1153266695602799E-003   2.7297805841442974E-003   2.3666299511511278E-003   2.0267496322639001E-003   1.7109584289408096E-003   1.4200171098507021E-003   1.1546265781147169E-003   9.1542618276927064E-004   7.0299217851822694E-004   5.1783633748485574E-004   3.6040471630793835E-004   2.3107658155227146E-004   1.3016349602228822E-004   5.7908568179971641E-005   1.4485866475280729E-005   3.6072279065195709E-034


==> images/myfix/data/pm1_graddp_1.dat <==
         128   1.0195682878633150E-004   3.2111559772074472E-004   6.1706906658187677E-004   9.6124607488956570E-004   1.3335093937956177E-003   1.7200983824436911E-003   2.1120932671891968E-003   2.5045245445189934E-003   2.8953308836325853E-003   3.2838480331840447E-003   3.6697964997285393E-003   4.0529534122104582E-003   4.4331004903711557E-003   4.8100211049697528E-003   5.1835005080725916E-003   5.5533259523959932E-003   5.9192867884131362E-003   6.2811745593105428E-003   6.6387831085923388E-003   6.9919086825307453E-003   7.3403500423109280E-003   7.6839085753629410E-003   8.0223884066387141E-003   8.3555965158368384E-003   8.6833428471353447E-003   9.0054404266164401E-003   9.3217054733498728E-003   9.6319575108293476E-003   9.9360194830657722E-003   1.0233717853262658E-002   1.0524882729363028E-002   1.0809347946879821E-002   1.1086951201021211E-002   1.1357534119878165E-002   1.1620942392067457E-002   1.1877025841901423E-002   1.2125638541390926E-002   1.2366638893132498E-002   1.2599889727663682E-002   1.2825258384790428E-002   1.3042616807228957E-002   1.3251841613822979E-002   1.3452814188173789E-002   1.3645420746881687E-002   1.3829552422900293E-002   1.4005105325403000E-002   1.4171980618981617E-002   1.4330084578543345E-002   1.4479328657272084E-002   1.4619629543306645E-002   1.4750909210521912E-002   1.4873094981478485E-002   1.4986119558349831E-002   1.5089921090827851E-002   1.5184443192083785E-002   1.5269635003485438E-002   1.5345451206157490E-002   1.5411852070338183E-002   1.5468803472128589E-002   1.5516276923492001E-002   1.5554249592587777E-002   1.5582704319143659E-002   1.5601629631741443E-002   1.5611019756002653E-002   1.5610874621299287E-002   1.5601199867684767E-002   1.5582006840112073E-002   1.5553312591101098E-002   1.5515139867643579E-002   1.5467517105872186E-002   1.5410478411874484E-002   1.5344063549255549E-002   1.5268317911492191E-002   1.5183292505493384E-002   1.5089043913972561E-002   1.4985634272986381E-002   1.4873131230459774E-002   1.4751607910602732E-002   1.4621142873557563E-002   1.4481820064954715E-002   1.4333728777412152E-002   1.4176963585133318E-002   1.4011624306059622E-002   1.3837815926725283E-002   1.3655648554978056E-002   1.3465237350003517E-002   1.3266702451442680E-002   1.3060168920556309E-002   1.2845766653960200E-002   1.2623630318864293E-002   1.2393899267520242E-002   1.2156717458928074E-002   1.1912233375857478E-002   1.1660599933483534E-002   1.1401974398786069E-002   1.1136518289199204E-002   1.0864397288518873E-002   1.0585781143139017E-002   1.0300843570796608E-002   1.0009762154924717E-002   9.7127182475135188E-003   9.4098968636360525E-003   9.1014865753426544E-003   8.7876794104451150E-003   8.4686707372536585E-003   8.1446591664683932E-003   7.8158464325555344E-003   7.4824372929811755E-003   7.1446394158563575E-003   6.8026632716217672E-003   6.4567220318509921E-003   6.1070314570625672E-003   5.7538098062596965E-003   5.3972777287460694E-003   5.0376581824138622E-003   4.6751763337578578E-003   4.3100594692242478E-003   3.9425367471253858E-003   3.5728368524033105E-003   3.2011668153027750E-003   2.8276021694967346E-003   2.4517785171824513E-003   2.0724675513637270E-003   1.6873635618295801E-003   1.2930207907730917E-003   8.8471664925221516E-004   4.5627817405846649E-004   1.0220427930174303E-004   3.2167784539871569E-004   6.1783311537477736E-004   9.6215285203582468E-004   1.3345261352548654E-003   1.7212067714225121E-003   2.1132834328241312E-003   2.5057878295005054E-003   2.8966607499238961E-003   3.2852409630477197E-003   3.6712506323761662E-003   4.0544672548954441E-003   4.4346725638413353E-003   4.8116499272683466E-003   5.1851846156596437E-003   5.5550639042145633E-003   5.9210771623534608E-003   6.2830159512490269E-003   6.6406741266891167E-003   6.9938479466513659E-003   7.3423361815190269E-003   7.6859402262730026E-003   8.0244642143556533E-003   8.3577151313767306E-003   8.6855029297208119E-003   9.0076406424000055E-003   9.3239444960477869E-003   9.6342340237385304E-003   9.9383321753094833E-003   1.0236065428133712E-002   1.0527263893754801E-002   1.0811761425826072E-002   1.1089395722672757E-002   1.1360008431614887E-002   1.1623445247236130E-002   1.1879556010805037E-002   1.2128194804790882E-002   1.2369220046692497E-002   1.2602494578929924E-002   1.2827885757452306E-002   1.3045265536169914E-002   1.3254510550363641E-002   1.3455502195287794E-002   1.3648126703888153E-002   1.3832275219808676E-002   1.4007843868768299E-002   1.4174733825816577E-002   1.4332851380338685E-002   1.4482107997355165E-002   1.4622420375698608E-002   1.4753710503478290E-002   1.4875905709050175E-002   1.4988938710797095E-002   1.5092747660479078E-002   1.5187276187043186E-002   1.5272473432980216E-002   1.5348294090975489E-002   1.5414698434138563E-002   1.5471652344918208E-002   1.5519127339038652E-002   1.5557100587049899E-002   1.5585554931474455E-002   1.5604478901119434E-002   1.5613866721779168E-002   1.5613718322011527E-002   1.5604039338709519E-002   1.5584841114957615E-002   1.5556140697450982E-002   1.5517960829345367E-002   1.5470329939051564E-002   1.5413282126702177E-002   1.5346857145939752E-002   1.5271100383083658E-002   1.5186062832331010E-002   1.5091801067844884E-002   1.4988377211952841E-002   1.4875858900575967E-002   1.4754319244944414E-002   1.4623836789389777E-002   1.4484495467536940E-002   1.4336384552702308E-002   1.4179598607862637E-002   1.4014237429636422E-002   1.3840405991702359E-002   1.3658214383011458E-002   1.3467777744086640E-002   1.3269216200297890E-002   1.3062654791236111E-002   1.2848223398679026E-002   1.2626056670107133E-002   1.2396293940733771E-002   1.2159079152135932E-002   1.1914560768252036E-002   1.1662891689404653E-002   1.1404229162866514E-002   1.1138734692134084E-002   1.0866573942882679E-002   1.0587916647545992E-002   1.0302936507220389E-002   1.0011811091968081E-002   9.7147217390872731E-003   9.4118534496986928E-003   9.1033947840864216E-003   8.7895377551261977E-003   8.4704777213723548E-003   8.1464132783792276E-003   7.8175461504588206E-003   7.4840810811596659E-003   7.1462257248421923E-003   6.8041905384782220E-003   6.4581886746766792E-003   6.1084358775977399E-003   5.7551503806090032E-003   5.3985528099428082E-003   5.0388660924608752E-003   4.6763153732242713E-003   4.3111279307843364E-003   3.9435329080791948E-003   3.5737586140449917E-003   3.2020104691828921E-003   2.8283613394107232E-003   2.4524461691365074E-003   2.0730391723831343E-003   1.6878329526741620E-003   1.2933776717406475E-003   8.8493940458794773E-004   4.5631219464453698E-004   1.0249096435854810E-004   3.2238599314382554E-004   6.1882753014108616E-004   9.6334599358272044E-004   1.3358632768056822E-003   1.7226568174202317E-003   2.1148287718222303E-003   2.5074149843358207E-003   2.8983598141305578E-003   3.2870064937524646E-003   3.6730797849693353E-003   4.0563580067374261E-003   4.4366230885575231E-003   4.8136584868946342E-003   5.1872495453526568E-003   5.5571836014777221E-003   5.9232500756694062E-003   6.2852405693424318E-003   6.6429489703423439E-003   6.9961715616084774E-003   7.3447071335186465E-003   7.6883570972613446E-003   8.0269255994183109E-003   8.3602196369929604E-003   8.6880491723038134E-003   9.0102272472869505E-003   9.3265700972187116E-003   9.6368972632120409E-003   9.9410317037255114E-003   1.0238799903857454E-002   1.0530031984491317E-002   1.0814561807187095E-002   1.1092227080503836E-002   1.1362869460234348E-002   1.1626334651652304E-002   1.1882472505751362E-002   1.2131137115710455E-002   1.2372186909645588E-002   1.2605484741194162E-002   1.2830897977098465E-002   1.3048298582977624E-002   1.3257563204953304E-002   1.3458573250043515E-002   1.3651214961994951E-002   1.3835379495913624E-002   1.4010962988090681E-002   1.4177866624418112E-002   1.4335996704462950E-002   1.4485264703031020E-002   1.4625587328690681E-002   1.4756886577926842E-002   1.4879089788107591E-002   1.4992129684535449E-002   1.5095944426883778E-002   1.5190477649357548E-002   1.5275678501010637E-002   1.5351501678361856E-002   1.5417907458915359E-002   1.5474861727831357E-002   1.5522336002916137E-002   1.5560307455829314E-002   1.5588758929289293E-002   1.5607678951099713E-002   1.5617061745333061E-002   1.5616907237703981E-002   1.5607221061159249E-002   1.5588014553950535E-002   1.5559304756994075E-002   1.5521114406408021E-002   1.5473471922973936E-002   1.5416411397780938E-002   1.5349972574968174E-002   1.5274200829933859E-002   1.5189147145628079E-002   1.5094868083456559E-002   1.4991425752790888E-002   1.4878887775583494E-002   1.4757327248008767E-002   1.4626822699474101E-002   1.4487458047054563E-002   1.4339322547988642E-002   1.4182510747502708E-002   1.4017122425246387E-002   1.3843262536323897E-002   1.3661041151591946E-002   1.3470573393019214E-002   1.3271979366641123E-002   1.3065384093587457E-002   1.2850917435953402E-002   1.2628714022291959E-002   1.2398913168522374E-002   1.2161658797002289E-002   1.1917099352792615E-002   1.1665387716988829E-002   1.1406681118501572E-002   1.1141141041986657E-002   1.0868933134929731E-002   1.0590227111592687E-002   1.0305196655135518E-002   1.0014019317834050E-002   9.7168764191137569E-003   9.4139529425364687E-003   9.1054374300273966E-003   8.7915218764290926E-003   8.4724016207460562E-003   8.1482752386953794E-003   7.8193444325019845E-003   7.4858139219038389E-003   7.1478913342083450E-003   6.8057870951675481E-003   6.4597143212453412E-003   6.1098887127496448E-003   5.7565284512751946E-003   5.3998540997431954E-003   5.0400885107017290E-003   4.6774567431120129E-003   4.3121859748186109E-003   3.9445051388126429E-003   3.5746417156063415E-003   3.2027986142667553E-003   2.8290449463919676E-003   2.4530150071398749E-003   2.0734863404989479E-003   1.6881515856702056E-003   1.2935579956627752E-003   8.8496877243773864E-004   4.5617214845627974E-004   1.0283694012191980E-004   3.2318958374055740E-004   6.1993145102556824E-004   9.6464246381100516E-004   1.3372826254101078E-003   1.7241584387108766E-003   2.1163898539175996E-003   2.5090191918000215E-003   2.8999955594244398E-003   3.2886673323395677E-003   3.6747623678077268E-003   4.0580601352599999E-003   4.4383429611016822E-003   4.8153945149042032E-003   5.1890002998047358E-003   5.5589477815803923E-003   5.9250264849652901E-003   6.2870280975664272E-003   6.6447465787765614E-003   6.9979782721258932E-003   7.3465220198709602E-003   7.6901792783242717E-003   8.0287542341064277E-003   8.3620539203723698E-003   8.6898883322962250E-003   9.0120705426405268E-003   9.3284168155779446E-003   9.6387467198123522E-003   9.9428832403121170E-003   1.0240652888134805E-002   1.0531885809066388E-002   1.0816415889886466E-002   1.1094080862905198E-002   1.1364722408742201E-002   1.1628186255789763E-002   1.1884322278961301E-002   1.2132984594634855E-002   1.2374031653876516E-002   1.2607326332901070E-002   1.2832736020973012E-002   1.3050132705261563E-002   1.3259393053687285E-002   1.3460398493817860E-002   1.3653035290009163E-002   1.3837194616875270E-002   1.4012772629849679E-002   1.4179670532771138E-002   1.4337794642939605E-002   1.4487056451461533E-002   1.4627372682393447E-002   1.4758665346935929E-002   1.4880861795732891E-002   1.4993894766621274E-002   1.5097702430058257E-002   1.5192228430793486E-002   1.5277421925801615E-002   1.5353237619524340E-002   1.5419635795154707E-002   1.5476582342450029E-002   1.5524048782469602E-002   1.5562012288638849E-002   1.5590455703626327E-002   1.5609367554402842E-002   1.5618742061971336E-002   1.5618579147853362E-002   1.5608884439333170E-002   1.5589669267195017E-002   1.5560950663591033E-002   1.5522751354385911E-002   1.5475099748318566E-002   1.5418029923463916E-002   1.5351581608870735E-002   1.5275800164047837E-002   1.5190736553996415E-002   1.5096447321525291E-002   1.4992994555379224E-002   1.4880445855993546E-002   1.4758874296750463E-002   1.4628358382934858E-002   1.4488982006372164E-002   1.4340834397969543E-002   1.4184010075659753E-002   1.4018608790523801E-002   1.3844735468545616E-002   1.3662500150250140E-002   1.3472017926478508E-002   1.3273408871775749E-002   1.3066797974304378E-002   1.2852315063321879E-002   1.2630094733331459E-002   1.2400276266057275E-002   1.2163003548795015E-002   1.1918424991214677E-002   1.1666693438717429E-002   1.1407966083559040E-002   1.1142404373818665E-002   1.0870173919630827E-002   1.0591444397432120E-002   1.0306389452012316E-002   1.0015186596463110E-002   9.7180171105198943E-003   9.4150659364620470E-003   9.1065215744258743E-003   8.7925759750225596E-003   8.4734244317379026E-003   8.1492654715631663E-003   7.8203007451423390E-003   7.4867349159729868E-003   7.1487755499368699E-003   6.8066330042498013E-003   6.4605203177361681E-003   6.1106531018966237E-003   5.7572494343301750E-003   5.4005297556694032E-003   5.0407167716747803E-003   4.6780353631413196E-003   4.3127124753172819E-003   3.9449766249377571E-003   3.5750541312450368E-003   3.2031449389059996E-003   2.8293140793707872E-003   2.4531954799304201E-003   2.0735713991688887E-003   1.6881369515092670E-003   1.2934413933395061E-003   8.8475470429530412E-004   4.5587834862462207E-004   1.0324229545299879E-004   3.2405847620542438E-004   6.2107652007803438E-004   9.6593579312420630E-004   1.3386416913889754E-003   1.7255352769660615E-003   2.1177580747628877E-003   2.5103610681302957E-003   2.9012989712986492E-003   3.2899256163620993E-003   3.6759721644519239E-003   4.0592194226685141E-003   4.4394502645936917E-003   4.8164486878531365E-003   5.1900004450095016E-003   5.5598932039525595E-003   5.9259166576216549E-003   6.2878626362452561E-003   6.6455252224195682E-003   6.9987008678030760E-003   7.3471885107327939E-003   7.6907896944953258E-003   8.0293086851891404E-003   8.3625525894368558E-003   8.6903314713246971E-003   9.0124584685267184E-003   9.3287499069187874E-003   9.6390254145208853E-003   9.9431080330383281E-003   1.0240824328892506E-002   1.0532004501038306E-002   1.0816482488353096E-002   1.1094096073925641E-002   1.1364686987416439E-002   1.1628101005812130E-002   1.1884188050941380E-002   1.2132802285031441E-002   1.2373802204002082E-002   1.2607050727696079E-002   1.2832415287629795E-002   1.3049767912211463E-002   1.3258985309170468E-002   1.3459948944466449E-002   1.3652545119665627E-002   1.3836665044790974E-002   1.4012204909378045E-002   1.4179065949910030E-002   1.4337154514004746E-002   1.4486382122215313E-002   1.4626665525604432E-002   1.4757926760905260E-002   1.4880093201999456E-002   1.4993097608388295E-002   1.5096878170010042E-002   1.5191378548660484E-002   1.5276547917007166E-002   1.5352340992124014E-002   1.5418718068286985E-002   1.5475645043733388E-002   1.5523093445929448E-002   1.5561040451938790E-002   1.5589468906595572E-002   1.5608367335597950E-002   1.5617729957218052E-002   1.5617556687291090E-002   1.5607853145186590E-002   1.5588630651582114E-002   1.5559906225683484E-002   1.5521702578514485E-002   1.5474048101203952E-002   1.5416976852121900E-002   1.5350528538096819E-002   1.5274748494221613E-002   1.5189687658772100E-002   1.5095402545480086E-002   1.4991955212023012E-002   1.4879413225301896E-002   1.4757849623432573E-002   1.4627342873637095E-002   1.4487976828779170E-002   1.4339840677453114E-002   1.4183028894715066E-002   1.4017641185604557E-002   1.3843782429381474E-002   1.3661562617258649E-002   1.3471096789531484E-002   1.3272504968230792E-002   1.3065912087727949E-002   1.2851447921635173E-002   1.2629247007558492E-002   1.2399448568479771E-002   1.2162196432159711E-002   1.1917638946615627E-002   1.1665928894594807E-002   1.1407223404375888E-002   1.1141683858259754E-002   1.0869475799586775E-002   1.0590768836070769E-002   1.0305736542445709E-002   1.0014556359968951E-002   9.7174094941634981E-003   9.4144808116445045E-003   9.1059587334815784E-003   8.7920351290127485E-003   8.4729052063464427E-003   8.1487674032360846E-003   7.8198232756789832E-003   7.4862773864711740E-003   7.1483371926761574E-003   6.8062129332229770E-003   6.4601175161310143E-003   6.1102664066550183E-003   5.7568775161150332E-003   5.4001710929225122E-003   5.0403696161776534E-003   4.6776976921099611E-003   4.3123819123881690E-003   3.9446502202684086E-003   3.5747275834565329E-003   3.2028108170041314E-003   2.8289609122025272E-003   2.4528120250471297E-003   2.0731526623617991E-003   1.6876833704389249E-003   1.2929602419431419E-003   8.8426767221888580E-004   4.5543126924549315E-004   1.0370463519016049E-004   3.2497744254467165E-004   6.2222791973365332E-004   9.6716968678878246E-004   1.3398627857541534E-003   1.7266890011016223E-003   2.1188153948346056E-003   2.5113037571815600E-003   2.9021151505517206E-003   3.2906089832740459E-003   3.6765197589874177E-003   4.0596296985884184E-003   4.4397223137272457E-003   4.8165820166844453E-003   5.1899948873694868E-003   5.5597488661485173E-003   5.9256338784430262E-003   6.2874419568729190E-003   6.6449673632426043E-003   6.9980067101892418E-003   7.3463590828767300E-003   7.6898261595771400E-003   8.0282123323175414E-003   8.3613248257037309E-003   8.6889738156592511E-003   9.0109725461420265E-003   9.3271374449857003E-003   9.6372882379649472E-003   9.9412480614639032E-003   1.0238843572941136E-002   1.0529905060235656E-002   1.0814266548072382E-002   1.1091765902954243E-002   1.1362244936090837E-002   1.1625549503132881E-002   1.1881529602813634E-002   1.2130039471961007E-002   1.2370937678845229E-002   1.2604087213448967E-002   1.2829355575283530E-002   1.3046614858397199E-002   1.3255741833699486E-002   1.3456618028435341E-002   1.3649129802032367E-002   1.3833168421197639E-002   1.4008630128237831E-002   1.4175416210650327E-002   1.4333433064050438E-002   1.4482592254147164E-002   1.4622810574352663E-002   1.4754010100915593E-002   1.4876118244101733E-002   1.4989067796946642E-002   1.5092796979420342E-002   1.5187249480969278E-002   1.5272374497544261E-002   1.5348126767570247E-002   1.5414466602149568E-002   1.5471359913962979E-002   1.5518778240758035E-002   1.5556698767328292E-002   1.5585104341678813E-002   1.5603983490513673E-002   1.5613330428465522E-002   1.5613145064965916E-002   1.5603433009407086E-002   1.5584205568492160E-002   1.5555479744736311E-002   1.5517278228102505E-002   1.5469629386215988E-002   1.5412567249219966E-002   1.5346131493713389E-002   1.5270367419657260E-002   1.5185325928229687E-002   1.5091063491478707E-002   1.4987642122997497E-002   1.4875129341829052E-002   1.4753598135096774E-002   1.4623126916226803E-002   1.4483799480214693E-002   1.4335704956172507E-002   1.4178937754822984E-002   1.4013597516037812E-002   1.3839789048765094E-002   1.3657622272962910E-002   1.3467212153619651E-002   1.3268678635508319E-002   1.3062146572350275E-002   1.2847745655246934E-002   1.2625610335967985E-002   1.2395879749822369E-002   1.2158697633528143E-002   1.1914212242444044E-002   1.1662576263625185E-002   1.1403946727033987E-002   1.1138484914827551E-002   1.0866356266565569E-002   1.0587730284628061E-002   1.0302780434700426E-002   1.0011684046346864E-002   9.7146222106171409E-003   9.4117796752708760E-003   9.1033447395866551E-003   8.7895091459158081E-003   8.4704679710924657E-003   8.1464195151297325E-003   7.8175651900140031E-003   7.4841094058106794E-003   7.1462594574705218E-003   6.8042254092870735E-003   6.4582199800983509E-003   6.1084584269794073E-003   5.7551584295084668E-003   5.3985399735211048E-003   5.0388252349533036E-003   4.6762384614308372E-003   4.3110057978793526E-003   3.9433545168961470E-003   3.5735081548247671E-003   3.2016604019833861E-003   2.8278684422683442E-003   2.4517673717179833E-003   2.0721535120115930E-003   1.6867355999515832E-003   1.2920807035556037E-003   8.8349326489134405E-004   4.5482902923921209E-004   1.0422329093562333E-004   3.2594003633246160E-004   6.2337046056293310E-004   9.6831826902232798E-004   1.3409087423172927E-003   1.7275712092121864E-003   2.1195025393565547E-003   2.5117775930960651E-003   2.9023645103121165E-003   3.2906283175173634E-003   3.6763068093395024E-003   4.0591836246401947E-003   4.4390429556022681E-003   4.8156696857178938E-003   5.1888502829237071E-003   5.5583730205159831E-003   5.9240281156627272E-003   6.2856078606809973E-003   6.6429067522120189E-003   6.9957216177061188E-003   7.3438517410242543E-003   7.6870989862714012E-003   8.0252679197971855E-003   8.3581659321854129E-003   8.6856033569172597E-003   9.0073935890938595E-003   9.3233532018770493E-003   9.6333020610624986E-003   9.9370634383361134E-003   1.0234464122464648E-002   1.0525334528182162E-002   1.0809508803718226E-002   1.1086824935428230E-002   1.1357124850634781E-002   1.1620254518253659E-002   1.1876064046396850E-002   1.2124407778360768E-002   1.2365144385289462E-002   1.2598136956994188E-002   1.2823253089127240E-002   1.3040364968702312E-002   1.3249349456172732E-002   1.3450088164295715E-002   1.3642467535551317E-002   1.3826378914337467E-002   1.4001718618865122E-002   1.4168388007025912E-002   1.4326293542085700E-002   1.4475346852966253E-002   1.4615464792293920E-002   1.4746569491612460E-002   1.4868588412232708E-002   1.4981454393751981E-002   1.5085105699236045E-002   1.5179486055388214E-002   1.5264544693077586E-002   1.5340236378908911E-002   1.5406521449639832E-002   1.5463365837633636E-002   1.5510741096797842E-002   1.5548624422422552E-002   1.5576998669577125E-002   1.5595852366031393E-002   1.5605179723888141E-002   1.5604980644851052E-002   1.5595260725669080E-002   1.5576031256313239E-002   1.5547309217096350E-002   1.5509117271947981E-002   1.5461483756588346E-002   1.5404442665956031E-002   1.5338033635474813E-002   1.5262301920519750E-002   1.5177298371760906E-002   1.5083079407525624E-002   1.4979706982120922E-002   1.4867248551358098E-002   1.4745777034483792E-002   1.4615370772721487E-002   1.4476113484713810E-002   1.4328094218334864E-002   1.4171407300004213E-002   1.4006152279366080E-002   1.3832433873203986E-002   1.3650361903288055E-002   1.3460051233781800E-002   1.3261621703892890E-002   1.3055198058696427E-002   1.2840909875807716E-002   1.2618891490831896E-002   1.2389281918232631E-002   1.2152224771048215E-002   1.1907868176434772E-002   1.1656364690114746E-002   1.1397871207142141E-002   1.1132548870192771E-002   1.0860562976841404E-002   1.0582082882202748E-002   1.0297281901827215E-002   1.0006337210439253E-002   9.7094297394611506E-003   9.4067440730912777E-003   9.0984683409641720E-003   8.7847941108979977E-003   8.4659162778908947E-003   8.1420329538941516E-003   7.8133453533887343E-003   7.4800576802241947E-003   7.1423770107545692E-003   6.8005131775437933E-003   6.4546786504851017E-003   6.1050884173591835E-003   5.7519598627191193E-003   5.3955126445914547E-003   5.0359685692957235E-003   4.6735514587941118E-003   4.3084869485646438E-003   3.9410015913213803E-003   3.5713174846661033E-003   3.1996252888017163E-003   2.8259786897393280E-003   2.4500144422766879E-003   2.0705381192909766E-003   1.6852690784453783E-003   1.2907888120289868E-003   8.8242605604094138E-004   4.5407160038868355E-004   1.0479948914410286E-004   3.2694709700997748E-004   6.2450239451350420E-004   9.6937580719780314E-004   1.3417690529702320E-003   1.7281663441242046E-003   2.1197989298888942E-003   2.5117571665012051E-003   2.9020170556535163E-003   3.2899492716935708E-003   3.6752948114772144E-003   4.0578386970503422E-003   4.4373658115689496E-003   4.8136615427746277E-003   5.1865127905488251E-003   5.5557082105635036E-003   5.9210383633127028E-003   6.2822958534944906E-003   6.6392754647867092E-003   6.9917742914784586E-003   7.3395918672123361E-003   7.6825302915959348E-003   8.0203943550607448E-003   8.3529916613451771E-003   8.6801327485341861E-003   9.0016312087795036E-003   9.3173038045535339E-003   9.6269705853716525E-003   9.9304550003799230E-003   1.0227584010441881E-002   1.0518188197532141E-002   1.0802101871783432E-002   1.1079163177196261E-002   1.1349214193923873E-002   1.1612101039110923E-002   1.1867673964808811E-002   1.2115787453818805E-002   1.2356300312042379E-002   1.2589075759972035E-002   1.2813981519023354E-002   1.3030889897827080E-002   1.3239677873382982E-002   1.3440227170638974E-002   1.3632424339204752E-002   1.3816160826363610E-002   1.3991333047155385E-002   1.4157842452754865E-002   1.4315595593422881E-002   1.4464504180408344E-002   1.4604485143738799E-002   1.4735460686231772E-002   1.4857358335931381E-002   1.4970110993191676E-002   1.5073656976360428E-002   1.5167940062361662E-002   1.5252909525298119E-002   1.5328520171290994E-002   1.5394732368963604E-002   1.5451512077965524E-002   1.5498830872769154E-002   1.5536665964487106E-002   1.5565000216481994E-002   1.5583822160590677E-002   1.5593126005800650E-002   1.5592911645129826E-002   1.5583184660807936E-002   1.5563956321955785E-002   1.5535243582404712E-002   1.5497069073241554E-002   1.5449461091675165E-002   1.5392453588184751E-002   1.5326086147270712E-002   1.5250403968297022E-002   1.5165457839478008E-002   1.5071304110972156E-002   1.4968004663167833E-002   1.4855626872255834E-002   1.4734243572084749E-002   1.4603933012774406E-002   1.4464778816529411E-002   1.4316869928878317E-002   1.4160300568667961E-002   1.3995170172769356E-002   1.3821583339314353E-002   1.3639649766527678E-002   1.3449484189882788E-002   1.3251206314301378E-002   1.3044940746124556E-002   1.2830816918477428E-002   1.2608969018204075E-002   1.2379535905484407E-002   1.2142661034434038E-002   1.1898492368459884E-002   1.1647182294511088E-002   1.1388887533803987E-002   1.1123769050876281E-002   1.0851991959250712E-002   1.0573725425836233E-002   1.0289142571979992E-002   9.9984203732280674E-003   9.7017395561225239E-003   9.3992844936961473E-003   9.0912430984831372E-003   8.7778067135280413E-003   8.4591700024375105E-003   8.1355308360776257E-003   7.8070901794204950E-003   7.4740519748970613E-003   7.1366230255347218E-003   6.7950128750257632E-003   6.4494336872856772E-003   6.1001001225222951E-003   5.7472292118196100E-003   5.3910402279941372E-003   5.0317545520269791E-003   4.6695955303407977E-003   4.3047882493156275E-003   3.9375585251713030E-003   3.5681270478190030E-003   3.1966815793819936E-003   2.8232726283998477E-003   2.4475392668413254E-003   2.0682975792213898E-003   1.6832796485067858E-003   1.2890842858187812E-003   8.8106810762780818E-004   4.5316097916334175E-004   1.0543884026326111E-004   3.2800659604448335E-004   6.2563248599567522E-004   9.7035064076456123E-004   1.3424508905717225E-003   1.7284800126766697E-003   2.1197084568242985E-003   2.5112446597677085E-003   2.9010733477450312E-003   3.2885708941543523E-003   3.6734814038372754E-003   4.0555912327949750E-003   4.4346859488521018E-003   4.8105514619580791E-003   5.1829751355755294E-003   5.5517460476642855E-003   5.9166551467455530E-003   6.2774953969955138E-003   6.6340619180272897E-003   6.9861521198931742E-003   7.3335658351847410E-003   7.6761054480376512E-003   8.0135760207337148E-003   8.3457854178365931E-003   8.6725444290645104E-003   8.9936668882620863E-003   9.3089697932576820E-003   9.6182734199565800E-003   9.9214014383134375E-003   1.0218181022815020E-002   1.0508442963000464E-002   1.0792021770978044E-002   1.1068755786370454E-002   1.1338487279601961E-002   1.1601062552492158E-002   1.1856332036040862E-002   1.2104150386161638E-002   1.2344376577258731E-002   1.2576873990969739E-002   1.2801510506394331E-002   1.3018158581828754E-002   1.3226695339876970E-002   1.3427002644388231E-002   1.3618967178154695E-002   1.3802480515031856E-002   1.3977439192004226E-002   1.4143744773616240E-002   1.4301303919763697E-002   1.4450028442838270E-002   1.4589835368661097E-002   1.4720646989131225E-002   1.4842390914210357E-002   1.4955000120287720E-002   1.5058412993833592E-002   1.5152573374226597E-002   1.5237430590197776E-002   1.5312939495937483E-002   1.5379060500585018E-002   1.5435759598021848E-002   1.5483008389193642E-002   1.5520784104135710E-002   1.5549069619324341E-002   1.5567853470415560E-002   1.5577129864909167E-002   1.5576898685611906E-002   1.5567165497910318E-002   1.5547941546869448E-002   1.5519243754343770E-002   1.5481094712409882E-002   1.5433522672767375E-002   1.5376561531300736E-002   1.5310250812843873E-002   1.5234635647986050E-002   1.5149766750078841E-002   1.5055700387082260E-002   1.4952498349648125E-002   1.4840227917760074E-002   1.4718961821627741E-002   1.4588778201112484E-002   1.4449760560739017E-002   1.4301997722576260E-002   1.4145583773937931E-002   1.3980618014586998E-002   1.3807204898138942E-002   1.3625453972603035E-002   1.3435479815680246E-002   1.3237401969487583E-002   1.3031344869374906E-002   1.2817437773782414E-002   1.2595814685516266E-002   1.2366614277663002E-002   1.2129979808566116E-002   1.1886059041646357E-002   1.1635004156417883E-002   1.1376971661560042E-002   1.1112122302301741E-002   1.0840620966986458E-002   1.0562636591127383E-002   1.0278342058057915E-002   9.9879140989137249E-003   9.6915331889579903E-003   9.3893834428624701E-003   9.0816525070823440E-003   8.7685314510416723E-003   8.4502146552508928E-003   8.1268996987889086E-003   7.7987872437423611E-003   7.4660809182450771E-003   7.1289871972664010E-003   6.7877152817392428E-003   6.4424769742449650E-003   6.0934865533915639E-003   5.7409606437468508E-003   5.3851180821664346E-003   5.0261797785544904E-003   4.6643685657563050E-003   4.2999089570046611E-003   3.9330260316816912E-003   3.5639391179844715E-003   3.1928332169619544E-003   2.8197559572155917E-003   2.4443493016999551E-003   2.0654409324736278E-003   1.6807774849957324E-003   1.2869775978085196E-003   8.7942881586913768E-004   4.5210367031625620E-004   1.0614693454913393E-004   3.2912721900535402E-004   6.2677127118515585E-004   9.7125428794075930E-004   1.3429661465758080E-003   1.7285240962952031E-003   2.1192427823644167E-003   2.5102514376407203E-003   2.8995444528077119E-003   3.2865039851993627E-003   3.6708771650594274E-003   4.0524516332655081E-003   4.4310136311075388E-003   4.8063496011412354E-003   5.1782473947257213E-003   5.5464965452649562E-003   5.9108884282976781E-003   6.2712164105285240E-003   6.6272759922991753E-003   6.9788649459689989E-003   7.3257834500957131E-003   7.6678342203582162E-003   8.0048226378917064E-003   8.3365568750839447E-003   8.6628480182378009E-003   8.9835101898763092E-003   9.2983606657728313E-003   9.6072199937773384E-003   9.9099121059964546E-003   1.0206264433225920E-002   1.0496108013227312E-002   1.0779277599733961E-002   1.1055611767047058E-002   1.1324953013735706E-002   1.1587147862587743E-002   1.1842046959508301E-002   1.2089505168270342E-002   1.2329381663997330E-002   1.2561540023763307E-002   1.2785848312932835E-002   1.3002179171716866E-002   1.3210409895617503E-002   1.3410422515570675E-002   1.3602103873334270E-002   1.3785345695800588E-002   1.3960044663507643E-002   1.4126102480159886E-002   1.4283425933311888E-002   1.4431926959648234E-002   1.4571522697752637E-002   1.4702135547083106E-002   1.4823693215706091E-002   1.4936128770747792E-002   1.5039380681384218E-002   1.5133392860779971E-002   1.5218114704381058E-002   1.5293501123311570E-002   1.5359512576894108E-002   1.5416115099168015E-002   1.5463280323714634E-002   1.5500985504720177E-002   1.5529213533208019E-002   1.5547952952373434E-002   1.5557197966894865E-002   1.5556948449555019E-002   1.5547209946245699E-002   1.5527993673643103E-002   1.5499316517645079E-002   1.5461201024646820E-002   1.5413675392242143E-002   1.5356773453938266E-002   1.5290534663415734E-002   1.5215004071089194E-002   1.5130232302696250E-002   1.5036275528475640E-002   1.4933195434753077E-002   1.4821059187181573E-002   1.4699939394506284E-002   1.4569914065839351E-002   1.4431066568012740E-002   1.4283485575719707E-002   1.4127265022295304E-002   1.3962504044784246E-002   1.3789306926083850E-002   1.3607783036301696E-002   1.3418046766940250E-002   1.3220217466098638E-002   1.3014419368944319E-002   1.2800781523394950E-002   1.2579437718120340E-002   1.2350526400682293E-002   1.2114190600054642E-002   1.1870577840193991E-002   1.1619840056115910E-002   1.1362133503126259E-002   1.1097618666660480E-002   1.0826460167916496E-002   1.0548826667279187E-002   1.0264890766259027E-002   9.9748289059500839E-003   9.6788212639458138E-003   9.3770516489884714E-003   9.0697073932930194E-003   8.7569792426468451E-003   8.4390612448670965E-003   8.1161506357727564E-003   7.7884477230055760E-003   7.4561557680214996E-003   7.1194808657007724E-003   6.7786318209748786E-003   6.4338200239774102E-003   6.0852593205293071E-003   5.7331658801848540E-003   5.3777580588896257E-003   5.0192562562874077E-003   4.6578827612038798E-003   4.2938614970073341E-003   3.9274168111244623E-003   3.5587667155378422E-003   3.1880935757058748E-003   2.8154424021962221E-003   2.4404585387281519E-003   2.0619822019620759E-003   1.6777762005241170E-003   1.2844812339712630E-003   8.7751849184999897E-004   4.5090628713284620E-004   1.0692677024071173E-004   3.3031412785478054E-004   6.2792564844116328E-004   9.7209491422489691E-004   1.3433238577633677E-003   1.7283082063845878E-003   2.1184118981747435E-003   2.5087877712002271E-003   2.8974408833020160E-003   3.2837592944990890E-003   3.6674930948835671E-003   4.0484311697674968E-003   4.4263604244791921E-003   4.8010678430803200E-003   5.1723417855413789E-003   5.5399722698712406E-003   5.9037511339968818E-003   6.2634721861372089E-003   6.6189313496951563E-003   6.9699268029868033E-003   7.3162591153305145E-003   7.6577313793670942E-003   7.9941493407346131E-003   8.3253215243511702E-003   8.6510593593731588E-003   8.9711772997299599E-003   9.2854929451239299E-003   9.5938271564048883E-003   9.8960041719197145E-003   1.0191851719240863E-002   1.0481201125432049E-002   1.0763887425384810E-002   1.1039749466976723E-002   1.1308630014205789E-002   1.1570375848109382E-002   1.1824837864507942E-002   1.2071871169798354E-002   1.2311335173913807E-002   1.2543093680032147E-002   1.2767014973270818E-002   1.2982971903498841E-002   1.3190841969784040E-002   1.3390507396573326E-002   1.3581855212213889E-002   1.3764777320561472E-002   1.3939170571779291E-002   1.4104936828396308E-002   1.4261983031582548E-002   1.4410221257872391E-002   1.4549568781604960E-002   1.4679948124892261E-002   1.4801287112071182E-002   1.4913518915311563E-002   1.5016582100229825E-002   1.5110420667306279E-002   1.5194984088561680E-002   1.5270227343193499E-002   1.5336110948388881E-002   1.5392600985833338E-002   1.5439669128052058E-002   1.5477292656663699E-002   1.5505454482132419E-002   1.5524143155221215E-002   1.5533352879332440E-002   1.5533083516034274E-002   1.5523340588761980E-002   1.5504135283587295E-002   1.5475484443640830E-002   1.5437410564484721E-002   1.5389941781053462E-002   1.5333111856446369E-002   1.5266960160662424E-002   1.5191531654811602E-002   1.5106876860855517E-002   1.5013051839413677E-002   1.4910118154521645E-002   1.4798142841608158E-002   1.4677198368246047E-002   1.4547362594428542E-002   1.4408718725930331E-002   1.4261355269594517E-002   1.4105365979778434E-002   1.3940849805469085E-002   1.3767910833639679E-002   1.3586658227272508E-002   1.3397206163692416E-002   1.3199673766987580E-002   1.2994185038889716E-002   1.2780868787182320E-002   1.2559858548832875E-002   1.2331292514163428E-002   1.2095313443611505E-002   1.1852068586679088E-002   1.1601709593227844E-002   1.1344392426631350E-002   1.1080277271270561E-002   1.0809528438935762E-002   1.0532314272399645E-002   1.0248807046775998E-002   9.9591828680879180E-003   9.6636215702705364E-003   9.3623066090386675E-003   9.0554249542494081E-003   8.7431669797758960E-003   8.4257263509817104E-003   8.1032999104139747E-003   7.7760875609302893E-003   7.4442921466588152E-003   7.1081193313247137E-003   6.7677774743336583E-003   6.4234775033465974E-003   6.0754327841413269E-003   5.7238589861235145E-003   5.3689739433327999E-003   5.0109975097323012E-003   4.6501514036123848E-003   4.2866589431707069E-003   3.9207437468534723E-003   3.5526225477446327E-003   3.1824751833360310E-003   2.8103442728427130E-003   2.4358789595312624E-003   2.0579328182641354E-003   1.6742863127667540E-003   1.2816042822980933E-003   8.7534412336981449E-004   4.4957297490466619E-004   1.0777966082042845E-004   3.3156990753013815E-004   6.2909954847234495E-004   9.7287764906717200E-004   1.3435301465163363E-003   1.7278392619308747E-003   2.1172233671105101E-003   2.5068617720906960E-003   2.8947712499149958E-003   3.2803459086622189E-003   3.6633387505095039E-003   4.0435398756225593E-003   4.4207368499882271E-003   4.7947172098393720E-003   5.1652698439761391E-003   5.5321852825450657E-003   5.8952558586090609E-003   6.2542758589869685E-003   6.6090416696877874E-003   6.9593519165817019E-003   7.3050076027648680E-003   7.6458122413526342E-003   7.9815719863488566E-003   8.3120957597732081E-003   8.6371953763655362E-003   8.9566856665305172E-003   9.2703845950163899E-003   9.5781133798573670E-003   9.8796966061036606E-003   1.0174962339390525E-002   1.0463742236379137E-002   1.0745871652032002E-002   1.1021189746083349E-002   1.1289539585644714E-002   1.1550768245827792E-002   1.1804726908134167E-002   1.2051270955700799E-002   1.2290260065949465E-002   1.2521558301634372E-002   1.2745034196597005E-002   1.2960560842624314E-002   1.3168015968661240E-002   1.3367282022156202E-002   1.3558246243290606E-002   1.3740800738496040E-002   1.3914842550888817E-002   1.4080273726524428E-002   1.4237001377890857E-002   1.4384937746315551E-002   1.4524000256864733E-002   1.4654111574629369E-002   1.4775199654914473E-002   1.4887197791104034E-002   1.4990044659113577E-002   1.5083684358101146E-002   1.5168066449356088E-002   1.5243145989106699E-002   1.5308883560618214E-002   1.5365245301801667E-002   1.5412202928025198E-002   1.5449733755114603E-002   1.5477820713592827E-002   1.5496452365580837E-002   1.5505622913159267E-002   1.5505332204405642E-002   1.5495585740484707E-002   1.5476394670353888E-002   1.5447775791920693E-002   1.5409751541637484E-002   1.5362349985513335E-002   1.5305604804964901E-002   1.5239555279466077E-002   1.5164246264147890E-002   1.5079728169020201E-002   1.4986056926648228E-002   1.4883293965164940E-002   1.4771506171559812E-002   1.4650765854691161E-002   1.4521150703535435E-002   1.4382743744760007E-002   1.4235633292077748E-002   1.4079912898332075E-002   1.3915681300055605E-002   1.3743042360185698E-002   1.3562105008925796E-002   1.3372983179410713E-002   1.3175795741593055E-002   1.2970666433667066E-002   1.2757723788896475E-002   1.2537101060954903E-002   1.2308936145864147E-002   1.2073371501797742E-002   1.1830554063963550E-002   1.1580635161164449E-002   1.1323770423817714E-002   1.1060119695504828E-002   1.0789846936488490E-002   1.0513120129895831E-002   1.0230111180178081E-002   9.9409958144193733E-003   9.6459534767920907E-003   9.3451672240602579E-003   9.0388236166067393E-003   8.7271126084078610E-003   8.4102274340957239E-003   8.0883644942029154E-003   7.7617232375914724E-003   7.4305060419017632E-003   7.0949180910466203E-003   6.7551672502221272E-003   6.4114639379484195E-003   6.0640209944387014E-003   5.7130535463393306E-003   5.3587788671392023E-003   5.0014162318383348E-003   4.6411867616072133E-003   4.2783131527460994E-003   3.9130182918995227E-003   3.5455176590502568E-003   3.1759886542502835E-003   2.8044717023910093E-003   2.4306201116603421E-003   2.0533015583796832E-003   1.6703155597468933E-003   1.2783531018395466E-003   8.7291031998562585E-004   4.4810632059780198E-004   1.0870645145288904E-004   3.3289621044652051E-004   6.3029567959604904E-004   9.7360628615295042E-004   1.3435898165379268E-003   1.7271229632072060E-003   2.1156836760476416E-003   2.5044806347574999E-003   2.8915434036521637E-003   3.2762723035729691E-003   3.6584232150090878E-003   4.0377874348095366E-003   4.4141531933187261E-003   4.7873085935884463E-003   5.1570430748474339E-003   5.5231477067061441E-003   5.8854153494386496E-003   6.2436408038285540E-003   6.5976209565246080E-003   6.9471549212700712E-003   7.2920441758576038E-003   7.6320926962930580E-003   7.9671070875656502E-003   8.2968967111735070E-003   8.6212738110100773E-003   8.9400536351835758E-003   9.2530545570475020E-003   9.5600981919141681E-003   9.8610095133608855E-003   1.0155616965247138E-002   1.0443752572676379E-002   1.0725252050164946E-002   1.0999954906517284E-002   1.1267704548771129E-002   1.1528348382394804E-002   1.1781737909149714E-002   1.2027728822726846E-002   1.2266181101676432E-002   1.2496959098545646E-002   1.2719931628710213E-002   1.2934972053063376E-002   1.3141958361182260E-002   1.3340773249303939E-002   1.3531304195708249E-002   1.3713443535460224E-002   1.3887088527248181E-002   1.4052141422943087E-002   1.4208509529968105E-002   1.4356105271063013E-002   1.4494846243759629E-002   1.4624655272161502E-002   1.4745460459685944E-002   1.4857195235329135E-002   1.4959798398816004E-002   1.5053214161709572E-002   1.5137392184056853E-002   1.5212287609791653E-002   1.5277861097099998E-002   1.5334078845987364E-002   1.5380912621898779E-002   1.5418339777773460E-002   1.5446343269241214E-002   1.5464911669908321E-002   1.5474039180981003E-002   1.5473725638178171E-002   1.5463976514770550E-002   1.5444802922493894E-002   1.5416221606061653E-002   1.5378254938117231E-002   1.5330930907804186E-002   1.5274283105883191E-002   1.5208350709447038E-002   1.5133178459339813E-002   1.5048816635763101E-002   1.4955321033317259E-002   1.4852752925621909E-002   1.4741179035360014E-002   1.4620671493583787E-002   1.4491307800030551E-002   1.4353170778816399E-002   1.4206348530535651E-002   1.4050934381930807E-002   1.3887026831870375E-002   1.3714729494145983E-002   1.3534151038017861E-002   1.3345405123800169E-002   1.3148610338554689E-002   1.2943890124389623E-002   1.2731372709075206E-002   1.2511191028500096E-002   1.2283482651345323E-002   1.2048389695412970E-002   1.1806058747975245E-002   1.1556640775507027E-002   1.1300291039178623E-002   1.1037168999640107E-002   1.0767438226528508E-002   1.0491266299152952E-002   1.0208824710236791E-002   9.9202887624677549E-003   9.6258374666685353E-003   9.3256534343885700E-003   9.0199227706475871E-003   8.7088349624706296E-003   8.3925827667541142E-003   8.0713620939985575E-003   7.7453718915331260E-003   7.4148140225844816E-003   7.0798931438280366E-003   6.7408165798799047E-003   6.3977941942925387E-003   6.0510382582483757E-003   5.7007633146074488E-003   5.3471860382997005E-003   4.9905250922269995E-003   4.6310009727680290E-003   4.2688357336403970E-003   3.9042515194452065E-003   3.5374625722528752E-003   3.1686439298612978E-003   2.7978339992960621E-003   2.4246905805674068E-003   2.0480961400436981E-003   1.6658705984329836E-003   1.2747330663992473E-003   8.7022095666716703E-004   4.4650856589120713E-004   1.0970787789621461E-004   3.3429437468146528E-004   6.3151627133284371E-004   9.7428405888599912E-004   1.3435071096575824E-003   1.7261645054511554E-003   2.1137989005813873E-003   2.5016512531420565E-003   2.8877650110590292E-003   3.2715468836108652E-003   3.6527556064639422E-003   4.0311836645584576E-003   4.4066199637263770E-003   4.7788531928572020E-003   5.1476733656249385E-003   5.5128721197421626E-003   5.8742428744222863E-003   6.2315809793489496E-003   6.5846838592220625E-003   6.9333511541800341E-003   7.2773848572036393E-003   7.6165894481372565E-003   7.9507720240710178E-003   8.2797424283459486E-003   8.6033133748969481E-003   8.9213005719952498E-003   9.2335228417618209E-003   9.5398022385149162E-003   9.8399641638174939E-003   1.0133837479691765E-002   1.0421254618508624E-002   1.0702051691999670E-002   1.0976068595620836E-002   1.1243149112762585E-002   1.1503141014270191E-002   1.1755896157013779E-002   1.2001270578611667E-002   1.2239124590781914E-002   1.2469322868397859E-002   1.2691734537329413E-002   1.2906233257951372E-002   1.3112697308284238E-002   1.3311009659774165E-002   1.3501058056345383E-002   1.3682735083999531E-002   1.3855938242742227E-002   1.4020570011883504E-002   1.4176537913482501E-002   1.4323754574634640E-002   1.4462137780861029E-002   1.4591610534907429E-002   1.4712101102884567E-002   1.4823543065537126E-002   1.4925875359669272E-002   1.5019042320790321E-002   1.5102993719808444E-002   1.5177684797522739E-002   1.5243076295253344E-002   1.5299134482381738E-002   1.5345831180851532E-002   1.5383143783887998E-002   1.5411055276049468E-002   1.5429554244075161E-002   1.5438634889374137E-002   1.5438297032492887E-002   1.5428546118930964E-002   1.5409393217352019E-002   1.5380855016254080E-002   1.5342953817340188E-002   1.5295717524208663E-002   1.5239179630037958E-002   1.5173379197980341E-002   1.5098360841954594E-002   1.5014174702898536E-002   1.4920876418348189E-002   1.4818527095873141E-002   1.4707193274629271E-002   1.4586946890385893E-002   1.4457865233985401E-002   1.4320030906343817E-002   1.4173531772587317E-002   1.4018460910017710E-002   1.3854916555522123E-002   1.3683002047336662E-002   1.3502825766996712E-002   1.3314501074317198E-002   1.3118146241917483E-002   1.2913884387724783E-002   1.2701843399759855E-002   1.2482155865169514E-002   1.2254958988594578E-002   1.2020394515274396E-002   1.1778608644517713E-002   1.1529751946644906E-002   1.1273979271745005E-002   1.1011449660724509E-002   1.0742326249552042E-002   1.0466776174660158E-002   1.0184970472453952E-002   9.8970839798288579E-003   9.6032952287955775E-003   9.3037863418632960E-003   8.9987429227162963E-003   8.6883539461334869E-003   8.3728116440801859E-003   8.0523113911961375E-003   7.7270515860910771E-003   7.3972335311210113E-003   7.0630613097660833E-003   6.7247416600746401E-003   6.3824838469891398E-003   6.0364995293773205E-003   5.6870026260497086E-003   5.3342091757311860E-003   4.9783371947760002E-003   4.6196065248821361E-003   4.2582385517996868E-003   3.8944546609480379E-003   3.5284678615175591E-003   3.1604508941241172E-003   2.7904403098890640E-003   2.4180987018299627E-003   2.0423239765186840E-003   1.6609577786394214E-003   1.2707493066070052E-003   8.6727979027195756E-004   4.4478196822095306E-004   1.1078457799218455E-004   3.3576553393155351E-004   6.3276325902883457E-004   9.7491386076509201E-004   1.3432859297967115E-003   1.7249687886021770E-003   2.1115748909972254E-003   2.4983803825795459E-003   2.8834436933922181E-003   3.2661781022544911E-003   3.6463451838897321E-003   4.0237386101971140E-003   4.3981479800729861E-003   4.7693625917546445E-003   5.1371730607610022E-003   5.5013716222327425E-003   5.8617522873554151E-003   6.2181109896060072E-003   6.5702457282301729E-003   6.9179567083886839E-003   7.2610464773159578E-003   7.5993200586416121E-003   7.9325850827619560E-003   8.2606519148605839E-003   8.5833337803371546E-003   8.9004468879636534E-003   9.2118105492678959E-003   9.5172472974046629E-003   9.8165830015912725E-003   1.0109646980350773E-002   1.0396272112430216E-002   1.0676294943278819E-002   1.0949555792623356E-002   1.1215898855217787E-002   1.1475172302695125E-002   1.1727228380796428E-002   1.1971923504630944E-002   1.2209118350510750E-002   1.2438677947159249E-002   1.2660471760494674E-002   1.2874373780486947E-002   1.3080262599150627E-002   1.3278021492914238E-002   1.3467538494059794E-002   1.3648706466291016E-002   1.3821423172904579E-002   1.3985591342514647E-002   1.4141118735098490E-002   1.4287918197525618E-002   1.4425907726901110E-002   1.4555010517274591E-002   1.4675155017059738E-002   1.4786274970920554E-002   1.4888309467708249E-002   1.4981202978396557E-002   1.5064905395969885E-002   1.5139372067421941E-002   1.5204563826204942E-002   1.5260447017460654E-002   1.5306993524839274E-002   1.5344180787711048E-002   1.5371991821689024E-002   1.5390415228069942E-002   1.5399445209557772E-002   1.5399081570160733E-002   1.5389329726066492E-002   1.5370200698367364E-002   1.5341711114690570E-002   1.5303883199660029E-002   1.5256744764445329E-002   1.5200329194309026E-002   1.5134675429044786E-002   1.5059827945253568E-002   1.4975836728205738E-002   1.4882757249105261E-002   1.4780650429618070E-002   1.4669582611149840E-002   1.4549625515509340E-002   1.4420856204503396E-002   1.4283357036563499E-002   1.4137215618278215E-002   1.3982524755159681E-002   1.3819382396874524E-002   1.3647891581816979E-002   1.3468160375643884E-002   1.3280301809557610E-002   1.3084433814476687E-002   1.2880679150641533E-002   1.2669165338051624E-002   1.2450024579117674E-002   1.2223393683847505E-002   1.1989413986911557E-002   1.1748231266573705E-002   1.1499995657054313E-002   1.1244861562102360E-002   1.0982987561399454E-002   1.0714536319201412E-002   1.0439674486545231E-002   1.0158572603143234E-002   9.8714049962311812E-003   9.5783496766709830E-003   9.2795882333781832E-003   8.9753057244773560E-003   8.6656905667037709E-003   8.3509344226965487E-003   8.0312320845772889E-003   7.7067813568552912E-003   7.3777829356198865E-003   7.0444402852797294E-003   6.7069595135254845E-003   6.3655492421748061E-003   6.0204204765124669E-003   5.6717864699776799E-003   5.3198625871367367E-003   4.9648661622234969E-003   4.6070163489177474E-003   4.2465338356463822E-003   3.8836392247058038E-003   3.5185442902995745E-003   3.1514195331084627E-003   2.7822998029209123E-003   2.4108527687064507E-003   2.0359923988646500E-003   1.6555833614151361E-003   1.2664068926677707E-003   8.6409056848313348E-004   4.4292880732155204E-004   1.1193707350387605E-004   3.3731063369735192E-004   6.3403833876141125E-004   9.7549832463594832E-004   1.3429299304617004E-003   1.7235404998047210E-003   2.1090173437429138E-003   2.4946746962375421E-003   2.8785870688267101E-003   3.2601744919316111E-003   3.6392013666026735E-003   4.0154625566409807E-003   4.3887483767173219E-003   4.7588487624505849E-003   5.1255549604170003E-003   5.4886598357104521E-003   5.8479580243728790E-003   6.2032460792720290E-003   6.5543226109845421E-003   6.9009884271722388E-003   7.2430466688174766E-003   7.5803029421465107E-003   7.9125654508946930E-003   8.2396451221400380E-003   8.5613557331475354E-003   8.8775140322790991E-003   9.1879398611783847E-003   9.4924562702770610E-003   9.7908896355941577E-003   1.0083069770896569E-002   1.0368830037579269E-002   1.0648007453496922E-002   1.0920442797079599E-002   1.1185980710743504E-002   1.1444469801362267E-002   1.1695762736957938E-002   1.1939716342116324E-002   1.2176191690986826E-002   1.2405054194843945E-002   1.2626173691465792E-002   1.2839424526376764E-002   1.3044685636652176E-002   1.3241840626200929E-002   1.3430777844097963E-002   1.3611390454607797E-002   1.3783576506884998E-002   1.3947239002865985E-002   1.4102285957288352E-002   1.4248630461833223E-002   1.4386190737241678E-002   1.4514890191644536E-002   1.4634657467141987E-002   1.4745426489959801E-002   1.4847136512378789E-002   1.4939732154533925E-002   1.5023163440842202E-002   1.5097385835346588E-002   1.5162360269911856E-002   1.5218053175227064E-002   1.5264436499509537E-002   1.5301487734988906E-002   1.5329189928663944E-002   1.5347531701271233E-002   1.5356507254344620E-002   1.5356116376944284E-002   1.5346364450884276E-002   1.5327262449000845E-002   1.5298826931579468E-002   1.5261080040020802E-002   1.5214049486192316E-002   1.5157768537644389E-002   1.5092276002552252E-002   1.5017616205534684E-002   1.4933838967803120E-002   1.4840999575841923E-002   1.4739158753010823E-002   1.4628382625364478E-002   1.4508742682385029E-002   1.4380315738972582E-002   1.4243183889033784E-002   1.4097434460363212E-002   1.3943159962761381E-002   1.3780458035525328E-002   1.3609431390515292E-002   1.3430187751883343E-002   1.3242839795166550E-002   1.3047505078304406E-002   1.2844305976703219E-002   1.2633369608144013E-002   1.2414827760935554E-002   1.2188816814427128E-002   1.1955477660072628E-002   1.1714955618091355E-002   1.1467400351662854E-002   1.1212965778626960E-002   1.0951809980700278E-002   1.0684095109919856E-002   1.0409987291767453E-002   1.0129656528492376E-002   9.8432765951792789E-003   9.5510249395122371E-003   9.2530825727514809E-003   8.9496339641157441E-003   8.6408669281640149E-003   8.3269725126459970E-003   8.0081448832894919E-003   7.6845812050188034E-003   7.3564815226091484E-003   7.0240486374489042E-003   6.6874879822489963E-003   6.3470074931249731E-003   6.0028174788289701E-003   5.6551304874356279E-003   5.3041611697248192E-003   4.9501261400726748E-003   4.5932438290824384E-003   4.2337341935751172E-003   3.8718170240136518E-003   3.5077028512847108E-003   3.1415599900100899E-003   2.7734217386650717E-003   2.4029611127532879E-003   2.0291087412663833E-003   1.6497535963281296E-003   1.2617108875786487E-003   8.6065704387100483E-004   4.4095137143629337E-004   1.1316576908426690E-004   3.3893044315513876E-004   6.3534299987422216E-004   9.7603987061312125E-004   1.3424425695026665E-003   1.7218841678586783E-003   2.1061318492152648E-003   2.4905408243549587E-003   2.8732027818325623E-003   3.2535446838153348E-003   3.6313337464024542E-003   4.0063660340152740E-003   4.3784326043732058E-003   4.7473240613253864E-003   5.1128323155482658E-003   5.4747508945427459E-003   5.8328750950397135E-003   6.1870021241937634E-003   6.5369312412503211E-003   6.8824638944101624E-003   7.2234038556762137E-003   7.5595573545431671E-003   7.8907332057419621E-003   8.2167429389463642E-003   8.5374009212875190E-003   8.8525244818610238E-003   9.1619340295031604E-003   9.4654531718102453E-003   9.7629088295263511E-003   1.0054131348705586E-002   1.0338954611618489E-002   1.0617216143346986E-002   1.0888757217897060E-002   1.1153422959745529E-002   1.1411062444656728E-002   1.1661528796149012E-002   1.1904679281498631E-002   1.2140375401958003E-002   1.2368482983810991E-002   1.2588872264249429E-002   1.2801417974067086E-002   1.3005999420772407E-002   1.3202500564185926E-002   1.3390810093277250E-002   1.3570821497371433E-002   1.3742433135393362E-002   1.3905548301631265E-002   1.4060075290067475E-002   1.4205927451316325E-002   1.4343023253243548E-002   1.4471286330163480E-002   1.4590645537592595E-002   1.4701034994730411E-002   1.4802394132424124E-002   1.4894667730271705E-002   1.4977805956782830E-002   1.5051764400284717E-002   1.5116504101914674E-002   1.5171991581186317E-002   1.5218198860704357E-002   1.5255103485331989E-002   1.5282688540879663E-002   1.5300942665827211E-002   1.5309860062589331E-002   1.5309440503786520E-002   1.5299689335635469E-002   1.5280617477464287E-002   1.5252241418836854E-002   1.5214583211483168E-002   1.5167670459718119E-002   1.5111536306525730E-002   1.5046219415662532E-002   1.4971763951650729E-002   1.4888219556043580E-002   1.4795641318566255E-002   1.4694089749135081E-002   1.4583630740424763E-002   1.4464335533875855E-002   1.4336280676769592E-002   1.4199547979763694E-002   1.4054224469312149E-002   1.3900402337395340E-002   1.3738178888984515E-002   1.3567656483903789E-002   1.3388942479717419E-002   1.3202149166807398E-002   1.3007393703841935E-002   1.2804798049679628E-002   1.2594488890993821E-002   1.2376597568021286E-002   1.2151259997665448E-002   1.1918616594059100E-002   1.1678812183732235E-002   1.1431995922758287E-002   1.1178321206735647E-002   1.0917945580549288E-002   1.0651030645160764E-002   1.0377741961919984E-002   1.0098248952818717E-002   9.8127248021264990E-003   9.5213463496636452E-003   9.2242939888722286E-003   8.9217515550827076E-003   8.6139062178210157E-003   8.3009483663086803E-003   7.9830714946217407E-003   7.6604720848728047E-003   7.3333494858321968E-003   7.0019057918219718E-003   6.6663457170655360E-003   6.3268764688561296E-003   5.9837076173737958E-003   5.6370509636998190E-003   5.2871204047082732E-003   4.9341317959914199E-003   4.5783028063658970E-003   4.2198526242372414E-003   3.8590001948935193E-003   3.4959547941077196E-003   3.1308826017811819E-003   2.7638155147733656E-003   2.3944321561018833E-003   2.0216803935829697E-003   1.6434747671905114E-003   1.2566663773422304E-003   8.5698298473801948E-004   4.3885194894499602E-004   1.1447095198735546E-004   3.4062556841596425E-004   6.3667854953486369E-004   9.7654074063435736E-004   1.3418271491056899E-003   1.7200042033980179E-003   2.1029239291254775E-003   2.4859853856731284E-003   2.8672985281268382E-003   3.2462974260092370E-003   3.6227520992604401E-003   3.9964598241502003E-003   4.3672124316342931E-003   4.7348012282499852E-003   5.0990188225139566E-003   5.4596594406506327E-003   5.8165190743192374E-003   6.1693956227540925E-003   6.5180890302584116E-003   6.8624014231724040E-003   7.2021372440267406E-003   7.5371033820658129E-003   7.8671093040978413E-003   8.1919671793742044E-003   8.5114920053521725E-003   8.8255017289134985E-003   9.1338173656976274E-003   9.4362631183845247E-003   9.7326664891143055E-003   1.0022858394594381E-002   1.0306673273075995E-002   1.0583949193944231E-002   1.0854527960807436E-002   1.1118255215192163E-002   1.1374980534702872E-002   1.1624557532046387E-002   1.1866843947106354E-002   1.2101701741188631E-002   1.2328997184194446E-002   1.2548600941351129E-002   1.2760388157937563E-002   1.2964238537621631E-002   1.3160036422277477E-002   1.3347670865827443E-002   1.3527035705814150E-002   1.3698029633151920E-002   1.3860556257774492E-002   1.4014524169472020E-002   1.4159847001662396E-002   1.4296443482222365E-002   1.4424237493164238E-002   1.4543158114241561E-002   1.4653139676035876E-002   1.4754121797862507E-002   1.4846049433169750E-002   1.4928872902905566E-002   1.5002547930452304E-002   1.5067035673647367E-002   1.5122302748134364E-002   1.5168321255315143E-002   1.5205068798994414E-002   1.5232528504306120E-002   1.5250689030657016E-002   1.5259544582082729E-002   1.5259094912266014E-002   1.5249345330857700E-002   1.5230306700437457E-002   1.5201995433865911E-002   1.5164433487954265E-002   1.5117648352658108E-002   1.5061673036016965E-002   1.4996546049392212E-002   1.4922311384811371E-002   1.4839018491701800E-002   1.4746722250756378E-002   1.4645482940623900E-002   1.4535366207397094E-002   1.4416443024783648E-002   1.4288789655126699E-002   1.4152487604601277E-002   1.4007623578033007E-002   1.3854289427145366E-002   1.3692582097762918E-002   1.3522603575266023E-002   1.3344460821900328E-002   1.3158265717863910E-002   1.2964134993482812E-002   1.2762190161717257E-002   1.2552557447515628E-002   1.2335367711619222E-002   1.2110756376801618E-002   1.1878863344050472E-002   1.1639832913922066E-002   1.1393813698494737E-002   1.1140958534347600E-002   1.0881424392810868E-002   1.0615372285311647E-002   1.0342967168664008E-002   1.0064377847006117E-002   9.7797768700482179E-003   9.4893404316694907E-003   9.1932482622708034E-003   8.8916835234253144E-003   8.5848326949702347E-003   8.2728854648056738E-003   7.9560346124910586E-003   7.6344758922834155E-003   7.3084079142265723E-003   6.9780320215690472E-003   6.6435521668142261E-003   6.3051747853387630E-003   5.9631086664994615E-003   5.6175648223038555E-003   5.2687563545009419E-003   4.9168983191375248E-003   4.5622075830183684E-003   4.2049025262370365E-003   3.8452012123488255E-003   3.4833116476213066E-003   3.1193979288740015E-003   2.7534907012695953E-003   2.3852744491586475E-003   2.0137148389922088E-003   1.6367532242675953E-003   1.2512784937213084E-003   8.5307218585867206E-004   4.3663283312284085E-004   1.1585279967851747E-004   3.4239646387812517E-004   6.3804613251339237E-004   9.7700302445757892E-004   1.3410868455574487E-003   1.7179049298423621E-003   2.0993990654789574E-003   2.4810150131531206E-003   2.8608820753457387E-003   3.2384415994344273E-003   3.6134663962923419E-003   3.9857549669634063E-003   4.3550999482103725E-003   4.7212933852138761E-003   5.0841286214768910E-003   5.4434006171093507E-003   5.7989060967849060E-003   6.1504436876780311E-003   6.4978140572733434E-003   6.8408200480429837E-003   7.1792668100277846E-003   7.5129619324024732E-003   7.8417155704577635E-003   8.1653405730434114E-003   8.4836526051853545E-003   8.7964702704246278E-003   9.1036152290430161E-003   9.4049123150465874E-003   9.7001896510703345E-003   9.9892787587591014E-003   1.0272014670247631E-002   1.0548236032663527E-002   1.0817785215429421E-002   1.1080508409485490E-002   1.1336255728613076E-002   1.1584881305426564E-002   1.1826243385321900E-002   1.2060204418841480E-002   1.2286631149131977E-002   1.2505394699276251E-002   1.2716370654465070E-002   1.2919439142653810E-002   1.3114484912612467E-002   1.3301397407374571E-002   1.3480070836791702E-002   1.3650404245894476E-002   1.3812301579524844E-002   1.3965671747032449E-002   1.4110428678670517E-002   1.4246491385371152E-002   1.4373784007552626E-002   1.4492235870406267E-002   1.4601781524342217E-002   1.4702360795202707E-002   1.4793918817841978E-002   1.4876406078164206E-002   1.4949778444521944E-002   1.5013997196431927E-002   1.5069029056425487E-002   1.5114846206370935E-002   1.5151426315574368E-002   1.5178752550668750E-002   1.5196813593906400E-002   1.5205603650546795E-002   1.5205122455706821E-002   1.5195375279421885E-002   1.5176372923689896E-002   1.5148131721435143E-002   1.5110673527660434E-002   1.5064025709709716E-002   1.5008221134201527E-002   1.4943298148972495E-002   1.4869300562185661E-002   1.4786277620726956E-002   1.4694283979321238E-002   1.4593379674505746E-002   1.4483630086765953E-002   1.4365105905942283E-002   1.4237883090405384E-002   1.4102042823118444E-002   1.3957671465160693E-002   1.3804860505974126E-002   1.3643706510770098E-002   1.3474311062386279E-002   1.3296780706217204E-002   1.3111226882291160E-002   1.2917765866325592E-002   1.2716518696288925E-002   1.2507611104167177E-002   1.2291173442466496E-002   1.2067340604198451E-002   1.1836251947756615E-002   1.1598051210592458E-002   1.1352886426853642E-002   1.1100909838621137E-002   1.0842277805487160E-002   1.0577150712027084E-002   1.0305692872630112E-002   1.0028072432482771E-002   9.7444612688484811E-003   9.4550348864254341E-003   9.1599723136679134E-003   8.8594559942809237E-003   8.5536716778824851E-003   8.2428083072100811E-003   7.9270579042010625E-003   7.6066154530520236E-003   7.2816787808878403E-003   6.9524484368997386E-003   6.6191275688153861E-003   6.2819217970455365E-003   5.9410390871115770E-003   5.5966896199582672E-003   5.2490856599115288E-003   4.8984414213306127E-003   4.5449729270631012E-003   4.1888977067207067E-003   3.8304329038220120E-003   3.4697852387901573E-003   3.1071167780769016E-003   2.7424570671005510E-003   2.3754966992196036E-003   2.0052196812394008E-003   1.6295954078235364E-003   1.2455524313892408E-003   8.4892847852990894E-004   4.3429632354474723E-004   1.1731138218018522E-004   3.4424344246419825E-004   6.3944674655247447E-004   9.7742867966865710E-004   1.3402247321638860E-003   1.7155906070476235E-003   2.0955627235592633E-003   2.4756363742612919E-003   2.8539612804121539E-003   3.2299862313007743E-003   3.6034868136206599E-003   3.9742627665905195E-003   4.3421075672717135E-003   4.7068140374314504E-003   5.0681762925579577E-003   5.4259900652928739E-003   5.7800528496481096E-003   6.1301640392328327E-003   6.4761250619705946E-003   6.8177395141587604E-003   7.1548132923597851E-003   7.4871547222339352E-003   7.8145746872331223E-003   8.1368867526313560E-003   8.4539072898481837E-003   8.7654555957229485E-003   9.0713540130038517E-003   9.3714280446947074E-003   9.6655064685210457E-003   9.9534214493111062E-003   1.0235008646027444E-002   1.0510107320897299E-002   1.0778560440564799E-002   1.1040214780646762E-002   1.1294921022791504E-002   1.1542533851050973E-002   1.1782912048197147E-002   1.2015918582478302E-002   1.2241420700869643E-002   1.2459290011095581E-002   1.2669402566325982E-002   1.2871638944809249E-002   1.3065884326711519E-002   1.3252028569147756E-002   1.3429966276677585E-002   1.3599596869969810E-002   1.3760824651627535E-002   1.3913558866890163E-002   1.4057713765888380E-002   1.4193208654461831E-002   1.4319967954080415E-002   1.4437921244057961E-002   1.4547003314842488E-002   1.4647154205629453E-002   1.4738319248772280E-002   1.4820449103471744E-002   1.4893499790927633E-002   1.4957432724337860E-002   1.5012214733469587E-002   1.5057818093252129E-002   1.5094220536253422E-002   1.5121405278104072E-002   1.5139361022183495E-002   1.5148081978015926E-002   1.5147567859463584E-002   1.5137823895659541E-002   1.5118860824694214E-002   1.5090694894308920E-002   1.5053347851634424E-002   1.5006846935976648E-002   1.4951224861689094E-002   1.4886519804747839E-002   1.4812775379044629E-002   1.4730040614250345E-002   1.4638369929960815E-002   1.4537823101283320E-002   1.4428465230224008E-002   1.4310366704961663E-002   1.4183603161415398E-002   1.4048255439593538E-002   1.3904409536533241E-002   1.3752156558472617E-002   1.3591592663879576E-002   1.3422819013504755E-002   1.3245941705747166E-002   1.3061071718150463E-002   1.2868324841725981E-002   1.2667821611243746E-002   1.2459687238077388E-002   1.2244051531685340E-002   1.2021048828586928E-002   1.1790817907308432E-002   1.1553501911658465E-002   1.1309248261942628E-002   1.1058208569779321E-002   1.0800538547464794E-002   1.0536397915380802E-002   1.0265950306377947E-002   9.9893631697290930E-003   9.7068076684992954E-003   9.4184585801253551E-003   9.1244941887156372E-003   8.8250961800292183E-003   8.5204495305686578E-003   8.2107423966031601E-003   7.8961659998085798E-003   7.5769145110404779E-003   7.2531849321270103E-003   6.9251769751668135E-003   6.5930929397393090E-003   6.2571375885514813E-003   5.9175180205610078E-003   5.5744435423603911E-003   5.2281255380788039E-003   4.8787773373554777E-003   4.5266140760773788E-003   4.1718523891590975E-003   3.8147084602751791E-003   3.4553877073374706E-003   3.0940502206092679E-003   2.7307246005961461E-003   2.3651077913226515E-003   1.9962026648373543E-003   1.6220078655504455E-003   1.2394934610172048E-003   8.4455573837233233E-004   4.3184473046831151E-004   1.1884666638972696E-004   3.4616668375919701E-004   6.4088125463424017E-004   9.7781954733855425E-004   1.3392437969255155E-003   1.7130654498740405E-003   2.0914203697040001E-003   2.4698561876212999E-003   2.8465441036013006E-003   3.2209405063240437E-003   3.5928237403801688E-003   3.9619947969296021E-003   4.3282480284870806E-003   4.6913770722730730E-003   5.0511768551919634E-003   5.4074439196175605E-003   5.7599765681687343E-003   6.1085749979619131E-003   6.4530414357953925E-003   6.7931802698575350E-003   7.1287981804274425E-003   7.4597042686900261E-003   7.7857101828575637E-003   8.1066302433561166E-003   8.4222815640712101E-003   8.7324841743899873E-003   9.0370611341298313E-003   9.3358386527536696E-003   9.6286461994820050E-003   9.9153166164724915E-003   1.0195686226070366E-002   1.0469594937345339E-002   1.0736886350697583E-002   1.0997407856832675E-002   1.1251010737803102E-002   1.1497550262318468E-002   1.1736885776899575E-002   1.1968880801534798E-002   1.2193403112429446E-002   1.2410324831231057E-002   1.2619522505172287E-002   1.2820877188767565E-002   1.3014274518716062E-002   1.3199604789080444E-002   1.3376763022487470E-002   1.3545649037299379E-002   1.3706167512463896E-002   1.3858228052251342E-002   1.4001745239423435E-002   1.4136638698843962E-002   1.4262833142282494E-002   1.4380258423890679E-002   1.4488849582995345E-002   1.4588546888725629E-002   1.4679295879426346E-002   1.4761047399539984E-002   1.4833757631700473E-002   1.4897388128617350E-002   1.4951905838777257E-002   1.4997283128171057E-002   1.5033497804775087E-002   1.5060533128470999E-002   1.5078377832268008E-002   1.5087026124522507E-002   1.5086477701074408E-002   1.5076737745506885E-002   1.5057816930521606E-002   1.5029731412221248E-002   1.4992502826111420E-002   1.4946158273732246E-002   1.4890730312005940E-002   1.4826256932783027E-002   1.4752781545779553E-002   1.4670352953293497E-002   1.4579025322205119E-002   1.4478858156725893E-002   1.4369916261245119E-002   1.4252269706870047E-002   1.4125993788613678E-002   1.3991168984430591E-002   1.3847880907666338E-002   1.3696220256706970E-002   1.3536282766010099E-002   1.3368169144722802E-002   1.3191985023361746E-002   1.3007840888863864E-002   1.2815852020426594E-002   1.2616138423288431E-002   1.2408824755612197E-002   1.2194040258068362E-002   1.1971918674054394E-002   1.1742598175194352E-002   1.1506221274462963E-002   1.1262934746083753E-002   1.1012889536210907E-002   1.0756240673314210E-002   1.0493147176737105E-002   1.0223771961569567E-002   9.9482817408195479E-003   9.6668469268458013E-003   9.3796415279743806E-003   9.0868430455373350E-003   8.7886323653178500E-003   8.4851936503853032E-003   8.1767142283432070E-003   7.8633844787080465E-003   7.5453977169665787E-003   7.2229500768425658E-003   6.8962403904385405E-003   6.5654700668242860E-003   6.2308429676982136E-003   5.8925652822002517E-003   5.5508453996763463E-003   5.2058937803873273E-003   4.8579228259336138E-003   4.5071467397702070E-003   4.1537812189823275E-003   3.7980414450446420E-003   3.4401315172220004E-003   3.0802096060316142E-003   2.7183035243554254E-003   2.3541168041908422E-003   1.9866716900472925E-003   1.6139972652787771E-003   1.2331069390039695E-003   8.3995789152696565E-004   4.2928037572753652E-004   1.2045851897579674E-004   3.4816624059497148E-004   6.4235039493498736E-004   9.7817736414040901E-004   1.3381469564589521E-003   1.7103336425838833E-003   2.0869774857689150E-003   2.4636812358360682E-003   2.8386386198602231E-003   3.2113137758627008E-003   3.5814877857758276E-003   3.9489629057505304E-003   4.3135343997202646E-003   4.6749967603257891E-003   5.0331457646608513E-003   5.3877788049288000E-003   5.7386950293999428E-003   6.0856954782737560E-003   6.4285832146446786E-003   6.7671634565612537E-003   7.1012437062063505E-003   7.4306338774370317E-003   7.7551464213401200E-003   8.0745964500557044E-003   8.3888018581745882E-003   8.6975834421528786E-003   9.0007650179741994E-003   9.2981735352817285E-003   9.5896391912432266E-003   9.8749955399732858E-003   1.0154079601170762E-002   1.0426731965900049E-002   1.0692796898673640E-002   1.0952122440392120E-002   1.1204560503893735E-002   1.1449966971398773E-002   1.1688201787821262E-002   1.1919129048637456E-002   1.2142617091349783E-002   1.2358538576642486E-002   1.2566770573699149E-002   1.2767194637226198E-002   1.2959696885594840E-002   1.3144168073706664E-002   1.3320503663822092E-002   1.3488603892771511E-002   1.3648373838935690E-002   1.3799723479342552E-002   1.3942567754925417E-002   1.4076826619123350E-002   1.4202425095038551E-002   1.4319293323493354E-002   1.4427366607861702E-002   1.4526585458779939E-002   1.4616895632083016E-002   1.4698248166858996E-002   1.4770599417038899E-002   1.4833911082751838E-002   1.4888150234698416E-002   1.4933289340603118E-002   1.4969306280884220E-002   1.4996184370480503E-002   1.5013912365339777E-002   1.5022484480441023E-002   1.5021900387093390E-002   1.5012165225270546E-002   1.4993289595742920E-002   1.4965289561210515E-002   1.4928186637614915E-002   1.4882007783958873E-002   1.4826785388428826E-002   1.4762557252580993E-002   1.4689366569627410E-002   1.4607261901823126E-002   1.4516297153079144E-002   1.4416531539137162E-002   1.4308029553833146E-002   1.4190860933240457E-002   1.4065100614263526E-002   1.3930828693660080E-002   1.3788130379916524E-002   1.3637095946176875E-002   1.3477820674110186E-002   1.3310404803825976E-002   1.3134953469984056E-002   1.2951576643784796E-002   1.2760389067349331E-002   1.2561510186260449E-002   1.2355064078619110E-002   1.2141179384692669E-002   1.1919989226591265E-002   1.1691631133736391E-002   1.1456246958480160E-002   1.1213982794386151E-002   1.0964988886690175E-002   1.0709419546086979E-002   1.0447433054303817E-002   1.0179191570848872E-002   9.9048610363480782E-003   9.6246110725493883E-003   9.3386148809207203E-003   9.0470491391753949E-003   8.7500938941168782E-003   8.4479324539189493E-003   8.1407512766424606E-003   7.8287398581962375E-003   7.5120906165277168E-003   7.1909987752631077E-003   6.8656622443203641E-003   6.5362814989756157E-003   6.2030594572780318E-003   5.8662013557078674E-003   5.5259146223054778E-003   5.1824087503158367E-003   4.8358951679889906E-003   4.4865871030282389E-003   4.1346992675074523E-003   3.7804458003992958E-003   3.4240294652674030E-003   3.0656065722151071E-003   2.7052043070835419E-003   2.3425330216040319E-003   1.9766348236185394E-003   1.6055704045355723E-003   1.2263983146097446E-003   8.3513891879866131E-004   4.2660559614215998E-004   1.2214670894006296E-004   3.5024204449385365E-004   6.4385478852291289E-004   9.7850377236674557E-004   1.3369370668243619E-003   1.7073993503610163E-003   2.0822395800706994E-003   2.4571183760647708E-003   2.8302530276285154E-003   3.2011155654662060E-003   3.5694897842881712E-003   3.9351792181191447E-003   4.2979800786289157E-003   4.6576877537616301E-003   5.0140989111773226E-003   5.3670118310235049E-003   5.7162265478378771E-003   6.0615449814751532E-003   6.4027710705335528E-003   6.7397109006656075E-003   7.0721728334494083E-003   7.3999676329797870E-003   7.7229085903879335E-003   8.0408116464106838E-003   8.3534955128254929E-003   8.6607817901125372E-003   8.9624950849221952E-003   9.2584631240352211E-003   9.5485168663764775E-003   9.8324906127125189E-003   1.0110222114518730E-002   1.0381552676231531E-002   1.0646327261911281E-002   1.0904394591190636E-002   1.1155607240751264E-002   1.1399821737157589E-002   1.1636898650333682E-002   1.1866702683597685E-002   1.2089102760215464E-002   1.2303972109099170E-002   1.2511188345523450E-002   1.2710633551233363E-002   1.2902194348898499E-002   1.3085761977468247E-002   1.3261232361127084E-002   1.3428506177152633E-002   1.3587488920047908E-002   1.3738090964025673E-002   1.3880227619395891E-002   1.4013819189883980E-002   1.4138791023885933E-002   1.4255073562637555E-002   1.4362602388158785E-002   1.4461318263390255E-002   1.4551167174382207E-002   1.4632100363617284E-002   1.4704074365305519E-002   1.4767051033871881E-002   1.4820997570843653E-002   1.4865886547125839E-002   1.4901695924540492E-002   1.4928409069447479E-002   1.4946014769520843E-002   1.4954507239923143E-002   1.4953886132183070E-002   1.4944156536460029E-002   1.4925328980878116E-002   1.4897419429403203E-002   1.4860449272556975E-002   1.4814445319532882E-002   1.4759439783635253E-002   1.4695470264111304E-002   1.4622579729359486E-002   1.4540816488785219E-002   1.4450234170688442E-002   1.4350891688401479E-002   1.4242853210344908E-002   1.4126188120031746E-002   1.4000970980219379E-002   1.3867281486362432E-002   1.3725204424337140E-002   1.3574829616950529E-002   1.3416251877172158E-002   1.3249570947209799E-002   1.3074891444702891E-002   1.2892322799642114E-002   1.2701979189251561E-002   1.2503979473183796E-002   1.2298447122188860E-002   1.2085510143724748E-002   1.1865301011132784E-002   1.1637956578840036E-002   1.1403618007483740E-002   1.1162430674698576E-002   1.0914544093998640E-002   1.0660111820633561E-002   1.0399291364498991E-002   1.0132244093319615E-002   9.8591351374262004E-003   9.5801332904666692E-003   9.2954109091302195E-003   9.0051438077430324E-003   8.7095111548150250E-003   8.4086953633699113E-003   8.1028819815634756E-003   7.7922595802580596E-003   7.4770196387323185E-003   7.1573564286149527E-003   6.8334668951612887E-003   6.5055505378223411E-003   6.1738092882125395E-003   5.8384473863399011E-003   5.4996712563492867E-003   5.1576893795355905E-003   4.8127121673247342E-003   4.4649518250212961E-003   4.1146220352789586E-003   3.7619358518816148E-003   3.4070946873127061E-003   3.0502530531143490E-003   2.6914376713225163E-003   2.3303659407840627E-003   1.9661003068527916E-003   1.5967342170623566E-003   1.2193731348293380E-003   8.3010285910944948E-004   4.2382274172264589E-004   1.2391090901586743E-004   3.5239391010499777E-004   6.4539494583015777E-004   9.7880032737707179E-004   1.3356169322661371E-003   1.7042667282883839E-003   2.0772121963307244E-003   2.4501745479379444E-003   2.8213956562421760E-003   3.1903555799148720E-003   3.5568407996964257E-003   3.9206561389465433E-003   4.2815987931316135E-003   4.6394650860661635E-003   4.9940526157222775E-003   5.3451605904734079E-003   5.6925899682750414E-003   6.0361435891994608E-003   6.3756263039775884E-003   6.7108451040520656E-003   7.0416092481320192E-003   7.3677303873636024E-003   7.6890226898224112E-003   8.0053029619507887E-003   8.3163907679593141E-003   8.6221085488453753E-003   8.9222817373267871E-003   9.2167388716565268E-003   9.5053117071589588E-003   9.7878353262538242E-003   1.0064148242748594E-002   1.0334092510899673E-002   1.0597513822060867E-002   1.0854261609661298E-002   1.1104189142686960E-002   1.1347153622013995E-002   1.1583016272465496E-002   1.1811642431774017E-002   1.2032901638323823E-002   1.2246667714229442E-002   1.2452818847171088E-002   1.2651237669174309E-002   1.2841811332652608E-002   1.3024431582397189E-002   1.3198994826022159E-002   1.3365402201776289E-002   1.3523559641309912E-002   1.3673377931887720E-002   1.3814772773946493E-002   1.3947664835900708E-002   1.4071979806413726E-002   1.4187648443602541E-002   1.4294606618472150E-002   1.4392795361302890E-002   1.4482160896130414E-002   1.4562654680902898E-002   1.4634233437656685E-002   1.4696859183114808E-002   1.4750499254771121E-002   1.4795126333553676E-002   1.4830718464251047E-002   1.4857259070451656E-002   1.4874736969558600E-002   1.4883146380863521E-002   1.4882486931790340E-002   1.4872763663484390E-002   1.4853987027214965E-002   1.4826172882602517E-002   1.4789342491329960E-002   1.4743522504702372E-002   1.4688744952523869E-002   1.4625047225117038E-002   1.4552472052025339E-002   1.4471067482049599E-002   1.4380886852402880E-002   1.4281988762287617E-002   1.4174437037356713E-002   1.4058300695257181E-002   1.3933653904478593E-002   1.3800575943787835E-002   1.3659151152881438E-002   1.3509468889496640E-002   1.3351623469071788E-002   1.3185714119365671E-002   1.3011844913924209E-002   1.2830124716548513E-002   1.2640667115463716E-002   1.2443590356304490E-002   1.2239017272884928E-002   1.2027075215600980E-002   1.1807895973574317E-002   1.1581615700097303E-002   1.1348374828284741E-002   1.1108317991990913E-002   1.0861593934482050E-002   1.0608355425484439E-002   1.0348759165660582E-002   1.0082965695770996E-002   9.8111392994513213E-003   9.5334479054723642E-003   9.2500629864165906E-003   8.9611594563269448E-003   8.6669155655686725E-003   8.3675127925386117E-003   8.0631357352109467E-003   7.7539719991189804E-003   7.4402120838649444E-003   7.1220492671318358E-003   6.7996794885219758E-003   6.4733012287907232E-003   6.1431153906104374E-003   5.8093251749035124E-003   5.4721359579097961E-003   5.1317551654242455E-003   4.7883921467571366E-003   4.4422580402758982E-003   4.0935654526823573E-003   3.7425263110781593E-003   3.3893406623359823E-003   3.0341612834961507E-003   2.6770145993826877E-003   2.3176252783260187E-003   1.9550765607546650E-003   1.5874957774809628E-003   1.2120370481158438E-003   8.2485381077435083E-004   4.2093417994432114E-004   1.2575069841724851E-004   3.5462153869347812E-004   6.4697127178803271E-004   9.7906850408557844E-004   1.3341893122058579E-003   1.7009399282396087E-003   2.0719009205356631E-003   2.4428567800046652E-003   2.8120749707457593E-003   3.1790437081274936E-003   3.5435521279283400E-003   3.9054063538959127E-003   4.2644046012717540E-003   4.6203441698259295E-003   4.9730236282483631E-003   5.3222431516883884E-003   5.6678046619330624E-003   6.0095119556996535E-003   6.3471708354284617E-003   6.6805892352498342E-003   7.0095773478107137E-003   7.3339477491980443E-003   7.6535155202852589E-003   7.9680983689668361E-003   8.2775167486877077E-003   8.5815939757577508E-003   8.8801563434693920E-003   9.1730332366334322E-003   9.4600572409574424E-003   9.7410642521511548E-003   1.0015893582554614E-002   1.0284388063823036E-002   1.0546394150976468E-002   1.0801762017749406E-002   1.1050345657995786E-002   1.1292002975252791E-002   1.1526595878324164E-002   1.1753990366859646E-002   1.1974056620801865E-002   1.2186669081386547E-002   1.2391706534548907E-002   1.2589052186899430E-002   1.2778593742571953E-002   1.2960223475201094E-002   1.3133838297687328E-002   1.3299339828887202E-002   1.3456634456655792E-002   1.3605633401096995E-002   1.3746252767289024E-002   1.3878413607516404E-002   1.4002041964214729E-002   1.4117068925359466E-002   1.4223430667406611E-002   1.4321068495192935E-002   1.4409928885138534E-002   1.4489963518732052E-002   1.4561129313828691E-002   1.4623388457830566E-002   1.4676708429744056E-002   1.4721062025567055E-002   1.4756427376895642E-002   1.4782787967674904E-002   1.4800132645710007E-002   1.4808455635272388E-002   1.4807756539502503E-002   1.4798040347281716E-002   1.4779317430228367E-002   1.4751603540342828E-002   1.4714919803170023E-002   1.4669292707143233E-002   1.4614754090019638E-002   1.4551341122822414E-002   1.4479096289729237E-002   1.4398067363195155E-002   1.4308307380394347E-002   1.4209874610183026E-002   1.4102832523072373E-002   1.3987249752914377E-002   1.3863200058895159E-002   1.3730762281902648E-002   1.3590020301656514E-002   1.3441062982863961E-002   1.3283984130757404E-002   1.3118882428861667E-002   1.2945861387105989E-002   1.2765029278358930E-002   1.2576499074740677E-002   1.2380388382493168E-002   1.2176819372104741E-002   1.1965918705066386E-002   1.1747817460955878E-002   1.1522651058223116E-002   1.1290559174970627E-002   1.1051685664203031E-002   1.0806178471600508E-002   1.0554189543367121E-002   1.0295874738807165E-002   1.0031393735640548E-002   9.7609099352042594E-003   9.4845903640506102E-003   9.2026055743136548E-003   8.9151295415791088E-003   8.6223395587570750E-003   8.3244161316873844E-003   8.0215428680305012E-003   7.7139063679466935E-003   7.4016961105404788E-003   7.0851043395120106E-003   6.7643259459558847E-003   6.4395583513182086E-003   6.1110013863090451E-003   5.7788571701305191E-003   5.4433299878291486E-003   5.1046261655350311E-003   4.7629539465801896E-003   4.4185233561321313E-003   4.0715458800554549E-003   3.7222322770125715E-003   3.3707812144344040E-003   3.0173438023008980E-003   2.6619463367959506E-003   2.3043209737076409E-003   1.9435721897925196E-003   1.5778623042324025E-003   1.2043958059495541E-003   8.1939593340363270E-004   4.1794229063185639E-004   1.2766556225596304E-004   3.5692452143110120E-004   6.4858407004519947E-004   9.7930970194526346E-004   1.3326569264006105E-003   1.6974231048625388E-003   2.0663113861215665E-003   2.4351721943174365E-003   2.8022995763362646E-003   3.1671900253363861E-003   3.5296352987231883E-003   3.8894428301717854E-003   4.2464118900962244E-003   4.6003407948165265E-003   4.9510291226928516E-003   5.2982780562258469E-003   5.6418905180561918E-003   5.9816713014544387E-003   6.3174271968526874E-003   6.6489671189738919E-003   6.9761022321073174E-003   7.2986460718535984E-003   7.6164146698863844E-003   7.9292266704409364E-003   8.2369034518012807E-003   8.5392692394994363E-003   8.8361512234241824E-003   9.1273796675471752E-003   9.4127880218399795E-003   9.6922130283820795E-003   9.9654948290395229E-003   1.0232477067038337E-002   1.0493006987978393E-002   1.0746935540804636E-002   1.0994117470163545E-002   1.1234411413253209E-002   1.1467679988997115E-002   1.1693789888121198E-002   1.1912611956846453E-002   1.2124021282817865E-002   1.2327897272998212E-002   1.2524123733175574E-002   1.2712588942955461E-002   1.2893185725156853E-002   1.3065811520130532E-002   1.3230368445931617E-002   1.3386763368074428E-002   1.3534907953141051E-002   1.3674718734374536E-002   1.3806117156022091E-002   1.3929029635221135E-002   1.4043387601972102E-002   1.4149127548032436E-002   1.4246191068783221E-002   1.4334524901152612E-002   1.4414080958611408E-002   1.4484816366401532E-002   1.4546693486147566E-002   1.4599679947084276E-002   1.4643748663621892E-002   1.4678877859486850E-002   1.4705051079112130E-002   1.4722257205448730E-002   1.4730490465342028E-002   1.4729750438179923E-002   1.4720042058134153E-002   1.4701375614740997E-002   1.4673766747191397E-002   1.4637236440457835E-002   1.4591811012188843E-002   1.4537522101712358E-002   1.4474406652141364E-002   1.4402506889625716E-002   1.4321870303073830E-002   1.4232549613801299E-002   1.4134602749735575E-002   1.4028092809773823E-002   1.3913088029274101E-002   1.3789661740826242E-002   1.3657892331780108E-002   1.3517863198136304E-002   1.3369662698809376E-002   1.3213384100115133E-002   1.3049125525432859E-002   1.2876989895111268E-002   1.2697084866781005E-002   1.2509522772941040E-002   1.2314420553703742E-002   1.2111899688042577E-002   1.1902086123007166E-002   1.1685110197821758E-002   1.1461106567156792E-002   1.1230214122421311E-002   1.0992575907087077E-002   1.0748339032871701E-002   1.0497654592530575E-002   1.0240677568920498E-002   9.9775667420237413E-003   9.7084845955975330E-003   9.4335972181836814E-003   9.1530742048601399E-003   8.8670885542874167E-003   8.5758165659238217E-003   8.2794377326281809E-003   7.9781346342060189E-003   7.6720928248608655E-003   7.3615007240376007E-003   7.0465494995708700E-003   6.7274329549695255E-003   6.4043474090162977E-003   6.0774915794736262E-003   5.7470664612899458E-003   5.4132752047352795E-003   5.0763229936162946E-003   4.7364169194975825E-003   4.3937658508972355E-003   4.0485801062408178E-003   3.7010692355185504E-003   3.3514305138138134E-003   2.9998134538787857E-003   2.6462443943500724E-003   2.2904631914964502E-003   1.9315959836597729E-003   1.5678411611431131E-003   1.1964552644619375E-003   8.1373344730145680E-004   4.1484947185860266E-004   1.2965489589233936E-004   3.5930234170200581E-004   6.5023354654902832E-004   9.7952524916733452E-004   1.3310224596935205E-003   1.6937204194066302E-003   2.0604492782230199E-003   2.4271280100364168E-003   2.7920782206501960E-003   3.1548047953322556E-003   3.5151020763055651E-003   3.8727788156531773E-003   4.2276353743960771E-003   4.5794711242578279E-003   4.9280866940923929E-003   5.2732843113298955E-003   5.6148679390868317E-003   5.9526434041248244E-003   6.2864185228359570E-003   6.6160032276763037E-003   6.9412096896870334E-003   7.2618524428520459E-003   7.5777485020805946E-003   7.8887174860694520E-003   8.1945817303423762E-003   8.4951664064019106E-003   8.7902996326727489E-003   9.0798125867745938E-003   9.3635396149023276E-003   9.6413183390654522E-003   9.9129897613291496E-003   1.0178398366804342E-002   1.0437392225482234E-002   1.0689823086372119E-002   1.0935546477840452E-002   1.1174421797035095E-002   1.1406312401835983E-002   1.1631085699044141E-002   1.1848613229181182E-002   1.2058770749187042E-002   1.2261438313204587E-002   1.2456500349051658E-002   1.2643845732178804E-002   1.2823367859832513E-002   1.2994964716669388E-002   1.3158538943121911E-002   1.3313997896480245E-002   1.3461253713879517E-002   1.3600223364458541E-002   1.3730828710397769E-002   1.3852996549654772E-002   1.3966658671269117E-002   1.4071751895833151E-002   1.4168218118362108E-002   1.4256004347386109E-002   1.4335062739170124E-002   1.4405350631136404E-002   1.4466830570436129E-002   1.4519470338446361E-002   1.4563242976031510E-002   1.4598126799772959E-002   1.4624105420667444E-002   1.4641167754629647E-002   1.4649308034442254E-002   1.4648525812646973E-002   1.4638825968952884E-002   1.4620218705588606E-002   1.4592719546271393E-002   1.4556349329191004E-002   1.4511134195765912E-002   1.4457105578481899E-002   1.4394300183162956E-002   1.4322759970788829E-002   1.4242532132051539E-002   1.4153669064167151E-002   1.4056228337757271E-002   1.3950272667689084E-002   1.3835869875499257E-002   1.3713092850181741E-002   1.3582019507133614E-002   1.3442732743687263E-002   1.3295320387958803E-002   1.3139875152222674E-002   1.2976494573962688E-002   1.2805280963339716E-002   1.2626341339129821E-002   1.2439787368470373E-002   1.2245735300632499E-002   1.2044305896652230E-002   1.1835624361108354E-002   1.1619820264338415E-002   1.1397027469851773E-002   1.1167384049606821E-002   1.0931032207746799E-002   1.0688118191515245E-002   1.0438792206234726E-002   1.0183208324569426E-002   9.9215243963959865E-003   9.6539019517667968E-003   9.3805061066553619E-003   9.1015054619092983E-003   8.8170720040052497E-003   8.5273810001175454E-003   8.2326108937776643E-003   7.9329431963321706E-003   7.6285623795321889E-003   7.3196557613237068E-003   7.0064133959562569E-003   6.6890279561381827E-003   6.3676946194899942E-003   6.0426109478228240E-003   5.7139767696259003E-003   5.3819940589124038E-003   5.0468668121904092E-003   4.7088009271950559E-003   4.3680040695494027E-003   4.0246853462884147E-003   3.6790530578465486E-003   3.3313030760767637E-003   2.9815833880141307E-003   2.6299205484613397E-003   2.2760623220650089E-003   1.9191569181453705E-003   1.5574398580419646E-003   1.1882213840383460E-003   8.0787063429482719E-004   4.1165813249188776E-004   1.3171800161027036E-004   3.6175437774355057E-004   6.5191981265888543E-004   9.7971640586902442E-004   1.3292885653805042E-003   1.6898360434731696E-003   2.0543203364407070E-003   2.4187315457835368E-003   2.7814197957376496E-003   3.1418984709815634E-003   3.4999644590868462E-003   3.8554278380703577E-003   4.2080900933435528E-003   4.5577516923476225E-003   4.9042143524911097E-003   5.2472813853613465E-003   5.5867578323426370E-003   5.9224505911211756E-003   6.2541685415123949E-003   6.5817226692954645E-003   6.9049261900271386E-003   7.2235946691250330E-003   7.5375461434579183E-003   7.8466012374175387E-003   8.1505832809692924E-003   8.4493184234892826E-003   8.7426357462305759E-003   9.0303673729541512E-003   9.3123485791097860E-003   9.5884178970018219E-003   9.8584172210114396E-003   1.0122191909625933E-002   1.0379590883500489E-002   1.0630466725584764E-002   1.0874675773330233E-002   1.1112078212457188E-002   1.1342538166748128E-002   1.1565923786138188E-002   1.1782107328868641E-002   1.1990965248616203E-002   1.2192378267854243E-002   1.2386231460045583E-002   1.2572414320598191E-002   1.2750820838901666E-002   1.2921349566794027E-002   1.3083903683873799E-002   1.3238391061315635E-002   1.3384724318448171E-002   1.3522820884139808E-002   1.3652603044793654E-002   1.3773998001845367E-002   1.3886937911660791E-002   1.3991359937618464E-002   1.4087206285172627E-002   1.4174424244646044E-002   1.4252966224311492E-002   1.4322789782407030E-002   1.4383857656091070E-002   1.4436137788522430E-002   1.4479603347822445E-002   1.4514232750618472E-002   1.4540009673982945E-002   1.4556923070458805E-002   1.4564967177529142E-002   1.4564141521740237E-002   1.4554450924388229E-002   1.4535905499279356E-002   1.4508520649506362E-002   1.4472317062017098E-002   1.4427320694286844E-002   1.4373562765738812E-002   1.4311079736939403E-002   1.4239913291407669E-002   1.4160110314963614E-002   1.4071722864108377E-002   1.3974808143426026E-002   1.3869428467983003E-002   1.3755651229727772E-002   1.3633548859007555E-002   1.3503198783255066E-002   1.3364683379180481E-002   1.3218089929784987E-002   1.3063510568510323E-002   1.2901042229631676E-002   1.2730786587602627E-002   1.2552850001237459E-002   1.2367343447840434E-002   1.2174382459530064E-002   1.1974087055249244E-002   1.1766581668327086E-002   1.1551995074616572E-002   1.1330460314031149E-002   1.1102114614395087E-002   1.0867099306917871E-002   1.0625559743356716E-002   1.0377645210356917E-002   1.0123508838572687E-002   9.8633075123988334E-003   9.5972017756129069E-003   9.3253557354934236E-003   9.0479369646943586E-003   8.7651164000842885E-003   8.4770682403751407E-003   8.1839698420592133E-003   7.8860016116688858E-003   7.5833468972898443E-003   7.2761918795473390E-003   6.9647254566215511E-003   6.6491391333582672E-003   6.3296269029230190E-003   6.0063851317382344E-003   5.6796124405360526E-003   5.3495095830483896E-003   5.0162793277850615E-003   4.6801263334953491E-003   4.3412570197999822E-003   3.9998792377146097E-003   3.6561999983724114E-003   3.3104137600789563E-003   2.9626670590593429E-003   2.6129868404624612E-003   2.2611289811818036E-003   1.9062641548014403E-003   1.5466660502772567E-003   1.1797002295492742E-003   8.0181183608207807E-004   4.0837069868460141E-004   1.3385409553579031E-004   3.6427990419252154E-004   6.5364288761804445E-004   9.7988436729945505E-004   1.3274578679083326E-003   1.6857741613869326E-003   2.0479303571203644E-003   2.4099902211358604E-003   2.7703333386673856E-003   3.1284816943050187E-003   3.4842346789447642E-003   3.8374037021606799E-003   4.1877914085954870E-003   4.5351993988635986E-003   4.8794305183099684E-003   5.2202892006274482E-003   5.5575816030284386E-003   5.8911157308401130E-003   6.2207015641644325E-003   6.5461511783525550E-003   6.8672788684632780E-003   7.1839012678664993E-003   7.4958374679605644E-003   7.8029091352858071E-003   8.1049406266664459E-003   8.4017591034057926E-003   8.6931946417294625E-003   8.9790803447077350E-003   9.2592524476428073E-003   9.5335504252915815E-003   9.8018170948072081E-003   1.0063898716532793E-002   1.0319645094476693E-002   1.0568909670285231E-002   1.0811549620693528E-002   1.1047425946913325E-002   1.1276403565229742E-002   1.1498351393030015E-002   1.1713142434358392E-002   1.1920653859585406E-002   1.2120767086494122E-002   1.2313367855063317E-002   1.2498346301719421E-002   1.2675597029425334E-002   1.2845019177107564E-002   1.3006516483015762E-002   1.3159997347103825E-002   1.3305374892755628E-002   1.3442567018753904E-002   1.3571496457705612E-002   1.3692090821055714E-002   1.3804282651879829E-002   1.3908009463566851E-002   1.4003213786513702E-002   1.4089843201295804E-002   1.4167850376247626E-002   1.4237193099451706E-002   1.4297834305483148E-002   1.4349742102683249E-002   1.4392889793804320E-002   1.4427255896816038E-002   1.4452824158542210E-002   1.4469583569915900E-002   1.4477528372151938E-002   1.4476658066081227E-002   1.4466977412374404E-002   1.4448496433581426E-002   1.4421230408256547E-002   1.4385199865515813E-002   1.4340430576085417E-002   1.4286953535439767E-002   1.4224804951813830E-002   1.4154026223643479E-002   1.4074663916846503E-002   1.3986769741566402E-002   1.3890400518774160E-002   1.3785618151778006E-002   1.3672489589084791E-002   1.3551086785963951E-002   1.3421486663228815E-002   1.3283771062936961E-002   1.3138026700281108E-002   1.2984345113142948E-002   1.2822822608672957E-002   1.2653560207294717E-002   1.2476663582353303E-002   1.2292242998458769E-002   1.2100413246922237E-002   1.1901293577671168E-002   1.1695007627104098E-002   1.1481683348635807E-002   1.1261452932817745E-002   1.1034452730441430E-002   1.0800823172614382E-002   1.0560708685263126E-002   1.0314257603899979E-002   1.0061622085090871E-002   9.8029580154682106E-003   9.5384249188716630E-003   9.2681858599441280E-003   8.9924073474584310E-003   8.7112592338454142E-003   8.4249146135390862E-003   8.1335497187511041E-003   7.8373438134537177E-003   7.5364790862574582E-003   7.2311405391381478E-003   6.9215158784971809E-003   6.6077953987663252E-003   6.2901718713045396E-003   5.9688404255880401E-003   5.6439984322123604E-003   5.3158453856728405E-003   4.9845827818568167E-003   4.6504139990191096E-003   4.3135441665977936E-003   3.9741798361019876E-003   3.6325266904730369E-003   3.2887777658999195E-003   2.9430782232503505E-003   2.5954555751193098E-003   2.2456740086408966E-003   1.8929270397358144E-003   1.5355275380566358E-003   1.1708979685623455E-003   7.9556145438769432E-004   4.0498960592039168E-004   1.3606230071450121E-004   3.6687809480151490E-004   6.5540270079733620E-004   9.8003026599347010E-004   1.3255329651841175E-003   1.6815389721829277E-003   2.0412851946189914E-003   2.4009115575747142E-003   2.7588280316122038E-003   3.1145652956975356E-003   3.4679251988151139E-003   3.8187204881370285E-003   4.1667549992376873E-003   4.5118315050446389E-003   4.8537540163853254E-003   5.1923281267035604E-003   5.5273611453698912E-003   5.8586622236203034E-003   6.1860424756207122E-003   6.5093151037532992E-003   6.8282955164500336E-003   7.1428014500000137E-003   7.4526530852329076E-003   7.7576731634718676E-003   8.0576871025577201E-003   8.3525231070864514E-003   8.6420122826342816E-003   8.9259887412512784E-003   9.2042897103420396E-003   9.4767556375856543E-003   9.7432302924469472E-003   1.0003560867769545E-002   1.0257598076895746E-002   1.0505196252006299E-002   1.0746213433748819E-002   1.0980511466652132E-002   1.1207956084670956E-002   1.1428416999742175E-002   1.1641767983062934E-002   1.1847886948670672E-002   1.2046656030246350E-002   1.2237961656987539E-002   1.2421694627240298E-002   1.2597750179187739E-002   1.2766028056041323E-002   1.2926432573836522E-002   1.3078872681250409E-002   1.3223262017960868E-002   1.3359518973133033E-002   1.3487566735466694E-002   1.3607333345056816E-002   1.3718751739647539E-002   1.3821759799424016E-002   1.3916300385582336E-002   1.4002321381456795E-002   1.4079775724588350E-002   1.4148621438988818E-002   1.4208821663762361E-002   1.4260344678583670E-002   1.4303163924910878E-002   1.4337258025568622E-002   1.4362610800517428E-002   1.4379211278007009E-002   1.4387053706866215E-002   1.4386137557829137E-002   1.4376467532227322E-002   1.4358053556027706E-002   1.4330910780373185E-002   1.4295059573197877E-002   1.4250525507758627E-002   1.4197339353814453E-002   1.4135537055828984E-002   1.4065159717730813E-002   1.3986253578424424E-002   1.3898869985613960E-002   1.3803065368086065E-002   1.3698901202726377E-002   1.3586443979413498E-002   1.3465765163567456E-002   1.3336941153413051E-002   1.3200053237701070E-002   1.3055187546279517E-002   1.2902435001215906E-002   1.2741891263818556E-002   1.2573656676575506E-002   1.2397836207040963E-002   1.2214539383461093E-002   1.2023880232238937E-002   1.1825977207927107E-002   1.1620953127350259E-002   1.1408935091189454E-002   1.1190054414410233E-002   1.0964446543759415E-002   1.0732250979251345E-002   1.0493611191634472E-002   1.0248674534190011E-002   9.9975921587575345E-003   9.7405189217078803E-003   9.4776132932131718E-003   9.2090372628028661E-003   8.9349562408793382E-003   8.6555389605257327E-003   8.3709573762285883E-003   8.0813865601612189E-003   7.7870045975067803E-003   7.4879924787704943E-003   7.1845339920537377E-003   6.8768156103221900E-003   6.5650263827338462E-003   6.2493578159784069E-003   5.9300037641552006E-003   5.6071603082570309E-003   5.2810256404036138E-003   4.9517999438817017E-003   4.6196852734125549E-003   4.2848854259835978E-003   3.9476056099474466E-003   3.6080501428485401E-003   3.2664106301096285E-003   2.9228309362324678E-003   2.5773393179056026E-003   2.2297084662351585E-003   1.8791551020099773E-003   1.5240322642807724E-003   1.1618208709179845E-003   7.8912394861641033E-004   4.0151730482623771E-004   1.3834165914572427E-004   3.6954802278699184E-004   6.5719909427885970E-004   9.8015517371119465E-004   1.3235164305538394E-003   1.6771346907716866E-003   2.0343907622982771E-003   2.3915031783379170E-003   2.7469132013804298E-003   3.1001602921453264E-003   3.4510487113245114E-003   3.7993925470711787E-003   4.1449968584552632E-003   4.4876656280143923E-003   4.8272040692418638E-003   5.1634189722538082E-003   5.4961188358144675E-003   5.8251139909779592E-003   6.1502167240017336E-003   6.4712413969139071E-003   6.7880045677781720E-003   7.1003251092609521E-003   7.4080243244567523E-003   7.7109260641745614E-003   8.0088568378713365E-003   8.3016459285003563E-003   8.5891254994368005E-003   8.8711307044886389E-003   9.1474997942420089E-003   9.4180742178751053E-003   9.6826987274691856E-003   9.9412214764615925E-003   1.0193494118149182E-002   1.0439371898010918E-002   1.0678713752490632E-002   1.0911382392154612E-002   1.1137244396353441E-002   1.1356170293745027E-002   1.1568034649528491E-002   1.1772716142444462E-002   1.1970097644720790E-002   1.2160066297141836E-002   1.2342513580768211E-002   1.2517335386721951E-002   1.2684432084247854E-002   1.2843708584385105E-002   1.2995074399775541E-002   1.3138443706137037E-002   1.3273735395105901E-002   1.3400873128221802E-002   1.3519785385884053E-002   1.3630405515393074E-002   1.3732671771202687E-002   1.3826527360812635E-002   1.3911920476568640E-002   1.3988804333807447E-002   1.4057137201399283E-002   1.4116882429057176E-002   1.4168008472732085E-002   1.4210488917359321E-002   1.4244302494587524E-002   1.4269433098114681E-002   1.4285869797974193E-002   1.4293606847182394E-002   1.4292643689257922E-002   1.4282984960986844E-002   1.4264640492188924E-002   1.4237625300546675E-002   1.4201959587460539E-002   1.4157668726208217E-002   1.4104783249049263E-002   1.4043338832331081E-002   1.3973376275201427E-002   1.3894941478437645E-002   1.3808085418263005E-002   1.3712864117226192E-002   1.3609338613828459E-002   1.3497574924630829E-002   1.3377644010080514E-002   1.3249621730363370E-002   1.3113588802621312E-002   1.2969630754240624E-002   1.2817837872608290E-002   1.2658305151594496E-002   1.2491132237083175E-002   1.2316423367776580E-002   1.2134287312949715E-002   1.1944837309681156E-002   1.1748190995734126E-002   1.1544470338117480E-002   1.1333801563598672E-002   1.1116315081345252E-002   1.0892145406937087E-002   1.0661431081737366E-002   1.0424314589989159E-002   1.0180942275538590E-002   9.9314642517522866E-003   9.6760343144107197E-003   9.4148098488145981E-003   9.1479517348187767E-003   8.8756242516173645E-003   8.5979949791479826E-003   8.3152346965314761E-003   8.0275172810302664E-003   7.7350196027439477E-003   7.4379214182562214E-003   7.1364052631076591E-003   6.8306563423139732E-003   6.5208624169695861E-003   6.2072136953741086E-003   5.8899027136416482E-003   5.5691242245143324E-003   5.2450750775605293E-003   4.9179541020728523E-003   4.5879619882447931E-003   4.2553011578130850E-003   3.9201754349451612E-003   3.5827877334662639E-003   3.2433282223198745E-003   2.9019395489295885E-003   2.5586508918540307E-003   2.2132436347836459E-003   1.8649580511013175E-003   1.5121883131800073E-003   1.1524753059274917E-003   7.8250383553485348E-004   3.9795625398536538E-004   1.4069111781733756E-004   3.7228866462823973E-004   6.5903182370286029E-004   9.8026010358043258E-004   1.3214108138482894E-003   1.6725655491771629E-003   2.0272530325454730E-003   2.3817728084081224E-003   2.7345983179083433E-003   3.0852778856689245E-003   3.4336181350266282E-003   3.7794344975478067E-003   4.1225332882772747E-003   4.4627197346445158E-003   4.7998002903941739E-003   5.1335829782386266E-003   5.4638775214701507E-003   5.7904954676255560E-003   6.1132503083071166E-003   6.4319576006933721E-003   6.7464350859982591E-003   7.0565028060471935E-003   7.3619832208842162E-003   7.6627013210673889E-003   7.9584847421839688E-003   8.2491638743762419E-003   8.5345719717011548E-003   8.8145452607082397E-003   9.0889230424977541E-003   9.3575477999201517E-003   9.6202652950783119E-003   9.8769246710357361E-003   1.0127378545730537E-002   1.0371483110910074E-002   1.0609098218154589E-002   1.0840087475005866E-002   1.1064318327203670E-002   1.1281662148019511E-002   1.1491994316474630E-002   1.1695194300766376E-002   1.1891145733903596E-002   1.2079736487519033E-002   1.2260858746537262E-002   1.2434409075198660E-002   1.2600288486767308E-002   1.2758402503322608E-002   1.2908661221743722E-002   1.3050979366546867E-002   1.3185276348380182E-002   1.3311476315475579E-002   1.3429508202160045E-002   1.3539305775028820E-002   1.3640807679013378E-002   1.3733957472539027E-002   1.3818703669856824E-002   1.3894999772188887E-002   1.3962804299481546E-002   1.4022080818262062E-002   1.4072797967929540E-002   1.4114929479437710E-002   1.4148454196832194E-002   1.4173356091927491E-002   1.4189624274288659E-002   1.4197253004844645E-002   1.4196241696805445E-002   1.4186594922609541E-002   1.4168322410885170E-002   1.4141439044365739E-002   1.4105964851887448E-002   1.4061925000451614E-002   1.4009349779708025E-002   1.3948274588379495E-002   1.3878739912281113E-002   1.3800791305202287E-002   1.3714479359634407E-002   1.3619859681455460E-002   1.3516992855885451E-002   1.3405944415185139E-002   1.3286784797447604E-002   1.3159589309874015E-002   1.3024438082099909E-002   1.2881416020513237E-002   1.2730612758847265E-002   1.2572122605483266E-002   1.2406044488030205E-002   1.2232481894836444E-002   1.2051542814888960E-002   1.1863339673167550E-002   1.1667989264180639E-002   1.1465612684151694E-002   1.1256335256848937E-002   1.1040286461330373E-002   1.0817599854409138E-002   1.0588412989615714E-002   1.0352867338908001E-002   1.0111108202807334E-002   9.8632846302510735E-003   9.6095493237499663E-003   9.3500585513880685E-003   9.0849720525141009E-003   8.8144529422623241E-003   8.5386676125944749E-003   8.2577856348697853E-003   7.9719796558216371E-003   7.6814252951363793E-003   7.3863010400269657E-003   7.0867881377596476E-003   6.7830704860613600E-003   6.4753345248518557E-003   6.1637691208893675E-003   5.8485654580802127E-003   5.5299169193333830E-003   5.2080189729873105E-003   4.8830690544249267E-003   4.5552664477500615E-003   4.2248121593551624E-003   3.8919085865019576E-003   3.5567572044207241E-003   3.2195467395295663E-003   2.8804187030244122E-003   2.5394033737287103E-003   2.1962910112629519E-003   1.8503457738376361E-003   1.5000039073248539E-003   1.1428677412727573E-003   7.7570568670870532E-004   3.9430892456704392E-004   1.4310954890872640E-004   3.7509889912812344E-004   6.6090056146039800E-004   9.8034601123642151E-004   1.3192186428871988E-003   1.6678357967930824E-003   2.0198780370677127E-003   2.3717282731481326E-003   2.7218929928599644E-003   3.0699294605847083E-003   3.4156466108566930E-003   3.7588612220189610E-003   4.0993808936179432E-003   4.4370121355604697E-003   4.7715626768032315E-003   5.1028418079885896E-003   5.4306605130565178E-003   5.7548315888644730E-003   6.0751697681389327E-003   6.3914918362070194E-003   6.7036167500851285E-003   7.0113657551003072E-003   7.3145624985050395E-003   7.6130331447539223E-003   7.9066064848273276E-003   8.1951140480130968E-003   8.4783902105527442E-003   8.7562722980956131E-003   9.0286006960782483E-003   9.2952189458370693E-003   9.5559738505057723E-003   9.8107155677710223E-003   1.0059297711280779E-002   1.0301577439670306E-002   1.0537415550431861E-002   1.0766676570239331E-002   1.0989228837234299E-002   1.1204944590988974E-002   1.1413700049039077E-002   1.1615375490782620E-002   1.1809855329566465E-002   1.1997028191893300E-002   1.2176786982846299E-002   1.2349028961546993E-002   1.2513655800127310E-002   1.2670573653935091E-002   1.2819693215019856E-002   1.2960929775803598E-002   1.3094203280237970E-002   1.3219438375352166E-002   1.3336564463096501E-002   1.3445515743627456E-002   1.3546231258116825E-002   1.3638654931450445E-002   1.3722735605758318E-002   1.3798427076761544E-002   1.3865688122883191E-002   1.3924482535117300E-002   1.3974779138226368E-002   1.4016551816705691E-002   1.4049779529242246E-002   1.4074446326229284E-002   1.4090541361339859E-002   1.4098058901235666E-002   1.4096998328819221E-002   1.4087364150563553E-002   1.4069165991676985E-002   1.4042418594699541E-002   1.4007141813578428E-002   1.3963360601017105E-002   1.3911104998855728E-002   1.3850410119608081E-002   1.3781316128623294E-002   1.3703868220608789E-002   1.3618116595992033E-002   1.3524116430779429E-002   1.3421927846298504E-002   1.3311615873790844E-002   1.3193250418159108E-002   1.3066906216107121E-002   1.2932662793327526E-002   1.2790604418934537E-002   1.2640820054480251E-002   1.2483403303343549E-002   1.2318452355089993E-002   1.2146069927401415E-002   1.1966363206831226E-002   1.1779443783171306E-002   1.1585427585912106E-002   1.1384434813972832E-002   1.1176589865070058E-002   1.0962021261758575E-002   1.0740861574451588E-002   1.0513247344053733E-002   1.0279318997933024E-002   1.0039220770280716E-002   9.7931006103524343E-003   9.5411101006788457E-003   9.2834043605716510E-003   9.0201419573181230E-003   8.7514848086610031E-003   8.4775980881883484E-003   8.1986501238728859E-003   7.9148122993106251E-003   7.6262589490888599E-003   7.3331672558459571E-003   7.0357171421656928E-003   6.7340911646352197E-003   6.4284744017664985E-003   6.1190543454682500E-003   5.8060207862716817E-003   5.4895657015223698E-003   5.1698831380017629E-003   4.8471690982637705E-003   4.5216214207465799E-003   4.1934396555463049E-003   3.8628247334956400E-003   3.5299766551479816E-003   3.1950827004226801E-003   2.8582833261412421E-003   2.5196100896631157E-003   2.1788623042396371E-003   1.8353283317618097E-003   1.4874874050292974E-003   1.1330047400478493E-003   7.6873412768474481E-004   3.9057779418877336E-004   1.4559572891159611E-004   3.7797751191925855E-004   6.6280489690495603E-004   9.8041379661217842E-004   1.3169424241246119E-003   1.6629497008135985E-003   2.0122718659807415E-003   2.3613774975221880E-003   2.7088069775842438E-003   3.0541265799564066E-003   3.3971474993529371E-003   3.7376878600402508E-003   4.0755565775749680E-003   4.4105614779347269E-003   4.7425116006040158E-003   5.0712175399143522E-003   5.3964915726009144E-003   5.7181477813720294E-003   6.0360021711473033E-003   6.3498727892682405E-003   6.6595798418681573E-003   6.9649458082642335E-003   7.2657955565440524E-003   7.5619564537170447E-003   7.8532584792705418E-003   8.1395343315167068E-003   8.4206195353707658E-003   8.6963525504476502E-003   8.9665748694771619E-003   9.2311311253854278E-003   9.4898691849201189E-003   9.7426402526641365E-003   9.9892989590746328E-003   1.0229703459013750E-002   1.0463715521071837E-002   1.0691200611706031E-002   1.0912027990245043E-002   1.1126070781250941E-002   1.1333206066974189E-002   1.1533314955461393E-002   1.1726282666030152E-002   1.1911998594693163E-002   1.2090356391807111E-002   1.2261254024278356E-002   1.2424593846499521E-002   1.2580282657439379E-002   1.2728231766871767E-002   1.2868357046305068E-002   1.3000578987017009E-002   1.3124822751557130E-002   1.3241018219273815E-002   1.3349100035280115E-002   1.3449007650388312E-002   1.3540685363144178E-002   1.3624082353434042E-002   1.3699152719596652E-002   1.3765855505848301E-002   1.3824154731655436E-002   1.3874019415908490E-002   1.3915423597306575E-002   1.3948346353976793E-002   1.3972771817660823E-002   1.3988689186040126E-002   1.3996092732136867E-002   1.3994981809140328E-002   1.3985360854190110E-002   1.3967239387082692E-002   1.3940632007715642E-002   1.3905558387746375E-002   1.3862043263387164E-002   1.3810116419699009E-002   1.3749812676680240E-002   1.3681171869871001E-002   1.3604238826690263E-002   1.3519063344378135E-002   1.3425700157576895E-002   1.3324208911646360E-002   1.3214654124607372E-002   1.3097105152055699E-002   1.2971636146729471E-002   1.2838326014375456E-002   1.2697258369043951E-002   1.2548521483083774E-002   1.2392208236195329E-002   1.2228416060089675E-002   1.2057246882570871E-002   1.1878807063900515E-002   1.1693207339928013E-002   1.1500562750072524E-002   1.1300992573374163E-002   1.1094620256777377E-002   1.0881573340390610E-002   1.0661983384070678E-002   1.0435985886984828E-002   1.0203720207758865E-002   9.9653294812741822E-003   9.7209605344381333E-003   9.4707637947687717E-003   9.2148932062920963E-003   8.9535061307178254E-003   8.6867632603689349E-003   8.4148285147414292E-003   8.1378689488865175E-003   7.8560546477793314E-003   7.5695586290039640E-003   7.2785567345363122E-003   6.9832275296096979E-003   6.6837521915890930E-003   6.3803144045551374E-003   6.0731002466494766E-003   5.7622980800907109E-003   5.4480984372474173E-003   5.1306939074719504E-003   4.8102790201004497E-003   4.4870501304485333E-003   4.1612052918160725E-003   3.8329439294551571E-003   3.5024645353399775E-003   3.1699529390470937E-003   2.8355486265329577E-003   2.4992846099902710E-003   2.1609694303837412E-003   1.8199159567061085E-003   1.4746472974022096E-003   1.1228929588288916E-003   7.6159383537904857E-004   3.8676535034043447E-004   1.4814836237608819E-004   3.8092319440741207E-004   6.6474433938856770E-004   9.8046430490639214E-004   1.3145846435070885E-003   1.6579115463319916E-003   2.0044406672420356E-003   2.3507285043357085E-003   2.6953501599957796E-003   3.0378809834405995E-003   3.3781343746555059E-003   3.7159298050501999E-003   4.0510775339006599E-003   4.3833867379010627E-003   4.7126678020438240E-003   5.0387326559430123E-003   5.3613949056812160E-003   5.6804699498677058E-003   5.9957751003809623E-003   6.3071296983876479E-003   6.6143552299570141E-003   6.9172754412332171E-003   7.2157164500834536E-003   7.5095068596061632E-003   7.7984778643990227E-003   8.0824633626697118E-003   8.3613000595321729E-003   8.6348275719561052E-003   8.9028885331180474E-003   9.1653286899884279E-003   9.4219970059987723E-003   9.6727457517086224E-003   9.9174306063765094E-003   1.0155910743661845E-002   1.0388048924571347E-002   1.0613711587454722E-002   1.0832768925488567E-002   1.1045094980797088E-002   1.1250567713193327E-002   1.1449069088560027E-002   1.1640485145116952E-002   1.1824706074775926E-002   1.2001626285779388E-002   1.2171144476174178E-002   1.2333163694940197E-002   1.2487591407002951E-002   1.2634339549070950E-002   1.2773324590570401E-002   1.2904467584672119E-002   1.3027694218422425E-002   1.3142934865296330E-002   1.3250124623574056E-002   1.3349203366436857E-002   1.3440115773161454E-002   1.3522811372926768E-002   1.3597244572106371E-002   1.3663374688356933E-002   1.3721165976751271E-002   1.3770587652623623E-002   1.3811613915565846E-002   1.3844223964771585E-002   1.3868402015674630E-002   1.3884137311883149E-002   1.3891424132523311E-002   1.3890261800025644E-002   1.3880654681270976E-002   1.3862612188369705E-002   1.3836148773210682E-002   1.3801283923797952E-002   1.3758042150992744E-002   1.3706452979210415E-002   1.3646550927979645E-002   1.3578375493845884E-002   1.3501971129697268E-002   1.3417387216773741E-002   1.3324678040477989E-002   1.3223902755525360E-002   1.3115125355430773E-002   1.2998414632389155E-002   1.2873844140182139E-002   1.2741492149411893E-002   1.2601441602459296E-002   1.2453780065397463E-002   1.2298599675596877E-002   1.2135997089132045E-002   1.1966073421079387E-002   1.1788934190161859E-002   1.1604689250908379E-002   1.1413452734123586E-002   1.1215342974857406E-002   1.1010482444805320E-002   1.0798997678742234E-002   1.0581019198998259E-002   1.0356681437358906E-002   1.0126122657302977E-002   9.8894848683911130E-003   9.6469137424860796E-003   9.3985585298222429E-003   9.1445719630394440E-003   8.8851101749259365E-003   8.6203325949471832E-003   8.3504018632509225E-003   8.0754837254125855E-003   7.7957469394327461E-003   7.5113631688497606E-003   7.2225068856602848E-003   6.9293552598761465E-003   6.6320880582142194E-003   6.3308875327625913E-003   6.0259383139776579E-003   5.7174272988146646E-003   5.4055435388026263E-003   5.0904781273484190E-003   4.7724240851372834E-003   4.4515762440586193E-003   4.1281311237873486E-003   3.8022866049837734E-003   3.4742396373892981E-003   3.1441745986049430E-003   2.8122300861003757E-003   2.4784407445409551E-003   2.1426245095757523E-003   1.8041190472495860E-003   1.4614922050350532E-003   1.1125391446050181E-003   7.5428953696748957E-004   3.8287408586668015E-004   1.5076606298458639E-004   3.8393454787466474E-004   6.6671831870723786E-004   9.8049832815561011E-004   1.3121477670067216E-003   1.6527256357670161E-003   1.9963906458722036E-003   2.3397894119191465E-003   2.6815325628052333E-003   3.0212045822629596E-003   3.3586210209870515E-003   3.6936026970507685E-003   4.0259612410744605E-003   4.3555072140213369E-003   4.6820523782313828E-003   5.0054100344302244E-003   5.3253951477802985E-003   5.6418244670718432E-003   5.9545166421492990E-003   6.2632923391880979E-003   6.5679743560713710E-003   6.8683877354799305E-003   7.1643598767661132E-003   7.4557206460726944E-003   7.7423024858345180E-003   8.0239405206312675E-003   8.3004726635496073E-003   8.5717397196283240E-003   8.8375854864919390E-003   9.0978568554600514E-003   9.3524039076778864E-003   9.6010800121766326E-003   9.8437419156592876E-003   1.0080249838279265E-002   1.0310467559316638E-002   1.0534262504787284E-002   1.0751505835204900E-002   1.0962072520843136E-002   1.1165841430199386E-002   1.1362695398903777E-002   1.1552521311771202E-002   1.1735210168506094E-002   1.1910657159609372E-002   1.2078761727528087E-002   1.2239427635984179E-002   1.2392563027696091E-002   1.2538080486472758E-002   1.2675897090935750E-002   1.2805934468977931E-002   1.2928118848953507E-002   1.3042381104806600E-002   1.3148656805028192E-002   1.3246886249222656E-002   1.3337014512767864E-002   1.3418991477299691E-002   1.3492771868558018E-002   1.3558315282347688E-002   1.3615586215042108E-002   1.3664554084958480E-002   1.3705193254357817E-002   1.3737483048191501E-002   1.3761407767314437E-002   1.3776956701164245E-002   1.3784124137434017E-002   1.3782909365561868E-002   1.3773316681219006E-002   1.3755355385741297E-002   1.3729039780806779E-002   1.3694389164621373E-002   1.3651427819473039E-002   1.3600185001282961E-002   1.3540694922558300E-002   1.3472996733637971E-002   1.3397134501911323E-002   1.3313157185804433E-002   1.3221118607051927E-002   1.3121077422087180E-002   1.3013097083615505E-002   1.2897245810036567E-002   1.2773596540120141E-002   1.2642226894599318E-002   1.2503219128652543E-002   1.2356660084675841E-002   1.2202641140927950E-002   1.2041258157142354E-002   1.1872611420383483E-002   1.1696805582406350E-002   1.1513949600587298E-002   1.1324156671877583E-002   1.1127544166831316E-002   1.0924233558146729E-002   1.0714350350769702E-002   1.0498024005237916E-002   1.0275387862069080E-002   1.0046579060985633E-002   9.8117384597847801E-003   9.5710105517280986E-003   9.3245433748339879E-003   9.0724884302069431E-003   8.8150005831139078E-003   8.5522379792128123E-003   8.2843619413226210E-003   8.0115368806714382E-003   7.7339301911363012E-003   7.4517121556461063E-003   7.1650558378994200E-003   6.8741369840974176E-003   6.5791339136381244E-003   6.2802274142205738E-003   5.9776006328424725E-003   5.6714389660434406E-003   5.3619299492077555E-003   5.0492631438363578E-003   4.7336300242196150E-003   4.4152238632534369E-003   4.0942396082064292E-003   3.7708735580272990E-003   3.4453210887273045E-003   3.1177651232685566E-003   2.7883434553743203E-003   2.4570925364360563E-003   2.1238398596672425E-003   1.7879481648661044E-003   1.4480308742226278E-003   1.1019501325336689E-003   7.4682600739145455E-004   3.7890650019151151E-004   1.5344737079936444E-004   3.8701008335073617E-004   6.6872618776914194E-004   9.8051660594822287E-004   1.3096342411584860E-003   1.6473962890675153E-003   1.9881280621263375E-003   2.3285684326945777E-003   2.6673643395399571E-003   3.0041094555152137E-003   3.3386214275382686E-003   3.6707224173332387E-003   4.0002254549296179E-003   4.3269425171152953E-003   4.6506867770893523E-003   4.9712729374614684E-003   5.2885173549408471E-003   5.6022381603607618E-003   5.9122553715521553E-003   6.2183910113120522E-003   6.5204692189676505E-003   6.8183163639482514E-003   7.1117611559571303E-003   7.4006347541218931E-003   7.6847708758622790E-003   7.9640059013450504E-003   8.2381789793579685E-003   8.5071321285319357E-003   8.7707103395400221E-003   9.0287616718702779E-003   9.2811373532097896E-003   9.5276918715194725E-003   9.7682830697085610E-003   1.0002772236026081E-002   1.0231024189860327E-002   1.0452907373076026E-002   1.0668293926591188E-002   1.0877059779855869E-002   1.1079084722234622E-002   1.1274252486416336E-002   1.1462450815863168E-002   1.1643571544002307E-002   1.1817510654532737E-002   1.1984168356777181E-002   1.2143449141774454E-002   1.2295261848895900E-002   1.2439519720794656E-002   1.2576140460822727E-002   1.2705046285806987E-002   1.2826163974624050E-002   1.2939424917932818E-002   1.3044765159689609E-002   1.3142125441554631E-002   1.3231451238451153E-002   1.3312692797741665E-002   1.3385805167775489E-002   1.3450748232145759E-002   1.3507486732210194E-002   1.3555990294105702E-002   1.3596233448105788E-002   1.3628195645987606E-002   1.3651861276644750E-002   1.3667219678062226E-002   1.3674265144096365E-002   1.3672996932471121E-002   1.3663419265970811E-002   1.3645541331629901E-002   1.3619377278860534E-002   1.3584946211071480E-002   1.3542272177025250E-002   1.3491384158383024E-002   1.3432316053106519E-002   1.3365106658339718E-002   1.3289799646986761E-002   1.3206443543891763E-002   1.3115091700210899E-002   1.3015802256873779E-002   1.2908638120603944E-002   1.2793666916697616E-002   1.2670960959648980E-002   1.2540597202619241E-002   1.2402657200257294E-002   1.2257227052656278E-002   1.2104397362984576E-002   1.1944263178163717E-002   1.1776923934912836E-002   1.1602483401603414E-002   1.1421049616477885E-002   1.1232734822688079E-002   1.1037655402687169E-002   1.0835931809844962E-002   1.0627688494170784E-002   1.0413053831619695E-002   1.0192160045405740E-002   9.9651431273413971E-003   9.7321427586044007E-003   9.4933022228095854E-003   9.2487683248606012E-003   8.9986912989664936E-003   8.7432247222545834E-003   8.4825254201104372E-003   8.2167533750605593E-003   7.9460716272885534E-003   7.6706461818986660E-003   7.3906459040045669E-003   7.1062424227838483E-003   6.8176100241990611E-003   6.5249255492532965E-003   6.2283682874950397E-003   5.9281198685084413E-003   5.6243641546921408E-003   5.3172871299668190E-003   5.0070767886363776E-003   4.6939230236423546E-003   4.3780175116527320E-003   4.0595535922799963E-003   3.7387259456295174E-003   3.4157283426968776E-003   3.0907422516615046E-003   2.7639047456365917E-003   2.4352542563703117E-003   2.1046279921093092E-003   1.7714140286093638E-003   1.4342721739721842E-003   1.0911328427047895E-003   7.3920806773458692E-004   3.7486509749640184E-004   1.5619074278583334E-004   3.9014822494864987E-004   6.7076722336489869E-004   9.8051982697244799E-004   1.3070464933349069E-003   1.6419278427175499E-003   1.9796592306273730E-003   2.3170738703508498E-003   2.6528557711409384E-003   2.9866078466921353E-003   3.3181497819437800E-003   3.6473050820116093E-003   3.9738882012316790E-003   4.2977125637309044E-003   4.6185927854742737E-003   4.9363450011821186E-003   5.2507869921778472E-003   5.5617382987511732E-003   5.8690203399841545E-003   6.1724565229209771E-003   6.4718723590690974E-003   6.7670955729002280E-003   7.0579562129247098E-003   7.3442867608236595E-003   7.6259222347355715E-003   7.9027002995448736E-003   8.1744613649359366E-003   8.4410486913983895E-003   8.7023084859279010E-003   8.9580900047645518E-003   9.2082456434713356E-003   9.4526310362558208E-003   9.6911051444473761E-003   9.9235303464473290E-003   1.0149772528408429E-002   1.0369701163287837E-002   1.0583189401999316E-002   1.0790114146081553E-002   1.0990356131932111E-002   1.1183800003320865E-002   1.1370334387350911E-002   1.1549851961909718E-002   1.1722249528429929E-002   1.1887428073983131E-002   1.2045292836429855E-002   1.2195753364855733E-002   1.2338723576226729E-002   1.2474121812383110E-002   1.2601870890347977E-002   1.2721898154063493E-002   1.2834135519330825E-002   1.2938519518731373E-002   1.3034991342934288E-002   1.3123496878592267E-002   1.3203986742378715E-002   1.3276416317058726E-002   1.3340745776177165E-002   1.3396940114368483E-002   1.3444969169277954E-002   1.3484807642036800E-002   1.3516435115350667E-002   1.3539836068298172E-002   1.3554999886373764E-002   1.3561920873314204E-002   1.3560598251391220E-002   1.3551036170170033E-002   1.3533243701200653E-002   1.3507234836227539E-002   1.3473028481214178E-002   1.3430648446264931E-002   1.3380123432241070E-002   1.3321487017028150E-002   1.3254777635623952E-002   1.3180038558544924E-002   1.3097317869742359E-002   1.3006668433920884E-002   1.2908147874671164E-002   1.2801818530800813E-002   1.2687747430366991E-002   1.2566006243420719E-002   1.2436671247597536E-002   1.2299823274605937E-002   1.2155547674377626E-002   1.2003934252081044E-002   1.1845077226207396E-002   1.1679075166123071E-002   1.1506030937237649E-002   1.1326051637466222E-002   1.1139248537271523E-002   1.0945737009856404E-002   1.0745636465362807E-002   1.0539070279113716E-002   1.0326165717269353E-002   1.0107053861789783E-002   9.8818695336025386E-003   9.6507512084484937E-003   9.4138409392847122E-003   9.1712842666273886E-003   8.9232301346945375E-003   8.6698308014168668E-003   8.4112417465073697E-003   8.1476215796345008E-003   7.8791319457673370E-003   7.6059374255867951E-003   7.3282054414266218E-003   7.0461061519499768E-003   6.7598123547803479E-003   6.4694993796167721E-003   6.1753449848562236E-003   5.8775292507692312E-003   5.5762344714757051E-003   5.2716450456266606E-003   4.9639473669329526E-003   4.6533297110673555E-003   4.3399821248721882E-003   4.0240963032162069E-003   3.7058652733326092E-003   3.3854811704830956E-003   3.0631240082287792E-003   2.7389302221524359E-003   2.4129403966161589E-003   2.0850016055559695E-003   1.7545275115320447E-003   1.4202250915098524E-003   1.0800942775524014E-003   7.3144058316476634E-004   3.7075238577644054E-004   1.5899456117618449E-004   3.9334731058637828E-004   6.7284062860206717E-004   9.8050862992238308E-004   1.3043869320157331E-003   1.6363246495121331E-003   1.9709905185623100E-003   2.3053141169508962E-003   2.6380172635267485E-003   2.9687121571608799E-003   3.2972204663438420E-003   3.6233670350122038E-003   3.9469677676307047E-003   4.2678375665108348E-003   4.5857925195864624E-003   4.9006502262732843E-003   5.2122299190696664E-003   5.5203525816647225E-003   5.8248410596033473E-003   6.1255201760612721E-003   6.4222168416820935E-003   6.7147601647263855E-003   7.0029815613605884E-003   7.2867148598684262E-003   7.5657964107346265E-003   7.8400651859027448E-003   8.1093628849255861E-003   8.3735340330416408E-003   8.6324260828060106E-003   8.8858895061039167E-003   9.1337778958948679E-003   9.3759480531785400E-003   9.6122600805117475E-003   9.8425774723334136E-003   1.0066767197547177E-002   1.0284699788704166E-002   1.0496249420587356E-002   1.0701293991749905E-002   1.0899715202691618E-002   1.1091398628910953E-002   1.1276233796155832E-002   1.1454114248544145E-002   1.1624937618080144E-002   1.1788605688307641E-002   1.1945024458348108E-002   1.2094104201463063E-002   1.2235759523738787E-002   1.2369909417139668E-002   1.2496477313665988E-002   1.2615391131667375E-002   1.2726583324229990E-002   1.2829990922949674E-002   1.2925555576155601E-002   1.3013223589896428E-002   1.3092945961215130E-002   1.3164678409691544E-002   1.3228381408537271E-002   1.3284020209384684E-002   1.3331564865799672E-002   1.3370990253625203E-002   1.3402276089981235E-002   1.3425406943992468E-002   1.3440372253275629E-002   1.3447166326997995E-002   1.3445788356110544E-002   1.3436242412602190E-002   1.3418537450621243E-002   1.3392687302026779E-002   1.3358710671143831E-002   1.3316631123352157E-002   1.3266477074927341E-002   1.3208281775694108E-002   1.3142083291745113E-002   1.3067924483974092E-002   1.2985852982827978E-002   1.2895921163850146E-002   1.2798186112652515E-002   1.2692709598915053E-002   1.2579558032946109E-002   1.2458802434188232E-002   1.2330518382827366E-002   1.2194785983464601E-002   1.2051689808911442E-002   1.1901318859348170E-002   1.1743766503678976E-002   1.1579130426620954E-002   1.1407512571749046E-002   1.1229019079824293E-002   1.1043760225719734E-002   1.0851850354989395E-002   1.0653407812830640E-002   1.0448554876893973E-002   1.0237417681273259E-002   1.0020126145555669E-002   9.7968138916812442E-003   9.5676181707211039E-003   9.3326797746092205E-003   9.0921429572877466E-003   8.8461553452134356E-003   8.5948678500588072E-003   8.3384345789651315E-003   8.0770127418532678E-003   7.8107625562956473E-003   7.5398471543461354E-003   7.2644324810232641E-003   6.9846871989407977E-003   6.7007825836943313E-003   6.4128924238786023E-003   6.1211929151108735E-003   5.8258625565579258E-003   5.5270820408681032E-003   5.2250341501806075E-003   4.9199036423646647E-003   4.6118771441890360E-003   4.3011430369097048E-003   3.9878913375743785E-003   3.6723133855593448E-003   3.3545996515439991E-003   3.0349286947869980E-003   2.7134363976782927E-003   2.3901656635789137E-003   2.0649735811413827E-003   1.7372996351897596E-003   1.4058987289801150E-003   1.0688415186038691E-003   7.2352846102052837E-004   3.6657087604485827E-004   1.6185713085392628E-004   3.9660559494436587E-004   6.7494553398028678E-004   9.8048360461511219E-004   1.3016579473749124E-003   1.6305910775198384E-003   1.9621283438829851E-003   2.2932976509575376E-003   2.6228593418877733E-003   2.9504349437370347E-003   3.2758480497432352E-003   3.5989248412435781E-003   3.9194826964144003E-003   4.2373380244227210E-003   4.5523084162658600E-003   4.8642129634138831E-003   5.1728723813551092E-003   5.4781091223075062E-003   5.7797474905281199E-003   6.0776137505303973E-003   6.3715362408357512E-003   6.6613454816470963E-003   6.9468742811192863E-003   7.2279578451387438E-003   7.5044338774261643E-003   7.7761426868957484E-003   8.0429272855788714E-003   8.3046334911199837E-003   8.5611100206652857E-003   8.8122085933475258E-003   9.0577840158677647E-003   9.2976942817754038E-003   9.5318006591320614E-003   9.7599677749828917E-003   9.9820637082925767E-003   1.0197960067051870E-002   1.0407532072357673E-002   1.0610658639587434E-002   1.0807222449877196E-002   1.0997110031345736E-002   1.1180211824237785E-002   1.1356422256696086E-002   1.1525639807285271E-002   1.1687767071805022E-002   1.1842710825160141E-002   1.1990382079328232E-002   1.2130696142900743E-002   1.2263572671483425E-002   1.2388935722485284E-002   1.2506713801158587E-002   1.2616839909417754E-002   1.2719251584422109E-002   1.2813890944882778E-002   1.2900704722784484E-002   1.2979644301876925E-002   1.3050665748043366E-002   1.3113729838067301E-002   1.3168802085661124E-002   1.3215852765315561E-002   1.3254856932099157E-002   1.3285794436862841E-002   1.3308649945422441E-002   1.3323412943268331E-002   1.3330077750509733E-002   1.3328643522169364E-002   1.3319114252989567E-002   1.3301498777775422E-002   1.3275810764801138E-002   1.3242068712464500E-002   1.3200295938474271E-002   1.3150520567050905E-002   1.3092775514910837E-002   1.3027098471819348E-002   1.2953531880440058E-002   1.2872122911272155E-002   1.2782923436373148E-002   1.2685990000479125E-002   1.2581383784822792E-002   1.2469170577106781E-002   1.2349420727280902E-002   1.2222209112140059E-002   1.2087615085366765E-002   1.1945722437969819E-002   1.1796619341445380E-002   1.1640398302317195E-002   1.1477156103589459E-002   1.1306993748416094E-002   1.1130016401130621E-002   1.0946333324035024E-002   1.0756057812059572E-002   1.0559307127339934E-002   1.0356202427204975E-002   1.0146868693703487E-002   9.9314346575120616E-003   9.7100327239832973E-003   9.4827988896417637E-003   9.2498726666333242E-003   9.0113969937681559E-003   8.7675181552460402E-003   8.5183856910509004E-003   8.2641523086566526E-003   8.0049737897381901E-003   7.7410088997924564E-003   7.4724192907340836E-003   7.1993694047716439E-003   6.9220263765712164E-003   6.6405599317040376E-003   6.3551422870237462E-003   6.0659480455259596E-003   5.7731540922714708E-003   5.4769394903496638E-003   5.1774853701347379E-003   4.8749748243565039E-003   4.5695927959591431E-003   4.2615259691157759E-003   3.9509626495577432E-003   3.6380924549394011E-003   3.3231041640522374E-003   3.0061748832576063E-003   2.6874400225092021E-003   2.3669449728696002E-003   2.0445569757501780E-003   1.7197415650750392E-003   1.3913022990538204E-003   1.0573817238114791E-003   7.1547664867538385E-004   3.6232308217759579E-004   1.6477668503456222E-004   3.9992125064269857E-004   6.7708099991337090E-004   9.8044529304808226E-004   1.2988619110945177E-003   1.6247315096932224E-003   1.9530791734850839E-003   2.2810330337961204E-003   2.6073926486540611E-003   2.9317889107467465E-003   3.2540472835058676E-003   3.5739952794449081E-003   3.8914517749666366E-003   4.2062347146614165E-003   4.5181632204093214E-003   4.8270579050649909E-003   5.1327409937294011E-003   5.4350364379041061E-003   5.7337700235930988E-003   6.0287694881353548E-003   6.3198646228611599E-003   6.6068873849663978E-003   6.8896720042450621E-003   7.1680550856350056E-003   7.4418757153391635E-003   7.7109755613168351E-003   7.9751989743798157E-003   8.2343930858342906E-003   8.4884079067665263E-003   8.7370964182755806E-003   8.9803146707809756E-003   9.2179218700221277E-003   9.4497804677611263E-003   9.6757562516136542E-003   9.8957184248200658E-003   1.0109539693570868E-002   1.0317096345886734E-002   1.0518268328974734E-002   1.0712939327833126E-002   1.0900996835821353E-002   1.1082332229134573E-002   1.1256840833266724E-002   1.1424421990041955E-002   1.1584979123290762E-002   1.1738419796784139E-002   1.1884655777203268E-002   1.2023603085665413E-002   1.2155182056081071E-002   1.2279317381970967E-002   1.2395938167872544E-002   1.2504977970792308E-002   1.2606374849170598E-002   1.2700071394695811E-002   1.2786014777090182E-002   1.2864156773085167E-002   1.2934453800868828E-002   1.2996866946182684E-002   1.3051361991810728E-002   1.3097909435508370E-002   1.3136484513723790E-002   1.3167067218485318E-002   1.3189642307467719E-002   1.3204199321614318E-002   1.3210732587145335E-002   1.3209241225009744E-002   1.3199729151917333E-002   1.3182205078899778E-002   1.3156682509611467E-002   1.3123179732854956E-002   1.3081719812251758E-002   1.3032330577014348E-002   1.2975044603039998E-002   1.2909899197657906E-002   1.2836936377280353E-002   1.2756202844066866E-002   1.2667749958611876E-002   1.2571633711381591E-002   1.2467914689314269E-002   1.2356658041187074E-002   1.2237933439775472E-002   1.2111815040212470E-002   1.1978381438343788E-002   1.1837715620954814E-002   1.1689904923157246E-002   1.1535040968622706E-002   1.1373219623115188E-002   1.1204540933108686E-002   1.1029109067299675E-002   1.0847032256824901E-002   1.0658422728577754E-002   1.0463396639535577E-002   1.0262074006827937E-002   1.0054578639082046E-002   9.8410380581943346E-003   9.6215834262344813E-003   9.3963494680332493E-003   9.1654743862953081E-003   8.9290997850710596E-003   8.6873705797480549E-003   8.4404349136685541E-003   8.1884440678349490E-003   7.9315523720630554E-003   7.6699171103908337E-003   7.4036984285135721E-003   7.1330592377356339E-003   6.8581651164156265E-003   6.5791842125916267E-003   6.2962871405304877E-003   6.0096468816102089E-003   5.7194386788187446E-003   5.4258399314499606E-003   5.1290300910750708E-003   4.8291905514162292E-003   4.5265045421143402E-003   4.2211570174172097E-003   3.9133345388700502E-003   3.6032249718778164E-003   3.2910153755769667E-003   2.9768814048768966E-003   2.6609580796852494E-003   2.3432934398661676E-003   2.0237650170449317E-003   1.7018646053192921E-003   1.3764451211669693E-003   1.0457221241360060E-003   7.0729013182080358E-004   3.5801151838987799E-004   1.6775138145985746E-004   4.0329237142067154E-004   6.7924601753921454E-004   9.8039419093776115E-004   1.2960011767857438E-003   1.6187503426730032E-003   1.9438495216975715E-003   2.2685289064343639E-003   2.5916279378852547E-003   2.9127869079931257E-003   3.2318330929396177E-003   3.5485953346658938E-003   3.8628940282148250E-003   4.1745486816636701E-003   4.4833799754967485E-003   4.7892100709641117E-003   5.0918627312716014E-003   5.3911634303189793E-003   5.6869394687354413E-003   5.9790200762857015E-003   6.2672365264964114E-003   6.5514222401921174E-003   6.8314128904753968E-003   7.1070465096115809E-003   7.3781635880173502E-003   7.6446071788492942E-003   7.9062229935616957E-003   8.1628595029321627E-003   8.4143680300052814E-003   8.6606028464433216E-003   8.9014212632255729E-003   9.1366837207061957E-003   9.3662538785677096E-003   9.5899986997256548E-003   9.8077885359051376E-003   1.0019497210074557E-002   1.0225002093422586E-002   1.0424184187012075E-002   1.0616928193600383E-002   1.0803122592071834E-002   1.0982659708340448E-002   1.1155435782480794E-002   1.1321351035606220E-002   1.1480309731231875E-002   1.1632220240263058E-002   1.1776995091745401E-002   1.1914551037940813E-002   1.2044809098451292E-002   1.2167694617136571E-002   1.2283137304917369E-002   1.2391071289555688E-002   1.2491435152173769E-002   1.2584171973204328E-002   1.2669229363122925E-002   1.2746559500729393E-002   1.2816119161283723E-002   1.2877869748158299E-002   1.2931777312810699E-002   1.2977812584977988E-002   1.3015950984896996E-002   1.3046172644420234E-002   1.3068462421351901E-002   1.3082809906533183E-002   1.3089209437487648E-002   1.3087660098265175E-002   1.3078165725370239E-002   1.3060734907134830E-002   1.3035380976757688E-002   1.3002122010382422E-002   1.2960980815468315E-002   1.2911984917758440E-002   1.2855166549020400E-002   1.2790562626196045E-002   1.2718214732893349E-002   1.2638169093586282E-002   1.2550476549750694E-002   1.2455192527752790E-002   1.2352377008801319E-002   1.2242094493779582E-002   1.2124413963393560E-002   1.1999408842532866E-002   1.1867156950894353E-002   1.1727740463957415E-002   1.1581245857910011E-002   1.1427763864740592E-002   1.1267389413443130E-002   1.1100221577890507E-002   1.0926363514951493E-002   1.0745922405808211E-002   1.0559009389365409E-002   1.0365739499693521E-002   1.0166231595722497E-002   9.9606082877446711E-003   9.7489958707870639E-003   9.5315242427554958E-003   9.3083268307695977E-003   9.0795405104805160E-003   8.8453055234407607E-003   8.6057653946657042E-003   8.3610668454505710E-003   8.1113597075726795E-003   7.8567968298975110E-003   7.5975339921849350E-003   7.3337298067825407E-003   7.0655456266413008E-003   6.7931454477881403E-003   6.5166958108334172E-003   6.2363657021209384E-003   5.9523264514115271E-003   5.6647516293259481E-003   5.3738169454928264E-003   5.0797001395016528E-003   4.7825808783950596E-003   4.4826406465044433E-003   4.1800626380424921E-003   3.8750316398714069E-003   3.5677337335362491E-003   3.2583542321922843E-003   2.9470673426630900E-003   2.6340077744090862E-003   2.3192263747797703E-003   2.0026110962904076E-003   1.6836801938661106E-003   1.3613366170902030E-003   1.0338700207386808E-003   6.9897393235529570E-004   3.5363870086235760E-004   1.7077931295461646E-004   4.0671697300764809E-004   6.8143951208399223E-004   9.8033074805981002E-004   1.2930780804603081E-003   1.6126519861354716E-003   1.9344459472507847E-003   2.2557939877408950E-003   2.5755760713674913E-003   2.8934419221678942E-003   3.2092205733196266E-003   3.5227421900027034E-003   3.8338287092460899E-003   4.1423012278759552E-003   4.4479820117842017E-003   4.7506947978059877E-003   5.0502649110363285E-003   5.3465193782765708E-003   5.6392870339537771E-003   5.9283986316648329E-003   6.2136869490583280E-003   6.4949868942602018E-003   6.7721356111388742E-003   7.0449725798225060E-003   7.3133397221327723E-003   7.5770814957853982E-003   7.8360449989705039E-003   8.0900800617247359E-003   8.3390393434668031E-003   8.5827784259020490E-003   8.8211559018139818E-003   9.0540334689902524E-003   9.2812760117171322E-003   9.5027516909010901E-003   9.7183320245844973E-003   9.9278919698142509E-003   1.0131310002217342E-002   1.0328468191217022E-002   1.0519252275826729E-002   1.0703551736811867E-002   1.0881259865248460E-002   1.1052273831224813E-002   1.1216494749198280E-002   1.1373827738910935E-002   1.1524181986707183E-002   1.1667470803758018E-002   1.1803611679109982E-002   1.1932526333979787E-002   1.2054140770022814E-002   1.2168385319023090E-002   1.2275194683230239E-002   1.2374507981888550E-002   1.2466268786441081E-002   1.2550425159381096E-002   1.2626929685819965E-002   1.2695739507406545E-002   1.2756816344841992E-002   1.2810126530428012E-002   1.2855641022874509E-002   1.2893335432227954E-002   1.2923190034770077E-002   1.2945189785025762E-002   1.2959324330071215E-002   1.2965588014745344E-002   1.2963979887652632E-002   1.2954503705052661E-002   1.2937167926792253E-002   1.2911985716653196E-002   1.2878974933898335E-002   1.2838158122746315E-002   1.2789562505113108E-002   1.2733219958894121E-002   1.2669167006898269E-002   1.2597444791347459E-002   1.2518099052503603E-002   1.2431180102451783E-002   1.2336742795736599E-002   1.2234846497622243E-002   1.2125555048223352E-002   1.2008936729537262E-002   1.1885064218104285E-002   1.1754014550983516E-002   1.1615869072458734E-002   1.1470713391765169E-002   1.1318637329893466E-002   1.1159734866824506E-002   1.0994104085375100E-002   1.0821847115549899E-002   1.0643070069287108E-002   1.0457882982916306E-002   1.0266399746855032E-002   1.0068738040003550E-002   9.8650192611037801E-003   9.6553684522689698E-003   9.4399142291357319E-003   9.2187886995576673E-003   8.9921273887708097E-003   8.7600691549678256E-003   8.5227561087438675E-003   8.2803335272558787E-003   8.0329497657435633E-003   7.7807561729138219E-003   7.5239069943441872E-003   7.2625592862637922E-003   6.9968728167085215E-003   6.7270099731834843E-003   6.4531356628551584E-003   6.1754172154930287E-003   5.8940242824168099E-003   5.6091287357367126E-003   5.3209045635483343E-003   5.0295277682257389E-003   4.7351762592075519E-003   4.4380297470191232E-003   4.1382696359613669E-003   3.8360789082532709E-003   3.5316418314553788E-003   3.2251419492341782E-003   2.9167520217771026E-003   2.6066065261480809E-003   2.2947592745946599E-003   1.9811087625428714E-003   1.6651998969914317E-003   1.3459863069127387E-003   1.0218327818143913E-003   6.9053310635541765E-004   3.4920714557651333E-004   1.7385849829965050E-004   4.1019299726874348E-004   6.8366034298650291E-004   9.8025537063894941E-004   1.2900949399921036E-003   1.6064408618513548E-003   1.9248750527408598E-003   2.2428370685619869E-003   2.5592480150636865E-003   2.8737670735876630E-003   3.1862249804387455E-003   3.4964532196744003E-003   3.8042752901394916E-003   4.1095139031296357E-003   4.4119929357088195E-003   4.7115377243466261E-003   5.0079751838990605E-003   5.3011339155342174E-003   5.5908443151385656E-003   5.8769386826604819E-003   6.1592513239703273E-003   6.4376186597971952E-003   6.7118793257472387E-003   6.9818742760976438E-003   7.2474468819825333E-003   7.5084430335596863E-003   7.7647112334537916E-003   8.0161026942788816E-003   8.2624714333561222E-003   8.5036743607037613E-003   8.7395713760202165E-003   8.9700254479908592E-003   9.1949027104273329E-003   9.4140725376627987E-003   9.6274076341451575E-003   9.8347841089505561E-003   1.0036081557939780E-002   1.0231183137474731E-002   1.0419975638897738E-002   1.0602349559340474E-002   1.0778199171780967E-002   1.0947422591166267E-002   1.1109921837820891E-002   1.1265602901696536E-002   1.1414375799775389E-002   1.1556154633604432E-002   1.1690857644172326E-002   1.1818407263449127E-002   1.1938730163367994E-002   1.2051757302898480E-002   1.2157423972154136E-002   1.2255669832925198E-002   1.2346438958712014E-002   1.2429679868964760E-002   1.2505345564043147E-002   1.2573393553489354E-002   1.2633785886808857E-002   1.2686489174442206E-002   1.2731474613549121E-002   1.2768718004724539E-002   1.2798199769676055E-002   1.2819904964233325E-002   1.2833823289921081E-002   1.2839949101081632E-002   1.2838281409529667E-002   1.2828823889185936E-002   1.2811584871807086E-002   1.2786577347527250E-002   1.2753818953888107E-002   1.2713331972603492E-002   1.2665143311032689E-002   1.2609284493348916E-002   1.2545791637852632E-002   1.2474705440437106E-002   1.2396071149676516E-002   1.2309938539735457E-002   1.2216361884274135E-002   1.2115399922357495E-002   1.2007115826265985E-002   1.1891577162187250E-002   1.1768855854497662E-002   1.1639028137800683E-002   1.1502174518284169E-002   1.1358379720946332E-002   1.1207732643470969E-002   1.1050326299740343E-002   1.0886257770414437E-002   1.0715628136674399E-002   1.0538542430978459E-002   1.0355109563715298E-002   1.0165442267419583E-002   9.9696570235675575E-003   9.7678739962665517E-003   9.5602169593789477E-003   9.3468132228624878E-003   9.1277935573644831E-003   8.9032921146537103E-003   8.6734463493445269E-003   8.4383969350228238E-003   8.1982876807411009E-003   7.9532654458601693E-003   7.7034800496704747E-003   7.4490841853179224E-003   7.1902333247584882E-003   6.9270856282543369E-003   6.6598018477367349E-003   6.3885452324740077E-003   6.1134814294491191E-003   5.8347783854779678E-003   5.5526062452639358E-003   5.2671372511395309E-003   4.9785456386041149E-003   4.6870075322818505E-003   4.3927008407584345E-003   4.0958051499317416E-003   3.7965016085081404E-003   3.4949726420032690E-003   3.1913999997880138E-003   2.8859549987809707E-003   2.5787719620670724E-003   2.2699078144343687E-003   1.9592717165919371E-003   1.6464354037849516E-003   1.3304038048192468E-003   1.0096178392241528E-003   6.8197274268400054E-004   3.4471936667046510E-004   1.7698689665357481E-004   4.1371831254954916E-004   6.8590730791839860E-004   9.8016842121106951E-004   1.2870540563688637E-003   1.6001214027081545E-003   1.9151434805333434E-003   2.2296670117933903E-003   2.5426548326340503E-003   2.8537756092250621E-003   3.1628617254568780E-003   3.4697459802904840E-003   3.7742534529001670E-003   4.0762084943943844E-003   4.3754366167295666E-003   4.6717647815567309E-003   4.9650215160155220E-003   5.2550370202040231E-003   5.5416432766286494E-003   5.8246741513481304E-003   6.1039655060622922E-003   6.3793552930088149E-003   6.6506836643636102E-003   6.9177930684349853E-003   7.1805283512555995E-003   7.4387368525763442E-003   7.6922685027693838E-003   7.9409759186371831E-003   8.1847144917860382E-003   8.4233424870128193E-003   8.6567211215934359E-003   8.8847146639076113E-003   9.1071905071959947E-003   9.3240192639737485E-003   9.5350748376609173E-003   9.7402345103023702E-003   9.9393790128102233E-003   1.0132392605214313E-002   1.0319163146436994E-002   1.0499582166261234E-002   1.0673544933172963E-002   1.0840950520272896E-002   1.1001701869837732E-002   1.1155705853068743E-002   1.1302873329840424E-002   1.1443119205427010E-002   1.1576362482451474E-002   1.1702526315039263E-002   1.1821538054862801E-002   1.1933329298431439E-002   1.2037835931276608E-002   1.2134998167240674E-002   1.2224760588079642E-002   1.2307072178147416E-002   1.2381886357741290E-002   1.2449161012881182E-002   1.2508858522470301E-002   1.2560945783636701E-002   1.2605394232512862E-002   1.2642179864387787E-002   1.2671283248753551E-002   1.2692689544212959E-002   1.2706388506995570E-002   1.2712374501991558E-002   1.2710646503486578E-002   1.2701208101278560E-002   1.2684067498866525E-002   1.2659237506975757E-002   1.2626735543635317E-002   1.2586583617764921E-002   1.2538808323070069E-002   1.2483440820670585E-002   1.2420516821530725E-002   1.2350076567635274E-002   1.2272164807163186E-002   1.2186830770823567E-002   1.2094128141000235E-002   1.1994115023026275E-002   1.1886853908988970E-002   1.1772411643070135E-002   1.1650859380030659E-002   1.1522272547000612E-002   1.1386730794477606E-002   1.1244317953502614E-002   1.1095121982161144E-002   1.0939234918147800E-002   1.0776752818192098E-002   1.0607775708404599E-002   1.0432407516120845E-002   1.0250756017844087E-002   1.0062932765114829E-002   9.8690530268415178E-003   9.6692357141202889E-003   9.4636033131052233E-003   9.2522818103335791E-003   9.0354006171136647E-003   8.8130924944183064E-003   8.5854934696198149E-003   8.3527427597462345E-003   8.1149826843670836E-003   7.8723585823999576E-003   7.6250187252746293E-003   7.3731142263458171E-003   7.1167989525475484E-003   6.8562294307801530E-003   6.5915647553227985E-003   6.3229664907858418E-003   6.0505985774650939E-003   5.7746272311405278E-003   5.4952208452587192E-003   5.2125498884827981E-003   4.9267868037570772E-003   4.6381059041540884E-003   4.3466832693135338E-003   4.0526966392511743E-003   3.7563253014705755E-003   3.4577498125340500E-003   3.1571501040752459E-003   2.8546960543670563E-003   2.5505219047692318E-003   2.2446878423450500E-003   1.9371138035394475E-003   1.6273985211487374E-003   1.3145988145557008E-003   9.9723268596124681E-004   6.7329796012083332E-004   3.4017788032381091E-004   1.8016239833373859E-004   4.1729071821516861E-004   6.8817914306573691E-004   9.8007022131552102E-004   1.2839577129308832E-003   1.5936980515491861E-003   1.9052579126761504E-003   2.2162927451703229E-003   2.5258076832690435E-003   2.8334808968787373E-003   3.1391463675785047E-003   3.4426382018620805E-003   3.7437830801146932E-003   4.0424070150069102E-003   4.3383371771201773E-003   4.6314021769287006E-003   4.9214321764969871E-003   5.2082589994704165E-003   5.4917162331074021E-003   5.7716393393385523E-003   6.0478657490512511E-003   6.3202349750701714E-003   6.5885887036638557E-003   6.8527709007052406E-003   7.1126279051358932E-003   7.3680085292657793E-003   7.6187641516344273E-003   7.8647488095502371E-003   8.1058192946669161E-003   8.3418352370091542E-003   8.5726592001026392E-003   8.7981567599098032E-003   9.0181965965336897E-003   9.2326505697940542E-003   9.4413938061339575E-003   9.6443047708409391E-003   9.8412653503890390E-003   1.0032160921947808E-002   1.0216880427217467E-002   1.0395316443462810E-002   1.0567365248335459E-002   1.0732926887748628E-002   1.0891905237284560E-002   1.1044208062123584E-002   1.1189747078553913E-002   1.1328438003984975E-002   1.1460200616862370E-002   1.1584958800810674E-002   1.1702640597789360E-002   1.1813178251759482E-002   1.1916508250561453E-002   1.2012571368763492E-002   1.2101312703554412E-002   1.2182681710432741E-002   1.2256632236308629E-002   1.2323122547325482E-002   1.2382115358978596E-002   1.2433577856861555E-002   1.2477481720861328E-002   1.2513803143562152E-002   1.2542522843791343E-002   1.2563626084748591E-002   1.2577102679033253E-002   1.2582947000472605E-002   1.2581157986977037E-002   1.2571739143435318E-002   1.2554698540336279E-002   1.2530048811808497E-002   1.2497807146951007E-002   1.2457995283963338E-002   1.2410639495076023E-002   1.2355770574637714E-002   1.2293423820335339E-002   1.2223639013375434E-002   1.2146460396608841E-002   1.2061936646704088E-002   1.1970120850101962E-002   1.1871070466124761E-002   1.1764847299791908E-002   1.1651517460997879E-002   1.1531151327775657E-002   1.1403823504254867E-002   1.1269612776764137E-002   1.1128602066676652E-002   1.0980878384295151E-002   1.0826532770599889E-002   1.0665660252756753E-002   1.0498359777466909E-002   1.0324734161457960E-002   1.0144890022298736E-002   9.9589377217388086E-003   9.7669912940615555E-003   9.5691683827642537E-003   9.3655901671227115E-003   9.1563812916552467E-003   8.9416697912306498E-003   8.7215870127892448E-003   8.4962675414934352E-003   8.2658491136738399E-003   8.0304725401671995E-003   7.7902816187989388E-003   7.5454230492805197E-003   7.2960463455347124E-003   7.0423037459174942E-003   6.7843501215317237E-003   6.5223428844787268E-003   6.2564418927852916E-003   5.9868093549310664E-003   5.7136097322987300E-003   5.4370096412489910E-003   5.1571777527028573E-003   4.8742846912465110E-003   4.5885029332953797E-003   4.3000067032283318E-003   4.0089718689653719E-003   3.7155758313235365E-003   3.4199972501345322E-003   3.1224142194469229E-003   2.8229951801757025E-003   2.5218743676025390E-003   2.2191153688277954E-003   1.9146490070919842E-003   1.6081011679040524E-003   1.2985811253568569E-003   9.8468487219405265E-004   6.6451390686739220E-004   3.3558519697801659E-004   1.8338283661722965E-004   4.2090794552707145E-004   6.9047452681225696E-004   9.7996105160447211E-004   1.2808081761854773E-003   1.5871752608386247E-003   1.8952250665613679E-003   2.2027232614533210E-003   2.5087178138594179E-003   2.8128964202212003E-003   3.1150946055821249E-003   3.4151477812299769E-003   3.7128842448586052E-003   4.0081316931193101E-003   4.3007189792096945E-003   4.5904763824948791E-003   4.8772357237776287E-003   5.1608304695948126E-003   5.4410958390911368E-003   5.7178689023168472E-003   5.9909886912433707E-003   6.2602962909352744E-003   6.5256349482109011E-003   6.7868501626957567E-003   7.0437897899102708E-003   7.2963041323159672E-003   7.5442460345256368E-003   7.7874709776262208E-003   8.0258371659583938E-003   8.2592056198683705E-003   8.4874402595205289E-003   8.7104079931433764E-003   8.9279787981241254E-003   9.1400258041456350E-003   9.3464253711873502E-003   9.5470571692380379E-003   9.7418042509642144E-003   9.9305531270177383E-003   1.0113193838006018E-002   1.0289620019516943E-002   1.0459728974447580E-002   1.0623421732628979E-002   1.0780603115517096E-002   1.0931181796341671E-002   1.1075070355003991E-002   1.1212185336920533E-002   1.1342447301068315E-002   1.1465780875112519E-002   1.1582114798486365E-002   1.1691381970193426E-002   1.1793519490308713E-002   1.1888468700506749E-002   1.1976175220387575E-002   1.2056588983313521E-002   1.2129664267302054E-002   1.2195359726184130E-002   1.2253638413363327E-002   1.2304467809191255E-002   1.2347819840037799E-002   1.2383670896742416E-002   1.2412001853127852E-002   1.2432798074498652E-002   1.2446049432745493E-002   1.2451750311634258E-002   1.2449899609669107E-002   1.2440500747611605E-002   1.2423561661901478E-002   1.2399094804917715E-002   1.2367117137949843E-002   1.2327650120959419E-002   1.2280719703338980E-002   1.2226356306558578E-002   1.2164594810050208E-002   1.2095474528734329E-002   1.2019039191610473E-002   1.1935336917851411E-002   1.1844420184380117E-002   1.1746345802774810E-002   1.1641174876998089E-002   1.1528972775495444E-002   1.1409809087554068E-002   1.1283757585864307E-002   1.1150896178488967E-002   1.1011306869917026E-002   1.0865075702163218E-002   1.0712292717128452E-002   1.0553051887606385E-002   1.0387451077178034E-002   1.0215591968602555E-002   1.0037580012495689E-002   9.8535243591916233E-003   9.6635377970730740E-003   9.4677366821333264E-003   9.2662408711076949E-003   9.0591736489018526E-003   8.8466616539320808E-003   8.6288348054547881E-003   8.4058262205830014E-003   8.1777721409458382E-003   7.9448118466472484E-003   7.7070875740088973E-003   7.4647444314489553E-003   7.2179303114185411E-003   6.9667958018511111E-003   6.7114940976915616E-003   6.4521809054838841E-003   6.1890143547728704E-003   5.9221548984049743E-003   5.6517652212302871E-003   5.3780101381797896E-003   5.1010564990204843E-003   4.8210730856354522E-003   4.5382305135405754E-003   4.2527011264179571E-003   3.9646588966208984E-003   3.6742793110005056E-003   3.3817391099323357E-003   3.0872145274797314E-003   2.7908725720665051E-003   2.4928475416060025E-003   2.1932065616241392E-003   1.8918914417294097E-003   1.5885553697430055E-003   1.2823606072493998E-003   9.7198200305009808E-004   6.5562575723882022E-004   3.3094382977744141E-004   1.8664598281004086E-004   4.2456766173304405E-004   6.9279208080130772E-004   9.7984115408844552E-004   1.2776076960550053E-003   1.5805574905922715E-003   1.8850516943986761E-003   2.1889676115169898E-003   2.4913965576462971E-003   2.7920357707542642E-003   3.0907222723408623E-003   3.3872927713285428E-003   3.6815772006106862E-003   3.9734049625099743E-003   4.2626066122611883E-003   4.5490141209078017E-003   4.8324609886747361E-003   5.1127823467997935E-003   5.3898150621933816E-003   5.6633978421380959E-003   5.9333713296542134E-003   6.1995782107316932E-003   6.4618633054049912E-003   6.7200736723178611E-003   6.9740586977080632E-003   7.2236701949058846E-003   7.4687624944860254E-003   7.7091925360858182E-003   7.9448199573011191E-003   8.1755071839125781E-003   8.4011195122618565E-003   8.6215251966879070E-003   8.8365955305592658E-003   9.0462049267383549E-003   9.2502309972360419E-003   9.4485546279702848E-003   9.6410600553655246E-003   9.8276349378959571E-003   1.0008170425107210E-002   1.0182561228992415E-002   1.0350705686579587E-002   1.0512505825719720E-002   1.0667867426016109E-002   1.0816700077504238E-002   1.0958917238465926E-002   1.1094436287893361E-002   1.1223178580492044E-002   1.1345069492105897E-002   1.1460038471352074E-002   1.1568019079678582E-002   1.1668949037255127E-002   1.1762770259430899E-002   1.1849428895310876E-002   1.1928875361892965E-002   1.2001064374280501E-002   1.2065954976960336E-002   1.2123510568256335E-002   1.2173698925158682E-002   1.2216492223374148E-002   1.2251867057140736E-002   1.2279804452648396E-002   1.2300289883752563E-002   1.2313313279302823E-002   1.2318869032832275E-002   1.2316956005843149E-002   1.2307577531376845E-002   1.2290741410925093E-002   1.2266459913935462E-002   1.2234749769373388E-002   1.2195632157384839E-002   1.2149132699102436E-002   1.2095281439877661E-002   1.2034112834449981E-002   1.1965665726311372E-002   1.1889983325771417E-002   1.1807113183563062E-002   1.1717107166340349E-002   1.1620021421762328E-002   1.1515916350905125E-002   1.1404856567922145E-002   1.1286910866382754E-002   1.1162152173023604E-002   1.1030657513255077E-002   1.0892507954753633E-002   1.0747788570559025E-002   1.0596588377668442E-002   1.0439000295696527E-002   1.0275121079301563E-002   1.0105051272227800E-002   9.9288951384029489E-003   9.7467606054274791E-003   9.5587591969627517E-003   9.3650059683149656E-003   9.1656194367769062E-003   8.9607215093671089E-003   8.7504374140992824E-003   8.5348956192336789E-003   8.3142277628508732E-003   8.0885685684030373E-003   7.8580557672851548E-003   7.6228300162623219E-003   7.3830348113767541E-003   7.1388164042375524E-003   6.8903237129073758E-003   6.6377082322192082E-003   6.3811239460104252E-003   6.1207272300148330E-003   5.8566767635890860E-003   5.5891334291551797E-003   5.3182602204603358E-003   5.0442221416558408E-003   4.7671861106361457E-003   4.4873208563419587E-003   4.2047968214035669E-003   3.9197860553922270E-003   3.6324621107238220E-003   3.3429997816614709E-003   3.0515734237890890E-003   2.7583486172542693E-003   2.4634597898351429E-003   2.1669777349545560E-003   1.8688553479325187E-003   1.5687732523000375E-003   1.2659472072875100E-003   9.5913173456635414E-004   6.4663871129194694E-004   3.2625628481991464E-004   1.8994955502726896E-004   4.2826747168434043E-004   6.9513037320756421E-004   9.7971073307534517E-004   1.2743585057655160E-003   1.5738492085879408E-003   1.8747445797602236E-003   2.1750349031837146E-003   2.4738553258190077E-003   2.7709126437174270E-003   3.0660453254596209E-003   3.3590913739571793E-003   3.6498823722792562E-003   3.9382494488908737E-003   4.2240248809128911E-003   4.5070423525821468E-003   4.7871370613593589E-003   5.0641458233017245E-003   5.3379071765988773E-003   5.6082614773813599E-003   5.8750510074833118E-003   6.1381200648310541E-003   6.3973150684005775E-003   6.6524846475617405E-003   6.9034797425447936E-003   7.1501536928207932E-003   7.3923623323329801E-003   7.6299640768946464E-003   7.8628200153350036E-003   8.0907939930634498E-003   8.3137526998515732E-003   8.5315657527253452E-003   8.7441057747201234E-003   8.9512484788902835E-003   9.1528727416558819E-003   9.3488606816076181E-003   9.5390977312297398E-003   9.7234727092070927E-003   9.9018778904450544E-003   1.0074209072060025E-002   1.0240365639636595E-002   1.0400250630482000E-002   1.0553770792699702E-002   1.0700836644932710E-002   1.0841362532857945E-002   1.0975266680630313E-002   1.1102471245077961E-002   1.1222902362646836E-002   1.1336490196337756E-002   1.1443168979837437E-002   1.1542877059652512E-002   1.1635556931571034E-002   1.1721155281439133E-002   1.1799623013567517E-002   1.1870915287589212E-002   1.1934991541921736E-002   1.1991815524081850E-002   1.2041355311018520E-002   1.2083583331815417E-002   1.2118476384366639E-002   1.2146015652314435E-002   1.2166186715904276E-002   1.2178979563717052E-002   1.2184388599648960E-002   1.2182412645941554E-002   1.2173054948036111E-002   1.2156323171814032E-002   1.2132229400165034E-002   1.2100790127745800E-002   1.2062026252442251E-002   1.2015963061722576E-002   1.1962630221941967E-002   1.1902061758070306E-002   1.1834296036578013E-002   1.1759375741740685E-002   1.1677347852851294E-002   1.1588263614028482E-002   1.1492178507575862E-002   1.1389152218327148E-002   1.1279248600758962E-002   1.1162535639739790E-002   1.1039085413159150E-002   1.0908974044487096E-002   1.0772281662879246E-002   1.0629092352303859E-002   1.0479494103279141E-002   1.0323578758082319E-002   1.0161441961474255E-002   9.9931830958956969E-003   9.8189052301730639E-003   9.6387150522305176E-003   9.4527228086697113E-003   9.2610422375336843E-003   9.0637905001844654E-003   8.8610881136139408E-003   8.6530588737493697E-003   8.4398297872450012E-003   8.2215309898763800E-003   7.9982956730326460E-003   7.7702600011589074E-003   7.5375630318474107E-003   7.3003466313138476E-003   7.0587553904610800E-003   6.8129365371397133E-003   6.5630398499689213E-003   6.3092175647445625E-003   6.0516242884398053E-003   5.7904169007409467E-003   5.5257544652777546E-003   5.2577981306552446E-003   4.9867110353901123E-003   4.7126582092256730E-003   4.4358064761310656E-003   4.1563243509825654E-003   3.8743819426236836E-003   3.5901508415709382E-003   3.3038038773059442E-003   3.0155135068590799E-003   2.7254438850825013E-003   2.4337296356550242E-003   2.1404453443977234E-003   1.8455550819024280E-003   1.5487670378876439E-003   1.2493509440979489E-003   9.4614177146906675E-004   6.3755799178183414E-004   3.2152507019278520E-004   1.9329121501732160E-004   4.3200492167705384E-004   6.9748792039758811E-004   9.7956995679970849E-004   1.2710628225920395E-003   1.5670548884875179E-003   1.8643105354541056E-003   2.1609342960835498E-003   2.4561056052795349E-003   2.7495408299437196E-003   3.0410798412681128E-003   3.3305619297101519E-003   3.6178203453673952E-003   3.9026879593034858E-003   4.1849987931482646E-003   4.4645882596630049E-003   4.7412932747188385E-003   5.0149523589484435E-003   5.2854057349365213E-003   5.5524954340591126E-003   5.8160653870268364E-003   6.0759615284174950E-003   6.3320318877038151E-003   6.5841266877768589E-003   6.8320984354705017E-003   7.0758020163059765E-003   7.3150947821752910E-003   7.5498366433996988E-003   7.7798901526546782E-003   8.0051205940387948E-003   8.2253960648721591E-003   8.4405875579121048E-003   8.6505690438751781E-003   8.8552175470131278E-003   9.0544132246013209E-003   9.2480394392233101E-003   9.4359828339053431E-003   9.6181334002123364E-003   9.7943845496612503E-003   9.9646331775262720E-003   1.0128779729537407E-002   1.0286728261954647E-002   1.0438386503381691E-002   1.0583665911271245E-002   1.0722481727015731E-002   1.0854753031250219E-002   1.0980402790177757E-002   1.1099357909452323E-002   1.1211549274759536E-002   1.1316911799397811E-002   1.1415384461719913E-002   1.1506910346964494E-002   1.1591436680445821E-002   1.1668914862725865E-002   1.1739300498822769E-002   1.1802553429298618E-002   1.1858637751687995E-002   1.1907521848487757E-002   1.1949178403272614E-002   1.1983584421295407E-002   1.2010721243789657E-002   1.2030574560431440E-002   1.2043134419029461E-002   1.2048395233970249E-002   1.2046355788728702E-002   1.2037019240214941E-002   1.2020393115751704E-002   1.1996489311317138E-002   1.1965324084894730E-002   1.1926918046950896E-002   1.1881296151341647E-002   1.1828487677664409E-002   1.1768526218451064E-002   1.1701449657753688E-002   1.1627300148809291E-002   1.1546124091318277E-002   1.1457972103286002E-002   1.1362898990823433E-002   1.1260963717494049E-002   1.1152229368520755E-002   1.1036763114028347E-002   1.0914636168221109E-002   1.0785923749514453E-002   1.0650705033499630E-002   1.0509063108095268E-002   1.0361084921125224E-002   1.0206861233720360E-002   1.0046486559504186E-002   9.8800591152071737E-003   9.7076807562795076E-003   9.5294569204143476E-003   9.3454965618037789E-003   9.1559120872493072E-003   8.9608192895015704E-003   8.7603372761051457E-003   8.5545884008209616E-003   8.3436981874675797E-003   8.1277952579087709E-003   7.9070112519533386E-003   7.6814807513548855E-003   7.4513411960582254E-003   7.2167328061176761E-003   6.9777984923394820E-003   6.7346837763136991E-003   6.4875366975976623E-003   6.2365077301628213E-003   5.9817496874576270E-003   5.7234176352032318E-003   5.4616687944826769E-003   5.1966624500924263E-003   4.9285598537328057E-003   4.6575241286895830E-003   4.3837201692726868E-003   4.1073145455683413E-003   3.8284754000530996E-003   3.5473723446325933E-003   3.2641762185559031E-003   2.9790575647929973E-003   2.6921791164641884E-003   2.4036757547540311E-003   2.1136259759432785E-003   1.8220051125796277E-003   1.5285490369764121E-003   1.2325819045425623E-003   9.3301986321792096E-004   6.2838884357568903E-004   3.1675268671155221E-004   1.9666857520106440E-004   4.3577750176815311E-004   6.9986318974712969E-004   9.7941895903064236E-004   1.2677228479436309E-003   1.5601790091042123E-003   1.8537564016620767E-003   2.1466749985454836E-003   2.4381589515323210E-003   2.7279342108096349E-003   3.0158420055038659E-003   3.3017229103706747E-003   3.5854118543647839E-003   3.8667434728120176E-003   4.1455535448312597E-003   4.4216792340256994E-003   4.6949591910120381E-003   4.9652336562207022E-003   5.2323445601324403E-003   5.4961356187569477E-003   5.7564524359837721E-003   6.0131425940379568E-003   6.2660557543465778E-003   6.5150437455856469E-003   6.7599606608871321E-003   7.0006629444372415E-003   7.2370094847471478E-003   7.4688616987924616E-003   7.6960836213086914E-003   7.9185419876067753E-003   8.1361063170293235E-003   8.3486489941145825E-003   8.5560453481605681E-003   8.7581737308617957E-003   8.9549155907004407E-003   9.1461555498122959E-003   9.3317814715819236E-003   9.5116845343946599E-003   9.6857592965661210E-003   9.8539037636959925E-003   1.0016019451363878E-002   1.0172011446837936E-002   1.0321788468023063E-002   1.0465262920569707E-002   1.0602350952809092E-002   1.0732972506548311E-002   1.0857051370700588E-002   1.0974515223799663E-002   1.1085295684046703E-002   1.1189328349814676E-002   1.1286552839297581E-002   1.1376912831941977E-002   1.1460356098816349E-002   1.1536834540554264E-002   1.1606304215040636E-002   1.1668725365031746E-002   1.1724062445779587E-002   1.1772284145215889E-002   1.1813363405950850E-002   1.1847277442325027E-002   1.1874007754790472E-002   1.1893540143049247E-002   1.1905864715749725E-002   1.1910975897693382E-002   1.1908872432613668E-002   1.1899557388336895E-002   1.1883038153142386E-002   1.1859326433239684E-002   1.1828438247664982E-002   1.1790393917743724E-002   1.1745218058018064E-002   1.1692939560328644E-002   1.1633591579119210E-002   1.1567211510167763E-002   1.1493840972280206E-002   1.1413525778723316E-002   1.1326315914260587E-002   1.1232265504292377E-002   1.1131432782083228E-002   1.1023880056505286E-002   1.0909673673358378E-002   1.0788883977626951E-002   1.0661585270339113E-002   1.0527855765966765E-002   1.0387777543968579E-002   1.0241436503731799E-002   1.0088922307239651E-002   9.9303283332937975E-003   9.7657516145275569E-003   9.5952927857487491E-003   9.4190560183982364E-003   9.2371489629651526E-003   9.0496826818438070E-003   8.8567715831927851E-003   8.6585333540065701E-003   8.4550888881968211E-003   8.2465622149293649E-003   8.0330804235747844E-003   7.8147735892629688E-003   7.5917746927777752E-003   7.3642195435265623E-003   7.1322466938703588E-003   6.8959973628344162E-003   6.6556153429404019E-003   6.4112469223394641E-003   6.1630407905771678E-003   5.9111479537913847E-003   5.6557216409614530E-003   5.3969172150793998E-003   5.1348920767348982E-003   4.8698055726297818E-003   4.6018188977205998E-003   4.3310950001896331E-003   4.0577984826427604E-003   3.7820955037591864E-003   3.5041536735141987E-003   3.2241418236802488E-003   2.9422285647952018E-003   2.6585752131449425E-003   2.3733169648647023E-003   2.0865363396805892E-003   1.7982200114527447E-003   1.5081316444955917E-003   1.2156502385713974E-003   9.1977380158314581E-004   6.1913653100664767E-004   3.1194163583864176E-004   2.0007920123421563E-004   4.3958264873544817E-004   7.0225460229556003E-004   9.7925784046670739E-004   1.2643407677269680E-003   1.5532260534617537E-003   1.8430890429560476E-003   2.1322662632980993E-003   2.4200269850120915E-003   2.7061067506132241E-003   2.9903481072638405E-003   3.2725929078981641E-003   3.5526777757165506E-003   3.8304391236151369E-003   4.1057145101622838E-003   4.3783428618211495E-003   4.6481645833211793E-003   4.9150216516813394E-003   5.1787577185278266E-003   5.4392182058548011E-003   5.6962504009111514E-003   5.9497035553536248E-003   6.1994289722558937E-003   6.4452801068525245E-003   6.6871126489702615E-003   6.9247846206244024E-003   7.1581564578264700E-003   7.3870911015637697E-003   7.6114540809610332E-003   7.8311135968391343E-003   8.0459406043575932E-003   8.2558088926902862E-003   8.4605951634852405E-003   8.6601791062920763E-003   8.8544434771219427E-003   9.0432741645323778E-003   9.2265602682143344E-003   9.4041941618985270E-003   9.5760715630406334E-003   9.7420915977320388E-003   9.9021568613464894E-003   1.0056173482096309E-002   1.0204051176476159E-002   1.0345703307776566E-002   1.0481046938339122E-002   1.0610002883145564E-002   1.0732495755874483E-002   1.0848454020580989E-002   1.0957810032319271E-002   1.1060500080840308E-002   1.1156464432546753E-002   1.1245647363022471E-002   1.1327997198116141E-002   1.1403466341752072E-002   1.1472011307421759E-002   1.1533592747006549E-002   1.1588175474397222E-002   1.1635728487094987E-002   1.1676224989495693E-002   1.1709642405523552E-002   1.1735962397931232E-002   1.1755170877445847E-002   1.1767258013507143E-002   1.1772218241211857E-002   1.1770050265605236E-002   1.1760757063650845E-002   1.1744345883211577E-002   1.1720828239852321E-002   1.1690219910033828E-002   1.1652540925403493E-002   1.1607815555835926E-002   1.1556072303602977E-002   1.1497343878978356E-002   1.1431667188188332E-002   1.1359083306267684E-002   1.1279637458396038E-002   1.1193378988812036E-002   1.1100361334778430E-002   1.1000641994266508E-002   1.0894282491150376E-002   1.0781348340481139E-002   1.0661909008359810E-002   1.0536037871207216E-002   1.0403812171941584E-002   1.0265312975249019E-002   1.0120625116600834E-002   9.9698371556363186E-003   9.8130413190591903E-003   9.6503334498554971E-003   9.4818129456315514E-003   9.3075827043736514E-003   9.1277490578927922E-003   8.9424217113881765E-003   8.7517136776494864E-003   8.5557412078015316E-003   8.3546237228802334E-003   8.1484837426074319E-003   7.9374468114535579E-003   7.7216414228325758E-003   7.5011989439844051E-003   7.2762535342630885E-003   7.0469420690943418E-003   6.8134040521775630E-003   6.5757815379009488E-003   6.3342190408959831E-003   6.0888634532647590E-003   5.8398639536079155E-003   5.5873719202804706E-003   5.3315408370124828E-003   5.0725262051739550E-003   4.8104854465564895E-003   4.5455778110370382E-003   4.2779642811254237E-003   4.0078074734894997E-003   3.7352715441594797E-003   3.4605220829193595E-003   3.1837258939721447E-003   2.9050496412395543E-003   2.6246532260291167E-003   2.3426722169522796E-003   2.0591932604539509E-003   1.7742144471165067E-003   1.4875273332789485E-003   1.1985661547841975E-003   9.0641141717706653E-004   6.0980633686236185E-004   3.0709441307918972E-004   2.0352060887218748E-004   4.4341775006551121E-004   7.0466053480888746E-004   9.7908667030621732E-004   1.2609187528851429E-003   1.5462005078435981E-003   1.8323153457598940E-003   2.1177173845532415E-003   2.4017213846907470E-003   2.6840724909642510E-003   2.9646145293015236E-003   3.2431906269180244E-003   3.5196391130072335E-003   3.7937981955651345E-003   4.0655072245336932E-003   4.3346069100604900E-003   4.6009394221103728E-003   4.8643484924323355E-003   5.1246795087808161E-003   5.3817796122813677E-003   5.6354977926813543E-003   5.8856849795845267E-003   6.1321941398585489E-003   6.3748803621620498E-003   6.6136009537436369E-003   6.8482155230084607E-003   7.0785860711115034E-003   7.3045770743876415E-003   7.5260555696088915E-003   7.7428912371503289E-003   7.9549564797774530E-003   8.1621265040304203E-003   8.3642793947973360E-003   8.5612961948990929E-003   8.7530609728529996E-003   8.9394609025261196E-003   9.1203863247785733E-003   9.2957308220150137E-003   9.4653912807685092E-003   9.6292679561739147E-003   9.7872645348915932E-003   9.9392881932727772E-003   1.0085249656922701E-002   1.0225063253615219E-002   1.0358646969901186E-002   1.0485922497375899E-002   1.0606815287940607E-002   1.0721254592585550E-002   1.0829173511918533E-002   1.0930509034988323E-002   1.1025202076989760E-002   1.1113197521786744E-002   1.1194444248868618E-002   1.1268895172413695E-002   1.1336507266669654E-002   1.1397241594318042E-002   1.1451063331368055E-002   1.1497941789210209E-002   1.1537850433844227E-002   1.1570766903419072E-002   1.1596673022644138E-002   1.1615554814346812E-002   1.1627402509901963E-002   1.1632210555524630E-002   1.1629977615454826E-002   1.1620706576647766E-002   1.1604404544879862E-002   1.1581082842640797E-002   1.1550757004425365E-002   1.1513446764866826E-002   1.1469176052512714E-002   1.1417972970804102E-002   1.1359869786472770E-002   1.1294902908316098E-002   1.1223112867086618E-002   1.1144544290467420E-002   1.1059245879683849E-002   1.0967270376882804E-002   1.0868674537606593E-002   1.0763519095877833E-002   1.0651868726789859E-002   1.0533792011446830E-002   1.0409361392607008E-002   1.0278653134631971E-002   1.0141747275985658E-002   9.9987275830948630E-003   9.8496814988887071E-003   9.6947000924414994E-003   9.5338780027841574E-003   9.3673133841610245E-003   9.1951078454411139E-003   9.0173663905748491E-003   8.8341973571313126E-003   8.6457123470100594E-003   8.4520261656172990E-003   8.2532567476683860E-003   8.0495250905568971E-003   7.8409551789883902E-003   7.6276739133117610E-003   7.4098110299467002E-003   7.1874990287700835E-003   6.9608730869865076E-003   6.7300709851891294E-003   6.4952330179893769E-003   6.2565019160399360E-003   6.0140227548213243E-003   5.7679428724061177E-003   5.5184117766098884E-003   5.2655810600287789E-003   5.0096043041043536E-003   4.7506369911177182E-003   4.4888364084385013E-003   4.2243615545329849E-003   3.9573730449012356E-003   3.6880330133519656E-003   3.4165050120864571E-003   3.1429538011747971E-003   2.8675440821827602E-003   2.5904343463285517E-003   2.3117605844798494E-003   2.0316136698825815E-003   1.7500031775814495E-003   1.4667486480453018E-003   1.1813399165450100E-003   8.9294057619981881E-004   6.0040356056983990E-004   3.0221351161346943E-004   2.0699027853865459E-004   4.4728014561701279E-004   7.0707932300873022E-004   9.7890548833334812E-004   1.2574589593737917E-003   1.5391068606215308E-003   1.8214422168403299E-003   2.1030376927025918E-003   2.3832538835416583E-003   2.6618455436058230E-003   2.9386577412103820E-003   3.2135348746002990E-003   3.4863169896699464E-003   3.7568441040140010E-003   4.0249573757411561E-003   4.2904993096889443E-003   4.5533138589500810E-003   4.8132465224535181E-003   5.0701444386906935E-003   5.3238564829111157E-003   5.5742333586320525E-003   5.8211276922010002E-003   6.0643941209106988E-003   6.3038893872762736E-003   6.5394724231893075E-003   6.7710044410961290E-003   6.9983490164421402E-003   7.2213721752092397E-003   7.4399424744980291E-003   7.6539310847432707E-003   7.8632118693715558E-003   8.0676614624177190E-003   8.2671593458372716E-003   8.4615879220732437E-003   8.6508325897943217E-003   8.8347818103612918E-003   9.0133271826104977E-003   9.1863635041375402E-003   9.3537888401915015E-003   9.5155045855903619E-003   9.6714155250389733E-003   9.8214298939420241E-003   9.9654594323495549E-003   1.0103419443584838E-002   1.0235228841742883E-002   1.0360810208263349E-002   1.0480089832620887E-002   1.0592997765098366E-002   1.0699467855948386E-002   1.0799437796476963E-002   1.0892849162391138E-002   1.0979647442570517E-002   1.1059782081925568E-002   1.1133206505259979E-002   1.1199878151501808E-002   1.1259758498496253E-002   1.1312813087339002E-002   1.1359011544939290E-002   1.1398327602080982E-002   1.1430739112062160E-002   1.1456228063273843E-002   1.1474780592218042E-002   1.1486386991820779E-002   1.1491041719530831E-002   1.1488743399635334E-002   1.1479494827376327E-002   1.1463302965154826E-002   1.1440178942717566E-002   1.1410138047446193E-002   1.1373199719267223E-002   1.1329387537000121E-002   1.1278729207386498E-002   1.1221256546936786E-002   1.1157005464623462E-002   1.1086015940700869E-002   1.1008332003800816E-002   1.0924001703266351E-002   1.0833077083530596E-002   1.0735614151141104E-002   1.0631672842192963E-002   1.0521316988177709E-002   1.0404614275109414E-002   1.0281636207008754E-002   1.0152458060171538E-002   1.0017158840335494E-002   9.8758212340931406E-003   9.7285315616236212E-003   9.5753797225811565E-003   9.4164591443035017E-003   9.2518667255442333E-003   9.0817027778516135E-003   8.9060709672726668E-003   8.7250782485975009E-003   8.5388348073773268E-003   8.3474539868696185E-003   8.1510522267050911E-003   7.9497489875860472E-003   7.7436666841816659E-003   7.5329306080486325E-003   7.3176688561468195E-003   7.0980122493897180E-003   6.8740942602633637E-003   6.6460509252480038E-003   6.4140207720442821E-003   6.1781447267998946E-003   5.9385660382407224E-003   5.6954301856775302E-003   5.4488847953207964E-003   5.1990795485294949E-003   4.9461660957380582E-003   4.6902979614760754E-003   4.4316304552480257E-003   4.1703205766865370E-003   3.9065269217634091E-003   3.6404095873390219E-003   3.3721300720455094E-003   3.1018510732370164E-003   2.8297353190451791E-003   2.5559398920904641E-003   2.2806012548044485E-003   2.0038145974461408E-003   1.7256010433934210E-003   1.4458082000931571E-003   1.1639818363756715E-003   8.7936917824904537E-004   5.9093351617528489E-004   2.9730142203604482E-004   2.1048564402748049E-004   4.5116713256199148E-004   7.0950926374901968E-004   9.7871430591633946E-004   1.2539635293150608E-003   1.5319496013489475E-003   1.8104765793929278E-003   2.0882365519946378E-003   2.3646362633740203E-003   2.6394400833266163E-003   2.9124942912788221E-003   3.1836445504725974E-003   3.4527326366294853E-003   3.7196003884507611E-003   3.9840907860626551E-003   4.2460481434172248E-003   4.5053182100917022E-003   4.7617482636598263E-003   5.0151872089889693E-003   5.2654856666634053E-003   5.5124960683785029E-003   5.7560727470419293E-003   5.9960720273432577E-003   6.2323523133751557E-003   6.4647741775510359E-003   6.6932004451484839E-003   6.9174962807142526E-003   7.1375292693087733E-003   7.3531695002419517E-003   7.5642896452096098E-003   7.7707650391848904E-003   7.9724737548428348E-003   8.1692966801059641E-003   8.3611175894534040E-003   8.5478232178511360E-003   8.7293033293842082E-003   8.9054507843496222E-003   9.0761616080079488E-003   9.2413350526091564E-003   9.4008736598593101E-003   9.5546833229622208E-003   9.7026733407940546E-003   9.8447564798972986E-003   9.9808490208707079E-003   1.0110870819159956E-002   1.0234745344555873E-002   1.0352399737945106E-002   1.0463764850214885E-002   1.0568775286810606E-002   1.0667369451185293E-002   1.0759489576665227E-002   1.0845081770511855E-002   1.0924096039710396E-002   1.0996486328022970E-002   1.1062210541054301E-002   1.1121230574995089E-002   1.1173512338820718E-002   1.1219025776986968E-002   1.1257744888163640E-002   1.1289647741100417E-002   1.1314716490272742E-002   1.1332937385469852E-002   1.1344300783120570E-002   1.1348801151249449E-002   1.1346437073781718E-002   1.1337211253685350E-002   1.1321130510440647E-002   1.1298205776744695E-002   1.1268452094301197E-002   1.1231888603325718E-002   1.1188538533403375E-002   1.1138429189085738E-002   1.1081591934293353E-002   1.1018062175238832E-002   1.0947879337319846E-002   1.0871086844527034E-002   1.0787732091997848E-002   1.0697866419330293E-002   1.0601545078981867E-002   1.0498827204795669E-002   1.0389775775588972E-002   1.0274457579470320E-002   1.0152943171716167E-002   1.0025306835193953E-002   9.8916265338981901E-003   9.7519838690688920E-003   9.6064640268936075E-003   9.4551557311362833E-003   9.2981511883537260E-003   9.1355460321353998E-003   8.9674392680449966E-003   8.7939332114712054E-003   8.6151334301806104E-003   8.4311486761179666E-003   8.2420908256350955E-003   8.0480748076490749E-003   7.8492185385400093E-003   7.6456428486158523E-003   7.4374714116750007E-003   7.2248306691161668E-003   7.0078497563468845E-003   6.7866604214287252E-003   6.5613969522332338E-003   6.3321960874026528E-003   6.0991969436150484E-003   5.8625409238639570E-003   5.6223716383068112E-003   5.3788348142665976E-003   5.1320782122012409E-003   4.8822515327538452E-003   4.6295063317014495E-003   4.3739959241732018E-003   4.1158752968706858E-003   3.8553010110228825E-003   3.5924311122438324E-003   3.3274250281731255E-003   3.0604433820172749E-003   2.7916469125371379E-003   2.5211912989758778E-003   2.2492135185713247E-003   1.9758131624250108E-003   1.7010229599830895E-003   1.4247186609110951E-003   1.1465022729125751E-003   8.6570515173345353E-004   5.8140153172747677E-004   2.9236062892867842E-004   2.1400410923666513E-004   4.5507596701499509E-004   7.1194861832368783E-004   9.7851310834273786E-004   1.2504345905686165E-003   1.5247332197437791E-003   1.7994253722469766E-003   2.0733233554013353E-003   2.3458803479923240E-003   2.6168703427775775E-003   2.8861407972226027E-003   3.1535386391652320E-003   3.4189073809468562E-003   3.6820906973834555E-003   3.9429334018130646E-003   4.2012816300304179E-003   4.4569829386525983E-003   4.7098864002498297E-003   4.9598426934694961E-003   5.2067041985998097E-003   5.4503250872132147E-003   5.6905614100776214E-003   5.9272711903020081E-003   6.1603145058346520E-003   6.3895535796631986E-003   6.6148528623380942E-003   6.8360791164613355E-003   7.0531014984219764E-003   7.2657916388133570E-003   7.4740237223114292E-003   7.6776745635537269E-003   7.8766236851327553E-003   8.0707533891353767E-003   8.2599488331054904E-003   8.4440980962626755E-003   8.6230922527471554E-003   8.7968254362034703E-003   8.9651949055422064E-003   9.1281011080053265E-003   9.2854477419018755E-003   9.4371418125100970E-003   9.5830936952717716E-003   9.7232171830354264E-003   9.8574295486333896E-003   9.9856515852884686E-003   1.0107807667181834E-002   1.0223825784995866E-002   1.0333637598564926E-002   1.0437178475524334E-002   1.0534387530681921E-002   1.0625207666954739E-002   1.0709585606864025E-002   1.0787471928586145E-002   1.0858821095600352E-002   1.0923591484555878E-002   1.0981745412282584E-002   1.1033249158268310E-002   1.1078072987371623E-002   1.1116191166472056E-002   1.1147581983236843E-002   1.1172227757344430E-002   1.1190114854825239E-002   1.1201233693953011E-002   1.1205578754980405E-002   1.1203148580732167E-002   1.1193945781698147E-002   1.1177977032103353E-002   1.1155253068762555E-002   1.1125788684005808E-002   1.1089602717502561E-002   1.1046718046652415E-002   1.0997161571497188E-002   1.0940964201293230E-002   1.0878160834037587E-002   1.0808790338793242E-002   1.0732895529581218E-002   1.0650523143766383E-002   1.0561723810622259E-002   1.0466552024564146E-002   1.0365066110564647E-002   1.0257328191428161E-002   1.0143404148029445E-002   1.0023363583602646E-002   9.8972797791338774E-003   9.7652296519543935E-003   9.6272937075712328E-003   9.4835559939814573E-003   9.3341040496804084E-003   9.1790288514985996E-003   9.0184247614364665E-003   8.8523894681968307E-003   8.6810239308518500E-003   8.5044323156412971E-003   8.3227219374398254E-003   8.1360031905801378E-003   7.9443894873817145E-003   7.7479971864798935E-003   7.5469455255183782E-003   7.3413565477415954E-003   7.1313550304655804E-003   6.9170684084757239E-003   6.6986266998453337E-003   6.4761624239819127E-003   6.2498105277763449E-003   6.0197082981632288E-003   5.7859952852993279E-003   5.5488132146196412E-003   5.3083059049168213E-003   5.0646191787566686E-003   4.8179007784590056E-003   4.5683002734768774E-003   4.3159689750239538E-003   4.0610598398200803E-003   3.8037273841844410E-003   3.5441275851250120E-003   3.2824177893944206E-003   3.0187565273950279E-003   2.7533025420397039E-003   2.4862101081729038E-003   2.2176167598484398E-003   1.9476265649126523E-003   1.6762839108659389E-003   1.4034927565436117E-003   1.1289116250497999E-003   8.5195645252394980E-004   5.7181294647845604E-004   2.8739361662444285E-004   2.1754304004262259E-004   4.5900386885178168E-004   7.1439561457031786E-004   9.7830185633129840E-004   1.2468742577825820E-003   1.5174622048556019E-003   1.7882955459227468E-003   2.0583075209847923E-003   2.3269980006216384E-003   2.5941506030917605E-003   2.8596139398257003E-003   3.1232361975648271E-003   3.3848626366700385E-003   3.6443387773105185E-003   3.9015112780078631E-003   4.1562281078310059E-003   4.4083386426633231E-003   4.6576937576632838E-003   4.9041459203995053E-003   5.1475492800031608E-003   5.3877597565276103E-003   5.6246351336218803E-003   5.8580351386300356E-003   6.0878215371477085E-003   6.3138582109497632E-003   6.5360112466745224E-003   6.7541490142159488E-003   6.9681422512334334E-003   7.1778641395958687E-003   7.3831903845220648E-003   7.5839992918217414E-003   7.7801718402884523E-003   7.9715917578482287E-003   8.1581455894695898E-003   8.3397227708034150E-003   8.5162156925000509E-003   8.6875197686226979E-003   8.8535334998178783E-003   9.0141585366464994E-003   9.1692997383308605E-003   9.3188652337657385E-003   9.4627664750417950E-003   9.6009182949472471E-003   9.7332389561221033E-003   9.8596502055109392E-003   9.9800773169693713E-003   1.0094449143522366E-002   1.0202698155852424E-002   1.0304760487694214E-002   1.0400575972563608E-002   1.0490088183432555E-002   1.0573244464796738E-002   1.0649995968324111E-002   1.0720297680235552E-002   1.0784108451468238E-002   1.0841391021809865E-002   1.0892112044428526E-002   1.0936242104930799E-002   1.0973755742085534E-002   1.1004631461692310E-002   1.1028851752054619E-002   1.1046403093746215E-002   1.1057275969662828E-002   1.1061464870450413E-002   1.1058968298960900E-002   1.1049788771785238E-002   1.1033932818183809E-002   1.1011410976602548E-002   1.0982237789345498E-002   1.0946431794155193E-002   1.0904015513059778E-002   1.0855015440565940E-002   1.0799462026626142E-002   1.0737389660712499E-002   1.0668836649248337E-002   1.0593845195613849E-002   1.0512461372665011E-002   1.0424735097449234E-002   1.0330720100393154E-002   1.0230473894147163E-002   1.0124057737393499E-002   1.0011536602681337E-002   9.8929791319801730E-003   9.7684576003545243E-003   9.6380478704868600E-003   9.5018293479759430E-003   9.3598849337596102E-003   9.2123009743392270E-003   9.0591672107640520E-003   8.9005767239143663E-003   8.7366258793932783E-003   8.5674142698941580E-003   8.3930446550055937E-003   8.2136228993058558E-003   8.0292579108034723E-003   7.8400615726523237E-003   7.6461486785473765E-003   7.4476368622548583E-003   7.2446465283487749E-003   7.0373007784009789E-003   6.8257253383909311E-003   6.6100484821230987E-003   6.3904009559210828E-003   6.1669158972006977E-003   5.9397287580588154E-003   5.7089772206310729E-003   5.4748011169959976E-003   5.2373423428140331E-003   4.9967447748041627E-003   4.7531541811811628E-003   4.5067181372122622E-003   4.2575859333322530E-003   4.0059084890980423E-003   3.7518382582787946E-003   3.4955291420710743E-003   3.2371363876814718E-003   2.9768164273066833E-003   2.7147259906284971E-003   2.4510179555476963E-003   2.1858304464796308E-003   1.9192720775327854E-003   1.6513989398811990E-003   1.3821432617752150E-003   1.1112203281748445E-003   8.3813105956515033E-004   5.6217311058714969E-004   2.8240286340042164E-004   2.2109977616535659E-004   4.6294802386892542E-004   7.1684845051400714E-004   9.7808048753100785E-004   1.2432846330393543E-003   1.5101410437459162E-003   1.7770940609549979E-003   2.0431984885559973E-003   2.3080011148235435E-003   2.5712951899924397E-003   2.8329304526387156E-003   3.0927563484050569E-003   3.3506198918101804E-003   3.6063684595469270E-003   3.8598505655707549E-003   4.1109160217733809E-003   4.3594160331249521E-003   4.6052032891066297E-003   4.8481320536665207E-003   5.0880582548747388E-003   5.3248395745903454E-003   5.5583355319713812E-003   5.7884075755774145E-003   6.0149191617921427E-003   6.2377358442146646E-003   6.4567253517711642E-003   6.6717576733936190E-003   6.8827051339734879E-003   7.0894424762151798E-003   7.2918469353725479E-003   7.4897983140355118E-003   7.6831790579297565E-003   7.8718743256978585E-003   8.0557720608813721E-003   8.2347630596982246E-003   8.4087410379837246E-003   8.5776026971363661E-003   8.7412477867288008E-003   8.8995791656860668E-003   9.0525028628823945E-003   9.1999281339580352E-003   9.3417675169186754E-003   9.4779368865833269E-003   9.6083555053179115E-003   9.7329460727066386E-003   9.8516347741635923E-003   9.9643513244899451E-003   1.0071029012368893E-002   1.0171604740746965E-002   1.0266019066588195E-002   1.0354216235394564E-002   1.0436144218597454E-002   1.0511754742927648E-002   1.0581003321392057E-002   1.0643849281173123E-002   1.0700255788231777E-002   1.0750189869574989E-002   1.0793622436155018E-002   1.0830528297398404E-002   1.0860886180551144E-002   1.0884678741991533E-002   1.0901892578796119E-002   1.0912518237527993E-002   1.0916550220922291E-002   1.0913986990032327E-002   1.0904830968504177E-002   1.0889088538837244E-002   1.0866770041016230E-002   1.0837889765569556E-002   1.0802465946030418E-002   1.0760520748819696E-002   1.0712080259127357E-002   1.0657174466681324E-002   1.0595837248071643E-002   1.0528106346040997E-002   1.0454023347885644E-002   1.0373633660609560E-002   1.0286986483754118E-002   1.0194134780437986E-002   1.0095135244962250E-002   9.9900482717080186E-003   9.8789379140697131E-003   9.7618718521291503E-003   9.6389213478554892E-003   9.5101612039991124E-003   9.3756697200901296E-003   9.2355286439911588E-003   9.0898231245396255E-003   8.9386416591362428E-003   8.7820760415956711E-003   8.6202213073423850E-003   8.4531756746353548E-003   8.2810404891650591E-003   8.1039201587624898E-003   7.9219220947143731E-003   7.7351566447143583E-003   7.5437370281449811E-003   7.3477792673157238E-003   7.1474021179535052E-003   6.9427269977148098E-003   6.7338779141568605E-003   6.5209813889083867E-003   6.3041663825517125E-003   6.0835642170765647E-003   5.8593084966604980E-003   5.6315350274272480E-003   5.4003817360916417E-003   5.1659885875905420E-003   4.9284974986490426E-003   4.6880522560852067E-003   4.4447984271330787E-003   4.1988832741142179E-003   3.9504556640301836E-003   3.6996659818534505E-003   3.4466660360417123E-003   3.1916089703010742E-003   2.9346490981066453E-003   2.6759411359025265E-003   2.4156365598629881E-003   2.1538741199210731E-003   1.8907670361685280E-003   1.6263831441741816E-003   1.3606829938500598E-003   1.0934388496456338E-003   8.2423697255268324E-004   5.5248738264040975E-004   2.7739084573524808E-004   2.2467162753425640E-004   4.6690558831086193E-004   7.1930529622277195E-004   9.7784891937374718E-004   1.2396678052321586E-003   1.5027742210922401E-003   1.7658278851278575E-003   2.0280057146001007E-003   2.2889016126400041E-003   2.5483184640108791E-003   2.8061071155102701E-003   3.0621182679964609E-003   3.3162006982225822E-003   3.5682036486764379E-003   3.8179774965301783E-003   4.0653739066294214E-003   4.3102459216419753E-003   4.5524480537508794E-003   4.7918363727493807E-003   5.0282685948329076E-003   5.2616041687288950E-003   5.4917043636940610E-003   5.7184323510892088E-003   5.9416532919832621E-003   6.1612344158588628E-003   6.3770451050528254E-003   6.5889569718528551E-003   6.7968439397809721E-003   7.0005823178063142E-003   7.2000508779989647E-003   7.3951309292108469E-003   7.5857063893730037E-003   7.7716638556037387E-003   7.9528926762968966E-003   8.1292850146121309E-003   8.3007359193111863E-003   8.4671433837871235E-003   8.6284084129630290E-003   8.7844350807050331E-003   8.9351305902956035E-003   9.0804053300137522E-003   9.2201729289640433E-003   9.3543503089542068E-003   9.4828577361342203E-003   9.6056188699286393E-003   9.7225608081503989E-003   9.8336141340789052E-003   9.9387129572064414E-003   1.0037794954398771E-002   1.0130801407885748E-002   1.0217677241092460E-002   1.0298371053905381E-002   1.0372835150819021E-002   1.0441025575680857E-002   1.0502902132755565E-002   1.0558428416472948E-002   1.0607571831106166E-002   1.0650303611524609E-002   1.0686598842276948E-002   1.0716436471205862E-002   1.0739799324377047E-002   1.0756674115655354E-002   1.0767051456107700E-002   1.0770925859829854E-002   1.0768295747110149E-002   1.0759163447050392E-002   1.0743535195796024E-002   1.0721421132829520E-002   1.0692835296816097E-002   1.0657795615722748E-002   1.0616323897395308E-002   1.0568445817202704E-002   1.0514190902000758E-002   1.0453592513038568E-002   1.0386687826661911E-002   1.0313517811932807E-002   1.0234127205814417E-002   1.0148564487707595E-002   1.0056881849049931E-002   9.9591351645261506E-003   9.8553839548288502E-003   9.7456913563836456E-003   9.6301240780204411E-003   9.5087523655115191E-003   9.3816499575728185E-003   9.2488940407766673E-003   9.1105652059250419E-003   8.9667473972061262E-003   8.8175278635498622E-003   8.6629971056007005E-003   8.5032488209100532E-003   8.3383798499613027E-003   8.1684901137120125E-003   7.9936825594831284E-003   7.8140630935205901E-003   7.6297405211867564E-003   7.4408264802563462E-003   7.2474353728656515E-003   7.0496842992751052E-003   6.8476929851678525E-003   6.6415837109773945E-003   6.4314812376869424E-003   6.2175127327774860E-003   5.9998076929773658E-003   5.7784978661467035E-003   5.5537171740607238E-003   5.3256016289566777E-003   5.0942892538437534E-003   4.8599199995288944E-003   4.6226356591675399E-003   4.3825797841322567E-003   4.1398975971190799E-003   3.8947359058939535E-003   3.6472430124254718E-003   3.3975686279241191E-003   3.1458637752381224E-003   2.8922806484115160E-003   2.6369719332839381E-003   2.3800877120229158E-003   2.1217673851185448E-003   1.8621288313555029E-003   1.6012516672248567E-003   1.3391248066202399E-003   1.0755776839366793E-003   8.1028220864726164E-004   5.4276112887841066E-004   2.7236003609543147E-004   2.2825588321689905E-004   4.7087369121379119E-004   7.2176429812059739E-004   9.7760704917337904E-004   1.2360258524106160E-003   1.4953662173269877E-003   1.7545039912143512E-003   2.0127386690275140E-003   2.2697114363098292E-003   2.5252348159292559E-003   2.7791607447663624E-003   3.0313411776895505E-003   3.2816266609862477E-003   3.5298683082164439E-003   3.7759183709873967E-003   4.0196303722796478E-003   4.2608592018091307E-003   4.4994612012160262E-003   4.7352942543251730E-003   4.9682178723565729E-003   5.1980932807698110E-003   5.4247835018067514E-003   5.6481534420200763E-003   5.8680699697487015E-003   6.0844020010672462E-003   6.2970205761554987E-003   6.5057989396628546E-003   6.7106126182183146E-003   6.9113394948338569E-003   7.1078598857519104E-003   7.3000566105806963E-003   7.4878150663284515E-003   7.6710232956250790E-003   7.8495720555600279E-003   8.0233548849527603E-003   8.1922681672917941E-003   8.3562111967530606E-003   8.5150862373671310E-003   8.6687985828133307E-003   8.8172566164413380E-003   8.9603718632905727E-003   9.0980590484252555E-003   9.2302361453787118E-003   9.3568244281442836E-003   9.4777485185828514E-003   9.5929364334093881E-003   9.7023196258562150E-003   9.8058330307898567E-003   9.9034151015246208E-003   9.9950078491314320E-003   1.0080556878262259E-002   1.0160011417433557E-002   1.0233324356126006E-002   1.0300452265716742E-002   1.0361355433712277E-002   1.0415997883111788E-002   1.0464347396452550E-002   1.0506375536254747E-002   1.0542057660668486E-002   1.0571372941077059E-002   1.0594304372699398E-002   1.0610838787781955E-002   1.0620966861396519E-002   1.0624683119542733E-002   1.0621985941318177E-002   1.0612877561420916E-002   1.0597364068257009E-002   1.0575455401435181E-002   1.0547165345169453E-002   1.0512511521223018E-002   1.0471515378462470E-002   1.0424202179442371E-002   1.0370600986539705E-002   1.0310744644260461E-002   1.0244669759853692E-002   1.0172416680962457E-002   1.0094029473246724E-002   1.0009555891635824E-002   9.9190473546209024E-003   9.8225589103274891E-003   9.7201492075923435E-003   9.6118804563058158E-003   9.4978183949778472E-003   9.3780322463725696E-003   9.2525946805117054E-003   9.1215817686211009E-003   8.9850729377775329E-003   8.8431509237555661E-003   8.6959017214141843E-003   8.5434145324027322E-003   8.3857817129046885E-003   8.2230987161048263E-003   8.0554640378466547E-003   7.8829791539790917E-003   7.7057484626098516E-003   7.5238792192800497E-003   7.3374814725389870E-003   7.1466680009530936E-003   6.9515542391901386E-003   6.7522582158635602E-003   6.5489004761144498E-003   6.3416040144363972E-003   6.1304941964400173E-003   5.9156986864862815E-003   5.6973473698639920E-003   5.4755722732143797E-003   5.2505074890563663E-003   5.0222890899621619E-003   4.7910550519375539E-003   4.5569451665627980E-003   4.3201009613417773E-003   4.0806656112277184E-003   3.8387838540766550E-003   3.5946019041911415E-003   3.3482673617774572E-003   3.0999291263887341E-003   2.8497372566093082E-003   2.5978424072212181E-003   2.3443932630040631E-003   2.0895299000189271E-003   1.8333749006747557E-003   1.5760196898129131E-003   1.3174815851000887E-003   1.0576473482505344E-003   7.9627479965599379E-004   5.3299972114384531E-004   2.6731290496095905E-004   2.3184980978713243E-004   4.7484943920461653E-004   7.2422358021989597E-004   9.7735475813481854E-004   1.2323608402098896E-003   1.4879215088000608E-003   1.7431293540657311E-003   1.9974068308546977E-003   2.2504425442180231E-003   2.5020586582691351E-003   2.7521081854911533E-003   3.0004443344058829E-003   3.2469194247792821E-003   3.4913864508257508E-003   3.7336995417490693E-003   3.9737140885570121E-003   4.2112868323825881E-003   4.4462759523637985E-003   4.6785411525305798E-003   4.9079437454719321E-003   5.1343467380472463E-003   5.3576149163431785E-003   5.5776149226953731E-003   5.7942153440862509E-003   6.0072867851375666E-003   6.2167019517316291E-003   6.4223357268208825E-003   6.6240652449626736E-003   6.8217699703614354E-003   7.0153317667540627E-003   7.2046349719760983E-003   7.3895664662824156E-003   7.5700157431382586E-003   7.7458749740779154E-003   7.9170390767947518E-003   8.0834057767066869E-003   8.2448756714452731E-003   8.4013522885257319E-003   8.5527421483536092E-003   8.6989548145829376E-003   8.8399029573957844E-003   8.9755023982775461E-003   9.1056721677527375E-003   9.2303345508952528E-003   9.3494151368214706E-003   9.4628428613215132E-003   9.5705500542836164E-003   9.6724724760872960E-003   9.7685493608606067E-003   9.8587234511708643E-003   9.9429410330233170E-003   1.0021151971013109E-002   1.0093309734302891E-002   1.0159371430995490E-002   1.0219297828678336E-002   1.0273053382574976E-002   1.0320606254972414E-002   1.0361928335807374E-002   1.0396995259617348E-002   1.0425786420374714E-002   1.0448284985200312E-002   1.0464477902984798E-002   1.0474355914552584E-002   1.0477913557694656E-002   1.0475149169524991E-002   1.0466064890838549E-002   1.0450666661788646E-002   1.0428964220401175E-002   1.0400971097134337E-002   1.0366704605992580E-002   1.0326185834443891E-002   1.0279439632762316E-002   1.0226494596020583E-002   1.0167383050742412E-002   1.0102141032295578E-002   1.0030808266878438E-002   9.9534281435206540E-003   9.8700476931256609E-003   9.7807175555345849E-003   9.6854919535871720E-003   9.5844286562867809E-003   9.4775889489490117E-003   9.3650375908696515E-003   9.2468427834435929E-003   9.1230761218637768E-003   8.9938125576534411E-003   8.8591303509410191E-003   8.7191110252460013E-003   8.5738393160831594E-003   8.4234031227476969E-003   8.2678934538053250E-003   8.1074043729101042E-003   7.9420329421759639E-003   7.7718791646039231E-003   7.5970459221007536E-003   7.4176389159809619E-003   7.2337666024878677E-003   7.0455401251237060E-003   6.8530732538207850E-003   6.6564823088739455E-003   6.4558860982406596E-003   6.2514058401828554E-003   6.0431650947916915E-003   5.8312896866509201E-003   5.6159076305961619E-003   5.3971490556139479E-003   5.1751461225354456E-003   4.9500329512255359E-003   4.7219455321046433E-003   4.4910216517874413E-003   4.2574008040544009E-003   4.0212241100383017E-003   3.7826342314988270E-003   3.5417752849405959E-003   3.2987927559570140E-003   3.0538334088207053E-003   2.8070451640976324E-003   2.5585766353296013E-003   2.3085751126286080E-003   2.0571813663646243E-003   1.8045227176020084E-003   1.5507024251293355E-003   1.2957662384343038E-003   1.0396583782407154E-003   7.8222278871259432E-004   5.2320853599363559E-004   2.6225191798812109E-004   2.3545065880042904E-004   4.7882991883430037E-004   7.2668124866187567E-004   9.7709191122402617E-004   1.2286748243799939E-003   1.4804445657321530E-003   1.7317109482822834E-003   1.9820196841706661E-003   2.2311069052137755E-003   2.4788044187542546E-003   2.7249663030540772E-003   2.9694470192022093E-003   3.2121006658380469E-003   3.4527821221523314E-003   3.6913474020581205E-003   3.9276537689301172E-003   4.1615598212303984E-003   4.3929255820043811E-003   4.6216125784795947E-003   4.8474839324845753E-003   5.0704044380723845E-003   5.2902406458334439E-003   5.5068609455133921E-003   5.7201356414846583E-003   5.9299370369884086E-003   6.1361395063764812E-003   6.3386195748941776E-003   6.5372559919765205E-003   6.7319298054910326E-003   6.9225244329171876E-003   7.1089257338973200E-003   7.2910220770220913E-003   7.4687044098656341E-003   7.6418663236824114E-003   7.8104041180599992E-003   7.9742168654898804E-003   8.1332064691775896E-003   8.2872777270487363E-003   8.4363383845119655E-003   8.5802991961415609E-003   8.7190739731415334E-003   8.8525796424364367E-003   8.9807362918631339E-003   9.1034672216024626E-003   9.2206989891391311E-003   9.3323614554488565E-003   9.4383878256439624E-003   9.5387146914265863E-003   9.6332820682959730E-003   9.7220334320847202E-003   9.8049157549362220E-003   9.8818795342944798E-003   9.9528788275070612E-003   1.0017871274435514E-002   1.0076818128941900E-002   1.0129684277138742E-002   1.0176438263241092E-002   1.0217052305485516E-002   1.0251502315370531E-002   1.0279767911110363E-002   1.0301832430325591E-002   1.0317682941208883E-002   1.0327310249135011E-002   1.0330708903816682E-002   1.0327877201430703E-002   1.0318817187218427E-002   1.0303534653386761E-002   1.0282039136480833E-002   1.0254343911307758E-002   1.0220465983432209E-002   1.0180426079727162E-002   1.0134248634019821E-002   1.0081961775714202E-002   1.0023597309594748E-002   9.9591907000664143E-003   9.8887810461665421E-003   9.8124110634797979E-003   9.7301270523015571E-003   9.6419788752720725E-003   9.5480199237807928E-003   9.4483070888928267E-003   9.3429007237381678E-003   9.2318646122322434E-003   9.1152659238524780E-003   8.9931751812908078E-003   8.8656662113581197E-003   8.7328161048840780E-003   8.5947051675669406E-003   8.4514168743040352E-003   8.3030378170652896E-003   8.1496576533071352E-003   7.9913690526395575E-003   7.8282676411008389E-003   7.6604519416847983E-003   7.4880233190119383E-003   7.3110859142434537E-003   7.1297465842339314E-003   6.9441148390327889E-003   6.7543027716369108E-003   6.5604249956645599E-003   6.3625985715669575E-003   6.1609429406049299E-003   5.9555798490270040E-003   5.7466332781422880E-003   5.5342293673386056E-003   5.3184963388804851E-003   5.0995644225496073E-003   4.8775657730649735E-003   4.6526343958238625E-003   4.4249060616864955E-003   4.1945182278656512E-003   3.9616099549513173E-003   3.7263218216978533E-003   3.4887958424972276E-003   3.2491753801879297E-003   3.0076050602855786E-003   2.7642306561900254E-003   2.5191987373984204E-003   2.2726551985776666E-003   2.0247415179703854E-003   1.7755897850240676E-003   1.5253151089570371E-003   1.2739916950308960E-003   1.0216213231555304E-003   7.6813422741905946E-004   5.1339295280650177E-004   2.5717954098891660E-004   2.3905566745419105E-004   4.8281220093771005E-004   7.2913539372754244E-004   9.7681836059904104E-004   1.2249698498117967E-003   1.4729398518191217E-003   1.7202557459400913E-003   1.9665867141228643E-003   2.2117164921363619E-003   2.4554865337852450E-003   2.6977519742389378E-003   2.9383685289660066E-003   3.1771920780854779E-003   3.4140793906352607E-003   3.6488883700511732E-003   3.8814781551077537E-003   4.1117092088820417E-003   4.3394433980274982E-003   4.5645440834339857E-003   4.7868761945391025E-003   5.0063063194581980E-003   5.2227027789349956E-003   5.4359357103163641E-003   5.6458771443783085E-003   5.8524010819729910E-003   6.0553835730981498E-003   6.2547027880418549E-003   6.4502390954437328E-003   6.6418751292273148E-003   6.8294958666170191E-003   7.0129886896666549E-003   7.1922434613779229E-003   7.3671525852121444E-003   7.5376110760164150E-003   7.7035166195064120E-003   7.8647696355516050E-003   8.0212733399907532E-003   8.1729337997124563E-003   8.3196599931085191E-003   8.4613638621414133E-003   8.5979603683535577E-003   8.7293675417874639E-003   8.8555065322443449E-003   8.9763016565759801E-003   9.0916804442147114E-003   9.2015736814697047E-003   9.3059154529163135E-003   9.4046431815310028E-003   9.4976976669903790E-003   9.5850231211194736E-003   9.6665672009183523E-003   9.7422810424827588E-003   9.8121192875022245E-003   9.8760401143440785E-003   9.9340052593848149E-003   9.9859800445083052E-003   1.0031933394116413E-002   1.0071837857386454E-002   1.0105669622293083E-002   1.0133408531817996E-002   1.0155038095937298E-002   1.0170545500641205E-002   1.0179921617245232E-002   1.0183161007227576E-002   1.0180261925269218E-002   1.0171226321671282E-002   1.0156059840059295E-002   1.0134771814601505E-002   1.0107375264707008E-002   1.0073886887093007E-002   1.0034327045148825E-002   9.9887197589201421E-003   9.9370926874037119E-003   9.8794771155516770E-003   9.8159079324531967E-003   9.7464236132698834E-003   9.6710661928222502E-003   9.5898812440710773E-003   9.5029178475385945E-003   9.4102285639925953E-003   9.3118694016570414E-003   9.2078997832640841E-003   9.0983825091065784E-003   8.9833837222512147E-003   8.8629728641851091E-003   8.7372226377076811E-003   8.6062089596075919E-003   8.4700109178358629E-003   8.3287107213919631E-003   8.1823936527858077E-003   8.0311480157329584E-003   7.8750650828220692E-003   7.7142390387419102E-003   7.5487669270950519E-003   7.3787485876298242E-003   7.2042865996546634E-003   7.0254862190458622E-003   6.8424553140793987E-003   6.6553043023522829E-003   6.4641460819772623E-003   6.2690959664776780E-003   6.0702716122093547E-003   5.8677929505172033E-003   5.6617821132494139E-003   5.4523633606170518E-003   5.2396630058467175E-003   5.0238093388173533E-003   4.8049325503019547E-003   4.5831646511982904E-003   4.3586393948956692E-003   4.1314921972441243E-003   3.9018600518980762E-003   3.6698814522443945E-003   3.4356963037525112E-003   3.1994458436149231E-003   2.9612725512309090E-003   2.7213200508951485E-003   2.4797328616844583E-003   2.2366554833078145E-003   1.9922301123974084E-003   1.7465936248039493E-003   1.4998729937476529E-003   1.2521708955512967E-003   1.0035467414252763E-003   7.5401717309248051E-004   5.0355835268250937E-004   2.5209823400679232E-004   2.4266206226458698E-004   4.8679334405010710E-004   7.3158409315982054E-004   9.7653394667640558E-004   1.2212479515762431E-003   1.4654118236594460E-003   1.7087707133947583E-003   1.9511174025835243E-003   2.1922832779100454E-003   2.4321194398163604E-003   2.6704820798121309E-003   2.9072281650912024E-003   3.1422153627271854E-003   3.3753023338847221E-003   3.6063488741806538E-003   3.8352160035217131E-003   4.0617660483335261E-003   4.2858627287393203E-003   4.5073712341090477E-003   4.7261583131247287E-003   4.9420923448793008E-003   5.1550434266524059E-003   5.3648834453194905E-003   5.5714861600680843E-003   5.7747272751600964E-003   5.9744845158491988E-003   6.1706377033565740E-003   6.3630688243849765E-003   6.5516621076497361E-003   6.7363040854781508E-003   6.9168836722225957E-003   7.0932922214514416E-003   7.2654236005050832E-003   7.4331742462300787E-003   7.5964432344539090E-003   7.7551323362636815E-003   7.9091460789387780E-003   8.0583918039460189E-003   8.2027797218593990E-003   8.3422229673165704E-003   8.4766376508869645E-003   8.6059429097170570E-003   8.7300609570342691E-003   8.8489171279311218E-003   8.9624399253471765E-003   9.0705610626611588E-003   9.1732155051217068E-003   9.2703415095155284E-003   9.3618806601895865E-003   9.4477779055641420E-003   9.5279815908989041E-003   9.6024434890081278E-003   9.6711188305641099E-003   9.7339663293499051E-003   9.7909482092839450E-003   9.8420302250729064E-003   9.8871816849289418E-003   9.9263754673586876E-003   9.9595880387404120E-003   9.9867994672137583E-003   1.0007993434129527E-002   1.0023157245210929E-002   1.0032281836672588E-002   1.0035361782455163E-002   1.0032395295459202E-002   1.0023384231103157E-002   1.0008334083943499E-002   9.9872539859910646E-003   9.9601567004929253E-003   9.9270586143244133E-003   9.8879797289418009E-003   9.8429436465784503E-003   9.7919775585842417E-003   9.7351122266241957E-003   9.6723819657169308E-003   9.6038246232763719E-003   9.5294815560520024E-003   9.4493976051223949E-003   9.3636210697431443E-003   9.2722036776776429E-003   9.1752005533807524E-003   9.0726701865188608E-003   8.9646743958042840E-003   8.8512782904392739E-003   8.7325502341754624E-003   8.6085618009215659E-003   8.4793877335270496E-003   8.3451058980218706E-003   8.2057972372524268E-003   8.0615457213704667E-003   7.9124382987602326E-003   7.7585648408765029E-003   7.6000180923074812E-003   7.4368936100464578E-003   7.2692897105963161E-003   7.0973074074715536E-003   6.9210503516329291E-003   6.7406247692332055E-003   6.5561393971447224E-003   6.3677054181037751E-003   6.1754363926850298E-003   5.9794481923225451E-003   5.7798589282830326E-003   5.5767888811437683E-003   5.3703604285230133E-003   5.1606979707660150E-003   4.9479278567700069E-003   4.7321783067039158E-003   4.5135793368913379E-003   4.2922626790516949E-003   4.0683617023414276E-003   3.8420113333754169E-003   3.6133479735936391E-003   3.3825094188256188E-003   3.1496347741331587E-003   2.9148643726378820E-003   2.6783396828434225E-003   2.4402031724040096E-003   2.2005979443271984E-003   1.9596669186559001E-003   1.7175517696058074E-003   1.4743913404245412E-003   1.2303167879418320E-003   9.8544519613597004E-004   7.3987968526673109E-004   4.9371011671600629E-004   2.4701045790753717E-004   2.4626706512437258E-004   4.9077039761591390E-004   7.3402541525707798E-004   9.7623850007566570E-004   1.2175111563261232E-003   1.4578649283063516E-003   1.6972628097548514E-003   1.9356212247114146E-003   2.1728192275109470E-003   2.4087175690895579E-003   2.6431734934253548E-003   2.8760452251753166E-003   3.1071922166145960E-003   3.3364750254742948E-003   3.5637553412142253E-003   3.7888960653163495E-003   4.0117613939903984E-003   4.2322168959610940E-003   4.4501296002066315E-003   4.6653680674292319E-003   4.8778024775872897E-003   5.0873047000229432E-003   5.2937483784352146E-003   5.4970089991934756E-003   5.6969639720497178E-003   5.8934927016280336E-003   6.0864766585031482E-003   6.2757994545217244E-003   6.4613469068129370E-003   6.6430071141630465E-003   6.8206705161646952E-003   6.9942299665301522E-003   7.1635807905592319E-003   7.3286208551021637E-003   7.4892506237371204E-003   7.6453732212176939E-003   7.7968944886916691E-003   7.9437230424925787E-003   8.0857703279473836E-003   8.2229506720375989E-003   8.3551813369995842E-003   8.4823825683264520E-003   8.6044776428875203E-003   8.7213929159326575E-003   8.8330578647300428E-003   8.9394051311202649E-003   9.0403705622223718E-003   9.1358932481993282E-003   9.2259155602787135E-003   9.3103831842748230E-003   9.3892451535464994E-003   9.4624538799322477E-003   9.5299651816338343E-003   9.5917383109926785E-003   9.6477359774256310E-003   9.6979243715664964E-003   9.7422731835453691E-003   9.7807556233147977E-003   9.8133484353247966E-003   9.8400319126486641E-003   9.8607899096838751E-003   9.8756098503811913E-003   9.8844827373848407E-003   9.8874031562139458E-003   9.8843692786030092E-003   9.8753828644804025E-003   9.8604492598905573E-003   9.8395773938170783E-003   9.8127797736431571E-003   9.7800724763076052E-003   9.7414751395706184E-003   9.6970109500019441E-003   9.6467066281401281E-003   9.5905924137533877E-003   9.5287020464845940E-003   9.4610727456856669E-003   9.3877451883008500E-003   9.3087634847143497E-003   9.2241751508831404E-003   9.1340310799362390E-003   9.0383855139498370E-003   8.9372960072919283E-003   8.8308233943329983E-003   8.7190317532555850E-003   8.6019883658599583E-003   8.4797636770454488E-003   8.3524312544095702E-003   8.2200677413500622E-003   8.0827528124879089E-003   7.9405691251247523E-003   7.7936022689225337E-003   7.6419407164373676E-003   7.4856757659986783E-003   7.3249014913561727E-003   7.1597146803804024E-003   6.9902147804486447E-003   6.8165038367946629E-003   6.6386864305226778E-003   6.4568696171908302E-003   6.2711628609372627E-003   6.0816779690765488E-003   5.8885290251502465E-003   5.6918323189073528E-003   5.4917062782364745E-003   5.2882713950221927E-003   5.0816501560937422E-003   4.8719669655995501E-003   4.6593480739223203E-003   4.4439214973506225E-003   4.2258169457951578E-003   4.0051657398005314E-003   3.7821007355027247E-003   3.5567562418024612E-003   3.3292679405147463E-003   3.0997728052956641E-003   2.8684090176082089E-003   2.6353158903593132E-003   2.4006338365872848E-003   2.1645045610150793E-003   1.9270717086167233E-003   1.6884817536084173E-003   1.4488854114642069E-003   1.2084423200351413E-003   9.6732725057568913E-004   7.2572982314972334E-004   4.8385362496777828E-004   2.4191866943223950E-004   2.4986789050662761E-004   4.9474040651620310E-004   7.3645742154082594E-004   9.7593184430178059E-004   1.2137614811301711E-003   1.4503036041915718E-003   1.6857389830984837E-003   1.9201076437361797E-003   2.1533362952445012E-003   2.3852953387109022E-003   2.6158430772903474E-003   2.8448389903764637E-003   3.0721443216309985E-003   3.2976215223102234E-003   3.5211341789733730E-003   3.7425470760625856E-003   3.9617262770690331E-003   4.1785392066544524E-003   4.3928547265151829E-003   4.6045432177814760E-003   4.8134766555174568E-003   5.0195286891450142E-003   5.2225747127070954E-003   5.4224919463681798E-003   5.6191595043356135E-003   5.8124584696031545E-003   6.0022719669742264E-003   6.1884852285405412E-003   6.3709856686142707E-003   6.5496629447760468E-003   6.7244090297304271E-003   6.8951182717124082E-003   7.0616874613623759E-003   7.2240158904597895E-003   7.3820054149908998E-003   7.5355605118885283E-003   7.6845883381153612E-003   7.8289987849807785E-003   7.9687045320498417E-003   8.1036211022824101E-003   8.2336669073836133E-003   8.3587633026699082E-003   8.4788346295318895E-003   8.5938082638308821E-003   8.7036146575082407E-003   8.8081873813779243E-003   8.9074631640810864E-003   9.0013819317459332E-003   9.0898868408811895E-003   9.1729243160807994E-003   9.2504440787097852E-003   9.3223991799141898E-003   9.3887460269093531E-003   9.4494444089824742E-003   9.5044575233461936E-003   9.5537519946681110E-003   9.5972978974564888E-003   9.6350687718394362E-003   9.6670416407652546E-003   9.6931970230532752E-003   9.7135189451715356E-003   9.7279949506856086E-003   9.7366161076130036E-003   9.7393770138300140E-003   9.7362757995604343E-003   9.7273141297057088E-003   9.7124972009703658E-003   9.6918337404130958E-003   9.6653359981800011E-003   9.6330197422412611E-003   9.5949042463245177E-003   9.5510122803715708E-003   9.5013700953121977E-003   9.4460074077306611E-003   9.3849573819091009E-003   9.3182566090496688E-003   9.2459450871739401E-003   9.1680661928433271E-003   9.0846666602770743E-003   8.9957965493704384E-003   8.9015092153437447E-003   8.8018612795802698E-003   8.6969125924767632E-003   8.5867261984521326E-003   8.4713682974386917E-003   8.3509082067924345E-003   8.2254183161039329E-003   8.0949740465115216E-003   7.9596538039607423E-003   7.8195389316992325E-003   7.6747136623613321E-003   7.5252650649478836E-003   7.3712829954092340E-003   7.2128600394594233E-003   7.0500914590644892E-003   6.8830751334065798E-003   6.7119115003818619E-003   6.5367034970826299E-003   6.3575564956782626E-003   6.1745782418690109E-003   5.9878787886487594E-003   5.7975704305103792E-003   5.6037676358180466E-003   5.4065869772756958E-003   5.2061470628216311E-003   5.0025684618811295E-003   4.7959736363590300E-003   4.5864868618758492E-003   4.3742341587901801E-003   4.1593432096568295E-003   3.9419432889055694E-003   3.7221651793060140E-003   3.5001410966964408E-003   3.2760046092504824E-003   3.0498905559778744E-003   2.8219349682040429E-003   2.5922750006724393E-003   2.3610490106257265E-003   2.1283973041543169E-003   1.8944642455502314E-003   1.6594011041677903E-003   1.4233704623697330E-003   1.1865604352586656E-003   9.4920346350596541E-004   7.1157564216822733E-004   4.7399425476019053E-004   2.3682532402730105E-004   2.5346175904211732E-004   4.9870041313793134E-004   7.3887817045353854E-004   9.7561379666150083E-004   1.2100009353485652E-003   1.4427322790648844E-003   1.6742061687070597E-003   1.9045861081878890E-003   2.1338464165122639E-003   2.3618671475424957E-003   2.5885076681718688E-003   2.8136287193641918E-003   3.0370933310518988E-003   3.2587658523218210E-003   3.4785117646040087E-003   3.6961977349470043E-003   3.9116916963623516E-003   4.1248629252635394E-003   4.3355821200125044E-003   4.5437214789582070E-003   4.7491547754716645E-003   4.9517574334638215E-003   5.1514066042472328E-003   5.3479812357170031E-003   5.5413621485760345E-003   5.7314321057890805E-003   5.9180758821903434E-003   6.1011803353939742E-003   6.2806344704199879E-003   6.4563295093582607E-003   6.6281589536176799E-003   6.7960186493902230E-003   6.9598068489770404E-003   7.1194242720062639E-003   7.2747741645535768E-003   7.4257623573425191E-003   7.5722973217611234E-003   7.7142902239659139E-003   7.8516549803063218E-003   7.9843083044036089E-003   8.1121697629761014E-003   8.2351618171265517E-003   8.3532098751252781E-003   8.4662423314010027E-003   8.5741906139437662E-003   8.6769892215475264E-003   8.7745757660785129E-003   8.8668910062820738E-003   8.9538788874219677E-003   9.0354865701666731E-003   9.1116644660315382E-003   9.1823662639587411E-003   9.2475489598501937E-003   9.3071728818528154E-003   9.3612017125526692E-003   9.4096025131777533E-003   9.4523457400570859E-003   9.4894052654119626E-003   9.5207583898346271E-003   9.5463858580871613E-003   9.5662718688860060E-003   9.5804040851815691E-003   9.5887736405613089E-003   9.5913751454127227E-003   9.5882066883164613E-003   9.5792698390985004E-003   9.5645696459074267E-003   9.5441146325869683E-003   9.5179167940701026E-003   9.4859915872952116E-003   9.4483579237724935E-003   9.4050381561111285E-003   9.3560580658764297E-003   9.3014468466218053E-003   9.2412370873812544E-003   9.1754647521951060E-003   9.1041691570644956E-003   9.0273929503013328E-003   8.9451820804283821E-003   8.8575857737926422E-003   8.7646565030274348E-003   8.6664499529484629E-003   8.5630249912659884E-003   8.4544436288174762E-003   8.3407709857979684E-003   8.2220752481710624E-003   8.0984276312982550E-003   7.9699023329433127E-003   7.8365764904534951E-003   7.6985301341513934E-003   7.5558461374885533E-003   7.4086101699987750E-003   7.2569106419060891E-003   7.1008386536536849E-003   6.9404879398876074E-003   6.7759548123412783E-003   6.6073381031223066E-003   6.4347391034633716E-003   6.2582615041515410E-003   6.0780113317147055E-003   5.8940968855667464E-003   5.7066286714350656E-003   5.5157193365188983E-003   5.3214835992394516E-003   5.1240381821530123E-003   4.9235017406935588E-003   4.7199947907791695E-003   4.5136396384483080E-003   4.3045603028754043E-003   4.0928824453426160E-003   3.8787332898498894E-003   3.6622415487217452E-003   3.4435373451844331E-003   3.2227521318989871E-003   3.0000186167618570E-003   2.7754706781167315E-003   2.5492433151117488E-003   2.3214728289959186E-003   2.0922981231354942E-003   1.8618642742778135E-003   1.6303273320538714E-003   1.3978617357125467E-003   1.1646840648353307E-003   9.3108438471212196E-004   6.9742519165449934E-004   4.6413737920469877E-004   2.3173287676281351E-004   2.5704588708924669E-004   5.0264746311157182E-004   7.4128571932668974E-004   9.7528417070530393E-004   1.2062315213207664E-003   1.4351553683583651E-003   1.6626712868110793E-003   1.8890660466139853E-003   2.1143615037425567E-003   2.3384473657332983E-003   2.5611840747328807E-003   2.7824336331275235E-003   3.0020608607030930E-003   3.2199320011175314E-003   3.4359144283985232E-003   3.6498766932279714E-003   3.8616885947575508E-003   4.0712212611385690E-003   4.2783472265320310E-003   4.4829405037377090E-003   4.6848766634717265E-003   4.8840329057928122E-003   5.0802881327375315E-003   5.2735230237579978E-003   5.4636201025252684E-003   5.6504638105572269E-003   5.8339405734789129E-003   6.0139388703349117E-003   6.1903492992319009E-003   6.3630646427140780E-003   6.5319799319872862E-003   6.6969925085145210E-003   6.8580020866312874E-003   7.0149108116551173E-003   7.1676233200533845E-003   7.3160467942656182E-003   7.4600910195071757E-003   7.5996684373354495E-003   7.7346941965003857E-003   7.8650862060143933E-003   7.9907651801750801E-003   8.1116546915464549E-003   8.2276812091164608E-003   8.3387741493946288E-003   8.4448659132198567E-003   8.5458919280438084E-003   8.6417906866439187E-003   8.7325037831856578E-003   8.8179759470189134E-003   8.8981550779125007E-003   8.9729922743232160E-003   9.0424418645684429E-003   9.1064614326306914E-003   9.1650118435403632E-003   9.2180572673073169E-003   9.2655651991404298E-003   9.3075064791968420E-003   9.3438553095013047E-003   9.3745892698378561E-003   9.3996893297200040E-003   9.4191398606188470E-003   9.4329286443961269E-003   9.4410468808030432E-003   9.4434891920378364E-003   9.4402536257582048E-003   9.4313416566342151E-003   9.4167581839662839E-003   9.3965115297602181E-003   9.3706134321772661E-003   9.3390790395302820E-003   9.3019268995228055E-003   9.2591789490857057E-003   9.2108604998543536E-003   9.1570002239012155E-003   9.0976301346154809E-003   9.0327855684796121E-003   8.9625051642085729E-003   8.8868308357681336E-003   8.8058077523019140E-003   8.7194843058570892E-003   8.6279120842341905E-003   8.5311458411468366E-003   8.4292434583542741E-003   8.3222659172722813E-003   8.2102772549664527E-003   8.0933445321992037E-003   7.9715377865030856E-003   7.8449299955270224E-003   7.7135970285912014E-003   7.5776176031840947E-003   7.4370732371443204E-003   7.2920481981981200E-003   7.1426294544517654E-003   6.9889066214389728E-003   6.8309719074803876E-003   6.6689200587391473E-003   6.5028483015906469E-003   6.3328562842023262E-003   6.1590460159219873E-003   5.9815218063127285E-003   5.8003902020355991E-003   5.6157599221972609E-003   5.4277417929975980E-003   5.2364486809584054E-003   5.0419954250396914E-003   4.8444987663140981E-003   4.6440772791548346E-003   4.4408512980993464E-003   4.2349428465106587E-003   4.0264755621778892E-003   3.8155746228369369E-003   3.6023666718136282E-003   3.3869797386679723E-003   3.1695431668435914E-003   2.9501875296584767E-003   2.7290445587800916E-003   2.5062470960188210E-003   2.2819293886734981E-003   2.0562289353376340E-003   1.8292915111732255E-003   1.6012779231383556E-003   1.3723744521996206E-003   1.1428261229782244E-003   9.1298055062316585E-004   6.8328651087029568E-004   4.5428836627847691E-004   2.2664377908931943E-004   2.6061750582345722E-004   5.0657860661307286E-004   7.4367812850112403E-004   9.7494277842657961E-004   1.2024552331171834E-003   1.4275772764523187E-003   1.6511412387556490E-003   1.8735568639220990E-003   2.0948934405385922E-003   2.3150503299645964E-003   2.5338890633396227E-003   2.7512729100916955E-003   2.9670684764234179E-003   3.1811438974717055E-003   3.3933684415982657E-003   3.6036125355510262E-003   3.8117478455921838E-003   4.0176473491821962E-003   4.2211854105346225E-003   4.4222378593871126E-003   4.6206820583742925E-003   4.8163969807795137E-003   5.0092632811683524E-003   5.1991633633084455E-003   5.3859814554833574E-003   5.5696036730062404E-003   5.7499180918949566E-003   5.9268148097712525E-003   6.1001860158720889E-003   6.2699260516004829E-003   6.4359314747440277E-003   6.5981011219492514E-003   6.7563361661308052E-003   6.9105401778353226E-003   7.0606191805275831E-003   7.2064817079338095E-003   7.3480388576138422E-003   7.4852043428567938E-003   7.6178945464548953E-003   7.7460285669323226E-003   7.8695282708579062E-003   7.9883183333180618E-003   8.1023262898627657E-003   8.2114825727987728E-003   8.3157205563618719E-003   8.4149765960276068E-003   8.5091900638565310E-003   8.5983033870357106E-003   8.6822620809405004E-003   8.7610147806046479E-003   8.8345132727931791E-003   8.9027125227106180E-003   8.9655707024582920E-003   9.0230492136743751E-003   9.0751127124702596E-003   9.1217291277955470E-003   9.1628696831353162E-003   9.1985089103759701E-003   9.2286246674983738E-003   9.2531981486850129E-003   9.2722138984079570E-003   9.2856598170039627E-003   9.2935271700709809E-003   9.2958105924587087E-003   9.2925080901711671E-003   9.2836210432990854E-003   9.2691542029097462E-003   9.2491156883115627E-003   9.2235169830774816E-003   9.1923729252618158E-003   9.1557017012031672E-003   9.1135248315032114E-003   9.0658671595582330E-003   9.0127568352155185E-003   8.9542252985636006E-003   8.8903072595979404E-003   8.8210406773550076E-003   8.7464667383055361E-003   8.6666298277534026E-003   8.5815775074732648E-003   8.4913604824339850E-003   8.3960325724662666E-003   8.2956506806950714E-003   8.1902747542516030E-003   8.0799677547114812E-003   7.9647956131387310E-003   7.8448271963618421E-003   7.7201342596224798E-003   7.5907914079481609E-003   7.4568760477430329E-003   7.3184683414583285E-003   7.1756511590523875E-003   7.0285100276520351E-003   6.8771330794245578E-003   6.7216109991178330E-003   6.5620369691545277E-003   6.3985066127038026E-003   6.2311179363561120E-003   6.0599712714115572E-003   5.8851692124469723E-003   5.7068165551777961E-003   5.5250202349373945E-003   5.3398892597327774E-003   5.1515346469774292E-003   4.9600693530630902E-003   4.7656082095762775E-003   4.5682678499032181E-003   4.3681666416077736E-003   4.1654246134472661E-003   3.9601633833491467E-003   3.7525060862322879E-003   3.5425772968464275E-003   3.3305029580245060E-003   3.1164103020795419E-003   2.9004277751551455E-003   2.6826849616726212E-003   2.4633125514248455E-003   2.2424427386626422E-003   2.0202116138189341E-003   1.7967656329270221E-003   1.5722703293789553E-003   1.3469238038419373E-003   1.1209995005117546E-003   8.9490247932577649E-004   6.6916762692942333E-004   4.4445257674530225E-004   2.2156048375587822E-004   2.6417384916654907E-004   5.1049090386356966E-004   7.4605346360179237E-004   9.7458943105482865E-004   1.1986740598522450E-003   1.4200023926100869E-003   1.6396229059389422E-003   1.8580679375558851E-003   2.0754540752725981E-003   2.2916903347378059E-003   2.5066393539648346E-003   2.7201656725312495E-003   2.9321376810889088E-003   3.1424254050152478E-003   3.3508999984182553E-003   3.5574337666973710E-003   3.7619002354494224E-003   3.9641742277206626E-003   4.1641319392474729E-003   4.3616510063314018E-003   4.5566105853906969E-003   4.7488914184178332E-003   4.9383759061442656E-003   5.1249481786497242E-003   5.3084941601590496E-003   5.4889016417687952E-003   5.6660603420959910E-003   5.8398619781694361E-003   6.0102003242770152E-003   6.1769712793377507E-003   6.3400729257052646E-003   6.4994055899790237E-003   6.6548719028332592E-003   6.8063768562589000E-003   6.9538278592688463E-003   7.0971347935072093E-003   7.2362100655196104E-003   7.3709686606200919E-003   7.5013281901050721E-003   7.6272089435166501E-003   7.7485339321413660E-003   7.8652289383998042E-003   7.9772225558819299E-003   8.0844462348751145E-003   8.1868343206057681E-003   8.2843240928939521E-003   8.3768558036315666E-003   8.4643727109389721E-003   8.5468211134350214E-003   8.6241503820340681E-003   8.6963129888334573E-003   8.7632645364742051E-003   8.8249637821121996E-003   8.8813726648610258E-003   8.9324563243750599E-003   8.9781831244877680E-003   9.0185246692257998E-003   9.0534558217097716E-003   9.0829547155262119E-003   9.1070027718623409E-003   9.1255847050490738E-003   9.1386885356527572E-003   9.1463055945956370E-003   9.1484305287627896E-003   9.1450613036304779E-003   9.1361992042738732E-003   9.1218488336531345E-003   9.1020181100998493E-003   9.0767182610616143E-003   9.0459638175504897E-003   9.0097726029096936E-003   8.9681657236958257E-003   8.9211675552896830E-003   8.8688057272896526E-003   8.8111111065374836E-003   8.7481177780257546E-003   8.6798630244873942E-003   8.6063873020401360E-003   8.5277342188435357E-003   8.4439505037073592E-003   8.3550859826713453E-003   8.2611935449369844E-003   8.1623291122910890E-003   8.0585516054511031E-003   7.9499229074062872E-003   7.8365078265077992E-003   7.7183740563279146E-003   7.5955921364987411E-003   7.4682354073358770E-003   7.3363799678816122E-003   7.2001046284942416E-003   7.0594908629175168E-003   6.9146227602233656E-003   6.7655869728776574E-003   6.6124726650958476E-003   6.4553714579470012E-003   6.2943773747126119E-003   6.1295867846964391E-003   5.9610983427600406E-003   5.7890129324286166E-003   5.6134336033482612E-003   5.4344655089026417E-003   5.2522158435306388E-003   5.0667937773372085E-003   4.8783103912759529E-003   4.6868786078728686E-003   4.4926131254838797E-003   4.2956303472426183E-003   4.0960483120626168E-003   3.8939866228636655E-003   3.6895663726793648E-003   3.4829100760266352E-003   3.2741415895317649E-003   3.0633860406747981E-003   2.8507697519324915E-003   2.6364201647959828E-003   2.4204658213466956E-003   2.2030368654193389E-003   1.9842679759052295E-003   1.7643062670040233E-003   1.5433219597006387E-003   1.3215249465496348E-003   1.0992170584134264E-003   8.7686066648845484E-004   6.5507655123325792E-004   4.3463536321253216E-004   2.1648544103103351E-004   2.6771217094695432E-004   5.1438142725296343E-004   7.4840979864304602E-004   9.7422394257673517E-004   1.1948899830281912E-003   1.4124350930022622E-003   1.6281231459043810E-003   1.8426086128959240E-003   2.0560552161847934E-003   2.2683816265457457E-003   2.4794516088060825E-003   2.6891309776164163E-003   2.8972899063722801E-003   3.1038003030581796E-003   3.3085352072204643E-003   3.5113687934560378E-003   3.7121764448898587E-003   3.9108348268634963E-003   4.1072219566159474E-003   4.3012172796060288E-003   4.4927017360491539E-003   4.6815578340856367E-003   4.8676697180447537E-003   5.0509232360526624E-003   5.2312060088714474E-003   5.4084074941243565E-003   5.5824190538615315E-003   5.7531340157173094E-003   5.9204477396466726E-003   6.0842576751246602E-003   6.2444634257662335E-003   6.4009668053662261E-003   6.5536718984297582E-003   6.7024851143250297E-003   6.8473152444453178E-003   6.9880735149562279E-003   7.1246736391523680E-003   7.2570318691380642E-003   7.3850670440558652E-003   7.5087006386002075E-003   7.6278568099964750E-003   7.7424624406429998E-003   7.8524471836860787E-003   7.9577435019573262E-003   8.0582867105305767E-003   8.1540150117767052E-003   8.2448695336922173E-003   8.3307943646562244E-003   8.4117365844742498E-003   8.4876462973183520E-003   8.5584766599455936E-003   8.6241839092548317E-003   8.6847273890080373E-003   8.7400695709049653E-003   8.7901760799815598E-003   8.8350157116346140E-003   8.8745604516962118E-003   8.9087854908899283E-003   8.9376692417130407E-003   8.9611933472790659E-003   8.9793426954121458E-003   8.9921054241967821E-003   8.9994729305303486E-003   9.0014398736773943E-003   8.9980041779807035E-003   8.9891670345303709E-003   8.9749328984580212E-003   8.9553094869413569E-003   8.9303077735605335E-003   8.8999419809462493E-003   8.8642295724719877E-003   8.8231912407675250E-003   8.7768508943417700E-003   8.7252356444467716E-003   8.6683757856301225E-003   8.6063047802343307E-003   8.5390592345687133E-003   8.4666788802045534E-003   8.3892065448475661E-003   8.3066881318089592E-003   8.2191725866740395E-003   8.1267118718917619E-003   8.0293609309466107E-003   7.9271776596998578E-003   7.8202228660679829E-003   7.7085602375247531E-003   7.5922562998878007E-003   7.4713803770060094E-003   7.3460045506595906E-003   7.2162036141545371E-003   7.0820550291142981E-003   6.9436388780760305E-003   6.8010378149654938E-003   6.6543370166316507E-003   6.5036241293380814E-003   6.3489892186520125E-003   6.1905247115842665E-003   6.0283253430435946E-003   5.8624880980698846E-003   5.6931121521759387E-003   5.5202988128004171E-003   5.3441514570507498E-003   5.1647754704735593E-003   4.9822781809339967E-003   4.7967687968204498E-003   4.6083583388827898E-003   4.4171595740586933E-003   4.2232869472796919E-003   4.0268565117290156E-003   3.8279858594362781E-003   3.6267940512786367E-003   3.4234015410143925E-003   3.2179301085561995E-003   3.0105027811337948E-003   2.8012437617029873E-003   2.5902783562438692E-003   2.3777329629161570E-003   2.1637356807557850E-003   1.9484197711423512E-003   1.7319329815670415E-003   1.5144501706950697E-003   1.2961929925251470E-003   1.0774916222187070E-003   8.5886558051073703E-004   6.4102127653259400E-004   4.2484206856657769E-004   2.1142110088684385E-004   2.7122973625709479E-004   5.1824726610416594E-004   7.5074521892837254E-004   9.7384612991918695E-004   1.1911049800423235E-003   1.4048797371645216E-003   1.6166487907629534E-003   1.8271881990832850E-003   2.0367086257762623E-003   2.2451383955384152E-003   2.4523424246890579E-003   2.6581878085498722E-003   2.8625464978592197E-003   3.0652922796575721E-003   3.2663000705968059E-003   3.4654459108202085E-003   3.6626070349178308E-003   3.8576619424489089E-003   4.0504904707662770E-003   4.2409738642957828E-003   4.4289948446084582E-003   4.6144376798954445E-003   4.7971882514209474E-003   4.9771341221330756E-003   5.1541646012865927E-003   5.3281708112231096E-003   5.4990457487981703E-003   5.6666843514195930E-003   5.8309835549841260E-003   5.9918423588731784E-003   6.1491618805168402E-003   6.3028454185586336E-003   6.4527985042794889E-003   6.5989289626274816E-003   6.7411469614792052E-003   6.8793650677188012E-003   7.0134982978458105E-003   7.1434641659340326E-003   7.2691827358845607E-003   7.3905766648070526E-003   7.5075712494482028E-003   7.6200944724418851E-003   7.7280770398910625E-003   7.8314524273143393E-003   7.9301569134096750E-003   8.0241296223791392E-003   8.1133125558482677E-003   8.1976506280824479E-003   8.2770916992116195E-003   8.3515866040786424E-003   8.4210891815275218E-003   8.4855563023921443E-003   8.5449478920772287E-003   8.5992269570474289E-003   8.6483596033553878E-003   8.6923150584392039E-003   8.7310656872197218E-003   8.7645870095700226E-003   8.7928577123211268E-003   8.8158596640499839E-003   8.8335779220504521E-003   8.8460007439413180E-003   8.8531195912800453E-003   8.8549291361818688E-003   8.8514272619586304E-003   8.8426150659087072E-003   8.8284968560293081E-003   8.8090801489979775E-003   8.7843756651168198E-003   8.7543973202756781E-003   8.7191622186017503E-003   8.6786906397959274E-003   8.6330060281332721E-003   8.5821349765747013E-003   8.5261072111874059E-003   8.4649555714540470E-003   8.3987159924868438E-003   8.3274274790697822E-003   8.2511320863946080E-003   8.1698748901019580E-003   8.0837039617228101E-003   7.9926703366789975E-003   7.8968279870561542E-003   7.7962337829449446E-003   7.6909474644150377E-003   7.5810315995287203E-003   7.4665515494952706E-003   7.3475754287594119E-003   7.2241740616998396E-003   7.0964209419524527E-003   6.9643921869130265E-003   6.8281664904157324E-003   6.6878250774417558E-003   6.5434516524823794E-003   6.3951323515645253E-003   6.2429556860483792E-003   6.0870124939770842E-003   5.9273958810036054E-003   5.7642011662696335E-003   5.5975258240504311E-003   5.4274694248997446E-003   5.2541335756096652E-003   5.0776218565158904E-003   4.8980397618287319E-003   4.7154946322400804E-003   4.5300955924833519E-003   4.3419534847566887E-003   4.1511808009401241E-003   3.9578916165127209E-003   3.7622015190758029E-003   3.5642275401485124E-003   3.3640880854557409E-003   3.1619028595947785E-003   2.9577927984852370E-003   2.7518799927050974E-003   2.5442876180737373E-003   2.3351399375882154E-003   2.1245630078530198E-003   1.9126886708061841E-003   1.6996652736008255E-003   1.4856722591451432E-003   1.2709430021519141E-003   1.0558359760944880E-003   8.4092765801163649E-004   6.2700977400348412E-004   4.1507802430462704E-004   2.0636991342726230E-004   2.7472383484927754E-004   5.2208552889271287E-004   7.5305782435347579E-004   9.7345581590596586E-004   1.1873210222403396E-003   1.3973406687360912E-003   1.6052066437995394E-003   1.8118159654170740E-003   2.0174260145678358E-003   2.2219747693780767E-003   2.4253283247482882E-003   2.6273550627737841E-003   2.8279287059750358E-003   3.0269249147564237E-003   3.2242204750454473E-003   3.4196932862248230E-003   3.6132224263852875E-003   3.8046882240266866E-003   3.9939723284475592E-003   4.1809577773234130E-003   4.3655290669425417E-003   4.5475722179119105E-003   4.7269748433065306E-003   4.9036262135611075E-003   5.0774173217140728E-003   5.2482409461377388E-003   5.4159917152393211E-003   5.5805661670936813E-003   5.7418628115294412E-003   5.8997821881683343E-003   6.0542269266082860E-003   6.2051018004817271E-003   6.3523137872561475E-003   6.4957721176322480E-003   6.6353883342692432E-003   6.7710763388334483E-003   6.9027524446736988E-003   7.0303354264693307E-003   7.1537465651758114E-003   7.2729096968339180E-003   7.3877512557943004E-003   7.4982003167519684E-003   7.6041886391780555E-003   7.7056507034468924E-003   7.8025237526349878E-003   7.8947478259412951E-003   7.9822657964346289E-003   8.0650234024269296E-003   8.1429692800241704E-003   8.2160549925404114E-003   8.2842350592809977E-003   8.3474669804742413E-003   8.4057112641597320E-003   8.4589314468088844E-003   8.5070941156506208E-003   8.5501689272338144E-003   8.5881286257503270E-003   8.6209490567607794E-003   8.6486091837235241E-003   8.6710910960749940E-003   8.6883800236227590E-003   8.7004643404344773E-003   8.7073355739933078E-003   8.7089884086780645E-003   8.7054206873430767E-003   8.6966334134486872E-003   8.6826307488410415E-003   8.6634200105953074E-003   8.6390116662223709E-003   8.6094193266071650E-003   8.5746597374328215E-003   8.5347527678909241E-003   8.4897213989953146E-003   8.4395917082402683E-003   8.3843928541550705E-003   8.3241570576502999E-003   8.2589195823394024E-003   8.1887187127612782E-003   8.1135957309662610E-003   8.0335948904001198E-003   7.9487633900852672E-003   7.8591513449849937E-003   7.7648117545016937E-003   7.6658004725813356E-003   7.5621761706408108E-003   7.4540003042077863E-003   7.3413370744616624E-003   7.2242533889890215E-003   7.1028188216645249E-003   6.9771055706209228E-003   6.8471884126726223E-003   6.7131446608650891E-003   6.5750541146257224E-003   6.4329990135463810E-003   6.2870639856009158E-003   6.1373359983506459E-003   5.9839043035778694E-003   5.8268603850707423E-003   5.6662979024958426E-003   5.5023126352740093E-003   5.3350024230027770E-003   5.1644671088191263E-003   4.9908084771528860E-003   4.8141301918209201E-003   4.6345377353381734E-003   4.4521383428807182E-003   4.2670409391311059E-003   4.0793560714846855E-003   3.8891958429059237E-003   3.6966738458854564E-003   3.5019050915789940E-003   3.3050059412188526E-003   3.1060940369509460E-003   2.9052882279898551E-003   2.7027085017674590E-003   2.4984759126466249E-003   2.2927125943558169E-003   2.0855425702719921E-003   1.8770962544273906E-003   1.6675225609376065E-003   1.4570054511330310E-003   1.2457899776303627E-003   1.0342628562332035E-003   8.2305729919507353E-004   6.1304999015049377E-004   4.0534854945528664E-004   2.0133432700830678E-004   2.7819177641230652E-004   5.2589334786512509E-004   7.5534573163132945E-004   9.7305283057091962E-004   1.1835400767618021E-003   1.3898222133049698E-003   1.5938034776920573E-003   1.7965011365250194E-003   1.9982190360012808E-003   2.1989048056934579E-003   2.3984257497036143E-003   2.5966515423747061E-003   2.7934576744551576E-003   2.9887216688702090E-003   3.1823221753546349E-003   3.3741389428660340E-003   3.5640528853665976E-003   3.7519461534475385E-003   3.9377021985333993E-003   4.1212058457356093E-003   4.3023433567161429E-003   4.4810024983136243E-003   4.6570726074441349E-003   4.8304446543274704E-003   5.0010113082308849E-003   5.1686669978813771E-003   5.3333079746656908E-003   5.4948323715282577E-003   5.6531402640611073E-003   5.8081337278031997E-003   5.9597168946438628E-003   6.1077960111164953E-003   6.2522794897506562E-003   6.3930779661741099E-003   6.5301043476773679E-003   6.6632738666451696E-003   6.7925041290855526E-003   6.9177151614034926E-003   7.0388294601176904E-003   7.1557720330982511E-003   7.2684704467375627E-003   7.3768548662551114E-003   7.4808580958868887E-003   7.5804156203916895E-003   7.6754656395195964E-003   7.7659491068488296E-003   7.8518097609782123E-003   7.9329941615201294E-003   8.0094517173496249E-003   8.0811347171114711E-003   8.1479983565487246E-003   8.2100007652662760E-003   8.2671030285081520E-003   8.3192692123816858E-003   8.3664663823666274E-003   8.4086646232344742E-003   8.4458370553896212E-003   8.4779598508530896E-003   8.5050122456767699E-003   8.5269765527528005E-003   8.5438381702670763E-003   8.5555855906967321E-003   8.5622104063158011E-003   8.5637073138138120E-003   8.5600741155411886E-003   8.5513117225858165E-003   8.5374241501177672E-003   8.5184185170870397E-003   8.4943050394898079E-003   8.4650970245675750E-003   8.4308108607578924E-003   8.3914660092210824E-003   8.3470849890550924E-003   8.2976933651888463E-003   8.2433197308839357E-003   8.1839956912326817E-003   8.1197558413122484E-003   8.0506377488694381E-003   7.9766819252680699E-003   7.8979318068227444E-003   7.8144337233511107E-003   7.7262368719589469E-003   7.6333932868015153E-003   7.5359578065440913E-003   7.4339880414291404E-003   7.3275443382007088E-003   7.2166897426904630E-003   7.1014899618144223E-003   6.9820133244739568E-003   6.8583307372243607E-003   6.7305156455262360E-003   6.5986439841990152E-003   6.4627941357006113E-003   6.3230468793675776E-003   6.1794853443166708E-003   6.0321949581859657E-003   5.8812633953641558E-003   5.7267805242985914E-003   5.5688383528424423E-003   5.4075309714135544E-003   5.2429544992848576E-003   5.0752070214025169E-003   4.9043885337812787E-003   4.7306008802167065E-003   4.5539476909791654E-003   4.3745343217090893E-003   4.1924677868172555E-003   4.0078566977836960E-003   3.8208111957471202E-003   3.6314428840529822E-003   3.4398647639146684E-003   3.2461911620084161E-003   3.0505376646299820E-003   2.8530210463610373E-003   2.6537591987503273E-003   2.4528710647190866E-003   2.2504766590534242E-003   2.0466979763659743E-003   1.8416640003794393E-003   1.6355241699834711E-003   1.4284668946779044E-003   1.2207488546160938E-003   1.0127849451760929E-003   8.0526486363174943E-004   5.9914984360542878E-004   3.9565894868787144E-004   1.9631679188503171E-004   2.8163089909671868E-004   5.2966788172970070E-004   7.5760707751698630E-004   9.7263701307082062E-004   1.1797641066279563E-003   1.3823286778705812E-003   1.5824460308657695E-003   1.7812528888542234E-003   1.9790992807301455E-003   2.1759424849355224E-003   2.3716510488254738E-003   2.5660959457232124E-003   2.7591544271547974E-003   2.9507058710637191E-003   3.1406307804202616E-003   3.3288107447001503E-003   3.5151285068590332E-003   3.6994680261789870E-003   3.8817145522918595E-003   4.0617546849899822E-003   4.2394764450523481E-003   4.4147693356882400E-003   4.5875244090137213E-003   4.7576343279250310E-003   4.9249934283899233E-003   5.0894977819994081E-003   5.2510452543746977E-003   5.4095355666932132E-003   5.5648703520927989E-003   5.7169532131005618E-003   5.8656897795470453E-003   6.0109877599129891E-003   6.1527569988042985E-003   6.2909095258125158E-003   6.4253596090549370E-003   6.5560238045767050E-003   6.6828210026161905E-003   6.8056724791504819E-003   6.9245019359380211E-003   7.0392355503994253E-003   7.1498020137609475E-003   7.2561325755526596E-003   7.3581610827602451E-003   7.4558240159060540E-003   7.5490605303034086E-003   7.6378124855333296E-003   7.7220244856742171E-003   7.8016439045399677E-003   7.8766209209700233E-003   7.9469085456604915E-003   8.0124626484483902E-003   8.0732419821081397E-003   8.1292082099656271E-003   8.1803259229547426E-003   8.2265626632883615E-003   8.2678889415040979E-003   8.3042782531010662E-003   8.3357070938642822E-003   8.3621549727114983E-003   8.3836044230424234E-003   8.4000410125487507E-003   8.4114533502717970E-003   8.4178330935485712E-003   8.4191749509344438E-003   8.4154766857767876E-003   8.4067391150605270E-003   8.3929661106731668E-003   8.3741645923489927E-003   8.3503445274389076E-003   8.3215189194634220E-003   8.2877038034311901E-003   8.2489182326229704E-003   8.2051842678318443E-003   8.1565269637609850E-003   8.1029743509078711E-003   8.0445574212739679E-003   7.9813101071883885E-003   7.9132692588370079E-003   7.8404746257280111E-003   7.7629688272692898E-003   7.6807973303539834E-003   7.5940084185811552E-003   7.5026531651382067E-003   7.4067853991696686E-003   7.3064616748550471E-003   7.2017412353185817E-003   7.0926859772650341E-003   6.9793604133832066E-003   6.8618316318881933E-003   6.7401692576286587E-003   6.6144454072712411E-003   6.4847346481016754E-003   6.3511139497923197E-003   6.2136626407639506E-003   6.0724623575701964E-003   5.9275969959018404E-003   5.7791526610824207E-003   5.6272176140014230E-003   5.4718822180315208E-003   5.3132388862161539E-003   5.1513820212272798E-003   4.9864079629323155E-003   4.8184149260874221E-003   4.6475029432542780E-003   4.4737738033385765E-003   4.2973309894849265E-003   4.1182796179433101E-003   3.9367263728851132E-003   3.7527794420825211E-003   3.5665484532155789E-003   3.3781444040163477E-003   3.1876795993773244E-003   2.9952675793485373E-003   2.8010230533058733E-003   2.6050618295010430E-003   2.4075007483114197E-003   2.2084577167352792E-003   2.0080527095531764E-003   1.8064132721744564E-003   1.6036893267712404E-003   1.4000736501835753E-003   1.1958344951892852E-003   9.9141486591275418E-004   7.8756066493823607E-004   5.8531722233190475E-004   3.8601451118774888E-004   1.9131975518510425E-004   2.8503857023365331E-004   5.3340631912240921E-004   7.5984002174744880E-004   9.7220821322357986E-004   1.1759950706003997E-003   1.3748643499090218E-003   1.5711410057578368E-003   1.7660803462555830E-003   1.9600782705375686E-003   2.1531017038758371E-003   2.3450204721763290E-003   2.5357068556893236E-003   2.7250398589918068E-003   2.9129007046752586E-003   3.0991717390644880E-003   3.2837363829033572E-003   3.4664791941164119E-003   3.6472859365337951E-003   3.8260436422620780E-003   4.0026406799357761E-003   4.1769668169623908E-003   4.3489132854193091E-003   4.5183728417103053E-003   4.6852398320225697E-003   4.8494102508758741E-003   5.0107818020001527E-003   5.1692539585296848E-003   5.3247280185924617E-003   5.4771071653195169E-003   5.6262965213332850E-003   5.7722032028635906E-003   5.9147363757457438E-003   6.0538073052840424E-003   6.1893294104438112E-003   6.3212183112049125E-003   6.4493918788945392E-003   6.5737702844727575E-003   6.6942760412856406E-003   6.8108340553116875E-003   6.9233716622679742E-003   7.0318186754211032E-003   7.1361074217608789E-003   7.2361727829256539E-003   7.3319522341644405E-003   7.4233858760591742E-003   7.5104164747816504E-003   7.5929894893285166E-003   7.6710531072948784E-003   7.7445582723986994E-003   7.8134587129470023E-003   7.8777109677157231E-003   7.9372744134788842E-003   7.9921112837039177E-003   8.0421866943301001E-003   8.0874686606889623E-003   8.1279281168073481E-003   8.1635389311041223E-003   8.1942779220065265E-003   8.2201248692054946E-003   8.2410625257853809E-003   8.2570766277194896E-003   8.2681559006465288E-003   8.2742920655471397E-003   8.2754798446887656E-003   8.2717169601127516E-003   8.2630041383176533E-003   8.2493451053591293E-003   8.2307465867166307E-003   8.2072182986283881E-003   8.1787729461364200E-003   8.1454262103263786E-003   8.1071967400030975E-003   8.0641061411383386E-003   8.0161789580721066E-003   7.9634426658652946E-003   7.9059276443830540E-003   7.8436671655015278E-003   7.7766973706702991E-003   7.7050572467653455E-003   7.6287886044112130E-003   7.5479360499449144E-003   7.4625469610815620E-003   7.3726714531056614E-003   7.2783623531468278E-003   7.1796751639682244E-003   7.0766680319600539E-003   6.9694017113923201E-003   6.8579395260853215E-003   6.7423473330425754E-003   6.6226934794004211E-003   6.4990487638110772E-003   6.3714863903816532E-003   6.2400819275858499E-003   6.1049132578174792E-003   5.9660605348508811E-003   5.8236061317715193E-003   5.6776345923716942E-003   5.5282325791610187E-003   5.3754888220749475E-003   5.2194940626387187E-003   5.0603410009802396E-003   4.8981242380586321E-003   4.7329402195491199E-003   4.5648871761611032E-003   4.3940650653831459E-003   4.2205755102305842E-003   4.0445217372988562E-003   3.8660085154352264E-003   3.6851420912050181E-003   3.5020301246968533E-003   3.3167816254014437E-003   3.1295068842460139E-003   2.9403174091596762E-003   2.7493258553684119E-003   2.5566459586511270E-003   2.3623924704536670E-003   2.1666812003628966E-003   1.9696301126078120E-003   1.7713653089391768E-003   1.5720371462558114E-003   1.3718426817694862E-003   1.1710616800660878E-003   9.7016517541637093E-004   7.6995496711074196E-004   5.7155998026481303E-004   3.7642050860137166E-004   1.8634566799741181E-004   2.8841218919650746E-004   5.3710588228489398E-004   7.6204274917401893E-004   9.7176629345463450E-004   1.1722349246588992E-003   1.3674334951946365E-003   1.5598950660960509E-003   1.7509925755246902E-003   1.9411674538429291E-003   2.1303962676756383E-003   2.3185501620742732E-003   2.5055027304771160E-003   2.6911347230587634E-003   2.8753291962748118E-003   3.0579703270859904E-003   3.2389433562463044E-003   3.4181346479860153E-003   3.5954317553319459E-003   3.7707234851578342E-003   3.9438999622193327E-003   4.1148526913902805E-003   4.2834746200693385E-003   4.4496602019171161E-003   4.6133054535485996E-003   4.7743080185005393E-003   4.9325672234101781E-003   5.0879841367417189E-003   5.2404616267011095E-003   5.3899044156250908E-003   5.5362191353415802E-003   5.6793143822349013E-003   5.8191007680647999E-003   5.9554909723140148E-003   6.0883997923246169E-003   6.2177441934786470E-003   6.3434433542982060E-003   6.4654187163081245E-003   6.5835940269873827E-003   6.6978953838636723E-003   6.8082512788674998E-003   6.9145926362992605E-003   7.0168528563265831E-003   7.1149678496617019E-003   7.2088760765477156E-003   7.2985185820015064E-003   7.3838390284096389E-003   7.4647837281604235E-003   7.5413016762052587E-003   7.6133445758343465E-003   7.6808668688061466E-003   7.7438257613131889E-003   7.8021812455361383E-003   7.8558961263077431E-003   7.9049360384587930E-003   7.9492694686137955E-003   7.9888677715899831E-003   8.0237051870275938E-003   8.0537588530265464E-003   8.0790088185393877E-003   8.0994380564619745E-003   8.1150324682962155E-003   8.1257808962490741E-003   8.1316751258323078E-003   8.1327098902138212E-003   8.1288828735018304E-003   8.1201947100293104E-003   8.1066489833560851E-003   8.0882522218850283E-003   8.0650138978953789E-003   8.0369464150914782E-003   8.0040651050498346E-003   7.9663882155528165E-003   7.9239368966284862E-003   7.8767351923305640E-003   7.8248100179677538E-003   7.7681911503659218E-003   7.7069112045973498E-003   7.6410056153958239E-003   7.5705126135811873E-003   7.4954732054549056E-003   7.4159311440893383E-003   7.3319329027075608E-003   7.2435276493711398E-003   7.1507672123886645E-003   7.0537060509859861E-003   6.9524012215050890E-003   6.8469123422855716E-003   6.7373015573106154E-003   6.6236334973422406E-003   6.5059752430223217E-003   6.3843962801902188E-003   6.2589684613814645E-003   6.1297659584110264E-003   5.9968652215518503E-003   5.8603449278599729E-003   5.7202859378135407E-003   5.5767712439661055E-003   5.4298859208654626E-003   5.2797170734918408E-003   5.1263537845627205E-003   4.9698870601057044E-003   4.8104097751006658E-003   4.6480166150806301E-003   4.4828040225756149E-003   4.3148701333587947E-003   4.1443147220536769E-003   3.9712391388124768E-003   3.7957462478205306E-003   3.6179403666123378E-003   3.4379272018220108E-003   3.2558137846113722E-003   3.0717084072359180E-003   2.8857205560728905E-003   2.6979608463857385E-003   2.5085409546316551E-003   2.3175735554962218E-003   2.1251723752555018E-003   1.9314533771651043E-003   1.7365412127225976E-003   1.5405866219789788E-003   1.3437908484487671E-003   1.1464451016494626E-003   9.4904835913856012E-004   7.5245797902234735E-004   5.5788593435091016E-004   3.6688219420055734E-004   1.8139697679742106E-004   2.9174919261021337E-004   5.4076382973039516E-004   7.6421347315586141E-004   9.7131113028325888E-004   1.1684856208969974E-003   1.3600403584846932E-003   1.5487148335131540E-003   1.7359985830213143E-003   1.9223781988021438E-003   2.1078398839769474E-003   2.2922561440020806E-003   2.4755018943289908E-003   2.6574596209145707E-003   2.8380142013283427E-003   3.0170516321222363E-003   3.1944589607059148E-003   3.3701243445283802E-003   3.5439371149650345E-003   3.7157878414414425E-003   3.8855683915622885E-003   4.0531719963370905E-003   4.2184933089719490E-003   4.3814284643711177E-003   4.5418751426391513E-003   4.6997326224266223E-003   4.8549018429315804E-003   5.0072854581495463E-003   5.1567878939703382E-003   5.3033154019361817E-003   5.4467761145829963E-003   5.5870800963460088E-003   5.7241393954258202E-003   5.8578680965362118E-003   5.9881823668555545E-003   6.1150005053520196E-003   6.2382429920367355E-003   6.3578325285256754E-003   6.4736940878166171E-003   6.5857549531375126E-003   6.6939447617020698E-003   6.7981955448385700E-003   6.8984417653745467E-003   6.9946203578663269E-003   7.0866707614165303E-003   7.1745349574761641E-003   7.2581574992782449E-003   7.3374855484555634E-003   7.4124688987042553E-003   7.4830600103890366E-003   7.5492140338814517E-003   7.6108888356092308E-003   7.6680450228455294E-003   7.7206459644425796E-003   7.7686578134313344E-003   7.8120495227404080E-003   7.8507928662275017E-003   7.8848624513878363E-003   7.9142357341411562E-003   7.9388930329497981E-003   7.9588175346268913E-003   7.9739953098657002E-003   7.9844153139641272E-003   7.9900693964271019E-003   7.9909523038408092E-003   7.9870616797023397E-003   7.9783980687129219E-003   7.9649649112512877E-003   7.9467685439460201E-003   7.9238181910824268E-003   7.8961259617885693E-003   7.8637068390514375E-003   7.8265786708492935E-003   7.7847621588642280E-003   7.7382808434836581E-003   7.6871610913951949E-003   7.6314320757093490E-003   7.5711257609792915E-003   7.5062768790110923E-003   7.4369229127054237E-003   7.3631040660872560E-003   7.2848632451537609E-003   7.2022460288453938E-003   7.1153006396543761E-003   7.0240779162433209E-003   6.9286312814927919E-003   6.8290167089771203E-003   6.7252926885926212E-003   6.6175201923326932E-003   6.5057626350183417E-003   6.3900858364912549E-003   6.2705579817988744E-003   6.1472495784989922E-003   6.0202334148785619E-003   5.8895845140384817E-003   5.7553800906798847E-003   5.6176995016136710E-003   5.4766241982622255E-003   5.3322376786689718E-003   5.1846254340963682E-003   5.0338748997618699E-003   4.8800753996642299E-003   4.7233180931159913E-003   4.5636959209389705E-003   4.4013035449538829E-003   4.2362372966444073E-003   4.0685951122318986E-003   3.8984764785646164E-003   3.7259823693997496E-003   3.5512151862362451E-003   3.3742786947695835E-003   3.1952779628521832E-003   3.0143192969592780E-003   2.8315101768215389E-003   2.6469591913566015E-003   2.4607759715843391E-003   2.2730711311339524E-003   2.0839563259721361E-003   1.8935455298388915E-003   1.7019619373511707E-003   1.5093566165462202E-003   1.3159348956223171E-003   1.1219993560722119E-003   9.2807682430817717E-004   7.3507985082299498E-004   5.4430286130113803E-004   3.5740480042911749E-004   1.7647613250476590E-004   2.9504705429317379E-004   5.4437745999502685E-004   7.6635043752260046E-004   9.7084261588403775E-004   1.1647491092332540E-003   1.3526891605158964E-003   1.5376068859860315E-003   1.7211073099323571E-003   1.9037217888263624E-003   2.0854461549718595E-003   2.2661543193165379E-003   2.4457225268484373E-003   2.6240349900066295E-003   2.8009783935437071E-003   2.9764405403884253E-003   3.1503102707597375E-003   3.3224775221482594E-003   3.4928333914210352E-003   3.6612701952978832E-003   3.8276815344877035E-003   3.9919623513061664E-003   4.1540089903330801E-003   4.3137192604428831E-003   4.4709924867659678E-003   4.6257295751326866E-003   4.7778330634644650E-003   4.9272071798837636E-003   5.0737578963521712E-003   5.2173929831957344E-003   5.3580220607561402E-003   5.4955566511118992E-003   5.6299102307706406E-003   5.7609982757089728E-003   5.8887383136871918E-003   6.0130499704109663E-003   6.1338550127449376E-003   6.2510773978324830E-003   6.3646433120425616E-003   6.4744812165086485E-003   6.5805218861395010E-003   6.6826984484525398E-003   6.7809464253047180E-003   6.8752037631378549E-003   6.9654108761856293E-003   7.0515106724953480E-003   7.1334485934580472E-003   7.2111726380282848E-003   7.2846333986523182E-003   7.3537840837706314E-003   7.4185805471435606E-003   7.4789813125943627E-003   7.5349475958594453E-003   7.5864433278013677E-003   7.6334351727609800E-003   7.6758925502991987E-003   7.7137876471037731E-003   7.7470954377183987E-003   7.7757936937280503E-003   7.7998629979795508E-003   7.8192867554078560E-003   7.8340511987654571E-003   7.8441453996003219E-003   7.8495612698999684E-003   7.8502935681007135E-003   7.8463399002175471E-003   7.8377007197354409E-003   7.8243793269863748E-003   7.8063818651707972E-003   7.7837173165991314E-003   7.7563974949256265E-003   7.7244370383304228E-003   7.6878533988258280E-003   7.6466668303252217E-003   7.6009003780928563E-003   7.5505798591120887E-003   7.4957338516528083E-003   7.4363936710561684E-003   7.3725933558302925E-003   7.3043696408323644E-003   7.2317619394863253E-003   7.1548123146735199E-003   7.0735654559269112E-003   6.9880686503951961E-003   6.8983717534727429E-003   6.8045271590557177E-003   6.7065897655034790E-003   6.6046169448227832E-003   6.4986685037258241E-003   6.3888066512099995E-003   6.2750959559956243E-003   6.1576033112080153E-003   6.0363978903595350E-003   5.9115511074316895E-003   5.7831365715755867E-003   5.6512300433293472E-003   5.5159093877631404E-003   5.3772545286392970E-003   5.2353473967595154E-003   5.0902718839565542E-003   4.9421137884928523E-003   4.7909607658484510E-003   4.6369022738131926E-003   4.4800295180488225E-003   4.3204353983961052E-003   4.1582144502284035E-003   3.9934627890142460E-003   3.8262780506129190E-003   3.6567593332317294E-003   3.4850071364097013E-003   3.3111232996989592E-003   3.1352109432353781E-003   2.9573744017715731E-003   2.7777191641490395E-003   2.5963518075486913E-003   2.4133799351331864E-003   2.2289121119904443E-003   2.0430579419410400E-003   1.8559294202206145E-003   1.6676482775054846E-003   1.4783658513684572E-003   1.2882914455066286E-003   1.0977389363711620E-003   9.0726289490450363E-004   7.1783066809660845E-004   5.3081849468783471E-004   3.4799353816955536E-004   1.7158558213309361E-004   2.9830329068608608E-004   5.4794411429204271E-004   7.6845191977609195E-004   9.7036065964706264E-004   1.1610273366639001E-003   1.3453840980501286E-003   1.5265777543042591E-003   1.7063276288067364E-003   1.8852094163071542E-003   2.0632285711830733E-003   2.2402604561237993E-003   2.4161826543648846E-003   2.5908810931192794E-003   2.7642442519049126E-003   2.9361617227694481E-003   3.1065241259201626E-003   3.2752231641128282E-003   3.4421516842507160E-003   3.6072037386055134E-003   3.7702746440597679E-003   3.9312610413034799E-003   4.0900609554231360E-003   4.2465738495371386E-003   4.4007006873125754E-003   4.5523439839886271E-003   4.7014078652499736E-003   4.8477981198004061E-003   4.9914222544693021E-003   5.1321895439097043E-003   5.2700110863792005E-003   5.4047998501750016E-003   5.5364707251240874E-003   5.6649405713493084E-003   5.7901282652366159E-003   5.9119547459600685E-003   6.0303430609500164E-003   6.1452184088939266E-003   6.2565081828818425E-003   6.3641420109180613E-003   6.4680517958968786E-003   6.5681717561785202E-003   6.6644384579558347E-003   6.7567908588612169E-003   6.8451703333947400E-003   6.9295207150341653E-003   7.0097883199961020E-003   7.0859219847475008E-003   7.1578730875647423E-003   7.2255955829656493E-003   7.2890460218644204E-003   7.3481835789246386E-003   7.4029700747980376E-003   7.4533699964084293E-003   7.4993505186141812E-003   7.5408815186202988E-003   7.5779355983135177E-003   7.6104880919997397E-003   7.6385170862943441E-003   7.6620034278852833E-003   7.6809307338858296E-003   7.6952854026701711E-003   7.7050566175329294E-003   7.7102363541506902E-003   7.7108193835047911E-003   7.7068032720748469E-003   7.6981883851996447E-003   7.6849778832676074E-003   7.6671777182100442E-003   7.6447966315941474E-003   7.6178461453411117E-003   7.5863405541249929E-003   7.5502969181102109E-003   7.5097350484148173E-003   7.4646774955381134E-003   7.4151495360681441E-003   7.3611791536591364E-003   7.3027970243250695E-003   7.2400364940625739E-003   7.1729335611157019E-003   7.1015268496972261E-003   7.0258575895775222E-003   6.9459695879351968E-003   6.8619092030051121E-003   6.7737253159283473E-003   6.6814692986725821E-003   6.5851949857423375E-003   6.4849586371729107E-003   6.3808189070533872E-003   6.2728368051051531E-003   6.1610756620900098E-003   6.0456010876589472E-003   5.9264809339993896E-003   5.8037852502176301E-003   5.6775862435487490E-003   5.5479582328925581E-003   5.4149776038900921E-003   5.2787227628880995E-003   5.1392740895052080E-003   4.9967138862451743E-003   4.8511263300618501E-003   4.7025974204102372E-003   4.5512149267492585E-003   4.3970683360639029E-003   4.2402487977454828E-003   4.0808490681178422E-003   3.9189634552836417E-003   3.7546877605228457E-003   3.5881192207944390E-003   3.4193564493797957E-003   3.2484993773555515E-003   3.0756491900701399E-003   2.9009082691063282E-003   2.7243801277132551E-003   2.5461693495940629E-003   2.3663815230314800E-003   2.1851231865948617E-003   2.0025019043072301E-003   1.8186277080836644E-003   1.6336208570458255E-003   1.4476328963318741E-003   1.2608769896284011E-003   1.0736782247404708E-003   8.8661880453488884E-004   7.0072044865543415E-004   5.1744052151919684E-004   3.3865359414625429E-004   1.6672777591353327E-004   3.0151546301698806E-004   5.5146117973375874E-004   7.7051623298751704E-004   9.6986518990477277E-004   1.1573222478406531E-003   1.3381293424995500E-003   1.5156339200899094E-003   1.6916683384163855E-003   1.8668521780014213E-003   2.0412005042302894E-003   2.2145901813415136E-003   2.3869001390944833E-003   2.5580180088882187E-003   2.7278340468645523E-003   2.8962396216324349E-003   3.0631271156527640E-003   3.2283899819035011E-003   3.3919228023000514E-003   3.5536213489208990E-003   3.7133826395116531E-003   3.8711050005723613E-003   4.0266881181962311E-003   4.1800331014089087E-003   4.3310425325004953E-003   4.4796205255428490E-003   4.6256727785871088E-003   4.7691066286750239E-003   4.9098311012363838E-003   5.0477569668644362E-003   5.1827967840754607E-003   5.3148649571551076E-003   5.4438777776588676E-003   5.5697534762779166E-003   5.6924122661885512E-003   5.8117763901893160E-003   5.9277701637860392E-003   6.0403200175884186E-003   6.1493545395799876E-003   6.2548045152508724E-003   6.3566029670282520E-003   6.4546851902732849E-003   6.5489887936115432E-003   6.6394537286984523E-003   6.7260223299011046E-003   6.8086393416151025E-003   6.8872519529860898E-003   6.9618098247430926E-003   7.0322651201877862E-003   7.0985725294454849E-003   7.1606892952110202E-003   7.2185752393181257E-003   7.2721927795037083E-003   7.3215069564668556E-003   7.3664854478445452E-003   7.4070985895084984E-003   7.4433193889639759E-003   7.4751235426645385E-003   7.5024894467084491E-003   7.5253982085627669E-003   7.5438336590561705E-003   7.5577823572194613E-003   7.5672335997279128E-003   7.5721794244399676E-003   7.5726146138896666E-003   7.5685366977032986E-003   7.5599459522846524E-003   7.5468453988849216E-003   7.5292408021273294E-003   7.5071406629730331E-003   7.4805562139107495E-003   7.4495014121055414E-003   7.4139929262236337E-003   7.3740501291039706E-003   7.3296950833737218E-003   7.2809525261200436E-003   7.2278498554124715E-003   7.1704171100944736E-003   7.1086869535560426E-003   7.0426946494830389E-003   6.9724780442197987E-003   6.8980775392826765E-003   6.8195360674978556E-003   6.7368990671842210E-003   6.6502144522443962E-003   6.5595325846808938E-003   6.4649062411443192E-003   6.3663905815893873E-003   6.2640431162683807E-003   6.1579236683785288E-003   6.0480943388615538E-003   5.9346194679264497E-003   5.8175655946833271E-003   5.6970014188661433E-003   5.5729977565755484E-003   5.4456274969195695E-003   5.3149655606873347E-003   5.1810888498146634E-003   5.0440762054302923E-003   4.9040083556453062E-003   4.7609678702159597E-003   4.6150391066702712E-003   4.4663081622499101E-003   4.3148628189209060E-003   4.1607924919668249E-003   4.0041881745461749E-003   3.8451423830415665E-003   3.6837490999612199E-003   3.5201037181879502E-003   3.3543029820448100E-003   3.1864449286317376E-003   3.0166288286870846E-003   2.8449551262760830E-003   2.6715253773417214E-003   2.4964421880492860E-003   2.3198091539686772E-003   2.1417307998171098E-003   1.9623126720693107E-003   1.7816628510781141E-003   1.5999001183982231E-003   1.4171761601599608E-003   1.2337078794313339E-003   1.0498314853246149E-003   8.6615669151385299E-004   6.8375913667134691E-004   5.0417657924856085E-004   3.2939013021809904E-004   1.6190516065400784E-004   3.0468117819310025E-004   5.5492609254703673E-004   7.7254172862700754E-004   9.6935615481691384E-004   1.1536357855274071E-003   1.3309290381792738E-003   1.5047818126945334E-003   1.6771381613067127E-003   1.8486610684906868E-003   2.0193752001186338E-003   2.1891589727362493E-003   2.3578926711128045E-003   2.5254656178481660E-003   2.6917698311208493E-003   2.8566984365748227E-003   3.0201455642467345E-003   3.1820063996012560E-003   3.3421772443334996E-003   3.5005555720173387E-003   3.6570400887517840E-003   3.8115307856801950E-003   3.9639290003750105E-003   4.1141374668477448E-003   4.2620603745319730E-003   4.4076034191340985E-003   4.5506738579724759E-003   4.6911805593871647E-003   4.8290340577386015E-003   4.9641465986300370E-003   5.0964321948179792E-003   5.2258066673005477E-003   5.3521876993513628E-003   5.4754948776840617E-003   5.5956497414531015E-003   5.7125758240689217E-003   5.8261986966729462E-003   5.9364460107936279E-003   6.0432475388530194E-003   6.1465352123408756E-003   6.2462431615467329E-003   6.3423077526363059E-003   6.4346676211973208E-003   6.5232637099885693E-003   6.6080392988404069E-003   6.6889400383109976E-003   6.7659139797448808E-003   6.8389116030182218E-003   6.9078858466954662E-003   6.9727921305205165E-003   7.0335883845825953E-003   7.0902350674327819E-003   7.1426951932475197E-003   7.1909343476806442E-003   7.2349207088373141E-003   7.2746250646347072E-003   7.3100208280172246E-003   7.3410840505031272E-003   7.3677934360909525E-003   7.3901303531210272E-003   7.4080788394795816E-003   7.4216256181178775E-003   7.4307600946149077E-003   7.4354743700555115E-003   7.4357632390733563E-003   7.4316241931065841E-003   7.4230574217394318E-003   7.4100658088679106E-003   7.3926549318955315E-003   7.3708330546481682E-003   7.3446111247233437E-003   7.3140027605012037E-003   7.2790242473178557E-003   7.2396945222808484E-003   7.1960351632904263E-003   7.1480703762772380E-003   7.0958269761359771E-003   7.0393343732359503E-003   6.9786245518032586E-003   6.9137320522549284E-003   6.8446939463017165E-003   6.7715498166460719E-003   6.6943417306271069E-003   6.6131142146839128E-003   6.5279142254883182E-003   6.4387911231696959E-003   6.3457966369036556E-003   6.2489848392087710E-003   6.1484121042426620E-003   6.0441370814907081E-003   5.9362206535745199E-003   5.8247259023538334E-003   5.7097180687724070E-003   5.5912645133300298E-003   5.4694346743339173E-003   5.3443000272259678E-003   5.2159340380941166E-003   5.0844121219327243E-003   4.9498115935490694E-003   4.8122116239760482E-003   4.6716931884309143E-003   4.5283390202174867E-003   4.3822335586084504E-003   4.2334628978751287E-003   4.0821147351545184E-003   3.9282783174671154E-003   3.7720443857237052E-003   3.6135051223072367E-003   3.4527540926566624E-003   3.2898861897832643E-003   3.1249975757081105E-003   2.9581856245806115E-003   2.7895488608332131E-003   2.6191869023540204E-003   2.4472003978732726E-003   2.2736909660650007E-003   2.0987611413461060E-003   1.9225144683152617E-003   1.7450570928998488E-003   1.5665063103975085E-003   1.3870138809701227E-003   1.2068003178187237E-003   1.0262128570801554E-003   8.4588859209455691E-004   6.6695659919135952E-004   4.9103425236668441E-004   3.2020828079576402E-004   1.5712018540575690E-004   3.0779809553649340E-004   5.5833634024565759E-004   7.7452679873402097E-004   9.6883352456633709E-004   1.1499698902331934E-003   1.3237873018142610E-003   1.4940278070760815E-003   1.6627457379013721E-003   1.8306469760825950E-003   1.9977657726059639E-003   2.1639821502168477E-003   2.3291777576910921E-003   2.4932435951036114E-003   2.6560734243999962E-003   2.8175621120400396E-003   2.9776055161209181E-003   3.1361005384318297E-003   3.2929451814159294E-003   3.4480386053312162E-003   3.6012811838070369E-003   3.7525745607429606E-003   3.9018217035799441E-003   4.0489269584064180E-003   4.1937961037232241E-003   4.3363364022658279E-003   4.4764566531603212E-003   4.6140672433417351E-003   4.7490801970507257E-003   4.8814092254124697E-003   5.0109697748160209E-003   5.1376790740011447E-003   5.2614561802590831E-003   5.3822220259771569E-003   5.4998994599317341E-003   5.6144132946930325E-003   5.7256903447856500E-003   5.8336594707458223E-003   5.9382516154695975E-003   6.0393998472754173E-003   6.1370393928147360E-003   6.2311076766140561E-003   6.3215443540616811E-003   6.4082913457837176E-003   6.4912928699671080E-003   6.5704954735963383E-003   6.6458480607407278E-003   6.7173019244096688E-003   6.7848107677720426E-003   6.8483307360268642E-003   6.9078204365989326E-003   6.9632409618484159E-003   7.0145559133359126E-003   7.0617314177939261E-003   7.1047361492063005E-003   7.1435413424407040E-003   7.1781208108469829E-003   7.2084509593954016E-003   7.2345107969902789E-003   7.2562819466264750E-003   7.2737486575804033E-003   7.2868978081896130E-003   7.2957189175538728E-003   7.3002041464044487E-003   7.3003483018606874E-003   7.2961488383740669E-003   7.2876058588463299E-003   7.2747221119199013E-003   7.2575029889177800E-003   7.2359565208420518E-003   7.2100933697955560E-003   7.1799268231359237E-003   7.1454727838595189E-003   7.1067497580401262E-003   7.0637788464632534E-003   7.0165837248734597E-003   6.9651906350765014E-003   6.9096283625970090E-003   6.8499282221373692E-003   6.7861240341098306E-003   6.7182521075588308E-003   6.6463512130231495E-003   6.5704625612215128E-003   6.4906297749667274E-003   6.4068988655947567E-003   6.3193181986418434E-003   6.2279384712010666E-003   6.1328126722930976E-003   6.0339960585970576E-003   5.9315461133724323E-003   5.8255225148634571E-003   5.7159870993869766E-003   5.6030038217987910E-003   5.4866387178072462E-003   5.3669598628282023E-003   5.2440373304529220E-003   5.1179431496662375E-003   4.9887512605303330E-003   4.8565374709378384E-003   4.7213794060551595E-003   4.5833564666026838E-003   4.4425497761277355E-003   4.2990421330836304E-003   4.1529179618522427E-003   4.0042632585323701E-003   3.8531655406274790E-003   3.6997137940522062E-003   3.5439984171882211E-003   3.3861111679299172E-003   3.2261451064066193E-003   3.0641945395459280E-003   2.9003549622468316E-003   2.7347230017631396E-003   2.5673963558933144E-003   2.3984737361171793E-003   2.2280548063094430E-003   2.0562401281757348E-003   1.8831312676780287E-003   1.7088324501511876E-003   1.5334594789145894E-003   1.3571641157614778E-003   1.1801703507177130E-003   1.0028363464231194E-003   8.2582643516998511E-004   6.5032262052611145E-004   4.7802106960448398E-004   3.1111315162335451E-004   1.5237529659467564E-004   3.1086392394313878E-004   5.6168946535556374E-004   7.7646987826712754E-004   9.6829729183856017E-004   1.1463265007053969E-003   1.3167082209863401E-003   1.4833782205193602E-003   1.6484996244863215E-003   1.8128206759379095E-003   1.9763851964473833E-003   2.1390748687488692E-003   2.3007727143132817E-003   2.4613713972703177E-003   2.6207664042029455E-003   2.7788543229514406E-003   2.9355327217522875E-003   3.0907001998081718E-003   3.2442564419172815E-003   3.3961022760106707E-003   3.5461397271288608E-003   3.6942720715126276E-003   3.8404038905800464E-003   3.9844411253406320E-003   4.1262911253373002E-003   4.2658627034957708E-003   4.4030661852191844E-003   4.5378134584701524E-003   4.6700180223041565E-003   4.7995950371556018E-003   4.9264613682777902E-003   5.0505356361305043E-003   5.1717382588792327E-003   5.2899914971261675E-003   5.4052194998520098E-003   5.5173483410635993E-003   5.6263060681345234E-003   5.7320227346080443E-003   5.8344304453348816E-003   5.9334633900656186E-003   6.0290578816701579E-003   6.1211523914173338E-003   6.2096875832908793E-003   6.2946063457010037E-003   6.3758538256886710E-003   6.4533774552810175E-003   6.5271269857674619E-003   6.5970545088070431E-003   6.6631144908582685E-003   6.7252637899711531E-003   6.7834616848610196E-003   6.8376698963652643E-003   6.8878526049265948E-003   6.9339764755471239E-003   6.9760106692919183E-003   7.0139268659007437E-003   7.0476992743155886E-003   7.0773046484303714E-003   7.1027222988706840E-003   7.1239341033754455E-003   7.1409245146502320E-003   7.1536805715529672E-003   7.1621919006627788E-003   7.1664507233815122E-003   7.1664518598489602E-003   7.1621927272936259E-003   7.1536733430966337E-003   7.1408963217852728E-003   7.1238668718762999E-003   7.1025927923512311E-003   7.0770844647121411E-003   7.0473548478934001E-003   7.0134194664302485E-003   6.9752964021386199E-003   6.9330062799381476E-003   6.8865722561711751E-003   6.8360200016851502E-003   6.7813776863525632E-003   6.7226759604362973E-003   6.6599479356607705E-003   6.5932291629454132E-003   6.5225576114791295E-003   6.4479736436786617E-003   6.3695199909885591E-003   6.2872417250969814E-003   6.2011862334193091E-003   6.1114031856663309E-003   6.0179445060247749E-003   5.9208643399102368E-003   5.8202190198934911E-003   5.7160670330564933E-003   5.6084689823135969E-003   5.4974875514144927E-003   5.3831874649177824E-003   5.2656354501901537E-003   5.1449001945959583E-003   5.0210523049061262E-003   4.8941642640631944E-003   4.7643103850898982E-003   4.6315667695684959E-003   4.4960112564808030E-003   4.3577233787788217E-003   4.2167843125752169E-003   4.0732768284482690E-003   3.9272852412811643E-003   3.7788953587342133E-003   3.6281944284744516E-003   3.4752710864788816E-003   3.3202153014276203E-003   3.1631183211545677E-003   3.0040726169698329E-003   2.8431718272680651E-003   2.6805106997059291E-003   2.5161850354665227E-003   2.3502916292965637E-003   2.1829282108885573E-003   2.0141933931942524E-003   1.8441867816655910E-003   1.6730107014815143E-003   1.5007794544101838E-003   1.3276447312886575E-003   1.1538338588494290E-003   9.7971582008937741E-004   8.0598203594189899E-004   6.3386689850292166E-004   4.6514450023743548E-004   3.0210981775569135E-004   1.4767294040241019E-004   3.1387643043584434E-004   5.6498306717706059E-004   7.7836944734743785E-004   9.6774747365002689E-004   1.1427075540436094E-003   1.3096958528061031E-003   1.4728393107279469E-003   1.6344082876744714E-003   1.7951928262900374E-003   1.9552463006276555E-003   2.1144521094350055E-003   2.2726946562596773E-003   2.4298682528269833E-003   2.5858700919459965E-003   2.7405984626255320E-003   2.8939526235073898E-003   3.0458328503324972E-003   3.1961404927225434E-003   3.3447780262035320E-003   3.4916491075568379E-003   3.6366586276306845E-003   3.7797127637814731E-003   3.9207190310170392E-003   4.0595863345520566E-003   4.1962250191984740E-003   4.3305469182872702E-003   4.4624654041769407E-003   4.5918954352054953E-003   4.7187536013515996E-003   4.8429581740966343E-003   4.9644291478633251E-003   5.0830882857201276E-003   5.1988591646089932E-003   5.3116672130676390E-003   5.4214397588090990E-003   5.5281060623336153E-003   5.6315973614089743E-003   5.7318469059430555E-003   5.8287899963021250E-003   5.9223640186068516E-003   6.0125084793855310E-003   6.0991650390060659E-003   6.1822775443045042E-003   6.2617920576253649E-003   6.3376568903245611E-003   6.4098226253603285E-003   6.4782421518692068E-003   6.5428706827506677E-003   6.6036657857873049E-003   6.6605874034349477E-003   6.7135978744229247E-003   6.7626619560145484E-003   6.8077468406470137E-003   6.8488221755234335E-003   6.8858600769238498E-003   6.9188351464593567E-003   6.9477244829002638E-003   6.9725076948571885E-003   6.9931669108764527E-003   7.0096867888272962E-003   7.0220545207351770E-003   7.0302598433863717E-003   7.0342950378236846E-003   7.0341549355090460E-003   7.0298369180069875E-003   7.0213409186555276E-003   7.0086694184769704E-003   6.9918274461555630E-003   6.9708225703106197E-003   6.9456648969981050E-003   6.9163670583468617E-003   6.8829442068140123E-003   6.8454140031493083E-003   6.8037966038197450E-003   6.7581146499400835E-003   6.7083932490767939E-003   6.6546599623120151E-003   6.5969447839140938E-003   6.5352801230659230E-003   6.4697007837802856E-003   6.4002439416264156E-003   6.3269491213562290E-003   6.2498581715756396E-003   6.1690152385133201E-003   6.0844667387341955E-003   5.9962613299675560E-003   5.9044498812679258E-003   5.8090854409633685E-003   5.7102232044466961E-003   5.6079204796272153E-003   5.5022366519064114E-003   5.3932331476419515E-003   5.2809733965273331E-003   5.1655227919524815E-003   5.0469486515846707E-003   4.9253201769718924E-003   4.8007084085254781E-003   4.6731861859733437E-003   4.5428280994361803E-003   4.4097104487514360E-003   4.2739111918477235E-003   4.1355099021589403E-003   3.9945877158625298E-003   3.8512272857132435E-003   3.7055127287846656E-003   3.5575295757173109E-003   3.4073647192089940E-003   3.2551063605589237E-003   3.1008439561115431E-003   2.9446681629147764E-003   2.7866707830944137E-003   2.6269447092251985E-003   2.4655838660115337E-003   2.3026831543301873E-003   2.1383383930682620E-003   1.9726462673388956E-003   1.8057044479711237E-003   1.6376133744132604E-003   1.4684858425068059E-003   1.2984733942502102E-003   1.1278065489923605E-003   9.5686499806579839E-004   7.8636709026957963E-004   6.1759903946084771E-004   4.5241195109158028E-004   2.9320332177584785E-004   1.4301556210305488E-004   3.1683343636812467E-004   5.6821480526664248E-004   7.8022403315353150E-004   9.6718411251389691E-004   1.1391149854640403E-003   1.3027542228214450E-003   1.4624172731928509E-003   1.6204801007678182E-003   1.7777739625737254E-003   1.9343617619312359E-003   2.0901286726962565E-003   2.2449604878000962E-003   2.3987531522721151E-003   2.5514055427994231E-003   2.7028176294270345E-003   2.8528903398537531E-003   3.0015256073598340E-003   3.1486264237552408E-003   3.2940968929630055E-003   3.4378422842366030E-003   3.5797690822655381E-003   3.7197850407357791E-003   3.8577992310636633E-003   3.9937220940082230E-003   4.1274654869754013E-003   4.2589427345987030E-003   4.3880686749709352E-003   4.5147597060512523E-003   4.6389338348051257E-003   4.7605107168258720E-003   4.8794117061590758E-003   4.9955598958082437E-003   5.1088801593585642E-003   5.2192991950604228E-003   5.3267455627236671E-003   5.4311497269142195E-003   5.5324440916994511E-003   5.6305630399922091E-003   5.7254429688326502E-003   5.8170223245254671E-003   5.9052416368468030E-003   5.9900435503349170E-003   6.0713728574416925E-003   6.1491765278452182E-003   6.2234037371488582E-003   6.2940058959616851E-003   6.3609366738575646E-003   6.4241520279235687E-003   6.4836102237387228E-003   6.5392718590903121E-003   6.5910998856860692E-003   6.6390596275889835E-003   6.6831188015279708E-003   6.7232475319885243E-003   6.7594183687976761E-003   6.7916063002356752E-003   6.8197887661072543E-003   6.8439456701520907E-003   6.8640593886629686E-003   6.8801147795193585E-003   6.8920991912967688E-003   6.9000024650641978E-003   6.9038169429722351E-003   6.9035374673704908E-003   6.8991613853232603E-003   6.8906885451243960E-003   6.8781212991937124E-003   6.8614644950793502E-003   6.8407254778571347E-003   6.8159140773900173E-003   6.7870426064295386E-003   6.7541258482463618E-003   6.7171810479851879E-003   6.6762278999167313E-003   6.6312885354878892E-003   6.5823875069480065E-003   6.5295517732436581E-003   6.4728106806101748E-003   6.4121959454276345E-003   6.3477416325058988E-003   6.2794841345870656E-003   6.2074621488462656E-003   6.1317166515844068E-003   6.0522908747707715E-003   5.9692302767236916E-003   5.8825825150206068E-003   5.7923974164216241E-003   5.6987269459181089E-003   5.6016251752958324E-003   5.5011482483116603E-003   5.3973543470691721E-003   5.2903036567750195E-003   5.1800583263896804E-003   5.0666824332145088E-003   4.9502419422351451E-003   4.8308046649695457E-003   4.7084402196988506E-003   4.5832199874410451E-003   4.4552170693772375E-003   4.3245062409097423E-003   4.1911639078766605E-003   4.0552680577590206E-003   3.9168982144803244E-003   3.7761353878922876E-003   3.6330620251300849E-003   3.4877619619825828E-003   3.3403203684931326E-003   3.1908237003591133E-003   3.0393596445938975E-003   2.8860170661584306E-003   2.7308859549203812E-003   2.5740573693949775E-003   2.4156233820630812E-003   2.2556770236762391E-003   2.0943122254854507E-003   1.9316237696916372E-003   1.7677074143593874E-003   1.6026617349218508E-003   1.4365980122851285E-003   1.2696675622104747E-003   1.1021039459362392E-003   9.3429744638695578E-004   7.6699316893757974E-004   6.0152855365913638E-004   4.3983076341341798E-004   2.8439867194179902E-004   1.3840560351507936E-004   3.1973282567870909E-004   5.7138240117665662E-004   7.8203221243527965E-004   9.6660727725400575E-004   1.1355507285983890E-003   1.2958873240713764E-003   1.4521182375905051E-003   1.6067233413690207E-003   1.7605744914941934E-003   1.9137440989904220E-003   2.0661191694911207E-003   2.2175868954121825E-003   2.3680448365119289E-003   2.5173935332879482E-003   2.6655346139948244E-003   2.8123706539970872E-003   2.9578052217566486E-003   3.1017429305868482E-003   3.2440894925054864E-003   3.3847517659582049E-003   3.5236378112936118E-003   3.6606569366574027E-003   3.7957197506890972E-003   3.9287382084481903E-003   4.0596256628530614E-003   4.1882969085643151E-003   4.3146682308967121E-003   4.4386574515804522E-003   4.5601839707400393E-003   4.6791688163757006E-003   4.7955346820283684E-003   4.9092059724893944E-003   5.0201088441995667E-003   5.1281712452031503E-003   5.2333229564367478E-003   5.3354956264331510E-003   5.4346228134075358E-003   5.5306400178969095E-003   5.6234847199383431E-003   5.7130964126774209E-003   5.7994166343298403E-003   5.8823890035054616E-003   5.9619592450410874E-003   6.0380752235356938E-003   6.1106869698393240E-003   6.1797467083692104E-003   6.2452088835868169E-003   6.3070301833055009E-003   6.3651695638693995E-003   6.4195882700783802E-003   6.4702498578550205E-003   6.5171202119983507E-003   6.5601675655710123E-003   6.5993625156764435E-003   6.6346780388558124E-003   6.6660895059833247E-003   6.6935746938351082E-003   6.7171137961302696E-003   6.7366894346234940E-003   6.7522866664901093E-003   6.7638929909421830E-003   6.7714983560052677E-003   6.7750951613033961E-003   6.7746782626872393E-003   6.7702449698261447E-003   6.7617950516764003E-003   6.7493307285327875E-003   6.7328566744052354E-003   6.7123800091518915E-003   6.6879102938833812E-003   6.6594595236733611E-003   6.6270421186526707E-003   6.5906749131652842E-003   6.5503771461316584E-003   6.5061704448755586E-003   6.4580788149031787E-003   6.4061286192087508E-003   6.3503485663378156E-003   6.2907696872365193E-003   6.2274253183207118E-003   6.1603510790702587E-003   6.0895848491800963E-003   6.0151667460652258E-003   5.9371390969597537E-003   5.8555464158459580E-003   5.7704353725720470E-003   5.6818547648644357E-003   5.5898554896147146E-003   5.4944905079959971E-003   5.3958148153672170E-003   5.2938854071324926E-003   5.1887612408662021E-003   5.0805032043967913E-003   4.9691740744663981E-003   4.8548384798922095E-003   4.7375628623799737E-003   4.6174154347083385E-003   4.4944661394106245E-003   4.3687866064265890E-003   4.2404501084937207E-003   4.1095315172967606E-003   3.9761072572011003E-003   3.8402552588982508E-003   3.7020549111434486E-003   3.5615870146702422E-003   3.4189337289521338E-003   3.2741785270298807E-003   3.1274061401860287E-003   2.9787025095598940E-003   2.8281547318732003E-003   2.6758510073780495E-003   2.5218805854558823E-003   2.3663337111440863E-003   2.2093015684201966E-003   2.0508762267434921E-003   1.8911505900103820E-003   1.7302185292054073E-003   1.5681767746103525E-003   1.4051350866443602E-003   1.2412444735883654E-003   1.0767413843592033E-003   9.1202657051192570E-004   7.4787171151025067E-004   5.8566485109073918E-004   4.2740820927472667E-004   2.7570084018369023E-004   1.3384550667794315E-004   3.2257254186052187E-004   5.7448364152273834E-004   7.8379261290800750E-004   9.6601706459803482E-004   1.1320167153940353E-003   1.2890991151756070E-003   1.4419482671220174E-003   1.5931461850600126E-003   1.7436046877440936E-003   1.8934056647718078E-003   2.0424380150449450E-003   2.1905903366973289E-003   2.3377617883664215E-003   2.4838545504706211E-003   2.6287718869000831E-003   2.7724179978831920E-003   2.9146980645463616E-003   3.0555183002556885E-003   3.1947860001801387E-003   3.3324095943025323E-003   3.4682986937299431E-003   3.6023641416585983E-003   3.7345180615076523E-003   3.8646739043068368E-003   3.9927464954088165E-003   4.1186520812340754E-003   4.2423083751448876E-003   4.3636345998593895E-003   4.4825515360921719E-003   4.5989815590996019E-003   4.7128486874384312E-003   4.8240786192040863E-003   4.9325987760135970E-003   5.0383383399768555E-003   5.1412282935945908E-003   5.2412014574640953E-003   5.3381925255568674E-003   5.4321381016823600E-003   5.5229767341866687E-003   5.6106489482416200E-003   5.6950972796681598E-003   5.7762663035853812E-003   5.8541026681451502E-003   5.9285551190313701E-003   5.9995745314040394E-003   6.0671139330759349E-003   6.1311285306455687E-003   6.1915757358856627E-003   6.2484151840070667E-003   6.3016087596372838E-003   6.3511206140096643E-003   6.3969171855227935E-003   6.4389672162306621E-003   6.4772417694065609E-003   6.5117142434740760E-003   6.5423603857182600E-003   6.5691583051929459E-003   6.5920884832283977E-003   6.6111337828022032E-003   6.6262794566582239E-003   6.6375131549384625E-003   6.6448249294401573E-003   6.6482072378952761E-003   6.6476549473568625E-003   6.6431653345412067E-003   6.6347380849346715E-003   6.6223752944979397E-003   6.6060814608510099E-003   6.5858634855494591E-003   6.5617306624282667E-003   6.5336946748150715E-003   6.5017695832444988E-003   6.4659718190611670E-003   6.4263201689402361E-003   6.3828357673589853E-003   6.3355420754655500E-003   6.2844648738935582E-003   6.2296322380163138E-003   6.1710745248231835E-003   6.1088243521125740E-003   6.0429165762106440E-003   5.9733882719900100E-003   5.9002787069485918E-003   5.8236293195007560E-003   5.7434836895071117E-003   5.6598875135046023E-003   5.5728885757705959E-003   5.4825367169383243E-003   5.3888838049344634E-003   5.2919837023100991E-003   5.1918922318358596E-003   5.0886671440516507E-003   4.9823680795271219E-003   4.8730565332854581E-003   4.7607958175395759E-003   4.6456510213918056E-003   4.5276889715806234E-003   4.4069781927276175E-003   4.2835888625228913E-003   4.1575927726778539E-003   4.0290632812969851E-003   3.8980752706214705E-003   3.7647051003274479E-003   3.6290305614611329E-003   3.4911308279934605E-003   3.3510864102850868E-003   3.2089791038276694E-003   3.0648919418497234E-003   2.9189091425071423E-003   2.7711160590250250E-003   2.6215991269556982E-003   2.4704458119839123E-003   2.3177445557137077E-003   2.1635847230606631E-003   2.0080565459532629E-003   1.8512510773737723E-003   1.6932603263747348E-003   1.5341792002229182E-003   1.3741159314583640E-003   1.2132211390782910E-003   1.0517340008325826E-003   8.9006560778881472E-004   7.2901402115588265E-004   5.7001723652272407E-004   4.1515148860826745E-004   2.6711476042240445E-004   1.2933770796375033E-004   3.2535059422489354E-004   5.7751637990871574E-004   7.8550391565368471E-004   9.6541359985508057E-004   1.1285148761078223E-003   1.2823935197170400E-003   1.4319133542440854E-003   1.5797567041020977E-003   1.7268746869564255E-003   1.8733586421237902E-003   2.0190994196681578E-003   2.1639870337804012E-003   2.3079222215999784E-003   2.4508087804266943E-003   2.5925515860759640E-003   2.7330564398731494E-003   2.8722301120081006E-003   3.0099803917600365E-003   3.1462161371866859E-003   3.2808473237539437E-003   3.4137850925805568E-003   3.5449418002012623E-003   3.6742310621710739E-003   3.8015678041481427E-003   3.9268683028734208E-003   4.0500502363183255E-003   4.1710327232005184E-003   4.2897363719264225E-003   4.4060833169959346E-003   4.5199972688402257E-003   4.6314035470000348E-003   4.7402291273716535E-003   4.8464026768268442E-003   4.9498545948582495E-003   5.0505170488868156E-003   5.1483240130890673E-003   5.2432113022526372E-003   5.3351166083003831E-003   5.4239795310481731E-003   5.5097416145557243E-003   5.5923463757353853E-003   5.6717393358762247E-003   5.7478680497017876E-003   5.8206821349690574E-003   5.8901332958848085E-003   5.9561753531236217E-003   6.0187642672600850E-003   6.0778581589296665E-003   6.1334173364474831E-003   6.1854043135591563E-003   6.2337838278411217E-003   6.2785228645416691E-003   6.3195906670278912E-003   6.3569587579612452E-003   6.3906009513527151E-003   6.4204933664379071E-003   6.4466144391288893E-003   6.4689449348075967E-003   6.4874679530800561E-003   6.5021689416196182E-003   6.5130356976527970E-003   6.5200583754944086E-003   6.5232294912499489E-003   6.5225439227439563E-003   6.5179989123990423E-003   6.5095940677998010E-003   6.4973313569080537E-003   6.4812151087416114E-003   6.4612520060342571E-003   6.4374510819870667E-003   6.4098237101612998E-003   6.3783835995572802E-003   6.3431467813558351E-003   6.3041316004683878E-003   6.2613587004560767E-003   6.2148510125955014E-003   6.1646337369872239E-003   6.1107343295512817E-003   6.0531824821694058E-003   5.9920101028920203E-003   5.9272512980649839E-003   5.8589423470750690E-003   5.7871216834120554E-003   5.7118298647539922E-003   5.6331095550172794E-003   5.5510054888828764E-003   5.4655644518837310E-003   5.3768352441735945E-003   5.2848686574850645E-003   5.1897174352458775E-003   5.0914362477473274E-003   4.9900816526829983E-003   4.8857120636379703E-003   4.7783877122727358E-003   4.6681706119362509E-003   4.5551245194174195E-003   4.4393148965726215E-003   4.3208088677938461E-003   4.1996751831430146E-003   4.0759841713970957E-003   3.9498077004971877E-003   3.8212191333648615E-003   3.6902932805735755E-003   3.5571063583247908E-003   3.4217359388631907E-003   3.2842609049420490E-003   3.1447614020216896E-003   3.0033187871077449E-003   2.8600155822230411E-003   2.7149354217161359E-003   2.5681630030817137E-003   2.4197840330740794E-003   2.2698851780782459E-003   2.1185540089094790E-003   1.9658789487475570E-003   1.8119492255536107E-003   1.6568550145484862E-003   1.5006894216389455E-003   1.3435591457050533E-003   1.1856143325028601E-003   1.0270967252814511E-003   8.6842762147304464E-004   7.1043125843905930E-004   5.5459490536680089E-004   4.0306772592119122E-004   2.5864532607938751E-004   1.2488464346077643E-004   3.2806505722499102E-004   5.8047853925330406E-004   7.8716485672597480E-004   9.6479703807045292E-004   1.1250471392491579E-003   1.2757744249096148E-003   1.4220194192486879E-003   1.5665628620161187E-003   1.7103944827742690E-003   1.8536150356295300E-003   1.9961173835443824E-003   2.1377929631504755E-003   2.2785440712164706E-003   2.4182760978638806E-003   2.5568955051202824E-003   2.6943096709249326E-003   2.8304269303183749E-003   2.9651566245326721E-003   3.0984091499377531E-003   3.2300960040891891E-003   3.3601298364547838E-003   3.4884244908170436E-003   3.6148950556306181E-003   3.7394579053200983E-003   3.8620307498725137E-003   3.9825326733746724E-003   4.1008841830008635E-003   4.2170072460323560E-003   4.3308253378903649E-003   4.4422634764550439E-003   4.5512482686838607E-003   4.6577079453295478E-003   4.7615724015817040E-003   4.8627732349706965E-003   4.9612437809054000E-003   5.0569191496327437E-003   5.1497362596107932E-003   5.2396338734911341E-003   5.3265526290932896E-003   5.4104350722556926E-003   5.4912256866214704E-003   5.5688709256024038E-003   5.6433192376108554E-003   5.7145210960831416E-003   5.7824290265268696E-003   5.8469976284843961E-003   5.9081836021436795E-003   5.9659457719878906E-003   6.0202451051489525E-003   6.0710447356888131E-003   6.1183099812953112E-003   6.1620083618880717E-003   6.2021096174845747E-003   6.2385857225076002E-003   6.2714108998654650E-003   6.3005616353803418E-003   6.3260166880935720E-003   6.3477571001202548E-003   6.3657662087015510E-003   6.3800296493432551E-003   6.3905353662391529E-003   6.3972736155150922E-003   6.4002369684778293E-003   6.3994203153215912E-003   6.3948208656102734E-003   6.3864381469480314E-003   6.3742740056113023E-003   6.3583326009031826E-003   6.3386204033906712E-003   6.3151461861321589E-003   6.2879210216533754E-003   6.2569582694230741E-003   6.2222735692834541E-003   6.1838848285059034E-003   6.1418122107604334E-003   6.0960781210727677E-003   6.0467071927630678E-003   5.9937262685733073E-003   5.9371643856582224E-003   5.8770527553598795E-003   5.8134247425922214E-003   5.7463158467975228E-003   5.6757636755269125E-003   5.6018079255571451E-003   5.5244903517772115E-003   5.4438547475056942E-003   5.3599469109076314E-003   5.2728146216891592E-003   5.1825076057016028E-003   5.0890775105852382E-003   4.9925778671641718E-003   4.8930640615817422E-003   4.7905932969808940E-003   4.6852245618448918E-003   4.5770185904436822E-003   4.4660378277419088E-003   4.3523463898900161E-003   4.2360100256037536E-003   4.1170960751341634E-003   3.9956734292549978E-003   3.8718124887094918E-003   3.7455851175761112E-003   3.6170646041236987E-003   3.4863256112252494E-003   3.3534441355310696E-003   3.2184974569167690E-003   3.0815640942262190E-003   2.9427237565268771E-003   2.8020572941113708E-003   2.6596466499162474E-003   2.5155748084486063E-003   2.3699257469369517E-003   2.2227843824202398E-003   2.0742365201123492E-003   1.9243688020787464E-003   1.7732686604420289E-003   1.6210244644320748E-003   1.4677275412459667E-003   1.3134830513912843E-003   1.1584405814496490E-003   1.0028442741278343E-003   8.4712549331317222E-004   6.9213443606630509E-004   5.3940693903553605E-004   3.9116396665006548E-004   2.5029738890924857E-004   1.2048874191672443E-004   3.3071407323642665E-004   5.8336811417775136E-004   7.8877422874723546E-004   9.6416756505374179E-004   1.1216154316163740E-003   1.2692456799749952E-003   1.4122723077630850E-003   1.5535725111246457E-003   1.6941739205132422E-003   1.8341866672593188E-003   1.9735056877630552E-003   2.1120238481890929E-003   2.2496449850848976E-003   2.3862760548292727E-003   2.5218250808478615E-003   2.6562009916629159E-003   2.7893136620488201E-003   2.9210739603242053E-003   3.0513937951658909E-003   3.1801861645997520E-003   3.3073651983450691E-003   3.4328462076314015E-003   3.5565457264566946E-003   3.6783815596214686E-003   3.7982728223525664E-003   3.9161399869243607E-003   4.0319049230497228E-003   4.1454909401229534E-003   4.2568228272317765E-003   4.3658268951130563E-003   4.4724310129551914E-003   4.5765646488996614E-003   4.6781589068306539E-003   4.7771465627717280E-003   4.8734621021515045E-003   4.9670417517224119E-003   5.0578235192062226E-003   5.1457472183646935E-003   5.2307545097066699E-003   5.3127889243529680E-003   5.3917958986352543E-003   5.4677228014077817E-003   5.5405189615624628E-003   5.6101356968957239E-003   5.6765263366613250E-003   5.7396462493871370E-003   5.7994528652771937E-003   5.8559056968982837E-003   5.9089663637086898E-003   5.9585986084559894E-003   6.0047683190659062E-003   6.0474435439392404E-003   6.0865945102005492E-003   6.1221936366405716E-003   6.1542155502790075E-003   6.1826370962712596E-003   6.2074373512318315E-003   6.2285976330568038E-003   6.2461015074931625E-003   6.2599347999590382E-003   6.2700855968717550E-003   6.2765442543158689E-003   6.2793033994912040E-003   6.2783579343868856E-003   6.2737050345886836E-003   6.2653441522350084E-003   6.2532770111723979E-003   6.2375076057943901E-003   6.2180421954440845E-003   6.1948893011873341E-003   6.1680596952537470E-003   6.1375663962260907E-003   6.1034246572106987E-003   6.0656519562983235E-003   6.0242679837800295E-003   5.9792946284872861E-003   5.9307559638869800E-003   5.8786782316020414E-003   5.8230898238015305E-003   5.7640212655442613E-003   5.7015051944059869E-003   5.6355763391654490E-003   5.5662714991782103E-003   5.4936295183700690E-003   5.4176912640808150E-003   5.3384995969733562E-003   5.2560993489469965E-003   5.1705372900913149E-003   5.0818621044552148E-003   4.9901243546277008E-003   4.8953764554566237E-003   4.7976726364166167E-003   4.6970689128656429E-003   4.5936230477827689E-003   4.4873945174916385E-003   4.3784444767583919E-003   4.2668357171688487E-003   4.1526326331111640E-003   4.0359011785074950E-003   3.9167088301326758E-003   3.7951245416278367E-003   3.6712187066487156E-003   3.5450631115647169E-003   3.4167308944714758E-003   3.2862964982769416E-003   3.1538356285132907E-003   3.0194252025205759E-003   2.8831433079546387E-003   2.7450691503156377E-003   2.6052830083788114E-003   2.4638661825880925E-003   2.3209009474110531E-003   2.1764704992146555E-003   2.0306589075849146E-003   1.8835510614108042E-003   1.7352326269770568E-003   1.5857901963788334E-003   1.4353133434545917E-003   1.2839056835522444E-003   1.1317161591311020E-003   9.7899114190319603E-004   8.2617191709227766E-004   6.7413441341757085E-004   5.2446230051683695E-004   3.7944717460358657E-004   2.4207575589907382E-004   1.1615243057783164E-004   3.3329585542218876E-004   5.8618317255126895E-004   7.9033088301955212E-004   9.6352539813149285E-004   1.1182216781505105E-003   1.2628110956943717E-003   1.4026777881661068E-003   1.5407933882086167E-003   1.6782226934507483E-003   1.8150851700536874E-003   1.9512778883469251E-003   2.0866951509441178E-003   2.2212423129444048E-003   2.3548278707489212E-003   2.4873613819406670E-003   2.6187532998750429E-003   2.7489150121801642E-003   2.8777588881382932E-003   3.0051983253294723E-003   3.1311477928235854E-003   3.2555228802125802E-003   3.3782403379113979E-003   3.4992181246648602E-003   3.6183754475040963E-003   3.7356328070135003E-003   3.8509120393753205E-003   3.9641363535209417E-003   4.0752303786662503E-003   4.1841201971123954E-003   4.2907333885099930E-003   4.3949990654070792E-003   4.4968479119948390E-003   4.5962122203159206E-003   4.6930259260332119E-003   4.7872246440069932E-003   4.8787457026842618E-003   4.9675281743730426E-003   5.0535129140153179E-003   5.1366425812471028E-003   5.2168616804720847E-003   5.2941165827052328E-003   5.3683555575426423E-003   5.4395288005190945E-003   5.5075884569397437E-003   5.5724886499039228E-003   5.6341855029831966E-003   5.6926371618858940E-003   5.7478038198164882E-003   5.7996477336419716E-003   5.8481332481565562E-003   5.8932268095790996E-003   5.9348969876565350E-003   5.9731144865048658E-003   6.0078521646979299E-003   6.0390850435194099E-003   6.0667903241854171E-003   6.0909473947820814E-003   6.1115378420714683E-003   6.1285454616560875E-003   6.1419562601937594E-003   6.1517584679927628E-003   6.1579425375367369E-003   6.1605011520579900E-003   6.1594292237617254E-003   6.1547238973929663E-003   6.1463845487000346E-003   6.1344127818759864E-003   6.1188124296827073E-003   6.0995895445068449E-003   6.0767523975533422E-003   6.0503114683140291E-003   6.0202794388462544E-003   5.9866711829392738E-003   5.9495037563856989E-003   5.9087963838389546E-003   5.8645704474183380E-003   5.8168494703904616E-003   5.7656591023870218E-003   5.7110271026198922E-003   5.6529833211861336E-003   5.5915596797987410E-003   5.5267901517888074E-003   5.4587107389923450E-003   5.3873594506763101E-003   5.3127762770112663E-003   5.2350031665664987E-003   5.1540839969232977E-003   5.0700645502362862E-003   4.9829924811770065E-003   4.8929172906002072E-003   4.7998902919357267E-003   4.7039645809047737E-003   4.6051950026482769E-003   4.5036381164341721E-003   4.3993521626932153E-003   4.2923970249944543E-003   4.1828341957571014E-003   4.0707267355962196E-003   3.9561392377043259E-003   3.8391377848401298E-003   3.7197899128273981E-003   3.5981645655265293E-003   3.4743320557347745E-003   3.3483640197788378E-003   3.2203333764460607E-003   3.0903142790890681E-003   2.9583820751109546E-003   2.8246132548613856E-003   2.6890854093744587E-003   2.5518771798571094E-003   2.4130682126016767E-003   2.2727391072036029E-003   2.1309713705694455E-003   1.9878473641420369E-003   1.8434502561872068E-003   1.6978639761052183E-003   1.5511733701102370E-003   1.4034662829865985E-003   1.2548447811999708E-003   1.1054570754210902E-003   9.5555159380250609E-004   8.0557939274961132E-004   6.5644189064228975E-004   5.0976983013228949E-004   3.6792422804932112E-004   2.3398518821349246E-004   1.1187812849466905E-004   3.3580868688282139E-004   5.8892185808234743E-004   7.9183373054747541E-004   9.6287078736800868E-004   1.1148678017403046E-003   1.2564744429532926E-003   1.3932415492943773E-003   1.5282331121629356E-003   1.6625503379286699E-003   1.7963219821895415E-003   1.9294473089784825E-003   2.0618220642859009E-003   2.1933530985265293E-003   2.3239504217400508E-003   2.4535250980188272E-003   2.5819890772569298E-003   2.7092552338683351E-003   2.8352374116990542E-003   2.9598504682734617E-003   3.0830103220176319E-003   3.2046339921388278E-003   3.3246396463221806E-003   3.4429466396629360E-003   3.5594755604195227E-003   3.6741482687450144E-003   3.7868879380291154E-003   3.8976190989288839E-003   4.0062676712777079E-003   4.1127610121976521E-003   4.2170279463144555E-003   4.3189988082602548E-003   4.4186054765905647E-003   4.5157814110996508E-003   4.6104616868594128E-003   4.7025830291154702E-003   4.7920838456761983E-003   4.8789042611032396E-003   4.9629861444671353E-003   5.0442731465653590E-003   5.1227107203009048E-003   5.1982461593838569E-003   5.2708286174343588E-003   5.3404091399969211E-003   5.4069406878649584E-003   5.4703781627846726E-003   5.5306784284229749E-003   5.5878003375169349E-003   5.6417047476926274E-003   5.6923545459780511E-003   5.7397146646964992E-003   5.7837521025905503E-003   5.8244359374457211E-003   5.8617373468841383E-003   5.8956296162762378E-003   5.9260881597169024E-003   5.9530905228053488E-003   5.9766164037403091E-003   5.9966476532503643E-003   6.0131682890625926E-003   6.0261645012013310E-003   6.0356246568961658E-003   6.0415393066924339E-003   6.0439011866039727E-003   6.0427052208364973E-003   6.0379485224317242E-003   6.0296303924313732E-003   6.0177523196872085E-003   6.0023179744763122E-003   5.9833332097259939E-003   5.9608060484386272E-003   5.9347466850095953E-003   5.9051674688718192E-003   5.8720829033399036E-003   5.8355096269143147E-003   5.7954664106019127E-003   5.7519741351581555E-003   5.7050557856435091E-003   5.6547364297045433E-003   5.6010432051173953E-003   5.5440052983389276E-003   5.4836539294780828E-003   5.4200223275714943E-003   5.3531457137913074E-003   5.2830612747573058E-003   5.2098081422474740E-003   5.1334273657498430E-003   5.0539618885857007E-003   4.9714565190402404E-003   4.8859579042356271E-003   4.7975144992650764E-003   4.7061765372879982E-003   4.6119960002463656E-003   4.5150265829845271E-003   4.4153236630616877E-003   4.3129442660286843E-003   4.2079470286177090E-003   4.1003921644838237E-003   3.9903414267311033E-003   3.8778580685975839E-003   3.7630068077670886E-003   3.6458537832576021E-003   3.5264665174732923E-003   3.4049138737786699E-003   3.2812660153265227E-003   3.1555943608975179E-003   3.0279715438809029E-003   2.8984713641208026E-003   2.7671687474797868E-003   2.6341396962482055E-003   2.4994612460100818E-003   2.3632114154896189E-003   2.2254691625487877E-003   2.0863143323728295E-003   1.9458276115543183E-003   1.8040904763845234E-003   1.6611851530388133E-003   1.5171947720612478E-003   1.3722054756633018E-003   1.2263177774736178E-003   1.0796790686666280E-003   9.3253965880379930E-004   7.8536021896458141E-004   6.3906740394847894E-004   4.9533824128089599E-004   3.5660191672770569E-004   2.2603039853708040E-004   1.0766824987873402E-004   3.3825092552691727E-004   5.9158239152234948E-004   7.9328174425274955E-004   9.6220401592311822E-004   1.1115557238319251E-003   1.2502394512228787E-003   1.3839691991601177E-003   1.5158991794477772E-003   1.6471662292530387E-003   1.7779083417959196E-003   1.9080270352925255E-003   2.0374195032792364E-003   2.1659940707063896E-003   2.2936622311809374E-003   2.4203365272755240E-003   2.5459303780958620E-003   2.6703581161006684E-003   2.7935350314637342E-003   2.9153774172834268E-003   3.0358026101510172E-003   3.1547290366997771E-003   3.2720762521868396E-003   3.3877649857319003E-003   3.5017171782139034E-003   3.6138560249502905E-003   3.7241060161360418E-003   3.8323929717610228E-003   3.9386440879802809E-003   4.0427879656378396E-003   4.1447546563058157E-003   4.2444756916916182E-003   4.3418841246070095E-003   4.4369145600052229E-003   4.5295031921130380E-003   4.6195878356017905E-003   4.7071079593210552E-003   4.7920047172506919E-003   4.8742209803150083E-003   4.9537013638397687E-003   5.0303922606675100E-003   5.1042418628960140E-003   5.1752001962183658E-003   5.2432191394480576E-003   5.3082524535949527E-003   5.3702558036384518E-003   5.4291867837176211E-003   5.4850049352934138E-003   5.5376717723183699E-003   5.5871507976111290E-003   5.6334075228432201E-003   5.6764094863355763E-003   5.7161262678971370E-003   5.7525295051158443E-003   5.7855929088856395E-003   5.8152922711047772E-003   5.8416054842911902E-003   5.8645125428585243E-003   5.8839955611719452E-003   5.9000387752788097E-003   5.9126285525618882E-003   5.9217533976143877E-003   5.9274039549617186E-003   5.9295730141082914E-003   5.9282555105436563E-003   5.9234485258375935E-003   5.9151512895018188E-003   5.9033651738951698E-003   5.8880936951060669E-003   5.8693425039397784E-003   5.8471193869556459E-003   5.8214342520414020E-003   5.7922991284919956E-003   5.7597281498653063E-003   5.7237375527969814E-003   5.6843456544191651E-003   5.6415728513156127E-003   5.5954415956134262E-003   5.5459763863708322E-003   5.4932037495198927E-003   5.4371522229082481E-003   5.3778523349680141E-003   5.3153365880403980E-003   5.2496394334780594E-003   5.1807972539474334E-003   5.1088483364075121E-003   5.0338328493182982E-003   4.9557928185148814E-003   4.8747720975598763E-003   4.7908163437103690E-003   4.7039729855353207E-003   4.6142911986931656E-003   4.5218218674480948E-003   4.4266175615863546E-003   4.3287324981576836E-003   4.2282225090506387E-003   4.1251450082613328E-003   4.0195589547895594E-003   3.9115248168174466E-003   3.8011045354940931E-003   3.6883614850658497E-003   3.5733604363687443E-003   3.4561675154796134E-003   3.3368501640131942E-003   3.2154770983339187E-003   3.0921182669670366E-003   2.9668448078006282E-003   2.8397290067270209E-003   2.7108442503749886E-003   2.5802649848704617E-003   2.4480666673493690E-003   2.3143257230027747E-003   2.1791194953028059E-003   2.0425262017785828E-003   1.9046248840760005E-003   1.7654953605022450E-003   1.6252181845975433E-003   1.4838748049186834E-003   1.3415496877892674E-003   1.1983417907438509E-003   1.0543975976505804E-003   9.0996912184060363E-004   7.6552648800587431E-004   6.2202132005351185E-004   4.8117611581299791E-004   3.4548693902936023E-004   2.1821604900229552E-004   1.0352520170342494E-004   3.4062100231690984E-004   5.9416307309534400E-004   7.9467395993187973E-004   9.6152540142407927E-004   1.1082873635477331E-003   1.2441098086803382E-003   1.3748662614923579E-003   1.5037989625154013E-003   1.6320795772943875E-003   1.7598552818726132E-003   1.8870299069385088E-003   2.0135020997713582E-003   2.1391816339212943E-003   2.2639814594689889E-003   2.3878155673883739E-003   2.5105988164642046E-003   2.6322469691658079E-003   2.7526767344596137E-003   2.8718058101511734E-003   2.9895529274176491E-003   3.1058378893447092E-003   3.2205816148483390E-003   3.3337061779518673E-003   3.4451348480434851E-003   3.5547921302485075E-003   3.6626038021814744E-003   3.7684969559897419E-003   3.8724000303176909E-003   3.9742428545177511E-003   4.0739566770107150E-003   4.1714742080843359E-003   4.2667296491487039E-003   4.3596587307973556E-003   4.4501987426747158E-003   4.5382885694735808E-003   4.6238687200144679E-003   4.7068813590731562E-003   4.7872703369355174E-003   4.8649812204272225E-003   4.9399613169460177E-003   5.0121597069877344E-003   5.0815272665809263E-003   5.1480166932964810E-003   5.2115825332643417E-003   5.2721812005632196E-003   5.3297710024576839E-003   5.3843121603359134E-003   5.4357668287510208E-003   5.4840991155022945E-003   5.5292751004607232E-003   5.5712628504034079E-003   5.6100324378134669E-003   5.6455559537179067E-003   5.6778075203872125E-003   5.7067633086802516E-003   5.7324015417579144E-003   5.7547025138234842E-003   5.7736485914568203E-003   5.7892242271145589E-003   5.8014159628442252E-003   5.8102124362444663E-003   5.8156043858341167E-003   5.8175846527392938E-003   5.8161481831849882E-003   5.8112920296547466E-003   5.8030153493289216E-003   5.7913194030155823E-003   5.7762075525854550E-003   5.7576852550946245E-003   5.7357600598931247E-003   5.7104415999611469E-003   5.6817415845547004E-003   5.6496737924303098E-003   5.6142540566113119E-003   5.5755002599203185E-003   5.5334323153981568E-003   5.4880721581259673E-003   5.4394437273069252E-003   5.3875729506829284E-003   5.3324877280957472E-003   5.2742179127686084E-003   5.2127952911497633E-003   5.1482535637295546E-003   5.0806283214284709E-003   5.0099570248502978E-003   4.9362789791290718E-003   4.8596353087128064E-003   4.7800689328908463E-003   4.6976245366607827E-003   4.6123485455577540E-003   4.5242890919012790E-003   4.4334959917666228E-003   4.3400207060630414E-003   4.2439163151997694E-003   4.1452374818136128E-003   4.0440404203765379E-003   3.9403828589096301E-003   3.8343240073841489E-003   3.7259245178371536E-003   3.6152464500370796E-003   3.5023532310672900E-003   3.3873096188097862E-003   3.2701816606614531E-003   3.1510366541319113E-003   3.0299431053369408E-003   2.9069706886561963E-003   2.7821902015591204E-003   2.6556735250882202E-003   2.5274935768727635E-003   2.3977242690011447E-003   2.2664404617405709E-003   2.1337179190641931E-003   1.9996332607122302E-003   1.8642639171139175E-003   1.7276880811410433E-003   1.5899846679812701E-003   1.4512334767915469E-003   1.3115173265945135E-003   1.1709336157185168E-003   1.0296278335978348E-003   8.8785351742692864E-004   7.4609007912485037E-004   6.0531383097983671E-004   4.6729190062277937E-004   3.3458589803281313E-004   2.1054674956266783E-004   9.9451381438186992E-005   3.4291742556641358E-004   5.9666228361970886E-004   7.9600947800573252E-004   9.6083529664453549E-004   1.1050646384036522E-003   1.2380891603491206E-003   1.3659381753298727E-003   1.4919397054380945E-003   1.6172994228035864E-003   1.7421736250307074E-003   1.8664685134435199E-003   1.9900841926128177E-003   2.1129318614935277E-003   2.2349258950174478E-003   2.3559817034357611E-003   2.4760155555769714E-003   2.5949446136970256E-003   2.7126869761897043E-003   2.8291617193635932E-003   2.9442889368301306E-003   3.0579897834768222E-003   3.1701865122815143E-003   3.2808025160235843E-003   3.3897623656912734E-003   3.4969918485384111E-003   3.6024180070824419E-003   3.7059691743505652E-003   3.8075750140392772E-003   3.9071665512433462E-003   4.0046762143425840E-003   4.1000378631465551E-003   4.1931868282615303E-003   4.2840599398894508E-003   4.3725955649363546E-003   4.4587336337148509E-003   4.5424156746349253E-003   4.6235848427154114E-003   4.7021859502604513E-003   4.7781654912671112E-003   4.8514716755204690E-003   4.9220544491228313E-003   4.9898655224447364E-003   5.0548583976905426E-003   5.1169883862657861E-003   5.1762126390029195E-003   5.2324901617221697E-003   5.2857818405027124E-003   5.3360504584698543E-003   5.3832607165469060E-003   5.4273792497891160E-003   5.4683746452266480E-003   5.5062174558461741E-003   5.5408802163057214E-003   5.5723374568549255E-003   5.6005657116144081E-003   5.6255435368176843E-003   5.6472515122213962E-003   5.6656722571826745E-003   5.6807904339314930E-003   5.6925927553330702E-003   5.7010679912944395E-003   5.7062069702174534E-003   5.7080025854509553E-003   5.7064497935951919E-003   5.7015456179732582E-003   5.6932891459623436E-003   5.6816815289055800E-003   5.6667259770710743E-003   5.6484277589676779E-003   5.6267941909177166E-003   5.6018346364766769E-003   5.5735604937339200E-003   5.5419851891315153E-003   5.5071241673415594E-003   5.4689948786728615E-003   5.4276167684698673E-003   5.3830112622387238E-003   5.3352017512681149E-003   5.2842135784754163E-003   5.2300740182923411E-003   5.1728122623005968E-003   5.1124593964777532E-003   5.0490483848921186E-003   4.9826140443541278E-003   4.9131930254765477E-003   4.8408237868647896E-003   4.7655465719594337E-003   4.6874033829320538E-003   4.6064379548774181E-003   4.5226957266577550E-003   4.4362238153939915E-003   4.3470709827864162E-003   4.2552876099102299E-003   4.1609256602985756E-003   4.0640386533715711E-003   3.9646816259728546E-003   3.8629111030229479E-003   3.7587850595933725E-003   3.6523628868109226E-003   3.5437053546634179E-003   3.4328745762740032E-003   3.3199339669960914E-003   3.2049482094949067E-003   3.0879832109750316E-003   2.9691060656162893E-003   2.8483850114127685E-003   2.7258893914250959E-003   2.6016896085081509E-003   2.4758570855217821E-003   2.3484642198358108E-003   2.2195843403408633E-003   2.0892916621328972E-003   1.9576612420708073E-003   1.8247689325422978E-003   1.6906913341847574E-003   1.5555057591096766E-003   1.4192903908848420E-003   1.2821264303626290E-003   1.1441097153376267E-003   1.0053846523515597E-003   8.6620612280030596E-004   7.2706265288069449E-004   5.8895494953592475E-004   4.5369390284755173E-004   3.2390529937353918E-004   2.0302705515695685E-004   9.5449179629891745E-005   3.4513877994807318E-004   5.9907848666540531E-004   7.9728746489993174E-004   9.6013409026879382E-004   1.1018894642612076E-003   1.2321811077361522E-003   1.3571902923690815E-003   1.4803285224927465E-003   1.6028346334552301E-003   1.7248739786915879E-003   1.8463551869355443E-003   1.9671798232250848E-003   2.0872604859140664E-003   2.2065129453633925E-003   2.3248539990136097E-003   2.4422012952384220E-003   2.5584733668039261E-003   2.6735896716079122E-003   2.7874706329285570E-003   2.9000376815872531E-003   3.0112132920772638E-003   3.1209210251755271E-003   3.2290855642462257E-003   3.3356327539008079E-003   3.4404896375787586E-003   3.5435844941760219E-003   3.6448468749350482E-003   3.7442076376602573E-003   3.8415989843346154E-003   3.9369544924784394E-003   4.0302091516715155E-003   4.1212993951226240E-003   4.2101631323713806E-003   4.2967397810043662E-003   4.3809702975849962E-003   4.4627972087363244E-003   4.5421646385350734E-003   4.6190183378782557E-003   4.6933057145165102E-003   4.7649758556639887E-003   4.8339795566297861E-003   4.9002693478883419E-003   4.9637995120005440E-003   5.0245261173005040E-003   5.0824070296936474E-003   5.1374019424348105E-003   5.1894723897949746E-003   5.2385817722283845E-003   5.2846953692010645E-003   5.3277803614947827E-003   5.3678058422861608E-003   5.4047428376416129E-003   5.4385643162062902E-003   5.4692452039649675E-003   5.4967623974495616E-003   5.5210947710642166E-003   5.5422231904292407E-003   5.5601305190143835E-003   5.5748016249966281E-003   5.5862233898661406E-003   5.5943847104953370E-003   5.5992765064706296E-003   5.6008917194630414E-003   5.5992253187109320E-003   5.5942742969937731E-003   5.5860376755542118E-003   5.5745164966320981E-003   5.5597138249402489E-003   5.5416347408893674E-003   5.5202863370306665E-003   5.4956777100705345E-003   5.4678199550450279E-003   5.4367261546870438E-003   5.4024113716477085E-003   5.3648926353162540E-003   5.3241889314799007E-003   5.2803211882834766E-003   5.2333122619245831E-003   5.1831869202254577E-003   5.1299718287840523E-003   5.0736955294424790E-003   5.0143884253926463E-003   4.9520827574542348E-003   4.8868125868601342E-003   4.8186137709873011E-003   4.7475239401190139E-003   4.6735824758025180E-003   4.5968304833724494E-003   4.5173107664707723E-003   4.4350678021941037E-003   4.3501477085783891E-003   4.2625982224330228E-003   4.1724686615766116E-003   4.0798099019250245E-003   3.9846743396158013E-003   3.8871158628993596E-003   3.7871898167566309E-003   3.6849529685907267E-003   3.5804634754646458E-003   3.4737808458915054E-003   3.3649659043721858E-003   3.2540807559152674E-003   3.1411887448484777E-003   3.0263544193170899E-003   2.9096434898198131E-003   2.7911227913400283E-003   2.6708602403089365E-003   2.5489247959978312E-003   2.4253864167012029E-003   2.3003160180646298E-003   2.1737854303903736E-003   2.0458673540406092E-003   1.9166353164598027E-003   1.7861636255077640E-003   1.6545273265095028E-003   1.5218021614703536E-003   1.3880647353543552E-003   1.2533946600122858E-003   1.1178862117772193E-003   9.8168262791509253E-004   8.4503995116680386E-004   7.0845564568144948E-004   5.7295450423855421E-004   4.4039028652098633E-004   3.1345154737560943E-004   1.9566146450267219E-004   9.1520973756864521E-005   3.4728372911524419E-004   6.0141022977489023E-004   7.9850715447532528E-004   9.5942220806732870E-004   1.0987637554057406E-003   1.2263892083732020E-003   1.3486278758198522E-003   1.4689723947323707E-003   1.5886939006329315E-003   1.7079667311293290E-003   1.8267019972734722E-003   1.9448027272810364E-003   2.0621828930760810E-003   2.1787596277961785E-003   2.2944510854565059E-003   2.4091762626066715E-003   2.5228550312297870E-003   2.6354081777056892E-003   2.7467574447615495E-003   2.8568255668172671E-003   2.9655363124353462E-003   3.0728145192891465E-003   3.1785861331151688E-003   3.2827782445217224E-003   3.3853191251778658E-003   3.4861382637595972E-003   3.5851664013552553E-003   3.6823355665815960E-003   3.7775791086497312E-003   3.8708317324402386E-003   3.9620295303521291E-003   4.0511100143498235E-003   4.1380121493322930E-003   4.2226763812915902E-003   4.3050446703805090E-003   4.3850605174913793E-003   4.4626689952026455E-003   4.5378167754199783E-003   4.6104521533066045E-003   4.6805250787814723E-003   4.7479871779854965E-003   4.8127917768502615E-003   4.8748939307747541E-003   4.9342504388308617E-003   4.9908198729850806E-003   5.0445625938665140E-003   5.0954407734476459E-003   5.1434184123211046E-003   5.1884613586933581E-003   5.2305373232697516E-003   5.2696158989600228E-003   5.3056685701368123E-003   5.3386687312245162E-003   5.3685916969971603E-003   5.3954147142962761E-003   5.4191169731478972E-003   5.4396796158562855E-003   5.4570857450745303E-003   5.4713204316179653E-003   5.4823707197226845E-003   5.4902256335414013E-003   5.4948761782221966E-003   5.4963153467599835E-003   5.4945381167014196E-003   5.4895414553776667E-003   5.4813243155644176E-003   5.4698876357330284E-003   5.4552343366882639E-003   5.4373693168029980E-003   5.4162994480023152E-003   5.3920335680502363E-003   5.3645824748154158E-003   5.3339589155534384E-003   5.3001775792816952E-003   5.2632550844322057E-003   5.2232099680069033E-003   5.1800626711773212E-003   5.1338355269098246E-003   5.0845527435779969E-003   5.0322403881554179E-003   4.9769263706007649E-003   4.9186404238843462E-003   4.8574140847298386E-003   4.7932806742265743E-003   4.7262752738147507E-003   4.6564347068611678E-003   4.5837975094782379E-003   4.5084039114465790E-003   4.4302958074249887E-003   4.3495167305354632E-003   4.2661118284075816E-003   4.1801278282261878E-003   4.0916130156615771E-003   4.0006171980786487E-003   3.9071916769263249E-003   3.8113892157205509E-003   3.7132640058769040E-003   3.6128716359292712E-003   3.5102690540135262E-003   3.4055145363048878E-003   3.2986676491226774E-003   3.1897892131523276E-003   3.0789412666281657E-003   2.9661870274031998E-003   2.8515908550839630E-003   2.7352182100747191E-003   2.6171356171396098E-003   2.4974106217260927E-003   2.3761117514190522E-003   2.2533084735845699E-003   2.1290711531468665E-003   2.0034710104999132E-003   1.8765800771496366E-003   1.7484711537076869E-003   1.6192177633284066E-003   1.4888941164422631E-003   1.3575752737062796E-003   1.2253392898291526E-003   1.0922788796646765E-003   9.5853602417417250E-004   8.2436774623773079E-004   6.9028026433504142E-004   5.5732213488812743E-004   4.2738906860839698E-004   3.0323094279549601E-004   1.8845441706560884E-004   8.7669133948753419E-005   3.4935101675925839E-004   6.0365614610641272E-004   7.9966784949275782E-004   9.5870011373511144E-004   1.0956894252022731E-003   1.2207169751067282E-003   1.3402560990470325E-003   1.4578781684957964E-003   1.5748857361251867E-003   1.6914620467186059E-003   1.8075207469808174E-003   1.9229663297900546E-003   2.0377141132416621E-003   2.1516825618900226E-003   2.2647911532887033E-003   2.3769602003636536E-003   2.4881108823887610E-003   2.5981652850246562E-003   2.7070464362921043E-003   2.8146783480628157E-003   2.9209860496283713E-003   3.0258956279560212E-003   3.1293342616884323E-003   3.2312302588015651E-003   3.3315130909380430E-003   3.4301134286623403E-003   3.5269631762224196E-003   3.6219955047986363E-003   3.7151448862735026E-003   3.8063471252979264E-003   3.8955393924345882E-003   3.9826602543068246E-003   4.0676497051377325E-003   4.1504491972907398E-003   4.2310016692908015E-003   4.3092515761822270E-003   4.3851449161537159E-003   4.4586292582664833E-003   4.5296537694939354E-003   4.5981692386647122E-003   4.6641281023493963E-003   4.7274844699146390E-003   4.7881941428075669E-003   4.8462146414655349E-003   4.9015052222264599E-003   4.9540269009974436E-003   5.0037424702420452E-003   5.0506165183285268E-003   5.0946154472770733E-003   5.1357074887058707E-003   5.1738627183243457E-003   5.2090530728895468E-003   5.2412523608145190E-003   5.2704362760428447E-003   5.2965824090818736E-003   5.3196702570552090E-003   5.3396812326955145E-003   5.3565986729688930E-003   5.3704078460347637E-003   5.3810959558893701E-003   5.3886521493597961E-003   5.3930675184277743E-003   5.3943351017634589E-003   5.3924498906041674E-003   5.3874088220616789E-003   5.3792107865474614E-003   5.3678566190356047E-003   5.3533491002750733E-003   5.3356929515995244E-003   5.3148948288173070E-003   5.2909633179958893E-003   5.2639089256820148E-003   5.2337440728037476E-003   5.2004830834424531E-003   5.1641421743768845E-003   5.1247394444708938E-003   5.0822948608973406E-003   5.0368302444636082E-003   4.9883692569176463E-003   4.9369373830372432E-003   4.8825619136099174E-003   4.8252719286069889E-003   4.7650982772052819E-003   4.7020735564477500E-003   4.6362320939569712E-003   4.5676099194890130E-003   4.4962447492331026E-003   4.4221759553046414E-003   4.3454445442456802E-003   4.2660931310820605E-003   4.1841659094229433E-003   4.0997086283351969E-003   4.0127685594356088E-003   3.9233944697626422E-003   3.8316365908185879E-003   3.7375465875584823E-003   3.6411775262154555E-003   3.5425838412072586E-003   3.4418213034450584E-003   3.3389469831547336E-003   3.2340192180690397E-003   3.1270975752276664E-003   3.0182428171008358E-003   2.9075168623388103E-003   2.7949827492833590E-003   2.6807045992620071E-003   2.5647475741055747E-003   2.4471778411384038E-003   2.3280625295261648E-003   2.2074696924222481E-003   2.0854682638764555E-003   1.9621280186100654E-003   1.8375195293104385E-003   1.7117141230600375E-003   1.5847838390643521E-003   1.4568013919518119E-003   1.3278403358505386E-003   1.1979771995354049E-003   1.0673031376660091E-003   9.3595878979380043E-004   8.0420197579889052E-004   6.7254748102874018E-004   5.4206728840933138E-004   4.1469811541228196E-004   2.9324967938826330E-004   1.8141029228357919E-004   8.3896012726292213E-005   3.5133946618859380E-004   6.0581495622913373E-004   8.0076892296726543E-004   9.5796831007788352E-004   1.0926683863815567E-003   1.2151678761175289E-003   1.3320800446854353E-003   1.4470525530193012E-003   1.5614184696314259E-003   1.6753698626278402E-003   1.7888229662713084E-003   1.9016837383319385E-003   2.0138688158232720E-003   2.1252979609615030E-003   2.2358919425971013E-003   2.3455723568592823E-003   2.4542616594985800E-003   2.5618832011349291E-003   2.6683612676098867E-003   2.7736211134513633E-003   2.8775890015320660E-003   2.9801922360307431E-003   3.0813592001169843E-003   3.1810193891283478E-003   3.2791034461353563E-003   3.3755431955754256E-003   3.4702716767647246E-003   3.5632231759633592E-003   3.6543332606424062E-003   3.7435388094745892E-003   3.8307780441744210E-003   3.9159905612057289E-003   3.9991173596327090E-003   4.0801008728647559E-003   4.1588849953713702E-003   4.2354151119587402E-003   4.3096381248327043E-003   4.3815024788517454E-003   4.4509581899283002E-003   4.5179568665215664E-003   4.5824517376578944E-003   4.6443976723725966E-003   4.7037512052623132E-003   4.7604705564727456E-003   4.8145156530440547E-003   4.8658481477709403E-003   4.9144314398303635E-003   4.9602306907941818E-003   5.0032128431620193E-003   5.0433466349044664E-003   5.0806026163551232E-003   5.1149531624240241E-003   5.1463724866198657E-003   5.1748366529735801E-003   5.2003235868418596E-003   5.2228130851770804E-003   5.2422868249432097E-003   5.2587283713747546E-003   5.2721231845607175E-003   5.2824586260624140E-003   5.2897239613538538E-003   5.2939103661499010E-003   5.2950109278192548E-003   5.2930206447438510E-003   5.2879364316359423E-003   5.2797571123588960E-003   5.2684834245784740E-003   5.2541180116998931E-003   5.2366654215449948E-003   5.2161321008572514E-003   5.1925263890054696E-003   5.1658585095151754E-003   5.1361405647407654E-003   5.1033865222055996E-003   5.0676122090292930E-003   5.0288352953558602E-003   4.9870752855598055E-003   4.9423535035865163E-003   4.8946930760095375E-003   4.8441189202506618E-003   4.7906577240778847E-003   4.7343379304662370E-003   4.6751897169461931E-003   4.6132449773923501E-003   4.5485372994478190E-003   4.4811019452719036E-003   4.4109758254795572E-003   4.3381974793914591E-003   4.2628070465318135E-003   4.1848462448096924E-003   4.1043583411867202E-003   4.0213881264529738E-003   3.9359818854896589E-003   3.8481873704603320E-003   3.7580537688555737E-003   3.6656316738686301E-003   3.5709730539615903E-003   3.4741312192085316E-003   3.3751607893804381E-003   3.2741176608286349E-003   3.1710589709479375E-003   3.0660430651779924E-003   2.9591294592906658E-003   2.8503788056145063E-003   2.7398528545901635E-003   2.6276144177337368E-003   2.5137273306979346E-003   2.3982564135902051E-003   2.2812674327592486E-003   2.1628270608321509E-003   2.0430028367943720E-003   1.9218631253647978E-003   1.7994770751778022E-003   1.6759145780064211E-003   1.5512462253652881E-003   1.4255432739331830E-003   1.2988778091136410E-003   1.1713248664406706E-003   1.0429740423879563E-003   9.1396455094383544E-004   7.8455482665562570E-004   6.5526802890736313E-004   5.2719921448218798E-004   4.0232513937443759E-004   2.8351384201219521E-004   1.7453340602624490E-004   8.0203955884039502E-005   3.5324798436808802E-004   6.0788546901863194E-004   8.0180981999300460E-004   9.5722734030995182E-004   1.0897025518271652E-003   1.2097453350037313E-003   1.3241047038615172E-003   1.4365021194877037E-003   1.5483002458033801E-003   1.6596998854470635E-003   1.7706199089086438E-003   1.8809677385853152E-003   1.9906613016704156E-003   2.0996216250738775E-003   2.2077707345249387E-003   2.3150314774648129E-003   2.4213275515547750E-003   2.5265835430345884E-003   2.6307249602577354E-003   2.7336782728062947E-003   2.8353709430937180E-003   2.9357314640460208E-003   3.0346893918737905E-003   3.1321753805313990E-003   3.2281212151547001E-003   3.3224598447187947E-003   3.4151254149422106E-003   3.5060533003925531E-003   3.5951801356085000E-003   3.6824438462403908E-003   3.7677836798323816E-003   3.8511402352870983E-003   3.9324554920592836E-003   4.0116728394709589E-003   4.0887371039965426E-003   4.1635945763552895E-003   4.2361930394464453E-003   4.3064817930963950E-003   4.3744116781236630E-003   4.4399351054111857E-003   4.5030060712558662E-003   4.5635801898580575E-003   4.6216147075141545E-003   4.6770685265976053E-003   4.7299022279044256E-003   4.7800780852378932E-003   4.8275600883029568E-003   4.8723139575605201E-003   4.9143071619419942E-003   4.9535089335313587E-003   4.9898902841061521E-003   5.0234240159507393E-003   5.0540847376100428E-003   5.0818488734581391E-003   5.1066946755616294E-003   5.1286022322500902E-003   5.1475534786187827E-003   5.1635322025069819E-003   5.1765240508295229E-003   5.1865165383868095E-003   5.1934990469301168E-003   5.1974628346083129E-003   5.1984010330572983E-003   5.1963086533756697E-003   5.1911825818122814E-003   5.1830215840665828E-003   5.1718262984329910E-003   5.1575992364605305E-003   5.1403447776308120E-003   5.1200691643042417E-003   5.0967804948884310E-003   5.0704887201811766E-003   5.0412056282252427E-003   5.0089448442278139E-003   4.9737218106657433E-003   4.9355537844430475E-003   4.8944598177874665E-003   4.8504607489486817E-003   4.8035791865773114E-003   4.7538394931451178E-003   4.7012677700883354E-003   4.6458918397527804E-003   4.5877412257253614E-003   4.5268471362794882E-003   4.4632424402012427E-003   4.3969616487922192E-003   4.3280408916157587E-003   4.2565178937308268E-003   4.1824319525379239E-003   4.1058239103403671E-003   4.0267361319666906E-003   3.9452124745581463E-003   3.8612982628068448E-003   3.7750402583933695E-003   3.6864866321877909E-003   3.5956869344242470E-003   3.5026920622616142E-003   3.4075542309381923E-003   3.3103269390152845E-003   3.2110649379480938E-003   3.1098241964334083E-003   3.0066618681534596E-003   2.9016362557513498E-003   2.7948067758393202E-003   2.6862339237378463E-003   2.5759792358373557E-003   2.4641052536112928E-003   2.3506754853199752E-003   2.2357543686557513E-003   2.1194072310435352E-003   2.0017002522547678E-003   1.8827004223014310E-003   1.7624755039238327E-003   1.6410939896549515E-003   1.5186250615450980E-003   1.3951385567879671E-003   1.2707051303126882E-003   1.1453983580769211E-003   1.0193062814344289E-003   8.9256660619829731E-004   7.6543819986629735E-004   6.3845239726212366E-004   5.1272696244830662E-004   3.9027769587929306E-004   2.7402940309195767E-004   1.6782801069548103E-004   7.6595287185288186E-005   3.5507555885028186E-004   6.0986658396744442E-004   8.0279005908362455E-004   9.5647778936291949E-004   1.0867938358642415E-003   1.2044527310700048E-003   1.3163349760175191E-003   1.4262332994249283E-003   1.5355390232285049E-003   1.6444615882488245E-003   1.7529225481834332E-003   1.8608307889005915E-003   1.9681054980567603E-003   2.0746689334899537E-003   2.1804443438196430E-003   2.2853557934605084E-003   2.3893281903890062E-003   2.4922873215514341E-003   2.5941598887431749E-003   2.6948735411732594E-003   2.7943569124027623E-003   2.8925396516301105E-003   2.9893524580636988E-003   3.0847271139098908E-003   3.1785965161813534E-003   3.2708947096418695E-003   3.3615569176665416E-003   3.4505195739286121E-003   3.5377203521856915E-003   3.6230981983705335E-003   3.7065933576048704E-003   3.7881474058122921E-003   3.8677032766046837E-003   3.9452052899272561E-003   4.0205991787000683E-003   4.0938321176490766E-003   4.1648527449495432E-003   4.2336111924148878E-003   4.3000591072944183E-003   4.3641496747990338E-003   4.4258376463048588E-003   4.4850793545549161E-003   4.5418327407173442E-003   4.5960573732246046E-003   4.6477144654347713E-003   4.6967668983736999E-003   4.7431792352166935E-003   4.7869177404811225E-003   4.8279503951685898E-003   4.8662469133436970E-003   4.9017787539422653E-003   4.9345191372606179E-003   4.9644430550898622E-003   4.9915272825054036E-003   5.0157503896574585E-003   5.0370927492126572E-003   5.0555365467617741E-003   5.0710657860126296E-003   5.0836662989010017E-003   5.0933257447099978E-003   5.1000336234689470E-003   5.1037812689627704E-003   5.1045618604296239E-003   5.1023704173369100E-003   5.0972038022898403E-003   5.0890607209270189E-003   5.0779417173940633E-003   5.0638491747769798E-003   5.0467873078430259E-003   5.0267621607203994E-003   5.0037815996234469E-003   4.9778553050549568E-003   4.9489947663801104E-003   4.9172132685929015E-003   4.8825258869811261E-003   4.8449494706614415E-003   4.8045026360158394E-003   4.7612057479462511E-003   4.7150809099779645E-003   4.6661519466623669E-003   4.6144443885233755E-003   4.5599854529976280E-003   4.5028040303899397E-003   4.4429306586191153E-003   4.3803975100885073E-003   4.3152383641100189E-003   4.2474885908299065E-003   4.1771851239255087E-003   4.1043664393126678E-003   4.0290725307162711E-003   3.9513448822075525E-003   3.8712264449432543E-003   3.7887616069928187E-003   3.7039961684759426E-003   3.6169773103862934E-003   3.5277535667189164E-003   3.4363747942804945E-003   3.3428921408547585E-003   3.2473580155786830E-003   3.1498260538878609E-003   3.0503510883607698E-003   2.9489891121711187E-003   2.8457972462981873E-003   2.7408337063141719E-003   2.6341577637690183E-003   2.5258297149086117E-003   2.4159108407882934E-003   2.3044633730466835E-003   2.1915504551746068E-003   2.0772361063647882E-003   1.9615851815941721E-003   1.8446633351445474E-003   1.7265369790571139E-003   1.6072732455247873E-003   1.4869399452364096E-003   1.3656055350504959E-003   1.2433392781917574E-003   1.1202133256851265E-003   9.9631416785606053E-004   8.7177792142167920E-004   7.4686370578269656E-004   6.2211082842211773E-004   4.9865937740500854E-004   3.7856318048523629E-004   2.6480222160252254E-004   1.6129829137079277E-004   7.3072322257061728E-005   3.5682126276159742E-004   6.1175729215035002E-004   8.0370923421330120E-004   9.5572028584517410E-004   1.0839441551876439E-003   1.1992934004338984E-003   1.3087756691661512E-003   1.4162523846308894E-003   1.5231425722853631E-003   1.6296642082095913E-003   1.7357415741848237E-003   1.8412850159434391E-003   1.9462149530186656E-003   2.0504548385653631E-003   2.1539291101879132E-003   2.2565630151243909E-003   2.3582826379160982E-003   2.4590149340525946E-003   2.5586877642488903E-003   2.6572299281297229E-003   2.7545711960011987E-003   2.8506423430491035E-003   2.9453751803695805E-003   3.0387025875168727E-003   3.1305585438798356E-003   3.2208781593766611E-003   3.3095977059290349E-003   3.3966546468795489E-003   3.4819876683383488E-003   3.5655367061488974E-003   3.6472429776397419E-003   3.7270490074163831E-003   3.8048986574838461E-003   3.8807371520708234E-003   3.9545111075499628E-003   4.0261685535698533E-003   4.0956589646304886E-003   4.1629332790328877E-003   4.2279439263596397E-003   4.2906448495008132E-003   4.3509915269543675E-003   4.4089409954206349E-003   4.4644518699268609E-003   4.5174843640831130E-003   4.5680003094791255E-003   4.6159631746080509E-003   4.6613380812354221E-003   4.7040918224005579E-003   4.7441928775255326E-003   4.7816114269852439E-003   4.8163193671562632E-003   4.8482903225446350E-003   4.8774996575445817E-003   4.9039244897619572E-003   4.9275436965244834E-003   4.9483379282612150E-003   4.9662896127977696E-003   4.9813829662154196E-003   4.9936039953827893E-003   5.0029405075878164E-003   5.0093821092909163E-003   5.0129202158112340E-003   5.0135480467703442E-003   5.0112606334112852E-003   5.0060548141804828E-003   4.9979292365563976E-003   4.9868843542614782E-003   4.9729224237626268E-003   4.9560475022662476E-003   4.9362654401109984E-003   4.9135838773208262E-003   4.8880122350433708E-003   4.8595617076282460E-003   4.8282452558698896E-003   4.7940775915882305E-003   4.7570751747647577E-003   4.7172561925891698E-003   4.6746405539637714E-003   4.6292498705608476E-003   4.5811074444611077E-003   4.5302382504585070E-003   4.4766689222868195E-003   4.4204277291681748E-003   4.3615445640109440E-003   4.3000509174746515E-003   4.2359798621555145E-003   4.1693660268941057E-003   4.1002455786474101E-003   4.0286561950705346E-003   3.9546370440781686E-003   3.8782287560069628E-003   3.7994733996244423E-003   3.7184144550490572E-003   3.6350967860653838E-003   3.5495666125919256E-003   3.4618714817727381E-003   3.3720602377435016E-003   3.2801829927156523E-003   3.1862910943017408E-003   3.0904370964545125E-003   2.9926747245212493E-003   2.8930588444679994E-003   2.7916454298874682E-003   2.6884915251313979E-003   2.5836552161911386E-003   2.4771955900567688E-003   2.3691727040456856E-003   2.2596475474050415E-003   2.1486820063193468E-003   2.0363388264117432E-003   1.9226815764981087E-003   1.8077746100614300E-003   1.6916830281183959E-003   1.5744726397992626E-003   1.4562099236095083E-003   1.3369619952192657E-003   1.2167967666434354E-003   1.0957849980817169E-003   9.7401163474164498E-004   8.5161112512976977E-004   7.2884266090578187E-004   6.0625331379382530E-004   4.8500509793414359E-004   3.6718882664410479E-004   2.5583803980211428E-004   1.5494836626883668E-004   6.9637353314222494E-005   3.5848425289597419E-004   6.1355667827445171E-004   8.0456701683734311E-004   9.5495550374308236E-004   1.0811554311795368E-003   1.1942706371991796E-003   1.3014315004975519E-003   1.4065655272710864E-003   1.5111184746742778E-003   1.6153167453910600E-003   1.7190873902458992E-003   1.8223422116415144E-003   1.9250028300964450E-003   2.0269938597031190E-003   2.1282408916984963E-003   2.2286703222643145E-003   2.3282093783666413E-003   2.4267861507831223E-003   2.5243296270039406E-003   2.6207697227765281E-003   2.7160373149322514E-003   2.8100642718704161E-003   2.9027834854578050E-003   2.9941289016330308E-003   3.0840355509067496E-003   3.1724395787534054E-003   3.2592782754805039E-003   3.3444901054516252E-003   3.4280147359972424E-003   3.5097930672158828E-003   3.5897672582362317E-003   3.6678807569281990E-003   3.7440783249949039E-003   3.8183060669529367E-003   3.8905114528506868E-003   3.9606433487840986E-003   4.0286520343701948E-003   4.0944892353573514E-003   4.1581081390189845E-003   4.2194634233315154E-003   4.2785112745101495E-003   4.3352094104607553E-003   4.3895171008127010E-003   4.4413951858279510E-003   4.4908060973701813E-003   4.5377138726096777E-003   4.5820841776338384E-003   4.6238843163218801E-003   4.6630832529626076E-003   4.6996516208243078E-003   4.7335617395872776E-003   4.7647876267907785E-003   4.7933050097511698E-003   4.8190913351702780E-003   4.8421257825907449E-003   4.8623892685340508E-003   4.8798644589299611E-003   4.8945357729079375E-003   4.9063893915065049E-003   4.9154132596263556E-003   4.9215970945916121E-003   4.9249323833828185E-003   4.9254123912541026E-003   4.9230321572226177E-003   4.9177884974731523E-003   4.9096800038619381E-003   4.8987070410194122E-003   4.8848717452119605E-003   4.8681780177090572E-003   4.8486315238547295E-003   4.8262396826824205E-003   4.8010116642545064E-003   4.7729583783047702E-003   4.7420924670446007E-003   4.7084282966006752E-003   4.6719819421826014E-003   4.6327711807106486E-003   4.5908154752404839E-003   4.5461359616755237E-003   4.4987554350507386E-003   4.4486983331790131E-003   4.3959907182073987E-003   4.3406602644945891E-003   4.2827362321530282E-003   4.2222494562980106E-003   4.1592323188688329E-003   4.0937187344063375E-003   4.0257441221251966E-003   3.9553453879584977E-003   3.8825608969772496E-003   3.8074304518349589E-003   3.7299952655742707E-003   3.6502979362297849E-003   3.5683824203292525E-003   3.4842940042754122E-003   3.3980792774742086E-003   3.3097861020225383E-003   3.2194635836285679E-003   3.1271620418851231E-003   3.0329329779438252E-003   2.9368290445801470E-003   2.8389040130346599E-003   2.7392127406891675E-003   2.6378111391410219E-003   2.5347561375574923E-003   2.4301056531195186E-003   2.3239185522521133E-003   2.2162546185473531E-003   2.1071745164067401E-003   1.9967397551891031E-003   1.8850126539913248E-003   1.7720563038151615E-003   1.6579345321665606E-003   1.5427118639228521E-003   1.4264534848538180E-003   1.3092252093305223E-003   1.1910936381805959E-003   1.0721281764715096E-003   9.5241223101216743E-004   8.3207850496047620E-004   7.1138608422482985E-004   5.9088959176611944E-004   4.7177255356145587E-004   3.5616170360719401E-004   2.4714248265733652E-004   1.4878228358472523E-004   6.6292660409361659E-005   3.6006377118469324E-004   6.1526392253952178E-004   8.0536315803925174E-004   9.5418416538073370E-004   1.0784295916987374E-003   1.1893876956608485E-003   1.2943070982732729E-003   1.3971787401887981E-003   1.4994741236721842E-003   1.6014279613687510E-003   1.7029701117865503E-003   1.8040138292331198E-003   1.9044819046786232E-003   2.0043000776399644E-003   2.1033950581502703E-003   2.2016943566738889E-003   2.2991263085143099E-003   2.3956201066522853E-003   2.4911058314140977E-003   2.5855144831230525E-003   2.6787780114843063E-003   2.7708293467530454E-003   2.8616024295247677E-003   2.9510322407987899E-003   3.0390548311680088E-003   3.1256073511864990E-003   3.2106280786249330E-003   3.2940564490394064E-003   3.3758330829791183E-003   3.4558998136398622E-003   3.5341997155480254E-003   3.6106771300036256E-003   3.6852776932362885E-003   3.7579483605320041E-003   3.8286374340480989E-003   3.8972945839784723E-003   3.9638708780886656E-003   4.0283187992659897E-003   4.0905922730413158E-003   4.1506466877999082E-003   4.2084389163687952E-003   4.2639273368498543E-003   4.3170718534318864E-003   4.3678339141230427E-003   4.4161765298278699E-003   4.4620642940702004E-003   4.5054633940309063E-003   4.5463416346752106E-003   4.5846684453483832E-003   4.6204149010561357E-003   4.6535537311350184E-003   4.6840593338378089E-003   4.7119077866209502E-003   4.7370768591634693E-003   4.7595460190454908E-003   4.7792964447933572E-003   4.7963110300489609E-003   4.8105743935549228E-003   4.8220728818811898E-003   4.8307945779907935E-003   4.8367293007405832E-003   4.8398686133035440E-003   4.8402058194080833E-003   4.8377359696120115E-003   4.8324558570517762E-003   4.8243640202946803E-003   4.8134607379765049E-003   4.7997480285962291E-003   4.7832296456802870E-003   4.7639110716812261E-003   4.7417995152946313E-003   4.7169039006903501E-003   4.6892348629723468E-003   4.6588047384260589E-003   4.6256275529409918E-003   4.5897190148152522E-003   4.5510965003696668E-003   4.5097790416449013E-003   4.4657873148976068E-003   4.4191436227494219E-003   4.3698718823122484E-003   4.3179976065461090E-003   4.2635478866089316E-003   4.2065513773301144E-003   4.1470382719078769E-003   4.0850402898472971E-003   4.0205906477809861E-003   3.9537240458153988E-003   3.8844766384296681E-003   3.8128860154449384E-003   3.7389911769576956E-003   3.6628325061988098E-003   3.5844517479450833E-003   3.5038919784926015E-003   3.4211975808362549E-003   3.3364142153540222E-003   3.2495887926782263E-003   3.1607694440549117E-003   3.0700054906651619E-003   2.9773474153804713E-003   2.8828468294312404E-003   2.7865564436183043E-003   2.6885300338159723E-003   2.5888224099093193E-003   2.4874893843533918E-003   2.3845877349105704E-003   2.2801751757637323E-003   2.1743103200498881E-003   2.0670526469033224E-003   1.9584624669856110E-003   1.8486008862627079E-003   1.7375297721751171E-003   1.6253117159764630E-003   1.5120099983200186E-003   1.3976885510026404E-003   1.2824119279642998E-003   1.1662454587244575E-003   1.0492572302405190E-003   9.3152911756844148E-004   8.1319200464169406E-004   6.9450469522747138E-004   5.7602914559284901E-004   4.5896996324035211E-004   3.4548871526929315E-004   2.3872105576594471E-004   1.4280402184252416E-004   6.3040500509981001E-005   3.6155914796309752E-004   6.1687830244211428E-004   8.0609749163024214E-004   9.5340704393021003E-004   1.0757685747915247E-003   1.1846477928908472E-003   1.2874070037721674E-003   1.3880978992785176E-003   1.4882167246943467E-003   1.5880063791772203E-003   1.6873995645907414E-003   1.7863109815215994E-003   1.8846645599766010E-003   1.9823871298707552E-003   2.0794064847349247E-003   2.1756512144631701E-003   2.2710507295604088E-003   2.3655352901608140E-003   2.4590360375422171E-003   2.5514850226421304E-003   2.6428152359340151E-003   2.7329606370596893E-003   2.8218561832377698E-003   2.9094378585571845E-003   2.9956427029700361E-003   3.0804088397999307E-003   3.1636755048821685E-003   3.2453830741200340E-003   3.3254730905881713E-003   3.4038882929239844E-003   3.4805726400641279E-003   3.5554713407217053E-003   3.6285308753482015E-003   3.6996990256660256E-003   3.7689248953923782E-003   3.8361589388088424E-003   3.9013529798005431E-003   3.9644602393447692E-003   4.0254353549198929E-003   4.0842344027953170E-003   4.1408149202273037E-003   4.1951359249569053E-003   4.2471579335713605E-003   4.2968429830325117E-003   4.3441546464322855E-003   4.3890580499791332E-003   4.4315198929042454E-003   4.4715084569924013E-003   4.5089936285127585E-003   4.5439469051257175E-003   4.5763414141944403E-003   4.6061519222559966E-003   4.6333548468706076E-003   4.6579282672581934E-003   4.6798519327309052E-003   4.6991072731497052E-003   4.7156774045327143E-003   4.7295471365341735E-003   4.7407029787329691E-003   4.7491331441460449E-003   4.7548275548934260E-003   4.7577778422589478E-003   4.7579773526293945E-003   4.7554211440064553E-003   4.7501059898500397E-003   4.7420303755125182E-003   4.7311944982257326E-003   4.7176002620987201E-003   4.7012512769180614E-003   4.6821528509269350E-003   4.6603119862409503E-003   4.6357373724683626E-003   4.6084393780089772E-003   4.5784300416276680E-003   4.5457230644097013E-003   4.5103337966049817E-003   4.4722792275997403E-003   4.4315779751203932E-003   4.3882502674932877E-003   4.3423179347813479E-003   4.2938043886314725E-003   4.2427346101436836E-003   4.1891351304443325E-003   4.1330340130690812E-003   4.0744608381027558E-003   4.0134466761793108E-003   3.9500240768297612E-003   3.8842270385524569E-003   3.8160909930682330E-003   3.7456527790947214E-003   3.6729506189959182E-003   3.5980240970771016E-003   3.5209141288849444E-003   3.4416629419792288E-003   3.3603140433071665E-003   3.2769121962747394E-003   3.1915033901944168E-003   3.1041348121877976E-003   3.0148548196491376E-003   2.9237129075098678E-003   2.8307596809168389E-003   2.7360468220878342E-003   2.6396270608525230E-003   2.5415541418047916E-003   2.4418827918962771E-003   2.3406686898367335E-003   2.2379684306372827E-003   2.1338394946776029E-003   2.0283402129677164E-003   1.9215297337952242E-003   1.8134679891457228E-003   1.7042156592209645E-003   1.5938341395086431E-003   1.4823855040788647E-003   1.3699324713332128E-003   1.2565383745780645E-003   1.1422673136695094E-003   1.0271860927115739E-003   9.1137506500182930E-004   7.9496322223615579E-004   6.7820891252323712E-004   5.6168120246824493E-004   4.4660533476070796E-004   3.3517659923210097E-004   2.3057914531099399E-004   1.3701748784722412E-004   5.9883115049341740E-005   3.6296979864952617E-004   6.1839919570461088E-004   8.0676993704076327E-004   9.5262496761078230E-004   1.0731743319886689E-003   1.1800541127375830E-003   1.2807356749314769E-003   1.3793287457806169E-003   1.4773532971212866E-003   1.5750602843536687E-003   1.6723852849140908E-003   1.7692444388167639E-003   1.8655627842645850E-003   1.9612682061637132E-003   2.0562895462199471E-003   2.1505564400234878E-003   2.2439993378108314E-003   2.3365495350344268E-003   2.4281391991070600E-003   2.5187013992437057E-003   2.6081701339120134E-003   2.6964803590883157E-003   2.7835680167029864E-003   2.8693700620738838E-003   2.9538244917028944E-003   3.0368703714863665E-003   3.1184478634300183E-003   3.1984982529441042E-003   3.2769639762405545E-003   3.3537886458021582E-003   3.4289170784262968E-003   3.5022953177995531E-003   3.5738706641547657E-003   3.6435916943805546E-003   3.7114082906902213E-003   3.7772716604542178E-003   3.8411343631109540E-003   3.9029503289525480E-003   3.9626748846863236E-003   4.0202647716732764E-003   4.0756781685965526E-003   4.1288747098590650E-003   4.1798155060043252E-003   4.2284631613073165E-003   4.2747817907159980E-003   4.3187370394446312E-003   4.3602960949614133E-003   4.3994277061621956E-003   4.4361021947231238E-003   4.4702914707065444E-003   4.5019690446672644E-003   4.5311100384399228E-003   4.5576911982376234E-003   4.5816909025161445E-003   4.6030891731028145E-003   4.6218676824553717E-003   4.6380097603545001E-003   4.6515004031584817E-003   4.6623262756437245E-003   4.6704757189024448E-003   4.6759387517613105E-003   4.6787070755792137E-003   4.6787740737889161E-003   4.6761348152976612E-003   4.6707860521592037E-003   4.6627262205162778E-003   4.6519554372624339E-003   4.6384754980153819E-003   4.6222898728540129E-003   4.6034037017611551E-003   4.5818237893066049E-003   4.5575585964591769E-003   4.5306182356251168E-003   4.5010144595900026E-003   4.4687606528939772E-003   4.4338718228422724E-003   4.3963645858270395E-003   4.3562571566508335E-003   4.3135693353461568E-003   4.2683224919364826E-003   4.2205395536850099E-003   4.1702449864093882E-003   4.1174647802295627E-003   4.0622264312886180E-003   4.0045589215251809E-003   3.9444927033440158E-003   3.8820596748241898E-003   3.8172931623130513E-003   3.7502278970554803E-003   3.6808999932120834E-003   3.6093469241672560E-003   3.5356074982840768E-003   3.4597218358907722E-003   3.3817313405522520E-003   3.3016786760453609E-003   3.2196077376506205E-003   3.1355636252393682E-003   3.0495926150949093E-003   2.9617421309582892E-003   2.8720607158067013E-003   2.7805980003777764E-003   2.6874046744754798E-003   2.5925324558270235E-003   2.4960340581435814E-003   2.3979631614194918E-003   2.2983743784035227E-003   2.1973232235245055E-003   2.0948660805607533E-003   1.9910601694050900E-003   1.8859635143464448E-003   1.7796349099687969E-003   1.6721338891677595E-003   1.5635206886320807E-003   1.4538562161825475E-003   1.3432020159538371E-003   1.2316202415479927E-003   1.1191738031598453E-003   1.0059282598412489E-003   8.9196245174183453E-004   7.7740340935950059E-004   6.6250885363838830E-004   5.4785473371798954E-004   4.3468646481858997E-004   3.2523192722566652E-004   2.2272201736361907E-004   1.3142651750264189E-004   5.6822721456684100E-005   3.6429523014597232E-004   6.1982608256405669E-004   8.0738050360562585E-004   9.5183882414279219E-004   1.0706488336763020E-003   1.1756098106965318E-003   1.2742974908412918E-003   1.3708768903053503E-003   1.4668906777716151E-003   1.5625977266021662E-003   1.6579365195983353E-003   1.7528246283522453E-003   1.8471881687346370E-003   1.9409560448316876E-003   2.0340581125912194E-003   2.1264250178880117E-003   2.2179882185097144E-003   2.3086800098888194E-003   2.3984335537280410E-003   2.4871829037433901E-003   2.5748630334412881E-003   2.6614098628989225E-003   2.7467602855939521E-003   2.8308521957585153E-003   2.9136245149343210E-003   2.9950172191504643E-003   3.0749713649639299E-003   3.1534291168399120E-003   3.2303337725452796E-003   3.3056297893985231E-003   3.3792628097473743E-003   3.4511796868058608E-003   3.5213285077266843E-003   3.5896586203266745E-003   3.6561206544052371E-003   3.7206665472714895E-003   3.7832495641229869E-003   3.8438243227101598E-003   3.9023468121766325E-003   3.9587744161581340E-003   4.0130659314347450E-003   4.0651815879435005E-003   4.1150830677025851E-003   4.1627335221151029E-003   4.2080975907506368E-003   4.2511414151629179E-003   4.2918326578698651E-003   4.3301405141859539E-003   4.3660357294896812E-003   4.3994906085546015E-003   4.4304790320016663E-003   4.4589764652999686E-003   4.4849599703344900E-003   4.5084082153855620E-003   4.5293014836400025E-003   4.5476216820482529E-003   4.5633523478136873E-003   4.5764786549960523E-003   4.5869874203797734E-003   4.5948671068380964E-003   4.6001078285153318E-003   4.6027013521428017E-003   4.6026410992919264E-003   4.5999221477370789E-003   4.5945412304546629E-003   4.5864967351887387E-003   4.5757887026214861E-003   4.5624188230181661E-003   4.5463904328975069E-003   4.5277085098992531E-003   4.5063796675212098E-003   4.4824121488227786E-003   4.4558158171424389E-003   4.4266021509977160E-003   4.3947842310196883E-003   4.3603767325002263E-003   4.3233959130643540E-003   4.2838596005126406E-003   4.2417871802088447E-003   4.1971995820391794E-003   4.1501192629134764E-003   4.1005701954069940E-003   4.0485778473273726E-003   3.9941691665755230E-003   3.9373725629081036E-003   3.8782178880480966E-003   3.8167364160345829E-003   3.7529608241440582E-003   3.6869251690385130E-003   3.6186648660702092E-003   3.5482166671207405E-003   3.4756186341972639E-003   3.4009101179380274E-003   3.3241317309700147E-003   3.2453253222172185E-003   3.1645339508908354E-003   3.0818018590401675E-003   2.9971744442670034E-003   2.9106982312387952E-003   2.8224208427478636E-003   2.7323909711421956E-003   2.6406583479736678E-003   2.5472737136759127E-003   2.4522887887742373E-003   2.3557562401212984E-003   2.2577296527901414E-003   2.1582634969592451E-003   2.0574130967856430E-003   1.9552345990198061E-003   1.8517849411059384E-003   1.7471218188768178E-003   1.6413036554133731E-003   1.5343895680290931E-003   1.4264393367475758E-003   1.3175133713235754E-003   1.2076726854702846E-003   1.0969790410221281E-003   9.8549678787807071E-004   8.7330326410317571E-004   7.6052347195276759E-004   6.4741433616088973E-004   5.3455845637973010E-004   4.2322094056945758E-004   3.1566110617708976E-004   2.1515481925804547E-004   1.2603487478113351E-004   5.3861520963982557E-005   3.6553503828185008E-004   6.2115854965166806E-004   8.0792929526324331E-004   9.5104956659253226E-004   1.0681940754159736E-003   1.1713180203863360E-003   1.2680967579330460E-003   1.3627478185939679E-003   1.4568355246328268E-003   1.5506265232506644E-003   1.6440622279540462E-003   1.7370616347744394E-003   1.8295519055174236E-003   1.9214629300829400E-003   2.0127255431943158E-003   2.1032713685355531E-003   2.1930328363597984E-003   2.2819432105851134E-003   2.3699366126043175E-003   2.4569480484257222E-003   2.5429134333146974E-003   2.6277696185289523E-003   2.7114544163635013E-003   2.7939066276184699E-003   2.8750660657146376E-003   2.9548735852277241E-003   3.0332711052243333E-003   3.1102016375937902E-003   3.1856093103826977E-003   3.2594393948990330E-003   3.3316383299815122E-003   3.4021537463098106E-003   3.4709344916843410E-003   3.5379306538783073E-003   3.6030935844956757E-003   3.6663759215503355E-003   3.7277316118000392E-003   3.7871159327355353E-003   3.8444855124872279E-003   3.8997983524104440E-003   3.9530138435303064E-003   4.0040927898897793E-003   4.0529974228408761E-003   4.0996914209519009E-003   4.1441399266943235E-003   4.1863095623180246E-003   4.2261684445557557E-003   4.2636862010548837E-003   4.2988339812534138E-003   4.3315844735948295E-003   4.3619119126727668E-003   4.3897920950046188E-003   4.4152023864403867E-003   4.4381217338927970E-003   4.4585306727361607E-003   4.4764113350225787E-003   4.4917474577271244E-003   4.5045243864993423E-003   4.5147290835497733E-003   4.5223501303368607E-003   4.5273777316299224E-003   4.5298037177566308E-003   4.5296215474349699E-003   4.5268263066589598E-003   4.5214147101928504E-003   4.5133851001508685E-003   4.5027374432186629E-003   4.4894733291828137E-003   4.4735959654784163E-003   4.4551101748945277E-003   4.4340223868607476E-003   4.4103406337594464E-003   4.3840745427546901E-003   4.3552353247518494E-003   4.3238357717245712E-003   4.2898902376414250E-003   4.2534146365447167E-003   4.2144264230210560E-003   4.1729445859037817E-003   4.1289896282605820E-003   4.0825835595104665E-003   4.0337498740286026E-003   3.9825135393490307E-003   3.9289009766776406E-003   3.8729400438660133E-003   3.8146600162521360E-003   3.7540915685461140E-003   3.6912667518126385E-003   3.6262189756157692E-003   3.5589829834369313E-003   3.4895948313221625E-003   3.4180918654503900E-003   3.3445126954613213E-003   3.2688971726812510E-003   3.1912863625306875E-003   3.1117225195759768E-003   3.0302490607824750E-003   2.9469105376947469E-003   2.8617526093451806E-003   2.7748220136228352E-003   2.6861665382125199E-003   2.5958349921806345E-003   2.5038771756176192E-003   2.4103438495584051E-003   2.3152867070518335E-003   2.2187583409994938E-003   2.1208122145690567E-003   2.0215026304691852E-003   1.9208846994700490E-003   1.8190143099683365E-003   1.7159480976064456E-003   1.6117434131009967E-003   1.5064582935475634E-003   1.4001514293200401E-003   1.2928821354297737E-003   1.1847103253425084E-003   1.0756966523948197E-003   9.6590429424958657E-004   8.5540909777181984E-004   7.4433397218354180E-004   6.3293488093973949E-004   5.2180083609221217E-004   4.1221614273212470E-004   3.0647038074349542E-004   2.0788258076842592E-004   1.2084625376729274E-004   5.1001689773344516E-005   3.6668891171848239E-004   6.2239629395516305E-004   8.0841651656921032E-004   9.5025822092686951E-004   1.0658120859783349E-003   1.1671818619446439E-003   1.2621377181379900E-003   1.3549468982542168E-003   1.4471943238538176E-003   1.5391542633383382E-003   1.6307710850260726E-003   1.7219652003344632E-003   1.8126647878714541E-003   1.9028006886469551E-003   1.9923046839021574E-003   2.0811093406032377E-003   2.1691480301342936E-003   2.2563549503705760E-003   2.3426651508711704E-003   2.4280145560799382E-003   2.5123399906178956E-003   2.5955792032669733E-003   2.6776708931099402E-003   2.7585547332221738E-003   2.8381713978010148E-003   2.9164625858612014E-003   2.9933710478001196E-003   3.0688406099907972E-003   3.1428162000060600E-003   3.2152438717373832E-003   3.2860708291141960E-003   3.3552454516386221E-003   3.4227173166416769E-003   3.4884372240687744E-003   3.5523572181875851E-003   3.6144306112037006E-003   3.6746120036689200E-003   3.7328573069627669E-003   3.7891237637887598E-003   3.8433699666529098E-003   3.8955558807807211E-003   3.9456428576331026E-003   3.9935936583933573E-003   4.0393724675414355E-003   4.0829449105960758E-003   4.1242780700878057E-003   4.1633405008234536E-003   4.2001022432907598E-003   4.2345348385092185E-003   4.2666113387219706E-003   4.2963063225298082E-003   4.3235959014448211E-003   4.3484577354558351E-003   4.3708710377493576E-003   4.3908165857969861E-003   4.4082767292298319E-003   4.4232353951612069E-003   4.4356780955988606E-003   4.4455919319312809E-003   4.4529655991728534E-003   4.4577893897009280E-003   4.4600551959702028E-003   4.4597565103215442E-003   4.4568884290215882E-003   4.4514476485977283E-003   4.4434324672563696E-003   4.4328427814652738E-003   4.4196800842570827E-003   4.4039474605269135E-003   4.3856495825096986E-003   4.3647927051977398E-003   4.3413846588046812E-003   4.3154348410652799E-003   4.2869542125210103E-003   4.2559552802919898E-003   4.2224520974360469E-003   4.1864602432626907E-003   4.1479968182022153E-003   4.1070804266860050E-003   4.0637311672867549E-003   4.0179706152151384E-003   3.9698218098903060E-003   3.9193092367775240E-003   3.8664588122765409E-003   3.8112978650209905E-003   3.7538551180232860E-003   3.6941606686453632E-003   3.6322459700079968E-003   3.5681438084634864E-003   3.5018882835155529E-003   3.4335147846797920E-003   3.3630599689121743E-003   3.2905617362541384E-003   3.2160592066222682E-003   3.1395926934423279E-003   3.0612036789336994E-003   2.9809347872042369E-003   2.8988297579745637E-003   2.8149334184895958E-003   2.7292916562792202E-003   2.6419513903488401E-003   2.5529605426467539E-003   2.4623680086630628E-003   2.3702236284490752E-003   2.2765781563467424E-003   2.1814832314070998E-003   2.0849913477027915E-003   1.9871558231671083E-003   1.8880307712112465E-003   1.7876710693286446E-003   1.6861323297576725E-003   1.5834708707456180E-003   1.4797436852433954E-003   1.3750084140955465E-003   1.2693233147278438E-003   1.1627472401989358E-003   1.0553397745929338E-003   9.4716295898911174E-004   8.3829116036959750E-004   7.2884513335291778E-004   6.1907971649199922E-004   5.0959009258522148E-004   4.0167925030021312E-004   2.9766583754620157E-004   2.0091021771728723E-004   1.1586427927667842E-004   4.8245388083234531E-005   3.6775663430255179E-004   6.2353912801049738E-004   8.0884248042684126E-004   9.4946589502098444E-004   1.0635049378772687E-003   1.1632044528127605E-003   1.2564245592254220E-003   1.3474793888813008E-003   1.4379733967986308E-003   1.5281883145083497E-003   1.6180714851197209E-003   1.7075447279288891E-003   1.7965372091061638E-003   1.8849806889232879E-003   1.9728078617548550E-003   2.0599522071045873E-003   2.1463480037096638E-003   2.2319303523830603E-003   2.3166351972815913E-003   2.4003993492256459E-003   2.4831605085340325E-003   2.5648572892207899E-003   2.6454292427842696E-003   2.7248168828040153E-003   2.8029617097080073E-003   2.8798062351286791E-003   2.9552940074304423E-003   3.0293696354305455E-003   3.1019788139593496E-003   3.1730683477431687E-003   3.2425861753430651E-003   3.3104813935101451E-003   3.3767042801022829E-003   3.4412063171386786E-003   3.5039402136854969E-003   3.5648599271334014E-003   3.6239206854153938E-003   3.6810790076931554E-003   3.7362927237588051E-003   3.7895209959890042E-003   3.8407243346710307E-003   3.8898646214928778E-003   3.9369051210991213E-003   3.9818105042078722E-003   4.0245468585833888E-003   4.0650817091565927E-003   4.1033840280783052E-003   4.1394242539845028E-003   4.1731743001460209E-003   4.2046075706169139E-003   4.2336989700641481E-003   4.2604249157774943E-003   4.2847633456064571E-003   4.3066937305150099E-003   4.3261970796900640E-003   4.3432559500742318E-003   4.3578544523237284E-003   4.3699782572249046E-003   4.3796145997572755E-003   4.3867522842099826E-003   4.3913816870830846E-003   4.3934947589999718E-003   4.3930850275711308E-003   4.3901475962518366E-003   4.3846791460112056E-003   4.3766779322799709E-003   4.3661437857648311E-003   4.3530781057189438E-003   4.3374838598122523E-003   4.3193655782284845E-003   4.2987293469087251E-003   4.2755828033548826E-003   4.2499351282851983E-003   4.2217970364370472E-003   4.1911807710923732E-003   4.1581000893193276E-003   4.1225702557879385E-003   4.0846080281301544E-003   4.0442316466259287E-003   4.0014608188796430E-003   3.9563167077760752E-003   3.9088219152301207E-003   3.8590004666645417E-003   3.8068777946531629E-003   3.7524807215573164E-003   3.6958374411208972E-003   3.6369774993064707E-003   3.5759317754940900E-003   3.5127324605550014E-003   3.4474130370397149E-003   3.3800082560129785E-003   3.3105541148722994E-003   3.2390878346148511E-003   3.1656478338209504E-003   3.0902737065328090E-003   3.0130061946397890E-003   2.9338871631922614E-003   2.8529595735037327E-003   2.7702674562649632E-003   2.6858558835524127E-003   2.5997709416927250E-003   2.5120597016276003E-003   2.4227701917044486E-003   2.3319513671951064E-003   2.2396530819892568E-003   2.1459260589316020E-003   2.0508218601543726E-003   1.9543928582322900E-003   1.8566922059790603E-003   1.7577738082861227E-003   1.6576922927530324E-003   1.5565029811274167E-003   1.4542618621339320E-003   1.3510255625530654E-003   1.2468513216400412E-003   1.1417969690427077E-003   1.0359210581790679E-003   9.2928452813700879E-004   8.2196027730929710E-004   7.1406684568908751E-004   6.0585778708577287E-004   4.9793420703514446E-004   3.9161724799907649E-004   2.8925341139329763E-004   1.9424253622224441E-004   1.1109251059115977E-004   4.5594752995259391E-005   3.6873808612775116E-004   6.2458698650136313E-004   8.0920761728370261E-004   9.4867379080132430E-004   1.0612747606196238E-003   1.1593889215097408E-003   1.2509614282754100E-003   1.3403504537554678E-003   1.4291789112398923E-003   1.5177358303961053E-003   1.6059715479471715E-003   1.6938092836031871E-003   1.7811791640608421E-003   1.8680138380603450E-003   1.9542468827675741E-003   2.0398126581583353E-003   2.1246463202779231E-003   2.2086838401264020E-003   2.2918620249531285E-003   2.3741185387057273E-003   2.4553919250256406E-003   2.5356216294906142E-003   2.6147480228213005E-003   2.6927124255390344E-003   2.7694571305970084E-003   2.8449254295809245E-003   2.9190616344125231E-003   2.9918111050005192E-003   3.0631202698023774E-003   3.1329366527404479E-003   3.2012088954568862E-003   3.2678867809577405E-003   3.3329212569897515E-003   3.3962644584005774E-003   3.4578697289175397E-003   3.5176916442578032E-003   3.5756860309364979E-003   3.6318099892844735E-003   3.6860219112687109E-003   3.7382815016360760E-003   3.7885497955172376E-003   3.8367891760939798E-003   3.8829633943965880E-003   3.9270375816892744E-003   3.9689782707269528E-003   4.0087534060404550E-003   4.0463323620761882E-003   4.0816859545227402E-003   4.1147864550808988E-003   4.1456076025192523E-003   4.1741246146086430E-003   4.2003141980923031E-003   4.2241545603726172E-003   4.2456254154472073E-003   4.2647079954853395E-003   4.2813850558287014E-003   4.2956408822360514E-003   4.3074612971203408E-003   4.3168336639779481E-003   4.3237468910478083E-003   4.3281914354168505E-003   4.3301593044191566E-003   4.3296440577264561E-003   4.3266408081529817E-003   4.3211462196858785E-003   4.3131585097964664E-003   4.3026774432156079E-003   4.2897043328117279E-003   4.2742420338128806E-003   4.2562949392984661E-003   4.2358689759868229E-003   4.2129715969113635E-003   4.1876117740755059E-003   4.1597999920938156E-003   4.1295482361133340E-003   4.0968699868478287E-003   4.0617802042206552E-003   4.0242953219533639E-003   3.9844332296873342E-003   3.9422132646266816E-003   3.8976561945680555E-003   3.8507842038407181E-003   3.8016208792970851E-003   3.7501911910879926E-003   3.6965214786976452E-003   3.6406394302577194E-003   3.5825740656323379E-003   3.5223557160930508E-003   3.4600160042905226E-003   3.3955878231929915E-003   3.3291053146066174E-003   3.2606038465166076E-003   3.1901199898014543E-003   3.1176914953289780E-003   3.0433572681721199E-003   2.9671573438405097E-003   2.8891328617096090E-003   2.8093260398220909E-003   2.7277801462353146E-003   2.6445394748655371E-003   2.5596493142115984E-003   2.4731559224394628E-003   2.3851064969746538E-003   2.2955491465463940E-003   2.2045328623581106E-003   2.1121074893091230E-003   2.0183236959111506E-003   1.9232329472675946E-003   1.8268874743508912E-003   1.7293402472765562E-003   1.6306449464373873E-003   1.5308559354049178E-003   1.4300282345094395E-003   1.3282174947312209E-003   1.2254799724326082E-003   1.1218725112835948E-003   1.0174526700792441E-003   9.1228031931578357E-004   8.0642689898735576E-004   7.0000867632102892E-004   5.9327776270190480E-004   4.8684093328821287E-004   3.8203693653160453E-004   2.8123889421760584E-004   1.8788423982829539E-004   1.0653444490715813E-004   4.3051906357893799E-005   3.6963325038252837E-004   6.2553993386810225E-004   8.0951248744048909E-004   9.4788321914734963E-004   1.0591237577923795E-003   1.1557384256072334E-003   1.2457524488216909E-003   1.3335651756516964E-003   1.4208168938237842E-003   1.5078037612559214E-003   1.5944791253579282E-003   1.6807676006375671E-003   1.7666002498359368E-003   1.8519105815630876E-003   1.9366330266892828E-003   2.0207027967427127E-003   2.1040558939469101E-003   2.1866291292257922E-003   2.2683601405172893E-003   2.3491874130623369E-003   2.4290503004022468E-003   2.5078890461003867E-003   2.5856448071076565E-003   2.6622596759621753E-003   2.7376767058030493E-003   2.8118399320836152E-003   2.8846943996655994E-003   2.9561861830684211E-003   3.0262624136319638E-003   3.0948713012618478E-003   3.1619621583191537E-003   3.2274854230654459E-003   3.2913926820726802E-003   3.3536366923936356E-003   3.4141714044679805E-003   3.4729519811723675E-003   3.5299348220579896E-003   3.5850775797621193E-003   3.6383391831777967E-003   3.6896798536741326E-003   3.7390611254436990E-003   3.7864458627991926E-003   3.8317982754425550E-003   3.8750839391324954E-003   3.9162698058003986E-003   3.9553242233286712E-003   3.9922169470515967E-003   4.0269191545308503E-003   4.0594034568702808E-003   4.0896439131781204E-003   4.1176160386147131E-003   4.1432968179243579E-003   4.1666647121115230E-003   4.1876996706667891E-003   4.2063831355504955E-003   4.2226980522670488E-003   4.2366288739339453E-003   4.2481615674929141E-003   4.2572836181313800E-003   4.2639840349000813E-003   4.2682533503776710E-003   4.2700836272158149E-003   4.2694684554801521E-003   4.2664029565425143E-003   4.2608837799200106E-003   4.2529091048932322E-003   4.2424786363879363E-003   4.2295936029441705E-003   4.2142567531022745E-003   4.1964723514913427E-003   4.1762461713754639E-003   4.1535854907436276E-003   4.1284990845169567E-003   4.1009972150231611E-003   4.0710916266417096E-003   4.0387955316721347E-003   4.0041236051803208E-003   3.9670919677581851E-003   3.9277181799303174E-003   3.8860212227402879E-003   3.8420214895530380E-003   3.7957407674714672E-003   3.7472022248775660E-003   3.6964303925626218E-003   3.6434511500335609E-003   3.5882917040122586E-003   3.5309805736505329E-003   3.4715475685065389E-003   3.4100237697254898E-003   3.3464415099180855E-003   3.2808343496965597E-003   3.2132370581244296E-003   3.1436855876196268E-003   3.0722170516365721E-003   2.9988697004176279E-003   2.9236828958354444E-003   2.8466970861373841E-003   2.7679537801227339E-003   2.6874955210230977E-003   2.6053658579932026E-003   2.5216093213074053E-003   2.4362713918177903E-003   2.3493984745681651E-003   2.2610378701126699E-003   2.1712377453040332E-003   2.0800471049846614E-003   1.9875157641379149E-003   1.8936943176893761E-003   1.7986341140352469E-003   1.7023872262482698E-003   1.6050064251982299E-003   1.5065451535779539E-003   1.4070574997372409E-003   1.3065981742762522E-003   1.2052224864625982E-003   1.1029863281921681E-003   9.9994629839295079E-004   8.9616122918689811E-004   7.9170111134296839E-004   6.8667988187764983E-004   5.8134805392895395E-004   4.7631781262935657E-004   3.7294494699657843E-004   2.7362794745944274E-004   1.8183993861708991E-004   1.0219352369877921E-004   4.0618952441562328E-005   3.7044221271953504E-004   6.2639817459686498E-004   8.0975779576875073E-004   9.4709561961026090E-004   1.0570542294953689E-003   1.1522561744339854E-003   1.2408017430909357E-003   1.3271285761815577E-003   1.4128932465210520E-003   1.4983988660776659E-003   1.5836018098708826E-003   1.6684280844488364E-003   1.7528096671515780E-003   1.8366809010449403E-003   1.9199770441868935E-003   2.0026341313557627E-003   2.0845889825371056E-003   2.1657792176752455E-003   2.2461432744487753E-003   2.3256204267277925E-003   2.4041508048919802E-003   2.4816754172353184E-003   2.5581361721410678E-003   2.6334759008877495E-003   2.7076383807019266E-003   2.7805683594518960E-003   2.8522115772408596E-003   2.9225147926580375E-003   2.9914258044074771E-003   3.0588934759900321E-003   3.1248677578943340E-003   3.1892997119711830E-003   3.2521415317313118E-003   3.3133465669807349E-003   3.3728693429563861E-003   3.4306655834143718E-003   3.4866922296026281E-003   3.5409074613904634E-003   3.5932707162424915E-003   3.6437427074963447E-003   3.6922854435982311E-003   3.7388622440521768E-003   3.7834377586551393E-003   3.8259779796598337E-003   3.8664502627336894E-003   3.9048233356461792E-003   3.9410673173356225E-003   3.9751537274808069E-003   4.0070555023300480E-003   4.0367470027918295E-003   4.0642040284240566E-003   4.0894038270133382E-003   4.1123251022997520E-003   4.1329480249504003E-003   4.1512542392209140E-003   4.1672268699466941E-003   4.1808505293319809E-003   4.1921113219176576E-003   4.2009968500128503E-003   4.2074962159817653E-003   4.2116000273910714E-003   4.2133003970135086E-003   4.2125909458594624E-003   4.2094668024809656E-003   4.2039246037360312E-003   4.1959624926011796E-003   4.1855801168377837E-003   4.1727786259376232E-003   4.1575606681371058E-003   4.1399303833331014E-003   4.1198934026750456E-003   4.0974568367492248E-003   4.0726292724718172E-003   4.0454207643481621E-003   4.0158428241595656E-003   3.9839084144387416E-003   3.9496319345430075E-003   3.9130292142380285E-003   3.8741174952356960E-003   3.8329154261384502E-003   3.7894430415169600E-003   3.7437217534749268E-003   3.6957743318307701E-003   3.6456248923761314E-003   3.5932988755186801E-003   3.5388230340055449E-003   3.4822254093158644E-003   3.4235353174701388E-003   3.3627833253586648E-003   3.3000012327447092E-003   3.2352220504233697E-003   3.1684799772419003E-003   3.0998103791672893E-003   3.0292497649964112E-003   2.9568357624274455E-003   2.8826070937244541E-003   2.8066035511852272E-003   2.7288659697909390E-003   2.6494362028008922E-003   2.5683570939085687E-003   2.4856724498490967E-003   2.4014270138955629E-003   2.3156664367685043E-003   2.2284372489025372E-003   2.1397868322156066E-003   2.0497633913502122E-003   1.9584159253448474E-003   1.8657941994603133E-003   1.7719487174183701E-003   1.6769306937733930E-003   1.5807920276870169E-003   1.4835852771194480E-003   1.3853636349324683E-003   1.2861809056575746E-003   1.1860914850168047E-003   1.0851503457313116E-003   9.8341315810268615E-004   8.8093774363207089E-004   7.7779264961452821E-004   6.7408942566382635E-004   5.7007683113940999E-004   4.6637219435852195E-004   3.6434776041938122E-004   2.6642611895233426E-004   1.7611416213647590E-004   9.8073140047172380E-005   3.8297983344981468E-005   3.7116517162349982E-004   6.2716206403007346E-004   8.0994441139026208E-004   9.4631258578758981E-004   1.0550686013933719E-003   1.1489454596442794E-003   1.2361134598267709E-003   1.3210456406235194E-003   1.4054137664147870E-003   1.4895277271926854E-003   1.5733469443558468E-003   1.6567988175150150E-003   1.7398162216256674E-003   1.8223343125145508E-003   1.9042891511314997E-003   1.9856175699886069E-003   2.0662571783940376E-003   2.1461463762577626E-003   2.2252243695378149E-003   2.3034311883428638E-003   2.3807077068186411E-003   2.4569956636403822E-003   2.5322376843519567E-003   2.6063773037053872E-003   2.6793589893853165E-003   2.7511281643952668E-003   2.8216312323555703E-003   2.8908155990714501E-003   2.9586296980083082E-003   3.0250230119226451E-003   3.0899460974639359E-003   3.1533506060751892E-003   3.2151893085012317E-003   3.2754161141418381E-003   3.3339860946423050E-003   3.3908555034291021E-003   3.4459817963037320E-003   3.4993236516850379E-003   3.5508409886504944E-003   3.6004949868183589E-003   3.6482481031054337E-003   3.6940640897243915E-003   3.7379080098343120E-003   3.7797462549935545E-003   3.8195465583636956E-003   3.8572780105652904E-003   3.8929110736503625E-003   3.9264175926108091E-003   3.9577708090362540E-003   3.9869453724231674E-003   4.0139173510934656E-003   4.0386642404493522E-003   4.0611649761712609E-003   4.0813999377508625E-003   4.0993509609397183E-003   4.1150013406001107E-003   4.1283358402132708E-003   4.1393406948695421E-003   4.1480036164827094E-003   4.1543137987021250E-003   4.1582619173710644E-003   4.1598401354191461E-003   4.1590421014220946E-003   4.1558629530930036E-003   4.1502993131099508E-003   4.1423492925358740E-003   4.1320124838010175E-003   4.1192899633738511E-003   4.1041842814912854E-003   4.0866994659544131E-003   4.0668410076408756E-003   4.0446158625300210E-003   4.0200324395330833E-003   3.9931005948543596E-003   3.9638316230978798E-003   3.9322382476189022E-003   3.8983346113123929E-003   3.8621362628896150E-003   3.8236601497434464E-003   3.7829245996779948E-003   3.7399493129030570E-003   3.6947553433764879E-003   3.6473650869541241E-003   3.5978022637206952E-003   3.5460919028429405E-003   3.4922603235280070E-003   3.4363351192105429E-003   3.3783451365128059E-003   3.3183204571240466E-003   3.2562923774196451E-003   3.1922933862638114E-003   3.1263571451694006E-003   3.0585184644185692E-003   2.9888132802821654E-003   2.9172786322765321E-003   2.8439526374945956E-003   2.7688744663123543E-003   2.6920843169916386E-003   2.6136233893744309E-003   2.5335338577537891E-003   2.4518588452950851E-003   2.3686423945861179E-003   2.2839294414869205E-003   2.1977657859946209E-003   2.1101980643337681E-003   2.0212737205158593E-003   1.9310409780058935E-003   1.8395488113662761E-003   1.7468469190213831E-003   1.6529856954914379E-003   1.5580162058819180E-003   1.4619901602959118E-003   1.3649598907442551E-003   1.2669783296324066E-003   1.1680989905653583E-003   1.0683759572045481E-003   9.6786399901060971E-004   8.6661994986403368E-004   7.6471091594354501E-004   6.6224599964703756E-004   5.5947205052830906E-004   4.5701126325348174E-004   3.5625173453235348E-004   2.5963886604030151E-004   1.7071137611412990E-004   9.4176648435584376E-005   3.6091081367262134E-005   3.7180243477741293E-004   6.2783212177286440E-004   8.1007339155769742E-004   9.4553589953416672E-004   1.0531694641536249E-003   1.1458096943497975E-003   1.2316918111301423E-003   1.3153213482589576E-003   1.3983841692782883E-003   1.4811967673288295E-003   1.5637216323950431E-003   1.6458875643160509E-003   1.7276283242027568E-003   1.8088798628123626E-003   1.8895790231977516E-003   1.9696634112451039E-003   2.0490713992466492E-003   2.1277421374351624E-003   2.2056155691892454E-003   2.2826324485504257E-003   2.3587343591359722E-003   2.4338637357602111E-003   2.5079638858757636E-003   2.5809790125183030E-003   2.6528542373338571E-003   2.7235356247213294E-003   2.7929702042832072E-003   2.8611059960345631E-003   2.9278920322156066E-003   2.9932783818850117E-003   3.0572161730610947E-003   3.1196576156534150E-003   3.1805560232082697E-003   3.2398658355302090E-003   3.2975426384040385E-003   3.3535431859242348E-003   3.4078254191470814E-003   3.4603484862657519E-003   3.5110727621469606E-003   3.5599598649757591E-003   3.6069726755293963E-003   3.6520753536273265E-003   3.6952333535619220E-003   3.7364134418647055E-003   3.7755837095352351E-003   3.8127135891022901E-003   3.8477738655892102E-003   3.8807366914055397E-003   3.9115755972934929E-003   3.9402655041092527E-003   3.9667827327751204E-003   3.9911050156582473E-003   4.0132115036640714E-003   4.0330827767076638E-003   4.0507008485450857E-003   4.0660491772240848E-003   4.0791126673851430E-003   4.0898776775824541E-003   4.0983320251184452E-003   4.1044649872149508E-003   4.1082673070022557E-003   4.1097311930806679E-003   4.1088503219990913E-003   4.1056198380909903E-003   4.1000363538025164E-003   4.0920979473229591E-003   4.0818041625840240E-003   4.0691560028882079E-003   4.0541559330095622E-003   4.0368078669411056E-003   4.0171171711244069E-003   3.9950906519408136E-003   3.9707365510487369E-003   3.9440645395587559E-003   3.9150857057844712E-003   3.8838125496611364E-003   3.8502589696036149E-003   3.8144402542854006E-003   3.7763730682817687E-003   3.7360754426156717E-003   3.6935667579971465E-003   3.6488677343533005E-003   3.6020004131350758E-003   3.5529881435281130E-003   3.5018555648031469E-003   3.4486285909149372E-003   3.3933343901822455E-003   3.3360013691550727E-003   3.2766591517396915E-003   3.2153385593542416E-003   3.1520715906088181E-003   3.0868913995484304E-003   3.0198322729609872E-003   2.9509296086730474E-003   2.8802198906748844E-003   2.8077406659970938E-003   2.7335305193448844E-003   2.6576290479588538E-003   2.5800768353219095E-003   2.5009154254891364E-003   2.4201872946768566E-003   2.3379358254695948E-003   2.2542052777736465E-003   2.1690407611474338E-003   2.0824882067099759E-003   1.9945943380987874E-003   1.9054066434150974E-003   1.8149733472492269E-003   1.7233433818637511E-003   1.6305663614293309E-003   1.5366925543423005E-003   1.4417728597295731E-003   1.3458587834309643E-003   1.2490024180979997E-003   1.1512564253154389E-003   1.0526740263354650E-003   9.5330911377167205E-004   8.5321755144918132E-004   7.5246500069248157E-004   6.5115805313697983E-004   5.4954148789521096E-004   4.4824207698301866E-004   3.4866314065340465E-004   2.5327158725318988E-004   1.6563600474628348E-004   9.0507375561266201E-005   3.4000320275673346E-005   3.7235442203259472E-004   6.2840904276262322E-004   8.1014601417878085E-004   9.4476757818212631E-004   1.0513596275827930E-003   1.1428524669347961E-003   1.2275411192092522E-003   1.3099607105830913E-003   1.3918101180021014E-003   1.4734122681464568E-003   1.5547327490256224E-003   1.6357017754832226E-003   1.7162539898964990E-003   1.7963261249786533E-003   1.8758557877796012E-003   1.9547813352971954E-003   2.0330418766220659E-003   2.1105772834914549E-003   2.1873282054045706E-003   2.2632360866249313E-003   2.3382431866300069E-003   2.4122926003308232E-003   2.4853282815141542E-003   2.5572950648719006E-003   2.6281386904625226E-003   2.6978058264516269E-003   2.7662440943054256E-003   2.8334020906530810E-003   2.8992294129118190E-003   2.9636766807736858E-003   3.0266955602450962E-003   3.0882387855896698E-003   3.1482601817985345E-003   3.2067146857146511E-003   3.2635583674279212E-003   3.3187484505842191E-003   3.3722433325420464E-003   3.4240026033859339E-003   3.4739870647274573E-003   3.5221587480923633E-003   3.5684809320980504E-003   3.6129181588033243E-003   3.6554362513911420E-003   3.6960023268909903E-003   3.7345848145106109E-003   3.7711534658392276E-003   3.8056793715982584E-003   3.8381349718576430E-003   3.8684940691501302E-003   3.8967318393416939E-003   3.9228248422131795E-003   3.9467510305188913E-003   3.9684897601997005E-003   3.9880217965119757E-003   4.0053293246759547E-003   4.0203959522823185E-003   4.0332067191195531E-003   4.0437481002649767E-003   4.0520080098978561E-003   4.0579758072608052E-003   4.0616422962308496E-003   4.0629997301738774E-003   4.0620418110951517E-003   4.0587636914231062E-003   4.0531619721991818E-003   4.0452347034524161E-003   4.0349813807919466E-003   4.0224029434321462E-003   4.0075017700967885E-003   3.9902816753332182E-003   3.9707479033137538E-003   3.9489071222095218E-003   3.9247674184137438E-003   3.8983382868191807E-003   3.8696306245328271E-003   3.8386567203344546E-003   3.8054302452639743E-003   3.7699662415238144E-003   3.7322811119159249E-003   3.6923926050203004E-003   3.6503198060089947E-003   3.6060831183798436E-003   3.5597042529942335E-003   3.5112062099727503E-003   3.4606132645845222E-003   3.4079509481500514E-003   3.3532460330548131E-003   3.2965265110322939E-003   3.2378215774749308E-003   3.1771616083968723E-003   3.1145781423151941E-003   3.0501038570349137E-003   2.9837725491766443E-003   2.9156191102637230E-003   2.8456795040042726E-003   2.7739907422335008E-003   2.7005908600028494E-003   2.6255188903432369E-003   2.5488148387977638E-003   2.4705196561464193E-003   2.3906752124778219E-003   2.3093242689685711E-003   2.2265104501661970E-003   2.1422782162769938E-003   2.0566728337609863E-003   1.9697403474729924E-003   1.8815275518079266E-003   1.7920819613020944E-003   1.7014517840542309E-003   1.6096858922463042E-003   1.5168337972980561E-003   1.4229456234144955E-003   1.3280720853774408E-003   1.2322644677085215E-003   1.1355746080271567E-003   1.0380548895144726E-003   9.3975834677595405E-004   8.4073988492583407E-004   7.4106370884452488E-004   6.4083382844004610E-004   5.4029278391443114E-004   4.4007161721570931E-004   3.4158821571383946E-004   2.4732966750173890E-004   1.6089246081885111E-004   8.7068630296727179E-005   3.2027762304709384E-005   3.7282164164992304E-004   6.2889371386420923E-004   8.1016383187559882E-004   9.4400995344567917E-004   1.0496422072943101E-003   1.1400776228128739E-003   1.2236658867555428E-003   1.3049688268161885E-003   1.3856972633827236E-003   1.4661803986403266E-003   1.5463869586271328E-003   1.6262485977120988E-003   1.7057008421094699E-003   1.7846811981709898E-003   1.8631280214041479E-003   1.9409803988649776E-003   2.0181781503422203E-003   2.0946618398296479E-003   2.1703727904962555E-003   2.2452531032712830E-003   2.3192456771793379E-003   2.3922942316303986E-003   2.4643433291143269E-003   2.5353383993567680E-003   2.6052257629087805E-003   2.6739526557330584E-003   2.7414672527429351E-003   2.8077186927637499E-003   2.8726571009906054E-003   2.9362336134025058E-003   2.9984003991466168E-003   3.0591106832389414E-003   3.1183187686041336E-003   3.1759800571782293E-003   3.2320510718522044E-003   3.2864894754937035E-003   3.3392540914666258E-003   3.3903049234024207E-003   3.4396031721009024E-003   3.4871112551080330E-003   3.5327928227604222E-003   3.5766127757773658E-003   3.6185372801801341E-003   3.6585337833645593E-003   3.6965710280854047E-003   3.7326190668378612E-003   3.7666492744083957E-003   3.7986343608711892E-003   3.8285483830863831E-003   3.8563667553724867E-003   3.8820662604612810E-003   3.9056250586272379E-003   3.9270226960764765E-003   3.9462401141551195E-003   3.9632596551039678E-003   3.9780650698231224E-003   3.9906415236550807E-003   4.0009755994017682E-003   4.0090553052132827E-003   4.0148700738676935E-003   4.0184107691481619E-003   4.0196696849775226E-003   4.0186405482894871E-003   4.0153185186184714E-003   4.0097001875963323E-003   4.0017835781404609E-003   3.9915681424420590E-003   3.9790547581181612E-003   3.9642457267076714E-003   3.9471447665878623E-003   3.9277570105088477E-003   3.9060889976448854E-003   3.8821486676940964E-003   3.8559453534326993E-003   3.8274897720894652E-003   3.7967940160009706E-003   3.7638715439269887E-003   3.7287371685987281E-003   3.6914070466481097E-003   3.6518986663504616E-003   3.6102308333579303E-003   3.5664236588435205E-003   3.5204985430731250E-003   3.4724781620526501E-003   3.4223864493641565E-003   3.3702485819257499E-003   3.3160909593158427E-003   3.2599411894179697E-003   3.2018280649789288E-003   3.1417815484562350E-003   3.0798327472022491E-003   3.0160138962732619E-003   2.9503583333042593E-003   2.8829004782136014E-003   2.8136758088868064E-003   2.7427208373982381E-003   2.6700730856126231E-003   2.5957710602648731E-003   2.5198542261258838E-003   2.4423629810698122E-003   2.3633386276036283E-003   2.2828233464462500E-003   2.2008601679890383E-003   2.1174929439872203E-003   2.0327663188179912E-003   1.9467257006332561E-003   1.8594172315284929E-003   1.7708877596469552E-003   1.6811848088357229E-003   1.5903565516379725E-003   1.4984517810094911E-003   1.4055198845639438E-003   1.3116108208388599E-003   1.2167750979353853E-003   1.1210637568256354E-003   1.0245283638833369E-003   9.2722111034648780E-004   8.2919594626229554E-004   7.3051559896686324E-004   6.3128141466273213E-004   5.3173351209978570E-004   4.3250686965190521E-004   3.3503324680361768E-004   2.4181855490224002E-004   1.5648519801536587E-004   8.3863718356003147E-005   3.0175436936508149E-005   3.7320470833168695E-004   6.2928732275779886E-004   8.1012885666364998E-004   9.4326589103732594E-004   1.0480208481887798E-003   1.1374894730908913E-003   1.2200709822398070E-003   1.3003510444133393E-003   1.3800513822908034E-003   1.4595073343833809E-003   1.5386908192886461E-003   1.6175349668912653E-003   1.6959761969344567E-003   1.7739527852098647E-003   1.8514038218565010E-003   1.9282691024851140E-003   2.0044891313034108E-003   2.0800051334584069E-003   2.1547590724905752E-003   2.2286936700596782E-003   2.3017524281939705E-003   2.3738796525359929E-003   2.4450204766504058E-003   2.5151208864798158E-003   2.5841277451772449E-003   2.6519888180719930E-003   2.7186527968543484E-003   2.7840693242502379E-003   2.8481890178649327E-003   2.9109634935597373E-003   2.9723453887758877E-003   3.0322883848566962E-003   3.0907472290658822E-003   3.1476777564576897E-003   3.2030369098641209E-003   3.2567827609501498E-003   3.3088745300168254E-003   3.3592726035074905E-003   3.4079385547609586E-003   3.4548351593948756E-003   3.4999264143913966E-003   3.5431775525828768E-003   3.5845550603499365E-003   3.6240266910206875E-003   3.6615614804157426E-003   3.6971297596383734E-003   3.7307031689033932E-003   3.7622546688236835E-003   3.7917585531253017E-003   3.8191904584579661E-003   3.8445273748632935E-003   3.8677476555474821E-003   3.8888310248830771E-003   3.9077585868486642E-003   3.9245128313977751E-003   3.9390776427070673E-003   3.9514383015369359E-003   3.9615814944954919E-003   3.9694953137486277E-003   3.9751692640204728E-003   3.9785942627098003E-003   3.9797626432838129E-003   3.9786681555461501E-003   3.9753059662112622E-003   3.9696726582827413E-003   3.9617662303781387E-003   3.9515860936816249E-003   3.9391330701466498E-003   3.9244093882273012E-003   3.9074186791504539E-003   3.8881659709786298E-003   3.8666576835477140E-003   3.8429016211756761E-003   3.8169069655675791E-003   3.7886842670137311E-003   3.7582454366990592E-003   3.7256037345453352E-003   3.6907737619518710E-003   3.6537714466308158E-003   3.6146140344580635E-003   3.5733200731064008E-003   3.5299094008837129E-003   3.4844031315272583E-003   3.4368236381567274E-003   3.3871945397345171E-003   3.3355406811954591E-003   3.2818881199523919E-003   3.2262641035015749E-003   3.1686970550259819E-003   3.1092165495192892E-003   3.0478532974050343E-003   2.9846391205621825E-003   2.9196069322168783E-003   2.8527907140359909E-003   2.7842254930585675E-003   2.7139473178454665E-003   2.6419932341770203E-003   2.5684012594355821E-003   2.4932103576646991E-003   2.4164604120031630E-003   2.3381921987755128E-003   2.2584473588344034E-003   2.1772683702515616E-003   2.0946985188414757E-003   2.0107818697041591E-003   1.9255632371104614E-003   1.8390881552897698E-003   1.7514028479931332E-003   1.6625541991125425E-003   1.5725897230141062E-003   1.4815575356060817E-003   1.3895063272280073E-003   1.2964853364012541E-003   1.2025443274445990E-003   1.1077335717800674E-003   1.0121038389364623E-003   9.1570648734051741E-004   8.1859450847188153E-004   7.2082911953763595E-004   6.2250890636439404E-004   5.2387136239895327E-004   4.2555503066088463E-004   3.2900479280084660E-004   2.3674397845641071E-004   1.5241889388095675E-004   8.0896049900358591E-005   2.8445355820583273E-005   3.7350469805924602E-004   6.2959198305539976E-004   8.1004431220582651E-004   9.4253957855067183E-004   1.0465004963139402E-003   1.1350935267807616E-003   1.2167623255943671E-003   1.2961136003667995E-003   1.3748789798411765E-003   1.4533998271205051E-003   1.5316513252445763E-003   1.6095681267865869E-003   1.6870875610656144E-003   1.7641486708486198E-003   1.8406912665634989E-003   1.9166558298702729E-003   1.9919835200923885E-003   2.0666161909375647E-003   2.1404964102516577E-003   2.2135674828244745E-003   2.2857734748988334E-003   2.3570592391219392E-003   2.4273704402794638E-003   2.4966535811796753E-003   2.5648560283542121E-003   2.6319260373836584E-003   2.6978127785116102E-003   2.7624663608107891E-003   2.8258378568445375E-003   2.8878793264917602E-003   2.9485438396143482E-003   3.0077854994487452E-003   3.0655594639077410E-003   3.1218219675061554E-003   3.1765303418350155E-003   3.2296430363800144E-003   3.2811196365409856E-003   3.3309208850212935E-003   3.3790086971223765E-003   3.4253461811637465E-003   3.4698976527660630E-003   3.5126286537215390E-003   3.5535059651137790E-003   3.5924976239516959E-003   3.6295729366044860E-003   3.6647024924739702E-003   3.6978581765412799E-003   3.7290131823238815E-003   3.7581420218145145E-003   3.7852205377597037E-003   3.8102259124793703E-003   3.8331366775159470E-003   3.8539327222965047E-003   3.8725953014047132E-003   3.8891070426702035E-003   3.9034519514543620E-003   3.9156154192208081E-003   3.9255842249674711E-003   3.9333465423227465E-003   3.9388919402412736E-003   3.9422113881393273E-003   3.9432972550497158E-003   3.9421433127562189E-003   3.9387447353184668E-003   3.9330980976481356E-003   3.9252013762957616E-003   3.9150539455435895E-003   3.9026565750751585E-003   3.8880114278383449E-003   3.8711220529800694E-003   3.8519933836197451E-003   3.8306317290013325E-003   3.8070447688177134E-003   3.7812415451409231E-003   3.7532324555885621E-003   3.7230292419689337E-003   3.6906449839644306E-003   3.6560940846480094E-003   3.6193922637817177E-003   3.5805565410287898E-003   3.5396052278378054E-003   3.4965579103898303E-003   3.4514354371491529E-003   3.4042599038996424E-003   3.3550546369049417E-003   3.3038441779009164E-003   3.2506542652727122E-003   3.1955118179007869E-003   3.1384449145752669E-003   3.0794827765402433E-003   3.0186557452532292E-003   2.9559952636973863E-003   2.8915338527434886E-003   2.8253050906843491E-003   2.7573435887173758E-003   2.6876849681183312E-003   2.6163658356279651E-003   2.5434237581872798E-003   2.4688972370688900E-003   2.3928256819306659E-003   2.3152493826902321E-003   2.2362094829387891E-003   2.1557479501937982E-003   2.0739075480624702E-003   1.9907318057267309E-003   1.9062649883716531E-003   1.8205520663603370E-003   1.7336386844840623E-003   1.6455711309675269E-003   1.5563963062152908E-003   1.4661616926153753E-003   1.3749153241097156E-003   1.2827057584166024E-003   1.1895820506262478E-003   1.0955937313623654E-003   1.0007907938320848E-003   9.0522377207613580E-004   8.0894468958614407E-004   7.1201320960800896E-004   6.1452504316727996E-004   5.1671482520410095E-004   4.1922423776097339E-004   3.2351045440970339E-004   2.3211273432277579E-004   1.4869920038262929E-004   7.8169763247593060E-005   2.6839867889427715E-005   3.7372441801220013E-004   6.2981247234294990E-004   8.0991652085227184E-004   9.4183841388989498E-004   1.0450892298415337E-003   1.1328982462456283E-003   1.2137485696986916E-003   1.2922652379458999E-003   1.3701888527990480E-003   1.4478667236660914E-003   1.5252773876029413E-003   1.6023570755118177E-003   1.6790440441966092E-003   1.7552780995838679E-003   1.8309997548439649E-003   1.9061501506238976E-003   1.9806710692863994E-003   2.0545049562021855E-003   2.1275949448641973E-003   2.1998848833122420E-003   2.2713193608734361E-003   2.3418437361985567E-003   2.4114041644494044E-003   2.4799476245045970E-003   2.5474219459577507E-003   2.6137758355035956E-003   2.6789589023492599E-003   2.7429216843138926E-003   2.8056156713499592E-003   2.8669933306583184E-003   2.9270081292739891E-003   2.9856145569965298E-003   3.0427681489540448E-003   3.0984255060725330E-003   3.1525443169413969E-003   3.2050833768013098E-003   3.2560026082589788E-003   3.3052630786070125E-003   3.3528270194087550E-003   3.3986578426308256E-003   3.4427201587269862E-003   3.4849797910790903E-003   3.5254037935297799E-003   3.5639604627077937E-003   3.6006193545072840E-003   3.6353512950395017E-003   3.6681283957136768E-003   3.6989240627052222E-003   3.7277130103701150E-003   3.7544712705940286E-003   3.7791762024066422E-003   3.8018065023857628E-003   3.8223422112450556E-003   3.8407647236264331E-003   3.8570567922103227E-003   3.8712025375254866E-003   3.8831874496079721E-003   3.8929983958307934E-003   3.9006236228726343E-003   3.9060527610648155E-003   3.9092768263154776E-003   3.9102882221209168E-003   3.9090807405553485E-003   3.9056495621773157E-003   3.8999912559030681E-003   3.8921037779942602E-003   3.8819864686260863E-003   3.8696400515905727E-003   3.8550666275221079E-003   3.8382696730831500E-003   3.8192540328052527E-003   3.7980259154951623E-003   3.7745928863437417E-003   3.7489638604262243E-003   3.7211490934735969E-003   3.6911601752026568E-003   3.6590100163282901E-003   3.6247128422749464E-003   3.5882841779339980E-003   3.5497408397662245E-003   3.5091009193995437E-003   3.4663837737125003E-003   3.4216100079105805E-003   3.3748014627409395E-003   3.3259811975654419E-003   3.2751734746324646E-003   3.2224037421516027E-003   3.1676986156705111E-003   3.1110858607907854E-003   3.0525943725312477E-003   2.9922541564978977E-003   2.9300963072593222E-003   2.8661529875325664E-003   2.8004574055509046E-003   2.7330437922528095E-003   2.6639473780137868E-003   2.5932043674724570E-003   2.5208519152892794E-003   2.4469280997769793E-003   2.3714718963987469E-003   2.2945231508695318E-003   2.2161225504718773E-003   2.1363115961176016E-003   2.0551325722588665E-003   1.9726285170974522E-003   1.8888431917114534E-003   1.8038210486615025E-003   1.7176071998705744E-003   1.6302473841696141E-003   1.5417879346456553E-003   1.4522757453023782E-003   1.3617582386906690E-003   1.2702833335512809E-003   1.1778994143744059E-003   1.0846553037369144E-003   9.9060024222086263E-004   8.9578394975764475E-004   8.0025747019596416E-004   7.0407886062928693E-004   6.0734082506397336E-004   5.1027487119059689E-004   4.1352532352478821E-004   3.1856070359437272E-004   2.2793457257486160E-004   1.4533462956090037E-004   7.5691461700944096E-005   2.5362928164684995E-005   3.7386962052760042E-004   6.2995780100472132E-004   8.0975650569931057E-004   9.4117456404491096E-004   1.0437997504969543E-003   1.1309164840955788E-003   1.2110425083651233E-003   1.2888186132323787E-003   1.3659935175826532E-003   1.4429204326735223E-003   1.5195813503674493E-003   1.5959141358581341E-003   1.6718579862535776E-003   1.7473534592561402E-003   1.8223417454361068E-003   1.8967646113395853E-003   1.9705644235137321E-003   2.0436841784687854E-003   2.1160675328939504E-003   2.1876588346911863E-003   2.2584031536835303E-003   2.3282463115319452E-003   2.3971349114453311E-003   2.4650163668903935E-003   2.5318389296070665E-003   2.5975517170863105E-003   2.6621047389017716E-003   2.7254489225468359E-003   2.7875361386817121E-003   2.8483192249755818E-003   2.9077520101326026E-003   2.9657893365551691E-003   3.0223870821499133E-003   3.0775021826223714E-003   3.1310926510271786E-003   3.1831175990335581E-003   3.2335372552115826E-003   3.2823129846750732E-003   3.3294073061006513E-003   3.3747839100446431E-003   3.4184076746551217E-003   3.4602446823256972E-003   3.5002622343948131E-003   3.5384288663680152E-003   3.5747143609473619E-003   3.6090897621806617E-003   3.6415273870368248E-003   3.6720008380014546E-003   3.7004850138386280E-003   3.7269561193014611E-003   3.7513916768036060E-003   3.7737705323904747E-003   3.7940728675086577E-003   3.8122802028995872E-003   3.8283754089201150E-003   3.8423427087705964E-003   3.8541676854423335E-003   3.8638372863717407E-003   3.8713398262041343E-003   3.8766649913131168E-003   3.8798038414045166E-003   3.8807488113173361E-003   3.8794937122215711E-003   3.8760337319154181E-003   3.8703654335005000E-003   3.8624867551158015E-003   3.8523970075888814E-003   3.8400968709614292E-003   3.8255883919492972E-003   3.8088749793638299E-003   3.7899613984866964E-003   3.7688537662236010E-003   3.7455595439069289E-003   3.7200875302987879E-003   3.6924478538155059E-003   3.6626519624637366E-003   3.6307126170340709E-003   3.5966438771832809E-003   3.5604610939805603E-003   3.5221808954361555E-003   3.4818211757229878E-003   3.4394010809922770E-003   3.3949409959962429E-003   3.3484625286454017E-003   3.2999884954644232E-003   3.2495429047059154E-003   3.1971509394045361E-003   3.1428389405298574E-003   3.0866343872735791E-003   3.0285658791359693E-003   2.9686631153174048E-003   2.9069568744232721E-003   2.8434789928327708E-003   2.7782623430884223E-003   2.7113408105389203E-003   2.6427492699723221E-003   2.5725235615569053E-003   2.5007004652057852E-003   2.4273176751530290E-003   2.3524137732368056E-003   2.2760282012702637E-003   2.1982012331176470E-003   2.1189739455400591E-003   2.0383881881950172E-003   1.9564865533424625E-003   1.8733123439262922E-003   1.7889095412980671E-003   1.7033227721970912E-003   1.6165972743225065E-003   1.5287788616195064E-003   1.4399138887011276E-003   1.3500492144741250E-003   1.2592321656568206E-003   1.1675105003775554E-003   1.0749323725616211E-003   9.8154630169600132E-004   8.8740121115760129E-004   7.9254715885967997E-004   6.9704054322994313E-004   6.0097091752608911E-004   5.0456635798201699E-004   4.0847325103676724E-004   3.1417037351477717E-004   2.2422375462638477E-004   1.4233815421638152E-004   7.3471781320222362E-005   2.4021310875310675E-005   3.7394753926667246E-004   6.3003918679782611E-004   8.0957789801983093E-004   9.4056285314536581E-004   1.0426473295870320E-003   1.1291635546610834E-003   1.2086593425338910E-003   1.2857888154558239E-003   1.3623080307511581E-003   1.4385760776370327E-003   1.5145784972891985E-003   1.5902548295674834E-003   1.6655452071217547E-003   1.7403909120135563E-003   1.8147337738588232E-003   1.8885161409746831E-003   1.9616809182699257E-003   2.0341716058877024E-003   2.1059323367592642E-003   2.1769079122541113E-003   2.2470438365423950E-003   2.3162863495783670E-003   2.3845824586227748E-003   2.4518799687226478E-003   2.5181275120760849E-003   2.5832745760741016E-003   2.6472715308256123E-003   2.7100696551612402E-003   2.7716211623923792E-003   2.8318792244644841E-003   2.8907979961299568E-003   2.9483326375310259E-003   3.0044393367961164E-003   3.0590753308015195E-003   3.1121989268530492E-003   3.1637695217175965E-003   3.2137476214433303E-003   3.2620948598541810E-003   3.3087740163111889E-003   3.3537490330072250E-003   3.3969850311601490E-003   3.4384483275849975E-003   3.4781064487291458E-003   3.5159281458085334E-003   3.5518834088634210E-003   3.5859434783043209E-003   3.6180808595357439E-003   3.6482693323185433E-003   3.6764839632255075E-003   3.7027011156898770E-003   3.7268984586074638E-003   3.7490549767534853E-003   3.7691509772764809E-003   3.7871680985757106E-003   3.8030893159215484E-003   3.8168989480391602E-003   3.8285826623776220E-003   3.8381274793592435E-003   3.8455217764044036E-003   3.8507552910501119E-003   3.8538191235792385E-003   3.8547057376675520E-003   3.8534089628921575E-003   3.8499239935560481E-003   3.8442473882545070E-003   3.8363770701908551E-003   3.8263123221878859E-003   3.8140537872138336E-003   3.7996034622089225E-003   3.7829646953576601E-003   3.7641421805841291E-003   3.7431419520831954E-003   3.7199713770128540E-003   3.6946391499656506E-003   3.6671552825633391E-003   3.6375310979959719E-003   3.6057792176047432E-003   3.5719135549586167E-003   3.5359493012105947E-003   3.4979029160749353E-003   3.4577921140667156E-003   3.4156358517173913E-003   3.3714543139584663E-003   3.3252688991735613E-003   3.2771022041274134E-003   3.2269780076304433E-003   3.1749212541711258E-003   3.1209580358607658E-003   3.0651155745127223E-003   3.0074222027384190E-003   2.9479073436288195E-003   2.8866014909169624E-003   2.8235361876047804E-003   2.7587440032713628E-003   2.6922585126465393E-003   2.6241142708657295E-003   2.5543467897249927E-003   2.4829925128256880E-003   2.4100887891445044E-003   2.3356738467689153E-003   2.2597867652103254E-003   2.1824674469348437E-003   2.1037565881517617E-003   2.0236956485073510E-003   1.9423268198625054E-003   1.8596929939953544E-003   1.7758377294421201E-003   1.6908052166102472E-003   1.6046402425449191E-003   1.5173881534668032E-003   1.4290948166179041E-003   1.3398065801418779E-003   1.2495702317186774E-003   1.1584329551761474E-003   1.0664422858965850E-003   9.7364606673233656E-004   8.8009245838038819E-004   7.8583054402758812E-004   6.9091502647533609E-004   5.9543217064783605E-004   4.9960629510570342E-004   4.0408518403933780E-004   3.1035660333411652E-004   2.2099693998023362E-004   1.3972511420812239E-004   7.1523364429615377E-005   2.2823145409356371E-005   3.7396475853818112E-004   6.3006817969918361E-004   8.0939500774462880E-004   9.4001894402223618E-004   1.0416481792395182E-003   1.1276559295106958E-003   1.2066158118900772E-003   1.2831930201463448E-003   1.3591502235008046E-003   1.4348523496488519E-003   1.5102885432072277E-003   1.5854000171021676E-003   1.6601277996308728E-003   1.7344138430522849E-003   1.8082005579403981E-003   1.8814308164550875E-003   1.9540480048970132E-003   2.0259960723195136E-003   2.0972195745616040E-003   2.1676637150802036E-003   2.2372743827510089E-003   2.3059981875259705E-003   2.3737824941756913E-003   2.4405754541359514E-003   2.5063260360551620E-003   2.5709840548759355E-003   2.6345001998256401E-003   2.6968260611468509E-003   2.7579141556823838E-003   2.8177179522617668E-003   2.8761918948086440E-003   2.9332914261327447E-003   2.9889730094836975E-003   3.0431941507242377E-003   3.0959134181874348E-003   3.1470904632136532E-003   3.1966860391669516E-003   3.2446620196187048E-003   3.2909814166185991E-003   3.3356083971615713E-003   3.3785083002230154E-003   3.4196476516329954E-003   3.4589941797449342E-003   3.4965168294367466E-003   3.5321857753005115E-003   3.5659724356736366E-003   3.5978494832046293E-003   3.6277908580375495E-003   3.6557717774981513E-003   3.6817687465996451E-003   3.7057595676015520E-003   3.7277233485181749E-003   3.7476405112953914E-003   3.7654927989727027E-003   3.7812632825316439E-003   3.7949363665875646E-003   3.8064977947076528E-003   3.8159346537487426E-003   3.8232353779433237E-003   3.8283897515123955E-003   3.8313889111625810E-003   3.8322253481421487E-003   3.8308929080897447E-003   3.8273867923592220E-003   3.8217035564580004E-003   3.8138411094338909E-003   3.8037987116827932E-003   3.7915769716462266E-003   3.7771778431591185E-003   3.7606046208780719E-003   3.7418619346971105E-003   3.7209557454619402E-003   3.6978933370421796E-003   3.6726833101239920E-003   3.6453355742832039E-003   3.6158613384335014E-003   3.5842731032320052E-003   3.5505846487954851E-003   3.5148110260063703E-003   3.4769685433603814E-003   3.4370747555635961E-003   3.3951484503577101E-003   3.3512096345573728E-003   3.3052795196322760E-003   3.2573805070045814E-003   3.2075361712752271E-003   3.1557712441538932E-003   3.1021115971142654E-003   3.0465842226518047E-003   2.9892172160864150E-003   2.9300397556755731E-003   2.8690820820433949E-003   2.8063754773549610E-003   2.7419522435431221E-003   2.6758456790638707E-003   2.6080900561746834E-003   2.5387205963270931E-003   2.4677734450074817E-003   2.3952856463461680E-003   2.3212951156624806E-003   2.2458406125764885E-003   2.1689617117842674E-003   2.0906987738708027E-003   2.0110929145794598E-003   1.9301859730039839E-003   1.8480204788029475E-003   1.7646396177930512E-003   1.6800871964165465E-003   1.5944076043054034E-003   1.5076457753504524E-003   1.4198471463706674E-003   1.3310576137625096E-003   1.2413234868297041E-003   1.1506914379841859E-003   1.0592084480467445E-003   9.6692174766110917E-004   8.7387879527878187E-004   7.8012774573543719E-004   6.8572161133673148E-004   5.9074327128216808E-004   4.9541297444566368E-004   4.0037918143476237E-004   3.0713720825648050E-004   2.1827136671470626E-004   1.3751128586991790E-004   6.9858983702486555E-005   2.1775784600386316E-005   3.7393272758040608E-004   6.3006256361053392E-004   8.0922897241059166E-004   9.3956536295064508E-004   1.0408255810619993E-003   1.1264176640374823E-003   1.2049370646137758E-003   1.2810578994053579E-003   1.3565487037138224E-003   1.4317801196447877E-003   1.5067448519821003E-003   1.5813857061152681E-003   1.6556445105929685E-003   1.7294637969019755E-003   1.8027864741898547E-003   1.8755558637110203E-003   1.9477157646004550E-003   2.0192105107294522E-003   2.0899850207313220E-003   2.1599848428293100E-003   2.2291561960299244E-003   2.2974460080377179E-003   2.3648019506421480E-003   2.4311724732516971E-003   2.4965068341217811E-003   2.5607551304461795E-003   2.6238683267573171E-003   2.6857982820419624E-003   2.7464977761189058E-003   2.8059205340916771E-003   2.8640212511030771E-003   2.9207556146380043E-003   2.9760803275111769E-003   3.0299531286739900E-003   3.0823328142379203E-003   3.1331792571132056E-003   3.1824534260672110E-003   3.2301174042868031E-003   3.2761344067737119E-003   3.3204687974890401E-003   3.3630861052423300E-003   3.4039530397553808E-003   3.4430375058442375E-003   3.4803086180873466E-003   3.5157367140289386E-003   3.5492933668374027E-003   3.5809513977712593E-003   3.6106848870284258E-003   3.6384691849377093E-003   3.6642809215902683E-003   3.6880980164173960E-003   3.7098996865528311E-003   3.7296664550531267E-003   3.7473801577500576E-003   3.7630239501409424E-003   3.7765823130311293E-003   3.7880410573988832E-003   3.7973873294914751E-003   3.8046096136364338E-003   3.8096977359745043E-003   3.8126428664108092E-003   3.8134375198883297E-003   3.8120755580660082E-003   3.8085521885422580E-003   3.8028639645302231E-003   3.7950087843026115E-003   3.7849858877622711E-003   3.7727958548581797E-003   3.7584406017757144E-003   3.7419233762320814E-003   3.7232487535430736E-003   3.7024226299060548E-003   3.6794522169012467E-003   3.6543460338275269E-003   3.6271139001266550E-003   3.5977669269142143E-003   3.5663175073697984E-003   3.5327793072190139E-003   3.4971672534790388E-003   3.4594975235568981E-003   3.4197875326396621E-003   3.3780559209932726E-003   3.3343225403436594E-003   3.2886084395891690E-003   3.2409358494311369E-003   3.1913281668805582E-003   3.1398099388363354E-003   3.0864068440724091E-003   3.0311456764065547E-003   2.9740543248021334E-003   2.9151617546673836E-003   2.8544979872540677E-003   2.7920940788362936E-003   2.7279820986680914E-003   2.6621951068823702E-003   2.5947671307077202E-003   2.5257331405037498E-003   2.4551290248479019E-003   2.3829915643678312E-003   2.3093584054210137E-003   2.2342680318139241E-003   2.1577597366129186E-003   2.0798735920067868E-003   2.0006504185882124E-003   1.9201317530387341E-003   1.8383598147645452E-003   1.7553774707845804E-003   1.6712281989743616E-003   1.5859560495743441E-003   1.4996056040337269E-003   1.4122219318389861E-003   1.3238505433930126E-003   1.2345373396644987E-003   1.1443285561441030E-003   1.0532707000067143E-003   9.6141047824604975E-004   8.6879474446199811E-004   7.7547082704831904E-004   6.8149013189233720E-004   5.8693215229643769E-004   4.9201283917055250E-004   3.9738062280614272E-004   3.0453680730957444E-004   2.1607087524500024E-004   1.3571903010345387E-004   6.8497443050596907E-005   2.0891319159277444E-005   3.7387153549062191E-004   6.3005206336580466E-004   8.0911237008468584E-004   9.3923561273001610E-004   1.0402139916320108E-003   1.1254848529612671E-003   1.2036616865488403E-003   1.2794253273780143E-003   1.3545492999827990E-003   1.4294096293049341E-003   1.5040023543133607E-003   1.5782716680937114E-003   1.6521600316006246E-003   1.7256104232776237E-003   1.7985661438124634E-003   1.8709708724714003E-003   1.9427687406216032E-003   2.0139043936267531E-003   2.0843230447618044E-003   2.1539705232573869E-003   2.2227933176797166E-003   2.2907386157313137E-003   2.3577543413223490E-003   2.4237891884951179E-003   2.4887926543657457E-003   2.5527150688957612E-003   2.6155076244671616E-003   2.6771224027971607E-003   2.7375124017439689E-003   2.7966315600189140E-003   2.8544347815177007E-003   2.9108779583977840E-003   2.9659179932465807E-003   3.0195128204728028E-003   3.0716214269498332E-003   3.1222038714848188E-003   3.1712213041929505E-003   3.2186359843669465E-003   3.2644112983056806E-003   3.3085117757492566E-003   3.3509031065016570E-003   3.3915521550283434E-003   3.4304269761119000E-003   3.4674968279363449E-003   3.5027321860585658E-003   3.5361047556734526E-003   3.5675874836912924E-003   3.5971545700032026E-003   3.6247814779062359E-003   3.6504449443258702E-003   3.6741229884213467E-003   3.6957949208257235E-003   3.7154413507972661E-003   3.7330441938331904E-003   3.7485866777159926E-003   3.7620533485727137E-003   3.7734300757087946E-003   3.7827040560054481E-003   3.7898638174849730E-003   3.7948992224561828E-003   3.7978014694095008E-003   3.7985630949241567E-003   3.7971779740583189E-003   3.7936413209391784E-003   3.7879496874839158E-003   3.7801009630361038E-003   3.7700943712942747E-003   3.7579304683931225E-003   3.7436111388764459E-003   3.7271395919711847E-003   3.7085203562787772E-003   3.6877592746176191E-003   3.6648634971589433E-003   3.6398414750470898E-003   3.6127029519161247E-003   3.5834589560918007E-003   3.5521217908459080E-003   3.5187050249183005E-003   3.4832234815220797E-003   3.4456932273801977E-003   3.4061315601514597E-003   3.3645569962103550E-003   3.3209892567742094E-003   3.2754492536179458E-003   3.2279590744638265E-003   3.1785419671268023E-003   3.1272223226599394E-003   3.0740256594022353E-003   3.0189786034589550E-003   2.9621088717693977E-003   2.9034452513568842E-003   2.8430175802311997E-003   2.7808567258185146E-003   2.7169945637326443E-003   2.6514639552002173E-003   2.5842987236528447E-003   2.5155336310447307E-003   2.4452043522873446E-003   2.3733474503442320E-003   2.3000003481760123E-003   2.2252013025602091E-003   2.1489893736706955E-003   2.0714043966022500E-003   1.9924869491091401E-003   1.9122783199507776E-003   1.8308204743152645E-003   1.7481560187078138E-003   1.6643281629449280E-003   1.5793806809141220E-003   1.4933578677820414E-003   1.4063044950718417E-003   1.3182657611782167E-003   1.2292872378963926E-003   1.1394148104324486E-003   1.0486946094506733E-003   9.5717293172226103E-004   8.6489616446339124E-004   7.7191098424600479E-004   6.7826739849619067E-004   5.8404169746262280E-004   4.8944551196161701E-004   3.9512666326302348E-004   3.0259092791429243E-004   2.1443002066234840E-004   1.3438190455405952E-004   6.7469284075305502E-005   2.0190351374904658E-005   3.7381872824815421E-004   6.3008143122822435E-004   8.0908912610599959E-004   9.3907282973354489E-004   1.0398577595048808E-003   1.1249050963370588E-003   1.2028420164352793E-003   1.2783536914419136E-003   1.3532174172167788E-003   1.4278138826559483E-003   1.5021419238706590E-003   1.5761467536709040E-003   1.6497712257107500E-003   1.7229586018501220E-003   1.7956524491457571E-003   1.8677967011305752E-003   1.9393357297945446E-003   2.0102144089457208E-003   2.0803781696576706E-003   2.1497730500634749E-003   2.2183457401418472E-003   2.2860436231001424E-003   2.3528148124766224E-003   2.4186081881218957E-003   2.4833734281342612E-003   2.5470610404614291E-003   2.6096223914322536E-003   2.6710097340665317E-003   2.7311762338762535E-003   2.7900759945662101E-003   2.8476640816876841E-003   2.9038965461505306E-003   2.9587304460318986E-003   3.0121238681689588E-003   3.0640359483484758E-003   3.1144268912640105E-003   3.1632579889698254E-003   3.2104916395396255E-003   3.2560913638376987E-003   3.3000218228819711E-003   3.3422488330340783E-003   3.3827393820564100E-003   3.4214616428998035E-003   3.4583849882377504E-003   3.4934800032121460E-003   3.5267184980913857E-003   3.5580735201374836E-003   3.5875193646212056E-003   3.6150315854221460E-003   3.6405870046363753E-003   3.6641637217733058E-003   3.6857411222069314E-003   3.7052998847099672E-003   3.7228219886898395E-003   3.7382907204674409E-003   3.7516906788014337E-003   3.7630077801629747E-003   3.7722292625717024E-003   3.7793436897204380E-003   3.7843409532181682E-003   3.7872122754091797E-003   3.7879502104194995E-003   3.7865486450465169E-003   3.7830027991220816E-003   3.7773092241517592E-003   3.7694658031822148E-003   3.7594717475161188E-003   3.7473275948039508E-003   3.7330352052719618E-003   3.7165977576885667E-003   3.6980197444080321E-003   3.6773069658841973E-003   3.6544665243768426E-003   3.6295068168712419E-003   3.6024375276320630E-003   3.5732696193492841E-003   3.5420153246092934E-003   3.5086881354648991E-003   3.4733027933253058E-003   3.4358752774885648E-003   3.3964227931835844E-003   3.3549637590503112E-003   3.3115177933520368E-003   3.2661057004073624E-003   3.2187494552390894E-003   3.1694721882256638E-003   3.1182981690292544E-003   3.0652527889908909E-003   3.0103625441796900E-003   2.9536550160548791E-003   2.8951588530760630E-003   2.8349037498992535E-003   2.7729204273505559E-003   2.7092406103563782E-003   2.6438970058786371E-003   2.5769232797980823E-003   2.5083540325789855E-003   2.4382247751525421E-003   2.3665719019722031E-003   2.2934326658319293E-003   2.2188451483936555E-003   2.1428482331545817E-003   2.0654815737785048E-003   1.9867855643678212E-003   1.9068013054640565E-003   1.8255705709890879E-003   1.7431357711996665E-003   1.6595399155805435E-003   1.5748265714725651E-003   1.4890398217491940E-003   1.4022242174418498E-003   1.3144247277706578E-003   1.2256866841831027E-003   1.1360557191804066E-003   1.0455776970743624E-003   9.5429863535800852E-004   8.6226462546390437E-004   7.6952193762003240E-004   6.7611955310742378E-004   5.8213105172355561E-004   4.8776410989426200E-004   3.9366569858134692E-004   3.0134472240805898E-004   2.1339272908593721E-004   1.3354456973979634E-004   6.6819872039158845E-005   1.9710812893203311E-005   3.7385274881979180E-004   6.3021694764164859E-004   8.0921339933237579E-004   9.3912717215144381E-004   1.0398099212521328E-003   1.1247374006655431E-003   1.2025453626930416E-003   1.2779203164514641E-003   1.3526418059204293E-003   1.4270936648067001E-003   1.5012765113954774E-003   1.5751360512704649E-003   1.6486152748121929E-003   1.7216575633951514E-003   1.7942066251489530E-003   1.8662065349376311E-003   1.9376018050746291E-003   2.0083374434656243E-003   2.0783590123021889E-003   2.1476126752219549E-003   2.2160452471565728E-003   2.2836042297498804E-003   2.3502378580685934E-003   2.4158951253037131E-003   2.4805258276656694E-003   2.5440805837082525E-003   2.6065108741817333E-003   2.6677690606650706E-003   2.7278084194174990E-003   2.7865831607146729E-003   2.8440484573785674E-003   2.9001604642525658E-003   2.9548763433639991E-003   3.0081542821516760E-003   3.0599535172193271E-003   3.1102343496035023E-003   3.1589581688765134E-003   3.2060874645805093E-003   3.2515858518545326E-003   3.2954180775532360E-003   3.3375500479052578E-003   3.3779488318570472E-003   3.4165826859462456E-003   3.4534210600992155E-003   3.4884346156709989E-003   3.5215952355213131E-003   3.5528760360173939E-003   3.5822513795874533E-003   3.6096968820256148E-003   3.6351894258017103E-003   3.6587071661470794E-003   3.6802295406858643E-003   3.6997372775283144E-003   3.7172124003626017E-003   3.7326382374378575E-003   3.7459994245623851E-003   3.7572819108318556E-003   3.7664729658123952E-003   3.7735611753057507E-003   3.7785364555439349E-003   3.7813900435883507E-003   3.7821145072496343E-003   3.7807037434561264E-003   3.7771529738027665E-003   3.7714587535331301E-003   3.7636189590838920E-003   3.7536327960207561E-003   3.7415007876464013E-003   3.7272247802790370E-003   3.7108079296993002E-003   3.6922547056095212E-003   3.6715708785264312E-003   3.6487635182073097E-003   3.6238409853917575E-003   3.5968129223154510E-003   3.5676902487090656E-003   3.5364851467749037E-003   3.5032110578371856E-003   3.4678826664805706E-003   3.4305158923523260E-003   3.3911278784728993E-003   3.3497369750479233E-003   3.3063627328193679E-003   3.2610258805679804E-003   3.2137483181667315E-003   3.1645530970081381E-003   3.1134644023371738E-003   3.0605075430791828E-003   3.0057089244016622E-003   2.9490960397334232E-003   2.8906974422368559E-003   2.8305427328915167E-003   2.7686625330834991E-003   2.7050884690175137E-003   2.6398531450436691E-003   2.5729901224695872E-003   2.5045338978545439E-003   2.4345198708622950E-003   2.3629843318647703E-003   2.2899644163610899E-003   2.2154981001719642E-003   2.1396241466815624E-003   2.0623820993276309E-003   1.9838122309114858E-003   1.9039555272559738E-003   1.8228536387060457E-003   1.7405488570715333E-003   1.6570840644379858E-003   1.5725027054163121E-003   1.4868487307838629E-003   1.4001665619510772E-003   1.3125010300540918E-003   1.2238973270886078E-003   1.1344009395390930E-003   1.0440575828358778E-003   9.5291312963385888E-004   8.6101354200029956E-004   7.6840495081165194E-004   6.7513583711331648E-004   5.8127804589114263E-004   4.8703646001380108E-004   3.9305726633231952E-004   3.0085176333638497E-004   2.1300968543291887E-004   1.3326167502514252E-004   6.6615896140431730E-005   1.9531403574246653E-005   1.0521001340002556E-004   1.0545746391543709E-004   1.0601971159340806E-004   1.0678376038630866E-004   1.0769053753256763E-004   1.0870727899181531E-004   1.0981566797063635E-004   1.1100583360557081E-004   1.1226911858708277E-004   1.1359898487839359E-004   1.1499191474206860E-004   1.1644604738969555E-004   1.1795989007468144E-004   1.1953196354486106E-004   1.2116078584345491E-004   1.2284489343050708E-004   1.2458284524907715E-004   1.2637321918940181E-004   1.2821461112788590E-004   1.3010562922466384E-004   1.3204489334528446E-004   1.3403103255338333E-004   1.3606268346344486E-004   1.3813849118038402E-004   1.4025710672027625E-004   1.4241718930574354E-004   1.4461740508930898E-004   1.4685642778722308E-004   1.4913294069640592E-004   1.5144563294011704E-004   1.5379320781117034E-004   1.5617437220294406E-004   1.5858785114919449E-004   1.6103237280074012E-004   1.6350668453746220E-004   1.6600953970613563E-004   1.6853970860974954E-004   1.7109597200970494E-004   1.7367712556970449E-004   1.7628197683594582E-004   1.7890934949782444E-004   1.8155807843878158E-004   1.8422701497944338E-004   1.8691502209344790E-004   1.8962097909991371E-004   1.9234377600829689E-004   1.9508231937359621E-004   1.9783552620855627E-004   2.0060232800389599E-004   2.0338166808697711E-004   2.0617250047894053E-004   2.0897379343531863E-004   2.1178452100700795E-004   2.1460367345427223E-004   2.1743024310549863E-004   2.2026323806489945E-004   2.2310166755967753E-004   2.2594455237767708E-004   2.2879091617805658E-004   2.3163978896767468E-004   2.3449020451432601E-004   2.3734119897644845E-004   2.4019181130724432E-004   2.4304108068523567E-004   2.4588804646175078E-004   2.4873174717399138E-004   2.5157121819874284E-004   2.5440549304428517E-004   2.5723359939416879E-004   2.6005456109595704E-004   2.6286739427533456E-004   2.6567110910302727E-004   2.6846470578723025E-004   2.7124717737869730E-004   2.7401750421632287E-004   2.7677465808864654E-004   2.7951759705510670E-004   2.8224526717129939E-004   2.8495660151298119E-004   2.8765051734519487E-004   2.9032591992741996E-004   2.9298169521757567E-004   2.9561671794689492E-004   2.9822984152369503E-004   3.0081990650077106E-004   3.0338573453417284E-004   3.0592612861729540E-004   3.0843987747250501E-004   3.1092574815230756E-004   3.1338249287113373E-004   3.1580884411397392E-004   3.1820351732750329E-004   3.2056521053536180E-004   3.2289260292991950E-004   3.2518435885103836E-004   3.2743912293148325E-004   3.2965552586636249E-004   3.3183218023016825E-004   3.3396768463714310E-004   3.3606062106092405E-004   3.3810955810428811E-004   3.4011304967804246E-004   3.4206963574068272E-004   3.4397784448444990E-004   3.4583618916553260E-004   3.4764317328422889E-004   3.4939728519506330E-004   3.5109700309834957E-004   3.5274079127683988E-004   3.5432710026267467E-004   3.5585436711912943E-004   3.5732100994481653E-004   3.5872543047998917E-004   3.6006600482929585E-004   3.6134108602603465E-004   3.6254899607304769E-004   3.6368803553946116E-004   3.6475649709954983E-004   3.6575265805335877E-004   3.6667441969504000E-004   3.6751807357515709E-004   3.6827724348914570E-004   3.6894489544320175E-004   3.6951651646260908E-004   3.6998590730719094E-004   3.7034278827474676E-004   3.7056554361047933E-004   3.7059956419654982E-004   3.2646017768866997E-004   3.2674686274547504E-004   3.2745501049058490E-004   3.2844942525689369E-004   3.2964256680378945E-004   3.3097970835460622E-004   3.3242975435232580E-004   3.3397509335042486E-004   3.3560224818574014E-004   3.3730131239240180E-004   3.3906684309714663E-004   3.4089599569031570E-004   3.4278674753229765E-004   3.4473727224848538E-004   3.4674583187477293E-004   3.4881076156778601E-004   3.5093045883094476E-004   3.5310337214689014E-004   3.5532799024029504E-004   3.5760283389352221E-004   3.5992644885063374E-004   3.6229740085025330E-004   3.6471427183859539E-004   3.6717565690125298E-004   3.6968016251748281E-004   3.7222640510048421E-004   3.7481300998742917E-004   3.7743861115835386E-004   3.8010185063186430E-004   3.8280137904789235E-004   3.8553585477163477E-004   3.8830394550815051E-004   3.9110432686917385E-004   3.9393568470025286E-004   3.9679671331971367E-004   3.9968611773588680E-004   4.0260261268221242E-004   4.0554492360178607E-004   4.0851178655487708E-004   4.1150194881911517E-004   4.1451416846527422E-004   4.1754721527298422E-004   4.2059986986264786E-004   4.2367092461836897E-004   4.2675918272516711E-004   4.2986345883011534E-004   4.3298257815249652E-004   4.3611537675403156E-004   4.3926070087829672E-004   4.4241740655415196E-004   4.4558435954622500E-004   4.4876043399477705E-004   4.5194451305219374E-004   4.5513548679054772E-004   4.5833225319524828E-004   4.6153371550960998E-004   4.6473878354003073E-004   4.6794637092639757E-004   4.7115539570319331E-004   4.7436477861634296E-004   4.7757344249382827E-004   4.8078031127324339E-004   4.8398430908808132E-004   4.8718435906836000E-004   4.9037938262225245E-004   4.9356829831470606E-004   4.9675002076443597E-004   4.9992345975735653E-004   5.0308751930044915E-004   5.0624109636310255E-004   5.0938308028547485E-004   5.1251235136423601E-004   5.1562778039265789E-004   5.1872822724285950E-004   5.2181254053992876E-004   5.2487955615160287E-004   5.2792809698964938E-004   5.3095697199717629E-004   5.3396497506152940E-004   5.3695088514585376E-004   5.3991346466347734E-004   5.4285145994981132E-004   5.4576359958988241E-004   5.4864859519984654E-004   5.5150513982138438E-004   5.5433190840187274E-004   5.5712755733444697E-004   5.5989072367768067E-004   5.6262002602902594E-004   5.6531406330340150E-004   5.6797141548822760E-004   5.7059064327683040E-004   5.7317028814318771E-004   5.7570887268376669E-004   5.7820490026794236E-004   5.8065685590300009E-004   5.8306320575557402E-004   5.8542239780262628E-004   5.8773286184932161E-004   5.8999300976445013E-004   5.9220123563041849E-004   5.9435591565690227E-004   5.9645540849467826E-004   5.9849805443565329E-004   6.0048217573854812E-004   6.0240607511224953E-004   6.0426803542840135E-004   6.0606631747156525E-004   6.0779915821573827E-004   6.0946476758189094E-004   6.1106132427121707E-004   6.1258697083987901E-004   6.1403980599178398E-004   6.1541787665797543E-004   6.1671916645836267E-004   6.1794158469921645E-004   6.1908295458695806E-004   6.2014099862123251E-004   6.2111322935468061E-004   6.2199633091603035E-004   6.2278447599989351E-004   6.2346808298113787E-004   6.2403692098450536E-004   6.2448408910031894E-004   6.2480272209636256E-004   6.2498304601849020E-004   6.2501241386828110E-004   6.2487236768002385E-004   6.2396777658602076E-004   6.2431375234939246E-004   6.2511734294612431E-004   6.2622126383060639E-004   6.2751773405889111E-004   6.2893708266331672E-004   6.3043870395396162E-004   6.3199978604933094E-004   6.3360399351353180E-004   6.3523973880741380E-004   6.3690057739451689E-004   6.3858316023290840E-004   6.4028528875548218E-004   6.4200516129964136E-004   6.4374118930921043E-004   6.4549194376128938E-004   6.4725612386395959E-004   6.4903253315984344E-004   6.5082006138383885E-004   6.5261766981805636E-004   6.5442438033547212E-004   6.5623926668778587E-004   6.5806144775071296E-004   6.5989008243882985E-004   6.6172436581823924E-004   6.6356352581065092E-004   6.6540682116422722E-004   6.6725353952346023E-004   6.6910299612377155E-004   6.7095453271037719E-004   6.7280751698772789E-004   6.7466134156279889E-004   6.7651542426216960E-004   6.7836920666353162E-004   6.8022215517138385E-004   6.8207375930884329E-004   6.8392353251878202E-004   6.8577101144318142E-004   6.8761575567410915E-004   6.8945734738101727E-004   6.9129539125556416E-004   6.9312951353950325E-004   6.9495936227348398E-004   6.9678460604782888E-004   6.9860493406204149E-004   7.0042005502368720E-004   7.0222969678268576E-004   7.0403360513571211E-004   7.0583154361236744E-004   7.0762329204288044E-004   7.0940864574564610E-004   7.1118741475473257E-004   7.1295942238003285E-004   7.1472450446585789E-004   7.1648250764033694E-004   7.1823328907627548E-004   7.1997671386725415E-004   7.2171265502973814E-004   7.2344099126908645E-004   7.2516160588775858E-004   7.2687438544122296E-004   7.2857921825075778E-004   7.3027599258779219E-004   7.3196459589092155E-004   7.3364491252919661E-004   7.3531682267857779E-004   7.3698020085249949E-004   7.3863491409698057E-004   7.4028082069393930E-004   7.4191776867182924E-004   7.4354559401645925E-004   7.4516411969943741E-004   7.4677315360199836E-004   7.4837248771597586E-004   7.4996189608431130E-004   7.5154113415304424E-004   7.5310993674138071E-004   7.5466801715143306E-004   7.5621506589312881E-004   7.5775074935388598E-004   7.5927470867148683E-004   7.6078655865238765E-004   7.6228588680943288E-004   7.6377225208684729E-004   7.6524518430856614E-004   7.6670418296675980E-004   7.6814871642605365E-004   7.6957822156067945E-004   7.7099210227760118E-004   7.7238972964607799E-004   7.7377044068557832E-004   7.7513353822047937E-004   7.7647829001320501E-004   7.7780392843526669E-004   7.7910965016386724E-004   7.8039461522133591E-004   7.8165794705334357E-004   7.8289873175443891E-004   7.8411601759387217E-004   7.8530881447066991E-004   7.8647609309973054E-004   7.8761678450586792E-004   7.8872977843144620E-004   7.8981392282992391E-004   7.9086802142339097E-004   7.9189083241523739E-004   7.9288106528302427E-004   7.9383737792337872E-004   7.9475837199252664E-004   7.9564258772105156E-004   7.9648849680330480E-004   7.9729449329413171E-004   7.9805888244111056E-004   7.9877986549609092E-004   7.9945552142229870E-004   8.0008378239534994E-004   8.0066240242465669E-004   8.0118890292332767E-004   8.0166038904844195E-004   8.0207280468713726E-004   8.0241912932638160E-004   8.0268826230520118E-004   8.0286873509574641E-004   8.0295379376568721E-004   8.0293915960474860E-004   8.0282255728147955E-004   8.0260848913904503E-004   8.0231468930738736E-004   9.6931731648264297E-004   9.6972267181372196E-004   9.7059156427858895E-004   9.7173663333105509E-004   9.7302996264425623E-004   9.7438902862312382E-004   9.7576586687830869E-004   9.7713408772359678E-004   9.7847596405387094E-004   9.7977937592808040E-004   9.8103765995061210E-004   9.8224745659480917E-004   9.8340674400332340E-004   9.8451404749533289E-004   9.8556822044426617E-004   9.8656836564903205E-004   9.8751378802119927E-004   9.8840396067756409E-004   9.8923849935639296E-004   9.9001714299939980E-004   9.9073973867658260E-004   9.9140622953841628E-004   9.9201664570947035E-004   9.9257109679218303E-004   9.9306976585666895E-004   9.9351290488514099E-004   9.9390083077133262E-004   9.9423392211217543E-004   9.9451261682070857E-004   9.9473740954691969E-004   9.9490885030462106E-004   9.9502754227653867E-004   9.9509414074316904E-004   9.9510935176361226E-004   9.9507393043785086E-004   9.9498868046021816E-004   9.9485445244029691E-004   9.9467214283688321E-004   9.9444269296244947E-004   9.9416708775745821E-004   9.9384635441424063E-004   9.9348156136414012E-004   9.9307381684732299E-004   9.9262426749591182E-004   9.9213409715237511E-004   9.9160452506807939E-004   9.9103680459644572E-004   9.9043222173533785E-004   9.8979209280047886E-004   9.8911776355425918E-004   9.8841060676524428E-004   9.8767202073457572E-004   9.8690342700114009E-004   9.8610626876816099E-004   9.8528200871994542E-004   9.8443212658694268E-004   9.8355811779249347E-004   9.8266149039216710E-004   9.8174376352444526E-004   9.8080646480780409E-004   9.7985112826765031E-004   9.7887929156759146E-004   9.7789249453683613E-004   9.7689227573194426E-004   9.7588017097866020E-004   9.7485771041638802E-004   9.7382641626980737E-004   9.7278780065690462E-004   9.7174336274935547E-004   9.7069458687792931E-004   9.6964293976331550E-004   9.6858986842129902E-004   9.6753679764738365E-004   9.6648512782115947E-004   9.6543623259684463E-004   9.6439145655163871E-004   9.6335211319542591E-004   9.6231948250377619E-004   9.6129480918588639E-004   9.6027929988812266E-004   9.5927412229512843E-004   9.5828040177869944E-004   9.5729922083401253E-004   9.5633161591476834E-004   9.5537857675062621E-004   9.5444104375913552E-004   9.5351990681211141E-004   9.5261600326715379E-004   9.5173011669072438E-004   9.5086297500401873E-004   9.5001524923105096E-004   9.4918755165354640E-004   9.4838043501824232E-004   9.4759439041919302E-004   9.4682984629657074E-004   9.4608716711341856E-004   9.4536665155450783E-004   9.4466853151045638E-004   9.4399297014910455E-004   9.4334006058249820E-004   9.4270982408833914E-004   9.4210220773194298E-004   9.4151708291440039E-004   9.4095424197010447E-004   9.4041339596029339E-004   9.3989417056883351E-004   9.3939610224175185E-004   9.3891863277839605E-004   9.3846110327658327E-004   9.3802274601587077E-004   9.3760267498904648E-004   9.3719987338389266E-004   9.3681317814228726E-004   9.3644125992714544E-004   9.3608259718025444E-004   9.3573544168312761E-004   9.3539777065176910E-004   9.3506720772265628E-004   9.3474080305330776E-004   9.3441425526480382E-004   9.3408013336293561E-004   9.3372696619467566E-004   9.3334351131138527E-004   9.3292477450429567E-004   9.3247119343395357E-004   9.3199004203758928E-004   9.3150300996117097E-004   9.3105593058204206E-004   1.3424710135385709E-003   1.3429333532757326E-003   1.3438523196149799E-003   1.3450037192705988E-003   1.3462376129351750E-003   1.3474587073003530E-003   1.3486124314359138E-003   1.3496697515076317E-003   1.3506124405588960E-003   1.3514286198119674E-003   1.3521119867239140E-003   1.3526595812594078E-003   1.3530698571793121E-003   1.3533419063128660E-003   1.3534752351441748E-003   1.3534696775041599E-003   1.3533253397001177E-003   1.3530425605214891E-003   1.3526218811491519E-003   1.3520640219721880E-003   1.3513698643583538E-003   1.3505404365022899E-003   1.3495769015841041E-003   1.3484805487125051E-003   1.3472527849793803E-003   1.3458951293139343E-003   1.3444092069292424E-003   1.3427967449961553E-003   1.3410595684402171E-003   1.3391995968657922E-003   1.3372188409144226E-003   1.3351194001117728E-003   1.3329034598310585E-003   1.3305732888596600E-003   1.3281312375340582E-003   1.3255797348548093E-003   1.3229212867270634E-003   1.3201584736566296E-003   1.3172939484997759E-003   1.3143304342526640E-003   1.3112707219063990E-003   1.3081176680921347E-003   1.3048741926211527E-003   1.3015432765900448E-003   1.2981279589567851E-003   1.2946313353634498E-003   1.2910565542232355E-003   1.2874068149635320E-003   1.2836853650092239E-003   1.2798954969410747E-003   1.2760405456893054E-003   1.2721238856996386E-003   1.2681489278019153E-003   1.2641191163602628E-003   1.2600379257705629E-003   1.2559088580793576E-003   1.2517354386164525E-003   1.2475212140626857E-003   1.2432697479252686E-003   1.2389846181548592E-003   1.2346694129834468E-003   1.2303277283729486E-003   1.2259631634561896E-003   1.2215793183719126E-003   1.2171797896193826E-003   1.2127681672942092E-003   1.2083480315147055E-003   1.2039229484247516E-003   1.1994964674775788E-003   1.1950721170655987E-003   1.1906534020776349E-003   1.1862437991757013E-003   1.1818467547922706E-003   1.1774656802279182E-003   1.1731039496855056E-003   1.1687648956841268E-003   1.1644518066586118E-003   1.1601679231857676E-003   1.1559164348499684E-003   1.1517004774396766E-003   1.1475231288751997E-003   1.1433874075945927E-003   1.1392962677025109E-003   1.1352525981357664E-003   1.1312592175193870E-003   1.1273188732236483E-003   1.1234342373118156E-003   1.1196079045893426E-003   1.1158423892116687E-003   1.1121401228234296E-003   1.1085034512329228E-003   1.1049346325755216E-003   1.1014358339439534E-003   1.0980091297723704E-003   1.0946564988027485E-003   1.0913798214608472E-003   1.0881808780286439E-003   1.0850613450074376E-003   1.0820227935647297E-003   1.0790666858194464E-003   1.0761943721973588E-003   1.0734070886510017E-003   1.0707059522773732E-003   1.0680919583824500E-003   1.0655659752855096E-003   1.0631287400315326E-003   1.0607808519251805E-003   1.0585227662602004E-003   1.0563547855997057E-003   1.0542770503940702E-003   1.0522895264581666E-003   1.0503919904255032E-003   1.0485840107498923E-003   1.0468649241433259E-003   1.0452338047419185E-003   1.0436894235175687E-003   1.0422301928384448E-003   1.0408540783296283E-003   1.0395583749573667E-003   1.0383389463256010E-003   1.0371885313048557E-003   1.0360960613706727E-003   1.0350514080415263E-003   1.0340522576913203E-003   1.0331044872039785E-003   1.0322249488164403E-003   1.0314505414888986E-003   1.0308483014826175E-003   1.7297301532686049E-003   1.7302488090140677E-003   1.7312114028018577E-003   1.7323539436311375E-003   1.7335025258646830E-003   1.7345484824278223E-003   1.7354306905383865E-003   1.7361178350603357E-003   1.7365916709748408E-003   1.7368410307352367E-003   1.7368603649785541E-003   1.7366474153306388E-003   1.7362013413824151E-003   1.7355219832574376E-003   1.7346096522908860E-003   1.7334650478451064E-003   1.7320892022125722E-003   1.7304834394322732E-003   1.7286493432403516E-003   1.7265887322097662E-003   1.7243036397266431E-003   1.7217962978741674E-003   1.7190691245684286E-003   1.7161247120480727E-003   1.7129658185297547E-003   1.7095953597877633E-003   1.7060164027395963E-003   1.7022321596309453E-003   1.6982459827284968E-003   1.6940613596007070E-003   1.6896819091242188E-003   1.6851113770707249E-003   1.6803536327165691E-003   1.6754126651905565E-003   1.6702925797345003E-003   1.6649975948552775E-003   1.6595320384384937E-003   1.6539003448382550E-003   1.6481070512824880E-003   1.6421567948277094E-003   1.6360543086714197E-003   1.6298044189765326E-003   1.6234120414497788E-003   1.6168821773101527E-003   1.6102199108291027E-003   1.6034304039689307E-003   1.5965188945962216E-003   1.5894906909718065E-003   1.5823511690070680E-003   1.5751057678261571E-003   1.5677599857674140E-003   1.5603193764642809E-003   1.5527895445952566E-003   1.5451761414005949E-003   1.5374848612162983E-003   1.5297214356352340E-003   1.5218916311685593E-003   1.5140012425072236E-003   1.5060560899974873E-003   1.4980620136681444E-003   1.4900248697079510E-003   1.4819505248022113E-003   1.4738448527005232E-003   1.4657137282182431E-003   1.4575630236408621E-003   1.4493986035259976E-003   1.4412263197879915E-003   1.4330520076090703E-003   1.4248814799691090E-003   1.4167205238145852E-003   1.4085748941869425E-003   1.4004503109230071E-003   1.3923524526844311E-003   1.3842869535469204E-003   1.3762593970781389E-003   1.3682753131250558E-003   1.3603401722484809E-003   1.3524593817775266E-003   1.3446382811645452E-003   1.3368821376592288E-003   1.3291961421583454E-003   1.3215854043207020E-003   1.3140549495019305E-003   1.3066097128301979E-003   1.2992545372690900E-003   1.2919941675942348E-003   1.2848332477563840E-003   1.2777763161409550E-003   1.2708278024871067E-003   1.2639920230478885E-003   1.2572731779117996E-003   1.2506753463220610E-003   1.2442024838421328E-003   1.2378584178328600E-003   1.2316468443224204E-003   1.2255713244305744E-003   1.2196352797957943E-003   1.2138419900716291E-003   1.2081945876463163E-003   1.2026960547731058E-003   1.1973492188654955E-003   1.1921567477095052E-003   1.1871211455299069E-003   1.1822447469074238E-003   1.1775297118896133E-003   1.1729780186880423E-003   1.1685914574524614E-003   1.1643716208271926E-003   1.1603198952407079E-003   1.1564374485247553E-003   1.1527252167814750E-003   1.1491838871682258E-003   1.1458138775480020E-003   1.1426153107586545E-003   1.1395879818290044E-003   1.1367313161714243E-003   1.1340443135346989E-003   1.1315254642199901E-003   1.1291725386452234E-003   1.1269818684865596E-003   1.1249467553048897E-003   1.1230570027758735E-003   1.1213040733345780E-003   1.1196886806139617E-003   1.1182221591077568E-003   1.1169302675811399E-003   1.1158630587307372E-003   1.1151056298802087E-003   2.1222249692738338E-003   2.1228011674823133E-003   2.1238082281598292E-003   2.1249401621104003E-003   2.1259977002858754E-003   2.1268580109388147E-003   2.1274531458508328E-003   2.1277495363831722E-003   2.1277291097883122E-003   2.1273816551297120E-003   2.1267026093059194E-003   2.1256906114436314E-003   2.1243456838537789E-003   2.1226685398204603E-003   2.1206603968771942E-003   2.1183229045023122E-003   2.1156580945498327E-003   2.1126683421998083E-003   2.1093563350133016E-003   2.1057250475879918E-003   2.1017777213603317E-003   2.0975178475484135E-003   2.0929491528729471E-003   2.0880755881365065E-003   2.0829013172962707E-003   2.0774307089131971E-003   2.0716683285988413E-003   2.0656189312753259E-003   2.0592874555844798E-003   2.0526790176282894E-003   2.0457989056055226E-003   2.0386525749555018E-003   2.0312456430207071E-003   2.0235838847887377E-003   2.0156732280778300E-003   2.0075197489350938E-003   1.9991296673470549E-003   1.9905093428050913E-003   1.9816652695580084E-003   1.9726040725358551E-003   1.9633325024319692E-003   1.9538574315567381E-003   1.9441858487669883E-003   1.9343248551102477E-003   1.9242816587636824E-003   1.9140635707898257E-003   1.9036779990800889E-003   1.8931324448090425E-003   1.8824344961462236E-003   1.8715918235883144E-003   1.8606121750331939E-003   1.8495033696525054E-003   1.8382732933511781E-003   1.8269298927908739E-003   1.8154811699152562E-003   1.8039351768887046E-003   1.7923000091092378E-003   1.7805838014913200E-003   1.7687947208150923E-003   1.7569409611469800E-003   1.7450307371182916E-003   1.7330722791828457E-003   1.7210738260877156E-003   1.7090436206469994E-003   1.6969899025595092E-003   1.6849209028382828E-003   1.6728448379771388E-003   1.6607699036196855E-003   1.6487042689280473E-003   1.6366560702216204E-003   1.6246334053084399E-003   1.6126443275371605E-003   1.6006968393330601E-003   1.5887988871103320E-003   1.5769583548274346E-003   1.5651830582739668E-003   1.5534807393208783E-003   1.5418590602186144E-003   1.5303255978195707E-003   1.5188878378724902E-003   1.5075531696880917E-003   1.4963288802315455E-003   1.4852221488952932E-003   1.4742400422985691E-003   1.4633895084089354E-003   1.4526773716485586E-003   1.4421103277495462E-003   1.4316949381580346E-003   1.4214376255861638E-003   1.4113446682558761E-003   1.4014221956280548E-003   1.3916761828798307E-003   1.3821124462656542E-003   1.3727366382907669E-003   1.3635542426871095E-003   1.3545705693489563E-003   1.3457907500324662E-003   1.3372197324417745E-003   1.3288622760752600E-003   1.3207229462280368E-003   1.3128061090168508E-003   1.3051159256782241E-003   1.2976563462830937E-003   1.2904311038020588E-003   1.2834437064321025E-003   1.2766974309787182E-003   1.2701953131621924E-003   1.2639401391939531E-003   1.2579344338668197E-003   1.2521804486469723E-003   1.2466801461289423E-003   1.2414351829295178E-003   1.2364468880926294E-003   1.2317162371931201E-003   1.2272438205958025E-003   1.2230298033270581E-003   1.2190738748737440E-003   1.2153751756247277E-003   1.2119321094746505E-003   1.2087416726275502E-003   1.2057979632078275E-003   1.2030919018683472E-003   1.2006167264329848E-003   1.1983761863633979E-003   1.1963867564248054E-003   1.1946822302145998E-003   1.1933242818014667E-003   1.1924136605761249E-003   2.5150274736069900E-003   2.5156668247261482E-003   2.5167263237606541E-003   2.5178564152428251E-003   2.5188312488095832E-003   2.5195130864110737E-003   2.5198267549635389E-003   2.5197362818989433E-003   2.5192237751654467E-003   2.5182800672569616E-003   2.5169016897177432E-003   2.5150882820778042E-003   2.5128408178224371E-003   2.5101609551055892E-003   2.5070508742890407E-003   2.5035132193157450E-003   2.4995510564165269E-003   2.4951678398493771E-003   2.4903673833504003E-003   2.4851538365909809E-003   2.4795316650056964E-003   2.4735056329781013E-003   2.4670807894198177E-003   2.4602624550927876E-003   2.4530562115842036E-003   2.4454678921145279E-003   2.4375035715971105E-003   2.4291695603012586E-003   2.4204723948861862E-003   2.4114188328197006E-003   2.4020158451928397E-003   2.3922706106611624E-003   2.3821905098557750E-003   2.3717831190299687E-003   2.3610562047080563E-003   2.3500177180892923E-003   2.3386757893213428E-003   2.3270387216641764E-003   2.3151149868805287E-003   2.3029132178782330E-003   2.2904422052492102E-003   2.2777108892508835E-003   2.2647283557448716E-003   2.2515038294941281E-003   2.2380466684440714E-003   2.2243663571123173E-003   2.2104725019611582E-003   2.1963748228225333E-003   2.1820831491633497E-003   2.1676074115932753E-003   2.1529576365155734E-003   2.1381439394150270E-003   2.1231765176940032E-003   2.1080656447900470E-003   2.0928216622632112E-003   2.0774549741281456E-003   2.0619760390278019E-003   2.0463953636742915E-003   2.0307234952957054E-003   2.0149710153520295E-003   1.9991485317765179E-003   1.9832666714251213E-003   1.9673360742674673E-003   1.9513673840923507E-003   1.9353712432008674E-003   1.9193582836829481E-003   1.9033391207853301E-003   1.8873243456989930E-003   1.8713245176380511E-003   1.8553501568063790E-003   1.8394117378985886E-003   1.8235196810145737E-003   1.8076843465877346E-003   1.7919160262767631E-003   1.7762249368775962E-003   1.7606212129877008E-003   1.7451148994679921E-003   1.7297159449722321E-003   1.7144341945152242E-003   1.6992793828533026E-003   1.6842611270629082E-003   1.6693889207608503E-003   1.6546721260308206E-003   1.6401199678484635E-003   1.6257415266730524E-003   1.6115457327484095E-003   1.5975413585458675E-003   1.5837370137320728E-003   1.5701411369824225E-003   1.5567619922874087E-003   1.5436076595995996E-003   1.5306860317781945E-003   1.5180048059102724E-003   1.5055714790967456E-003   1.4933933410035405E-003   1.4814774687595955E-003   1.4698307201850558E-003   1.4584597279208023E-003   1.4473708932119522E-003   1.4365703792898754E-003   1.4260641049755329E-003   1.4158577378109993E-003   1.4059566869773221E-003   1.3963660955765289E-003   1.3870908330901599E-003   1.3781354859035422E-003   1.3695043486148251E-003   1.3612014129366912E-003   1.3532303562847070E-003   1.3455945280163861E-003   1.3382969347298657E-003   1.3313402216891534E-003   1.3247266525584223E-003   1.3184580844856630E-003   1.3125359386579605E-003   1.3069611651854718E-003   1.3017342006009791E-003   1.2968549082900127E-003   1.2923224148004009E-003   1.2881344849658694E-003   1.2842861225458302E-003   1.2807694513615742E-003   1.2775794862202039E-003   1.2747228394724419E-003   1.2722206759613885E-003   1.2701139879511270E-003   1.2684746961924565E-003   1.2674173873453709E-003   2.9061014010105524E-003   2.9068094952964252E-003   2.9079301182572959E-003   2.9090689034467765E-003   2.9099725506229746E-003   2.9104878066270601E-003   2.9105318902455934E-003   2.9100662157857116E-003   2.9090729936587234E-003   2.9075440987214041E-003   2.9054771897664144E-003   2.9028729509885665E-003   2.8997333514590995E-003   2.8960610337145365E-003   2.8918591728976928E-003   2.8871314320478847E-003   2.8818819296485554E-003   2.8761152112006805E-003   2.8698362247336906E-003   2.8630502990055762E-003   2.8557631250814008E-003   2.8479807399923729E-003   2.8397095123129379E-003   2.8309561294709296E-003   2.8217275867182812E-003   2.8120311758915717E-003   2.8018744775057947E-003   2.7912653500209439E-003   2.7802119238417022E-003   2.7687225915247193E-003   2.7568060019356189E-003   2.7444710521624671E-003   2.7317268809183837E-003   2.7185828615949870E-003   2.7050485957287318E-003   2.6911339058243167E-003   2.6768488292917558E-003   2.6622036114004599E-003   2.6472086981390586E-003   2.6318747309326262E-003   2.6162125374711298E-003   2.6002331273592416E-003   2.5839476830997743E-003   2.5673675542822183E-003   2.5505042494617935E-003   2.5333694302305254E-003   2.5159749017339417E-003   2.4983326082775870E-003   2.4804546218257784E-003   2.4623531386357422E-003   2.4440404677272820E-003   2.4255290256791628E-003   2.4068313271748965E-003   2.3879599776349680E-003   2.3689276651855939E-003   2.3497471517389679E-003   2.3304312659222504E-003   2.3109928932963375E-003   2.2914449696054273E-003   2.2718004707515949E-003   2.2520724052725871E-003   2.2322738058570546E-003   2.2124177197407335E-003   2.1925172016986072E-003   2.1725853036843046E-003   2.1526350676274175E-003   2.1326795159627987E-003   2.1127316427364540E-003   2.0928044060377626E-003   2.0729107182747009E-003   2.0530634377494694E-003   2.0332753603869991E-003   2.0135592109588596E-003   1.9939276340620038E-003   1.9743931866794129E-003   1.9549683280727925E-003   1.9356654131777451E-003   1.9164966825992447E-003   1.8974742554777879E-003   1.8786101202046546E-003   1.8599161274783782E-003   1.8414039806218252E-003   1.8230852289791988E-003   1.8049712591764466E-003   1.7870732871213546E-003   1.7694023508200152E-003   1.7519693020800198E-003   1.7347847986910747E-003   1.7178592982604879E-003   1.7012030478730233E-003   1.6848260804770976E-003   1.6687382034963893E-003   1.6529489949849152E-003   1.6374677935325488E-003   1.6223036932305757E-003   1.6074655347967926E-003   1.5929618991555317E-003   1.5788011000855695E-003   1.5649911762373736E-003   1.5515398844384853E-003   1.5384546914748443E-003   1.5257427664626677E-003   1.5134109725886691E-003   1.5014658587993446E-003   1.4899136504045174E-003   1.4787602400207212E-003   1.4680111770045690E-003   1.4576716562677838E-003   1.4477465060442063E-003   1.4382401744785778E-003   1.4291567137142136E-003   1.4204997634466587E-003   1.4122725305844019E-003   1.4044777670224051E-003   1.3971177437455962E-003   1.3901942214785135E-003   1.3837084169260883E-003   1.3776609569287612E-003   1.3720517363715323E-003   1.3668793339249030E-003   1.3621396926688234E-003   1.3578261376494538E-003   1.3539353746776506E-003   1.3504766441660987E-003   1.3474753596944833E-003   1.3449789958572267E-003   1.3430686718380880E-003   1.3418712886546780E-003   3.2947929970097434E-003   3.2955728327013212E-003   3.2967597415507477E-003   3.2979141188067551E-003   3.2987547450908927E-003   3.2991124562784524E-003   3.2988965663678371E-003   3.2980656821781640E-003   3.2966020157376708E-003   3.2944984462319749E-003   3.2917537555317011E-003   3.2883696853558408E-003   3.2843492218578296E-003   3.2796960152294830E-003   3.2744142571685675E-003   3.2685086479842251E-003   3.2619843725905096E-003   3.2548470782897132E-003   3.2471028538983981E-003   3.2387582112943791E-003   3.2298200683121836E-003   3.2202957335469851E-003   3.2101928925558632E-003   3.1995195953987698E-003   3.1882842446659954E-003   3.1764955858013533E-003   3.1641626956550040E-003   3.1512949750061026E-003   3.1379021376336524E-003   3.1239942035569124E-003   3.1095814895718554E-003   3.0946746017765925E-003   3.0792844274274422E-003   3.0634221273571072E-003   3.0470991278271908E-003   3.0303271133488296E-003   3.0131180183484707E-003   2.9954840198764821E-003   2.9774375297929589E-003   2.9589911860617990E-003   2.9401578463997824E-003   2.9209505781817580E-003   2.9013826523482944E-003   2.8814675333509454E-003   2.8612188722305643E-003   2.8406504969914481E-003   2.8197764052630969E-003   2.7986107534995197E-003   2.7771678517701792E-003   2.7554621499943366E-003   2.7335082338466599E-003   2.7113208116558152E-003   2.6889147080209064E-003   2.6663048525846778E-003   2.6435062714302848E-003   2.6205340779565933E-003   2.5974034621372155E-003   2.5741296820191439E-003   2.5507280535139176E-003   2.5272139401792404E-003   2.5036027445166642E-003   2.4799098964601862E-003   2.4561508453845859E-003   2.4323410482323671E-003   2.4084959606699430E-003   2.3846310271491977E-003   2.3607616696654787E-003   2.3369032796096700E-003   2.3130712056054215E-003   2.2892807454433228E-003   2.2655471342546418E-003   2.2418855367627444E-003   2.2183110340094347E-003   2.1948386177318424E-003   2.1714831758911091E-003   2.1482594868291460E-003   2.1251822065977144E-003   2.1022658610242995E-003   2.0795248347640627E-003   2.0569733633532539E-003   2.0346255212708442E-003   2.0124952151456543E-003   1.9905961726287835E-003   1.9689419333136227E-003   1.9475458408694524E-003   1.9264210318402641E-003   1.9055804285924294E-003   1.8850367294813708E-003   1.8648023994267682E-003   1.8448896632141387E-003   1.8253104939266740E-003   1.8060766074078083E-003   1.7871994509646716E-003   1.7686901974497682E-003   1.7505597345617019E-003   1.7328186580667926E-003   1.7154772626768733E-003   1.6985455336961386E-003   1.6820331388165966E-003   1.6659494193335678E-003   1.6503033814714019E-003   1.6351036877961245E-003   1.6203586478463206E-003   1.6060762088027092E-003   1.5922639459317600E-003   1.5789290520463739E-003   1.5660783266875922E-003   1.5537181646123055E-003   1.5418545432496211E-003   1.5304930088735624E-003   1.5196386622323421E-003   1.5092961416015294E-003   1.4994696052135492E-003   1.4901627111522098E-003   1.4813785955953840E-003   1.4731198490402775E-003   1.4653884914487825E-003   1.4581859376121553E-003   1.4515128733411653E-003   1.4453687055479558E-003   1.4397503131781120E-003   1.4346521838246029E-003   1.4300726046277135E-003   1.4260232209297730E-003   1.4225333331724099E-003   1.4196563814992402E-003   1.4174820130190557E-003   1.4161487007908757E-003   3.6808293264831704E-003   3.6816822170628871E-003   3.6829379967382447E-003   3.6841118967694264E-003   3.6848946316117015E-003   3.6851009203646701E-003   3.6846319759109569E-003   3.6834434448467235E-003   3.6815174457371924E-003   3.6788478123501722E-003   3.6754344265133021E-003   3.6712800821392388E-003   3.6663887879943013E-003   3.6607652135033364E-003   3.6544145802623884E-003   3.6473426386971486E-003   3.6395556513709737E-003   3.6310603759831528E-003   3.6218640488329124E-003   3.6119743688255435E-003   3.6013994824204421E-003   3.5901479698547956E-003   3.5782288318403355E-003   3.5656514774545789E-003   3.5524257128766168E-003   3.5385617298689942E-003   3.5240700966695515E-003   3.5089617465620115E-003   3.4932479700144903E-003   3.4769404041984364E-003   3.4600510243480986E-003   3.4425921352951860E-003   3.4245763619423775E-003   3.4060166410490034E-003   3.3869262124879285E-003   3.3673186102063379E-003   3.3472076538325624E-003   3.3266074397350076E-003   3.3055323317706664E-003   3.2839969533728919E-003   3.2620161766990785E-003   3.2396051158245509E-003   3.2167791147017510E-003   3.1935537402846270E-003   3.1699447713613438E-003   3.1459681892959113E-003   3.1216401684054373E-003   3.0969770665335572E-003   3.0719954128418658E-003   3.0467119012850263E-003   3.0211433765447993E-003   2.9953068262819071E-003   2.9692193691251978E-003   2.9428982449176688E-003   2.9163608038014210E-003   2.8896244945962879E-003   2.8627068553906954E-003   2.8356255013038956E-003   2.8083981135332281E-003   2.7810424295015568E-003   2.7535762294746968E-003   2.7260173279256006E-003   2.6983835593860084E-003   2.6706927697456306E-003   2.6429628035724573E-003   2.6152114919438252E-003   2.5874566436665525E-003   2.5597160304331457E-003   2.5320073787130082E-003   2.5043483558657709E-003   2.4767565603256436E-003   2.4492495088441757E-003   2.4218446276478289E-003   2.3945592369841173E-003   2.3674105451488014E-003   2.3404156323833525E-003   2.3135914430266469E-003   2.2869547729783002E-003   2.2605222594234142E-003   2.2343103685303067E-003   2.2083353873599831E-003   2.1826134098432148E-003   2.1571603283968566E-003   2.1319918229833756E-003   2.1071233495293940E-003   2.0825701311826816E-003   2.0583471469009795E-003   2.0344691215064548E-003   2.0109505162838048E-003   1.9878055179979592E-003   1.9650480301199869E-003   1.9426916618207057E-003   1.9207497200069423E-003   1.8992351972914046E-003   1.8781607652280097E-003   1.8575387624143735E-003   1.8373811866486400E-003   1.8176996842013682E-003   1.7985055416975537E-003   1.7798096750996362E-003   1.7616226214310915E-003   1.7439545279526458E-003   1.7268151429742362E-003   1.7102138053315674E-003   1.6941594339635324E-003   1.6786605170775459E-003   1.6637251008664866E-003   1.6493607775276697E-003   1.6355746727706177E-003   1.6223734324925243E-003   1.6097632083809932E-003   1.5977496429828153E-003   1.5863378532801897E-003   1.5755324134960058E-003   1.5653373373024082E-003   1.5557560594084419E-003   1.5467914174032704E-003   1.5384456269786628E-003   1.5307201720247132E-003   1.5236152833303374E-003   1.5171287542445899E-003   1.5112561837928862E-003   1.5059973359219658E-003   1.5013660760375136E-003   1.4973953230176529E-003   1.4941441425591062E-003   1.4917103391749176E-003   1.4902436848680534E-003   4.0639941379683187E-003   4.0649209286007792E-003   4.0662472315171616E-003   4.0674433626408657E-003   4.0681719997266441E-003   4.0682316697482346E-003   4.0675153710245660E-003   4.0659756799616975E-003   4.0635945426285014E-003   4.0603666963656693E-003   4.0562930912764195E-003   4.0513775557760034E-003   4.0456251149629807E-003   4.0390414582934797E-003   4.0316328420425540E-003   4.0234060729138488E-003   4.0143684970749272E-003   4.0045279879045159E-003   3.9938929327461015E-003   3.9824722195829221E-003   3.9702752242712913E-003   3.9573117973640271E-003   3.9435922523044509E-003   3.9291273535212445E-003   3.9139283049215434E-003   3.8980067395660845E-003   3.8813747082191430E-003   3.8640446702502551E-003   3.8460294823070562E-003   3.8273423895642811E-003   3.8079970154208942E-003   3.7880073517181367E-003   3.7673877498510810E-003   3.7461529102850166E-003   3.7243178734114313E-003   3.7018980099784438E-003   3.6789090109939915E-003   3.6553668780200388E-003   3.6312879137470055E-003   3.6066887106582790E-003   3.5815861427714868E-003   3.5559973532105493E-003   3.5299397457315695E-003   3.5034309728793067E-003   3.4764889252969500E-003   3.4491317222611340E-003   3.4213776986204980E-003   3.3932453950391572E-003   3.3647535471164058E-003   3.3359210718638677E-003   3.3067670587587639E-003   3.2773107562908965E-003   3.2475715610623679E-003   3.2175690052874684E-003   3.1873227449898955E-003   3.1568525485983212E-003   3.1261782832990859E-003   3.0953199039840396E-003   3.0642974404658241E-003   3.0331309846515220E-003   3.0018406785251028E-003   2.9704467011839597E-003   2.9389692568323467E-003   2.9074285611598305E-003   2.8758448289815663E-003   2.8442382627540952E-003   2.8126290370399376E-003   2.7810372891799440E-003   2.7494831033209044E-003   2.7179864998006509E-003   2.6865674220915015E-003   2.6552457230097914E-003   2.6240411529907526E-003   2.5929733481826756E-003   2.5620618149255758E-003   2.5313259215946071E-003   2.5007848820515766E-003   2.4704577458517785E-003   2.4403633847444040E-003   2.4105204812395198E-003   2.3809475152959114E-003   2.3516627537538137E-003   2.3226842373525458E-003   2.2940297691673162E-003   2.2657169031276014E-003   2.2377629322196668E-003   2.2101848766091226E-003   2.1829994735707570E-003   2.1562231642933138E-003   2.1298720844720453E-003   2.1039620520172386E-003   2.0785085574984152E-003   2.0535267511136435E-003   2.0290314351253391E-003   2.0050370494679171E-003   1.9815576648288258E-003   1.9586069689641050E-003   1.9361982590041238E-003   1.9143444282612443E-003   1.8930579583199547E-003   1.8723509063683363E-003   1.8522348962447810E-003   1.8327211065730931E-003   1.8138202606139409E-003   1.7955426146767095E-003   1.7778979473350998E-003   1.7608955471307419E-003   1.7445442010723955E-003   1.7288521817551139E-003   1.7138272345365302E-003   1.6994765641943077E-003   1.6858068205384269E-003   1.6728240843481013E-003   1.6605338526162194E-003   1.6489410237767177E-003   1.6380498841653823E-003   1.6278640953261980E-003   1.6183866762204957E-003   1.6096199037661796E-003   1.6015648169687979E-003   1.5942200925798122E-003   1.5875823894848651E-003   1.5816528583919298E-003   1.5764474400559447E-003   1.5720024787420350E-003   1.5683824433017357E-003   1.5656930799832769E-003   1.5640953252766820E-003   4.4440756956800609E-003   4.4450771221233865E-003   4.4464752863583312E-003   4.4476958780951259E-003   4.4483736508281746E-003   4.4482909439478302E-003   4.4473324861917796E-003   4.4454477107255252E-003   4.4426183291100818E-003   4.4388399365169473E-003   4.4341145165548435E-003   4.4284469080096978E-003   4.4218431377586187E-003   4.4143099081662696E-003   4.4058545074350253E-003   4.3964847982125299E-003   4.3862092112485485E-003   4.3750367362321851E-003   4.3629769117525807E-003   4.3500398144500352E-003   4.3362360473599981E-003   4.3215767287060336E-003   4.3060734805502321E-003   4.2897384170555997E-003   4.2725841342280413E-003   4.2546236981149121E-003   4.2358706349265862E-003   4.2163389196409051E-003   4.1960429662416532E-003   4.1749976166982616E-003   4.1532181311428884E-003   4.1307201769751334E-003   4.1075198188098572E-003   4.0836335079134090E-003   4.0590780719048647E-003   4.0338707037802513E-003   4.0080289516443157E-003   3.9815707075291362E-003   3.9545141966346176E-003   3.9268779664868303E-003   3.8986808751060309E-003   3.8699420799940265E-003   3.8406810270960046E-003   3.8109174375662302E-003   3.7806712982033641E-003   3.7499628467426716E-003   3.7188125622367174E-003   3.6872411511771341E-003   3.6552695346915298E-003   3.6229188382631561E-003   3.5902103753645553E-003   3.5571656381104821E-003   3.5238062813091053E-003   3.4901541115170964E-003   3.4562310723703638E-003   3.4220592314511133E-003   3.3876607672027048E-003   3.3530579549337913E-003   3.3182731530871368E-003   3.2833287894815100E-003   3.2482473484342633E-003   3.2130513545488015E-003   3.1777633613570555E-003   3.1424059355238954E-003   3.1070016439170289E-003   3.0715730382317452E-003   3.0361426423921589E-003   3.0007329372502833E-003   2.9653663474427105E-003   2.9300652266656679E-003   2.8948518430701453E-003   2.8597483672249124E-003   2.8247768557582154E-003   2.7899592383729965E-003   2.7553173055084312E-003   2.7208726905393610E-003   2.6866468607905925E-003   2.6526611000598499E-003   2.6189364968619566E-003   2.5854939308168068E-003   2.5523540583442250E-003   2.5195373003958910E-003   2.4870638284827939E-003   2.4549535521345422E-003   2.4232261053252213E-003   2.3919008343040726E-003   2.3609967848211011E-003   2.3305326881838950E-003   2.3005269515190552E-003   2.2709976422037037E-003   2.2419624788731218E-003   2.2134388161223761E-003   2.1854436359838025E-003   2.1579935325262700E-003   2.1311047036641495E-003   2.1047929362305318E-003   2.0790735973149344E-003   2.0539616203384681E-003   2.0294714958456750E-003   2.0056172580628362E-003   1.9824124754239392E-003   1.9598702375509813E-003   1.9380031450257074E-003   1.9168232970944166E-003   1.8963422807572738E-003   1.8765711580833455E-003   1.8575204552809255E-003   1.8392001498388766E-003   1.8216196583754063E-003   1.8047878243134530E-003   1.7887129045081884E-003   1.7734025572047896E-003   1.7588638283337343E-003   1.7451031397759942E-003   1.7321262772074797E-003   1.7199383797564805E-003   1.7085439318705875E-003   1.6979467500298773E-003   1.6881498915327087E-003   1.6791551807973926E-003   1.6709621450602119E-003   1.6635684556532138E-003   1.6569765769157696E-003   1.6512044133907555E-003   1.6462915935971933E-003   1.6423078338049513E-003   1.6393666674097418E-003   1.6376400697394877E-003   4.8208634025950214E-003   4.8219401026909914E-003   4.8234112619410796E-003   4.8246582496370705E-003   4.8252880515161634E-003   4.8250668716552925E-003   4.8238711548063140E-003   4.8216471452221521E-003   4.8183762746596415E-003   4.8140549569928304E-003   4.8086861756364563E-003   4.8022757530622462E-003   4.7948306987009026E-003   4.7863587150475118E-003   4.7768681139449543E-003   4.7663678090810180E-003   4.7548673115715978E-003   4.7423767245047266E-003   4.7289067347617841E-003   4.7144686037698946E-003   4.6990741579785444E-003   4.6827357780908629E-003   4.6654663885952186E-003   4.6472794472861567E-003   4.6281889338007920E-003   4.6082093392409984E-003   4.5873556552094019E-003   4.5656433627154769E-003   4.5430884216052236E-003   4.5197072593790022E-003   4.4955167600380097E-003   4.4705342539596016E-003   4.4447775052387506E-003   4.4182647022412702E-003   4.3910144446964727E-003   4.3630457331214068E-003   4.3343779569040564E-003   4.3050308829233330E-003   4.2750246426521699E-003   4.2443797214135603E-003   4.2131169445788208E-003   4.1812574671143965E-003   4.1488227579807857E-003   4.1158345911208594E-003   4.0823150288352705E-003   4.0482864111267558E-003   4.0137713412891074E-003   3.9787926719202504E-003   3.9433734935362397E-003   3.9075371164272177E-003   3.8713070624672996E-003   3.8347070448344622E-003   3.7977609590096328E-003   3.7604928643930613E-003   3.7229269724320391E-003   3.6850876300382751E-003   3.6469993061997164E-003   3.6086865760989184E-003   3.5701741070505166E-003   3.5314866421294333E-003   3.4926489861171750E-003   3.4536859899402250E-003   3.4146225355797810E-003   3.3754835195745625E-003   3.3362938397581976E-003   3.2970783774260437E-003   3.2578619845615719E-003   3.2186694655769177E-003   3.1795255640134079E-003   3.1404549463332487E-003   3.1014821865699149E-003   3.0626317508409828E-003   3.0239279819054277E-003   2.9853950852044009E-003   2.9470571105116028E-003   2.9089379412686744E-003   2.8710612750136033E-003   2.8334506115341718E-003   2.7961292366576185E-003   2.7591202071756138E-003   2.7224463373952956E-003   2.6861301830861939E-003   2.6501940282281644E-003   2.6146598695805656E-003   2.5795494040608824E-003   2.5448840127080541E-003   2.5106847479484662E-003   2.4769723205076699E-003   2.4437670834244196E-003   2.4110890217161896E-003   2.3789577356643499E-003   2.3473924309172778E-003   2.3164119025544383E-003   2.2860345246104308E-003   2.2562782350198374E-003   2.2271605253771920E-003   2.1986984260521369E-003   2.1709084957015068E-003   2.1438068075865790E-003   2.1174089382758610E-003   2.0917299546781842E-003   2.0667844025535898E-003   2.0425862940684769E-003   2.0191490958295366E-003   1.9964857163998206E-003   1.9746084950161835E-003   1.9535291883973349E-003   1.9332589591615490E-003   1.9138083636604242E-003   1.8951873391740703E-003   1.8774051926249147E-003   1.8604705878105809E-003   1.8443915349457274E-003   1.8291753788736986E-003   1.8148287902792493E-003   1.8013577577267459E-003   1.7887675817623572E-003   1.7770628656090526E-003   1.7662474293668184E-003   1.7563238581488338E-003   1.7472924971331794E-003   1.7391519901650276E-003   1.7319060570415157E-003   1.7255744793874817E-003   1.7202000621631963E-003   1.7158576482239618E-003   1.7126684264351377E-003   1.7108152655357367E-003   5.1941479746091535E-003   5.1953004701208449E-003   5.1968455698866434E-003   5.1981206496192200E-003   5.1987051134900764E-003   5.1983491141550653E-003   5.1969208253576094E-003   5.1943632781032978E-003   5.1906575917612940E-003   5.1858009671957861E-003   5.1797973568729061E-003   5.1726535395858475E-003   5.1643774860297142E-003   5.1549778826740500E-003   5.1444640533699904E-003   5.1328459530259885E-003   5.1201341665036981E-003   5.1063399035211621E-003   5.0914749931871839E-003   5.0755518759415530E-003   5.0585835947251079E-003   5.0405837862266267E-003   5.0215666697315253E-003   5.0015470378642624E-003   4.9805402451437164E-003   4.9585621979540973E-003   4.9356293422695430E-003   4.9117586541800318E-003   4.8869676270524298E-003   4.8612742610553150E-003   4.8346970516011112E-003   4.8072549767501638E-003   4.7789674869682663E-003   4.7498544914245100E-003   4.7199363469502265E-003   4.6892338456173688E-003   4.6577682017788780E-003   4.6255610392642588E-003   4.5926343797403346E-003   4.5590106274250308E-003   4.5247125583961489E-003   4.4897633042859653E-003   4.4541863417875138E-003   4.4180054750742048E-003   4.3812448251123737E-003   4.3439288134291543E-003   4.3060821474095734E-003   4.2677298077609116E-003   4.2288970299507733E-003   4.1896092942583785E-003   4.1498923045989455E-003   4.1097719789688902E-003   4.0692744290511396E-003   4.0284259480903861E-003   3.9872529927609257E-003   3.9457821688982930E-003   3.9040402137706098E-003   3.8620539816952570E-003   3.8198504254021715E-003   3.7774565831685813E-003   3.7348995578388444E-003   3.6922065051167019E-003   3.6494046120916224E-003   3.6065210852929130E-003   3.5635831300797616E-003   3.5206179368633128E-003   3.4776526616810965E-003   3.4347144123145767E-003   3.3918302292034741E-003   3.3490270695642477E-003   3.3063317913112344E-003   3.2637711346465981E-003   3.2213717081540638E-003   3.1791599684351801E-003   3.1371622080325623E-003   3.0954045347692249E-003   3.0539128581619779E-003   3.0127128723766161E-003   2.9718300392523045E-003   2.9312895737214906E-003   2.8911164261917754E-003   2.8513352682767723E-003   2.8119704758784725E-003   2.7730461145292762E-003   2.7345859232275893E-003   2.6966132994670489E-003   2.6591512850759891E-003   2.6222225489037077E-003   2.5858493749653932E-003   2.5500536450577815E-003   2.5148568268756610E-003   2.4802799574552836E-003   2.4463436306163544E-003   2.4130679821340040E-003   2.3804726767425455E-003   2.3485768932671458E-003   2.3173993125679693E-003   2.2869581032864128E-003   2.2572709085086351E-003   2.2283548338577763E-003   2.2002264328058740E-003   2.1729016956471281E-003   2.1463960350204259E-003   2.1207242746588140E-003   2.0959006361190580E-003   2.0719387260685063E-003   2.0488515247807093E-003   2.0266513729442215E-003   2.0053499599334834E-003   1.9849583121026582E-003   1.9654867808261700E-003   1.9469450317763370E-003   1.9293420340928402E-003   1.9126860515507882E-003   1.8969846341388708E-003   1.8822446119880487E-003   1.8684720921527398E-003   1.8556724500814747E-003   1.8438502493893227E-003   1.8330088103744591E-003   1.8231492672760863E-003   1.8142712030202457E-003   1.8063795470670829E-003   1.7994958894688162E-003   1.7936661243818097E-003   1.7889701192926877E-003   1.7855365946805590E-003   1.7835591587953004E-003   5.5637216193893391E-003   5.5649503149697299E-003   5.5665701244275168E-003   5.5678747855403277E-003   5.5684163315175006E-003   5.5679289705584667E-003   5.5662726386124239E-003   5.5633871440847749E-003   5.5592532722021915E-003   5.5538689852080436E-003   5.5472391770917673E-003   5.5393715568915480E-003   5.5302750342658413E-003   5.5199592619217253E-003   5.5084345607965268E-003   5.4957119159277923E-003   5.4818029747600860E-003   5.4667200454269205E-003   5.4504760903486549E-003   5.4330847206144339E-003   5.4145601878523575E-003   5.3949173747110946E-003   5.3741717871077510E-003   5.3523395419550202E-003   5.3294373587613464E-003   5.3054825469013300E-003   5.2804929964832548E-003   5.2544871648080305E-003   5.2274840663412148E-003   5.1995032602734081E-003   5.1705648380824254E-003   5.1406894121216462E-003   5.1098981019717105E-003   5.0782125227891717E-003   5.0456547717911970E-003   5.0122474150856577E-003   4.9780134742767324E-003   4.9429764136590393E-003   4.9071601246302166E-003   4.8705889135972624E-003   4.8332874863808994E-003   4.7952809340712221E-003   4.7565947181914536E-003   4.7172546561764506E-003   4.6772869053557375E-003   4.6367179481193732E-003   4.5955745766277367E-003   4.5538838753930166E-003   4.5116732081721400E-003   4.4689701976552421E-003   4.4258027136571121E-003   4.3821988521760558E-003   4.3381869226266634E-003   4.2937954273972734E-003   4.2490530474426080E-003   4.2039886231803880E-003   4.1586311391210162E-003   4.1130097040591451E-003   4.0671535360619626E-003   4.0210919420212154E-003   3.9748543032160355E-003   3.9284700535591188E-003   3.8819686657748376E-003   3.8353796303308152E-003   3.7887324385755261E-003   3.7420565654177618E-003   3.6953814501689553E-003   3.6487364786323973E-003   3.6021509658897832E-003   3.5556541373521489E-003   3.5092751108779519E-003   3.4630428797592927E-003   3.4169862928695727E-003   3.3711340389856181E-003   3.3255146272260783E-003   3.2801563699504099E-003   3.2350873660746682E-003   3.1903354811349538E-003   3.1459283326257803E-003   3.1018932704227897E-003   3.0582573611526997E-003   3.0150473701016367E-003   2.9722897447355956E-003   2.9300105981947822E-003   2.8882356915832796E-003   2.8469904194173556E-003   2.8062997910582033E-003   2.7661884165957329E-003   2.7266804895721419E-003   2.6877997724219505E-003   2.6495695795076823E-003   2.6120127627460021E-003   2.5751516967324750E-003   2.5390082623733545E-003   2.5036038334687871E-003   2.4689592615774747E-003   2.4350948614264845E-003   2.4020303966673928E-003   2.3697850668199238E-003   2.3383774911462651E-003   2.3078256980934853E-003   2.2781471082448934E-003   2.2493585243656411E-003   2.2214761153326046E-003   2.1945154049896054E-003   2.1684912586522886E-003   2.1434178699845374E-003   2.1193087498385388E-003   2.0961767130615871E-003   2.0740338674346548E-003   2.0528916022511945E-003   2.0327605779823510E-003   2.0136507165271766E-003   1.9955711927913677E-003   1.9785304277748217E-003   1.9625360836935668E-003   1.9475950609770254E-003   1.9337134916391496E-003   1.9208966625190171E-003   1.9091486053420259E-003   1.8984712171131179E-003   1.8888649932214119E-003   1.8803360365700073E-003   1.8729076888865936E-003   1.8666288597489755E-003   1.8615843495125572E-003   1.8579102903795719E-003   1.8558108678882745E-003   5.9293782169005382E-003   5.9306833998036268E-003   5.9323785250644523E-003   5.9337140747250938E-003   5.9342149447463299E-003   5.9335995243493533E-003   5.9317195598886929E-003   5.9285116397989057E-003   5.9239562011170754E-003   5.9180519474113513E-003   5.9108046896052535E-003   5.9022230424632394E-003   5.8923168325981656E-003   5.8810966598592529E-003   5.8685738267838516E-003   5.8547603337495424E-003   5.8396688798574292E-003   5.8233128591369532E-003   5.8057063576972823E-003   5.7868641467053727E-003   5.7668016754676144E-003   5.7455350638181413E-003   5.7230810913407870E-003   5.6994571896966661E-003   5.6746814301245063E-003   5.6487725141891598E-003   5.6217497612416345E-003   5.5936330974361015E-003   5.5644430440103809E-003   5.5342007035983354E-003   5.5029277494871298E-003   5.4706464109446351E-003   5.4373794615418802E-003   5.4031502044522561E-003   5.3679824598988901E-003   5.3319005499450345E-003   5.2949292858424091E-003   5.2570939514501314E-003   5.2184202906807586E-003   5.1789344910642132E-003   5.1386631681659134E-003   5.0976333520363903E-003   5.0558724688856138E-003   5.0134083269771645E-003   4.9702690995273580E-003   4.9264833079700754E-003   4.8820798057286341E-003   4.8370877618718611E-003   4.7915366412764060E-003   4.7454561916224769E-003   4.6988764206012945E-003   4.6518275836020528E-003   4.6043401602510192E-003   4.5564448415564840E-003   4.5081725069948675E-003   4.4595542098929131E-003   4.4106211560156483E-003   4.3614046861832345E-003   4.3119362579159271E-003   4.2622474248639741E-003   4.2123698194747594E-003   4.1623351331371850E-003   4.1121750965636417E-003   4.0619214613934473E-003   4.0116059808868454E-003   3.9612603893663390E-003   3.9109163845885697E-003   3.8606056075617401E-003   3.8103596225907976E-003   3.7602098990618948E-003   3.7101877920018844E-003   3.6603245214931190E-003   3.6106511552227993E-003   3.5611985883834407E-003   3.5119975240416601E-003   3.4630784562317829E-003   3.4144716477206016E-003   3.3662071146929318E-003   3.3183146056007251E-003   3.2708235839578326E-003   3.2237632087954160E-003   3.1771623175162744E-003   3.1310494072663009E-003   3.0854526160447038E-003   3.0403997074069378E-003   2.9959180495898463E-003   2.9520346006463583E-003   2.9087758902872352E-003   2.8661680023248648E-003   2.8242365588466711E-003   2.7830067024446070E-003   2.7425030815807772E-003   2.7027498315721488E-003   2.6637705617619800E-003   2.6255883374984301E-003   2.5882256651103830E-003   2.5517044773719633E-003   2.5160461175228466E-003   2.4812713242668705E-003   2.4474002184542709E-003   2.4144522863759899E-003   2.3824463683818353E-003   2.3514006417804101E-003   2.3213326101230169E-003   2.2922590872722359E-003   2.2641961857692294E-003   2.2371593036385473E-003   2.2111631110491581E-003   2.1862215394435336E-003   2.1623477691906090E-003   2.1395542189392991E-003   2.1178525354219324E-003   2.0972535845475981E-003   2.0777674431516346E-003   2.0594033929443034E-003   2.0421699160904083E-003   2.0260746927428797E-003   2.0111245947426748E-003   1.9973256121979810E-003   1.9846824657115680E-003   1.9731977928043876E-003   1.9628729793006172E-003   1.9537152723573814E-003   1.9457497177666205E-003   1.9390281748437044E-003   1.9336402912227824E-003   1.9297294923434349E-003   1.9275103765212798E-003   6.2909134828632585E-003   6.2922953305544205E-003   6.2940662260165814E-003   6.2954338089951101E-003   6.2958960928183316E-003   6.2951557892700905E-003   6.2930565157144347E-003   6.2895316520679145E-003   6.2845612795479067E-003   6.2781448267668072E-003   6.2702890001919975E-003   6.2610032972238994E-003   6.2502984400371053E-003   6.2381859566131848E-003   6.2246781135770757E-003   6.2097879125400102E-003   6.1935290889987282E-003   6.1759161114643968E-003   6.1569641763883354E-003   6.1366892034032672E-003   6.1151078282738469E-003   6.0922373942748909E-003   6.0680959446115512E-003   6.0427022109714734E-003   6.0160756046406805E-003   5.9882362044738624E-003   5.9592047459849917E-003   5.9290026093303805E-003   5.8976518059924432E-003   5.8651749679484722E-003   5.8315953321131930E-003   5.7969367292848295E-003   5.7612235680041257E-003   5.7244808226261101E-003   5.6867340169194369E-003   5.6480092108296409E-003   5.6083329842098184E-003   5.5677324224253644E-003   5.5262351000782139E-003   5.4838690650157451E-003   5.4406628229408671E-003   5.3966453194683739E-003   5.3518459245005534E-003   5.3062944148355440E-003   5.2600209563826716E-003   5.2130560873602239E-003   5.1654307001027799E-003   5.1171760218531315E-003   5.0683235994135600E-003   5.0189052764216813E-003   4.9689531795704678E-003   4.9184996939588554E-003   4.8675774501235614E-003   4.8162192984299024E-003   4.7644582957701020E-003   4.7123276804423297E-003   4.6598608557009702E-003   4.6070913697706106E-003   4.5540528925551715E-003   4.5007792008462943E-003   4.4473041519020873E-003   4.3936616684820406E-003   4.3398857148446712E-003   4.2860102780940545E-003   4.2320693465581205E-003   4.1780968899989279E-003   4.1241268385631136E-003   4.0701930618155524E-003   4.0163293493847840E-003   3.9625693890909530E-003   3.9089467461425609E-003   3.8554948443271231E-003   3.8022469439074058E-003   3.7492361212816960E-003   3.6964952503068527E-003   3.6440569788717125E-003   3.5919537127535595E-003   3.5402175921224188E-003   3.4888804732810530E-003   3.4379739085597383E-003   3.3875291270769048E-003   3.3375770142045902E-003   3.2881480930333495E-003   3.2392725060405303E-003   3.1909799931607863E-003   3.1432998774776622E-003   3.0962610419049130E-003   3.0498919147476933E-003   3.0042204493193614E-003   2.9592741059709105E-003   2.9150798368181852E-003   2.8716640642150182E-003   2.8290526679211614E-003   2.7872709645915539E-003   2.7463436929504592E-003   2.7062949972239958E-003   2.6671484099002885E-003   2.6289268366157248E-003   2.5916525405818291E-003   2.5553471260584826E-003   2.5200315248587457E-003   2.4857259796146891E-003   2.4524500310117991E-003   2.4202225018674084E-003   2.3890614847796587E-003   2.3589843271840660E-003   2.3300076188940699E-003   2.3021471796626780E-003   2.2754180463239460E-003   2.2498344616546373E-003   2.2254098636557973E-003   2.2021568753625709E-003   2.1800872959746864E-003   2.1592120936290982E-003   2.1395413990396850E-003   2.1210845012327728E-003   2.1038498452775056E-003   2.0878450257611758E-003   2.0730767172343623E-003   2.0595503084032130E-003   2.0472691576061131E-003   2.0362355234370688E-003   2.0264577734980249E-003   2.0179626157452168E-003   2.0108047993011580E-003   2.0050787369690903E-003   2.0009350296403272E-003   1.9985985200622336E-003   6.6481251360642757E-003   6.6495837185659434E-003   6.6514306971520165E-003   6.6528313111910986E-003   6.6532569664021768E-003   6.6523948530086141E-003   6.6500805302138755E-003   6.6462441882941814E-003   6.6408655494023527E-003   6.6339447544687680E-003   6.6254893863351150E-003   6.6155098036634330E-003   6.6040176032905462E-003   6.5910252223518873E-003   6.5765458745694616E-003   6.5605935456505282E-003   6.5431829938340513E-003   6.5243297466972550E-003   6.5040500982520566E-003   6.4823611029493078E-003   6.4592805690650845E-003   6.4348270513970851E-003   6.4090198412285471E-003   6.3818789580039059E-003   6.3534251375918505E-003   6.3236798222546797E-003   6.2926651475530004E-003   6.2604039315138360E-003   6.2269196611619559E-003   6.1922364786126671E-003   6.1563791691646719E-003   6.1193731449444844E-003   6.0812444331782567E-003   6.0420196583136354E-003   6.0017260294749075E-003   5.9603913236533357E-003   5.9180438692777448E-003   5.8747125321529925E-003   5.8304266957898143E-003   5.7852162475274804E-003   5.7391115593468101E-003   5.6921434712077223E-003   5.6443432733631616E-003   5.5957426874622129E-003   5.5463738492353976E-003   5.4962692891212805E-003   5.4454619131966142E-003   5.3939849852993049E-003   5.3418721051570195E-003   5.2891571923748826E-003   5.2358744614655617E-003   5.1820584079933507E-003   5.1277437816450444E-003   5.0729655721453160E-003   5.0177589825720625E-003   4.9621594135023650E-003   4.9062024388099035E-003   4.8499237852155930E-003   4.7933593131215257E-003   4.7365449901656254E-003   4.6795168770468187E-003   4.6223110977258730E-003   4.5649638251611946E-003   4.5075112534382900E-003   4.4499895809074208E-003   4.3924349846641841E-003   4.3348836009018399E-003   4.2773715019061576E-003   4.2199346747799349E-003   4.1626089987539250E-003   4.1054302250208563E-003   4.0484339525084234E-003   3.9916556082837673E-003   3.9351304251427355E-003   3.8788934186661239E-003   3.8229793693057013E-003   3.7674227960832751E-003   3.7122579395413302E-003   3.6575187385607111E-003   3.6032388095707246E-003   3.5494514260458188E-003   3.4961894974183672E-003   3.4434855499168582E-003   3.3913717030263357E-003   3.3398796541448117E-003   3.2890406536747741E-003   3.2388854895340768E-003   3.1894444649344655E-003   3.1407473798892860E-003   3.0928235137994975E-003   3.0457016030183415E-003   2.9994098274068182E-003   2.9539757869586347E-003   2.9094264880246412E-003   2.8657883231136272E-003   2.8230870542718112E-003   2.7813477962494448E-003   2.7405949996031631E-003   2.7008524333509976E-003   2.6621431705973198E-003   2.6244895702481341E-003   2.5879132639480551E-003   2.5524351389957789E-003   2.5180753247440735E-003   2.4848531774302463E-003   2.4527872668233253E-003   2.4218953624308426E-003   2.3921944204192969E-003   2.3637005716584669E-003   2.3364291099255419E-003   2.3103944808494647E-003   2.2856102723554095E-003   2.2620892058048403E-003   2.2398431282069642E-003   2.2188830063742393E-003   2.1992189223991043E-003   2.1808600714133819E-003   2.1638147538517727E-003   2.1480903103049398E-003   2.1336927788522531E-003   2.1206262213846194E-003   2.1088937548802145E-003   2.0985048469832623E-003   2.0894878305812159E-003   2.0819002883081250E-003   2.0758413179360891E-003   2.0714685777785125E-003   2.0690169847020767E-003   7.0008130517481559E-003   7.0023483359576977E-003   7.0042715772526964E-003   7.0057060853344622E-003   7.0060969530043593E-003   7.0051160177659888E-003   7.0025908605924059E-003   6.9984485067371427E-003   6.9926683200971507E-003   6.9852511432862974E-003   6.9762054183095668E-003   6.9655423450690757E-003   6.9532743754081583E-003   6.9394148366235253E-003   6.9239778714651479E-003   6.9069784340991536E-003   6.8884322884238403E-003   6.8683560069444649E-003   6.8467669656735453E-003   6.8236833394983432E-003   6.7991240951971177E-003   6.7731089832647751E-003   6.7456585297208660E-003   6.7167940253453073E-003   6.6865375160700680E-003   6.6549117902930943E-003   6.6219403689601330E-003   6.5876474900861126E-003   6.5520580981450749E-003   6.5151978291060342E-003   6.4770929962674195E-003   6.4377705763103421E-003   6.3972581927583816E-003   6.3555841028911653E-003   6.3127771790770781E-003   6.2688668940886760E-003   6.2238833053561704E-003   6.1778570340585981E-003   6.1308192531150940E-003   6.0828016646748972E-003   6.0338364848103732E-003   5.9839564236566778E-003   5.9331946676149938E-003   5.8815848596195375E-003   5.8291610795522253E-003   5.7759578253621102E-003   5.7220099926916790E-003   5.6673528535280404E-003   5.6120220388892195E-003   5.5560535124242749E-003   5.4994835568064060E-003   5.4423487450084851E-003   5.3846859248412038E-003   5.3265321929940601E-003   5.2679248760902353E-003   5.2089015067443012E-003   5.1494998028125405E-003   5.0897576435853797E-003   5.0297130478648699E-003   4.9694041531725408E-003   4.9088691880914692E-003   4.8481464566131338E-003   4.7872743069800605E-003   4.7262911170645738E-003   4.6652352635711547E-003   4.6041451051819782E-003   4.5430589550293221E-003   4.4820150608567144E-003   4.4210515787690419E-003   4.3602065532460377E-003   4.2995178910016363E-003   4.2390233413184819E-003   4.1787604693536706E-003   4.1187666360885944E-003   4.0590789751317469E-003   3.9997343673760510E-003   3.9407694228186241E-003   3.8822204538397354E-003   3.8241234557481185E-003   3.7665140829463983E-003   3.7094276277834515E-003   3.6528989989165483E-003   3.5969626971509017E-003   3.5416527992814251E-003   3.4870029304994721E-003   3.4330462481140522E-003   3.3798154188274532E-003   3.3273425975280657E-003   3.2756594095727509E-003   3.2247969271075594E-003   3.1747856534905805E-003   3.1256554989580465E-003   3.0774357668439667E-003   3.0301551296484652E-003   2.9838416137895896E-003   2.9385225802211756E-003   2.8942247060705917E-003   2.8509739674268952E-003   2.8087956226185151E-003   2.7677141937089700E-003   2.7277534520554758E-003   2.6889363999045013E-003   2.6512852567261991E-003   2.6148214420148308E-003   2.5795655618314761E-003   2.5455373935715231E-003   2.5127558724709897E-003   2.4812390783970906E-003   2.4510042231126461E-003   2.4220676383843731E-003   2.3944447654693501E-003   2.3681501446160824E-003   2.3431974062553262E-003   2.3195992635712814E-003   2.2973675058798049E-003   2.2765129944579410E-003   2.2570456581507692E-003   2.2389744879739992E-003   2.2223074727434622E-003   2.2070512826279920E-003   2.1932106680503383E-003   2.1807895918096176E-003   2.1697986046778084E-003   2.1602676298877466E-003   2.1522570296160781E-003   2.1458705076028428E-003   2.1412726607574761E-003   2.1387083060167011E-003   7.3487794121462890E-003   7.3503912647323588E-003   7.3523908215681333E-003   7.3538599618688805E-003   7.3542177786707352E-003   7.3531209382041718E-003   7.3503891309140146E-003   7.3459462469789294E-003   7.3397712951936978E-003   7.3318658114526203E-003   7.3222390809912774E-003   7.3109031263869362E-003   7.2978712352078645E-003   7.2831576064410486E-003   7.2667772944937647E-003   7.2487462039626527E-003   7.2290810892738921E-003   7.2077995505051007E-003   7.1849200308169436E-003   7.1604618096662298E-003   7.1344449963699486E-003   7.1068905221488565E-003   7.0778201308958621E-003   7.0472563693784185E-003   7.0152225760780063E-003   6.9817428701813844E-003   6.9468421379442757E-003   6.9105460217886439E-003   6.8728809043167027E-003   6.8338738960779244E-003   6.7935528195787187E-003   6.7519461946791148E-003   6.7090832232338249E-003   6.6649937712098817E-003   6.6197083547693270E-003   6.5732581208599594E-003   6.5256748299402645E-003   6.4769908408619514E-003   6.4272390879646091E-003   6.3764530668849462E-003   6.3246668122963756E-003   6.2719148808232372E-003   6.2182323292818698E-003   6.1636546961606475E-003   6.1082179807868675E-003   6.0519586221214894E-003   5.9949134775936219E-003   5.9371198040654161E-003   5.8786152311566253E-003   5.8194377466586067E-003   5.7596256669379953E-003   5.6992176196940525E-003   5.6382525192967270E-003   5.5767695441630849E-003   5.5148081142173955E-003   5.4524078668740650E-003   5.3896086341930771E-003   5.3264504195315032E-003   5.2629733736659912E-003   5.1992177695871500E-003   5.1352239820192103E-003   5.0710324581283439E-003   5.0066837001378484E-003   4.9422182332096165E-003   4.8776765891281326E-003   4.8130992751471147E-003   4.7485267549107757E-003   4.6839994201320900E-003   4.6195575691213575E-003   4.5552413806248526E-003   4.4910908908514791E-003   4.4271459672743652E-003   4.3634462870723312E-003   4.3000313109201882E-003   4.2369402594498173E-003   4.1742120903238422E-003   4.1118854727351106E-003   4.0499987653231373E-003   3.9885899916935474E-003   3.9276968173433957E-003   3.8673565265728849E-003   3.8076059988230715E-003   3.7484816882929761E-003   3.6900195963930627E-003   3.6322552554962362E-003   3.5752237021185462E-003   3.5189594570394778E-003   3.4634965039622156E-003   3.4088682669342341E-003   3.3551075899411476E-003   3.3022467165654545E-003   3.2503172691023263E-003   3.1993502276443653E-003   3.1493759116615616E-003   3.1004239599639605E-003   3.0525233104432281E-003   3.0057021832159969E-003   2.9599880607827089E-003   2.9154076700620146E-003   2.8719869655905450E-003   2.8297511112941320E-003   2.7887244642404718E-003   2.7489305578785317E-003   2.7103920866775599E-003   2.6731308902112061E-003   2.6371679385104596E-003   2.6025233179986507E-003   2.5692162175597888E-003   2.5372649159803307E-003   2.5066867698621542E-003   2.4774982020134839E-003   2.4497146915933021E-003   2.4233507651009178E-003   2.3984199877300494E-003   2.3749349576585588E-003   2.3529072997139355E-003   2.3323476629719675E-003   2.3132657114970923E-003   2.2956700668517460E-003   2.2795680148971487E-003   2.2649649810806416E-003   2.2518657638087580E-003   2.2402819812219477E-003   2.2302451147931945E-003   2.2218182540499898E-003   2.2151096296557649E-003   2.2102906569274605E-003   2.2076158773420840E-003   7.6918288505429810E-003   7.6935170405072473E-003   7.6955928444061295E-003   7.6970972379940550E-003   7.6974236462203915E-003   7.6962137565858013E-003   7.6932794643629343E-003   7.6885415586647188E-003   7.6819786988934213E-003   7.6735931066617136E-003   7.6633948962652187E-003   7.6513968947775624E-003   7.6376132071461766E-003   7.6220588860548277E-003   7.6047498794906687E-003   7.5857030260071401E-003   7.5649360521018449E-003   7.5424675705397792E-003   7.5183170737411764E-003   7.4925049296300505E-003   7.4650523737344043E-003   7.4359815009774621E-003   7.4053152565202174E-003   7.3730774255680309E-003   7.3392926219230104E-003   7.3039862765739150E-003   7.2671846245335736E-003   7.2289146914815694E-003   7.1892042802350620E-003   7.1480819553683128E-003   7.1055770281075459E-003   7.0617195414555134E-003   7.0165402517869957E-003   6.9700706150246372E-003   6.9223427658231529E-003   6.8733895026806824E-003   6.8232442684394989E-003   6.7719411309519195E-003   6.7195147659121490E-003   6.6660004347778301E-003   6.6114339672345146E-003   6.5558517390588156E-003   6.4992906530659811E-003   6.4417881163696400E-003   6.3833820201312230E-003   6.3241107174362154E-003   6.2640130018173368E-003   6.2031280829295543E-003   6.1414955676126759E-003   6.0791554320831498E-003   6.0161480028437797E-003   5.9525139316911613E-003   5.8882941708353620E-003   5.8235299511324445E-003   5.7582627557427601E-003   5.6925342980419513E-003   5.6263864948002396E-003   5.5598614430668603E-003   5.4930013941869027E-003   5.4258487303321390E-003   5.3584459368548609E-003   5.2908355805111329E-003   5.2230602794781089E-003   5.1551626836591757E-003   5.0871854431412955E-003   5.0191711882309753E-003   4.9511624994204584E-003   4.8832018845556546E-003   4.8153317527483419E-003   4.7475943876904014E-003   4.6800319232644105E-003   4.6126863184708378E-003   4.5455993300011488E-003   4.4788124897332249E-003   4.4123670766953171E-003   4.3463040943046150E-003   4.2806642435689324E-003   4.2154879000806944E-003   4.1508150868719840E-003   4.0866854528278374E-003   4.0231382455301890E-003   3.9602122899508041E-003   3.8979459607244582E-003   3.8363771637864308E-003   3.7755433071702538E-003   3.7154812818890881E-003   3.6562274377464066E-003   3.5978175596486361E-003   3.5402868465719828E-003   3.4836698901417329E-003   3.4280006491738124E-003   3.3733124337153308E-003   3.3196378788189762E-003   3.2670089278225567E-003   3.2154568081349810E-003   3.1650120154434469E-003   3.1157042899900289E-003   3.0675626001852030E-003   3.0206151226559452E-003   2.9748892237340674E-003   2.9304114416513483E-003   2.8872074698608474E-003   2.8453021384284849E-003   2.8047193991266317E-003   2.7654823085775937E-003   2.7276130134986087E-003   2.6911327355604309E-003   2.6560617577650325E-003   2.6224194111168775E-003   2.5902240619578021E-003   2.5594931008045274E-003   2.5302429317390351E-003   2.5024889623710689E-003   2.4762455964148777E-003   2.4515262256346315E-003   2.4283432249703751E-003   2.4067079469634323E-003   2.3866307147349386E-003   2.3681207662172576E-003   2.3511859882625608E-003   2.3358324691618026E-003   2.3220658334007771E-003   2.3098987525808079E-003   2.2993642358150601E-003   2.2905280483418444E-003   2.2835028685614378E-003   2.2784668088722260E-003   2.2756839544527119E-003   8.0297685917400941E-003   8.0315327918158985E-003   8.0336846574270426E-003   8.0352248147342875E-003   8.0355213697446137E-003   8.0342012351863890E-003   8.0310686131137565E-003   8.0260412293737815E-003   8.0190974012469551E-003   8.0102400298606158E-003   7.9994800443092817E-003   7.9868310597175363E-003   7.9723079805449348E-003   7.9559266950476326E-003   7.9377040273521660E-003   7.9176577318971209E-003   7.8958064913470238E-003   7.8721699117841881E-003   7.8467685195084957E-003   7.8196237529525314E-003   7.7907579563389895E-003   7.7601943710216004E-003   7.7279571254054158E-003   7.6940712248398935E-003   7.6585625403799984E-003   7.6214577955138196E-003   7.5827845542466576E-003   7.5425712066512496E-003   7.5008469542725553E-003   7.4576417950550367E-003   7.4129865085963420E-003   7.3669126368262061E-003   7.3194524714943476E-003   7.2706390316439329E-003   7.2205060501145946E-003   7.1690879520502904E-003   7.1164198369066956E-003   7.0625374590385093E-003   7.0074772072148406E-003   6.9512760853231992E-003   6.8939716904534709E-003   6.8356021921011090E-003   6.7762063100420544E-003   6.7158232937961637E-003   6.6544928987251062E-003   6.5922553636201808E-003   6.5291513882438368E-003   6.4652221095058415E-003   6.4005090773678885E-003   6.3350542319184910E-003   6.2688998779352190E-003   6.2020886604630121E-003   6.1346635414279982E-003   6.0666677717413631E-003   5.9981448696539985E-003   5.9291385914022054E-003   5.8596929086878191E-003   5.7898519810389848E-003   5.7196601302819117E-003   5.6491618142093802E-003   5.5784016006372172E-003   5.5074241403477719E-003   5.4362741413519489E-003   5.3649963413897050E-003   5.2936354823300835E-003   5.2222362819373536E-003   5.1508434089617139E-003   5.0795014552985629E-003   5.0082549084978778E-003   4.9371481272708628E-003   4.8662253124403532E-003   4.7955304813289690E-003   4.7251074423347028E-003   4.6549997650005559E-003   4.5852507582649360E-003   4.5159034399793740E-003   4.4470005138655122E-003   4.3785843408773173E-003   4.3106969161027520E-003   4.2433798403619660E-003   4.1766742977873694E-003   4.1106210263316678E-003   4.0452602988777786E-003   3.9806318907774085E-003   3.9167750629332809E-003   3.8537285321545989E-003   3.7915304490609980E-003   3.7302183752731533E-003   3.6698292583938474E-003   3.6103994090899150E-003   3.5519644809661466E-003   3.4945594434076799E-003   3.4382185646649466E-003   3.3829753854659472E-003   3.3288627027582840E-003   3.2759125432416936E-003   3.2241561480925718E-003   3.1736239492541618E-003   3.1243455517055430E-003   3.0763497137306639E-003   3.0296643287363589E-003   2.9843164060227301E-003   2.9403320546066425E-003   2.8977364653602899E-003   2.8565538945289903E-003   2.8168076481764615E-003   2.7785200670373822E-003   2.7417125121700081E-003   2.7064053506868913E-003   2.6726179440475784E-003   2.6403686350159605E-003   2.6096747374138585E-003   2.5805525259774698E-003   2.5530172275379792E-003   2.5270830134266342E-003   2.5027629928590367E-003   2.4800692081136388E-003   2.4590126255170375E-003   2.4396030847135819E-003   2.4218490597368580E-003   2.4057572901186597E-003   2.3913342181788311E-003   2.3785935557207871E-003   2.3675698096226605E-003   2.3583313700412667E-003   2.3509952833277725E-003   2.3457462349926739E-003   2.3428576732143491E-003   8.3624085856821573E-003   8.3642483750835384E-003   8.3664760036720187E-003   8.3680523296298936E-003   8.3683205063384003E-003   8.3668928862781211E-003   8.3635660862293459E-003   8.3582548104342846E-003   8.3509370425010054E-003   8.3416163570045887E-003   8.3303044852172103E-003   8.3170158134491246E-003   8.3017660283984940E-003   8.2845718365386345E-003   8.2654509202984006E-003   8.2444219328244861E-003   8.2215044940394666E-003   8.1967191876974876E-003   8.1700875541976803E-003   8.1416320856485536E-003   8.1113762168463222E-003   8.0793443165250167E-003   8.0455616783594586E-003   8.0100545088223063E-003   7.9728499158383537E-003   7.9339758965667473E-003   7.8934613234791229E-003   7.8513359296217278E-003   7.8076302945986331E-003   7.7623758283971167E-003   7.7156047542944473E-003   7.6673500941004669E-003   7.6176456470238296E-003   7.5665259759394310E-003   7.5140263840275390E-003   7.4601828993363650E-003   7.4050322525751611E-003   7.3486118584338289E-003   7.2909597935194581E-003   7.2321147759975002E-003   7.1721161431546054E-003   7.1110038305324252E-003   7.0488183482575462E-003   6.9856007581768909E-003   6.9213926509807955E-003   6.8562361226459645E-003   6.7901737497568782E-003   6.7232485651027574E-003   6.6555040343120320E-003   6.5869840276545633E-003   6.5177327992702594E-003   6.4477949570712623E-003   6.3772154388281876E-003   6.3060394877626491E-003   6.2343126216526934E-003   6.1620806106608139E-003   6.0893894484899680E-003   6.0162853246619741E-003   5.9428145993777326E-003   5.8690237743506679E-003   5.7949594663640469E-003   5.7206683790086421E-003   5.6461972762318902E-003   5.5715929523832974E-003   5.4969022067921647E-003   5.4221718145043285E-003   5.3474484983016546E-003   5.2727789013150561E-003   5.1982095590553667E-003   5.1237868708954304E-003   5.0495570733362916E-003   4.9755662108320609E-003   4.9018601085374369E-003   4.8284843462413352E-003   4.7554842273868914E-003   4.6829047553783587E-003   4.6107906032737678E-003   4.5391860889894275E-003   4.4681351466466235E-003   4.3976813010631888E-003   4.3278676391780013E-003   4.2587367879530769E-003   4.1903308813203977E-003   4.1226915430060129E-003   4.0558598525020084E-003   3.9898763256837888E-003   3.9247808874942058E-003   3.8606128467711665E-003   3.7974108729598444E-003   3.7352129721796579E-003   3.6740564616450644E-003   3.6139779490266255E-003   3.5550133071524381E-003   3.4971976538383243E-003   3.4405653260504432E-003   3.3851498631689014E-003   3.3309839810515829E-003   3.2780995541981661E-003   3.2265275940677185E-003   3.1762982298206566E-003   3.1274406883989025E-003   3.0799832762959667E-003   3.0339533615481307E-003   2.9893773547365332E-003   2.9462806938853059E-003   2.9046878267048604E-003   2.8646221955325735E-003   2.8261062222081079E-003   2.7891612945882827E-003   2.7538077520221915E-003   2.7200648745496769E-003   2.6879508702482846E-003   2.6574828654752913E-003   2.6286768953946438E-003   2.6015478955054294E-003   2.5761096953284823E-003   2.5523750111847154E-003   2.5303554385578131E-003   2.5100614044922254E-003   2.4915019565906471E-003   2.4746844753953945E-003   2.4596162128086574E-003   2.4463119081902795E-003   2.4348075372281341E-003   2.4251740639795738E-003   2.4175328218132841E-003   2.4120749444425660E-003   2.4090830551301012E-003   8.6895616419228050E-003   8.6914765057615195E-003   8.6937794884991426E-003   8.6953922867563094E-003   8.6956334846159944E-003   8.6941010988107470E-003   8.6905842754336771E-003   8.6849947410195805E-003   8.6773101553323517E-003   8.6675347609228570E-003   8.6556810781317495E-003   8.6417642489265978E-003   8.6258007252024704E-003   8.6078080140269408E-003   8.5878046390175378E-003   8.5658101334620262E-003   8.5418450379994848E-003   8.5159308941226142E-003   8.4880902398773994E-003   8.4583466013016251E-003   8.4267244850256828E-003   8.3932493693222865E-003   8.3579476919778406E-003   8.3208468415789660E-003   8.2819751430530664E-003   8.2413618461666394E-003   8.1990371099083248E-003   8.1550319898631152E-003   8.1093784207768582E-003   8.0621092016593954E-003   8.0132579778903201E-003   7.9628592243752294E-003   7.9109482275905307E-003   7.8575610645924554E-003   7.8027345876476861E-003   7.7465063998154449E-003   7.6889148378158634E-003   7.6299989484888142E-003   7.5697984697503662E-003   7.5083538057949539E-003   7.4457060072262715E-003   7.3818967456755757E-003   7.3169682919517198E-003   7.2509634923352273E-003   7.1839257422909863E-003   7.1158989647341908E-003   7.0469275817786059E-003   6.9770564931972423E-003   6.9063310452412985E-003   6.8347970123268098E-003   6.7625005608324962E-003   6.6894882318389026E-003   6.6158069084515381E-003   6.5415037890773631E-003   6.4666263626676490E-003   6.3912223786817268E-003   6.3153398185610832E-003   6.2390268711339236E-003   6.1623318994509235E-003   6.0853034167911435E-003   6.0079900548459797E-003   5.9304405374371871E-003   5.8527036488744133E-003   5.7748282086131364E-003   5.6968630386827757E-003   5.6188569373601949E-003   5.5408586482126321E-003   5.4629168327252620E-003   5.3850800395738307E-003   5.3073966768616421E-003   5.2299149819072521E-003   5.1526829935999718E-003   5.0757485229189214E-003   4.9991591228153998E-003   4.9229620626940751E-003   4.8472042961010264E-003   4.7719324356535753E-003   4.6971927223550258E-003   4.6230309987147500E-003   4.5494926806458336E-003   4.4766227305232942E-003   4.4044656270030846E-003   4.3330653429485000E-003   4.2624653123062295E-003   4.1927084088774214E-003   4.1238369168827005E-003   4.0558925053047756E-003   3.9889162035051384E-003   3.9229483747157123E-003   3.8580286906535477E-003   3.7941961085943277E-003   3.7314888454602069E-003   3.6699443543938837E-003   3.6095993018445682E-003   3.5504895447286133E-003   3.4926501059998061E-003   3.4361151551632607E-003   3.3809179852765936E-003   3.3270909916597868E-003   3.2746656520530604E-003   3.2236725061861315E-003   3.1741411367326167E-003   3.1261001494409246E-003   3.0795771566076713E-003   3.0345987575484679E-003   2.9911905237239855E-003   2.9493769806381576E-003   2.9091815941352794E-003   2.8706267541941388E-003   2.8337337632077797E-003   2.7985228209058688E-003   2.7650130140704499E-003   2.7332223052298765E-003   2.7031675221360074E-003   2.6748643502172709E-003   2.6483273231346638E-003   2.6235698178997680E-003   2.6006040440851308E-003   2.5794410025911096E-003   2.5600903019705190E-003   2.5425599535484067E-003   2.5268580111025285E-003   2.5130002288913378E-003   2.5010240227585911E-003   2.4910028796693018E-003   2.4830623381816852E-003   2.4773998520795093E-003   2.4743070333062556E-003   9.0110435527245292E-003   9.0130328863609055E-003   9.0154107066318101E-003   9.0170601831356390E-003   9.0172757303577100E-003   9.0156412636506200E-003   9.0119385781947114E-003   9.0060764702961649E-003   8.9980322860151452E-003   8.9878109303290765E-003   8.9754257003249460E-003   8.9608924779073229E-003   8.9442284633887148E-003   8.9254519476885674E-003   8.9045822771298688E-003   8.8816398485294101E-003   8.8566461036334587E-003   8.8296235246640986E-003   8.8005956273344843E-003   8.7695869533177540E-003   8.7366230620201657E-003   8.7017305195998818E-003   8.6649368905983293E-003   8.6262707227925395E-003   8.5857615384210551E-003   8.5434398169621506E-003   8.4993369838646249E-003   8.4534853931131915E-003   8.4059183123406100E-003   8.3566699054029581E-003   8.3057752160863307E-003   8.2532701483759574E-003   8.1991914481419625E-003   8.1435766856458036E-003   8.0864642312132862E-003   8.0278932388901936E-003   7.9679036226720790E-003   7.9065360355109471E-003   7.8438318464338908E-003   7.7798331187686198E-003   7.7145825851377969E-003   7.6481236253441720E-003   7.5805002412202560E-003   7.5117570304435999E-003   7.4419391651192601E-003   7.3710923616581159E-003   7.2992628588484099E-003   7.2264973872542271E-003   7.1528431479926935E-003   7.0783477780766990E-003   7.0030593324523771E-003   6.9270262468860144E-003   6.8502973161830294E-003   6.7729216639837442E-003   6.6949487135626318E-003   6.6164281597961283E-003   6.5374099403548436E-003   6.4579442050897162E-003   6.3780812893782790E-003   6.2978716807403634E-003   6.2173659931499814E-003   6.1366149334360909E-003   6.0556692749914043E-003   5.9745798241723214E-003   5.8933973932725481E-003   5.8121727677395985E-003   5.7309566785583299E-003   5.6497997694059388E-003   5.5687525684859351E-003   5.4878654572191043E-003   5.4071886407961733E-003   5.3267721175657146E-003   5.2466656485873064E-003   5.1669187297504193E-003   5.0875805587281275E-003   5.0087000090939804E-003   4.9303255971156756E-003   4.8525054550309366E-003   4.7752873012560926E-003   4.6987184106115909E-003   4.6228455859650963E-003   4.5477151315160558E-003   4.4733728206654833E-003   4.3998638727730244E-003   4.3272329213028538E-003   4.2555239895313013E-003   4.1847804618801165E-003   4.1150450574094499E-003   4.0463598043382065E-003   3.9787660129478597E-003   3.9123042510490480E-003   3.8470143175657057E-003   3.7829352202606858E-003   3.7201051474461955E-003   3.6585614481059181E-003   3.5983406067494617E-003   3.5394782204536124E-003   3.4820089761025408E-003   3.4259666304747860E-003   3.3713839866440498E-003   3.3182928751157303E-003   3.2667241321648888E-003   3.2167075818827218E-003   3.1682720160764455E-003   3.1214451772259288E-003   3.0762537393520806E-003   3.0327232940234039E-003   2.9908783313095100E-003   2.9507422276948969E-003   2.9123372288635541E-003   2.8756844393372505E-003   2.8408038076864484E-003   2.8077141160224028E-003   2.7764329701995272E-003   2.7469767887736418E-003   2.7193607964711153E-003   2.6935990151232825E-003   2.6697042551708794E-003   2.6476880774988776E-003   2.6275606397618279E-003   2.6093305738971728E-003   2.5930067280084401E-003   2.5786058585769989E-003   2.5661667930625964E-003   2.5557654899614479E-003   2.5475316095378564E-003   2.5416687965312268E-003   2.5384774571645119E-003   9.3266732245732564E-003   9.3287363302911874E-003   9.3311883663327322E-003   9.3328746324425893E-003   9.3330657891442792E-003   9.3313318948312629E-003   9.3274475188978023E-003   9.3213185771154894E-003   9.3129221128626094E-003   9.3022636879500631E-003   9.2893573635993709E-003   9.2742197463806519E-003   9.2568687687978324E-003   9.2373234877453081E-003   9.2156040558351027E-003   9.1917317142338195E-003   9.1657287882652705E-003   9.1376186815210758E-003   9.1074258685174270E-003   9.0751758871938648E-003   9.0408953288130256E-003   9.0046118291531307E-003   8.9663540554261179E-003   8.9261516968034416E-003   8.8840354481515282E-003   8.8400369987784444E-003   8.7941890158658165E-003   8.7465251294236435E-003   8.6970799156032008E-003   8.6458888798106592E-003   8.5929884377470289E-003   8.5384158974293189E-003   8.4822094402509096E-003   8.4244080982691649E-003   8.3650517374818101E-003   8.3041810329715915E-003   8.2418374483936852E-003   8.1780632133058306E-003   8.1129013003998773E-003   8.0463954000873361E-003   7.9785898995164972E-003   7.9095298541661530E-003   7.8392609651600775E-003   7.7678295535794639E-003   7.6952825326486174E-003   7.6216673827732562E-003   7.5470321235251436E-003   7.4714252883605337E-003   7.3948958929291875E-003   7.3174934126104541E-003   7.2392677470063393E-003   7.1602691991969336E-003   7.0805484395886076E-003   7.0001564813739203E-003   6.9191446481844388E-003   6.8375645454443745E-003   6.7554680305857429E-003   6.6729071818563690E-003   6.5899342675113104E-003   6.5066017175873792E-003   6.4229620893783146E-003   6.3390680402238275E-003   6.2549722935393293E-003   6.1707276093684871E-003   6.0863867524553750E-003   6.0020024615486389E-003   5.9176274169839838E-003   5.8333142106747338E-003   5.7491153139097029E-003   5.6650830467357971E-003   5.5812695452567285E-003   5.4977267325136414E-003   5.4145062862900883E-003   5.3316596069089284E-003   5.2492377898210041E-003   5.1672915897622296E-003   5.0858713954309853E-003   5.0050271957249037E-003   4.9248085499534189E-003   4.8452645587792331E-003   4.7664438349006855E-003   4.6883944703939029E-003   4.6111640122200870E-003   4.5347994285077353E-003   4.4593470841767235E-003   4.3848527084396349E-003   4.3113613705472731E-003   4.2389174499173343E-003   4.1675646088148999E-003   4.0973457674119140E-003   4.0283030746306459E-003   3.9604778849088029E-003   3.8939107290881791E-003   3.8286412938764447E-003   3.7647083930475167E-003   3.7021499448889883E-003   3.6410029490111795E-003   3.5813034630144402E-003   3.5230865790172872E-003   3.4663864028633973E-003   3.4112360317014589E-003   3.3576675344865192E-003   3.3057119305655580E-003   3.2553991708231533E-003   3.2067581191047023E-003   3.1598165344414175E-003   3.1146010521990730E-003   3.0711371704227053E-003   3.0294492310879995E-003   2.9895604083080840E-003   2.9514926917411088E-003   2.9152668756565192E-003   2.8809025465666716E-003   2.8484180707026574E-003   2.8178305862973096E-003   2.7891559925976028E-003   2.7624089428481824E-003   2.7376028342743775E-003   2.7147497748002403E-003   2.6938604588024329E-003   2.6749441298476451E-003   2.6580104218487666E-003   2.6430770809655613E-003   2.6301843176216311E-003   2.6194105098569231E-003   2.6108893553678514E-003   2.6048305571551023E-003   2.6015431233478159E-003   9.6362727900304312E-003   9.6384088839559512E-003   9.6409344104049222E-003   9.6426574853640812E-003   9.6428254467945118E-003   9.6409947493223402E-003   9.6369328672361032E-003   9.6305428879157606E-003   9.6218015632680842E-003   9.6107151061978202E-003   9.5972983295212755E-003   9.5815685493791936E-003   9.5635444134695158E-003   9.5432457287214500E-003   9.5206934352374262E-003   9.4959096010562849E-003   9.4689174163223866E-003   9.4397411870081882E-003   9.4084063267271256E-003   9.3749393493791633E-003   9.3393678584362538E-003   9.3017205368723932E-003   9.2620271356138595E-003   9.2203184601165056E-003   9.1766263579847740E-003   9.1309837036819275E-003   9.0834243835984374E-003   9.0339832790973240E-003   8.9826962508509078E-003   8.9296001193839292E-003   8.8747326476736887E-003   8.8181325214694573E-003   8.7598393283763176E-003   8.6998935393525212E-003   8.6383364840529886E-003   8.5752103314162831E-003   8.5105580658724200E-003   8.4444234643540339E-003   8.3768510712458610E-003   8.3078861767356127E-003   8.2375747877048155E-003   8.1659636063446950E-003   8.0931000013624299E-003   8.0190319824836598E-003   7.9438081730073273E-003   7.8674777833208642E-003   7.7900905824628275E-003   7.7116968682510167E-003   7.6323474425584736E-003   7.5520935771725695E-003   7.4709869900845272E-003   7.3890798092948740E-003   7.3064245495139124E-003   7.2230740754622991E-003   7.1390815768033744E-003   7.0545005334531341E-003   6.9693846853892683E-003   6.8837880024339437E-003   6.7977646518260215E-003   6.7113689659868414E-003   6.6246554119687162E-003   6.5376785581662822E-003   6.4504930427255469E-003   6.3631535421826424E-003   6.2757147368054378E-003   6.1882312811464280E-003   6.1007577691326031E-003   6.0133487034346733E-003   5.9260584621848578E-003   5.8389412656835726E-003   5.7520511474821456E-003   5.6654419171831005E-003   5.5791671320575276E-003   5.4932800642933377E-003   5.4078336661762261E-003   5.3228805436342508E-003   5.2384729189823842E-003   5.1546626027773879E-003   5.0715009621344065E-003   4.9890388890908022E-003   4.9073267690645517E-003   4.8264144528210318E-003   4.7463512233171523E-003   4.6671857679497775E-003   4.5889661469910581E-003   4.5117397666831482E-003   4.4355533477989928E-003   4.3604528984173274E-003   4.2864836858095001E-003   4.2136902082314243E-003   4.1421161670084361E-003   4.0718044410276710E-003   4.0027970598142670E-003   3.9351351758606101E-003   3.8688590415571211E-003   3.8040079834635310E-003   3.7406203770065927E-003   3.6787336235247770E-003   3.6183841265941541E-003   3.5596072698529102E-003   3.5024373943036147E-003   3.4469077770676870E-003   3.3930506108288128E-003   3.3408969839927583E-003   3.2904768606846491E-003   3.2418190624694809E-003   3.1949512514370948E-003   3.1498999110279036E-003   3.1066903329035334E-003   3.0653465983115913E-003   3.0258915666931119E-003   2.9883468605429175E-003   2.9527328522192253E-003   2.9190686548436762E-003   2.8873721089154314E-003   2.8576597744391918E-003   2.8299469212370032E-003   2.8042475196243810E-003   2.7805742117250065E-003   2.7589382175459698E-003   2.7393493817369774E-003   2.7218181163938260E-003   2.7063631438529190E-003   2.6930260287872931E-003   2.6818875165666722E-003   2.6730852555797435E-003   2.6668348738853598E-003   2.6634537811211501E-003   9.9396677386179855E-003   9.9418759437966964E-003   9.9444741344056897E-003   9.9462339475849815E-003   9.9463798462789965E-003   9.9444549435547813E-003   9.9402197543507764E-003   9.9335745918494034E-003   9.9244959282882572E-003   9.9129906212330754E-003   9.8990742226255923E-003   9.8827647424959419E-003   9.8640815284722905E-003   9.8430451191144908E-003   9.8196772252955311E-003   9.7940007233708881E-003   9.7660396494470003E-003   9.7358191917884529E-003   9.7033656845686433E-003   9.6687065960249230E-003   9.6318705214256672E-003   9.5928871694124229E-003   9.5517873515459373E-003   9.5086029688182805E-003   9.4633669970043410E-003   9.4161134728956153E-003   9.3668774765762741E-003   9.3156951174810931E-003   9.2626035140246366E-003   9.2076407767238688E-003   9.1508459890179417E-003   9.0922591866576807E-003   9.0319213378944330E-003   8.9698743203134867E-003   8.9061609020345545E-003   8.8408247150898456E-003   8.7739102348286524E-003   8.7054627542698659E-003   8.6355283609820255E-003   8.5641539096865671E-003   8.4913869987718327E-003   8.4172759425240606E-003   8.3418697444482826E-003   8.2652180699691602E-003   8.1873712197315651E-003   8.1083800986653243E-003   8.0282961894860838E-003   7.9471715236326679E-003   7.8650586488379082E-003   7.7820106032170377E-003   7.6980808809781198E-003   7.6133234049792220E-003   7.5277924927469320E-003   7.4415428286040974E-003   7.3546294276727320E-003   7.2671076078337227E-003   7.1790329561744470E-003   7.0904612957115587E-003   7.0014486539907717E-003   6.9120512298911918E-003   6.8223253609977497E-003   6.7323274897503338E-003   6.6421141317255517E-003   6.5517418398166605E-003   6.4612671745309380E-003   6.3707466662788481E-003   6.2802367861317654E-003   6.1897939085780451E-003   6.0994742806946833E-003   6.0093339883767471E-003   5.9194289200499572E-003   5.8298147384246435E-003   5.7405468424397976E-003   5.6516803365271318E-003   5.5632699981050526E-003   5.4753702421526107E-003   5.3880350914645159E-003   5.3013181424128863E-003   5.2152725327415939E-003   5.1299509103450991E-003   5.0454054005293347E-003   4.9616875752934442E-003   4.8788484212918537E-003   4.7969383093648121E-003   4.7160069645104108E-003   4.6361034337911999E-003   4.5572760584788596E-003   4.4795724434811834E-003   4.4030394287978836E-003   4.3277230590538229E-003   4.2536685592999834E-003   4.1809203018536301E-003   4.1095217834461184E-003   4.0395155967641039E-003   3.9709434034010671E-003   3.9038459097724132E-003   3.8382628400624452E-003   3.7742329137291086E-003   3.7117938199687783E-003   3.6509821943102871E-003   3.5918335971690252E-003   3.5343824905899324E-003   3.4786622172702508E-003   3.4247049799597529E-003   3.3725418213698677E-003   3.3222026054229303E-003   3.2737159979359665E-003   3.2271094508515563E-003   3.1824091826765655E-003   3.1396401666440865E-003   3.0988261113179538E-003   3.0599894498851143E-003   3.0231513259297849E-003   2.9883315806605582E-003   2.9555487426854432E-003   2.9248200170788885E-003   2.8961612764646927E-003   2.8695870503101517E-003   2.8451105026856549E-003   2.8227433668953639E-003   2.8024960798774812E-003   2.7843798226637739E-003   2.7684142802580358E-003   2.7546423425321986E-003   2.7431470687563353E-003   2.7340699711119743E-003   2.7276324653406903E-003   2.7241601642465363E-003   1.0236687014814172E-002   1.0238966373245395E-002   1.0241636301230872E-002   1.0243432694712395E-002   1.0243557602430120E-002   1.0241541067799842E-002   1.0237136786388601E-002   1.0230242354067887E-002   1.0220833974831089E-002   1.0208919144599315E-002   1.0194514141047106E-002   1.0177637653556504E-002   1.0158309712490654E-002   1.0136551571708230E-002   1.0112385694677983E-002   1.0085835747534522E-002   1.0056926593084770E-002   1.0025684283529346E-002   9.9921360508870016E-003   9.9563102992680230E-003   9.9182365924286309E-003   9.8779456437567692E-003   9.8354693030177076E-003   9.7908405422415523E-003   9.7440934429442461E-003   9.6952631782578624E-003   9.6443859996717674E-003   9.5914992164742863E-003   9.5366411797116468E-003   9.4798512636116161E-003   9.4211698439010672E-003   9.3606382789233056E-003   9.2982988876153527E-003   9.2341949288687886E-003   9.1683705748734079E-003   9.1008708936152205E-003   9.0317418191177001E-003   8.9610301308001850E-003   8.8887834248030373E-003   8.8150500912685947E-003   8.7398792850423845E-003   8.6633208995168243E-003   8.5854255396711210E-003   8.5062444931990333E-003   8.4258297007332450E-003   8.3442337289397761E-003   8.2615097394883596E-003   8.1777114580134924E-003   8.0928931461896614E-003   8.0071095681625293E-003   7.9204159609176372E-003   7.8328680017448749E-003   7.7445217774904096E-003   7.6554337492690805E-003   7.5656607244993790E-003   7.4752598196112241E-003   7.3842884288303212E-003   7.2928041912407870E-003   7.2008649565356020E-003   7.1085287506840178E-003   7.0158537431324608E-003   6.9228982121513627E-003   6.8297205097486158E-003   6.7363790297157999E-003   6.6429321700319788E-003   6.5494383014607638E-003   6.4559557302202863E-003   6.3625426663815043E-003   6.2692571865549940E-003   6.1761572008176557E-003   6.0833004192672457E-003   5.9907443145020556E-003   5.8985460910041532E-003   5.8067626484747670E-003   5.7154505484879881E-003   5.6246659811370336E-003   5.5344647302771610E-003   5.4449021413792431E-003   5.3560330865965733E-003   5.2679119331096314E-003   5.1805925100599504E-003   5.0941280749801920E-003   5.0085712829412987E-003   4.9239741543336824E-003   4.8403880421096224E-003   4.7578636026172905E-003   4.6764507633529073E-003   4.5961986928415299E-003   4.5171557702837484E-003   4.4393695580907666E-003   4.3628867688579875E-003   4.2877532412672059E-003   4.2140139082022243E-003   4.1417127713798962E-003   4.0708928738659167E-003   4.0015962722206033E-003   3.9338640135691827E-003   3.8677361065639349E-003   3.8032514992667743E-003   3.7404480548682006E-003   3.6793625268841113E-003   3.6200305376221376E-003   3.5624865562443875E-003   3.5067638765472753E-003   3.4528945974163228E-003   3.4009096026534902E-003   3.3508385421392173E-003   3.3027098131931387E-003   3.2565505451849219E-003   3.2123865794206619E-003   3.1702424588163636E-003   3.1301414083028112E-003   3.0921053245601127E-003   3.0561547617170282E-003   3.0223089199081787E-003   2.9905856347404169E-003   2.9610013665699042E-003   2.9335711915676188E-003   2.9083087821853426E-003   2.8852263743955886E-003   2.8643349870927093E-003   2.8456465610411374E-003   2.8291817295896249E-003   2.8149846786809651E-003   2.8031407275802001E-003   2.7937951625897073E-003   2.7871750495081504E-003   2.7836139986672781E-003   1.0527163154211649E-002   1.0529512612883263E-002   1.0532253254724511E-002   1.0534085984148511E-002   1.0534190914017749E-002   1.0532085297312199E-002   1.0527516155717676E-002   1.0520378425964871E-002   1.0510648056035077E-002   1.0498333172562990E-002   1.0483450766086588E-002   1.0466020189788705E-002   1.0446062140265333E-002   1.0423598570087345E-002   1.0398652676717468E-002   1.0371248897869778E-002   1.0341412903854597E-002   1.0309171589510280E-002   1.0274553066157877E-002   1.0237586650463260E-002   1.0198302854242725E-002   1.0156733372462812E-002   1.0112911069249053E-002   1.0066869965676517E-002   1.0018645222569345E-002   9.9682731268819769E-003   9.9157910727578624E-003   9.8612375450222167E-003   9.8046521012418175E-003   9.7460753494975627E-003   9.6855489315426091E-003   9.6231154991517354E-003   9.5588186937258790E-003   9.4927031213072333E-003   9.4248143342063884E-003   9.3551987998703456E-003   9.2839038827216003E-003   9.2109778135718301E-003   9.1364696678463142E-003   9.0604293347924525E-003   8.9829074931143671E-003   8.9039555822971739E-003   8.8236257726743705E-003   8.7419709384434219E-003   8.6590446269201315E-003   8.5749010294395855E-003   8.4895949483770883E-003   8.4031817703452694E-003   8.3157174307550985E-003   8.2272583840293789E-003   8.1378615712831559E-003   8.0475843875591480E-003   7.9564846471948947E-003   7.8646205550055859E-003   7.7720506667319778E-003   7.6788338600201622E-003   7.5850292984016021E-003   7.4906963964838646E-003   7.3958947856887503E-003   7.3006842808862049E-003   7.2051248429645942E-003   7.1092765452092643E-003   7.0131995390220747E-003   6.9169540153365405E-003   6.8206001729987920E-003   6.7241981805463147E-003   6.6278081421690116E-003   6.5314900608652582E-003   6.4353038046843225E-003   6.3393090691112319E-003   6.2435653433546290E-003   6.1481318740133906E-003   6.0530676300618036E-003   5.9584312671414896E-003   5.8642810939061318E-003   5.7706750352775338E-003   5.6776705995068011E-003   5.5853248415637935E-003   5.4936943321181042E-003   5.4028351194851942E-003   5.3128026989958388E-003   5.2236519784744362E-003   5.1354372447470487E-003   5.0482121309860239E-003   4.9620295848747942E-003   4.8769418358218242E-003   4.7930003628816886E-003   4.7102558648209336E-003   4.6287582283073281E-003   4.5485564967538417E-003   4.4696988427880557E-003   4.3922325360383208E-003   4.3162039160234422E-003   4.2416583634954930E-003   4.1686402713738413E-003   4.0971930202926832E-003   4.0273589475614269E-003   3.9591793260602137E-003   3.8926943353994603E-003   3.8279430379729307E-003   3.7649633556682549E-003   3.7037920463132146E-003   3.6444646797597069E-003   3.5870156180980162E-003   3.5314779928893869E-003   3.4778836852818185E-003   3.4262633070525628E-003   3.3766461817045512E-003   3.3290603254519380E-003   3.2835324333342075E-003   3.2400878588494664E-003   3.1987506032880308E-003   3.1595432981070815E-003   3.1224871935338627E-003   3.0876021458859371E-003   3.0549066053912055E-003   3.0244176069332829E-003   2.9961507584900793E-003   2.9701202294445395E-003   2.9463387466542312E-003   2.9248179007490549E-003   2.9055703826237345E-003   2.8886177591030404E-003   2.8740054818393590E-003   2.8618210759842055E-003   2.8522135113294711E-003   2.8454153625033229E-003   2.8417680330850015E-003   1.0810932361544623E-002   1.0813350792636012E-002   1.0816161027135895E-002   1.0818029764893433E-002   1.0818115672549422E-002   1.0815923501588331E-002   1.0811193749204251E-002   1.0803818753726491E-002   1.0793774218466501E-002   1.0781068893418122E-002   1.0765720468333906E-002   1.0747748944163971E-002   1.0727175668635125E-002   1.0704023273975793E-002   1.0678315674891747E-002   1.0650078061300805E-002   1.0619336891050768E-002   1.0586119882637135E-002   1.0550456003876052E-002   1.0512375463707868E-002   1.0471909699221515E-002   1.0429091363308385E-002   1.0383954312361499E-002   1.0336533589982322E-002   1.0286865413668855E-002   1.0234987156312214E-002   1.0180937329949069E-002   1.0124755568800659E-002   1.0066482606188032E-002   1.0006160259768526E-002   9.9438314056854438E-003   9.8795399611129042E-003   9.8133308578481904E-003   9.7452500233984329E-003   9.6753443521586657E-003   9.6036616844359379E-003   9.5302507796694025E-003   9.4551612897000314E-003   9.3784437326694947E-003   9.3001494652339423E-003   9.2203306552501862E-003   9.1390402509130553E-003   9.0563319552873223E-003   8.9722601915963596E-003   8.8868800779446921E-003   8.8002473913046941E-003   8.7124185419171774E-003   8.6234505351933111E-003   8.5334009444500425E-003   8.4423278763078313E-003   8.3502899361844185E-003   8.2573461971208739E-003   8.1635561657195099E-003   8.0689797448229572E-003   7.9736772037343751E-003   7.8777091396358689E-003   7.7811364442085251E-003   7.6840202676101699E-003   7.5864219844654079E-003   7.4884031547622354E-003   7.3900254920302166E-003   7.2913508244402681E-003   7.1924410587420606E-003   7.0933581457932604E-003   6.9941640421842810E-003   6.8949206741980573E-003   6.7956899021520689E-003   6.6965334829438838E-003   6.5975130332776855E-003   6.4986899949686650E-003   6.4001255955341563E-003   6.3018808146818595E-003   6.2040163459104458E-003   6.1065925622526274E-003   6.0096694776591297E-003   5.9133067140167556E-003   5.8175634633407247E-003   5.7224984537537771E-003   5.6281699123594819E-003   5.5346355330709862E-003   5.4419524393040930E-003   5.3501771505317097E-003   5.2593655489530100E-003   5.1695728445859956E-003   5.0808535424462786E-003   4.9932614095060668E-003   4.9068494420710373E-003   4.8216698340133035E-003   4.7377739440170596E-003   4.6552122657485262E-003   4.5740343955696650E-003   4.4942890037907857E-003   4.4160238042189881E-003   4.3392855242614381E-003   4.2641198786994572E-003   4.1905715377244801E-003   4.1186841051978618E-003   4.0485000852992226E-003   3.9800608622281020E-003   3.9134066714116844E-003   3.8485765762157065E-003   3.7856084426143854E-003   3.7245389182082589E-003   3.6654034072113595E-003   3.6082360507003475E-003   3.5530697046528281E-003   3.4999359204718195E-003   3.4488649248778647E-003   3.3998856034517244E-003   3.3530254803663673E-003   3.3083107049452498E-003   3.2657660331367189E-003   3.2254148153257056E-003   3.1872789803401580E-003   3.1513790241790018E-003   3.1177339971755202E-003   3.0863614933666628E-003   3.0572776403603452E-003   3.0304970910876028E-003   3.0060330519807166E-003   2.9838976750975466E-003   2.9641043910319520E-003   2.9466756840086372E-003   2.9316582419328108E-003   2.9191417396372543E-003   2.9092787384123464E-003   2.9023071793883859E-003   2.8985760490101153E-003   1.1087834655533646E-002   1.1090320835536516E-002   1.1093199448327651E-002   1.1095103783772209E-002   1.1095171569147966E-002   1.1092895350385379E-002   1.1088009254405895E-002   1.1080403083318924E-002   1.1070052307692979E-002   1.1056966292417258E-002   1.1041163411788957E-002   1.1022664300285201E-002   1.1001490938306491E-002   1.0977666622263516E-002   1.0951215964637773E-002   1.0922164888438557E-002   1.0890540620364320E-002   1.0856371679908716E-002   1.0819687872416273E-002   1.0780520275424643E-002   1.0738901228485864E-002   1.0694864320268893E-002   1.0648444373432819E-002   1.0599677431471832E-002   1.0548600740434955E-002   1.0495252734878169E-002   1.0439673018381779E-002   1.0381902343199800E-002   1.0321982595551837E-002   1.0259956768950751E-002   1.0195868948499109E-002   1.0129764282913456E-002   1.0061688967806570E-002   9.9916902156004239E-003   9.9198162349438679E-003   9.8461162055838436E-003   9.7706402470505438E-003   9.6934394000612878E-003   9.6145655903232541E-003   9.5340716082583654E-003   9.4520110729371387E-003   9.3684384094008255E-003   9.2834088122006886E-003   9.1969782211615003E-003   9.1092032838928638E-003   9.0201413302650746E-003   8.9298503337693624E-003   8.8383888856212733E-003   8.7458161561227432E-003   8.6521918629017813E-003   8.5575762391067456E-003   8.4620299952840594E-003   8.3656142869367178E-003   8.2683906792082040E-003   8.1704211109019376E-003   8.0717678585776609E-003   7.9724935014127696E-003   7.8726608843778800E-003   7.7723330809160163E-003   7.6715733585981383E-003   7.5704451391990224E-003   7.4690119639335695E-003   7.3673374553651083E-003   7.2654852800653758E-003   7.1635191109665763E-003   7.0615025912876828E-003   6.9594992949142398E-003   6.8575726903199463E-003   6.7557861033360478E-003   6.6542026775039953E-003   6.5528853398740539E-003   6.4518967607173350E-003   6.3512993177894939E-003   6.2511550590372000E-003   6.1515256651186734E-003   6.0524724135047753E-003   5.9540561403022413E-003   5.8563372056500973E-003   5.7593754564666255E-003   5.6632301903632165E-003   5.5679601209855656E-003   5.4736233420334957E-003   5.3802772921429098E-003   5.2879787207464335E-003   5.1967836535982137E-003   5.1067473585978962E-003   5.0179243137673524E-003   4.9303681708366409E-003   4.8441317275933482E-003   4.7592668917537662E-003   4.6758246511550972E-003   4.5938550428624159E-003   4.5134071214944504E-003   4.4345289311135405E-003   4.3572674740446349E-003   4.2816686838704765E-003   4.2077773948639430E-003   4.1356373189496420E-003   4.0652910130395681E-003   3.9967798587600134E-003   3.9301440321597159E-003   3.8654224838676476E-003   3.8026529104207285E-003   3.7418717354343600E-003   3.6831140839030663E-003   3.6264137638181704E-003   3.5718032425085255E-003   3.5193136299525307E-003   3.4689746569064039E-003   3.4208146596950428E-003   3.3748605608762694E-003   3.3311378546952986E-003   3.2896705904203460E-003   3.2504813598905336E-003   3.2135912817272128E-003   3.1790199914291661E-003   3.1467856276989337E-003   3.1169048236584507E-003   3.0893927038504465E-003   3.0642629424748602E-003   3.0415282428665757E-003   3.0212027631937310E-003   3.0033098893378352E-003   2.9878975142821340E-003   2.9750574066550461E-003   2.9649456254360884E-003   2.9578053331303922E-003   2.9539928892820533E-003   1.1357713931153701E-002   1.1360266564618193E-002   1.1363212247106347E-002   1.1365151689589958E-002   1.1365202197884172E-002   1.1362844417266649E-002   1.1357806262785042E-002   1.1349975064046336E-002   1.1339326070859856E-002   1.1325869253271392E-002   1.1309623656755585E-002   1.1290610532058154E-002   1.1268852477068103E-002   1.1244373433393795E-002   1.1217198693360131E-002   1.1187354894799939E-002   1.1154870010828599E-002   1.1119773343908901E-002   1.1082095512404577E-002   1.1041868441638236E-002   1.0999125350757644E-002   1.0953900738846500E-002   1.0906230371815484E-002   1.0856151265354885E-002   1.0803701671244004E-002   1.0748921056372485E-002   1.0691850087525490E-002   1.0632530611686897E-002   1.0571005633195352E-002   1.0507319296836237E-002   1.0441516861439237E-002   1.0373644682517891E-002   1.0303750181562377E-002   1.0231881828864253E-002   1.0158089113512347E-002   1.0082422517011858E-002   1.0004933492760548E-002   9.9256744280040721E-003   9.8446986275502191E-003   9.7620602737693574E-003   9.6778144068679905E-003   9.5920168859547905E-003   9.5047243660375536E-003   9.4159942600098301E-003   9.3258847119056520E-003   9.2344545603463279E-003   9.1417633099099005E-003   9.0478710921090832E-003   8.9528386363744161E-003   8.8567272340295267E-003   8.7595987008948217E-003   8.6615153469173367E-003   8.5625399352112774E-003   8.4627356512598229E-003   8.3621660612770987E-003   8.2608950807698256E-003   8.1589869332795439E-003   8.0565061157881757E-003   7.9535173608840104E-003   7.8500855975991435E-003   7.7462759158584138E-003   7.6421535266532059E-003   7.5377837246670132E-003   7.4332318505100359E-003   7.3285632508964804E-003   7.2238432417817966E-003   7.1191370688626632E-003   7.0145098701496766E-003   6.9100266356447171E-003   6.8057521716962943E-003   6.7017510593018748E-003   6.5980876188132809E-003   6.4948258701126860E-003   6.3920294940875699E-003   6.2897617970945757E-003   6.1880856694901815E-003   6.0870635523912753E-003   5.9867573962702758E-003   5.8872286270936769E-003   5.7885381074271325E-003   5.6907461008798010E-003   5.5939122359162374E-003   5.4980954693315820E-003   5.4033540516452705E-003   5.3097454910468189E-003   5.2173265200891883E-003   5.1261530585977044E-003   5.0362801848590488E-003   4.9477620958394142E-003   4.8606520798904762E-003   4.7750024813737191E-003   4.6908646694016620E-003   4.6082890077532856E-003   4.5273248226808671E-003   4.4480203730549450E-003   4.3704228225990571E-003   4.2945782097159879E-003   4.2205314177639341E-003   4.1483261528174054E-003   4.0780049095647530E-003   4.0096089537728641E-003   3.9431782883511124E-003   3.8787516368606056E-003   3.8163664133866737E-003   3.7560587050400884E-003   3.6978632448858850E-003   3.6418133960098575E-003   3.5879411262763061E-003   3.5362769929014326E-003   3.4868501211088865E-003   3.4396881884370678E-003   3.3948174071610215E-003   3.3522625087162305E-003   3.3120467285926991E-003   3.2741917936295328E-003   3.2387179072396188E-003   3.2056437392108950E-003   3.1749864147395113E-003   3.1467615167888319E-003   3.1209831763466811E-003   3.0976646359140991E-003   3.0768207704647832E-003   3.0584758496567943E-003   3.0426789402002719E-003   3.0295238478331155E-003   3.0191700336092420E-003   3.0118657351976830E-003   3.0079744707239287E-003   1.1620418100520502E-002   1.1623035801129000E-002   1.1626047154596253E-002   1.1628021133914923E-002   1.1628055157164141E-002   1.1625618280663774E-002   1.1620432370098799E-002   1.1612382348728967E-002   1.1601443256312405E-002   1.1587625659121858E-002   1.1570949257944219E-002   1.1551435904275764E-002   1.1529108796276333E-002   1.1503992503450133E-002   1.1476112979570408E-002   1.1445497555757966E-002   1.1412174934245178E-002   1.1376175176344261E-002   1.1337529693548398E-002   1.1296271235316735E-002   1.1252433876117185E-002   1.1206053002231542E-002   1.1157165296478255E-002   1.1105808723160915E-002   1.1052022509627446E-002   1.0995847131062941E-002   1.0937324289024497E-002   1.0876496893041931E-002   1.0813409040714150E-002   1.0748105994088042E-002   1.0680634159559665E-002   1.0611041061238780E-002   1.0539375321706790E-002   1.0465686630989568E-002   1.0390025725606988E-002   1.0312444360352280E-002   1.0232995277684842E-002   1.0151732187401175E-002   1.0068709727447223E-002   9.9839834444532816E-003   9.8976097547970321E-003   9.8096459214512821E-003   9.7201500151814502E-003   9.6291808890114350E-003   9.5367981403653435E-003   9.4430620814093258E-003   9.3480337021024651E-003   9.2517746395042733E-003   9.1543471398696230E-003   9.0558140241754348E-003   8.9562386547065165E-003   8.8556848942167865E-003   8.7542170756709226E-003   8.6518999584567213E-003   8.5487986980631314E-003   8.4449788024360539E-003   8.3405060988877011E-003   8.2354466928784564E-003   8.1298669311692939E-003   8.0238333635041514E-003   7.9174127022961227E-003   7.8106717857160390E-003   7.7036775373558464E-003   7.5964969266369420E-003   7.4891969315476481E-003   7.3818444970838726E-003   7.2745064970319018E-003   7.1672496944034936E-003   7.0601407019995899E-003   6.9532459428230109E-003   6.8466316113033054E-003   6.7403636333758510E-003   6.6345076279545057E-003   6.5291288677465920E-003   6.4242922399606467E-003   6.3200622089913394E-003   6.2165027755652774E-003   6.1136774421270967E-003   6.0116491703118280E-003   5.9104803479592405E-003   5.8102327478972426E-003   5.7109674930846677E-003   5.6127450192779149E-003   5.5156250385562933E-003   5.4196665038873659E-003   5.3249275718976752E-003   5.2314655712017710E-003   5.1393369634462616E-003   5.0485973131251805E-003   4.9593012508791778E-003   4.8715024428530873E-003   4.7852535561944964E-003   4.7006062282219652E-003   4.6176110344616217E-003   4.5363174591717959E-003   4.4567738628544518E-003   4.3790274542481189E-003   4.3031242634901379E-003   4.2291091085018828E-003   4.1570255756693819E-003   4.0869159838573532E-003   4.0188213681229823E-003   3.9527814461946809E-003   3.8888346014535335E-003   3.8270178531570886E-003   3.7673668399534344E-003   3.7099157921925696E-003   3.6546975164138407E-003   3.6017433718377456E-003   3.5510832532957282E-003   3.5027455721605427E-003   3.4567572393893187E-003   3.4131436497944478E-003   3.3719286662823866E-003   3.3331346053647182E-003   3.2967822245595357E-003   3.2628907089786163E-003   3.2314776620221419E-003   3.2025591133601483E-003   3.1761496380237619E-003   3.1522630072977065E-003   3.1309147991928077E-003   3.1121301492842979E-003   3.0959592669008162E-003   3.0824979360883908E-003   3.0719089240170416E-003   3.0644453944410066E-003   3.0604778087658380E-003   1.1875799157359035E-002   1.1878480465173813E-002   1.1881556000649884E-002   1.1883563869711788E-002   1.1883582147504401E-002   1.1881068621656166E-002   1.1875739274956665E-002   1.1867476691210799E-002   1.1856255711986230E-002   1.1842087488720954E-002   1.1824992361973208E-002   1.1804992768524425E-002   1.1782112488806895E-002   1.1756376702662052E-002   1.1727812005756011E-002   1.1696446404613980E-002   1.1662309307645224E-002   1.1625431514805773E-002   1.1585845208094692E-002   1.1543583937497548E-002   1.1498682609621502E-002   1.1451177472517782E-002   1.1401106100986103E-002   1.1348507380177120E-002   1.1293421488226318E-002   1.1235889878254079E-002   1.1175955258967862E-002   1.1113661574776224E-002   1.1049053983679835E-002   1.0982178836727918E-002   1.0913083653138145E-002   1.0841817098670048E-002   1.0768428958012888E-002   1.0692970112062161E-002   1.0615492509808977E-002   1.0536049140352666E-002   1.0454694008641408E-002   1.0371482100027696E-002   1.0286469359040429E-002   1.0199712651075665E-002   1.0111269738588224E-002   1.0021199242680190E-002   9.9295606181764029E-003   9.8364141130997673E-003   9.7418207423488612E-003   9.6458422481391359E-003   9.5485410693389450E-003   9.4499803036608432E-003   9.3502236735478195E-003   9.2493354903768754E-003   9.1473806160474180E-003   9.0444244291736364E-003   8.9405327838350535E-003   8.8357719761670284E-003   8.7302087018503172E-003   8.6239100222922915E-003   8.5169433215097623E-003   8.4093762713078335E-003   8.3012767884759198E-003   8.1927129976231416E-003   8.0837531913711125E-003   7.9744657891672177E-003   7.8649192984975302E-003   7.7551822753955113E-003   7.6453232820578587E-003   7.5354108489671112E-003   7.4255134337189166E-003   7.3156993796075209E-003   7.2060368776612760E-003   7.0965939241113829E-003   6.9874382816635938E-003   6.8786374387636573E-003   6.7702585693118766E-003   6.6623684940136235E-003   6.5550336390890612E-003   6.4483199971763910E-003   6.3422930903353630E-003   6.2370179251219626E-003   6.1325589621104015E-003   6.0289800687714501E-003   5.9263444883002891E-003   5.8247147963202128E-003   5.7241528679249642E-003   5.6247198359054007E-003   5.5264760579620265E-003   5.4294810789833892E-003   5.3337935935127423E-003   5.2394714127098063E-003   5.1465714286003938E-003   5.0551495794108892E-003   4.9652608152667421E-003   4.8769590669649754E-003   4.7902972103660568E-003   4.7053270367478361E-003   4.6220992200844968E-003   4.5406632864402607E-003   4.4610675852598813E-003   4.3833592563413681E-003   4.3075842063679814E-003   4.2337870751275319E-003   4.1620112142682075E-003   4.0922986551658325E-003   4.0246900889037707E-003   3.9592248355208859E-003   3.8959408262832507E-003   3.8348745746417112E-003   3.7760611595261395E-003   3.7195341996277831E-003   3.6653258352429552E-003   3.6134667085174210E-003   3.5639859441833899E-003   3.5169111328320901E-003   3.4722683135911536E-003   3.4300819583911735E-003   3.3903749578139131E-003   3.3531686062132082E-003   3.3184825902867754E-003   3.2863349778889939E-003   3.2567422318585670E-003   3.2297193602515151E-003   3.2052806505137865E-003   3.1834423704480419E-003   3.1642305028901085E-003   3.1476963666333679E-003   3.1339376663829244E-003   3.1231203765540450E-003   3.1155024368971773E-003   3.1114610342020677E-003   1.2123713297188088E-002   1.2126456669174557E-002   1.2129594810772470E-002   1.2131635846368227E-002   1.2131639067392452E-002   1.2129051319568873E-002   1.2123582873218908E-002   1.2115114041719943E-002   1.2103619479376215E-002   1.2089110910977197E-002   1.2071609302154118E-002   1.2051137656559630E-002   1.2027720321238000E-002   1.2001383067540061E-002   1.1972153114155670E-002   1.1940059122540592E-002   1.1905131186261242E-002   1.1867400823498242E-002   1.1826900961888653E-002   1.1783665930320653E-002   1.1737731441929578E-002   1.1689134582031024E-002   1.1637913790983001E-002   1.1584108847950580E-002   1.1527760854652347E-002   1.1468912213525639E-002   1.1407606611725463E-002   1.1343888997303431E-002   1.1277805560169885E-002   1.1209403706557763E-002   1.1138732039452037E-002   1.1065840329713583E-002   1.0990779494449932E-002   1.0913601569188747E-002   1.0834359679609995E-002   1.0753108018158097E-002   1.0669901808369908E-002   1.0584797283778036E-002   1.0497851650003720E-002   1.0409123059701209E-002   1.0318670576605737E-002   1.0226554148093481E-002   1.0132834566000892E-002   1.0037573439898084E-002   9.9408331571040343E-003   9.8426768517594354E-003   9.7431683677192682E-003   9.6423722231513409E-003   9.5403535747117241E-003   9.4371781792527143E-003   9.3329123586921581E-003   9.2276229600901649E-003   9.1213773191319292E-003   9.0142432205115863E-003   8.9062888606527002E-003   8.7975828052897498E-003   8.6881939545729869E-003   8.5781914986043928E-003   8.4676448807626814E-003   8.3566237559349332E-003   8.2451979498659456E-003   8.1334374192290060E-003   8.0214122108824282E-003   7.9091924191939666E-003   7.7968481484118057E-003   7.6844494673319053E-003   7.5720663715311276E-003   7.4597687411018798E-003   7.3476262984688845E-003   7.2357085686115818E-003   7.1240848378512633E-003   7.0128241117093093E-003   6.9019950756309401E-003   6.7916660529151740E-003   6.6819049644733369E-003   6.5727792903239324E-003   6.4643560240339182E-003   6.3567016418313027E-003   6.2498820520281717E-003   6.1439625656975472E-003   6.0390078494692856E-003   5.9350818944475803E-003   5.8322479687962225E-003   5.7305685905175707E-003   5.6301054796140393E-003   5.5309195276577183E-003   5.4330707588679528E-003   5.3366182945021878E-003   5.2416203154905250E-003   5.1481340300739697E-003   5.0562156372432054E-003   4.9659202927610502E-003   4.8773020777039822E-003   4.7904139633536402E-003   4.7053077797376830E-003   4.6220341859988245E-003   4.5406426358429175E-003   4.4611813523180444E-003   4.3836972940848318E-003   4.3082361298128757E-003   4.2348422089751592E-003   4.1635585353720916E-003   4.0944267399460332E-003   4.0274870584248168E-003   3.9627783021129459E-003   3.9003378395350008E-003   3.8402015687011293E-003   3.7824038992824160E-003   3.7269777296458917E-003   3.6739544270070756E-003   3.6233638092678655E-003   3.5752341260514298E-003   3.5295920417112714E-003   3.4864626200078463E-003   3.4458693074328473E-003   3.4078339206523034E-003   3.3723766315885140E-003   3.3395159592916057E-003   3.3092687870778237E-003   3.2816505436450982E-003   3.2566760201609424E-003   3.2343621604067896E-003   3.2147357738534499E-003   3.1978492567761307E-003   3.1838021743137990E-003   3.1727636091614109E-003   3.1649961245915903E-003   3.1608834128716290E-003   1.2364020993490321E-002   1.2366824811880672E-002   1.2370023897518401E-002   1.2372097302755569E-002   1.2372086105705504E-002   1.2369426544386330E-002   1.2363823351180914E-002   1.2355154639115851E-002   1.2343394885715897E-002   1.2328556378101707E-002   1.2310660688570452E-002   1.2289731372970514E-002   1.2265793325971108E-002   1.2238872892370134E-002   1.2208997895150064E-002   1.2176197629262253E-002   1.2140502854353419E-002   1.2101945781245238E-002   1.2060560064158787E-002   1.2016380783777980E-002   1.1969444436918275E-002   1.1919788919531271E-002   1.1867453511357429E-002   1.1812478859793307E-002   1.1754906958838074E-002   1.1694781134837129E-002   1.1632146021195000E-002   1.1567047541184650E-002   1.1499532882827901E-002   1.1429650479706011E-002   1.1357449981045376E-002   1.1282982233468908E-002   1.1206299250391627E-002   1.1127454186455998E-002   1.1046501312342083E-002   1.0963495981480831E-002   1.0878494606897160E-002   1.0791554625485200E-002   1.0702734471153552E-002   1.0612093541913059E-002   1.0519692167503147E-002   1.0425591576308069E-002   1.0329853862942495E-002   1.0232541952592711E-002   1.0133719566917221E-002   1.0033451188835474E-002   9.9318020254428041E-003   9.8288379729548625E-003   9.7246255777114210E-003   9.6192320010294319E-003   9.5127249786333135E-003   9.4051727835324783E-003   9.2966441877507799E-003   9.1872084209720928E-003   9.0769351322762537E-003   8.9658943511126687E-003   8.8541564437454867E-003   8.7417920761055923E-003   8.6288721711217931E-003   8.5154678676435114E-003   8.4016504792319147E-003   8.2874914538624833E-003   8.1730623295567795E-003   8.0584346964586440E-003   7.9436801501424348E-003   7.8288702548617584E-003   7.7140764972939146E-003   7.5993702467145041E-003   7.4848227125137445E-003   7.3705049024433977E-003   7.2564875795306238E-003   7.1428412222168947E-003   7.0296359808828535E-003   6.9169416370040149E-003   6.8048275624331828E-003   6.6933626755188019E-003   6.5826154054480640E-003   6.4726536434294157E-003   6.3635447115436561E-003   6.2553553141227736E-003   6.1481515048902868E-003   6.0419986401201164E-003   5.9369613489787809E-003   5.8331034835125972E-003   5.7304880907797229E-003   5.6291773682513035E-003   5.5292326287491866E-003   5.4307142632605832E-003   5.3336817056186536E-003   5.2381933940668646E-003   5.1443067391998554E-003   5.0520780866676884E-003   4.9615626844479455E-003   4.8728146484518509E-003   4.7858869322177366E-003   4.7008312902964422E-003   4.6176982525690524E-003   4.5365370878935607E-003   4.4573957785539187E-003   4.3803209890728168E-003   4.3053580377147571E-003   4.2325508701725190E-003   4.1619420323912859E-003   4.0935726429195962E-003   4.0274823716789365E-003   3.9637094112755789E-003   3.9022904582663998E-003   3.8432606871803832E-003   3.7866537314422133E-003   3.7325016616968631E-003   3.6808349674855578E-003   3.6316825368779559E-003   3.5850716414319028E-003   3.5410279168636150E-003   3.4995753499852955E-003   3.4607362620228121E-003   3.4245312963809837E-003   3.3909794086077194E-003   3.3600978896686229E-003   3.3319025762268417E-003   3.3064087517526985E-003   3.2836340187154534E-003   3.2636059943008666E-003   3.2463781179585816E-003   3.2320517554288442E-003   3.2207989964803119E-003   3.2128868743360739E-003   3.2087053646044916E-003   1.2596587097212453E-002   1.2599449666890195E-002   1.2602707951248182E-002   1.2604812856626402E-002   1.2604787831319131E-002   1.2602058846678310E-002   1.2596325274686015E-002   1.2587463100006691E-002   1.2575446634013332E-002   1.2560288712374357E-002   1.2542011498950512E-002   1.2520639082349905E-002   1.2496196888581279E-002   1.2468711817364975E-002   1.2438212275276861E-002   1.2404728171956259E-002   1.2368290909096857E-002   1.2328933371382300E-002   1.2286689912025084E-002   1.2241596342949856E-002   1.2193689917418982E-002   1.2143009316572639E-002   1.2089594633493350E-002   1.2033487353252048E-002   1.1974730338522366E-002   1.1913367805213904E-002   1.1849445306206907E-002   1.1783009706860192E-002   1.1714109164938535E-002   1.1642793102797810E-002   1.1569112190041420E-002   1.1493118310014316E-002   1.1414864538611180E-002   1.1334405117231494E-002   1.1251795419880972E-002   1.1167091930626372E-002   1.1080352208974076E-002   1.0991634860744393E-002   1.0900999508581921E-002   1.0808506755767500E-002   1.0714218158202282E-002   1.0618196186284234E-002   1.0520504194436175E-002   1.0421206383641302E-002   1.0320367767138683E-002   1.0218054133950716E-002   1.0114332011815885E-002   1.0009268630977841E-002   9.9029318853215975E-003   9.7953902941408932E-003   9.6867129636321048E-003   9.5769695488198692E-003   9.4662302102923035E-003   9.3545655790194804E-003   9.2420467119075367E-003   9.1287450525693314E-003   9.0147323909211541E-003   8.9000808204511839E-003   8.7848626967276244E-003   8.6691505962435134E-003   8.5530172747174671E-003   8.4365356215990728E-003   8.3197786230290449E-003   8.2028193130217475E-003   8.0857307365334863E-003   7.9685859025923067E-003   7.8514577429796839E-003   7.7344190701338633E-003   7.6175425329082225E-003   7.5009005742288914E-003   7.3845653893510055E-003   7.2686088814745697E-003   7.1531026206912984E-003   7.0381178007655337E-003   6.9237251972315006E-003   6.8099951256756774E-003   6.6969973981986786E-003   6.5848012860252880E-003   6.4734754719330267E-003   6.3630880160936987E-003   6.2537063091863687E-003   6.1453970384990619E-003   6.0382261404012261E-003   5.9322587694596030E-003   5.8275592515568131E-003   5.7241910501950322E-003   5.6222167271635370E-003   5.5216979038305858E-003   5.4226952251369143E-003   5.3252683234522036E-003   5.2294757805223802E-003   5.1353750950316746E-003   5.0430226453426763E-003   4.9524736577729045E-003   4.8637821697292971E-003   4.7770010020313503E-003   4.6921817209520100E-003   4.6093746129761137E-003   4.5286286494565231E-003   4.4499914594891277E-003   4.3735093004812209E-003   4.2992270301727420E-003   4.2271880780576643E-003   4.1574344215544734E-003   4.0900065579424216E-003   4.0249434816908014E-003   3.9622826593212201E-003   3.9020600073309264E-003   3.8443098704760703E-003   3.7890650008911564E-003   3.7363565366047014E-003   3.6862139860862619E-003   3.6386652060403923E-003   3.5937363880322315E-003   3.5514520398023386E-003   3.5118349720084097E-003   3.4749062839917744E-003   3.4406853533718307E-003   3.4091898658800690E-003   3.3804360543506773E-003   3.3544396791815867E-003   3.3312189884722732E-003   3.3108023830810684E-003   3.2932443129663480E-003   3.2786478830400534E-003   3.2671880882476634E-003   3.2591362759025189E-003   3.2548884820352564E-003   1.2821280916094357E-002   1.2824200470274993E-002   1.2827516125973326E-002   1.2829651591906410E-002   1.2829613280339380E-002   1.2826817244058986E-002   1.2820957676232370E-002   1.2811908505834468E-002   1.2799643888673051E-002   1.2784177195439339E-002   1.2765531162449051E-002   1.2743730396211683E-002   1.2718800834413013E-002   1.2690769912965250E-002   1.2659666603203945E-002   1.2625521407347406E-002   1.2588366348998514E-002   1.2548234961372806E-002   1.2505162276969406E-002   1.2459184810034385E-002   1.2410340547639342E-002   1.2358668929664751E-002   1.2304210832984053E-002   1.2247008556109829E-002   1.2187105796606090E-002   1.2124547634519089E-002   1.2059380508940176E-002   1.1991652197741121E-002   1.1921411792455427E-002   1.1848709678556668E-002   1.1773597503484723E-002   1.1696128158397934E-002   1.1616355746644658E-002   1.1534335555273723E-002   1.1450124031904485E-002   1.1363778748431974E-002   1.1275358374950972E-002   1.1184922648480033E-002   1.1092532337867334E-002   1.0998249215823264E-002   1.0902136020298880E-002   1.0804256425195669E-002   1.0704675001766306E-002   1.0603457184522991E-002   1.0500669236008731E-002   1.0396378207632728E-002   1.0290651905507764E-002   1.0183558848272434E-002   1.0075168232870080E-002   9.9655498923557628E-003   9.8547742590697207E-003   9.7429123204442747E-003   9.6300355851927644E-003   9.5162160350057978E-003   9.4015260893114960E-003   9.2860385605197382E-003   9.1698266133452000E-003   9.0529637214605829E-003   8.9355236276101868E-003   8.8175802978029960E-003   8.6992078794276284E-003   8.5804806610501050E-003   8.4614730230953838E-003   8.3422594014413709E-003   8.2229142380769726E-003   8.1035119409173517E-003   7.9841268398451182E-003   7.8648331409694738E-003   7.7457048857798028E-003   7.6268159061702590E-003   7.5082397799477452E-003   7.3900497899111878E-003   7.2723188780403486E-003   7.1551196038789067E-003   7.0385241007192012E-003   6.9226040335139127E-003   6.8074305557526416E-003   6.6930742666551080E-003   6.5796051711465853E-003   6.4670926352268787E-003   6.3556053477214491E-003   6.2452112757938605E-003   6.1359776287708834E-003   6.0279708117558783E-003   5.9212563934677442E-003   5.8158990597732552E-003   5.7119625792989848E-003   5.6095097639915770E-003   5.5086024301606307E-003   5.4093013629505082E-003   5.3116662794686909E-003   5.2157557916643338E-003   5.1216273712872962E-003   5.0293373166658550E-003   4.9389407173481281E-003   4.8504914195993121E-003   4.7640419979907977E-003   4.6796437176527816E-003   4.5973465089556853E-003   4.5171989334577001E-003   4.4392481560753538E-003   4.3635399152536503E-003   4.2901184975785156E-003   4.2190267081768928E-003   4.1503058459563813E-003   4.0839956789203713E-003   4.0201344187647814E-003   3.9587586996523705E-003   3.8999035531591120E-003   3.8436023892433613E-003   3.7898869757906350E-003   3.7387874168909319E-003   3.6903321378312648E-003   3.6445478648909901E-003   3.6014596110461872E-003   3.5610906593476210E-003   3.5234625486599280E-003   3.4885950655983433E-003   3.4565062771230726E-003   3.4272127987423628E-003   3.4007308559184102E-003   3.3770793229149776E-003   3.3562873642097313E-003   3.3384104044539842E-003   3.3235532265671330E-003   3.3118936268916599E-003   3.3037071100370796E-003   3.2993955462493618E-003   1.3037976307132548E-002   1.3040951003557844E-002   1.3044322124335817E-002   1.3046487141961660E-002   1.3046436039851339E-002   1.3043575305542565E-002   1.3037594138522346E-002   1.3028364486734834E-002   1.3015860359373077E-002   1.3000095648604271E-002   1.2981093645850650E-002   1.2958879455284400E-002   1.2933479510505386E-002   1.2904921763753574E-002   1.2873235730755828E-002   1.2838452485843255E-002   1.2800604651742375E-002   1.2759726389284576E-002   1.2715853381699449E-002   1.2669022826841791E-002   1.2619273414992138E-002   1.2566645318627390E-002   1.2511180173853109E-002   1.2452921060083444E-002   1.2391912484060019E-002   1.2328200356738206E-002   1.2261831974270665E-002   1.2192855993452545E-002   1.2121322410550417E-002   1.2047282533789172E-002   1.1970788961956913E-002   1.1891895554401510E-002   1.1810657405085578E-002   1.1727130815892162E-002   1.1641373264004162E-002   1.1553443375089234E-002   1.1463400891592923E-002   1.1371306639128775E-002   1.1277222497166117E-002   1.1181211362933374E-002   1.1083337119183856E-002   1.0983664598389731E-002   1.0882259547603801E-002   1.0779188593168065E-002   1.0674519201109178E-002   1.0568319644588098E-002   1.0460658959130231E-002   1.0351606911405631E-002   1.0241233953775852E-002   1.0129611188941456E-002   1.0016810325986281E-002   9.9029036447496610E-003   9.7879639477528313E-003   9.6720645262613480E-003   9.5552791122940905E-003   9.4376818399383167E-003   9.3193472003532118E-003   9.2003500023288276E-003   9.0807653233287988E-003   8.9606684727984165E-003   8.8401349439716226E-003   8.7192403699065391E-003   8.5980604837907204E-003   8.4766710687095848E-003   8.3551479190518974E-003   8.2335667923073286E-003   8.1120033657602342E-003   7.9905331939952862E-003   7.8692316611415070E-003   7.7481739386689730E-003   7.6274349418855303E-003   7.5070892826296226E-003   7.3872112286100244E-003   7.2678746571481628E-003   7.1491530127611586E-003   7.0311192622805746E-003   6.9138458534193925E-003   6.7974046697905910E-003   6.6818669892776406E-003   6.5673034418701481E-003   6.4537839654882356E-003   6.3413777678086314E-003   6.2301532803591964E-003   6.1201781233617969E-003   6.0115190581145617E-003   5.9042419542324476E-003   5.7984117445603889E-003   5.6940923893422091E-003   5.5913468369940267E-003   5.4902369859773370E-003   5.3908236467649917E-003   5.2931665069229361E-003   5.1973240958174960E-003   5.1033537444801214E-003   5.0113115570728506E-003   4.9212523735938651E-003   4.8332297363302135E-003   4.7472958605154214E-003   4.6635015988851225E-003   4.5818964138027718E-003   4.5025283455847886E-003   4.4254439853225191E-003   4.3506884431569748E-003   4.2783053249510761E-003   4.2083367032200447E-003   4.1408230921257116E-003   4.0758034234982254E-003   4.0133150217400160E-003   3.9533935833304668E-003   3.8960731531317849E-003   3.8413861036389885E-003   3.7893631176818543E-003   3.7400331661084363E-003   3.6934234930872667E-003   3.6495595974773698E-003   3.6084652181026522E-003   3.5701623191040088E-003   3.5346710807624415E-003   3.5020099373777591E-003   3.4721958751639526E-003   3.4452455698877893E-003   3.4211785048013921E-003   3.4000245840468679E-003   3.3818401725936864E-003   3.3667316685169202E-003   3.3548795651195951E-003   3.3465633656540872E-003   3.3421905481265668E-003   1.3246551744144019E-002   1.3249579675638778E-002   1.3253004277225755E-002   1.3255197771770533E-002   1.3255134328892582E-002   1.3252211232567146E-002   1.3246112876029614E-002   1.3236709301582827E-002   1.3223974382889359E-002   1.3207922516371595E-002   1.3188577530546364E-002   1.3165965010926373E-002   1.3140111866263182E-002   1.3111046547294447E-002   1.3078799093506732E-002   1.3043401129794185E-002   1.3004885856636061E-002   1.2963288036400789E-002   1.2918643984358380E-002   1.2870991549576716E-002   1.2820370104955847E-002   1.2766820527517764E-002   1.2710385181585848E-002   1.2651107902249326E-002   1.2589033972460251E-002   1.2524210106575673E-002   1.2456684423511777E-002   1.2386506428920585E-002   1.2313726987713158E-002   1.2238398301174680E-002   1.2160573880633407E-002   1.2080308519221816E-002   1.1997658267505873E-002   1.1912680400655296E-002   1.1825433391830731E-002   1.1735976880510091E-002   1.1644371640249784E-002   1.1550679549044540E-002   1.1454963553249486E-002   1.1357287635475832E-002   1.1257716780215865E-002   1.1156316937123878E-002   1.1053154985867897E-002   1.0948298699459957E-002   1.0841816707139018E-002   1.0733778453583143E-002   1.0624254165595759E-002   1.0513314806764928E-002   1.0401032042293423E-002   1.0287478195179667E-002   1.0172726209285388E-002   1.0056849602959939E-002   9.9399224326747193E-003   9.8220192459114730E-003   9.7032150421696439E-003   9.5835852272602162E-003   9.4632055733830378E-003   9.3421521700667309E-003   9.2205013876840436E-003   9.0983298255805645E-003   8.9757142729115225E-003   8.8527316632613651E-003   8.7294590269352268E-003   8.6059734504732588E-003   8.4823520277309550E-003   8.3586718171184127E-003   8.2350097968008351E-003   8.1114428164582586E-003   7.9880475563537667E-003   7.8649004798696798E-003   7.7420777871476804E-003   7.6196553745023488E-003   7.4977087843760698E-003   7.3763131650782937E-003   7.2555432235324041E-003   7.1354731824497253E-003   7.0161767351508142E-003   6.8977270031346238E-003   6.7801964919555480E-003   6.6636570463993183E-003   6.5481798125430202E-003   6.4338351881144396E-003   6.3206927882036024E-003   6.2088213967049222E-003   6.0982889305600807E-003   5.9891623957129547E-003   5.8815078490943307E-003   5.7753903565789244E-003   5.6708739571773303E-003   5.5680216206562272E-003   5.4668952142071237E-003   5.3675554613686338E-003   5.2700619056496867E-003   5.1744728790087957E-003   5.0808454604907016E-003   4.9892354468709377E-003   4.8996973156590073E-003   4.8122841939493011E-003   4.7270478254763659E-003   4.6440385395545292E-003   4.5633052213598368E-003   4.4848952795307206E-003   4.4088546225470315E-003   4.3352276247062838E-003   4.2640571041875353E-003   4.1953842942547559E-003   4.1292488196500998E-003   4.0656886716718410E-003   4.0047401850439313E-003   3.9464380160492141E-003   3.8908151224599785E-003   3.8379027405154864E-003   3.7877303692395725E-003   3.7403257500520648E-003   3.6957148505667448E-003   3.6539218484856195E-003   3.6149691168674836E-003   3.5788772147866132E-003   3.5456649318285072E-003   3.5153496109425197E-003   3.4879483626815144E-003   3.4634812624964040E-003   3.4419789287488678E-003   3.4234986318741889E-003   3.4081483216967245E-003   3.3961110827724350E-003   3.3876702567725570E-003   3.3832387014867127E-003   1.3446890413878698E-002   1.3449969599223732E-002   1.3453445623484828E-002   1.3455666454387338E-002   1.3455591076966478E-002   1.3452607936498273E-002   1.3446396812214156E-002   1.3436825917704232E-002   1.3423868998525323E-002   1.3407540942221519E-002   1.3387866093641287E-002   1.3364870500760406E-002   1.3338581530432103E-002   1.3309028111325505E-002   1.3276240786579185E-002   1.3240251710503803E-002   1.3201094637044442E-002   1.3158804909907174E-002   1.3113419447164820E-002   1.3064976728349609E-002   1.3013516779345258E-002   1.2959081154257257E-002   1.2901712919794250E-002   1.2841456634402615E-002   1.2778358330677753E-002   1.2712465490527514E-002   1.2643827028301802E-002   1.2572493262785089E-002   1.2498515895339235E-002   1.2421947985228554E-002   1.2342843920030266E-002   1.2261259394236501E-002   1.2177251373237108E-002   1.2090878071947309E-002   1.2002198918709017E-002   1.1911274528269677E-002   1.1818166667405983E-002   1.1722938223128421E-002   1.1625653169386130E-002   1.1526376532457139E-002   1.1425174354985745E-002   1.1322113661518252E-002   1.1217262421459706E-002   1.1110689510082317E-002   1.1002464672867918E-002   1.0892658485936124E-002   1.0781342315782538E-002   1.0668588280844882E-002   1.0554469210314221E-002   1.0439058603659401E-002   1.0322430587534792E-002   1.0204659876458688E-002   1.0085821727495337E-002   9.9659918997662689E-003   9.8452466093499336E-003   9.7236624875731148E-003   9.6013165336559236E-003   9.4782860756227882E-003   9.3546487196369821E-003   9.2304823103115941E-003   9.1058648828081790E-003   8.9808746177141574E-003   8.8555897969217201E-003   8.7300887567715868E-003   8.6044498431078753E-003   8.4787513649849100E-003   8.3530715491181851E-003   8.2274884941330173E-003   8.1020801250070718E-003   7.9769241449968442E-003   7.8520979948540209E-003   7.7276788007736019E-003   7.6037433352283967E-003   7.4803679661827605E-003   7.3576286152724074E-003   7.2356007124453198E-003   7.1143591497289937E-003   6.9939782382665294E-003   6.8745316630017816E-003   6.7560924410444145E-003   6.6387328736944029E-003   6.5225245100877793E-003   6.4075380969049467E-003   6.2938435427303818E-003   6.1815098719115447E-003   6.0706051854890475E-003   5.9611966184048848E-003   5.8533503034442214E-003   5.7471313245687217E-003   5.6426036862600726E-003   5.5398302670590649E-003   5.4388727876236165E-003   5.3397917711876242E-003   5.2426465063503958E-003   5.1474950134603736E-003   5.0543940071871296E-003   4.9633988649939453E-003   4.8745635908768459E-003   4.7879407852535472E-003   4.7035816115325035E-003   4.6215357650177258E-003   4.5418514451343317E-003   4.4645753218909845E-003   4.3897525128647197E-003   4.3174265513594157E-003   4.2476393629052311E-003   4.1804312374584818E-003   4.1158408070773311E-003   4.0539050210334215E-003   3.9946591240945795E-003   3.9381366336218027E-003   3.8843693212129993E-003   3.8333871915913753E-003   3.7852184646656739E-003   3.7398895584049852E-003   3.6974250723753599E-003   3.6578477726302294E-003   3.6211785831781196E-003   3.5874366337319552E-003   3.5566396107358234E-003   3.5288050466548149E-003   3.5039535864945237E-003   3.4821165405435894E-003   3.4633520473371093E-003   3.4477695452436175E-003   3.4355546026533790E-003   3.4269942389819619E-003   3.4225064600759136E-003   1.3638880269123521E-002   1.3642008667477445E-002   1.3645533982758251E-002   1.3647780947690147E-002   1.3647693998262267E-002   1.3644653114639027E-002   1.3638333655495827E-002   1.3628602083288310E-002   1.3615432026519714E-002   1.3598838844090078E-002   1.3578847379727477E-002   1.3555484124745609E-002   1.3528776885361693E-002   1.3498755048122368E-002   1.3465449639387117E-002   1.3428893320407864E-002   1.3389120377617969E-002   1.3346166709734431E-002   1.3300069814404236E-002   1.3250868775894320E-002   1.3198604244581968E-002   1.3143318426673933E-002   1.3085055059885553E-002   1.3023859398501925E-002   1.2959778190839266E-002   1.2892859660112332E-002   1.2823153479128990E-002   1.2750710748444583E-002   1.2675583972802884E-002   1.2597827031232800E-002   1.2517495157541858E-002   1.2434644903115077E-002   1.2349334119031830E-002   1.2261621915800491E-002   1.2171568642111441E-002   1.2079235845627201E-002   1.1984686246979015E-002   1.1887983701849458E-002   1.1789193169589041E-002   1.1688380677128296E-002   1.1585613284049057E-002   1.1480959045441053E-002   1.1374486974547682E-002   1.1266267006564523E-002   1.1156369957936729E-002   1.1044867488001764E-002   1.0931832059824342E-002   1.0817336898103491E-002   1.0701455949693628E-002   1.0584263841188435E-002   1.0465835836721393E-002   1.0346247795843866E-002   1.0225576130159342E-002   1.0103897759526970E-002   9.9812900687096251E-003   9.8578308624077682E-003   9.7335983217995969E-003   9.6086709574610407E-003   9.4831275666555359E-003   9.3570471856192772E-003   9.2305090452825256E-003   9.1035925243600213E-003   8.9763771043396556E-003   8.8489423214141438E-003   8.7213677223240693E-003   8.5937328162809801E-003   8.4661170283736042E-003   8.3385996554330433E-003   8.2112598148815497E-003   8.0841764046287595E-003   7.9574280497901884E-003   7.8310930618275681E-003   7.7052493891492380E-003   7.5799745728273304E-003   7.4553457000254980E-003   7.3314393575121678E-003   7.2083315886002780E-003   7.0860978453263779E-003   6.9648129459951580E-003   6.8445510287181432E-003   6.7253855096010284E-003   6.6073890351340259E-003   6.4906334443339542E-003   6.3751897205273911E-003   6.2611279530836728E-003   6.1485172917738473E-003   6.0374259101813044E-003   5.9279209579589653E-003   5.8200685296891652E-003   5.7139336148315512E-003   5.6095800689603403E-003   5.5070705666555864E-003   5.4064665699295467E-003   5.3078282877832839E-003   5.2112146415095595E-003   5.1166832289806508E-003   5.0242902887298324E-003   4.9340906684944286E-003   4.8461377887697166E-003   4.7604836134931272E-003   4.6771786171191099E-003   4.5962717536588982E-003   4.5178104292630528E-003   4.4418404702909475E-003   4.3684060980800077E-003   4.2975499006058238E-003   4.2293128081918874E-003   4.1637340665037215E-003   4.1008512145196963E-003   4.0407000601822562E-003   3.9833146601770397E-003   3.9287272975203069E-003   3.8769684626732692E-003   3.8280668345455071E-003   3.7820492631006064E-003   3.7389407524200391E-003   3.6987644453824742E-003   3.6615416159132552E-003   3.6272917202004873E-003   3.5960327757865729E-003   3.5677827184887323E-003   3.5425627463994136E-003   3.5204048333469240E-003   3.5013679507107098E-003   3.4855629604471638E-003   3.4731778071842578E-003   3.4645030246210906E-003   3.4599615382744364E-003   1.3822414122416582E-002   1.3825589624096746E-002   1.3829162029762365E-002   1.3831433864909704E-002   1.3831335665014155E-002   1.3828239321576175E-002   1.3821815970417206E-002   1.3811930402560013E-002   1.3798556135936946E-002   1.3781708986571939E-002   1.3761414274225614E-002   1.3737698916347241E-002   1.3710591137918837E-002   1.3680120765133363E-002   1.3646319285745889E-002   1.3609219846136500E-002   1.3568857241508470E-002   1.3525267901989935E-002   1.3478489881256328E-002   1.3428562837735081E-002   1.3375528025725503E-002   1.3319428268714462E-002   1.3260307950775818E-002   1.3198212990076064E-002   1.3133190822346319E-002   1.3065290376226613E-002   1.2994562052916048E-002   1.2921057701781091E-002   1.2844830592694145E-002   1.2765935395575023E-002   1.2684428145571358E-002   1.2600366224080561E-002   1.2513808320082753E-002   1.2424814409420448E-002   1.2333445715240754E-002   1.2239764683713794E-002   1.2143834944252363E-002   1.2045721281831179E-002   1.1945489598564674E-002   1.1843206879345147E-002   1.1738941156546723E-002   1.1632761471709219E-002   1.1524737839184951E-002   1.1414941206631779E-002   1.1303443415686620E-002   1.1190317164400110E-002   1.1075635962958075E-002   1.0959474097368971E-002   1.0841906583140382E-002   1.0723009126066940E-002   1.0602858079394983E-002   1.0481530398679828E-002   1.0359103600202646E-002   1.0235655715677416E-002   1.0111265247962742E-002   9.9860111265300811E-003   9.8599726609743810E-003   9.7332294974826761E-003   9.6058615707075301E-003   9.4779490590559956E-003   9.3495723382303608E-003   9.2208119332681526E-003   9.0917484738037846E-003   8.9624626458414680E-003   8.8330351443225152E-003   8.7035466278129747E-003   8.5740776699697319E-003   8.4447087114394859E-003   8.3155200162722265E-003   8.1865916195879157E-003   8.0580032857863332E-003   7.9298344577922869E-003   7.8021642117594159E-003   7.6750712105640301E-003   7.5486336563041906E-003   7.4229292457498458E-003   7.2980351216303668E-003   7.1740278307320937E-003   7.0509832738305800E-003   6.9289766646335182E-003   6.8080824825612618E-003   6.6883744303062598E-003   6.5699253875605157E-003   6.4528073698470467E-003   6.3370914830210845E-003   6.2228478851550917E-003   6.1101457376071810E-003   5.9990531721718365E-003   5.8896372412341469E-003   5.7819638865712619E-003   5.6760978910259108E-003   5.5721028476498902E-003   5.4700411148699279E-003   5.3699737835138928E-003   5.2719606375313810E-003   5.1760601188530486E-003   5.0823292929700337E-003   4.9908238113409720E-003   4.9015978832145923E-003   4.8147042371421978E-003   4.7301940929423136E-003   4.6481171293412948E-003   4.5685214533471852E-003   4.4914535725360805E-003   4.4169583659060263E-003   4.3450790566575970E-003   4.2758571858135253E-003   4.2093325878129750E-003   4.1455433652789475E-003   4.0845258664371498E-003   4.0263146624274215E-003   3.9709425266474807E-003   3.9184404141369145E-003   3.8688374432782058E-003   3.8221608771930038E-003   3.7784361069072014E-003   3.7376866367601624E-003   3.6999340743606446E-003   3.6651981897323216E-003   3.6334973155409678E-003   3.6048497783742750E-003   3.5792773048570203E-003   3.5568125084095570E-003   3.5375151551648720E-003   3.5214974659660281E-003   3.5089496521988339E-003   3.5001655989453928E-003   3.4955729155995985E-003   1.3997389695312834E-002   1.4000610133596325E-002   1.4004227360908228E-002   1.4006522744654748E-002   1.4006413574943699E-002   1.4003264038198293E-002   1.3996741247487732E-002   1.3986708401372949E-002   1.3973138917655947E-002   1.3956049048246322E-002   1.3935464571588785E-002   1.3911412809592405E-002   1.3883922388960301E-002   1.3853023553704213E-002   1.3818748231816613E-002   1.3781130033906130E-002   1.3740204239472309E-002   1.3696007786752951E-002   1.3648579256877347E-002   1.3597958862861081E-002   1.3544188425839376E-002   1.3487311368031496E-002   1.3427372683896599E-002   1.3364418928443644E-002   1.3298498190434160E-002   1.3229660075208538E-002   1.3157955678258726E-002   1.3083437561149935E-002   1.3006159729225919E-002   1.2926177600517397E-002   1.2843547983376613E-002   1.2758329042794503E-002   1.2670580276028076E-002   1.2580362477618512E-002   1.2487737711970093E-002   1.2392769277023485E-002   1.2295521675420584E-002   1.2196060575995760E-002   1.2094452781065690E-002   1.1990766191854241E-002   1.1885069767908374E-002   1.1777433494020495E-002   1.1667928338900846E-002   1.1556626217133381E-002   1.1443599951351469E-002   1.1328923227801546E-002   1.1212670560737104E-002   1.1094917244943048E-002   1.0975739319244893E-002   1.0855213519941898E-002   1.0733417238375842E-002   1.0610428478123102E-002   1.0486325809866359E-002   1.0361188326699522E-002   1.0235095599580302E-002   1.0108127630573727E-002   9.9803648094323738E-003   9.8518878638171048E-003   9.7227778161468048E-003   9.5931159353232764E-003   9.4629836885035401E-003   9.3324626978400493E-003   9.2016346875901101E-003   9.0705814413023500E-003   8.9393847524640024E-003   8.8081263751560723E-003   8.6768879793323594E-003   8.5457511008975584E-003   8.4147970940067762E-003   8.2841070850056125E-003   8.1537619220016927E-003   8.0238421302646495E-003   7.8944278621855130E-003   7.7655988519003821E-003   7.6374343672592770E-003   7.5100131622609090E-003   7.3834134334082313E-003   7.2577127676863862E-003   7.1329881043364352E-003   7.0093156815426161E-003   6.8867709960401813E-003   6.7654287558185922E-003   6.6453628374280316E-003   6.5266462391528612E-003   6.4093510423932354E-003   6.2935483602613029E-003   6.1793083067898658E-003   6.0666999416394973E-003   5.9557912413506220E-003   5.8466490484952172E-003   5.7393390386921705E-003   5.6339256761449852E-003   5.5304721791565037E-003   5.4290404785255764E-003   5.3296911825105597E-003   5.2324835397571656E-003   5.1374754024585967E-003   5.0447231951241400E-003   4.9542818742137062E-003   4.8662049014857045E-003   4.7805442079657534E-003   4.6973501631757120E-003   4.6166715453441476E-003   4.5385555112279763E-003   4.4630475671615932E-003   4.3901915433214311E-003   4.3200295643265885E-003   4.2526020263141673E-003   4.1879475697880753E-003   4.1261030587196323E-003   4.0671035556504309E-003   4.0109823019680579E-003   3.9577706963569992E-003   3.9074982766021948E-003   3.8601926997918201E-003   3.8158797274473466E-003   3.7745832071243157E-003   3.7363250669221193E-003   3.7011253749549278E-003   3.6690027668457303E-003   3.6399759408491938E-003   3.6140671336455377E-003   3.5913095682829632E-003   3.5717637701219163E-003   3.5555432520144592E-003   3.5428403828705046E-003   3.5339522332419326E-003   3.5293108660413575E-003   1.4163709699585136E-002   1.4166972845777948E-002   1.4170632561983920E-002   1.4172950115972971E-002   1.4172830218456944E-002   1.4169629738326472E-002   1.4163011968080119E-002   1.4152838595917427E-002   1.4139082945981096E-002   1.4121761689767975E-002   1.4100901040301039E-002   1.4076528707059777E-002   1.4048673697158343E-002   1.4017366652910423E-002   1.3982639922301088E-002   1.3944527555352582E-002   1.3903065293765504E-002   1.3858290558662612E-002   1.3810242435867592E-002   1.3758961658969837E-002   1.3704490598791086E-002   1.3646873237201929E-002   1.3586155156998347E-002   1.3522383514192438E-002   1.3455607023814542E-002   1.3385875931612334E-002   1.3313241994202252E-002   1.3237758454162640E-002   1.3159480012622238E-002   1.3078462803964963E-002   1.2994764368009171E-002   1.2908443620750498E-002   1.2819560824295029E-002   1.2728177556730169E-002   1.2634356679322889E-002   1.2538162305371581E-002   1.2439659764103828E-002   1.2338915568505138E-002   1.2235997379383357E-002   1.2130973966484548E-002   1.2023915175960020E-002   1.1914891888092027E-002   1.1803975981182768E-002   1.1691240291681781E-002   1.1576758572844348E-002   1.1460605456306283E-002   1.1342856407279112E-002   1.1223587686702841E-002   1.1102876303696219E-002   1.0980799976561928E-002   1.0857437086047084E-002   1.0732866632993499E-002   1.0607168191917649E-002   1.0480421866840950E-002   1.0352708245420394E-002   1.0224108352398842E-002   1.0094703603175048E-002   9.9645757580680561E-003   9.8338068740354834E-003   9.7024792573718321E-003   9.5706754177701525E-003   9.4384780172906968E-003   9.3059698265446078E-003   9.1732336731019382E-003   9.0403523942999553E-003   8.9074087904739974E-003   8.7744855742392380E-003   8.6416653232628537E-003   8.5090304322806010E-003   8.3766630637041456E-003   8.2446451001295662E-003   8.1130580958930221E-003   7.9819832292121057E-003   7.8515012536118783E-003   7.7216924511889218E-003   7.5926365853498656E-003   7.4644128510615165E-003   7.3370998330217485E-003   7.2107754520092660E-003   7.0855169259163020E-003   6.9614007183430027E-003   6.8385024971716890E-003   6.7168970843309861E-003   6.5966584190970956E-003   6.4778595039337028E-003   6.3605723723295093E-003   6.2448680328694994E-003   6.1308164409596411E-003   6.0184864430831708E-003   5.9079457467084151E-003   5.7992608726156747E-003   5.6924971188515305E-003   5.5877185187412082E-003   5.4849878049228473E-003   5.3843663705920586E-003   5.2859142310573148E-003   5.1896899912245165E-003   5.0957508050034073E-003   5.0041523472712790E-003   4.9149487747284781E-003   4.8281926953663845E-003   4.7439351376198091E-003   4.6622255175476079E-003   4.5831116103666192E-003   4.5066395214228838E-003   4.4328536559505305E-003   4.3617966964770716E-003   4.2935095717190341E-003   4.2280314369031458E-003   4.1653996448280384E-003   4.1056497271085846E-003   4.0488153697439411E-003   3.9949283947446346E-003   3.9440187375460178E-003   3.8961144325316277E-003   3.8512415913029563E-003   3.8094243910262726E-003   3.7706850627554078E-003   3.7350439590647655E-003   3.7025200042525297E-003   3.6731322524816701E-003   3.6469034258120869E-003   3.6238673320151960E-003   3.6040852145722280E-003   3.5876718146103381E-003   3.5748215461265942E-003   3.5658345001797209E-003   3.5611469552221942E-003   1.4321281887158088E-002   1.4324585459375316E-002   1.4328285269326613E-002   1.4330623561732869E-002   1.4330493140719769E-002   1.4327243950430280E-002   1.4320535668425949E-002   1.4310228553787496E-002   1.4296295845454221E-002   1.4278754613626932E-002   1.4257631486590094E-002   1.4232954539708853E-002   1.4204753142337490E-002   1.4173058314006060E-002   1.4137902800386959E-002   1.4099321069038662E-002   1.4057349300713007E-002   1.4012025373397630E-002   1.3963388849899561E-002   1.3911480964305056E-002   1.3856344599548320E-002   1.3798024277377419E-002   1.3736566131476780E-002   1.3672017894472366E-002   1.3604428869716245E-002   1.3533849914552976E-002   1.3460333412467884E-002   1.3383933250314839E-002   1.3304704791123667E-002   1.3222704849157552E-002   1.3137991658308423E-002   1.3050624845898140E-002   1.2960665401935578E-002   1.2868175646096436E-002   1.2773219198248364E-002   1.2675860942668205E-002   1.2576166996305538E-002   1.2474204672169753E-002   1.2370042443480889E-002   1.2263749908818733E-002   1.2155397751886343E-002   1.2045057704943352E-002   1.1932802509705631E-002   1.1818705876389224E-002   1.1702842443817696E-002   1.1585287738209715E-002   1.1466118130946668E-002   1.1345410795532584E-002   1.1223243666073524E-002   1.1099695391059206E-002   1.0974845291218061E-002   1.0848773313615445E-002   1.0721559985755580E-002   1.0593286371883837E-002   1.0464034023558388E-002   1.0333884936867099E-002   1.0202921501828499E-002   1.0071226457654014E-002   9.9388828435138521E-003   9.8059739519551214E-003   9.6725832791810240E-003   9.5387944788470624E-003   9.4046913109987751E-003   9.2703575954130035E-003   9.1358771622296886E-003   9.0013338023280931E-003   8.8668112189873582E-003   8.7323929798762967E-003   8.5981624661058687E-003   8.4642028244782813E-003   8.3305969195356933E-003   8.1974272821558336E-003   8.0647760642201388E-003   7.9327249878404643E-003   7.8013552981071044E-003   7.6707477140763730E-003   7.5409823833646056E-003   7.4121388310527392E-003   7.2842959168662735E-003   7.1575317842882957E-003   7.0319238171251131E-003   6.9075485904821488E-003   6.7844818306176946E-003   6.6627983618497144E-003   6.5425720699753276E-003   6.4238758517201622E-003   6.3067815773308611E-003   6.1913600397166535E-003   6.0776809218893446E-003   5.9658127455572418E-003   5.8558228373273569E-003   5.7477772841303953E-003   5.6417408958373549E-003   5.5377771650560736E-003   5.4359482284636329E-003   5.3363148327104648E-003   5.2389362923605520E-003   5.1438704603718743E-003   5.0511736873973812E-003   4.9609007920269899E-003   4.8731050259007425E-003   4.7878380414858313E-003   4.7051498614229248E-003   4.6250888476464525E-003   4.5477016718787899E-003   4.4730332896285030E-003   4.4011269083626403E-003   4.3320239667876126E-003   4.2657641039394734E-003   4.2023851400620482E-003   4.1419230502569571E-003   4.0844119439912285E-003   4.0298840425807558E-003   3.9783696623698628E-003   3.9298971919488612E-003   3.8844930791803178E-003   3.8421818100274341E-003   3.8029859056719073E-003   3.7669259887418982E-003   3.7340212565701303E-003   3.7042911023900116E-003   3.6777587118331789E-003   3.6544584458030882E-003   3.6344522313906946E-003   3.6178559682011335E-003   3.6048660051038461E-003   3.5957852855937333E-003   3.5910540709666039E-003   1.4470019120585098E-002   1.4473360780575151E-002   1.4477098230567864E-002   1.4479455777757888E-002   1.4479315001482251E-002   1.4476019318308775E-002   1.4469224998208352E-002   1.4458790953902234E-002   1.4444690346802069E-002   1.4426940626262597E-002   1.4405568812488889E-002   1.4380603328297381E-002   1.4352073884050354E-002   1.4320011857138493E-002   1.4284450367551105E-002   1.4245424279786478E-002   1.4202970186867336E-002   1.4157126400226816E-002   1.4107932935873535E-002   1.4055431494211179E-002   1.3999665450888932E-002   1.3940679830432456E-002   1.3878521294018897E-002   1.3813238113322135E-002   1.3744880153537253E-002   1.3673498846462961E-002   1.3599147169948145E-002   1.3521879619790456E-002   1.3441752186295508E-002   1.3358822323615183E-002   1.3273148924590528E-002   1.3184792289611114E-002   1.3093814094797873E-002   1.3000277363952928E-002   1.2904246432075772E-002   1.2805786915021211E-002   1.2704965672636903E-002   1.2601850775312506E-002   1.2496511466317750E-002   1.2389018125533946E-002   1.2279442231000193E-002   1.2167856320901005E-002   1.2054333952373653E-002   1.1938949663055642E-002   1.1821778929394178E-002   1.1702898123551964E-002   1.1582384474171870E-002   1.1460316019271666E-002   1.1336771566077153E-002   1.1211830644498932E-002   1.1085573464059306E-002   1.0958080866126707E-002   1.0829434281520167E-002   1.0699715680526856E-002   1.0569007529685204E-002   1.0437392740918761E-002   1.0304954628295643E-002   1.0171776855901787E-002   1.0037943393371024E-002   9.9035384648282210E-003   9.7686465017569890E-003   9.6333520932322114E-003   9.4977399377593752E-003   9.3618947930717844E-003   9.2259014273930740E-003   9.0898445701802222E-003   8.9538088623590528E-003   8.8178788062967250E-003   8.6821387174488285E-003   8.5466726745977578E-003   8.4115644691064029E-003   8.2768975587254739E-003   8.1427550144479166E-003   8.0092194748286744E-003   7.8763730960043493E-003   7.7442975030729555E-003   7.6130737415399385E-003   7.4827822307974579E-003   7.3535027140450293E-003   7.2253142132119308E-003   7.0982949809737239E-003   6.9725224552622811E-003   6.8480732103242403E-003   6.7250229153515972E-003   6.6034462859719811E-003   6.4834170417633896E-003   6.3650078596094728E-003   6.2482903352475139E-003   6.1333349332774456E-003   6.0202109525889225E-003   5.9089864786953661E-003   5.7997283468791960E-003   5.6925021000132636E-003   5.5873719497288865E-003   5.4844007390459915E-003   5.3836499015371964E-003   5.2851794286087883E-003   5.1890478288313668E-003   5.0953120968637577E-003   5.0040276757844504E-003   4.9152484259804285E-003   4.8290265901912433E-003   4.7454127649950717E-003   4.6644558668734737E-003   4.5862031060474595E-003   4.5106999536762005E-003   4.4379901190944593E-003   4.3681155181122810E-003   4.3011162525745661E-003   4.2370305817794884E-003   4.1758949012166702E-003   4.1177437195593636E-003   4.0626096390232735E-003   4.0105233321648948E-003   3.9615135267506707E-003   3.9156069841800867E-003   3.8728284872417418E-003   3.8332008284917007E-003   3.7967448864256181E-003   3.7634801178073052E-003   3.7334262369063120E-003   3.7066068684518672E-003   3.6830568991290669E-003   3.6628388982178350E-003   3.6460698586624485E-003   3.6329479504113027E-003   3.6237788022051576E-003   3.6190064187239246E-003   1.4609839419779114E-002   1.4613216779962857E-002   1.4616989360053956E-002   1.4619364629403497E-002   1.4619213631634431E-002   1.4615873656986023E-002   1.4608997777602717E-002   1.4598443643810688E-002   1.4584184346272622E-002   1.4566237692525408E-002   1.4544631073391323E-002   1.4519393237627076E-002   1.4490554218287599E-002   1.4458145727284988E-002   1.4422201240793520E-002   1.4382755992476515E-002   1.4339846966839209E-002   1.4293512883132409E-002   1.4243794180404667E-002   1.4190733005600586E-002   1.4134373190298422E-002   1.4074760239255357E-002   1.4011941304875819E-002   1.3945965171518582E-002   1.3876882229327370E-002   1.3804744454744000E-002   1.3729605382875265E-002   1.3651520085447122E-002   1.3570545140839885E-002   1.3486738609493898E-002   1.3400160003061878E-002   1.3310870255219043E-002   1.3218931691421520E-002   1.3124407995706910E-002   1.3027364179555578E-002   1.2927866545654698E-002   1.2825982656243684E-002   1.2721781293920265E-002   1.2615332428102588E-002   1.2506707175007459E-002   1.2395977761177179E-002   1.2283217483003650E-002   1.2168500667886939E-002   1.2051902632528311E-002   1.1933499641826772E-002   1.1813368867620133E-002   1.1691588342918224E-002   1.1568236923441055E-002   1.1443394237788396E-002   1.1317140647075563E-002   1.1189557197492428E-002   1.1060725575070096E-002   1.0930728060047579E-002   1.0799647478418106E-002   1.0667567156246505E-002   1.0534570872464372E-002   1.0400742808197500E-002   1.0266167502289092E-002   1.0130929799017224E-002   9.9951148016954594E-003   9.8588078227250797E-003   9.7220943337258947E-003   9.5850599163437022E-003   9.4477902130639668E-003   9.3103708767870996E-003   9.1728875206720656E-003   9.0354256687940199E-003   8.8980707061847020E-003   8.7609078281072478E-003   8.6240219908775007E-003   8.4874978616703289E-003   8.3514197683467462E-003   8.2158716510109808E-003   8.0809370116791263E-003   7.9466988640932018E-003   7.8132396875641164E-003   7.6806413749691549E-003   7.5489851859437407E-003   7.4183516994126841E-003   7.2888207640018632E-003   7.1604714519863943E-003   7.0333820113164247E-003   6.9076298207222664E-003   6.7832913415469265E-003   6.6604420740140613E-003   6.5391565098873727E-003   6.4195080924939474E-003   6.3015691660132378E-003   6.1854109398028490E-003   6.0711034391232321E-003   5.9587154685924737E-003   5.8483145665763625E-003   5.7399669677377363E-003   5.6337375623322361E-003   5.5296898560234509E-003   5.4278859339248753E-003   5.3283864213007348E-003   5.2312504487625200E-003   5.1365356144285335E-003   5.0442979517381636E-003   4.9545918931610533E-003   4.8674702406293902E-003   4.7829841283820729E-003   4.7011829988770071E-003   4.6221145655037099E-003   4.5458247902455118E-003   4.4723578506598582E-003   4.4017561169936159E-003   4.3340601227518372E-003   4.2693085433485600E-003   4.2075381699910319E-003   4.1487838888880080E-003   4.0930786579190248E-003   4.0404534888359711E-003   3.9909374259103902E-003   3.9445575296164770E-003   3.9013388584980824E-003   3.8613044636224281E-003   3.8244754636246325E-003   3.7908715603053866E-003   3.7605127704160579E-003   3.7334231341533686E-003   3.7096380330264855E-003   3.6892206405456651E-003   3.6722889745745002E-003   3.6590429129397251E-003   3.6497906003706837E-003   3.6449795494977733E-003   1.4740666019331439E-002   1.4744076645364590E-002   1.4747881792331885E-002   1.4750273204880315E-002   1.4750112086316380E-002   1.4746730006099718E-002   1.4739777050457259E-002   1.4729109691751230E-002   1.4714700956503846E-002   1.4696568989983616E-002   1.4674741529787205E-002   1.4649247631547180E-002   1.4620117629074669E-002   1.4587383550426436E-002   1.4551079201229555E-002   1.4511240166560579E-002   1.4467903794356030E-002   1.4421109186665171E-002   1.4370897182125808E-002   1.4317310340521194E-002   1.4260392927619048E-002   1.4200190892546427E-002   1.4136751853862095E-002   1.4070125071771411E-002   1.4000361433038289E-002   1.3927513421121418E-002   1.3851635097308579E-002   1.3772782070387901E-002   1.3691011473159209E-002   1.3606381932811551E-002   1.3518953542043910E-002   1.3428787829372180E-002   1.3335947727947883E-002   1.3240497543272556E-002   1.3142502918702836E-002   1.3042030805124338E-002   1.2939149419844420E-002   1.2833928216476831E-002   1.2726437843980698E-002   1.2616750110455210E-002   1.2504937944491257E-002   1.2391075354473868E-002   1.2275237389732241E-002   1.2157500098185337E-002   1.2037940485392196E-002   1.1916636470922226E-002   1.1793666847519479E-002   1.1669111232693374E-002   1.1543050029474700E-002   1.1415564377747267E-002   1.1286736108772899E-002   1.1156647702022071E-002   1.1025382233102565E-002   1.0893023332402357E-002   1.0759655133600166E-002   1.0625362225981289E-002   1.0490229607956092E-002   1.0354342636573727E-002   1.0217786978452825E-002   1.0080648561997668E-002   9.9430135251961926E-003   9.8049681683369527E-003   9.6665989027335530E-003   9.5279922004909701E-003   9.3892345440094449E-003   9.2504123770010133E-003   9.1116120523149630E-003   8.9729197823841533E-003   8.8344215889967909E-003   8.6962032513656362E-003   8.5583502590254046E-003   8.4209477568432667E-003   8.2840805001175993E-003   8.1478327999767453E-003   8.0122884779973147E-003   7.8775308119847925E-003   7.7436424916575153E-003   7.6107055662089640E-003   7.4788013966950173E-003   7.3480106088782970E-003   7.2184130435233862E-003   7.0900877106461480E-003   6.9631127413790073E-003   6.8375653422471094E-003   6.7135217482219289E-003   6.5910571795023687E-003   6.4702457923714041E-003   6.3511606407680721E-003   6.2338736265334649E-003   6.1184554618614051E-003   6.0049756217442074E-003   5.8935023077196225E-003   5.7841024026472621E-003   5.6768414321916316E-003   5.5717835266483329E-003   5.4689913804432944E-003   5.3685262151267066E-003   5.2704477428047736E-003   5.1748141306835471E-003   5.0816819642531541E-003   4.9911062154597841E-003   4.9031402061963103E-003   4.8178355814202933E-003   4.7352422707634401E-003   4.6554084657239869E-003   4.5783805842805059E-003   4.5042032469680970E-003   4.4329192467846279E-003   4.3645695261036455E-003   4.2991931480367285E-003   4.2368272764757853E-003   4.1775071504024930E-003   4.1212660637189313E-003   4.0681353446547219E-003   4.0181443355014612E-003   3.9713203759017546E-003   3.9276887853069153E-003   3.8872728555988112E-003   3.8500939320431637E-003   3.8161719449273379E-003   3.7855271970149151E-003   3.7581841177882769E-003   3.7341785534520389E-003   3.7135742422353957E-003   3.6964901584481957E-003   3.6831277740421164E-003   3.6737975798978306E-003   3.6689503571383786E-003   1.4862427423684821E-002   1.4865868831322793E-002   1.4869703932652856E-002   1.4872109865166183E-002   1.4871938695005693E-002   1.4868516680163868E-002   1.4861491134545712E-002   1.4850717437349559E-002   1.4836168558604701E-002   1.4817862958283357E-002   1.4795828698634383E-002   1.4770095120672067E-002   1.4740692839691927E-002   1.4707654176982610E-002   1.4671013248932607E-002   1.4630805963304017E-002   1.4587070011543357E-002   1.4539844850332551E-002   1.4489171691083547E-002   1.4435093481336536E-002   1.4377654887763103E-002   1.4316902279533306E-002   1.4252883703764208E-002   1.4185648871366863E-002   1.4115249126676388E-002   1.4041737431449763E-002   1.3965168333833822E-002   1.3885597947118855E-002   1.3803083919942727E-002   1.3717685408590585E-002   1.3629463048901780E-002   1.3538478924321640E-002   1.3444796535661774E-002   1.3348480766973869E-002   1.3249597855580886E-002   1.3148215351311943E-002   1.3044402089305684E-002   1.2938228145869923E-002   1.2829764805986410E-002   1.2719084523714286E-002   1.2606260882156162E-002   1.2491368555701265E-002   1.2374483266877734E-002   1.2255681747324276E-002   1.2135041693162929E-002   1.2012641724724993E-002   1.1888561338955328E-002   1.1762880871021453E-002   1.1635681443026014E-002   1.1507044922625276E-002   1.1377053876773291E-002   1.1245791521216297E-002   1.1113341679980571E-002   1.0979788730733048E-002   1.0845217561394671E-002   1.0709713520642566E-002   1.0573362367954059E-002   1.0436250224924892E-002   1.0298463527040114E-002   1.0160088971388648E-002   1.0021213469284168E-002   9.8819240939970743E-003   9.7423080308980392E-003   9.6024525272928596E-003   9.4624448416056328E-003   9.3223721914552221E-003   9.1823217044521427E-003   9.0423803661204283E-003   8.9026349689089040E-003   8.7631720633004409E-003   8.6240779027637743E-003   8.4854383994405619E-003   8.3473390666416875E-003   8.2098649741361024E-003   8.0731006942638683E-003   7.9371302550828027E-003   7.8020370871541844E-003   7.6679039780259972E-003   7.5348130201303709E-003   7.4028455634704560E-003   7.2720821681979131E-003   7.1426025545066330E-003   7.0144855575936527E-003   6.8878090789934454E-003   6.7626500416838320E-003   6.6390843424204704E-003   6.5171868089144991E-003   6.3970311521668877E-003   6.2786899255491968E-003   6.1622344784778571E-003   6.0477349170073302E-003   5.9352600580747927E-003   5.8248773907568496E-003   5.7166530364999857E-003   5.6106517058605587E-003   5.5069366636763262E-003   5.4055696884644788E-003   5.3066110364139440E-003   5.2101194039487764E-003   5.1161518944279616E-003   5.0247639803902566E-003   4.9360094748972516E-003   4.8499404927894174E-003   4.7666074258009838E-003   4.6860589058894120E-003   4.6083417810333649E-003   4.5335010825899302E-003   4.4615800013881324E-003   4.3926198577175501E-003   4.3266600807338462E-003   4.2637381796642448E-003   4.2038897242254736E-003   4.1471483216269367E-003   4.0935455950344979E-003   4.0431111664462338E-003   3.9958726356387197E-003   3.9518555648058173E-003   3.9110834720084697E-003   3.8735779129516756E-003   3.8393590332511107E-003   3.8084474007786806E-003   3.7808678102073112E-003   3.7566565406722541E-003   3.7358778554386074E-003   3.7186516171994199E-003   3.7051807762221722E-003   3.6957779999296503E-003   3.6908970984639300E-003   1.4975057437299211E-002   1.4978527106965678E-002   1.4982389502517179E-002   1.4984808290717022E-002   1.4984627108744153E-002   1.4981167315232802E-002   1.4974073668010734E-002   1.4963200539091170E-002   1.4948520847240521E-002   1.4930053346091432E-002   1.4907826398733004E-002   1.4881869610641862E-002   1.4852213858324137E-002   1.4818891734986850E-002   1.4781937643435716E-002   1.4741387794643179E-002   1.4697280194271634E-002   1.4649654631111342E-002   1.4598552661132524E-002   1.4544017591042402E-002   1.4486094461672150E-002   1.4424830027622848E-002   1.4360272740239322E-002   1.4292472721291472E-002   1.4221481746405695E-002   1.4147353215851366E-002   1.4070142133939034E-002   1.3989905079269671E-002   1.3906700180091269E-002   1.3820587084980407E-002   1.3731626932573349E-002   1.3639882322167451E-002   1.3545417280554750E-002   1.3448297231594686E-002   1.3348588958768837E-002   1.3246360575710159E-002   1.3141681483545331E-002   1.3034622341377256E-002   1.2925255023499782E-002   1.2813652582922774E-002   1.2699889212339222E-002   1.2584040202486602E-002   1.2466181903155849E-002   1.2346391678582702E-002   1.2224747868552321E-002   1.2101329740394018E-002   1.1976217451281468E-002   1.1849491995961747E-002   1.1721235168474564E-002   1.1591529512504417E-002   1.1460458273993057E-002   1.1328105359394436E-002   1.1194555280178209E-002   1.1059893113235159E-002   1.0924204446081442E-002   1.0787575330913596E-002   1.0650092235091807E-002   1.0511841991062754E-002   1.0372911746791835E-002   1.0233388915028591E-002   1.0093361123671679E-002   9.9529161643013841E-003   9.8121419421726142E-003   9.6711264240914308E-003   9.5299575880976317E-003   9.3887233722781405E-003   9.2475116230067017E-003   9.1064100432816653E-003   8.9655061433584343E-003   8.8248871863792627E-003   8.6846401407796592E-003   8.5448516252670664E-003   8.4056078618494623E-003   8.2669946223134783E-003   8.1290971786208421E-003   7.9920002522350930E-003   7.8557879655684892E-003   7.7205437891509909E-003   7.5863504957987826E-003   7.4532901093332937E-003   7.3214438556484240E-003   7.1908921170362738E-003   7.0617143806988580E-003   6.9339891951006039E-003   6.8077941206401704E-003   6.6832056849900068E-003   6.5602993359882844E-003   6.4391493987231985E-003   6.3198290288628556E-003   6.2024101703821999E-003   6.0869635117654086E-003   5.9735584441759082E-003   5.8622630208737259E-003   5.7531439123399142E-003   5.6462663727071816E-003   5.5416941939595010E-003   5.4394896729962061E-003   5.3397135700253562E-003   5.2424250752186319E-003   5.1476817699555033E-003   5.0555395961556227E-003   4.9660528167752571E-003   4.8792739900521132E-003   4.7952539301109876E-003   4.7140416841658928E-003   4.6356844949258513E-003   4.5602277783452494E-003   4.4877150916166619E-003   4.4181881103275700E-003   4.3516865988282860E-003   4.2882483904619906E-003   4.2279093608203477E-003   4.1707034076298721E-003   4.1166624297834242E-003   4.0658163066455977E-003   4.0181928806326539E-003   3.9738179405917062E-003   3.9327152126539255E-003   3.8949064495163443E-003   3.8604119952782567E-003   3.8292526656028558E-003   3.8014535931664151E-003   3.7770514589783866E-003   3.7561110110262419E-003   3.7387529308569034E-003   3.7251815329061300E-003   3.7157114885115750E-003   3.7107993989341503E-003   1.5078495232006772E-002   1.5081990597495598E-002   1.5085877584440577E-002   1.5088307525180866E-002   1.5088116342763858E-002   1.5084620912705127E-002   1.5077463653432543E-002   1.5066498015985141E-002   1.5051696875277187E-002   1.5033079255109549E-002   1.5010673794830343E-002   1.4984510344898783E-002   1.4954620020771081E-002   1.4921035667730620E-002   1.4883791952167380E-002   1.4842925362488879E-002   1.4798474196217160E-002   1.4750478547358781E-002   1.4698980288565089E-002   1.4644023058863365E-002   1.4585652242615654E-002   1.4523914952362105E-002   1.4458860007203034E-002   1.4390537913635593E-002   1.4319000839734475E-002   1.4244302594096203E-002   1.4166498598148558E-002   1.4085645862420670E-002   1.4001802956520204E-002   1.3915029982264127E-002   1.3825388542730466E-002   1.3732941712543800E-002   1.3637754004968916E-002   1.3539891339237609E-002   1.3439421006617769E-002   1.3336411634674583E-002   1.3230933153697499E-002   1.3123056755436624E-002   1.3012854859307033E-002   1.2900401071724688E-002   1.2785770145993636E-002   1.2669037943916883E-002   1.2550281390768914E-002   1.2429578438316657E-002   1.2307008015602527E-002   1.2182649993019601E-002   1.2056585129312125E-002   1.1928895034636344E-002   1.1799662119752863E-002   1.1668969550615083E-002   1.1536901205323413E-002   1.1403541619597501E-002   1.1268975947538840E-002   1.1133289905323668E-002   1.0996569728086658E-002   1.0858902117639152E-002   1.0720374194137988E-002   1.0581073445619704E-002   1.0441087677667382E-002   1.0300504963750040E-002   1.0159413592788297E-002   1.0017902019787195E-002   9.8760588130390042E-003   9.7339726043387947E-003   9.5917320360574126E-003   9.4494257102037960E-003   9.3071421365128193E-003   9.1649696817986404E-003   9.0229965158257694E-003   8.8813105626807734E-003   8.7399994467392689E-003   8.5991504431425225E-003   8.4588504248417629E-003   8.3191858121983292E-003   8.1802425228136993E-003   8.0421059194326766E-003   7.9048607601588938E-003   7.7685911488903914E-003   7.6333804846900888E-003   7.4993114125308513E-003   7.3664657751335572E-003   7.2349245625448200E-003   7.1047678669057257E-003   6.9760748316131382E-003   6.8489236066355541E-003   6.7233913001982504E-003   6.5995539351740018E-003   6.4774864004439880E-003   6.3572624089991148E-003   6.2389544530493390E-003   6.1226337596405056E-003   6.0083702498338887E-003   5.8962324940324273E-003   5.7862876756155368E-003   5.6786015443561766E-003   5.5732383831216536E-003   5.4702609640656374E-003   5.3697305150195995E-003   5.2717066794537859E-003   5.1762474830801541E-003   5.0834092960495014E-003   4.9932468030066679E-003   4.9058129641720294E-003   4.8211589911572594E-003   4.7393343065156301E-003   4.6603865233307840E-003   4.5843614089540186E-003   4.5113028615832995E-003   4.4412528805291007E-003   4.3742515442008467E-003   4.3103369812166337E-003   4.2495453514420078E-003   4.1919108203671840E-003   4.1374655405513328E-003   4.0862396298108061E-003   4.0382611547156166E-003   3.9935561108432327E-003   3.9521484196234913E-003   3.9140600131154502E-003   3.8793114200008638E-003   3.8479236837677400E-003   3.8199222487466100E-003   3.7953441653362785E-003   3.7742546261542165E-003   3.7567750626911200E-003   3.7431110361755282E-003   3.7335790517277201E-003   3.7286382586203537E-003   1.5172685361236393E-002   1.5176203826445578E-002   1.5180112660898581E-002   1.5182552015473250E-002   1.5182350817899648E-002   1.5178821879153204E-002   1.5171605497548035E-002   1.5160554290402084E-002   1.5145641093808782E-002   1.5126885178427085E-002   1.5104315437878046E-002   1.5077961943821827E-002   1.5047856032514462E-002   1.5014030776831833E-002   1.4976521085764527E-002   1.4935363701514937E-002   1.4890597188128130E-002   1.4842261916689026E-002   1.4790400053279029E-002   1.4735055537759556E-002   1.4676274069695960E-002   1.4614103088530672E-002   1.4548591751566364E-002   1.4479790914525115E-002   1.4407753106984611E-002   1.4332532509096774E-002   1.4254184926286384E-002   1.4172767762033467E-002   1.4088339991146670E-002   1.4000962129718075E-002   1.3910696206819895E-002   1.3817605731188731E-002   1.3721755661478652E-002   1.3623212370508064E-002   1.3522043614160151E-002   1.3418318492571690E-002   1.3312107415934638E-002   1.3203482067788486E-002   1.3092515365322743E-002   1.2979281420718913E-002   1.2863855502761479E-002   1.2746313992309355E-002   1.2626734346787072E-002   1.2505195049925200E-002   1.2381775577687881E-002   1.2256556343816394E-002   1.2129618666442354E-002   1.2001044713493114E-002   1.1870917461843156E-002   1.1739320650556884E-002   1.1606338730053511E-002   1.1472056820343024E-002   1.1336560656695194E-002   1.1199936545570943E-002   1.1062271313148325E-002   1.0923652256649902E-002   1.0784167093937397E-002   1.0643903913384989E-002   1.0502951123769644E-002   1.0361397402078060E-002   1.0219331644214485E-002   1.0076842911286174E-002   9.9340203806415617E-003   9.7909532914740027E-003   9.6477308952049590E-003   9.5044424021554080E-003   9.3611769301682052E-003   9.2180234518309118E-003   9.0750707438487718E-003   8.9324073335533827E-003   8.7901214477302259E-003   8.6483009609792660E-003   8.5070333433907158E-003   8.3664056103905926E-003   8.2265042691893470E-003   8.0874152706627428E-003   7.9492239557169275E-003   7.8120150074854622E-003   7.6758723987774280E-003   7.5408793443597077E-003   7.4071182501286859E-003   7.2746706659678750E-003   7.1436172345269999E-003   7.0140376464134790E-003   6.8860105903534030E-003   6.7596137084096064E-003   6.6349235469119472E-003   6.5120155139997971E-003   6.3909638325439222E-003   6.2718414956887958E-003   6.1547202249898625E-003   6.0396704251416966E-003   5.9267611445223412E-003   5.8160600299830278E-003   5.7076332913048866E-003   5.6015456562499288E-003   5.4978603359825684E-003   5.3966389839224527E-003   5.2979416608249785E-003   5.2018267968915732E-003   5.1083511582409868E-003   5.0175698103698263E-003   4.9295360887864348E-003   4.8443015605351136E-003   4.7619160009088057E-003   4.6824273554569862E-003   4.6058817168923571E-003   4.5323232932051871E-003   4.4617943838554108E-003   4.3943353504108384E-003   4.3299845961159988E-003   4.2687785378914267E-003   4.2107515887421787E-003   4.1559361316915733E-003   4.1043625048531318E-003   4.0560589777343115E-003   4.0110517389556066E-003   3.9693648843333595E-003   3.9310205138359255E-003   3.8960393230329515E-003   3.8644425643100666E-003   3.8362559667977081E-003   3.8115169176805574E-003   3.7902910133130741E-003   3.7727003654502989E-003   3.7589516662407951E-003   3.7493630809917744E-003   3.7443960686875388E-003   1.5257577819873580E-002   1.5261116750679538E-002   1.5265044652516324E-002   1.5267491648762954E-002   1.5267280396751515E-002   1.5263720063965480E-002   1.5256449049077303E-002   1.5245319222753073E-002   1.5230303388336530E-002   1.5211421040965845E-002   1.5188701301280028E-002   1.5162174443883125E-002   1.5131872002282720E-002   1.5097827258005903E-002   1.5060075337932965E-002   1.5018653214127764E-002   1.4973599691928352E-002   1.4924955395939077E-002   1.4872762753352531E-002   1.4817065980282540E-002   1.4757911061685891E-002   1.4695345731000287E-002   1.4629419454544546E-002   1.4560183402872573E-002   1.4487690434185629E-002   1.4411995065472194E-002   1.4333153449808622E-002   1.4251223347563235E-002   1.4166264100374693E-002   1.4078336601157204E-002   1.3987503263367840E-002   1.3893827991635854E-002   1.3797376146791551E-002   1.3698214515504403E-002   1.3596411271868503E-002   1.3492035946409242E-002   1.3385159386162138E-002   1.3275853718581365E-002   1.3164192312857037E-002   1.3050249741498210E-002   1.2934101737927195E-002   1.2815825159182836E-002   1.2695497938952860E-002   1.2573199050864681E-002   1.2449008458353394E-002   1.2323007078575865E-002   1.2195276728363402E-002   1.2065900086889902E-002   1.1934960644177400E-002   1.1802542656347281E-002   1.1668731098228968E-002   1.1533611614706785E-002   1.1397270472639498E-002   1.1259794512377463E-002   1.1121271097012664E-002   1.0981788063925024E-002   1.0841433673452305E-002   1.0700296559612521E-002   1.0558465677171697E-002   1.0416030252785174E-002   1.0273079731240642E-002   1.0129703725950831E-002   9.9859919648718071E-003   9.8420342405816236E-003   9.6979203560516314E-003   9.5537400742803646E-003   9.4095830643674550E-003   9.2655388504479103E-003   9.1216967582879033E-003   8.9781458636275929E-003   8.8349749402802241E-003   8.6922724066875873E-003   8.5501262757563395E-003   8.4086241010892515E-003   8.2678529277641633E-003   8.1278992382192577E-003   7.9888489042518884E-003   7.8507871331505164E-003   7.7137984199774912E-003   7.5779664958064985E-003   7.4433742793890145E-003   7.3101038253543527E-003   7.1782362800062449E-003   7.0478518283837721E-003   6.9190296496044190E-003   6.7918478681368855E-003   6.6663835085415957E-003   6.5427124483197485E-003   6.4209093729785671E-003   6.3010477322440195E-003   6.1831996947219192E-003   6.0674361059183668E-003   5.9538264449606748E-003   5.8424387843249714E-003   5.7333397461910018E-003   5.6265944664143364E-003   5.5222665516849456E-003   5.4204180437524285E-003   5.3211093804889087E-003   5.2243993610960882E-003   5.1303451090314867E-003   5.0390020389466939E-003   4.9504238212244589E-003   4.8646623531636290E-003   4.7817677225879818E-003   4.7017881824835683E-003   4.6247701178153133E-003   4.5507580201916698E-003   4.4797944580888815E-003   4.4119200541363757E-003   4.3471734568585330E-003   4.2855913205939178E-003   4.2272082789022170E-003   4.1720569281801789E-003   4.1201678022745325E-003   4.0715693592205948E-003   4.0262879575076460E-003   3.9843478574193014E-003   3.9457713060080946E-003   3.9105791533828871E-003   3.8787928400140781E-003   3.8504383526342112E-003   3.8255533816494713E-003   3.8042038868810746E-003   3.7865125900061192E-003   3.7726871970473197E-003   3.7630473611560133E-003   3.7580566079319921E-003   1.5333128059111578E-002   1.5336684795234312E-002   1.5340628950251456E-002   1.5343081786195145E-002   1.5342860417394855E-002   1.5339270792651627E-002   1.5331949631541941E-002   1.5320748146574192E-002   1.5305639114145397E-002   1.5286642228347302E-002   1.5263786815247982E-002   1.5237103328060997E-002   1.5206623478901227E-002   1.5172380734041369E-002   1.5134410416277777E-002   1.5092749703840669E-002   1.5047437617783044E-002   1.4998515008244673E-002   1.4946024539688019E-002   1.4890010672955034E-002   1.4830519647826612E-002   1.4767599465889347E-002   1.4701299864238848E-002   1.4631672301186227E-002   1.4558769925830661E-002   1.4482647559095563E-002   1.4403361664192205E-002   1.4320970323369875E-002   1.4235533206109929E-002   1.4147111542729240E-002   1.4055768093579724E-002   1.3961567115793494E-002   1.3864574333434798E-002   1.3764856901284428E-002   1.3662483372696210E-002   1.3557523661591020E-002   1.3450049007074694E-002   1.3340131935588362E-002   1.3227846222499284E-002   1.3113266851538852E-002   1.2996469976090386E-002   1.2877532876282682E-002   1.2756533918159563E-002   1.2633552509795642E-002   1.2508669058991451E-002   1.2381964926187150E-002   1.2253522383381371E-002   1.2123424564348950E-002   1.1991755420865419E-002   1.1858599673918169E-002   1.1724042767942755E-002   1.1588170819904764E-002   1.1451070573705480E-002   1.1312829348309017E-002   1.1173534989465522E-002   1.1033275819170407E-002   1.0892140585592319E-002   1.0750218410738782E-002   1.0607598741963001E-002   1.0464371297275871E-002   1.0320626016134704E-002   1.0176453006071617E-002   1.0031942491121520E-002   9.8871847589866863E-003   9.7422701094585645E-003   9.5972888005299919E-003   9.4523309972489311E-003   9.3074867179023663E-003   9.1628457823160481E-003   9.0184977585401060E-003   8.8745319104153314E-003   8.7310371461752495E-003   8.5881019647366663E-003   8.4458144047918488E-003   8.3042619921509936E-003   8.1635316889436538E-003   8.0237098412154484E-003   7.8848821291599980E-003   7.7471335154648824E-003   7.6105481955097143E-003   7.4752095463248014E-003   7.3412000806393207E-003   7.2086013920276970E-003   7.0774941121766743E-003   6.9479578596776392E-003   6.8200711931898916E-003   6.6939115653040782E-003   6.5695552755356268E-003   6.4470774257360253E-003   6.3265518741082161E-003   6.2080511917895209E-003   6.0916466197386276E-003   5.9774080244798244E-003   5.8654038586392898E-003   5.7557011180959239E-003   5.6483653020068247E-003   5.5434603740688593E-003   5.4410487236664640E-003   5.3411911287273295E-003   5.2439467183320598E-003   5.1493729376458908E-003   5.0575255134118202E-003   4.9684584201971083E-003   4.8822238468277379E-003   4.7988721667036049E-003   4.7184519053052876E-003   4.6410097121014626E-003   4.5665903311971068E-003   4.4952365759736157E-003   4.4269892998184956E-003   4.3618873747225395E-003   4.2999676646433560E-003   4.2412650054253209E-003   4.1858121803574622E-003   4.1336399039321181E-003   4.0847767979027561E-003   4.0392493805223584E-003   3.9970820513223204E-003   3.9582971965963498E-003   3.9229158009116416E-003   3.8909594743530840E-003   3.8624544329888266E-003   3.8374386372818092E-003   3.8159783693566540E-003   3.7981968908274433E-003   3.7843028038149762E-003   3.7746170758682362E-003   3.7696050582030627E-003   1.5399297031298720E-002   1.5402868882667620E-002   1.5406826447109556E-002   1.5409283292818321E-002   1.5409051724661060E-002   1.5405434896853865E-002   1.5398068074200189E-002   1.5386801898373048E-002   1.5371609124417152E-002   1.5352509622233612E-002   1.5329532896252052E-002   1.5302709559123606E-002   1.5272071478715010E-002   1.5237652285127412E-002   1.5199487474256923E-002   1.5157614405216346E-002   1.5112072290072387E-002   1.5062902178589410E-002   1.5010146943233660E-002   1.4953851262316520E-002   1.4894061602274689E-002   1.4830826196413238E-002   1.4764195028135918E-002   1.4694219803647712E-002   1.4620953933838832E-002   1.4544452505483030E-002   1.4464772258764691E-002   1.4381971557223927E-002   1.4296110363031411E-002   1.4207250204622546E-002   1.4115454147248963E-002   1.4020786762424298E-002   1.3923314093867545E-002   1.3823103623773425E-002   1.3720224239188950E-002   1.3614746194102856E-002   1.3506741075430317E-002   1.3396281762081075E-002   1.3283442388315303E-002   1.3168298303334269E-002   1.3050926030747478E-002   1.2931403226803195E-002   1.2809808638848563E-002   1.2686222061219443E-002   1.2560724292035752E-002   1.2433397089257753E-002   1.2304323123244559E-002   1.2173585932833519E-002   1.2041269877671068E-002   1.1907460091322875E-002   1.1772242432620428E-002   1.1635703438318323E-002   1.1497930273626250E-002   1.1359010681517623E-002   1.1219032935806422E-002   1.1078085787388864E-002   1.0936258415630035E-002   1.0793640377161212E-002   1.0650321552530803E-002   1.0506392097409348E-002   1.0361942388064066E-002   1.0217062970449581E-002   1.0071844507308816E-002   9.9263777258885230E-003   9.7807533647960854E-003   9.6350621218739066E-003   9.4893946004201216E-003   9.3438412573789015E-003   9.1984923491921916E-003   9.0534378804387333E-003   8.9087675501310637E-003   8.7645706987066752E-003   8.6209362567820219E-003   8.4779526921014564E-003   8.3357079570683806E-003   8.1942894376892950E-003   8.0537839017364582E-003   7.9142774469413146E-003   7.7758554508947919E-003   7.6386025195067375E-003   7.5026024390706381E-003   7.3679381221914697E-003   7.2346915645054022E-003   7.1029437903966930E-003   6.9727748080527230E-003   6.8442635616264291E-003   6.7174878823129669E-003   6.5925244442468500E-003   6.4694487169133508E-003   6.3483349213269702E-003   6.2292559853319995E-003   6.1122834988996677E-003   5.9974876742256156E-003   5.8849372987725690E-003   5.7746996994932076E-003   5.6668406982994246E-003   5.5614245747718227E-003   5.4585140268831878E-003   5.3581701324331155E-003   5.2604523137547154E-003   5.1654183012077581E-003   5.0731240980282921E-003   4.9836239468068477E-003   4.8969702970326212E-003   4.8132137729334223E-003   4.7324031424196278E-003   4.6545852890531036E-003   4.5798051819181396E-003   4.5081058481713510E-003   4.4395283490512027E-003   4.3741117521335360E-003   4.3118931091327140E-003   4.2529074321375759E-003   4.1971876740013458E-003   4.1447647045733671E-003   4.0956672964557739E-003   4.0499221013928222E-003   4.0075536516976928E-003   3.9685844490791045E-003   3.9330356012390322E-003   3.9009288664365038E-003   3.8722906616234787E-003   3.8471591846741537E-003   3.8256009974443339E-003   3.8077398317353794E-003   3.7937850678299578E-003   3.7840588140679587E-003   3.7790280044281421E-003   1.5456051205024413E-002   1.5459635460707055E-002   1.5463603563609984E-002   1.5466062565507810E-002   1.5465820695307442E-002   1.5462178742485899E-002   1.5454770738720647E-002   1.5443446844807140E-002   1.5428179799234554E-002   1.5408989622904379E-002   1.5385905974822756E-002   1.5358959604078848E-002   1.5328182513771937E-002   1.5293608476535603E-002   1.5255273136075609E-002   1.5213214010532827E-002   1.5167470476183054E-002   1.5118083756350209E-002   1.5065096903815356E-002   1.5008554785391148E-002   1.4948504062914814E-002   1.4884993174955730E-002   1.4818072313068420E-002   1.4747793403999288E-002   1.4674210081764727E-002   1.4597377666973110E-002   1.4517353138075784E-002   1.4434195105885783E-002   1.4347963784323126E-002   1.4258720961350668E-002   1.4166529969103614E-002   1.4071455650473463E-002   1.3973564327428911E-002   1.3872923767450251E-002   1.3769603146713383E-002   1.3663673017054012E-002   1.3555205265034620E-002   1.3444273078000557E-002   1.3330950902404659E-002   1.3215314404512957E-002   1.3097440430658691E-002   1.2977406963935512E-002   1.2855293083396724E-002   1.2731178919821229E-002   1.2605145611831292E-002   1.2477275260485504E-002   1.2347650885744493E-002   1.2216356377521803E-002   1.2083476451105218E-002   1.1949096598231068E-002   1.1813303039476752E-002   1.1676182676646552E-002   1.1537823040174727E-002   1.1398312245481712E-002   1.1257738935517597E-002   1.1116192236474309E-002   1.0973761703113150E-002   1.0830537268459534E-002   1.0686609193189672E-002   1.0542068011581210E-002   1.0397004481452407E-002   1.0251509529774758E-002   1.0105674201901359E-002   9.9595896071901779E-003   9.8133468669030569E-003   9.6670370611110848E-003   9.5207511754816093E-003   9.3745800479425948E-003   9.2286143165482559E-003   9.0829443649016114E-003   8.9376602704018815E-003   8.7928517514690441E-003   8.6486081137087112E-003   8.5050181982476575E-003   8.3621703294695510E-003   8.2201522626613316E-003   8.0790511316909813E-003   7.9389533991232886E-003   7.7999448030515173E-003   7.6621103086224884E-003   7.5255340544238269E-003   7.3902993071873202E-003   7.2564884071094904E-003   7.1241827240668965E-003   6.9934626049279469E-003   6.8644073278668338E-003   6.7370950557112674E-003   6.6116027875637584E-003   6.4880063141131983E-003   6.3663801719775204E-003   6.2467975987795521E-003   6.1293304907741875E-003   6.0140493569177111E-003   5.9010232810523533E-003   5.7903198755483165E-003   5.6820052446375779E-003   5.5761439427308712E-003   5.4727989350135120E-003   5.3720315631009541E-003   5.2739015030159875E-003   5.1784667337116952E-003   5.0857834988487505E-003   4.9959062755982053E-003   4.9088877392607366E-003   4.8247787327696523E-003   4.7436282364869409E-003   4.6654833356405967E-003   4.5903891957402854E-003   4.5183890318586939E-003   4.4495240842673534E-003   4.3838335916626114E-003   4.3213547688721321E-003   4.2621227829807706E-003   4.2061707311634722E-003   4.1535296229291419E-003   4.1042283567824800E-003   4.0582937079330916E-003   4.0157503161308838E-003   3.9766207900681638E-003   3.9409263410493112E-003   3.9086888559496935E-003   3.8799349252689463E-003   3.8547029478570027E-003   3.8330597263368515E-003   3.8151293906507067E-003   3.8011219816594388E-003   3.7913605739248735E-003   3.7863134427904011E-003   1.5503362598294823E-002   1.5506956524865056E-002   1.5510932272855882E-002   1.5513391554955180E-002   1.5513139263916620E-002   1.5509474251715893E-002   1.5502029543188967E-002   1.5490654906040346E-002   1.5475323067867530E-002   1.5456054175775724E-002   1.5432878018115603E-002   1.5405825458840394E-002   1.5374928615556727E-002   1.5340221379349761E-002   1.5301739521959068E-002   1.5259520692720741E-002   1.5213604408998105E-002   1.5164032039571562E-002   1.5110846790719334E-002   1.5054093688924741E-002   1.4993819562040100E-002   1.4930073019317536E-002   1.4862904433853963E-002   1.4792365914529260E-002   1.4718511288866809E-002   1.4641396072937130E-002   1.4561077448513260E-002   1.4477614235671288E-002   1.4391066862415647E-002   1.4301497337943225E-002   1.4208969218945378E-002   1.4113547580340779E-002   1.4015298980294744E-002   1.3914291427807923E-002   1.3810594346325811E-002   1.3704278538167802E-002   1.3595416147582695E-002   1.3484080622274908E-002   1.3370346673433509E-002   1.3254290238973787E-002   1.3135988437115387E-002   1.3015519531220598E-002   1.2892962881072889E-002   1.2768398903446915E-002   1.2641909026197884E-002   1.2513575644436503E-002   1.2383482072348628E-002   1.2251712500776030E-002   1.2118351946073469E-002   1.1983486205409455E-002   1.1847201807448887E-002   1.1709585962209945E-002   1.1570726515789498E-002   1.1430711893966383E-002   1.1289631059245131E-002   1.1147573454211190E-002   1.1004628953674378E-002   1.0860887812194242E-002   1.0716440611746869E-002   1.0571378210695731E-002   1.0425791689993386E-002   1.0279772302494300E-002   1.0133411417697143E-002   9.9868004708532077E-003   9.8400309090051312E-003   9.6931941372119454E-003   9.5463814666295783E-003   9.3996840601612147E-003   9.2531928791272089E-003   9.1069986310920933E-003   8.9611917158616550E-003   8.8158621718430752E-003   8.6710996251630201E-003   8.5269932346438981E-003   8.3836316411258494E-003   8.2411029135677355E-003   8.0994944994837170E-003   7.9588931697576470E-003   7.8193849712474839E-003   7.6810551721611664E-003   7.5439882154208493E-003   7.4082676641152867E-003   7.2739761567584826E-003   7.1411953526502869E-003   7.0100058897213102E-003   6.8804873310733816E-003   6.7527181201057218E-003   6.6267755332692080E-003   6.5027356347596432E-003   6.3806732294286184E-003   6.2606618197735830E-003   6.1427735606742195E-003   6.0270792174794974E-003   5.9136481218088066E-003   5.8025481324336381E-003   5.6938455919245401E-003   5.5876052886254524E-003   5.4838904185743331E-003   5.3827625427449455E-003   5.2842815573755919E-003   5.1885056503859772E-003   5.0954912725121870E-003   5.0052930982586452E-003   4.9179639966103195E-003   4.8335549967749580E-003   4.7521152575071279E-003   4.6736920399066961E-003   4.5983306733857754E-003   4.5260745346491493E-003   4.4569650148162387E-003   4.3910415000408820E-003   4.3283413427535056E-003   4.2688998415640889E-003   4.2127502189862609E-003   4.1599235997357153E-003   4.1104489939152722E-003   4.0643532763472434E-003   4.0216611838355676E-003   3.9823954119439509E-003   3.9465772615684958E-003   3.9142287279141930E-003   3.8853765448414457E-003   3.8600592801578681E-003   3.8383439334920832E-003   3.8203549634822642E-003   3.8063029525388647E-003   3.7965117673886550E-003   3.7914507804158171E-003   1.5541208790796235E-002   1.5544809639809531E-002   1.5548790119439215E-002   1.5551247787881195E-002   1.5550984940970403E-002   1.5547298925140507E-002   1.5539821982072599E-002   1.5528403576289151E-002   1.5513016429605120E-002   1.5493680790600872E-002   1.5470426551085992E-002   1.5443284668648916E-002   1.5412287353445242E-002   1.5377468594504007E-002   1.5338864265830587E-002   1.5296512126139639E-002   1.5250451806512744E-002   1.5200724795360554E-002   1.5147374425001137E-002   1.5090445850950152E-002   1.5029986037962795E-002   1.4966043737987933E-002   1.4898669467478198E-002   1.4827915490296217E-002   1.4753835787694625E-002   1.4676486039545467E-002   1.4595923594190319E-002   1.4512207442263614E-002   1.4425398189277461E-002   1.4335558024407058E-002   1.4242750690570183E-002   1.4147041452491405E-002   1.4048497063231080E-002   1.3947185729958456E-002   1.3843177079562952E-002   1.3736542120828199E-002   1.3627353209611393E-002   1.3515684007343709E-002   1.3401609445866713E-002   1.3285205682025070E-002   1.3166550063583693E-002   1.3045721079329442E-002   1.2922798323488333E-002   1.2797862447598729E-002   1.2670995118305939E-002   1.2542278970623599E-002   1.2411797564750943E-002   1.2279635336111289E-002   1.2145877551450579E-002   1.2010610258885945E-002   1.1873920239799801E-002   1.1735894961712706E-002   1.1596622524994077E-002   1.1456191618198247E-002   1.1314691461638271E-002   1.1172211761901835E-002   1.1028842656465601E-002   1.0884674664734278E-002   1.0739798634412420E-002   1.0594305690165604E-002   1.0448287180901253E-002   1.0301834626026532E-002   1.0155039664250617E-002   1.0007993998833044E-002   9.8607893449550697E-003   9.7135173768607818E-003   9.5662696732406599E-003   9.4191376648387753E-003   9.2722125809184333E-003   9.1255853950918536E-003   8.9793467725314824E-003   8.8335870178147535E-003   8.6883960190722587E-003   8.5438631987658775E-003   8.4000774576182130E-003   8.2571271253890494E-003   8.1150999046771533E-003   7.9740828246362971E-003   7.8341621838121933E-003   7.6954235035496810E-003   7.5579514737433018E-003   7.4218299063493476E-003   7.2871416811385037E-003   7.1539687025010956E-003   7.0223918429099808E-003   6.8924909023370118E-003   6.7643445560416904E-003   6.6380303099847493E-003   6.5136244523056885E-003   6.3912020105265643E-003   6.2708367048441571E-003   6.1526009043459673E-003   6.0365655840754207E-003   5.9228002830002957E-003   5.8113730600811708E-003   5.7023504569923555E-003   5.5957974552548473E-003   5.4917774370009109E-003   5.3903521509099939E-003   5.2915816687261197E-003   5.1955243555167341E-003   5.1022368288430320E-003   5.0117739292651065E-003   4.9241886835004189E-003   4.8395322749917868E-003   4.7578540117342305E-003   4.6792012950007678E-003   4.6036195950149295E-003   4.5311524168543671E-003   4.4618412805735863E-003   4.3957256904726405E-003   4.3328431142838908E-003   4.2732289591969064E-003   4.2169165493959326E-003   4.1639371069525644E-003   4.1143197311834800E-003   4.0680913826483533E-003   4.0252768747407464E-003   3.9858989768095654E-003   3.9499790627586240E-003   3.9175392143643850E-003   3.8886062817864442E-003   3.8632189656141458E-003   3.8414444222107380E-003   3.8234073671255531E-003   3.8093188058320182E-003   3.7995032226448844E-003   3.7944308456456799E-003   1.5569572946385835E-002   1.5573177955039597E-002   1.5577160237143006E-002   1.5579614382208673E-002   1.5579340831583688E-002   1.5575635857015491E-002   1.5568131143102459E-002   1.5556675940760267E-002   1.5541242970712466E-002   1.5521852557635052E-002   1.5498534672666042E-002   1.5471320343850903E-002   1.5440241853614700E-002   1.5405333265862131E-002   1.5366630534345060E-002   1.5324171502338113E-002   1.5277995888515750E-002   1.5228145276167393E-002   1.5174663092190510E-002   1.5117594597144901E-002   1.5056986859199428E-002   1.4992888740585242E-002   1.4925350873686793E-002   1.4854425638489765E-002   1.4780167141383416E-002   1.4702631186367998E-002   1.4621875253089667E-002   1.4537958466237344E-002   1.4450941569704556E-002   1.4360886893440838E-002   1.4267858327140670E-002   1.4171921282910005E-002   1.4073142667265837E-002   1.3971590842612347E-002   1.3867335594946351E-002   1.3760448096392763E-002   1.3651000866454488E-002   1.3539067737267652E-002   1.3424723809931371E-002   1.3308045418527925E-002   1.3189110084527778E-002   1.3067996479739802E-002   1.2944784379090829E-002   1.2819554619472040E-002   1.2692389054445558E-002   1.2563370509521138E-002   1.2432582735541986E-002   1.2300110362814337E-002   1.2166038852918754E-002   1.2030454451613160E-002   1.1893444140647913E-002   1.1755095586630043E-002   1.1615497094818322E-002   1.1474737554813486E-002   1.1332906394722050E-002   1.1190093525164965E-002   1.1046389292534528E-002   1.0901884423409849E-002   1.0756669975310787E-002   1.0610837282233339E-002   1.0464477902940972E-002   1.0317683568552678E-002   1.0170546127985000E-002   1.0023157496095222E-002   9.8756095995061154E-003   9.7279943233446308E-003   9.5804034577974852E-003   9.4329286444700192E-003   9.2856613225906909E-003   9.1386926759899414E-003   8.9921135796507401E-003   8.8460145450724031E-003   8.7004856699727240E-003   8.5556165816622343E-003   8.4114963876191634E-003   8.2682136200059458E-003   8.1258561871092871E-003   7.9845113164517395E-003   7.8442655082212598E-003   7.7052044804877817E-003   7.5674131206995843E-003   7.4309754334637990E-003   7.2959744929897152E-003   7.1624923898640502E-003   7.0306101882627869E-003   6.9004078711570882E-003   6.7719642975066496E-003   6.6453571522301635E-003   6.5206629024990859E-003   6.3979567495870138E-003   6.2773125853075318E-003   6.1588029477333550E-003   6.0424989779158667E-003   5.9284703755569379E-003   5.8167853609671916E-003   5.7075106295850775E-003   5.6007113149962873E-003   5.4964509498082181E-003   5.3947914248548279E-003   5.2957929555701999E-003   5.1995140418829022E-003   5.1060114367936227E-003   5.0153401083980476E-003   4.9275532098882469E-003   4.8427020449953728E-003   4.7608360382738191E-003   4.6820027052400515E-003   4.6062476215077974E-003   4.5336143987447786E-003   4.4641446541192065E-003   4.3978779873283802E-003   4.3348519567068533E-003   4.2751020536536122E-003   4.2186616842001534E-003   4.1655621454554370E-003   4.1158326088824304E-003   4.0695000998277608E-003   4.0265894945328840E-003   3.9871236188189219E-003   3.9511239035490697E-003   3.9186124979760928E-003   3.8896163377559745E-003   3.8641742225465903E-003   3.8423534230669909E-003   3.8242788413367368E-003   3.8101617870101578E-003   3.8003271868861654E-003   3.7952458799040412E-003   1.5588443824296028E-002   1.5592050219106424E-002   1.5596031362218821E-002   1.5598480061651099E-002   1.5598195647728463E-002   1.5594473749492910E-002   1.5586945721333234E-002   1.5575460688787901E-002   1.5559991377248561E-002   1.5540558163022244E-002   1.5517191069053360E-002   1.5489921174626553E-002   1.5458780810751749E-002   1.5423804095393456E-002   1.5385027038642918E-002   1.5342487542772398E-002   1.5296225391186358E-002   1.5246282230637842E-002   1.5192701561349664E-002   1.5135528712024726E-002   1.5074810830610352E-002   1.5010596856031455E-002   1.4942937503748865E-002   1.4871885238751992E-002   1.4797494254441768E-002   1.4719820447628873E-002   1.4638921390379922E-002   1.4554856305694641E-002   1.4467686034635885E-002   1.4377473013058306E-002   1.4284281231919438E-002   1.4188176214475379E-002   1.4089224974548897E-002   1.3987495989841836E-002   1.3883059160055500E-002   1.3775985775002997E-002   1.3666348475715073E-002   1.3554221214663098E-002   1.3439679218896661E-002   1.3322798947647541E-002   1.3203658052822698E-002   1.3082335335356104E-002   1.2958910703285698E-002   1.2833465128075622E-002   1.2706080599430764E-002   1.2576840080563229E-002   1.2445827461754683E-002   1.2313127513960076E-002   1.2178825841944602E-002   1.2043008835143809E-002   1.1905763619588478E-002   1.1767178009569029E-002   1.1627340456094398E-002   1.1486339999156284E-002   1.1344266214162110E-002   1.1201209164061240E-002   1.1057259344625842E-002   1.0912507635438370E-002   1.0767045245410604E-002   1.0620963661857934E-002   1.0474354597253696E-002   1.0327309935445925E-002   1.0179921680015649E-002   1.0032281899443005E-002   9.8844826746705902E-003   9.7366160448605736E-003   9.5887739542924490E-003   9.4410481981766527E-003   9.2935303695662122E-003   9.1463118053521295E-003   8.9994835325835354E-003   8.8531362163765115E-003   8.7073601040348197E-003   8.5622449752153496E-003   8.4178800862878683E-003   8.2743541195516024E-003   8.1317551295580909E-003   7.9901704927878431E-003   7.8496868538391606E-003   7.7103900760437105E-003   7.5723651897287581E-003   7.4356963414524690E-003   7.3004667447072458E-003   7.1667586314049514E-003   7.0346531995930106E-003   6.9042305695833639E-003   6.7755697327972486E-003   6.6487485067167063E-003   6.5238434869027140E-003   6.4009300027631777E-003   6.2800820713478367E-003   6.1613723543751109E-003   6.0448721124295446E-003   5.9306511659951155E-003   5.8187778489465214E-003   5.7093189719130133E-003   5.6023397797299035E-003   5.4979039123169704E-003   5.3960733674707773E-003   5.2969084622632168E-003   5.2004677983897296E-003   5.1068082245970814E-003   5.0159848047102717E-003   4.9280507824761011E-003   4.8430575503704554E-003   4.7610546182764168E-003   4.6820895831957143E-003   4.6062081011483680E-003   4.5334538575503291E-003   4.4638685432433767E-003   4.3974918273994024E-003   4.3343613324967056E-003   4.2745126139740464E-003   4.2179791353232909E-003   4.1647922503963986E-003   4.1149811809146342E-003   4.0685730023216071E-003   4.0255926342698811E-003   3.9860629449894325E-003   3.9500054060088163E-003   3.9174422122673080E-003   3.8884003570691661E-003   3.8629187037460544E-003   3.8410645961365897E-003   3.8229630508472834E-003   3.8088255630215340E-003   3.7989773270550309E-003   3.7938895509557757E-003   1.5597815787073976E-002   1.5601420789933762E-002   1.5605397843499569E-002   1.5607839165596826E-002   1.5607543718996086E-002   1.5603806923745966E-002   1.5596260028392872E-002   1.5584752124752965E-002   1.5569255946880856E-002   1.5549791896481757E-002   1.5526390025754955E-002   1.5499081439368179E-002   1.5467898499452293E-002   1.5432875353339703E-002   1.5394048044929276E-002   1.5351454511962848E-002   1.5305134573757484E-002   1.5255129919414356E-002   1.5201484086636130E-002   1.5144242452733714E-002   1.5083452207038217E-002   1.5019162339746206E-002   1.4951423613116743E-002   1.4880288546232467E-002   1.4805811385357859E-002   1.4728048082247480E-002   1.4647056268026315E-002   1.4562895223172889E-002   1.4475625853309637E-002   1.4385310652472838E-002   1.4292013681157734E-002   1.4195800525099833E-002   1.4096738270178544E-002   1.3994895460232692E-002   1.3890342069104777E-002   1.3783149458387989E-002   1.3673390343342001E-002   1.3561138753094892E-002   1.3446469991641452E-002   1.3329460597729437E-002   1.3210188302450465E-002   1.3088731988563085E-002   1.2965171647172480E-002   1.2839588333025731E-002   1.2712064121027267E-002   1.2582682060410133E-002   1.2451526128869239E-002   1.2318681185969904E-002   1.2184232924653704E-002   1.2048267824742831E-002   1.1910873103453512E-002   1.1772136666101107E-002   1.1632147057025227E-002   1.1490993408094952E-002   1.1348765389737725E-002   1.1205553157879411E-002   1.1061447304373001E-002   1.0916538802989428E-002   1.0770918958945538E-002   1.0624679355529923E-002   1.0477911800964829E-002   1.0330708276519177E-002   1.0183160881689439E-002   1.0035361782401692E-002   9.8874031561604764E-003   9.7393771393042838E-003   9.5913757726815291E-003   9.4434909486285877E-003   9.2958143564546014E-003   9.1484374296048332E-003   9.0014512915880251E-003   8.8549467022168427E-003   8.7090140056403365E-003   8.5637430751962229E-003   8.4192232623254148E-003   8.2755433430930780E-003   8.1327914655023731E-003   7.9910550977512207E-003   7.8504209773431755E-003   7.7109750584831716E-003   7.5728024607417677E-003   7.4359874213108523E-003   7.3006132420839198E-003   7.1667622406126341E-003   7.0345157034289452E-003   6.9039538351134411E-003   6.7751557112373240E-003   6.6481992321198446E-003   6.5231610754480363E-003   6.4001166506835183E-003   6.2791400544378040E-003   6.1603040246001051E-003   6.0436799001609698E-003   5.9293375738521670E-003   5.8173454551618820E-003   5.7077704249459682E-003   5.6006777979230593E-003   5.4961312830847930E-003   5.3941929443742653E-003   5.2949231644203731E-003   5.1983806072538608E-003   5.1046221836453798E-003   5.0137030164730811E-003   4.9256764070974013E-003   4.8405938041901075E-003   4.7585047706892869E-003   4.6794569560170141E-003   4.6034960648465573E-003   4.5306658320649618E-003   4.4610079925242463E-003   4.3945622592677092E-003   4.3313662967268129E-003   4.2714556988541208E-003   4.2148639670629429E-003   4.1616224887520703E-003   4.1117605199145757E-003   4.0653051648849026E-003   4.0222813724007933E-003   3.9827120365840685E-003   3.9466186532719494E-003   3.9140234432327725E-003   3.8849534272353825E-003   3.8594474982750482E-003   3.8375730303683575E-003   3.8194550848080766E-003   3.8053052226910689E-003   3.7954487309428409E-003   3.7903569424675432E-003   1.5597688814582900E-002   1.5601289639965155E-002   1.5605259648865444E-002   1.5607691655149192E-002   1.5607384999375307E-002   1.5603635324179355E-002   1.5596074000064575E-002   1.5584550173408207E-002   1.5569036592432972E-002   1.5549553660166526E-002   1.5526131429787871E-002   1.5498801013652863E-002   1.5467594778854010E-002   1.5432546883870413E-002   1.5393693380706341E-002   1.5351072218465489E-002   1.5304723229211725E-002   1.5254688112290360E-002   1.5201010422983718E-002   1.5143735549292270E-002   1.5082910699644514E-002   1.5018584877574681E-002   1.4950808866696752E-002   1.4879635200968633E-002   1.4805118148143337E-002   1.4727313680429233E-002   1.4646279448404353E-002   1.4562074756875432E-002   1.4474760530894248E-002   1.4384399292695582E-002   1.4291055123308583E-002   1.4194793636874314E-002   1.4095681942056570E-002   1.3993788612859714E-002   1.3889183648217340E-002   1.3781938439471120E-002   1.3672125730141954E-002   1.3559819579565646E-002   1.3445095322053846E-002   1.3328029526156304E-002   1.3208699956401115E-002   1.3087185526785144E-002   1.2963566261128601E-002   1.2837923247772970E-002   1.2710338595671195E-002   1.2580895388449392E-002   1.2449677638707052E-002   1.2316770240565766E-002   1.2182258924112371E-002   1.2046230204714847E-002   1.1908771336520824E-002   1.1769970261684110E-002   1.1629915561666052E-002   1.1488696406941570E-002   1.1346402504931366E-002   1.1203124050851929E-002   1.1058951673953543E-002   1.0913976387864663E-002   1.0768289536389301E-002   1.0621982741829759E-002   1.0475147852234371E-002   1.0327876887722031E-002   1.0180261988026448E-002   1.0032395358254611E-002   9.8843692158706795E-003   9.7362757368281046E-003   9.5882070020534109E-003   9.4402549431332194E-003   9.2925112897292370E-003   9.1450675142660809E-003   8.9980147801997368E-003   8.8514438869536360E-003   8.7054452173232627E-003   8.5601086844953322E-003   8.4155236784726056E-003   8.2717790138971126E-003   8.1289628772611144E-003   7.9871627761342046E-003   7.8464654842631820E-003   7.7069569936571158E-003   7.5687224630913152E-003   7.4318461644852229E-003   7.2964114367735644E-003   7.1625006349173292E-003   7.0301950801138768E-003   6.8995750116926102E-003   6.7707195414395960E-003   6.6437066031339587E-003   6.5186129082954181E-003   6.3955138997682515E-003   6.2744837063427317E-003   6.1555950997815301E-003   6.0389194482920461E-003   5.9245266777026018E-003   5.8124852258058524E-003   5.7028620044899392E-003   5.5957223574478743E-003   5.4911300210350733E-003   5.3891470875950254E-003   5.2898339660824578E-003   5.1932493470142060E-003   5.0994501665864167E-003   5.0084915719465495E-003   4.9204268888572433E-003   4.8353075878964646E-003   4.7531832556959031E-003   4.6741015614832904E-003   4.5981082322427702E-003   4.5252470201962991E-003   4.4555596816358567E-003   4.3890859454975284E-003   4.3258634946025665E-003   4.2659279384058557E-003   4.2093127932998353E-003   4.1560494620355715E-003   4.1061672127177817E-003   4.0596931633136157E-003   4.0166522736267418E-003   3.9770674476651835E-003   3.9409601908044212E-003   3.9083527277379293E-003   3.8792720782973023E-003   3.8537571292028283E-003   3.8318752444263526E-003   3.8137514573566289E-003   3.7995972763751329E-003   3.7897379061675451E-003   3.7846445607626067E-003   1.5588068493818330E-002   1.5591662362353820E-002   1.5595622368975548E-002   1.5598043117888261E-002   1.5597725070247981E-002   1.5593964524466375E-002   1.5586393199339688E-002   1.5574860384948264E-002   1.5559338849399973E-002   1.5539848970667736E-002   1.5516420779499329E-002   1.5489085370380851E-002   1.5457875099368579E-002   1.5422824108789479E-002   1.5383968438801077E-002   1.5341346024431712E-002   1.5294996683316131E-002   1.5244962102609450E-002   1.5191285821218536E-002   1.5134013214715858E-002   1.5073191475892589E-002   1.5008869595846797E-002   1.4941098340165604E-002   1.4869930231705741E-002   1.4795419521054565E-002   1.4717622165294986E-002   1.4636595801480912E-002   1.4552399716697029E-002   1.4465094823550462E-002   1.4374743625356179E-002   1.4281410189938393E-002   1.4185160113825646E-002   1.4086060491503460E-002   1.3984179879118125E-002   1.3879588260664599E-002   1.3772357010227276E-002   1.3662558855681267E-002   1.3550267839327029E-002   1.3435559278312165E-002   1.3318509726568645E-002   1.3199196928689844E-002   1.3077699784282332E-002   1.2954098298738975E-002   1.2828473544332364E-002   1.2700907611902484E-002   1.2571483568338010E-002   1.2440285408507612E-002   1.2307398010505038E-002   1.2172907085041179E-002   1.2036899131581957E-002   1.1899461385667831E-002   1.1760681772989584E-002   1.1620648857034135E-002   1.1479451789974976E-002   1.1337180262845317E-002   1.1193924452051793E-002   1.1049774970561435E-002   1.0904822813162032E-002   1.0759159306734559E-002   1.0612876055803931E-002   1.0466064890837817E-002   1.0318817814552288E-002   1.0171226949048248E-002   1.0023384481996554E-002   9.8753826135792623E-003   9.7273135023352893E-003   9.5792692117280809E-003   9.4313416566651417E-003   9.2836225488390142E-003   9.1362033447291158E-003   8.9891751897830663E-003   8.8426288672310421E-003   8.6966547429705998E-003   8.5513427135348319E-003   8.4067821524259762E-003   8.2630618578981296E-003   8.1202700010435669E-003   7.9784940709341223E-003   7.8378208283921280E-003   7.6983362485434359E-003   7.5601254729656397E-003   7.4232727606493298E-003   7.2878614340175230E-003   7.1539738328067481E-003   7.0216912631720918E-003   6.8910939515313685E-003   6.7622609929099964E-003   6.6352703081043185E-003   6.5101985945361096E-003   6.3871212810288625E-003   6.2661124834810233E-003   6.1472449586082445E-003   6.0305900636591359E-003   5.9162177101559910E-003   5.8041963243502526E-003   5.6945928051733707E-003   5.5874724841080692E-003   5.4828990868485139E-003   5.3809346932292557E-003   5.2816397017025341E-003   5.1850727915482286E-003   5.0912908884662156E-003   5.0003491293909019E-003   4.9123008300917537E-003   4.8271974520555094E-003   4.7450885713868907E-003   4.6660218501993200E-003   4.5900430046194596E-003   4.5171957811919183E-003   4.4475219252771425E-003   4.3810611609629291E-003   4.3178511619072490E-003   4.2579275313229803E-003   4.2013237798109726E-003   4.1480713024594773E-003   4.0981993632434599E-003   4.0517350731561486E-003   4.0087033875954581E-003   3.9691272059656502E-003   3.9330280249468275E-003   3.9004280536744096E-003   3.8713542815604907E-003   3.8458455549033044E-003   3.8239691844799695E-003   3.8058501056861260E-003   3.7916996551723980E-003   3.7818427796169063E-003   3.7767503323524187E-003   1.5568966039585241E-002   1.5572550167632371E-002   1.5576497217606011E-002   1.5578904766479162E-002   1.5578575140522966E-002   1.5574805726495167E-002   1.5567228815788647E-002   1.5555693933892667E-002   1.5540173872318763E-002   1.5520688959549056E-002   1.5497269177739859E-002   1.5469945584300870E-002   1.5438750498064202E-002   1.5403718027715396E-002   1.5364884176511107E-002   1.5322286840305621E-002   1.5275965798586588E-002   1.5225962696981787E-002   1.5172321032856817E-002   1.5115086139376344E-002   1.5054305164155846E-002   1.4990027052155908E-002   1.4922302524484898E-002   1.4851184052975197E-002   1.4776725841016192E-002   1.4698983794965426E-002   1.4618015499733572E-002   1.4533880191022142E-002   1.4446638725963079E-002   1.4356353554774992E-002   1.4263088688130809E-002   1.4166909666500416E-002   1.4067883525624714E-002   1.3966078763278961E-002   1.3861565302927814E-002   1.3754414458427622E-002   1.3644698895350721E-002   1.3532492593096773E-002   1.3417870806466309E-002   1.3300910022660373E-002   1.3181687924271157E-002   1.3060283341470136E-002   1.2936776215890039E-002   1.2811247549881222E-002   1.2683779367874848E-002   1.2554454667150938E-002   1.2423357373647220E-002   1.2290572294212626E-002   1.2156185071116210E-002   1.2020282130713156E-002   1.1882950638458983E-002   1.1744278446750661E-002   1.1604354047360363E-002   1.1463266520140861E-002   1.1321105481828408E-002   1.1177961036583056E-002   1.1033923722545733E-002   1.0889084461685489E-002   1.0743534505774831E-002   1.0597365385778060E-002   1.0450668857410902E-002   1.0303536849143743E-002   1.0156061408358301E-002   1.0008334648600035E-002   9.8604486952251491E-003   9.7124956326668926E-003   9.5645674502026073E-003   9.4167559882614646E-003   9.2691528854347144E-003   9.1218495235418778E-003   8.9749369757769482E-003   8.8285059515272601E-003   8.6826467445018374E-003   8.5374491784797613E-003   8.3930025557591714E-003   8.2493956029933979E-003   8.1067164192779040E-003   7.9650524264219813E-003   7.8244903118887821E-003   7.6851159837623140E-003   7.5470145158267610E-003   7.4102700970335167E-003   7.2749659852318904E-003   7.1411844523201762E-003   7.0090067407749812E-003   6.8785130099434655E-003   6.7497822939716068E-003   6.6228924491764374E-003   6.4979201117601471E-003   6.3749406498978534E-003   6.2540281189305547E-003   6.1352552185863218E-003   6.0186932467856669E-003   5.9044120593313432E-003   5.7924800271166310E-003   5.6829639947094113E-003   5.5759292411072803E-003   5.4714394395756205E-003   5.3695566203145750E-003   5.2703411320850213E-003   5.1738516066830442E-003   5.0801449231518969E-003   4.9892761739140923E-003   4.9012986303927919E-003   4.8162637121117458E-003   4.7342209549984249E-003   4.6552179806189642E-003   4.5793004689946293E-003   4.5065121286456677E-003   4.4368946722809222E-003   4.3704877891161953E-003   4.3073291221032428E-003   4.2474542451951258E-003   4.1908966386786650E-003   4.1376876736232693E-003   4.0878565865198890E-003   4.0414304671832491E-003   3.9984342480903212E-003   3.9588908077679008E-003   3.9228216199700405E-003   3.8902488568654525E-003   3.8611994479499367E-003   3.8357121644370107E-003   3.8138542225799044E-003   3.7957503884909483E-003   3.7816117077067446E-003   3.7717626947805227E-003   3.7666735971070286E-003   1.5540398264635213E-002   1.5543969883369424E-002   1.5547901026870925E-002   1.5550293436045359E-002   1.5549952043766635E-002   1.5546175755563052E-002   1.5538597663657006E-002   1.5527067615601575E-002   1.5511558432909689E-002   1.5492090369705724E-002   1.5468693333937023E-002   1.5441398322543765E-002   1.5410237599507937E-002   1.5375245215228261E-002   1.5336457111582436E-002   1.5293911124782178E-002   1.5247646967105233E-002   1.5197706217939866E-002   1.5144132305983493E-002   1.5086970489986085E-002   1.5026267845635488E-002   1.4962073240538054E-002   1.4894437315524756E-002   1.4823412463955576E-002   1.4749052803506024E-002   1.4671414156464113E-002   1.4590554018913127E-002   1.4506531537329170E-002   1.4419407476765511E-002   1.4329244193405699E-002   1.4236105602292104E-002   1.4140057145048845E-002   1.4041165758483576E-002   1.3939499837983094E-002   1.3835129204163299E-002   1.3728125064637497E-002   1.3618559978305689E-002   1.3506507816412355E-002   1.3392043721933700E-002   1.3275244071888209E-002   1.3156186432806138E-002   1.3034949523488965E-002   1.2911613165260571E-002   1.2786258246006876E-002   1.2658966669411020E-002   1.2529821312553036E-002   1.2398905980536834E-002   1.2266305357749446E-002   1.2132104961599499E-002   1.1996391095521086E-002   1.1859250798213233E-002   1.1720771796683196E-002   1.1581042454825372E-002   1.1440151724652972E-002   1.1298189094786984E-002   1.1155244539949927E-002   1.1011408468605044E-002   1.0866771672543518E-002   1.0721425273418184E-002   1.0575460671078701E-002   1.0428969490043710E-002   1.0282043527832820E-002   1.0134774700440656E-002   9.9872549897085938E-003   9.8395763901294661E-003   9.6918308545424284E-003   9.5441102412072987E-003   9.3965062601507610E-003   9.2491104187021056E-003   9.1020139696023211E-003   8.9553078553338550E-003   8.8090826570142167E-003   8.6634285394317223E-003   8.5184351991356017E-003   8.3741918104499047E-003   8.2307869743980244E-003   8.0883086655163527E-003   7.9468441786627875E-003   7.8064800812001900E-003   7.6673021566516786E-003   7.5293953582678541E-003   7.3928437564676486E-003   7.2577304877870785E-003   7.1241377101278758E-003   6.9921465471071975E-003   6.8618370468522261E-003   6.7332881277917533E-003   6.6065775376505098E-003   6.4817818017459672E-003   6.3589761811029266E-003   6.2382346256618648E-003   6.1196297299758728E-003   6.0032326908301403E-003   5.8891132640304100E-003   5.7773397220159950E-003   5.6679788136534404E-003   5.5610957240688208E-003   5.4567540351819765E-003   5.3550156873357624E-003   5.2559409428253323E-003   5.1595883489595762E-003   5.0660147021017732E-003   4.9752750148419067E-003   4.8874224815770861E-003   4.8025084475961100E-003   4.7205823756195087E-003   4.6416918188816880E-003   4.5658823896300715E-003   4.4931977331384987E-003   4.4236795000751061E-003   4.3573673212463637E-003   4.2942987846417147E-003   4.2345094096745139E-003   4.1780326290310477E-003   4.1248997642669982E-003   4.0751400097636670E-003   4.0287804126561966E-003   3.9858458680622211E-003   3.9463592180513651E-003   3.9103418965326653E-003   3.8778160182864618E-003   3.8488084245270615E-003   3.8233577761693782E-003   3.8015311537029084E-003   3.7834530824055190E-003   3.7693341984646467E-003   3.7594984089314720E-003   3.7544151135980308E-003   1.5502387601703249E-002   1.5505943945046341E-002   1.5509856242296838E-002   1.5512231577397506E-002   1.5511878230025755E-002   1.5508097056760817E-002   1.5500522172918585E-002   1.5489003840101878E-002   1.5473514913735664E-002   1.5454075548469670E-002   1.5430715553242880E-002   1.5403465843868092E-002   1.5372358606307646E-002   1.5337427810973137E-002   1.5298709318516679E-002   1.5256240875336669E-002   1.5210062106483013E-002   1.5160214496340252E-002   1.5106741374878718E-002   1.5049687903591569E-002   1.4989101050535858E-002   1.4925029577552262E-002   1.4857524015190582E-002   1.4786636640166495E-002   1.4712421455507774E-002   1.4634934160183466E-002   1.4554232128946021E-002   1.4470374379147055E-002   1.4383421547545239E-002   1.4293435855950165E-002   1.4200481083687433E-002   1.4104622534648670E-002   1.4005927002678442E-002   1.3904462739380896E-002   1.3800299417804474E-002   1.3693508096545737E-002   1.3584161182119137E-002   1.3472332390024905E-002   1.3358096707788203E-002   1.3241530351438380E-002   1.3122710728022707E-002   1.3001716389306167E-002   1.2878626994387909E-002   1.2753523260407074E-002   1.2626486922483415E-002   1.2497600686727312E-002   1.2366948183593657E-002   1.2234613923368692E-002   1.2100683247271954E-002   1.1965242279766475E-002   1.1828377881195895E-002   1.1690177597236173E-002   1.1550729610999760E-002   1.1410122690653668E-002   1.1268446141840319E-002   1.1125789753745119E-002   1.0982243750437340E-002   1.0837898736527823E-002   1.0692845647861625E-002   1.0547175695889463E-002   1.0400980319066791E-002   1.0254351125707908E-002   1.0107379844356702E-002   9.9601582688813584E-003   9.8127782051854393E-003   9.6653314186447500E-003   9.5179095796195379E-003   9.3706042103629261E-003   9.2235066321512127E-003   9.0767079101353454E-003   8.9302988024240193E-003   8.7843697041305457E-003   8.6390105963231600E-003   8.4943109920546100E-003   8.3503598841287441E-003   8.2072456921026271E-003   8.0650562105304413E-003   7.9238785576628279E-003   7.7837991213974278E-003   7.6449035124875608E-003   7.5072765087216553E-003   7.3710020089590156E-003   7.2361629814297335E-003   7.1028414130257511E-003   6.9711182642252512E-003   6.8410734169200571E-003   6.7127856302891253E-003   6.5863324902551978E-003   6.4617903671314592E-003   6.3392343665191753E-003   6.2187382866577545E-003   6.1003745736936676E-003   5.9842142775587970E-003   5.8703270101301275E-003   5.7587809035832271E-003   5.6496425695612418E-003   5.5429770583537152E-003   5.4388478203625246E-003   5.3373166687028517E-003   5.2384437400513351E-003   5.1422874600329793E-003   5.0489045082034445E-003   4.9583497821686917E-003   4.8706763659665531E-003   4.7859354963263323E-003   4.7041765345391950E-003   4.6254469328357861E-003   4.5497922084164477E-003   4.4772559140512924E-003   4.4078796126666431E-003   4.3417028521811618E-003   4.2787631386282388E-003   4.2190959178084464E-003   4.1627345493157053E-003   4.1097102879109615E-003   4.0600522646883075E-003   4.0137874678116692E-003   3.9709407377335193E-003   3.9315348644902159E-003   3.8955912265765114E-003   3.8631318606535126E-003   3.8341834909751960E-003   3.8087846336828934E-003   3.7870021915845653E-003   3.7689603787472437E-003   3.7548693030510782E-003   3.7450520895183081E-003   3.7399770467934634E-003   1.5454962065877875E-002   1.5458500387658280E-002   1.5462390911047674E-002   1.5464747246088928E-002   1.5464381757610834E-002   1.5460597680786781E-002   1.5453030381178956E-002   1.5441530621144395E-002   1.5426071296484434E-002   1.5406672437396629E-002   1.5383363729204569E-002   1.5356175984045817E-002   1.5325141289130984E-002   1.5290293514414355E-002   1.5251668412457287E-002   1.5209303621259496E-002   1.5163238648018162E-002   1.5113514857458599E-002   1.5060175456601432E-002   1.5003265473969907E-002   1.4942831747244534E-002   1.4878922897902991E-002   1.4811589313570794E-002   1.4740883125471282E-002   1.4666858182874221E-002   1.4589570031586618E-002   1.4509075883942180E-002   1.4425434595707720E-002   1.4338706633255593E-002   1.4248954048625251E-002   1.4156240444412160E-002   1.4060630944473129E-002   1.3962192159860332E-002   1.3860992155456830E-002   1.3757100413522960E-002   1.3650587798699432E-002   1.3541526520148450E-002   1.3429990093781208E-002   1.3316053302299180E-002   1.3199792156249973E-002   1.3081283851333531E-002   1.2960606729188640E-002   1.2837840231431835E-002   1.2713064859235984E-002   1.2586362126318196E-002   1.2457814516243004E-002   1.2327505435125757E-002   1.2195519165186408E-002   1.2061940818903660E-002   1.1926856289942889E-002   1.1790352205227173E-002   1.1652515876339309E-002   1.1513435249119935E-002   1.1373198856015773E-002   1.1231895762059713E-002   1.1089615517666213E-002   1.0946448104813059E-002   1.0802483887283471E-002   1.0657813556463627E-002   1.0512528082650456E-002   1.0366718658067181E-002   1.0220476648430253E-002   1.0073893536974278E-002   9.9270608729089896E-003   9.7800702178235943E-003   9.6330130921738200E-003   9.4859809224303177E-003   9.3390649872352044E-003   9.1923563640767120E-003   9.0459458765756312E-003   8.8999240399713908E-003   8.7543810095336849E-003   8.6094065266053843E-003   8.4650898656574713E-003   8.3215197828145904E-003   8.1787844619072292E-003   8.0369714641158052E-003   7.8961676741971243E-003   7.7564592523615417E-003   7.6179315783655721E-003   7.4806692064671720E-003   7.3447558104698663E-003   7.2102741374246437E-003   7.0773059560801654E-003   6.9459320103289202E-003   6.8162319689906159E-003   6.6882843800075698E-003   6.5621666235674558E-003   6.4379548640747242E-003   6.3157240073984378E-003   6.1955476536713627E-003   6.0774980542914192E-003   5.9616460694499329E-003   5.8480611241920610E-003   5.7368111679460543E-003   5.6279626321882881E-003   5.5215803928932994E-003   5.4177277297649540E-003   5.3164662881121094E-003   5.2178560434219534E-003   5.1219552631692755E-003   5.0288204726214314E-003   4.9385064207695395E-003   4.8510660477124601E-003   4.7665504513092483E-003   4.6850088568537451E-003   4.6064885878636663E-003   4.5310350364384799E-003   4.4586916364755536E-003   4.3894998361419524E-003   4.3234990727145650E-003   4.2607267513138369E-003   4.2012182163015943E-003   4.1450067353260289E-003   4.0921234757850256E-003   4.0425974855555213E-003   3.9964556770034076E-003   3.9537228185728690E-003   3.9144216339093152E-003   3.8785734291464369E-003   3.8462001437094551E-003   3.8173283547038861E-003   3.7919964006793982E-003   3.7702709644846788E-003   3.7522758785069610E-003   3.7382206038062971E-003   3.7284273091603426E-003   3.7233629690161529E-003   1.5398155265590630E-002   1.5401672830900770E-002   1.5405538669751973E-002   1.5407874090037299E-002   1.5407496277379751E-002   1.5403711274393883E-002   1.5396155918556143E-002   1.5384681563414715E-002   1.5369261149602076E-002   1.5349914559193545E-002   1.5326671328186214E-002   1.5299562144069190E-002   1.5268618975002646E-002   1.5233875566489585E-002   1.5195367543088978E-002   1.5153132406465319E-002   1.5107209523829490E-002   1.5057640113857462E-002   1.5004467229442875E-002   1.4947735743593205E-002   1.4887492328282959E-002   1.4823785436842263E-002   1.4756665282652071E-002   1.4686183816028264E-002   1.4612394702108678E-002   1.4535353294523823E-002   1.4455116611622576E-002   1.4371743306559215E-002   1.4285293642261498E-002   1.4195829457598952E-002   1.4103414141347470E-002   1.4008112596098077E-002   1.3909991209290484E-002   1.3809117815140215E-002   1.3705561663442667E-002   1.3599393380476554E-002   1.3490684933239128E-002   1.3379509591932570E-002   1.3265941888728539E-002   1.3150057580557234E-002   1.3031933606764079E-002   1.2911648046215807E-002   1.2789280078014692E-002   1.2664909934219676E-002   1.2538618859576689E-002   1.2410489062455787E-002   1.2280603673058221E-002   1.2149046695214272E-002   1.2015902958640495E-002   1.1881258073377865E-002   1.1745198380138155E-002   1.1607810901720084E-002   1.1469183294857396E-002   1.1329403797926588E-002   1.1188561184069051E-002   1.1046744707442879E-002   1.0904044054247469E-002   1.0760549289770979E-002   1.0616350808451074E-002   1.0471539279059160E-002   1.0326205595830078E-002   1.0180440822468384E-002   1.0034336142212920E-002   9.8879828029626166E-003   9.7414720654670911E-003   9.5948951494450180E-003   9.4483431808233542E-003   9.3019071383946411E-003   9.1556778004512618E-003   9.0097456920075480E-003   8.8642010313369768E-003   8.7191336774667394E-003   8.5746330764951417E-003   8.4307882102866438E-003   8.2876875424145735E-003   8.1454189679718569E-003   8.0040697591915733E-003   7.8637265171097037E-003   7.7244751159749325E-003   7.5864006575219745E-003   7.4495874158149733E-003   7.3141187908637439E-003   7.1800772556509795E-003   7.0475443117605230E-003   6.9166004350056098E-003   6.7873250333526647E-003   6.6597963953566319E-003   6.5340916449641018E-003   6.4102866967175043E-003   6.2884562077577533E-003   6.1686735355556688E-003   6.0510106933543972E-003   5.9355383056940991E-003   5.8223255681703612E-003   5.7114402040210899E-003   5.6029484262475338E-003   5.4969148936439005E-003   5.3934026760367182E-003   5.2924732139967290E-003   5.1941862821964779E-003   5.0985999540709703E-003   5.0057705661702978E-003   4.9157526847292132E-003   4.8285990707715443E-003   4.7443606516662795E-003   4.6630864870859101E-003   4.5848237406864722E-003   4.5096176513844677E-003   4.4375115050448999E-003   4.3685466098286052E-003   4.3027622694681300E-003   4.2401957583380057E-003   4.1808823027793540E-003   4.1248550538179329E-003   4.0721450711693752E-003   4.0227813021714853E-003   3.9767905640013534E-003   3.9341975386734118E-003   3.8950248657706465E-003   3.8592937654344794E-003   3.8270260574682635E-003   3.7982481459183370E-003   3.7729981555451042E-003   3.7513425094208852E-003   3.7334045869217847E-003   3.7193930843926748E-003   3.7096290401307241E-003   3.7045778526711426E-003   1.5332006365064876E-002   1.5335500463657059E-002   1.5339338726445606E-002   1.5341651331870709E-002   1.5341261017857488E-002   1.5337477060055504E-002   1.5329937991627074E-002   1.5318495844663660E-002   1.5303123610997449E-002   1.5283840999789022E-002   1.5260677373628684E-002   1.5233663273687914E-002   1.5202830527911826E-002   1.5168212736027642E-002   1.5129845371126494E-002   1.5087765775575135E-002   1.5042013150979749E-002   1.4992628542447206E-002   1.4939654824024984E-002   1.4883136681706266E-002   1.4823120594733896E-002   1.4759654817067980E-002   1.4692789355084446E-002   1.4622575946970029E-002   1.4549068038398061E-002   1.4472320758825541E-002   1.4392390893740170E-002   1.4309336860181321E-002   1.4223218675855409E-002   1.4134097932400724E-002   1.4042037761695880E-002   1.3947102807787326E-002   1.3849359189710420E-002   1.3748874472687078E-002   1.3645717627691845E-002   1.3539959000481883E-002   1.3431670271596530E-002   1.3320924418424418E-002   1.3207795678959716E-002   1.3092359508250967E-002   1.2974692540277832E-002   1.2854872546623930E-002   1.2732978390934013E-002   1.2609089990221006E-002   1.2483288266353559E-002   1.2355655105578872E-002   1.2226273309141028E-002   1.2095226549727389E-002   1.1962599324071871E-002   1.1828476904884422E-002   1.1692945293346191E-002   1.1556091171099667E-002   1.1418001849181764E-002   1.1278765221264267E-002   1.1138469711025722E-002   1.0997204223320955E-002   1.0855058092115566E-002   1.0712121030646171E-002   1.0568483077836928E-002   1.0424234549239325E-002   1.0279465981264335E-002   1.0134268082836642E-002   9.9887316793298014E-003   9.8429476620430639E-003   9.6970069345392595E-003   9.5510003599237059E-003   9.4050187074636860E-003   9.2591526002754193E-003   9.1134924618727492E-003   8.9681284629783004E-003   8.8231504693097873E-003   8.6786479881408585E-003   8.5347101162358552E-003   8.3914254870978977E-003   8.2488822187634647E-003   8.1071678617311294E-003   7.9663693479273823E-003   7.8265729377799409E-003   7.6878641714714369E-003   7.5503278160430898E-003   7.4140478163412515E-003   7.2791072447037086E-003   7.1455882530097048E-003   7.0135720204552443E-003   6.8831387100916352E-003   6.7543674163174083E-003   6.6273361209964743E-003   6.5021216459628661E-003   6.3787996061924757E-003   6.2574443661571610E-003   6.1381289948256312E-003   6.0209252205852271E-003   5.9059033910345837E-003   5.7931324282185503E-003   5.6826797892825520E-003   5.5746114233189425E-003   5.4689917356212092E-003   5.3658835452219944E-003   5.2653480492891314E-003   5.1674447855153405E-003   5.0722315967389187E-003   4.9797645948419511E-003   4.8900981280514122E-003   4.8032847486884078E-003   4.7193751786805960E-003   4.6384182817786890E-003   4.5604610321760553E-003   4.4855484865504724E-003   4.4137237570950338E-003   4.3450279834882366E-003   4.2795003102978901E-003   4.2171778617283717E-003   4.1580957174914834E-003   4.1022868948476510E-003   4.0497823243522690E-003   4.0006108334146306E-003   3.9547991279875183E-003   3.9123717847551198E-003   3.8733513471740921E-003   3.8377589307952986E-003   3.8056162181320796E-003   3.7769494101199674E-003   3.7517963855984160E-003   3.7302232657371315E-003   3.7123529069205685E-003   3.6983931230675782E-003   3.6886636482182378E-003   3.6836280617992823E-003   1.5256560080930737E-002   1.5260028022493766E-002   1.5263835841466178E-002   1.5266123748744032E-002   1.5265720763408985E-002   1.5261939817930448E-002   1.5254421362499326E-002   1.5243018196391844E-002   1.5227703367499790E-002   1.5208496388933235E-002   1.5185426425248616E-002   1.5158523850203942E-002   1.5127820329804864E-002   1.5093349298284986E-002   1.5055146052398771E-002   1.5013247752707959E-002   1.4967693409349170E-002   1.4918523868330480E-002   1.4865781797751332E-002   1.4809511667837172E-002   1.4749759736249368E-002   1.4686574026022969E-002   1.4620004306424683E-002   1.4550102070562287E-002   1.4476920511328650E-002   1.4400514497845462E-002   1.4320940549589101E-002   1.4238256809015470E-002   1.4152523013450047E-002   1.4063800465981713E-002   1.3972152005616578E-002   1.3877641973652155E-002   1.3780336184286923E-002   1.3680301886781432E-002   1.3577607735323294E-002   1.3472323748731418E-002   1.3364521276543140E-002   1.3254272960954994E-002   1.3141652695889156E-002   1.3026735590831034E-002   1.2909597927095368E-002   1.2790317118038630E-002   1.2668971667541773E-002   1.2545641124250606E-002   1.2420406041195403E-002   1.2293347928080012E-002   1.2164549208987546E-002   1.2034093173531130E-002   1.1902063932624329E-002   1.1768546369949784E-002   1.1633626094520844E-002   1.1497389391788571E-002   1.1359923176580605E-002   1.1221314940929025E-002   1.1081652706501827E-002   1.0941024973217833E-002   1.0799520669218493E-002   1.0657229098857787E-002   1.0514239892950097E-002   1.0370642954903343E-002   1.0226528411581150E-002   1.0081986558225467E-002   9.9371078084877218E-003   9.7919826408102151E-003   9.6467015459459626E-003   9.5013549741440745E-003   9.3560332832812038E-003   9.2108266845579295E-003   9.0658251910496618E-003   8.9211185643170987E-003   8.7767962622775086E-003   8.6329473856025796E-003   8.4896606269327379E-003   8.3470242169925157E-003   8.2051258739410937E-003   8.0640527506699589E-003   7.9238913842523406E-003   7.7847276432251866E-003   7.6466466793333465E-003   7.5097328736351554E-003   7.3740697900577801E-003   7.2397401233236236E-003   7.1068256502975768E-003   6.9754071825973984E-003   6.8455645165601542E-003   6.7173763873484837E-003   6.5909204213414063E-003   6.4662730895702070E-003   6.3435096623956078E-003   6.2227041652050397E-003   6.1039293318084775E-003   5.9872565646620912E-003   5.8727558879960173E-003   5.7604959090709063E-003   5.6505437748921028E-003   5.5429651336078578E-003   5.4378240934431776E-003   5.3351831852294640E-003   5.2351033244573131E-003   5.1376437748039128E-003   5.0428621109434579E-003   4.9508141872255385E-003   4.8615540998089291E-003   4.7751341564373218E-003   4.6916048448331082E-003   4.6110148004741003E-003   4.5334107793024714E-003   4.4588376269886210E-003   4.3873382532876315E-003   4.3189536061288281E-003   4.2537226442963538E-003   4.1916823166320283E-003   4.1328675374215917E-003   4.0773111651006277E-003   4.0250439834718099E-003   3.9760946804546782E-003   3.9304898325271398E-003   3.8882538972247471E-003   3.8494093033187293E-003   3.8139770492707781E-003   3.7819786583166426E-003   3.7534401018615160E-003   3.7283989788472471E-003   3.7069210677901365E-003   3.6891286322268124E-003   3.6752284856817474E-003   3.6655388849143322E-003   3.6605213497910571E-003   1.5171866646657206E-002   1.5175305769341618E-002   1.5179080303206194E-002   1.5181341649091851E-002   1.5180925831591752E-002   1.5177149861457906E-002   1.5169656326023517E-002   1.5158298879197230E-002   1.5143050631526433E-002   1.5123930876255298E-002   1.5100968555497363E-002   1.5074193854619222E-002   1.5043638257967729E-002   1.5009335010667368E-002   1.4971319212860879E-002   1.4929627817926505E-002   1.4884299619760621E-002   1.4835375241253057E-002   1.4782897113984506E-002   1.4726909467742966E-002   1.4667458306997339E-002   1.4604591395333544E-002   1.4538358232708160E-002   1.4468810034277746E-002   1.4395999707875307E-002   1.4319981828034345E-002   1.4240812612152376E-002   1.4158549891861383E-002   1.4073253087026338E-002   1.3984983175058030E-002   1.3893802660355392E-002   1.3799775545258575E-002   1.3702967294055068E-002   1.3603444803108711E-002   1.3501276362747117E-002   1.3396531624124686E-002   1.3289281562056221E-002   1.3179598435586859E-002   1.3067555753333848E-002   1.2953228229154179E-002   1.2836691746455353E-002   1.2718023313478738E-002   1.2597301022776286E-002   1.2474604009649642E-002   1.2350012405164007E-002   1.2223607295947819E-002   1.2095470674632319E-002   1.1965685399328324E-002   1.1834335142348162E-002   1.1701504345968561E-002   1.1567278174517581E-002   1.1431742466417247E-002   1.1294983683259111E-002   1.1157088864716586E-002   1.1018145575289642E-002   1.0878241856211376E-002   1.0737466174481000E-002   1.0595907372192445E-002   1.0453654615203638E-002   1.0310797342238366E-002   1.0167425212527989E-002   1.0023628054809663E-002   9.8794958143847283E-003   9.7351185016174985E-003   9.5905861387381303E-003   9.4459887089737293E-003   9.3014161014484398E-003   9.1569580620038393E-003   9.0127041372657923E-003   8.8687436252148921E-003   8.7251655201107392E-003   8.5820584627840368E-003   8.4395106861859248E-003   8.2976099649626767E-003   8.1564435635348154E-003   8.0160981835587508E-003   7.8766599136000370E-003   7.7382141794761772E-003   7.6008456894437471E-003   7.4646383899036883E-003   7.3296754103502337E-003   7.1960390173531064E-003   7.0638105639753146E-003   6.9330704423120060E-003   6.8038980349375833E-003   6.6763716683634899E-003   6.5505685654813628E-003   6.4265648000559339E-003   6.3044352516247182E-003   6.1842535590389547E-003   6.0660920794432527E-003   5.9500218411882577E-003   5.8361125050909179E-003   5.7244323191826263E-003   5.6150480805789993E-003   5.5080250938325248E-003   5.4034271315483995E-003   5.3013163972666644E-003   5.2017534869694959E-003   5.1047973521585743E-003   5.0105052669611738E-003   4.9189327889035961E-003   4.8301337304333947E-003   4.7441601227395380E-003   4.6610621857771095E-003   4.5808882981365207E-003   4.5036849659123579E-003   4.4294967970384125E-003   4.3583664721398296E-003   4.2903347184752305E-003   4.2254402876378272E-003   4.1637199277395065E-003   4.1052083651084148E-003   4.0499382798269701E-003   3.9979402867718061E-003   3.9492429175225219E-003   3.9038726011148550E-003   3.8618536587967101E-003   3.8232083919839122E-003   3.7879576637789292E-003   3.7561228205666986E-003   3.7277295760723694E-003   3.7028152166455608E-003   3.6814451373822221E-003   3.6637409386887088E-003   3.6499083174151847E-003   3.6402638799150622E-003   3.6352668432151347E-003   1.5077981792886719E-002   1.5081389464023653E-002   1.5085127901416362E-002   1.5087360845646824E-002   1.5086932045799584E-002   1.5083163009772027E-002   1.5075698681810468E-002   1.5064393656702535E-002   1.5049221114103895E-002   1.5030200103911318E-002   1.5007359322851632E-002   1.4980728746202487E-002   1.4950339656168599E-002   1.4916225088005608E-002   1.4878419921617148E-002   1.4836960880261374E-002   1.4791886518464581E-002   1.4743237205721960E-002   1.4691055116076768E-002   1.4635384206046986E-002   1.4576270200992780E-002   1.4513760572902823E-002   1.4447904522633892E-002   1.4378752955330476E-002   1.4306358459428015E-002   1.4230775281913965E-002   1.4152059301914710E-002   1.4070268006069697E-002   1.3985460457968946E-002   1.3897697271195664E-002   1.3807040579428387E-002   1.3713554002744932E-002   1.3617302618577687E-002   1.3518352925057431E-002   1.3416772809688726E-002   1.3312631511838702E-002   1.3205999586156536E-002   1.3096948868013103E-002   1.2985552430148262E-002   1.2871884549521928E-002   1.2756020661390477E-002   1.2638037323050633E-002   1.2518012169258852E-002   1.2396023869424261E-002   1.2272152087682647E-002   1.2146477433438413E-002   1.2019081422686734E-002   1.1890046426341033E-002   1.1759455629095944E-002   1.1627392980524620E-002   1.1493943147811131E-002   1.1359191467078464E-002   1.1223223898449208E-002   1.1086126972187499E-002   1.0947987743562856E-002   1.0808893740963457E-002   1.0668932916266707E-002   1.0528193594269764E-002   1.0386764422412008E-002   1.0244734318906004E-002   1.0102192421648962E-002   9.9592280368197006E-003   9.8159305871944325E-003   9.6723895591930009E-003   9.5286944529473228E-003   9.3849347272832867E-003   9.2411997505404131E-003   9.0975787452263757E-003   8.9541607395940137E-003   8.8110345107834942E-003   8.6682885374564922E-003   8.5260109443516807E-003   8.3842894517318078E-003   8.2432113250383021E-003   8.1028633193494237E-003   7.9633316343068472E-003   7.8247018574159333E-003   7.6870589157290725E-003   7.5504870275623637E-003   7.4150696485996981E-003   7.2808894257416212E-003   7.1480281453325523E-003   7.0165666878329591E-003   6.8865849758004138E-003   6.7581619297775730E-003   6.6313754188907503E-003   6.5063022155322225E-003   6.3830179496595085E-003   6.2615970623616235E-003   6.1421127635160055E-003   6.0246369852877679E-003   5.9092403418276040E-003   5.7959920841075818E-003   5.6849600619011120E-003   5.5762106789546406E-003   5.4698088562353253E-003   5.3658179921050042E-003   5.2642999233942778E-003   5.1653148885538736E-003   5.0689214925973003E-003   4.9751766690198651E-003   4.8841356487728249E-003   4.7958519238991415E-003   4.7103772173608394E-003   4.6277614502676645E-003   4.5480527123122338E-003   4.4712972330578915E-003   4.3975393524134376E-003   4.3268214949635508E-003   4.2591841440860478E-003   4.1946658155673222E-003   4.1333030369524182E-003   4.0751303218211077E-003   4.0201801516322466E-003   3.9684829536947852E-003   3.9200670828448692E-003   3.8749588049871164E-003   3.8331822886147338E-003   3.7947596916693693E-003   3.7597117284340897E-003   3.7280595479186607E-003   3.6998285795045716E-003   3.6750557643813742E-003   3.6538060738849909E-003   3.6362003760574968E-003   3.6224431339904051E-003   3.6128491314040279E-003   3.6078750442163354E-003   1.4974966715237681E-002   1.4978340334200535E-002   1.4982039897363020E-002   1.4984242624789590E-002   1.4983800705020645E-002   1.4980040559079144E-002   1.4972609704364759E-002   1.4961363764702973E-002   1.4946275993972080E-002   1.4927365177277441E-002   1.4904659741077242E-002   1.4878189430975186E-002   1.4847985305762978E-002   1.4814080169829935E-002   1.4776508661429488E-002   1.4735307249450991E-002   1.4690514222793938E-002   1.4642169676663541E-002   1.4590315495461692E-002   1.4534995338357448E-002   1.4476254620641005E-002   1.4414140495068894E-002   1.4348701829718924E-002   1.4279989189925735E-002   1.4208054811451765E-002   1.4132952579076430E-002   1.4054738000486455E-002   1.3973468178698489E-002   1.3889201786807137E-002   1.3801999037112711E-002   1.3711921651121006E-002   1.3619032830492317E-002   1.3523397222811373E-002   1.3425080889841345E-002   1.3324151271722151E-002   1.3220677153995886E-002   1.3114728629399552E-002   1.3006377061234919E-002   1.2895695046936662E-002   1.2782756375488646E-002   1.2667635992088172E-002   1.2550409952966329E-002   1.2431155387532034E-002   1.2309950454268082E-002   1.2186874296651357E-002   1.2062007002593689E-002   1.1935429556221677E-002   1.1807223795053584E-002   1.1677472363963964E-002   1.1546258667399611E-002   1.1413666823258756E-002   1.1279781616856221E-002   1.1144688448913476E-002   1.1008473291517301E-002   1.0871222635645994E-002   1.0733023443570827E-002   1.0593963098353462E-002   1.0454129354276934E-002   1.0313610285296954E-002   1.0172494234630847E-002   1.0030869765307440E-002   9.8888256058841661E-003   9.7464506014867114E-003   9.6038336617718795E-003   9.4610637072969350E-003   9.3182296206860138E-003   9.1754201923976708E-003   9.0327240703946265E-003   8.8902297055630242E-003   8.7480253048300149E-003   8.6061987737850731E-003   8.4648376685085291E-003   8.3240291440582481E-003   8.1838598995483958E-003   8.0444161338068532E-003   7.9057834859093123E-003   7.7680469918921802E-003   7.6312910309880022E-003   7.4955992757135270E-003   7.3610546425293688E-003   7.2277392435730614E-003   7.0957343377174853E-003   6.9651202793434841E-003   6.8359764756089625E-003   6.7083813348507992E-003   6.5824122218685610E-003   6.4581454114135961E-003   6.3356560423068475E-003   6.2150180735321414E-003   6.0963042378318066E-003   5.9795860014537072E-003   5.8649335178328488E-003   5.7524155888326600E-003   5.6420996196578366E-003   5.5340515833922077E-003   5.4283359764012995E-003   5.3250157824433209E-003   5.2241524340377321E-003   5.1258057757421760E-003   5.0300340271590693E-003   4.9368937490830711E-003   4.8464398082085358E-003   4.7587253452505696E-003   4.6738017407820798E-003   4.5917185871965915E-003   4.5125236551722403E-003   4.4362628669953330E-003   4.3629802685089536E-003   4.2927180008942578E-003   4.2255162763015774E-003   4.1614133534267350E-003   4.1004455126366635E-003   4.0426470356265676E-003   3.9880501825397818E-003   3.9366851735571085E-003   3.8885801695376365E-003   3.8437612545801914E-003   3.8022524294727966E-003   3.7640756940300890E-003   3.7292515978135099E-003   3.6978010735366773E-003   3.6697492402159582E-003   3.6451326617993329E-003   3.6240158455215221E-003   3.6065188574331275E-003   3.5928448115192246E-003   3.5833064971184103E-003   3.5783578059184196E-003   1.4862888039086863E-002   1.4866225042500569E-002   1.4869882989946070E-002   1.4872053713927913E-002   1.4871598550756537E-002   1.4867849246994636E-002   1.4860456110284692E-002   1.4849275877701795E-002   1.4834281885198419E-002   1.4815492630157634E-002   1.4792936246458943E-002   1.4766642228386750E-002   1.4736641392238625E-002   1.4702966290094432E-002   1.4665651295147963E-002   1.4624732600184209E-002   1.4580248204643820E-002   1.4532237901186185E-002   1.4480743260819273E-002   1.4425807617102882E-002   1.4367476046445837E-002   1.4305795351392647E-002   1.4240814040295258E-002   1.4172582302749259E-002   1.4101151991839811E-002   1.4026576595765894E-002   1.3948911215287296E-002   1.3868212536695124E-002   1.3784538803964352E-002   1.3697949790275443E-002   1.3608506769516859E-002   1.3516272483627967E-002   1.3421311110988987E-002   1.3323688235211184E-002   1.3223470809742122E-002   1.3120727121615494E-002   1.3015526759354024E-002   1.2907940571571574E-002   1.2798040632400809E-002   1.2685900201674649E-002   1.2571593684509219E-002   1.2455196593048529E-002   1.2336785502096492E-002   1.2216438010301117E-002   1.2094232695169932E-002   1.1970249070644590E-002   1.1844567541513196E-002   1.1717269361808336E-002   1.1588436584307332E-002   1.1458152018862022E-002   1.1326499183937327E-002   1.1193562258233369E-002   1.1059426035542760E-002   1.0924175873677597E-002   1.0787897648650138E-002   1.0650677702776751E-002   1.0512602797414269E-002   1.0373760061774512E-002   1.0234236942889122E-002   1.0094121157299532E-002   9.9535006354644490E-003   9.8124634770339336E-003   9.6710978947489867E-003   9.5294921653437809E-003   9.3877345789707689E-003   9.2459133851712783E-003   9.1041167438548898E-003   8.9624326717500924E-003   8.8209489938110841E-003   8.6797532869981320E-003   8.5389328336952230E-003   8.3985745676968260E-003   8.2587650229933030E-003   8.1195902852290447E-003   7.9811359363821388E-003   7.8434870098095799E-003   7.7067279351530071E-003   7.5709424915349488E-003   7.4362137551502172E-003   7.3026240542744536E-003   7.1702549149068040E-003   7.0391870159712266E-003   6.9095001421090596E-003   6.7812731323922959E-003   6.6545838362469523E-003   6.5295090667537581E-003   6.4061245542257894E-003   6.2845049005328391E-003   6.1647235355549168E-003   6.0468526732310179E-003   5.9309632666999512E-003   5.8171249683086068E-003   5.7054060854261346E-003   5.5958735418936700E-003   5.4885928343803014E-003   5.3836279972002132E-003   5.2810415610003436E-003   5.1808945152964636E-003   5.0832462730999728E-003   4.9881546337045002E-003   4.8956757489036495E-003   4.8058640884621751E-003   4.7187724064775005E-003   4.6344517123358409E-003   4.5529512347141088E-003   4.4743183979997214E-003   4.3985987881779431E-003   4.3258361279300828E-003   4.2560722495093017E-003   4.1893470691332091E-003   4.1256985620807818E-003   4.0651627403215929E-003   4.0077736300449529E-003   3.9535632507936014E-003   3.9025615957644644E-003   3.8547966127171485E-003   3.8102941883548791E-003   3.7690781390715133E-003   3.7311702917453005E-003   3.6965910163738736E-003   3.6653610109411150E-003   3.6375050581146651E-003   3.6130593125374144E-003   3.5920877777070315E-003   3.5747096495076791E-003   3.5611265764579070E-003   3.5516491826864671E-003   3.5467283383938120E-003   1.4741817787475742E-002   1.4745115649158702E-002   1.4748729279423334E-002   1.4750866243790073E-002   1.4750397729390852E-002   1.4746661217727108E-002   1.4739310019758312E-002   1.4728202072231189E-002   1.4713310799142232E-002   1.4694654389166451E-002   1.4672260660161363E-002   1.4646158835475820E-002   1.4616379467995266E-002   1.4582954837087325E-002   1.4545919029302690E-002   1.4505307937568879E-002   1.4461159247622701E-002   1.4413512425242581E-002   1.4362408701698581E-002   1.4307891055555022E-002   1.4250004198480437E-002   1.4188794553449513E-002   1.4124310234810644E-002   1.4056601030882410E-002   1.3985718375009226E-002   1.3911715327715291E-002   1.3834646548248175E-002   1.3754568269982392E-002   1.3671538272364225E-002   1.3585615853623778E-002   1.3496861799796922E-002   1.3405338354562812E-002   1.3311109189907633E-002   1.3214239369080394E-002   1.3114795315912031E-002   1.3012844780970978E-002   1.2908456801679180E-002   1.2801701670985988E-002   1.2692650895211932E-002   1.2581377158583068E-002   1.2467954283020499E-002   1.2352457186634469E-002   1.2234961846564640E-002   1.2115545251836168E-002   1.1994285366605267E-002   1.1871261081624451E-002   1.1746552175804253E-002   1.1620239265376975E-002   1.1492403765325038E-002   1.1363127838706633E-002   1.1232494351968741E-002   1.1100586828953873E-002   1.0967489401967789E-002   1.0833286765326577E-002   1.0698064124656223E-002   1.0561907152215014E-002   1.0424901933091285E-002   1.0287134919421848E-002   1.0148692879008742E-002   1.0009662844038494E-002   9.8701320648194590E-003   9.7301879537192160E-003   9.5899180393554107E-003   9.4494099128282771E-003   9.3087511770881814E-003   9.1680293976033889E-003   9.0273320486259079E-003   8.8867464643609950E-003   8.7463597855857722E-003   8.6062589111024768E-003   8.4665304442395339E-003   8.3272606435185192E-003   8.1885353714950537E-003   8.0504400429560474E-003   7.9130595775652457E-003   7.7764783452821395E-003   7.6407801212255988E-003   7.5060480313024758E-003   7.3723645081216760E-003   7.2398112362486167E-003   7.1084691096476860E-003   6.9784181791674449E-003   6.8497376062489623E-003   6.7225056169897823E-003   6.5967994542192043E-003   6.4726953317821301E-003   6.3502683883084887E-003   6.2295926445386507E-003   6.1107409559317816E-003   5.9937849721234393E-003   5.8787950916278087E-003   5.7658404210369496E-003   5.6549887328974924E-003   5.5463064254506200E-003   5.4398584829877250E-003   5.3357084356371876E-003   5.2339183217866569E-003   5.1345486521637285E-003   5.0376583702542721E-003   4.9433048201144580E-003   4.8515437088454405E-003   4.7624290750296616E-003   4.6760132557268630E-003   4.5923468528367151E-003   4.5114787062789374E-003   4.4334558598629337E-003   4.3583235366452810E-003   4.2861251086935837E-003   4.2169020725255635E-003   4.1506940226990197E-003   4.0875386276283954E-003   4.0274716080115902E-003   3.9705267128238853E-003   3.9167357001513858E-003   3.8661283163434756E-003   3.8187322798923229E-003   3.7745732607488147E-003   3.7336748767177186E-003   3.6960587670994416E-003   3.6617451072537555E-003   3.6307543420759925E-003   3.6031108919603039E-003   3.5788504722592540E-003   3.5580365428555805E-003   3.5407873601291939E-003   3.5273029935158906E-003   3.5178917312563285E-003   3.5130011808846562E-003   1.4611833336261038E-002   1.4615089572653950E-002   1.4618656226950966E-002   1.4620757709204457E-002   1.4620275752967482E-002   1.4616553980398128E-002   1.4609248917932360E-002   1.4598219786250588E-002   1.4583440105124967E-002   1.4564927732605759E-002   1.4542710148816973E-002   1.4516816285624234E-002   1.4487276413140682E-002   1.4454122516253332E-002   1.4417388374614537E-002   1.4377109556995560E-002   1.4333323412155985E-002   1.4286069054120554E-002   1.4235387346950235E-002   1.4181320890257865E-002   1.4123913999829929E-002   1.4063212689827242E-002   1.3999264654917298E-002   1.3932119244011554E-002   1.3861827444558161E-002   1.3788441853414102E-002   1.3712016655199610E-002   1.3632607595116253E-002   1.3550271953233384E-002   1.3465068513947354E-002   1.3377057539570414E-002   1.3286300738633516E-002   1.3192861232986963E-002   1.3096803528627299E-002   1.2998193480176723E-002   1.2897098255725825E-002   1.2793586303930904E-002   1.2687727314992348E-002   1.2579592185831628E-002   1.2469252980241041E-002   1.2356782889998419E-002   1.2242256197724399E-002   1.2125748230375516E-002   1.2007335326098878E-002   1.1887094783307989E-002   1.1765104825846806E-002   1.1641444552384861E-002   1.1516193899104077E-002   1.1389433588016501E-002   1.1261245087211519E-002   1.1131710561932379E-002   1.1000912828262654E-002   1.0868935307201247E-002   1.0735861975808308E-002   1.0601777321661510E-002   1.0466766289982610E-002   1.0330914241192354E-002   1.0194306895473695E-002   1.0057030288039989E-002   9.9191707179457217E-003   9.7808146964236953E-003   9.6420489003284093E-003   9.5029601182610168E-003   9.3636352025117386E-003   9.2241610179158162E-003   9.0846243897731160E-003   8.9451120552373198E-003   8.8057106115185524E-003   8.6665064645577994E-003   8.5275857795528154E-003   8.3890344299683006E-003   8.2509379457628707E-003   8.1133814650472535E-003   7.9764496831368492E-003   7.8402268005821063E-003   7.7047964775381617E-003   7.5702417795444898E-003   7.4366451328133909E-003   7.3040882710456723E-003   7.1726521913290098E-003   7.0424171015399106E-003   6.9134623764439129E-003   6.7858665084521985E-003   6.6597070610621145E-003   6.5350606235177189E-003   6.4120027631345833E-003   6.2906079833734418E-003   6.1709496757235693E-003   6.0531000790511325E-003   5.9371302329462861E-003   5.8231099390406715E-003   5.7111077154916035E-003   5.6011907591314580E-003   5.4934249019173986E-003   5.3878745738905609E-003   5.2846027634537718E-003   5.1836709795807234E-003   5.0851392138295259E-003   4.9890659065752185E-003   4.8955079088638387E-003   4.8045204504328365E-003   4.7161571049946227E-003   4.6304697579306886E-003   4.5475085759457690E-003   4.4673219752951465E-003   4.3899565931845852E-003   4.3154572594539808E-003   4.2438669693639075E-003   4.1752268569266171E-003   4.1095761698967115E-003   4.0469522475533037E-003   3.9873904943880656E-003   3.9309243617228207E-003   3.8775853252870363E-003   3.8274028673324079E-003   3.7804044552307015E-003   3.7366155298351189E-003   3.6960594922013090E-003   3.6587577800643589E-003   3.6247303596046998E-003   3.5939974045681167E-003   3.5665829486898892E-003   3.5425222370591980E-003   3.5218781466895832E-003   3.5047679272484089E-003   3.4913899540797710E-003   3.4820500100564700E-003   3.4771922038369096E-003   1.4473017374202035E-002   1.4476229546532937E-002   1.4479746611974653E-002   1.4481810925186078E-002   1.4481315455443788E-002   1.4477610366620541E-002   1.4470355611069963E-002   1.4459411776855613E-002   1.4444752486465262E-002   1.4426395248159529E-002   1.4404367181206745E-002   1.4378696906424460E-002   1.4349414391154058E-002   1.4316551306922998E-002   1.4280141101882637E-002   1.4240219000745624E-002   1.4196821990478226E-002   1.4149988808268898E-002   1.4099759926318234E-002   1.4046177536633619E-002   1.3989285532085505E-002   1.3929129491354386E-002   1.3865756654127481E-002   1.3799215905999251E-002   1.3729557751187171E-002   1.3656834292741393E-002   1.3581099206078528E-002   1.3502407714953146E-002   1.3420816561720228E-002   1.3336383984674960E-002   1.3249169682371220E-002   1.3159234789351326E-002   1.3066641841886106E-002   1.2971454746814715E-002   1.2873738747766650E-002   1.2773560391995897E-002   1.2670987494831920E-002   1.2566089103526412E-002   1.2458935460224557E-002   1.2349597964557368E-002   1.2238149135688742E-002   1.2124662569783506E-002   1.2009212905439215E-002   1.1891875775276450E-002   1.1772727771782815E-002   1.1651846398363752E-002   1.1529310031353740E-002   1.1405197871349332E-002   1.1279589903972376E-002   1.1152566850452211E-002   1.1024210123798811E-002   1.0894601784192298E-002   1.0763824488897969E-002   1.0631961448956395E-002   1.0499096378186759E-002   1.0365313449074959E-002   1.0230697239725417E-002   1.0095332690390216E-002   9.9593050508043207E-003   9.8226998314818043E-003   9.6856027566521452E-003   9.5480997112014354E-003   9.4102766933964188E-003   9.2722197636856962E-003   9.1340149940705717E-003   8.9957484196990234E-003   8.8575059867840311E-003   8.7193735024013452E-003   8.5814365863186304E-003   8.4437806176975161E-003   8.3064906862671539E-003   8.1696515442477025E-003   8.0333475523611253E-003   7.8976626330502786E-003   7.7626802208858869E-003   7.6284832109377865E-003   7.4951539126911215E-003   7.3627739984605256E-003   7.2314244579539944E-003   7.1011855463213314E-003   6.9721367408439039E-003   6.8443566905490583E-003   6.7179231701117170E-003   6.5929130342908260E-003   6.4694021706068749E-003   6.3474654566151867E-003   6.2271767120171684E-003   6.1086086564336450E-003   5.9918328656486386E-003   5.8769197289220143E-003   5.7639384056935583E-003   5.6529567859610608E-003   5.5440414466449983E-003   5.4372576152935115E-003   5.3326691283203109E-003   5.2303383923473223E-003   5.1303263491445650E-003   5.0326924360711289E-003   4.9374945519962132E-003   4.8447890213963452E-003   4.7546305615504547E-003   4.6670722478104887E-003   4.5821654833111403E-003   4.4999599661681433E-003   4.4205036603894854E-003   4.3438427668178181E-003   4.2700216945757430E-003   4.1990830340141172E-003   4.1310675314076284E-003   4.0660140640726428E-003   4.0039596153488288E-003   3.9449392539657735E-003   3.8889861111355284E-003   3.8361313607639946E-003   3.7864041992192177E-003   3.7398318301564148E-003   3.6964394433786629E-003   3.6562502111407436E-003   3.6192853541351933E-003   3.5855646154875909E-003   3.5551078793156776E-003   3.5279387691186104E-003   3.5040920297027545E-003   3.4836299166817186E-003   3.4666686046976314E-003   3.4534046624269954E-003   3.4441411984988402E-003   3.4393185832393147E-003   1.4325457857520429E-002   1.4328623572696542E-002   1.4332088485509820E-002   1.4334113981149310E-002   1.4333604946061451E-002   1.4329918483748205E-002   1.4322718179427929E-002   1.4311866072032553E-002   1.4297335894922880E-002   1.4279144785412146E-002   1.4257319481300490E-002   1.4231888272695226E-002   1.4202880804713547E-002   1.4170328413673494E-002   1.4134264197929791E-002   1.4094723012872179E-002   1.4051741461466150E-002   1.4005357879163904E-002   1.3955612321197353E-002   1.3902546544293792E-002   1.3846203993533923E-002   1.3786629778641757E-002   1.3723870660820536E-002   1.3657975026259372E-002   1.3588992868290850E-002   1.3516975761882100E-002   1.3441976841267467E-002   1.3364050771979608E-002   1.3283253728481825E-002   1.3199643360247426E-002   1.3113278770989945E-002   1.3024220481135385E-002   1.2932530402827880E-002   1.2838271804234025E-002   1.2741509279498575E-002   1.2642308713378181E-002   1.2540737246265088E-002   1.2436863239470297E-002   1.2330756238743329E-002   1.2222486935833332E-002   1.2112127130351813E-002   1.1999749692714834E-002   1.1885428520300612E-002   1.1769238501590729E-002   1.1651255470530031E-002   1.1531556167225926E-002   1.1410218193984717E-002   1.1287319972259846E-002   1.1162940698767526E-002   1.1037160299842558E-002   1.0910059389214133E-002   1.0781719217328789E-002   1.0652221631072600E-002   1.0521649022286389E-002   1.0390084283279158E-002   1.0257610758405367E-002   1.0124312197458615E-002   9.9902727052972040E-003   9.8555766946797074E-003   9.7203088392379677E-003   9.5845540196613788E-003   9.4483972805597949E-003   9.3119237754467898E-003   9.1752187210623337E-003   9.0383673462460234E-003   8.9014548416493089E-003   8.7645663111040883E-003   8.6277867210870773E-003   8.4912008508552794E-003   8.3548932425304145E-003   8.2189481533430087E-003   8.0834495017386709E-003   7.9484808228328929E-003   7.8141252160097707E-003   7.6804652959264752E-003   7.5475831460836695E-003   7.4155602668071752E-003   7.2844775299486519E-003   7.1544151281958679E-003   7.0254525309677573E-003   6.8976684330496751E-003   6.7711407104130705E-003   6.6459463735423219E-003   6.5221615210420136E-003   6.3998612942859356E-003   6.2791198327747377E-003   6.1600102285340741E-003   6.0426044861534578E-003   5.9269734741277391E-003   5.8131868872399184E-003   5.7013132019528845E-003   5.5914196363802682E-003   5.4835721104693480E-003   5.3778352049332345E-003   5.2742721226916034E-003   5.1729446529980017E-003   5.0739131304047835E-003   4.9772364025228444E-003   4.8829717906416215E-003   4.7911750589723634E-003   4.7019003771873180E-003   4.6152002907345335E-003   4.5311256870930738E-003   4.4497257660472966E-003   4.3710480092349902E-003   4.2951381521559306E-003   4.2220401548380693E-003   4.1517961771840861E-003   4.0844465516527984E-003   4.0200297593912526E-003   3.9585824064676256E-003   3.9001392023611525E-003   3.8447329369182826E-003   3.7923944619305816E-003   3.7431526717545682E-003   3.6970344838508917E-003   3.6540648253798880E-003   3.6142666216258390E-003   3.5776608634475737E-003   3.5442670554468592E-003   3.5141047762570210E-003   3.4871972146444108E-003   3.4635785863999513E-003   3.4433104869806552E-003   3.4265079495006678E-003   3.4133656226187914E-003   3.4041837731964564E-003   3.3993987979482054E-003   1.4169247955319764E-002   1.4172364872663157E-002   1.4175775120361778E-002   1.4177760190468791E-002   1.4177237560218214E-002   1.4173571664924001E-002   1.4166429928558988E-002   1.4155675922940536E-002   1.4141283499535195E-002   1.4123269407127104E-002   1.4101659979614434E-002   1.4076483157095032E-002   1.4047768243673320E-002   1.4015546220928765E-002   1.3979849814207912E-002   1.3940713489673129E-002   1.3898173441547312E-002   1.3852267580377886E-002   1.3803035517460316E-002   1.3750518550774193E-002   1.3694759645829446E-002   1.3635803420892212E-002   1.3573696124097145E-002   1.3508485615655819E-002   1.3440221344847070E-002   1.3368954327978799E-002   1.3294737123166644E-002   1.3217623807121215E-002   1.3137669946433339E-002   1.3054932573215772E-002   1.2969470153213813E-002   1.2881342559914410E-002   1.2790611040822131E-002   1.2697338189115226E-002   1.2601587907593859E-002   1.2503425378217969E-002   1.2402917026330673E-002   1.2300130486282868E-002   1.2195134562899446E-002   1.2087999197833987E-002   1.1978795429101990E-002   1.1867595353079741E-002   1.1754472085944101E-002   1.1639499721739249E-002   1.1522753292865950E-002   1.1404308728151291E-002   1.1284242809147138E-002   1.1162633130538585E-002   1.1039558051615161E-002   1.0915096657121509E-002   1.0789328709137846E-002   1.0662334603553481E-002   1.0534195323641873E-002   1.0404992393755155E-002   1.0274807834124142E-002   1.0143724111930139E-002   1.0011824094759897E-002   9.8791910036521713E-003   9.7459083645514977E-003   9.6120599580569455E-003   9.4777297761577672E-003   9.3430019662295027E-003   9.2079607891684678E-003   9.0726905655174050E-003   8.9372756283047361E-003   8.8018002735722189E-003   8.6663487106791171E-003   8.5310050137311078E-003   8.3958530707533563E-003   8.2609765369472399E-003   8.1264587820194523E-003   7.9923828446541723E-003   7.8588313811958355E-003   7.7258866169551133E-003   7.5936303001279404E-003   7.4621436487241621E-003   7.3315073076646864E-003   7.2018012970257450E-003   7.0731049673598556E-003   6.9454969492147578E-003   6.8190551104718722E-003   6.6938565068489497E-003   6.5699773374433557E-003   6.4474928977261703E-003   6.3264775378326088E-003   6.2070046133047563E-003   6.0891464476021673E-003   5.9729742806864938E-003   5.8585582350408894E-003   5.7459672669226136E-003   5.6352691282115508E-003   5.5265303252446940E-003   5.4198160782710780E-003   5.3151902827482944E-003   5.2127154712425794E-003   5.1124527744695336E-003   5.0144618860416545E-003   4.9188010246392633E-003   4.8255269020280323E-003   4.7346946841071436E-003   4.6463579622789131E-003   4.5605687181891619E-003   4.4773772926643418E-003   4.3968323566414558E-003   4.3189808800193075E-003   4.2438681031796710E-003   4.1715375115081721E-003   4.1020308063891564E-003   4.0353878816624111E-003   3.9716467982857662E-003   3.9108437621235836E-003   3.8530130997898038E-003   3.7981872407197304E-003   3.7463966942590243E-003   3.6976700325029310E-003   3.6520338727473733E-003   3.6095128595770021E-003   3.5701296589397691E-003   3.5339050161911079E-003   3.5008581847081888E-003   3.4710084194995439E-003   3.4443784523985332E-003   3.4210019417414972E-003   3.4009397848169254E-003   3.3843058061516773E-003   3.3712926233894769E-003   3.3621974942170674E-003   3.3574526054059861E-003   1.4004486005532280E-002   1.4007551833938925E-002   1.4010904959048831E-002   1.4012848038581938E-002   1.4012311805854161E-002   1.4008668416326364E-002   1.4001589335498443E-002   1.3990939748941722E-002   1.3976693635526671E-002   1.3958867335381986E-002   1.3937486759223405E-002   1.3912579477755427E-002   1.3884174434377616E-002   1.3852302236544323E-002   1.3816995216347272E-002   1.3778287427258673E-002   1.3736214632890043E-002   1.3690814294266385E-002   1.3642125554767737E-002   1.3590189225447191E-002   1.3535047768769015E-002   1.3476745279538682E-002   1.3415327466538784E-002   1.3350841633472998E-002   1.3283336655087075E-002   1.3212862956317017E-002   1.3139472488375881E-002   1.3063218703504298E-002   1.2984156528757729E-002   1.2902342340500861E-002   1.2817833933962630E-002   1.2730690496091990E-002   1.2640972574712139E-002   1.2548742045861150E-002   1.2454062085781425E-002   1.2356997132151992E-002   1.2257612855500866E-002   1.2155976119363088E-002   1.2052154949228372E-002   1.1946218492018573E-002   1.1838236980873995E-002   1.1728281695677273E-002   1.1616424924906471E-002   1.1502739924823757E-002   1.1387300880545320E-002   1.1270182862229999E-002   1.1151461787256733E-002   1.1031214371654108E-002   1.0909518094740334E-002   1.0786451148684623E-002   1.0662092396946710E-002   1.0536521331463558E-002   1.0409818023054240E-002   1.0282063080807438E-002   1.0153337600893056E-002   1.0023723124353096E-002   9.8933015878217012E-003   9.7621552768566711E-003   9.6303667787370761E-003   9.4980189354860467E-003   9.3651947925558754E-003   9.2319775559192296E-003   9.0984505390281356E-003   8.9646971160051991E-003   8.8308006739934719E-003   8.6968445629130309E-003   8.5629120471633347E-003   8.4290862570287062E-003   8.2954501399872260E-003   8.1620864114964053E-003   8.0290775064129905E-003   7.8965055311704668E-003   7.7644522137411964E-003   7.6329988578396901E-003   7.5022262913145843E-003   7.3722148226122997E-003   7.2430441892209485E-003   7.1147935129765028E-003   6.9875412512754309E-003   6.8613651528263708E-003   6.7363422082129532E-003   6.6125486066689332E-003   6.4900596891260820E-003   6.3689499051479137E-003   6.2492927646501384E-003   6.1311607994276041E-003   6.0146255138928684E-003   5.8997573476245457E-003   5.7866256289377249E-003   5.6752985354587837E-003   5.5658430536518200E-003   5.4583249365784403E-003   5.3528086661941421E-003   5.2493574133046783E-003   5.1480330006666297E-003   5.0488958648096660E-003   4.9520050200495547E-003   4.8574180235824160E-003   4.7651909377344759E-003   4.6753783012478123E-003   4.5880330911259315E-003   4.5032066937770177E-003   4.4209488732686042E-003   4.3413077398646305E-003   4.2643297226134247E-003   4.1900595407201591E-003   4.1185401751424044E-003   4.0498128444330650E-003   3.9839169779307682E-003   3.9208901926787165E-003   3.8607682701026214E-003   3.8035851351238548E-003   3.7493728330666443E-003   3.6981615126398526E-003   3.6499794058192370E-003   3.6048528103983513E-003   3.5628060754168689E-003   3.5238615894044312E-003   3.4880398407347579E-003   3.4553598162303523E-003   3.4258404317575319E-003   3.3995039398892479E-003   3.3763834135555060E-003   3.3565390143274199E-003   3.3400832923042301E-003   3.3272067229371816E-003   3.3182033890695184E-003   3.3135010328772529E-003   1.3831275448798197E-002   1.3834287955290903E-002   1.3837581557112399E-002   1.3839481126192710E-002   1.3838931308004176E-002   1.3835312361342389E-002   1.3828299993162152E-002   1.3817761083370739E-002   1.3803669746558889E-002   1.3786041896911017E-002   1.3764903001091289E-002   1.3740280241777425E-002   1.3712202183723821E-002   1.3680699039280486E-002   1.3645802727023537E-002   1.3607546866697628E-002   1.3565966768452731E-002   1.3521099418977056E-002   1.3472983469782318E-002   1.3421659219975179E-002   1.3367168600403156E-002   1.3309555156521213E-002   1.3248864029722640E-002   1.3185141935399047E-002   1.3118437144613804E-002   1.3048799460316507E-002   1.2976280193384593E-002   1.2900932139091381E-002   1.2822809551992720E-002   1.2741968116188718E-002   1.2658464922007562E-002   1.2572358433740383E-002   1.2483708460581278E-002   1.2392576128064103E-002   1.2299023841279733E-002   1.2203115259025232E-002   1.2104915253224324E-002   1.2004489880025254E-002   1.1901906340633428E-002   1.1797232946869934E-002   1.1690539083806628E-002   1.1581895171774825E-002   1.1471372627490012E-002   1.1359043826093512E-002   1.1244982058030206E-002   1.1129261493073750E-002   1.1011957132666617E-002   1.0893144775728780E-002   1.0772900967621180E-002   1.0651302963437331E-002   1.0528428682011259E-002   1.0404356660068920E-002   1.0279166011156873E-002   1.0152936376256763E-002   1.0025747882488278E-002   9.8976810935113846E-003   9.7688169656551527E-003   9.6392368001250450E-003   9.5090221961115495E-003   9.3782550036125567E-003   9.2470172777896209E-003   9.1153912269718307E-003   8.9834591696954236E-003   8.8513034841375959E-003   8.7190065597976818E-003   8.5866507505110434E-003   8.4543183260699373E-003   8.3220914227616349E-003   8.1900519970408980E-003   8.0582817750002866E-003   7.9268622072862505E-003   7.7958744177397121E-003   7.6653991581234759E-003   7.5355167591341643E-003   7.4063070830157618E-003   7.2778494767846702E-003   7.1502227241763139E-003   7.0235050001357657E-003   6.8977738236135622E-003   6.7731060110187147E-003   6.6495776318535871E-003   6.5272639620008732E-003   6.4062394396784406E-003   6.2865776202655210E-003   6.1683511336818597E-003   6.0516316389967462E-003   5.9364897832979713E-003   5.8229951585411222E-003   5.7112162595942539E-003   5.6012204441474589E-003   5.4930738907181809E-003   5.3868415603109954E-003   5.2825871565384541E-003   5.1803730881480048E-003   5.0802604299103327E-003   4.9823088868990451E-003   4.8865767589648113E-003   4.7931209034270950E-003   4.7019967043105404E-003   4.6132580341782248E-003   4.5269572264488578E-003   4.4431450395177596E-003   4.3618706291014830E-003   4.2831815165157439E-003   4.2071235609478230E-003   4.1337409309982753E-003   4.0630760782411346E-003   3.9951697109712470E-003   3.9300607701025503E-003   3.8677864050595256E-003   3.8083819510044692E-003   3.7518809068308179E-003   3.6983149163500872E-003   3.6477137468950982E-003   3.6001052719287219E-003   3.5555154541084266E-003   3.5139683282530698E-003   3.4754859945586025E-003   3.4400886674903486E-003   3.4077950555869707E-003   3.3786237185485235E-003   3.3525964086914550E-003   3.3297455866678760E-003   3.3101306409955567E-003   3.2938627819534827E-003   3.2811302328076275E-003   3.2722237368277840E-003   3.2675663585284287E-003   1.3649724781011674E-002   1.3652681786943954E-002   1.3655913525033536E-002   1.3657768110839630E-002   1.3657204749703500E-002   1.3653612181123931E-002   1.3646670551139273E-002   1.3636248513604177E-002   1.3622320326697523E-002   1.3604901462981212E-002   1.3584016924284792E-002   1.3559693487546043E-002   1.3531959319086462E-002   1.3500844218531594E-002   1.3466379669385020E-002   1.3428598836186523E-002   1.3387536552532886E-002   1.3343229309560223E-002   1.3295715240592920E-002   1.3245034107352394E-002   1.3191227284032159E-002   1.3134337738667012E-002   1.3074410015621318E-002   1.3011490215667942E-002   1.2945625975124109E-002   1.2876866442901036E-002   1.2805262259212469E-002   1.2730865530006463E-002   1.2653729800852220E-002   1.2573910034305746E-002   1.2491462577034984E-002   1.2406445135330735E-002   1.2318916745418851E-002   1.2228937740168422E-002   1.2136569722161206E-002   1.2041875526075774E-002   1.1944919190656378E-002   1.1845765920946855E-002   1.1744482054996008E-002   1.1641135027526534E-002   1.1535793333445149E-002   1.1428526490906421E-002   1.1319405002235272E-002   1.1208500315372460E-002   1.1095884785592314E-002   1.0981631632416611E-002   1.0865814903017967E-002   1.0748509425006325E-002   1.0629790770179226E-002   1.0509735208130644E-002   1.0388419663786008E-002   1.0265921675049153E-002   1.0142319346623588E-002   1.0017691307504545E-002   9.8921166639696356E-003   9.7656749558434619E-003   9.6384461096197804E-003   9.5105103928267709E-003   9.3819483681216731E-003   9.2528408459081890E-003   9.1232688366002512E-003   8.9933135071618431E-003   8.8630561288396692E-003   8.7325780339882197E-003   8.6019605658496645E-003   8.4712850331659373E-003   8.3406326596348057E-003   8.2100845403515477E-003   8.0797215892753349E-003   7.9496244968218499E-003   7.8198736772137623E-003   7.6905492252964391E-003   7.5617308667287886E-003   7.4334979115646682E-003   7.3059292076616544E-003   7.1791030932094602E-003   7.0530973510806727E-003   6.9279891620123157E-003   6.8038550587083968E-003   6.6807708810701083E-003   6.5588117297957216E-003   6.4380519227563715E-003   6.3185649502464081E-003   6.2004234302551753E-003   6.0836990665126267E-003   5.9684626045021227E-003   5.8547837895551735E-003   5.7427313247088718E-003   5.6323728296636122E-003   5.5237748005127485E-003   5.4170025691971935E-003   5.3121202643599541E-003   5.2091907734930221E-003   5.1082757033553694E-003   5.0094353446173967E-003   4.9127286352678712E-003   4.8182131232655245E-003   4.7259449344388971E-003   4.6359787359065985E-003   4.5483677058476557E-003   4.4631634980059620E-003   4.3804162140348990E-003   4.3001743696349792E-003   4.2224848682527738E-003   4.1473929704318180E-003   4.0749422667772373E-003   4.0051746530425092E-003   3.9381303023266478E-003   3.8738476421268375E-003   3.8123633306091920E-003   3.7537122338528461E-003   3.6979274056788136E-003   3.6450400658485926E-003   3.5950795819001402E-003   3.5480734512461920E-003   3.5040472836633807E-003   3.4630247860161223E-003   3.4250277524043860E-003   3.3900761129129764E-003   3.3581882826912990E-003   3.3293824506515635E-003   3.3036798475954421E-003   3.2811122959165995E-003   3.2617383745845996E-003   3.2456678887828883E-003   3.2330867011047260E-003   3.2242820512706771E-003   3.2196720926827016E-003   1.3459947480061629E-002   1.3462846869372214E-002   1.3466014465282228E-002   1.3467822644563976E-002   1.3467245809304085E-002   1.3463681552438433E-002   1.3456814653688365E-002   1.3446515618086019E-002   1.3432758858687222E-002   1.3415559387607690E-002   1.3394941724666876E-002   1.3370932221461740E-002   1.3343558629073826E-002   1.3312850313313640E-002   1.3278838303802165E-002   1.3241555288369955E-002   1.3201035602513289E-002   1.3157315216910104E-002   1.3110431723741711E-002   1.3060424323284192E-002   1.3007333805005794E-002   1.2951202534033868E-002   1.2892074429955491E-002   1.2829994949580925E-002   1.2765011064020892E-002   1.2697171239898553E-002   1.2626525413864165E-002   1.2553124969789942E-002   1.2477022715319142E-002   1.2398272851254055E-002   1.2316930950803884E-002   1.2233053926673176E-002   1.2146700003354327E-002   1.2057928688195330E-002   1.1966800738338057E-002   1.1873378132051138E-002   1.1777724031570069E-002   1.1679902753278154E-002   1.1579979731182855E-002   1.1478021482288547E-002   1.1374095570440501E-002   1.1268270567923538E-002   1.1160616021094083E-002   1.1051202408693478E-002   1.0940101104383954E-002   1.0827384337074419E-002   1.0713125149481945E-002   1.0597397359211197E-002   1.0480275514593129E-002   1.0361834854723806E-002   1.0242151265711874E-002   1.0121301237880825E-002   9.9993618222901925E-003   9.8764105863332341E-003   9.7525255700211533E-003   9.6277852400792896E-003   9.5022684458269391E-003   9.3760543735547930E-003   9.2492224995329719E-003   9.1218525454934973E-003   8.9940244324642482E-003   8.8658182321096624E-003   8.7373141230507323E-003   8.6085923413818932E-003   8.4797331366986417E-003   8.3508167212015261E-003   8.2219232277535303E-003   8.0931326570926054E-003   7.9645248364184906E-003   7.8361793677132474E-003   7.7081755842066113E-003   7.5805925014504338E-003   7.4535087718567428E-003   7.3270026370368391E-003   7.2011518832517663E-003   7.0760337926394357E-003   6.9517251005946079E-003   6.8283019465597006E-003   6.7058398322873414E-003   6.5844135740962262E-003   6.4640972599110391E-003   6.3449642043942323E-003   6.2270869047280630E-003   6.1105369992088820E-003   5.9953852213978642E-003   5.8817013605201307E-003   5.7695542180715709E-003   5.6590115665143825E-003   5.5501401102109882E-003   5.4430054429111530E-003   5.3376720099667097E-003   5.2342030700300302E-003   5.1326606541212128E-003   5.0331055321283236E-003   4.9355971733802129E-003   4.8401937110372772E-003   4.7469519084477052E-003   4.6559271234571931E-003   4.5671732754267724E-003   4.4807428124761239E-003   4.3966866800601023E-003   4.3150542894802024E-003   4.2358934889222821E-003   4.1592505333402086E-003   4.0851700565913696E-003   4.0136950461315268E-003   3.9448668131010778E-003   3.8787249716378258E-003   3.8153074114647412E-003   3.7546502764307377E-003   3.6967879421455074E-003   3.6417529946031757E-003   3.5895762106640805E-003   3.5402865397450856E-003   3.4939110844890431E-003   3.4504750857470845E-003   3.4100019060658293E-003   3.3725130209118492E-003   3.3380280606003510E-003   3.3065651349595826E-003   3.2781420463374733E-003   3.2527794847604374E-003   3.2305086088854074E-003   3.2113871514580783E-003   3.1955234488896811E-003   3.1831008947509898E-003   3.1744030629928810E-003   3.1698429661557448E-003   1.3262061951482718E-002   1.3264901667664530E-002   1.3268002908010612E-002   1.3269763308483340E-002   1.3269173095827369E-002   1.3265639082623015E-002   1.3258850873727246E-002   1.3248680903258758E-002   1.3235103746949750E-002   1.3218133943199650E-002   1.3197795508981036E-002   1.3174114354534860E-002   1.3147117795820007E-002   1.3116834747674500E-002   1.3083295764857172E-002   1.3046533037762431E-002   1.3006580381648536E-002   1.2963473224438249E-002   1.2917248594107089E-002   1.2867945101781741E-002   1.2815602930126069E-002   1.2760263812562400E-002   1.2701971017563596E-002   1.2640769328382151E-002   1.2576705024240797E-002   1.2509825856796553E-002   1.2440181029466313E-002   1.2367821173714488E-002   1.2292798321993426E-002   1.2215165887345558E-002   1.2134978630069460E-002   1.2052292635479522E-002   1.1967165282194214E-002   1.1879655214008245E-002   1.1789822308781950E-002   1.1697727645939793E-002   1.1603433476970737E-002   1.1507003189120069E-002   1.1408501272905519E-002   1.1307993287153845E-002   1.1205545822718044E-002   1.1101226468056363E-002   1.0995103768136283E-002   1.0887247191240346E-002   1.0777727086736022E-002   1.0666614648300737E-002   1.0553981873007462E-002   1.0439901520066214E-002   1.0324447072646376E-002   1.0207692692784043E-002   1.0089713182342946E-002   9.9705839384975903E-003   9.8503809120220331E-003   9.7291805626816830E-003   9.6070598164118004E-003   9.4840960210300640E-003   9.3603669007649992E-003   9.2359505121228369E-003   9.1109251992209650E-003   8.9853695473996742E-003   8.8593623375677888E-003   8.7329825015640683E-003   8.6063090749989579E-003   8.4794211515908380E-003   8.3523978362604612E-003   8.2253182009755232E-003   8.0982612342337945E-003   7.9713058001989467E-003   7.8445305866447212E-003   7.7180140630422889E-003   7.5918344315871744E-003   7.4660695827288848E-003   7.3407970473207129E-003   7.2160939532165957E-003   7.0920369760251734E-003   6.9687022985086000E-003   6.8461655590709714E-003   6.7245018137557788E-003   6.6037854854342770E-003   6.4840903230209412E-003   6.3654893568128035E-003   6.2480548539531888E-003   6.1318582767631025E-003   6.0169702376464684E-003   5.9034604601874707E-003   5.7913977338486244E-003   5.6808498747811798E-003   5.5718836856873399E-003   5.4645649130109497E-003   5.3589582099494160E-003   5.2551270968922981E-003   5.1531339215956651E-003   5.0530398247811137E-003   4.9549046999114443E-003   4.8587871587305043E-003   4.7647444963778707E-003   4.6728326553897026E-003   4.5831061922619876E-003   4.4956182455789806E-003   4.4104205016752829E-003   4.3275631658594160E-003   4.2470949298596405E-003   4.1690629432800108E-003   4.0935127847092079E-003   4.0204884350268921E-003   3.9500322483501105E-003   3.8821849296830635E-003   3.8169855064808522E-003   3.7544713081445469E-003   3.6946779410917951E-003   3.6376392682436198E-003   3.5833873878212685E-003   3.5319526143492985E-003   3.4833634589189200E-003   3.4376466135593864E-003   3.3948269327691571E-003   3.3549274201325474E-003   3.3179692173018749E-003   3.2839716429144405E-003   3.2529524877284444E-003   3.2249291532183699E-003   3.1999217696917492E-003   3.1779608069686383E-003   3.1591031166142702E-003   3.1434555020462551E-003   3.1311987813797959E-003   3.1226127016185101E-003   3.1181049029043173E-003   1.3056191451718602E-002   1.3058969504082973E-002   1.3062002242468951E-002   1.3063713545214628E-002   1.3063110080471674E-002   1.3059608241185461E-002   1.3052902645726894E-002   1.3042867732848962E-002   1.3029478251891047E-002   1.3012748251103379E-002   1.2992701228455361E-002   1.2969362633078574E-002   1.2942759330161646E-002   1.2912919763395203E-002   1.2879873993351276E-002   1.2843653692527157E-002   1.2804292134517115E-002   1.2761824181978854E-002   1.2716286273483202E-002   1.2667716410489749E-002   1.2616154139941160E-002   1.2561640538791774E-002   1.2504218197334438E-002   1.2443931197997860E-002   1.2380825097839165E-002   1.2314946905303770E-002   1.2246345060388020E-002   1.2175069408443651E-002   1.2101171180510684E-002   1.2024702961414446E-002   1.1945718671155070E-002   1.1864273530716674E-002   1.1780424038884241E-002   1.1694227939697488E-002   1.1605744194578882E-002   1.1515032949871107E-002   1.1422155505496079E-002   1.1327174282191849E-002   1.1230152788809872E-002   1.1131155585671376E-002   1.1030248251985481E-002   1.0927497348052706E-002   1.0822970380343550E-002   1.0716735761900187E-002   1.0608862777837874E-002   1.0499421542318643E-002   1.0388482962366330E-002   1.0276118698980846E-002   1.0162401122024850E-002   1.0047403274465266E-002   9.9311988283871389E-003   9.8138620422185963E-003   9.6954677212374718E-003   9.5760911720347008E-003   9.4558081605893851E-003   9.3346948684680242E-003   9.2128278491876714E-003   9.0902839831236149E-003   8.9671404347028139E-003   8.8434746049806667E-003   8.7193640899420610E-003   8.5948866326563955E-003   8.4701200787106468E-003   8.3451423320653195E-003   8.2200313074524134E-003   8.0948648853102489E-003   7.9697208681753784E-003   7.8446769305854924E-003   7.7198105784760940E-003   7.5951990989608920E-003   7.4709195185196919E-003   7.3470485538659203E-003   7.2236625701787016E-003   7.1008375324733697E-003   6.9786489640015215E-003   6.8571718970986129E-003   6.7364808342285643E-003   6.6166496973222300E-003   6.4977517888571978E-003   6.3798597462034201E-003   6.2630454969828664E-003   6.1473802188372062E-003   6.0329342939222652E-003   5.9197772703857288E-003   5.8079778156389650E-003   5.6976036811491326E-003   5.5887216565274067E-003   5.4813975326405417E-003   5.3756960598758119E-003   5.2716809124264130E-003   5.1694146453621914E-003   5.0689586612736592E-003   4.9703731699050069E-003   4.8737171540158553E-003   4.7790483330031330E-003   4.6864231273998080E-003   4.5958966254254219E-003   4.5075225504174199E-003   4.4213532254836485E-003   4.3374395461037718E-003   4.2558309448230136E-003   4.1765753640232162E-003   4.0997192267666072E-003   4.0253074070127348E-003   3.9533832038763927E-003   3.8839883147461229E-003   3.8171628094030852E-003   3.7529451075971054E-003   3.6913719528551270E-003   3.6324783925710258E-003   3.5762977552621367E-003   3.5228616313881522E-003   3.4721998524783193E-003   3.4243404748428574E-003   3.3793097606916733E-003   3.3371321634859674E-003   3.2978303116658059E-003   3.2614249998395572E-003   3.2279352212555845E-003   3.1973784355022739E-003   3.1697716289268429E-003   3.1451343533757115E-003   3.1234963670599414E-003   3.1049136043431180E-003   3.0894912731871949E-003   3.0774075105001186E-003   3.0689380761571017E-003   3.0644850116541278E-003   1.2842464023637312E-002   1.2845178486637410E-002   1.2848140645981998E-002   1.2849801587054288E-002   1.2849185025269660E-002   1.2845717288410996E-002   1.2839098193603571E-002   1.2829204258608173E-002   1.2816010416522194E-002   1.2799530212340038E-002   1.2779786605845778E-002   1.2756804569722002E-002   1.2730610499092077E-002   1.2701232348708569E-002   1.2668699666145755E-002   1.2633043585190074E-002   1.2594296816241857E-002   1.2552493634552131E-002   1.2507669867324767E-002   1.2459862880075834E-002   1.2409111560411079E-002   1.2355456304285306E-002   1.2298938994901087E-002   1.2239602988360632E-002   1.2177493089532587E-002   1.2112655536531680E-002   1.2045137973588027E-002   1.1974989433388372E-002   1.1902260307494306E-002   1.1827002328388736E-002   1.1749268536003554E-002   1.1669113257687380E-002   1.1586592075645274E-002   1.1501761800400134E-002   1.1414680440512581E-002   1.1325407172531166E-002   1.1234002309074842E-002   1.1140527266432998E-002   1.1045044531623749E-002   1.0947617629668865E-002   1.0848311087368834E-002   1.0747190398254919E-002   1.0644321987981098E-002   1.0539773175890166E-002   1.0433612137004250E-002   1.0325907867646311E-002   1.0216730143007086E-002   1.0106149477890680E-002   9.9942370909489042E-003   9.8810648596503736E-003   9.7667052817800304E-003   9.6512314352342199E-003   9.5347169325806225E-003   9.4172358830373060E-003   9.2988628475836610E-003   9.1796727960964108E-003   9.0597410650388455E-003   8.9391433140035281E-003   8.8179554793161863E-003   8.6962537349376812E-003   8.5741144426613181E-003   8.4516141112476739E-003   8.3288293512683576E-003   8.2058368284962380E-003   8.0827132210738728E-003   7.9595351742851039E-003   7.8363792534333343E-003   7.7133219021365829E-003   7.5904393942981541E-003   7.4678077916545682E-003   7.3455028957996604E-003   7.2236002072917360E-003   7.1021748771575299E-003   6.9813016650851489E-003   6.8610548931226645E-003   6.7415084034270212E-003   6.6227355119042874E-003   6.5048089676801313E-003   6.3878009067021568E-003   6.2717828101909734E-003   6.1568254626588326E-003   6.0429989071860701E-003   5.9303724069085240E-003   5.8190143990233811E-003   5.7089924598265340E-003   5.6003732565864661E-003   5.4932225152092840E-003   5.3876049742331844E-003   5.2835843517487491E-003   5.1812232999652874E-003   5.0805833753046481E-003   4.9817249947214925E-003   4.8847074036202365E-003   4.7895886369631602E-003   4.6964254865353161E-003   4.6052734650427474E-003   4.5161867733672367E-003   4.4292182666846314E-003   4.3444194244945389E-003   4.2618403164856877E-003   4.1815295743435899E-003   4.1035343625558940E-003   4.0279003467671437E-003   3.9546716703172669E-003   3.8838909232177254E-003   3.8155991198856043E-003   3.7498356718603243E-003   3.6866383640648537E-003   3.6260433334839859E-003   3.5680850453723156E-003   3.5127962735724272E-003   3.4602080789393197E-003   3.4103497928021920E-003   3.3632489971441859E-003   3.3189315083470561E-003   3.2774213616782455E-003   3.2387407965666637E-003   3.2029102464502524E-003   3.1699483660572736E-003   3.1398722717435046E-003   3.1126985206902935E-003   3.0884460695366767E-003   3.0671439413768042E-003   3.0488471190040500E-003   3.0336591526727852E-003   3.0217553934016594E-003   3.0134074562315205E-003   3.0090115546874685E-003   1.2621012419267774E-002   1.2623661435279210E-002   1.2626551010203657E-002   1.2628160382224918E-002   1.2627530909208207E-002   1.2624099201575423E-002   1.2617570456640803E-002   1.2607823345155200E-002   1.2594832994263727E-002   1.2578612432002700E-002   1.2559184063632489E-002   1.2536572367851162E-002   1.2510803252889779E-002   1.2481904166758206E-002   1.2449904123723599E-002   1.2414833699451178E-002   1.2376725020189161E-002   1.2335611751919606E-002   1.2291529087711139E-002   1.2244513732939277E-002   1.2194603893449840E-002   1.2141839255340126E-002   1.2086260972154483E-002   1.2027911642980560E-002   1.1966835297281930E-002   1.1903077369761983E-002   1.1836684683311671E-002   1.1767705423360530E-002   1.1696189117451128E-002   1.1622186606792539E-002   1.1545750025450552E-002   1.1466932769721883E-002   1.1385789473291996E-002   1.1302375978540946E-002   1.1216749306341978E-002   1.1128967627588082E-002   1.1039090229677750E-002   1.0947177489273180E-002   1.0853290834146739E-002   1.0757492714760120E-002   1.0659846566857395E-002   1.0560416778871179E-002   1.0459268654676557E-002   1.0356468378628164E-002   1.0252082979440746E-002   1.0146180289575202E-002   1.0038828910477943E-002   9.9300981736114569E-003   9.8200580985218500E-003   9.7087793570815872E-003   9.5963332298487636E-003   9.4827915676193586E-003   9.3682267496705274E-003   9.2527116423865019E-003   9.1363195565194733E-003   9.0191242069330158E-003   8.9011996678239336E-003   8.7826203309621931E-003   8.6634608638987420E-003   8.5437961626903536E-003   8.4237013133061367E-003   8.3032515439387389E-003   8.1825221827395156E-003   8.0615886137528903E-003   7.9405262328181847E-003   7.8194104017965949E-003   7.6983164070835719E-003   7.5773194126446675E-003   7.4564944175358749E-003   7.3359162095892883E-003   7.2156593246444634E-003   7.0957979982448349E-003   6.9764061250478515E-003   6.8575572129750961E-003   6.7393243407675163E-003   6.6217801137871124E-003   6.5049966212016308E-003   6.3890453923255430E-003   6.2739973553542772E-003   6.1599227934975853E-003   6.0468913036819671E-003   5.9349717554957326E-003   5.8242322478636588E-003   5.7147400715149566E-003   5.6065616643278804E-003   5.4997625766314839E-003   5.3944074260991459E-003   5.2905598641385110E-003   5.1882825325406667E-003   5.0876370312942787E-003   4.9886838753367413E-003   4.8914824636291931E-003   4.7960910384640676E-003   4.7025666543488165E-003   4.6109651402866936E-003   4.5213410673346499E-003   4.4337477163511330E-003   4.3482370436299655E-003   4.2648596511373760E-003   4.1836647545107075E-003   4.1047001553883855E-003   4.0280122083067305E-003   3.9536457973793349E-003   3.8816443048203531E-003   3.8120495880665795E-003   3.7449019508124515E-003   3.6802401224089731E-003   3.6181012307033300E-003   3.5585207821310916E-003   3.5015326383353584E-003   3.4471689967979224E-003   3.3954603709374087E-003   3.3464355714115102E-003   3.3001216882059259E-003   3.2565440756784914E-003   3.2157263350105492E-003   3.1776903015455771E-003   3.1424560334923357E-003   3.1100418357009607E-003   3.0804644678619209E-003   3.0537400455433739E-003   3.0298869133187356E-003   3.0089333370978411E-003   2.9909333144491068E-003   2.9759886759304077E-003   2.9642718838839288E-003   2.9560502508737541E-003   2.9517139395348613E-003   1.2391974022962937E-002   1.2394555805148699E-002   1.2397370863522217E-002   1.2398927517794534E-002   1.2398285350872285E-002   1.2394891597406421E-002   1.2388457013125798E-002   1.2378862493528819E-002   1.2366083370612790E-002   1.2350132143550296E-002   1.2331030646344665E-002   1.2308802846928535E-002   1.2283474149683560E-002   1.2255071477543067E-002   1.2223623293462715E-002   1.2189159594555521E-002   1.2151711902767648E-002   1.2111313252898992E-002   1.2067998180713080E-002   1.2021802710876661E-002   1.1972764339100495E-002   1.1920922020968006E-002   1.1866316151248002E-002   1.1808988549456167E-002   1.1748982437338795E-002   1.1686342421999729E-002   1.1621114474450689E-002   1.1553345904921908E-002   1.1483085343465205E-002   1.1410382713345824E-002   1.1335289206742760E-002   1.1257857259194648E-002   1.1178140522289826E-002   1.1096193835775092E-002   1.1012073199036576E-002   1.0925835740892065E-002   1.0837539691853915E-002   1.0747244347020735E-002   1.0655010042671359E-002   1.0560898114211792E-002   1.0464970870330909E-002   1.0367291554400887E-002   1.0267924310535748E-002   1.0166934149492379E-002   1.0064386909536399E-002   9.9603492227789969E-003   9.8548884763750566E-003   9.7480727729837569E-003   9.6399708959019614E-003   9.5306522658352433E-003   9.4201869055358101E-003   9.3086453960490034E-003   9.1960988397662979E-003   9.0826188160706145E-003   8.9682773441279728E-003   8.8531468373683753E-003   8.7373000652825328E-003   8.6208101088327826E-003   8.5037503178474472E-003   8.3861942720103722E-003   8.2682157322450933E-003   8.1498886033661011E-003   8.0312868865869691E-003   7.9124846391537551E-003   7.7935559285285949E-003   7.6745747913328777E-003   7.5556151877979039E-003   7.4367509585014924E-003   7.3180557823898096E-003   7.1996031314525699E-003   7.0814662278185780E-003   6.9637180008788602E-003   6.8464310434990239E-003   6.7296775692275990E-003   6.6135293693149744E-003   6.4980577693738995E-003   6.3833335883049513E-003   6.2694270948084330E-003   6.1564079655934134E-003   6.0443452444117751E-003   5.9333073000536474E-003   5.8233617854464015E-003   5.7145755980697599E-003   5.6070148378838947E-003   5.5007447701901357E-003   5.3958297831205870E-003   5.2923333527137295E-003   5.1903180006900307E-003   5.0898452608350020E-003   4.9909756375567937E-003   4.8937685735293002E-003   4.7982824100084032E-003   4.7045743544965601E-003   4.6127004442791941E-003   4.5227155129305974E-003   4.4346731581321741E-003   4.3486257063682365E-003   4.2646241849564892E-003   4.1827182874415447E-003   4.1029563466383756E-003   4.0253853013458296E-003   3.9500506725453910E-003   3.8769965314232047E-003   3.8062654755932623E-003   3.7378986009006243E-003   3.6719354790697434E-003   3.6084141296455208E-003   3.5473710022358995E-003   3.4888409491426464E-003   3.4328572082014674E-003   3.3794513796797654E-003   3.3286534096933496E-003   3.2804915694858994E-003   3.2349924408406894E-003   3.1921808973978116E-003   3.1520800921742143E-003   3.1147114413023758E-003   3.0800946150337793E-003   3.0482475545657861E-003   3.0191866522135125E-003   2.9929275685035006E-003   2.9694880204028107E-003   2.9488954960601443E-003   2.9312029732848632E-003   2.9165105029003158E-003   2.9049875563460503E-003   2.8968969886604690E-003   2.8926226865773064E-003   1.2155490774994226E-002   1.2158003606454859E-002   1.2160742291985938E-002   1.2162245139513861E-002   1.2161590528750377E-002   1.2158236652340171E-002   1.2151899999599092E-002   1.2142463760727362E-002   1.2129903484681681E-002   1.2114231129159603E-002   1.2095467941295457E-002   1.2073637361927014E-002   1.2048764275268797E-002   1.2020875060850922E-002   1.1989997611842051E-002   1.1956161327920212E-002   1.1919397105302099E-002   1.1879737326990270E-002   1.1837215850551031E-002   1.1791867993495020E-002   1.1743730522689066E-002   1.1692841634615314E-002   1.1639240943026097E-002   1.1582969458024173E-002   1.1524069570939599E-002   1.1462585032671113E-002   1.1398560931324908E-002   1.1332043676732850E-002   1.1263080969344308E-002   1.1191721784429565E-002   1.1118016342234027E-002   1.1042016085087203E-002   1.0963773649682929E-002   1.0883342840466659E-002   1.0800778601292860E-002   1.0716136986401337E-002   1.0629475129393273E-002   1.0540851216123470E-002   1.0450324446575288E-002   1.0357955011893544E-002   1.0263804051722364E-002   1.0167933628400988E-002   1.0070406688292705E-002   9.9712870277705312E-003   9.8706392586957459E-003   9.7685287715764957E-003   9.6650216970162739E-003   9.5601848726473149E-003   9.4540858005234540E-003   9.3467926128595336E-003   9.2383740293994765E-003   9.1288993224109272E-003   9.0184382722001133E-003   8.9070611325793858E-003   8.7948385841576937E-003   8.6818417003551862E-003   8.5681418989751179E-003   8.4538109079333457E-003   8.3389207191122416E-003   8.2235435465187467E-003   8.1077517875263183E-003   7.9916179764297213E-003   7.8752147455854182E-003   7.7586147801314009E-003   7.6418907772061728E-003   7.5251154022449307E-003   7.4083612459762693E-003   7.2917007837874914E-003   7.1752063285810963E-003   7.0589499938002453E-003   6.9430036446855303E-003   6.8274388613810966E-003   6.7123268914066614E-003   6.5977386118072912E-003   6.4837444823359069E-003   6.3704145090988651E-003   6.2578181968386826E-003   6.1460245120917301E-003   6.0351018394092515E-003   5.9251179419067546E-003   5.8161399190595486E-003   5.7082341687388904E-003   5.6014663445215773E-003   5.4959013193205397E-003   5.3916031434015355E-003   5.2886350086377432E-003   5.1870592078210875E-003   5.0869370994834906E-003   4.9883290682874448E-003   4.8912944913460654E-003   4.7958917000109347E-003   4.7021779453632062E-003   4.6102093647047981E-003   4.5200409450410484E-003   4.4317264916685639E-003   4.3453185950040329E-003   4.2608685986272876E-003   4.1784265673540100E-003   4.0980412584888937E-003   4.0197600893821517E-003   3.9436291123091105E-003   3.8696929827393145E-003   3.7979949346860775E-003   3.7285767527299729E-003   3.6614787482776578E-003   3.5967397327291151E-003   3.5343969975209499E-003   3.4744862865307979E-003   3.4170417791491992E-003   3.3620960660229460E-003   3.3096801321759184E-003   3.2598233350638606E-003   3.2125533904090453E-003   3.1678963522124293E-003   3.1258765996247107E-003   3.0865168198220272E-003   3.0498379967556222E-003   3.0158593987066329E-003   2.9845985913833362E-003   2.9560715876569832E-003   2.9302935809025210E-003   2.9072816459038142E-003   2.8870624721187843E-003   2.8696879854249735E-003   2.8552563965735800E-003   2.8439340852519646E-003   2.8359792955755525E-003   2.8317694169596175E-003   1.1911709083570587E-002   1.1914151322214683E-002   1.1916811855654685E-002   1.1918259869359960E-002   1.1917593097915069E-002   1.1914281020006690E-002   1.1908046028276276E-002   1.1898773678142016E-002   1.1886439745426858E-002   1.1871055636751227E-002   1.1852641996357605E-002   1.1831221722671648E-002   1.1806819161664983E-002   1.1779460133844843E-002   1.1749171943285730E-002   1.1715983372542427E-002   1.1679924673381359E-002   1.1641027555613692E-002   1.1599325175378372E-002   1.1554852124388337E-002   1.1507644412521723E-002   1.1457739457082672E-002   1.1405176062947331E-002   1.1349994409016295E-002   1.1292236026810676E-002   1.1231943783015952E-002   1.1169161861122878E-002   1.1103935733955017E-002   1.1036312150657590E-002   1.0966339104097778E-002   1.0894065814089138E-002   1.0819542697520501E-002   1.0742821345536946E-002   1.0663954494442518E-002   1.0582995999696143E-002   1.0500000806182463E-002   1.0415024919827320E-002   1.0328125375974773E-002   1.0239360211822646E-002   1.0148788429097055E-002   1.0056469969463661E-002   9.9624656729758176E-003   9.8668372517598246E-003   9.7696472512109611E-003   9.6709590169409554E-003   9.5708366577947346E-003   9.4693450130893808E-003   9.3665496108658597E-003   9.2625166354916022E-003   9.1573128871246801E-003   9.0510057452714010E-003   8.9436631290164270E-003   8.8353534594678429E-003   8.7261456176995489E-003   8.6161089103089505E-003   8.5053130216968253E-003   8.3938279831826668E-003   8.2817241223008820E-003   8.1690720302224629E-003   8.0559425164386800E-003   7.9424065677992373E-003   7.8285353085174592E-003   7.7143999567867438E-003   7.6000717842910626E-003   7.4856220739982215E-003   7.3711220774040909E-003   7.2566429744745364E-003   7.1422558286824978E-003   7.0280315493122525E-003   6.9140408435260370E-003   6.8003541820430558E-003   6.6870417490748624E-003   6.5741734086950387E-003   6.4618186552204415E-003   6.3500465811031082E-003   6.2389258249203605E-003   6.1285245410778177E-003   6.0189103510477349E-003   5.9101503077140238E-003   5.8023108521165212E-003   5.6954577766858416E-003   5.5896561821757729E-003   5.4849704426446766E-003   5.3814641623314285E-003   5.2792001415215561E-003   5.1782403356815943E-003   5.0786458192500494E-003   4.9804767491792301E-003   4.8837923276988660E-003   4.7886507671736078E-003   4.6951092534438521E-003   4.6032239148490195E-003   4.5130497820507487E-003   4.4246407606525762E-003   4.3380495957485721E-003   4.2533278387705264E-003   4.1705258184141503E-003   4.0896926087198859E-003   4.0108759988062292E-003   3.9341224657027385E-003   3.8594771430014996E-003   3.7869837961126418E-003   3.7166847941189629E-003   3.6486210843534872E-003   3.5828321673608832E-003   3.5193560734304019E-003   3.4582293373501272E-003   3.3994869799563454E-003   3.3431624828515472E-003   3.2892877714738034E-003   3.2378931928130905E-003   3.1890075003262464E-003   3.1426578330802646E-003   3.0988697024860179E-003   3.0576669750077001E-003   3.0190718591254218E-003   2.9831048906841517E-003   2.9497849235415874E-003   2.9191291356675531E-003   2.8911531489377862E-003   2.8658716779217386E-003   2.8433011409585429E-003   2.8234674099998358E-003   2.8064213261048687E-003   2.7922592006369706E-003   2.7811442229386252E-003   2.7733298734038403E-003   2.7691868252285312E-003   1.1660779745545302E-002   1.1663149822335295E-002   1.1665730503908289E-002   1.1667122719587419E-002   1.1666444105088380E-002   1.1663175744804188E-002   1.1657046102261648E-002   1.1647943164593888E-002   1.1635842947661512E-002   1.1620756295702861E-002   1.1602703235779555E-002   1.1581706107425538E-002   1.1557788703917660E-002   1.1530976267132564E-002   1.1501295495420616E-002   1.1468774535533466E-002   1.1433442973901808E-002   1.1395331826966948E-002   1.1354473529962827E-002   1.1310901922830574E-002   1.1264652240097206E-002   1.1215761092742138E-002   1.1164266455403637E-002   1.1110207647623604E-002   1.1053625317453186E-002   1.0994561422751403E-002   1.0933059208796836E-002   1.0869163193025555E-002   1.0802919135362965E-002   1.0734374024242876E-002   1.0663576044947776E-002   1.0590574561340493E-002   1.0515420085882188E-002   1.0438164256674320E-002   1.0358859807235998E-002   1.0277560541107789E-002   1.0194321301801201E-002   1.0109197943623666E-002   1.0022247300244175E-002   9.9335271568316286E-003   9.8430962131101363E-003   9.7510140572018567E-003   9.6573411275644172E-003   9.5621386814128406E-003   9.4654687610822297E-003   9.3673941580069975E-003   9.2679783767470603E-003   9.1672856017895599E-003   9.0653806582222107E-003   8.9623289761133762E-003   8.8581965537308793E-003   8.7530499177987109E-003   8.6469560877150409E-003   8.5399825363171034E-003   8.4321971478186764E-003   8.3236681853941508E-003   8.2144642428608750E-003   8.1046542138258348E-003   7.9943072441107099E-003   7.8834926959464591E-003   7.7722801062287961E-003   7.6607391448588746E-003   7.5489395757312727E-003   7.4369512143622751E-003   7.3248438870036070E-003   7.2126873908207600E-003   7.1005514506478629E-003   6.9885056797682754E-003   6.8766195372476635E-003   6.7649622884025096E-003   6.6536029613399883E-003   6.5426103092597332E-003   6.4320527653224380E-003   6.3219984078874414E-003   6.2125149117017719E-003   6.1036695172029254E-003   5.9955289812854695E-003   5.8881595437980105E-003   5.7816268847341035E-003   5.6759960858971392E-003   5.5713315910846384E-003   5.4676971688852327E-003   5.3651558719945980E-003   5.2637700022460931E-003   5.1636010697271306E-003   5.0647097581699163E-003   4.9671558879806899E-003   4.8709983781786148E-003   4.7762952135095849E-003   4.6831034064599986E-003   4.5914789664824318E-003   4.5014768596905452E-003   4.4131509840090732E-003   4.3265541284857600E-003   4.2417379455278459E-003   4.1587529182908201E-003   4.0776483304060251E-003   3.9984722345260959E-003   3.9212714250927982E-003   3.8460914074358588E-003   3.7729763724070886E-003   3.7019691671056343E-003   3.6331112704358071E-003   3.5664427670840659E-003   3.5020023228820585E-003   3.4398271612519626E-003   3.3799530421075308E-003   3.3224142369396303E-003   3.2672435116528620E-003   3.2144721036551638E-003   3.1641297053069395E-003   3.1162444440447357E-003   3.0708428678061228E-003   3.0279499267397703E-003   2.9875889597776872E-003   2.9497816804164856E-003   2.9145481638002124E-003   2.8819068356730759E-003   2.8518744744783220E-003   2.8244662994529879E-003   2.7996965354002423E-003   2.7775809309865673E-003   2.7581445221055434E-003   2.7414370330318683E-003   2.7275528178416497E-003   2.7166517768451026E-003   2.7089824774054749E-003   2.7049086571402370E-003   1.1402857852535253E-002   1.1405154275784757E-002   1.1407653486309122E-002   1.1408989004382974E-002   1.1408298899603431E-002   1.1405076174459350E-002   1.1399055526128132E-002   1.1390127439965647E-002   1.1378268182888340E-002   1.1363488028397539E-002   1.1345806371555633E-002   1.1325244978060645E-002   1.1301827070902104E-002   1.1275577298474337E-002   1.1246521734022796E-002   1.1214687870070184E-002   1.1180104609182950E-002   1.1142802253714168E-002   1.1102812495444259E-002   1.1060168404656678E-002   1.1014904414069160E-002   1.0967056308201273E-002   1.0916661205634448E-002   1.0863757543706165E-002   1.0808385061353953E-002   1.0750584779643857E-002   1.0690398984544824E-002   1.0627871202905648E-002   1.0563046186627234E-002   1.0495969883352829E-002   1.0426689420684698E-002   1.0355253075746917E-002   1.0281710254859744E-002   1.0206111463951839E-002   1.0128508286213478E-002   1.0048953350454748E-002   9.9675003050752053E-003   9.8842037887174605E-003   9.7991194020423944E-003   9.7123036728822831E-003   9.6238140314567344E-003   9.5337087735918313E-003   9.4420470294556413E-003   9.3488887338497029E-003   9.2542945868511473E-003   9.1583260252908472E-003   9.0610451845553330E-003   8.9625148647221320E-003   8.8627984944409655E-003   8.7619600954855770E-003   8.6600642448139697E-003   8.5571760396372099E-003   8.4533610576699170E-003   8.3486853202577316E-003   8.2432152567254446E-003   8.1370176596596011E-003   8.0301596547193710E-003   7.9227086531172830E-003   7.8147323188431372E-003   7.7062985256600713E-003   7.5974753181489163E-003   7.4883308731988896E-003   7.3789334575822263E-003   7.2693513902938878E-003   7.1596530007040915E-003   7.0499065890226031E-003   6.9401803856560251E-003   6.8305425115460228E-003   6.7210609360316420E-003   6.6118034399046954E-003   6.5028375709292874E-003   6.3942306074448174E-003   6.2860495166240371E-003   6.1783609133252426E-003   6.0712310240554901E-003   5.9647256428080331E-003   5.8589100958797435E-003   5.7538491999925001E-003   5.6496072239536899E-003   5.5462478517461777E-003   5.4438341419427716E-003   5.3424284914747600E-003   5.2420925968027499E-003   5.1428874179653139E-003   5.0448731408909708E-003   4.9481091415172207E-003   4.8526539492529386E-003   4.7585652124995659E-003   4.6658996625407734E-003   4.5747130807574088E-003   4.4850602618574098E-003   4.3969949853501222E-003   4.3105699763699157E-003   4.2258368802171042E-003   4.1428462253159104E-003   4.0616473968738687E-003   3.9822886024701853E-003   3.9048168465835031E-003   3.8292778987927267E-003   3.7557162677664957E-003   3.6841751723928340E-003   3.6146965175995471E-003   3.5473208657858524E-003   3.4820874146193059E-003   3.4190339714624263E-003   3.3581969317417748E-003   3.2996112544983469E-003   3.2433104443643224E-003   3.1893265277842531E-003   3.1376900364332716E-003   3.0884299872679377E-003   3.0415738658682301E-003   2.9971476089369342E-003   2.9551755902955112E-003   2.9156806057238915E-003   2.8786838587676056E-003   2.8442049498960120E-003   2.8122618639893071E-003   2.7828709677574226E-003   2.7560470673765325E-003   2.7318038861302574E-003   2.7101564915036347E-003   2.6911290652594788E-003   2.6747701838155669E-003   2.6611721860403392E-003   2.6504915873810653E-003   2.6429718929753543E-003   2.6389696911670590E-003   1.1138102704517872E-002   1.1140324058899531E-002   1.1142740261945228E-002   1.1144018248839427E-002   1.1143317042463685E-002   1.1140141868321241E-002   1.1134233815708272E-002   1.1125485932747481E-002   1.1113874749802133E-002   1.1099409960453777E-002   1.1082110314114657E-002   1.1061996987606681E-002   1.1039092618218949E-002   1.1013421242639487E-002   1.0985008292985432E-002   1.0953880588563281E-002   1.0920066328224731E-002   1.0883595081331632E-002   1.0844497776749840E-002   1.0802806690314803E-002   1.0758555435071926E-002   1.0711778943672368E-002   1.0662513456566380E-002   1.0610796504789022E-002   1.0556666892998556E-002   1.0500164682038904E-002   1.0441331169132484E-002   1.0380208869716967E-002   1.0316841493337947E-002   1.0251273926429216E-002   1.0183552204565072E-002   1.0113723493090032E-002   1.0041836059951126E-002   9.9679392524330557E-003   9.8920834685010672E-003   9.8143201323712126E-003   9.7347016664726116E-003   9.6532814622922736E-003   9.5701138499100780E-003   9.4852540731594770E-003   9.3987582533029967E-003   9.3106833608099515E-003   9.2210871862535571E-003   9.1300283005635585E-003   9.0375660315982764E-003   8.9437604222890044E-003   8.8486722030016451E-003   8.7523627522939074E-003   8.6548940660524376E-003   8.5563287187065962E-003   8.4567298304122629E-003   8.3561610274717757E-003   8.2546864092672145E-003   8.1523705091677834E-003   8.0492782562778253E-003   7.9454749421129789E-003   7.8410261763595113E-003   7.7359978545673558E-003   7.6304561163990647E-003   7.5244673074641999E-003   7.4180979419972704E-003   7.3114146611981679E-003   7.2044841974513441E-003   7.0973733314634302E-003   6.9901488565791703E-003   6.8828775355996852E-003   6.7756260651915534E-003   6.6684610329180716E-003   6.5614488807872462E-003   6.4546558627089357E-003   6.3481480088218856E-003   6.2419910824157432E-003   6.1362505437268511E-003   6.0309915092823796E-003   5.9262787135885286E-003   5.8221764702319212E-003   5.7187486332419546E-003   5.6160585592867074E-003   5.5141690699431756E-003   5.4131424116932170E-003   5.3130402221849282E-003   5.2139234893268105E-003   5.1158525182417036E-003   5.0188868908038198E-003   4.9230854333098262E-003   4.8285061788205796E-003   4.7352063320748039E-003   4.6432422359178882E-003   4.5526693363582837E-003   4.4635421479516380E-003   4.3759142234879866E-003   4.2898381166723842E-003   4.2053653563189908E-003   4.1225464079853724E-003   4.0414306496118213E-003   3.9620663358560515E-003   3.8845005727825566E-003   3.8087792865162395E-003   3.7349471955135938E-003   3.6630477841673170E-003   3.5931232753954045E-003   3.5252146034935872E-003   3.4593613924127631E-003   3.3956019277663341E-003   3.3339731361083924E-003   3.2745105603119162E-003   3.2172483402391761E-003   3.1622191891230167E-003   3.1094543766126970E-003   3.0589837077921178E-003   3.0108355060209369E-003   2.9650365960704472E-003   2.9216122879781592E-003   2.8805863623671546E-003   2.8419810553326208E-003   2.8058170476573663E-003   2.7721134500180433E-003   2.7408877944875565E-003   2.7121560241372134E-003   2.6859325205768059E-003   2.6622304961403387E-003   2.6410643245068366E-003   2.6224573173075916E-003   2.6064568720102210E-003   2.5931532556836556E-003   2.5826995036857259E-003   2.5753339130314412E-003   2.5714057071584140E-003   1.0866677712881967E-002   1.0868822662049138E-002   1.0871154405158623E-002   1.0872374094734016E-002   1.0871662212532551E-002   1.0868536503677084E-002   1.0862744604314134E-002   1.0854182187764905E-002   1.0842826060004529E-002   1.0828685327182230E-002   1.0811778079619971E-002   1.0792124889957899E-002   1.0769747794013851E-002   1.0744670201175865E-002   1.0716916883608651E-002   1.0686513970051548E-002   1.0653488937419797E-002   1.0617870601845658E-002   1.0579689107943435E-002   1.0538975919776428E-002   1.0495763805006442E-002   1.0450086825364524E-002   1.0401980319478143E-002   1.0351480888347087E-002   1.0298626378968001E-002   1.0243455866567108E-002   1.0186009636150684E-002   1.0126329162570891E-002   1.0064457091492229E-002   1.0000437215807345E-002   9.9343144557691443E-003   9.8661348344497579E-003   9.7959454536769575E-003   9.7237944706378698E-003   9.6497310709250939E-003   9.5738054437206066E-003   9.4960687524756615E-003   9.4165731091432336E-003   9.3353715466849563E-003   9.2525179854750506E-003   9.1680672085925341E-003   9.0820748299482446E-003   8.9945972589101642E-003   8.9056916776843742E-003   8.8154159992147318E-003   8.7238288425061650E-003   8.6309894939378684E-003   8.5369578775905397E-003   8.4417945176832598E-003   8.3455605071755534E-003   8.2483174689505223E-003   8.1501275256243844E-003   8.0510532581195837E-003   7.9511576731378097E-003   7.8505041661700026E-003   7.7491564830167170E-003   7.6471786851003976E-003   7.5446351105274423E-003   7.4415903365875891E-003   7.3381091432089263E-003   7.2342564730654701E-003   7.1300973961115344E-003   7.0256970678631014E-003   6.9211206951600435E-003   6.8164334931505310E-003   6.7117006515344246E-003   6.6069872915446304E-003   6.5023584306455606E-003   6.3978789423935756E-003   6.2936135183072062E-003   6.1896266292788549E-003   6.0859824872585566E-003   5.9827450070289445E-003   5.8799777678953391E-003   5.7777439755293258E-003   5.6761064246452775E-003   5.5751274611722801E-003   5.4748689440661247E-003   5.3753922090513662E-003   5.2767580324039054E-003   5.1790265917752709E-003   5.0822574329335568E-003   4.9865094314252567E-003   4.8918407587008605E-003   4.7983088460673007E-003   4.7059703488947502E-003   4.6148811156369041E-003   4.5250961493126240E-003   4.4366695773867537E-003   4.3496546183409701E-003   4.2641035466823296E-003   4.1800676665115222E-003   4.0975972723046872E-003   4.0167416263896527E-003   3.9375489225432769E-003   3.8600662598538005E-003   3.7843396126749917E-003   3.7104138017952648E-003   3.6383324691338093E-003   3.5681380476826896E-003   3.4998717380960720E-003   3.4335734828465636E-003   3.3692819400836238E-003   3.3070344618633118E-003   3.2468670699494218E-003   3.1888144352135717E-003   3.1329098539482625E-003   3.0791852307789358E-003   3.0276710565071974E-003   2.9783963912250466E-003   2.9313888467449867E-003   2.8866745695014795E-003   2.8442782259607835E-003   2.8042229866506174E-003   2.7665305148505404E-003   2.7312209516694441E-003   2.6983129066413536E-003   2.6678234449932781E-003   2.6397680748101449E-003   2.6141607426976021E-003   2.5910141389566821E-003   2.5703419340276090E-003   2.5521665526812010E-003   2.5365341833307742E-003   2.5235329654181848E-003   2.5133123608380714E-003   2.5061053134010081E-003   2.5022534735928970E-003   1.0588750304988903E-002   1.0590817592632917E-002   1.0593063508964440E-002   1.0594224203981872E-002   1.0593502109649655E-002   1.0590427779446188E-002   1.0584755546179714E-002   1.0576383769406894E-002   1.0565289543170320E-002   1.0551481378662575E-002   1.0534976694251852E-002   1.0515795443959197E-002   1.0493959046468215E-002   1.0469490266633796E-002   1.0442413200727640E-002   1.0412753268559838E-002   1.0380537206316820E-002   1.0345793057475794E-002   1.0308550164794761E-002   1.0268839156325316E-002   1.0226691937570864E-002   1.0182141674763889E-002   1.0135222783430764E-002   1.0085970912004028E-002   1.0034422926283870E-002   9.9806168920440475E-003   9.9245920569467905E-003   9.8663888318139548E-003   9.8060487700309951E-003   9.7436145476547664E-003   9.6791299405124542E-003   9.6126398025949134E-003   9.5441900425519144E-003   9.4738275983573539E-003   9.4016004143565035E-003   9.3275574132667960E-003   9.2517484719576437E-003   9.1742243929087142E-003   9.0950368757552191E-003   9.0142384919425500E-003   8.9318826518257899E-003   8.8480235761896897E-003   8.7627162692540672E-003   8.6760164812868801E-003   8.5879806839215533E-003   8.4986660331629327E-003   8.4081303402938623E-003   8.3164320370882616E-003   8.2236301430956837E-003   8.1297842316793989E-003   8.0349543971155180E-003   7.9392012164798409E-003   7.8425857192325754E-003   7.7451693488225781E-003   7.6470139278682625E-003   7.5481816226538601E-003   7.4487349065611719E-003   7.3487365234004010E-003   7.2482494512947637E-003   7.1473368657115621E-003   7.0460621018782477E-003   6.9444886176966425E-003   6.8426799579022202E-003   6.7406997129056956E-003   6.6386114868084434E-003   6.5364788534924556E-003   6.4343653244754995E-003   6.3323343077780758E-003   6.2304490713648852E-003   6.1287727061614117E-003   6.0273680869764035E-003   5.9262978369220565E-003   5.8256242877886555E-003   5.7254094450389648E-003   5.6257149491997227E-003   5.5266020391444015E-003   5.4281315156083920E-003   5.3303637053284114E-003   5.2333584228821950E-003   5.1371749362218444E-003   5.0418719311036697E-003   4.9475074741128222E-003   4.8541389788354650E-003   4.7618231713109083E-003   4.6706160535320840E-003   4.5805728736743045E-003   4.4917480863021497E-003   4.4041953260570144E-003   4.3179673699150767E-003   4.2331161067357681E-003   4.1496925072823654E-003   4.0677465882977271E-003   3.9873273884067362E-003   3.9084829321807679E-003   3.8312602038647614E-003   3.7557051177570244E-003   3.6818624895949559E-003   3.6097760099335074E-003   3.5394882152114948E-003   3.4710404646430271E-003   3.4044729114928729E-003   3.3398244804392352E-003   3.2771328425145740E-003   3.2164343929872441E-003   3.1577642279228546E-003   3.1011561221222506E-003   3.0466425113095386E-003   2.9942544682755035E-003   2.9440216876878145E-003   2.8959724657949271E-003   2.8501336846326053E-003   2.8065307953621943E-003   2.7651878034723465E-003   2.7261272556331484E-003   2.6893702249854989E-003   2.6549363007214444E-003   2.6228435762309932E-003   2.5931086383752522E-003   2.5657465480815045E-003   2.5407708060828371E-003   2.5181935717024651E-003   2.4980278012636248E-003   2.4802950179573235E-003   2.4650401714785275E-003   2.4523492182824125E-003   2.4423679548751798E-003   2.4353238300931501E-003   2.4315507088706889E-003   1.0304491826277906E-002   1.0306480275707242E-002   1.0308639085829963E-002   1.0309740159304470E-002   1.0309008355647242E-002   1.0305987316826526E-002   1.0300438217837327E-002   1.0292262163475729E-002   1.0281436547999234E-002   1.0267969281505474E-002   1.0251877097414708E-002   1.0233179316705199E-002   1.0211896725247083E-002   1.0188051427828693E-002   1.0161666826900173E-002   1.0132767616208571E-002   1.0101379772704200E-002   1.0067530549814019E-002   1.0031248465924292E-002   9.9925632972420741E-003   9.9515060626306218E-003   9.9081090145343165E-003   9.8624056226090384E-003   9.8144305610375904E-003   9.7642196913643731E-003   9.7118100465616863E-003   9.6572398134747717E-003   9.6005483140170766E-003   9.5417759851817996E-003   9.4809643595507032E-003   9.4181560437273659E-003   9.3533946954671987E-003   9.2867250023661030E-003   9.2181926568610795E-003   9.1478443324350955E-003   9.0757276585156643E-003   9.0018911942921775E-003   8.9263844029711659E-003   8.8492576235564280E-003   8.7705620439907928E-003   8.6903496718476470E-003   8.6086733071561450E-003   8.5255865096141026E-003   8.4411435720688488E-003   8.3553994870760595E-003   8.2684099178936543E-003   8.1802311646671511E-003   8.0909201342554693E-003   8.0005343067211243E-003   7.9091317026060703E-003   7.8167708488046661E-003   7.7235107468354436E-003   7.6294108363699209E-003   7.5345309621752676E-003   7.4389313391060030E-003   7.3426725168659890E-003   7.2458153449878604E-003   7.1484209372355556E-003   7.0505506356414172E-003   6.9522659741673709E-003   6.8536286443404149E-003   6.7547004563344726E-003   6.6555433040565992E-003   6.5562191301123951E-003   6.4567898842520788E-003   6.3573174938263421E-003   6.2578638196377767E-003   6.1584906251806459E-003   6.0592595366054658E-003   5.9602320065509362E-003   5.8614692785908806E-003   5.7630323496004610E-003   5.6649819334336216E-003   5.5673784253706393E-003   5.4702818641337858E-003   5.3737518987861943E-003   5.2778477496711607E-003   5.1826281743336255E-003   5.0881514334565336E-003   4.9944752525484248E-003   4.9016567897618435E-003   4.8097526002298108E-003   4.7188186020890588E-003   4.6289100418299700E-003   4.5400814627745700E-003   4.4523866682654178E-003   4.3658786940483085E-003   4.2806097702947632E-003   4.1966312943815809E-003   4.1139937966677143E-003   4.0327469103953462E-003   3.9529393421591230E-003   3.8746188402769000E-003   3.7978321663309500E-003   3.7226250670286398E-003   3.6490422450656257E-003   3.5771273313757734E-003   3.5069228591219082E-003   3.4384702371231812E-003   3.3718097230585609E-003   3.3069804007324621E-003   3.2440201536113600E-003   3.1829656435616860E-003   3.1238522857515161E-003   3.0667142290272120E-003   3.0115843343340165E-003   2.9584941528057462E-003   2.9074739093981061E-003   2.8585524818499075E-003   2.8117573850829913E-003   2.7671147534928942E-003   2.7246493264108107E-003   2.6843844331655431E-003   2.6463419790329068E-003   2.6105424339792904E-003   2.5770048202802265E-003   2.5457467022615976E-003   2.5167841755247000E-003   2.4901318424299657E-003   2.4658027471519128E-003   2.4438085083019478E-003   2.4241613591586830E-003   2.4068819070373060E-003   2.3920138331101626E-003   2.3796408570723182E-003   2.3699050196962501E-003   2.3630281334389158E-003   2.3593360765966631E-003   1.0014077434025603E-002   1.0015985952205098E-002   1.0018056464994596E-002   1.0019097362020335E-002   1.0018356392252403E-002   1.0015390557698012E-002   1.0009968016584214E-002   1.0001992675760296E-002   9.9914422422286986E-003   9.9783240184006528E-003   9.9626540412198761E-003   9.9444509838572115E-003   9.9237349841105882E-003   9.9005274699577317E-003   9.8748511340701062E-003   9.8467299259979435E-003   9.8161890466034740E-003   9.7832549386596690E-003   9.7479552805593284E-003   9.7103189732071771E-003   9.6703761325621085E-003   9.6281580741237605E-003   9.5836973021390381E-003   9.5370274938958444E-003   9.4881834852988955E-003   9.4372012543182393E-003   9.3841179034616085E-003   9.3289716416390944E-003   9.2718017660682883E-003   9.2126486410343822E-003   9.1515536778001838E-003   9.0885593134581444E-003   9.0237089875395138E-003   8.9570471199660884E-003   8.8886190865722914E-003   8.8184711951974637E-003   8.7466506595940130E-003   8.6732055742077541E-003   8.5981848884524037E-003   8.5216383766477666E-003   8.4436166155373860E-003   8.3641709491353577E-003   8.2833534666208186E-003   8.2012169688726599E-003   8.1178149389975196E-003   8.0332015138578905E-003   7.9474314513248434E-003   7.8605600997974368E-003   7.7726433665637751E-003   7.6837376853437500E-003   7.5938999839706423E-003   7.5031876517216711E-003   7.4116585052483863E-003   7.3193707562385635E-003   7.2263829767231225E-003   7.1327540654428923E-003   7.0385432125159020E-003   6.9438098661914749E-003   6.8486136973237022E-003   6.7530145635925076E-003   6.6570724759169031E-003   6.5608475614931661E-003   6.4644000299515780E-003   6.3677901351896216E-003   6.2710781438214402E-003   6.1743242939977794E-003   6.0775887657054661E-003   5.9809316395599832E-003   5.8844128643206206E-003   5.7880922204064378E-003   5.6920292838534281E-003   5.5962833897363895E-003   5.5009136004023906E-003   5.4059786638868679E-003   5.3115369859090822E-003   5.2176465875455325E-003   5.1243650766327198E-003   5.0317496088603808E-003   4.9398568542225463E-003   4.8487429647903202E-003   4.7584635376847761E-003   4.6690735836952268E-003   4.5806274929817703E-003   4.4931790017609385E-003   4.4067811606480767E-003   4.3214863014015004E-003   4.2373460049218159E-003   4.1544110710580173E-003   4.0727314853973851E-003   3.9923563914034954E-003   3.9133340569341701E-003   3.8357118477141405E-003   3.7595361958193130E-003   3.6848525731364989E-003   3.6117054610695365E-003   3.5401383244017537E-003   3.4701935849573706E-003   3.4019125932573946E-003   3.3353356049870553E-003   3.2705017546219017E-003   3.2074490317413606E-003   3.1462142572268315E-003   3.0868330602022986E-003   3.0293398566629826E-003   2.9737678268877965E-003   2.9201488960354793E-003   2.8685137141390982E-003   2.8188916370524564E-003   2.7713107087822264E-003   2.7257976446787291E-003   2.6823778148901134E-003   2.6410752303505092E-003   2.6019125272871424E-003   2.5649109560331729E-003   2.5300903676817033E-003   2.4974692038615132E-003   2.4670644867162972E-003   2.4388918079153443E-003   2.4129652995515949E-003   2.3892975385980675E-003   2.3678995938525293E-003   2.3487829670632010E-003   2.3319673354179615E-003   2.3174950833840802E-003   2.3054476398889356E-003   2.2959632009686981E-003   2.2892578056379342E-003   2.2856491369391829E-003   9.7176859988373776E-003   9.7195135733195714E-003   9.7214946882683839E-003   9.7224749273590039E-003   9.7217253764119715E-003   9.7188166604490478E-003   9.7135240565153214E-003   9.7057543286713233E-003   9.6954855086085479E-003   9.6827242860336726E-003   9.6674859888354336E-003   9.6497886281102230E-003   9.6296516784254993E-003   9.6070958748118440E-003   9.5821431832279202E-003   9.5548167925226246E-003   9.5251411085183202E-003   9.4931417473525515E-003   9.4588455258693971E-003   9.4222804543548366E-003   9.3834757227218013E-003   9.3424616920308456E-003   9.2992698796149353E-003   9.2539329458048436E-003   9.2064846791833355E-003   9.1569599802099888E-003   9.1053948451330635E-003   9.0518263478573946E-003   8.9962926213934535E-003   8.9388328379706450E-003   8.8794871901007877E-003   8.8182968678732765E-003   8.7553040383984704E-003   8.6905518229438705E-003   8.6240842734001677E-003   8.5559463481036935E-003   8.4861838893974806E-003   8.4148435949005784E-003   8.3419729942190712E-003   8.2676204233898265E-003   8.1918349927776746E-003   8.1146665678266672E-003   8.0361657325235258E-003   7.9563837657267156E-003   7.8753726123537149E-003   7.7931848498840606E-003   7.7098736630198672E-003   7.6254928099336039E-003   7.5400965928542063E-003   7.4537398260808019E-003   7.3664778058931402E-003   7.2783662757292533E-003   7.1894613970391319E-003   7.0998197145189512E-003   7.0094981235662157E-003   6.9185538376620448E-003   6.8270443546246118E-003   6.7350274227676032E-003   6.6425610062732510E-003   6.5497032543447298E-003   6.4565124606679181E-003   6.3630470372067482E-003   6.2693654715612057E-003   6.1755262989335313E-003   6.0815880628947716E-003   5.9876092833723304E-003   5.8936484202327666E-003   5.7997638391938389E-003   5.7060137775102882E-003   5.6124563077225020E-003   5.5191493041386597E-003   5.4261504088736756E-003   5.3335169937474558E-003   5.2413061319023235E-003   5.1495745562674111E-003   5.0583786325827940E-003   4.9677743188011880E-003   4.8778171370295609E-003   4.7885621360271302E-003   4.7000638594277833E-003   4.6123763129450324E-003   4.5255529313800724E-003   4.4396465446249200E-003   4.3547093492894984E-003   4.2707928716291255E-003   4.1879479415163900E-003   4.1062246568341898E-003   4.0256723560483376E-003   3.9463395862430195E-003   3.8682740730177634E-003   3.7915226933936674E-003   3.7161314436345294E-003   3.6421454140196374E-003   3.5696087582056113E-003   3.4985646682881844E-003   3.4290553464866869E-003   3.3611219787813562E-003   3.2948047108002365E-003   3.2301426207168027E-003   3.1671736972802012E-003   3.1059348132199682E-003   3.0464617051473297E-003   2.9887889491649888E-003   2.9329499397118264E-003   2.8789768701866780E-003   2.8269007102178501E-003   2.7767511892891061E-003   2.7285567764661067E-003   2.6823446641928150E-003   2.6381407507116705E-003   2.5959696260329235E-003   2.5558545553723278E-003   2.5178174682154442E-003   2.4818789433487254E-003   2.4480581992185613E-003   2.4163730829098728E-003   2.3868400611724017E-003   2.3594742090514709E-003   2.3342891766596763E-003   2.3112970630813079E-003   2.2905083783046898E-003   2.2719338842210890E-003   2.2555923153810831E-003   2.2415247303377850E-003   2.2298102149437282E-003   2.2205830334542931E-003   2.2140533141296048E-003   2.2105303492013784E-003   9.4154999897541058E-003   9.4172456936654214E-003   9.4191364018483270E-003   9.4200555769780037E-003   9.4192980734602583E-003   9.4164483927836606E-003   9.4112890621475542E-003   9.4037297552961863E-003   9.3937488405021474E-003   9.3813523895590056E-003   9.3665550095197725E-003   9.3493740355211630E-003   9.3298282625640105E-003   9.3079377175259159E-003   9.2837236226013253E-003   9.2572083889695955E-003   9.2284156106334780E-003   9.1973700581605700E-003   9.1640976706617305E-003   9.1286255461674459E-003   9.0909819331239095E-003   9.0511962167223459E-003   9.0092989081413388E-003   8.9653216304472205E-003   8.9192971040542024E-003   8.8712591317526845E-003   8.8212425814874762E-003   8.7692833697499695E-003   8.7154184427009063E-003   8.6596857588535636E-003   8.6021242666319275E-003   8.5427738866667990E-003   8.4816754882708900E-003   8.4188708691500524E-003   8.3544027312936198E-003   8.2883146601435143E-003   8.2206510960642909E-003   8.1514573157452364E-003   8.0807794023632362E-003   8.0086642214284576E-003   7.9351593961302369E-003   7.8603132767797457E-003   7.7841749176454644E-003   7.7067940468549812E-003   7.6282210377134896E-003   7.5485068817578438E-003   7.4677031579921949E-003   7.3858620040109235E-003   7.3030360859303589E-003   7.2192785682873017E-003   7.1346430819288487E-003   7.0491836951428466E-003   6.9629548804268637E-003   6.8760114828815833E-003   6.7884086901381369E-003   6.7002019970051618E-003   6.6114471760537197E-003   6.5222002420897152E-003   6.4325174222925052E-003   6.3424551187742928E-003   6.2520698816521114E-003   6.1614183674740808E-003   6.0705573143225444E-003   5.9795435006632647E-003   5.8884337167376399E-003   5.7972847286282825E-003   5.7061532442576612E-003   5.6150958811250762E-003   5.5241691301107232E-003   5.4334293245339449E-003   5.3429326039245439E-003   5.2527348816219233E-003   5.1628918116103373E-003   5.0734587528584729E-003   4.9844907401354610E-003   4.8960424447425654E-003   4.8081681488458816E-003   4.7209217054192121E-003   4.6343565114367324E-003   4.5485254720196155E-003   4.4634809698183564E-003   4.3792748317534880E-003   4.2959583010426794E-003   4.2135819998209145E-003   4.1321959052127433E-003   4.0518493125988875E-003   3.9725908106443830E-003   3.8944682467085823E-003   3.8175287014304837E-003   3.7418184571883506E-003   3.6673829705502481E-003   3.5942668443496584E-003   3.5225137990308464E-003   3.4521666470870849E-003   3.3832672646765261E-003   3.3158565668821582E-003   3.2499744819359799E-003   3.1856599253989870E-003   3.1229507772598808E-003   3.0618838559829387E-003   3.0024948985495903E-003   2.9448185347100697E-003   2.8888882670069504E-003   2.8347364505962314E-003   2.7823942694134574E-003   2.7318917218355776E-003   2.6832575969837347E-003   2.6365194602411268E-003   2.5917036345994848E-003   2.5488351857442249E-003   2.5079379057911799E-003   2.4690343006951165E-003   2.4321455756119992E-003   2.3972916246732812E-003   2.3644910189477564E-003   2.3337609973208551E-003   2.3051174574896249E-003   2.2785749459413029E-003   2.2541466183378933E-003   2.2318440852234778E-003   2.2116772889315683E-003   2.1936562440546536E-003   2.1777987294263612E-003   2.1641444499554963E-003   2.1527700961143648E-003   2.1438059143139565E-003   2.1374559892120004E-003   2.1340210202691612E-003   9.1077053699889499E-003   9.1093683601233266E-003   9.1111677462474283E-003   9.1120255288714702E-003   9.1112607467693785E-003   9.1084720227612714E-003   9.1034492595265526E-003   9.0961050908579533E-003   9.0864182334981503E-003   9.0743941358870650E-003   9.0600466730685336E-003   9.0433924891296091E-003   9.0244496848276845E-003   9.0032375619054639E-003   8.9797765830432197E-003   8.9540883645538027E-003   8.9261956716937263E-003   8.8961224121442695E-003   8.8638936288747971E-003   8.8295354916298474E-003   8.7930752862766526E-003   8.7545414052077053E-003   8.7139633340290179E-003   8.6713716391172424E-003   8.6267979532334005E-003   8.5802749602603146E-003   8.5318363796370589E-003   8.4815169491885278E-003   8.4293524077606041E-003   8.3753794754194977E-003   8.3196358364864831E-003   8.2621601170829728E-003   8.2029918665947887E-003   8.1421715341058465E-003   8.0797404489879598E-003   8.0157407942886838E-003   7.9502155895029292E-003   7.8832086592426354E-003   7.8147646155670991E-003   7.7449288282264439E-003   7.6737474020571461E-003   7.6012671496129280E-003   7.5275355646530484E-003   7.4526007955388884E-003   7.3765116172837264E-003   7.2993174051747822E-003   7.2210681031764090E-003   7.1418141995748252E-003   7.0616066934961474E-003   6.9804970689332224E-003   6.8985372627722863E-003   6.8157796352033007E-003   6.7322769394494442E-003   6.6480822916560323E-003   6.5632491370643531E-003   6.4778312231306145E-003   6.3918825634034504E-003   6.3054574095356419E-003   6.2186102162281598E-003   6.1313956123518754E-003   6.0438683643904145E-003   5.9560833496911103E-003   5.8680955172626947E-003   5.7799598617464532E-003   5.6917313855577856E-003   5.6034650688504550E-003   5.5152158361559955E-003   5.4270385229139295E-003   5.3389878443632632E-003   5.2511183598060729E-003   5.1634844435498040E-003   5.0761402489113983E-003   4.9891396781225339E-003   4.9025363487990581E-003   4.8163835599737692E-003   4.7307342649862139E-003   4.6456410324040576E-003   4.5611560205255364E-003   4.4773309418022489E-003   4.3942170329169250E-003   4.3118650235065559E-003   4.2303251062270619E-003   4.1496469021476412E-003   4.0698794374740555E-003   3.9910711056161396E-003   3.9132696444394988E-003   3.8365221011528172E-003   3.7608748086650490E-003   3.6863733521428355E-003   3.6130625450307985E-003   3.5409863979298795E-003   3.4701880937578755E-003   3.4007099597077040E-003   3.3325934408884317E-003   3.2658790751523004E-003   3.2006064668357870E-003   3.1368142625372575E-003   3.0745401268162942E-003   3.0138207177292098E-003   2.9546916653125921E-003   2.8971875468019048E-003   2.8413418668608026E-003   2.7871870354274630E-003   2.7347543462291624E-003   2.6840739602387864E-003   2.6351748816051401E-003   2.5880849446678900E-003   2.5428307928743177E-003   2.4994378640166293E-003   2.4579303741040226E-003   2.4183313028813824E-003   2.3806623803745985E-003   2.3449440741283301E-003   2.3111955781764948E-003   2.2794348023000843E-003   2.2496783635443940E-003   2.2219415776556506E-003   2.1962384491928111E-003   2.1725816275826038E-003   2.1509822238531262E-003   2.1314496036838326E-003   2.1139930270028806E-003   2.0986293049751747E-003   2.0853967606024870E-003   2.0743696375655762E-003   2.0656740804207985E-003   2.0595079977366870E-003   2.0561633048318262E-003   8.7944914805371255E-003   8.7960709988258445E-003   8.7977782430909146E-003   8.7985743842928232E-003   8.7978030459304746E-003   8.7950772064496752E-003   8.7901942649113440E-003   8.7830698626870651E-003   8.7736830756047768E-003   8.7620387246026832E-003   8.7481499405803742E-003   8.7320326621210254E-003   8.7137042797126307E-003   8.6931833542948089E-003   8.6704895722316544E-003   8.6456437386834284E-003   8.6186677730930028E-003   8.5895847032406714E-003   8.5584186591098343E-003   8.5251948635199915E-003   8.4899396238665159E-003   8.4526803204185708E-003   8.4134453953012001E-003   8.3722643393681628E-003   8.3291676785339219E-003   8.2841869587951811E-003   8.2373547312282747E-003   8.1887045343727038E-003   8.1382708779604851E-003   8.0860892249423610E-003   8.0321959713663404E-003   7.9766284286781342E-003   7.9194248017535607E-003   7.8606241699949453E-003   7.8002664635740127E-003   7.7383924447714247E-003   7.6750436799657984E-003   7.6102625236842691E-003   7.5440920875929074E-003   7.4765762216152387E-003   7.4077594860836316E-003   7.3376871279422773E-003   7.2664050543313763E-003   7.1939598069505617E-003   7.1203985352456534E-003   7.0457689677033419E-003   6.9701193891638646E-003   6.8934986055609326E-003   6.8159559239142631E-003   6.7375411163000387E-003   6.6583043965318667E-003   6.5782963880796075E-003   6.4975680951266379E-003   6.4161708719964183E-003   6.3341563959896097E-003   6.2515766324443556E-003   6.1684838087036620E-003   6.0849303798226617E-003   6.0009690004696470E-003   5.9166524908443319E-003   5.8320338092087698E-003   5.7471660153577409E-003   5.6621022452784664E-003   5.5768956734324471E-003   5.4915994858218409E-003   5.4062668454004648E-003   5.3209508618332069E-003   5.2357045587902995E-003   5.1505808421745680E-003   5.0656324701457978E-003   4.9809120179722943E-003   4.8964718505845051E-003   4.8123640870203488E-003   4.7286405716879254E-003   4.6453528430693836E-003   4.5625520994097002E-003   4.4802891720423510E-003   4.3986144917013692E-003   4.3175780581057865E-003   4.2372294113278697E-003   4.1576175990265529E-003   4.0787911481597883E-003   4.0007980364984985E-003   3.9236856586128410E-003   3.8475008037899272E-003   3.7722896193997935E-003   3.6980975903782576E-003   3.6249695037529062E-003   3.5529494274431084E-003   3.4820806779142788E-003   3.4124057963819676E-003   3.3439665215047043E-003   3.2768037621292434E-003   3.2109575738445417E-003   3.1464671320078907E-003   3.0833707085687334E-003   3.0217056464485470E-003   2.9615083371042350E-003   2.9028141975305788E-003   2.8456576463106176E-003   2.7900720837472637E-003   2.7360898685983570E-003   2.6837422991820015E-003   2.6330595923088063E-003   2.5840708630771037E-003   2.5368041098730032E-003   2.4912861916640550E-003   2.4475428151756740E-003   2.4055985166782090E-003   2.3654766471747912E-003   2.3271993589712991E-003   2.2907875912426823E-003   2.2562610596026378E-003   2.2236382434125401E-003   2.1929363778097066E-003   2.1641714439585291E-003   2.1373581625923066E-003   2.1125099831361682E-003   2.0896390369051776E-003   2.0687559234614517E-003   2.0498694231426695E-003   2.0329880341453110E-003   2.0181275879720406E-003   2.0053249976509369E-003   1.9946520093130360E-003   1.9862305824216442E-003   1.9802523206794431E-003   1.9770001607800625E-003   8.4760509220758173E-003   8.4775462988542216E-003   8.4791606787568141E-003   8.4798950123478045E-003   8.4791178908972809E-003   8.4764568739900681E-003   8.4717169712200668E-003   8.4648168767189613E-003   8.4557360358086808E-003   8.4444786368308433E-003   8.4310570546393127E-003   8.4154865074435037E-003   8.3977836597319833E-003   8.3779663150299610E-003   8.3560533672607518E-003   8.3320647938454062E-003   8.3060216516346874E-003   8.2779460726807863E-003   8.2478612561893150E-003   8.2157914623174344E-003   8.1817620018365123E-003   8.1457992262862211E-003   8.1079305165928650E-003   8.0681842703058670E-003   8.0265898880642617E-003   7.9831777598662890E-003   7.9379792484797207E-003   7.8910266747369562E-003   7.8423532998175838E-003   7.7919933074266368E-003   7.7399817867107590E-003   7.6863547112268615E-003   7.6311489219449413E-003   7.5744021040568543E-003   7.5161527691908758E-003   7.4564402305351551E-003   7.3953045853655253E-003   7.3327866870774028E-003   7.2689281271561823E-003   7.2037712090347594E-003   7.1373589240301683E-003   7.0697349278886767E-003   7.0009435159957278E-003   6.9310295961352020E-003   6.8600386650446710E-003   6.7880167816490866E-003   6.7150105375580194E-003   6.6410670364313584E-003   6.5662338587485491E-003   6.4905590419129244E-003   6.4140910459825062E-003   6.3368787290419282E-003   6.2589713174601158E-003   6.1804183777097732E-003   6.1012697858044973E-003   6.0215756994899117E-003   5.9413865278462596E-003   5.8607529023300131E-003   5.7797256453092638E-003   5.6983557421610431E-003   5.6166943083162946E-003   5.5347925624691374E-003   5.4527017914245413E-003   5.3704733246458525E-003   5.2881584990402963E-003   5.2058086318385599E-003   5.1234749870563978E-003   5.0412087473056255E-003   4.9590609808081165E-003   4.8770826120458910E-003   4.7953243912915999E-003   4.7138368622379190E-003   4.6326703340159314E-003   4.5518748490525618E-003   4.4715001522541709E-003   4.3915956637228803E-003   4.3122104455126098E-003   4.2333931727426832E-003   4.1551921062181751E-003   4.0776550588138560E-003   4.0008293708457821E-003   3.9247618771650061E-003   3.8494988807625807E-003   3.7750861245979817E-003   3.7015687603369485E-003   3.6289913265318274E-003   3.5573977128638412E-003   3.4868311419126163E-003   3.4173341346496744E-003   3.3489484892882393E-003   3.2817152529380222E-003   3.2156746949762449E-003   3.1508662858545367E-003   3.0873286667943978E-003   3.0250996302810251E-003   2.9642160927519368E-003   2.9047140736726540E-003   2.8466286711888444E-003   2.7899940393217304E-003   2.7348433683057061E-003   2.6812088604351025E-003   2.6291217119207011E-003   2.5786120903902310E-003   2.5297091174267816E-003   2.4824408493222538E-003   2.4368342568651391E-003   2.3929152117913022E-003   2.3507084666648526E-003   2.3102376412925674E-003   2.2715252073569614E-003   2.2345924741665746E-003   2.1994595770495895E-003   2.1661454640954370E-003   2.1346678876276171E-003   2.1050433933864632E-003   2.0772873137170356E-003   2.0514137603308003E-003   2.0274356152758521E-003   2.0053644777469071E-003   1.9852104251802949E-003   1.9669816427747566E-003   1.9506858600705224E-003   1.9363379169459183E-003   1.9239732884662741E-003   1.9136611724290820E-003   1.9055192619741312E-003   1.8997327279788312E-003   1.8965753425181919E-003   8.1525794419028963E-003   8.1539900925893249E-003   8.1555109858518215E-003   8.1561834312623427E-003   8.1554013549429150E-003   8.1528071121400592E-003   8.1482134319867949E-003   8.1415421031461044E-003   8.1327729496482037E-003   8.1219095220751436E-003   8.1089634272515920E-003   8.0939491475749414E-003   8.0768826048701059E-003   8.0577808291580899E-003   8.0366619054510480E-003   8.0135449669360703E-003   7.9884501924963880E-003   7.9613988007468106E-003   7.9324130456204234E-003   7.9015162071852663E-003   7.8687325837868416E-003   7.8340874817648398E-003   7.7976072037934663E-003   7.7593190372586829E-003   7.7192512407753822E-003   7.6774330295082405E-003   7.6338945611946762E-003   7.5886669197425261E-003   7.5417820985665962E-003   7.4932729842189794E-003   7.4431733370971531E-003   7.3915177754593220E-003   7.3383417525371697E-003   7.2836815413437339E-003   7.2275742100582629E-003   7.1700576053561060E-003   7.1111703270014814E-003   7.0509517103118924E-003   6.9894417999196712E-003   6.9266813296861018E-003   6.8627116985640613E-003   6.7975749469333102E-003   6.7313137318354699E-003   6.6639713042684345E-003   6.5955914825432393E-003   6.5262186268269518E-003   6.4558976162924497E-003   6.3846738183496177E-003   6.3125930675194120E-003   6.2397016337297773E-003   6.1660461993106042E-003   6.0916738297834283E-003   6.0166319459673545E-003   5.9409682973343703E-003   5.8647309325923214E-003   5.7879681729642307E-003   5.7107285822698972E-003   5.6330609380916830E-003   5.5550142047159912E-003   5.4766375016267466E-003   5.3979800763831465E-003   5.3190912732510309E-003   5.2400205065712968E-003   5.1608172277308184E-003   5.0815308990220243E-003   5.0022109613311883E-003   4.9229068063349479E-003   4.8436677453716492E-003   4.7645429812883111E-003   4.6855815772242626E-003   4.6068324280584827E-003   4.5283442311241373E-003   4.4501654551149517E-003   4.3723443127310913E-003   4.2949287306934258E-003   4.2179663191777017E-003   4.1415043454149925E-003   4.0655897036422917E-003   3.9902688851727319E-003   3.9155879530256010E-003   3.8415925101807358E-003   3.7683276752342731E-003   3.6958380514999778E-003   3.6241677012852080E-003   3.5533601195047448E-003   3.4834582029271699E-003   3.4145042300918749E-003   3.3465398280863035E-003   3.2796059518468978E-003   3.2137428558341452E-003   3.1489900699515072E-003   3.0853863751228450E-003   3.0229697763298202E-003   2.9617774833356481E-003   2.9018458819086712E-003   2.8432105146468656E-003   2.7859060560227467E-003   2.7299662910676981E-003   2.6754240939748097E-003   2.6223114052839613E-003   2.5706592135807949E-003   2.5204975330417323E-003   2.4718553854293779E-003   2.4247607804038784E-003   2.3792406967426682E-003   2.3353210662658830E-003   2.2930267548326722E-003   2.2523815477198950E-003   2.2134081336030453E-003   2.1761280900404190E-003   2.1405618705916396E-003   2.1067287914147137E-003   2.0746470213615087E-003   2.0443335704849463E-003   2.0158042825886291E-003   1.9890738272092534E-003   1.9641556941791816E-003   1.9410621836695174E-003   1.9198043507991924E-003   1.9003917375391977E-003   1.8828319246625425E-003   1.8671318657776936E-003   1.8533053970274382E-003   1.8413865270853202E-003   1.8314418550788858E-003   1.8235847271315109E-003   1.8179937567869286E-003   1.8149333631942710E-003   7.8242758021872527E-003   7.8256012336836989E-003   7.8270281205431447E-003   7.8276386871080073E-003   7.8268525436400171E-003   7.8243270453276503E-003   7.8198827432865992E-003   7.8134445591964141E-003   7.8049927037211475E-003   7.7945300843714760E-003   7.7820675266199735E-003   7.7676187613042180E-003   7.7511989508396995E-003   7.7328243353097514E-003   7.7125121739777258E-003   7.6902807403489981E-003   7.6661493182135221E-003   7.6401381989124051E-003   7.6122686737667977E-003   7.5825630283877787E-003   7.5510445328874631E-003   7.5177374324167379E-003   7.4826669362273446E-003   7.4458592051183103E-003   7.4073413388029419E-003   7.3671413620343684E-003   7.3252882096984662E-003   7.2818117112323777E-003   7.2367425751281855E-003   7.1901123714329107E-003   7.1419535150292757E-003   7.0922992463503531E-003   7.0411836153566609E-003   6.9886414589285795E-003   6.9347083848746993E-003   6.8794207485897152E-003   6.8228156354069869E-003   6.7649308364190197E-003   6.7058048301766315E-003   6.6454767576669405E-003   6.5839864021517980E-003   6.5213741649899903E-003   6.4576810430744258E-003   6.3929486047726858E-003   6.3272189655804723E-003   6.2605347656151111E-003   6.1929391413333978E-003   6.1244757042418496E-003   6.0551885122656079E-003   5.9851220470321653E-003   5.9143211848802224E-003   5.8428311722146242E-003   5.7706975990746701E-003   5.6979663711715367E-003   5.6246836840409542E-003   5.5508959945781422E-003   5.4766499941710234E-003   5.4019925816302106E-003   5.3269708334677812E-003   5.2516319782038301E-003   5.1760233661394817E-003   5.1001924428935030E-003   5.0241867194570911E-003   4.9480537449601014E-003   4.8718410773995191E-003   4.7955962556949783E-003   4.7193667703674391E-003   4.6432000357264913E-003   4.5671433607292755E-003   4.4912439207727695E-003   4.4155487289108675E-003   4.3401046071254723E-003   4.2649581594890740E-003   4.1901557410063961E-003   4.1157434324141096E-003   4.0417670105398207E-003   3.9682719201977745E-003   3.8953032474350890E-003   3.8229056912968962E-003   3.7511235361595840E-003   3.6800006262622809E-003   3.6095803354907474E-003   3.5399055444883532E-003   3.4710186115861630E-003   3.4029613468730679E-003   3.3357749882559906E-003   3.2695001729600714E-003   3.2041769141704646E-003   3.1398445760014715E-003   3.0765418479845041E-003   3.0143067208426300E-003   2.9531764637961144E-003   2.8931875997093015E-003   2.8343758817565567E-003   2.7767762721743194E-003   2.7204229183461770E-003   2.6653491315863920E-003   2.6115873653871913E-003   2.5591691945592854E-003   2.5081252948397914E-003   2.4584854217809538E-003   2.4102783925453730E-003   2.3635320660435610E-003   2.3182733238924502E-003   2.2745280545231061E-003   2.2323211332249127E-003   2.1916764076115314E-003   2.1526166810462710E-003   2.1151636972711607E-003   2.0793381268858768E-003   2.0451595536453704E-003   2.0126464625533913E-003   1.9818162287990049E-003   1.9526851081960173E-003   1.9252682287610456E-003   1.8995795841307839E-003   1.8756320280530758E-003   1.8534372659153586E-003   1.8330057939521804E-003   1.8143466063135216E-003   1.7974666689067886E-003   1.7823721514292901E-003   1.7690758740910306E-003   1.7576103498418982E-003   1.7480395287933215E-003   1.7404723306877479E-003   1.7350806879662395E-003   1.7321194874735379E-003   7.4913416623245133E-003   7.4925814704603910E-003   7.4939139375480024E-003   7.4944627292056198E-003   7.4936734716553599E-003   7.4912187133950314E-003   7.4869269230848357E-003   7.4807261901765898E-003   7.4725971184652074E-003   7.4625419653264191E-003   7.4505707619749173E-003   7.4366964703306282E-003   7.4209334767528223E-003   7.4032972135356090E-003   7.3838040987868614E-003   7.3624715293899579E-003   7.3393178800374992E-003   7.3143624978875832E-003   7.2876256985838772E-003   7.2591287574601537E-003   7.2288939021424858E-003   7.1969443020158952E-003   7.1633040576459250E-003   7.1279981884154742E-003   7.0910526202754287E-003   7.0524941710557454E-003   7.0123505371330053E-003   6.9706502773934087E-003   6.9274227981472869E-003   6.8826983359847049E-003   6.8365079414852148E-003   6.7888834617193528E-003   6.7398575212233025E-003   6.6894635051809592E-003   6.6377355387325920E-003   6.5847084688230306E-003   6.5304178431018767E-003   6.4748998907789290E-003   6.4181915008043045E-003   6.3603302011148999E-003   6.3013541373672100E-003   6.2413020494627713E-003   6.1802132514090502E-003   6.1181276065473411E-003   6.0550855053841390E-003   5.9911278413278257E-003   5.9262959884829325E-003   5.8606317751688231E-003   5.7941774620377529E-003   5.7269757138014854E-003   5.6590695788417134E-003   5.5905024595128139E-003   5.5213180892174640E-003   5.4515605053233607E-003   5.3812740238305956E-003   5.3105032129267538E-003   5.2392928659010796E-003   5.1676879758145167E-003   5.0957337073178066E-003   5.0234753704878066E-003   4.9509583939865709E-003   4.8782282971011615E-003   4.8053306627149905E-003   4.7323111108580340E-003   4.6592152697799150E-003   4.5860887495181024E-003   4.5129771144802322E-003   4.4399258550774090E-003   4.3669803612420566E-003   4.2941858938229660E-003   4.2215875588182405E-003   4.1492302781577783E-003   4.0771587630944461E-003   4.0054174887066973E-003   3.9340506624608307E-003   3.8631022031657136E-003   3.7926157083069123E-003   3.7226344317872750E-003   3.6532012542956904E-003   3.5843586599906274E-003   3.5161487062120300E-003   3.4486130028090201E-003   3.3817926814306287E-003   3.3157283734522869E-003   3.2504601835544045E-003   3.1860276645123142E-003   3.1224697927163536E-003   3.0598249452278847E-003   2.9981308728964651E-003   2.9374246794737213E-003   2.8777427968404434E-003   2.8191209610418655E-003   2.7615941922949916E-003   2.7051967698182855E-003   2.6499622115295218E-003   2.5959232518429909E-003   2.5431118205281322E-003   2.4915590222704398E-003   2.4412951156981832E-003   2.3923494938045686E-003   2.3447506646795402E-003   2.2985262317498645E-003   2.2537028759568312E-003   2.2103063378985377E-003   2.1683613986827055E-003   2.1278918656132406E-003   2.0889205538225930E-003   2.0514692714324045E-003   2.0155588051159468E-003   1.9812089055661897E-003   1.9484382744285877E-003   1.9172645531582155E-003   1.8877043108458391E-003   1.8597730363643095E-003   1.8334851289367737E-003   1.8088538930429721E-003   1.7858915329151959E-003   1.7646091442878875E-003   1.7450166506594034E-003   1.7271224843280475E-003   1.7109329845588217E-003   1.6964535293376715E-003   1.6836959090501535E-003   1.6726911112128207E-003   1.6635003857792263E-003   1.6562281472896068E-003   1.6510395262757660E-003   1.6481796950851280E-003   7.1539814432896032E-003   7.1551353167262355E-003   7.1563730610297305E-003   7.1568602823356975E-003   7.1560689366700347E-003   7.1536869472323961E-003   7.1495507887907039E-003   7.1435917489956480E-003   7.1357908286558969E-003   7.1261496278768877E-003   7.1146773679645614E-003   7.1013862250365878E-003   7.0862897905966116E-003   7.0694026729506421E-003   7.0507404315146571E-003   7.0303195722224987E-003   7.0081575442901833E-003   6.9842727380646785E-003   6.9586844778501411E-003   6.9314130161169940E-003   6.9024795237712100E-003   6.8719060810744081E-003   6.8397156658124292E-003   6.8059321425588681E-003   6.7705802481625721E-003   6.7336855802489493E-003   6.6952745808824266E-003   6.6553745234582129E-003   6.6140134958552199E-003   6.5712203854785822E-003   6.5270248623169325E-003   6.4814573614496163E-003   6.4345490667784278E-003   6.3863318917357637E-003   6.3368384619262308E-003   6.2861020956181402E-003   6.2341567852715052E-003   6.1810371771403860E-003   6.1267785513676176E-003   6.0714168026691495E-003   6.0149884169116152E-003   5.9575304541620300E-003   5.8990805219053533E-003   5.8396767574578345E-003   5.7793578040473692E-003   5.7181627879491215E-003   5.6561312957189025E-003   5.5933033519866004E-003   5.5297193942224765E-003   5.4654202514782813E-003   5.4004471166054224E-003   5.3348415264624638E-003   5.2686453329026661E-003   5.2019006819181146E-003   5.1346499857746752E-003   5.0669358988355007E-003   4.9988012930427539E-003   4.9302892304768364E-003   4.8614429395763548E-003   4.7923057879578623E-003   4.7229212567938550E-003   4.6533329148648606E-003   4.5835843930784326E-003   4.5137193559650068E-003   4.4437814783276353E-003   4.3738144167325133E-003   4.3038617838380144E-003   4.2339671220846253E-003   4.1641738771588943E-003   4.0945253722073915E-003   4.0250647798225625E-003   3.9558350981595547E-003   3.8868791232047895E-003   3.8182394215153792E-003   3.7499583092845401E-003   3.6820778178519586E-003   3.6146396776465806E-003   3.5476852843645545E-003   3.4812556795457139E-003   3.4153915203279372E-003   3.3501330593541101E-003   3.2855201150587821E-003   3.2215920509204854E-003   3.1583877483489786E-003   3.0959455839478789E-003   3.0343034051028561E-003   2.9734985068740061E-003   2.9135676069732552E-003   2.8545468251686135E-003   2.7964716580163307E-003   2.7393769580949523E-003   2.6832969114525818E-003   2.6282650149143660E-003   2.5743140557071831E-003   2.5214760896482002E-003   2.4697824205598407E-003   2.4192635799175632E-003   2.3699493063393251E-003   2.3218685266191419E-003   2.2750493357635571E-003   2.2295189784199421E-003   2.1853038305562622E-003   2.1424293810223816E-003   2.1009202140678251E-003   2.0607999929584953E-003   2.0220914422534042E-003   1.9848163326610102E-003   1.9489954657947450E-003   1.9146486584926681E-003   1.8817947302338656E-003   1.8504514895941737E-003   1.8206357217454006E-003   1.7923631793900219E-003   1.7656485710858538E-003   1.7405055558613602E-003   1.7169467351594303E-003   1.6949836500158577E-003   1.6746267722139718E-003   1.6558854369534970E-003   1.6387674995512747E-003   1.6232786607206506E-003   1.6094234962729104E-003   1.5972127527659197E-003   1.5866758603340081E-003   1.5778713171367142E-003   1.5708989540855756E-003   1.5659169795949612E-003   1.5631606779048512E-003   6.8124021951938563E-003   6.8134699177779257E-003   6.8146127518332600E-003   6.8150387156908909E-003   6.8142463897850059E-003   6.8119392416839397E-003   6.8079618325520563E-003   6.8022486736394883E-003   6.7947811642665723E-003   6.7855602372113855E-003   6.7745942883813970E-003   6.7618946884750453E-003   6.7474742160694712E-003   6.7313466373041808E-003   6.7135266375805136E-003   6.6940298154332112E-003   6.6728726819345607E-003   6.6500726555099310E-003   6.6256480575224153E-003   6.5996181039328361E-003   6.5720028970785438E-003   6.5428234149946807E-003   6.5121015009484973E-003   6.4798598506228267E-003   6.4461220002046682E-003   6.4109123121116607E-003   6.3742559613791383E-003   6.3361789210094610E-003   6.2967079464492093E-003   6.2558705604024989E-003   6.2136950364082844E-003   6.1702103826371535E-003   6.1254463245086765E-003   6.0794332879692825E-003   6.0322023810391867E-003   5.9837853765370985E-003   5.9342146924667993E-003   5.8835233742132731E-003   5.8317450749436617E-003   5.7789140349137069E-003   5.7250650642498013E-003   5.6702335181401109E-003   5.6144552819998861E-003   5.5577667447056500E-003   5.5002047813720867E-003   5.4418067293593997E-003   5.3826103684281867E-003   5.3226538956830383E-003   5.2619759063767813E-003   5.2006153680135836E-003   5.1386115999085269E-003   5.0760042474428668E-003   5.0128332617755400E-003   4.9491388719261620E-003   4.8849615646918143E-003   4.8203420585848922E-003   4.7553212794292921E-003   4.6899403365918135E-003   4.6242404982178575E-003   4.5582631660438522E-003   4.4920498510809814E-003   4.4256421484631381E-003   4.3590817114929070E-003   4.2924102287424937E-003   4.2256693959727420E-003   4.1589008933862193E-003   4.0921463584098206E-003   4.0254473627093779E-003   3.9588453841712390E-003   3.8923817834565777E-003   3.8260977791753636E-003   3.7600344208863490E-003   3.6942325654365504E-003   3.6287328526564688E-003   3.5635756765725057E-003   3.4988011673728892E-003   3.4344491592561699E-003   3.3705591717814176E-003   3.3071703817093567E-003   3.2443216016492804E-003   3.1820512532421685E-003   3.1203973458031053E-003   3.0593974511429201E-003   2.9990886810299378E-003   2.9395076634065598E-003   2.8806905199428856E-003   2.8226728430404968E-003   2.7654896737016044E-003   2.7091754791876976E-003   2.6537641312792126E-003   2.5992888848033746E-003   2.5457823561365611E-003   2.4932765020966863E-003   2.4418026004573989E-003   2.3913912276560811E-003   2.3420722407465622E-003   2.2938747564526518E-003   2.2468271324406763E-003   2.2009569479698454E-003   2.1562909857452128E-003   2.1128552130184053E-003   2.0706747643622903E-003   2.0297739233431367E-003   1.9901761063845225E-003   1.9519038451305537E-003   1.9149787707730681E-003   1.8794215982975704E-003   1.8452521107491515E-003   1.8124891458143333E-003   1.7811505805821470E-003   1.7512533195396252E-003   1.7228132825349851E-003   1.6958453929167838E-003   1.6703635698073205E-003   1.6463807182648393E-003   1.6239087251770368E-003   1.6029584540208086E-003   1.5835397376069427E-003   1.5656613067548397E-003   1.5493304236945393E-003   1.5345521360307091E-003   1.5213302066244827E-003   1.5096743210744057E-003   1.4996123187732691E-003   1.4911998926203651E-003   1.4845322111253223E-003   1.4797604424398036E-003   1.4771098073518285E-003   6.4668134603162453E-003   6.4677949121414446E-003   6.4688427706323104E-003   6.4692079074891717E-003   6.4684158032695116E-003   6.4661856260118666E-003   6.4623700947088469E-003   6.4569069637588350E-003   6.4497780286330020E-003   6.4409835430742635E-003   6.4305310589620190E-003   6.4184311217894696E-003   6.4046956774637676E-003   6.3893376324184459E-003   6.3723707815555031E-003   6.3538098025682221E-003   6.3336702536219702E-003   6.3119685701902295E-003   6.2887220579335712E-003   6.2639488856051084E-003   6.2376680750851898E-003   6.2098994915767980E-003   6.1806638318466223E-003   6.1499826118836531E-003   6.1178781546186722E-003   6.0843735755076733E-003   6.0494927699599188E-003   6.0132603969419995E-003   5.9757018665119732E-003   5.9368433223550010E-003   5.8967116273522802E-003   5.8553343474661013E-003   5.8127397349136967E-003   5.7689567118011653E-003   5.7240148530630641E-003   5.6779443682951070E-003   5.6307760854195088E-003   5.5825414309406129E-003   5.5332724125319310E-003   5.4830016000418369E-003   5.4317621056889087E-003   5.3795875665351156E-003   5.3265121211362176E-003   5.2725703944336844E-003   5.2177974719150866E-003   5.1622288840586505E-003   5.1059005809425129E-003   5.0488489149403959E-003   4.9911106154786333E-003   4.9327227704135113E-003   4.8737228023158496E-003   4.8141484468603446E-003   4.7540377291751534E-003   4.6934289439413135E-003   4.6323606288735109E-003   4.5708715446687864E-003   4.5090006504232560E-003   4.4467870803355791E-003   4.3842701202310153E-003   4.3214891844516878E-003   4.2584837912895135E-003   4.1952935396232793E-003   4.1319580850424642E-003   4.0685171151977895E-003   4.0050103270989346E-003   3.9414774007736075E-003   3.8779579782901030E-003   3.8144916357408798E-003   3.7511178628336639E-003   3.6878760368342922E-003   3.6248053979042738E-003   3.5619450269823716E-003   3.4993338205388524E-003   3.4370104663291601E-003   3.3750134219859285E-003   3.3133808870068893E-003   3.2521507845353903E-003   3.1913607329681071E-003   3.1310480267913166E-003   3.0712496098527220E-003   3.0120020555997606E-003   2.9533415423917408E-003   2.8953038310023382E-003   2.8379242436348817E-003   2.7812376400697114E-003   2.7252783972100403E-003   2.6700803863468625E-003   2.6156769526727297E-003   2.5621008932716904E-003   2.5093844370072116E-003   2.4575592231604881E-003   2.4066562817541270E-003   2.3567060133984352E-003   2.3077381685850384E-003   2.2597818300930661E-003   2.2128653917323771E-003   2.1670165409330977E-003   2.1222622394504453E-003   2.0786287057688035E-003   2.0361413957391550E-003   1.9948249870522794E-003   1.9547033595711527E-003   1.9157995803830152E-003   1.8781358856532204E-003   1.8417336650045080E-003   1.8066134453733618E-003   1.7727948757508827E-003   1.7402967115076606E-003   1.7091368005429652E-003   1.6793320689147961E-003   1.6508985079052296E-003   1.6238511615895845E-003   1.5982041158670857E-003   1.5739704882425931E-003   1.5511624204207486E-003   1.5297910712133156E-003   1.5098666134542027E-003   1.4913982253543789E-003   1.4743940165331537E-003   1.4588606382112124E-003   1.4448024688431538E-003   1.4322224444592857E-003   1.4211291707123541E-003   1.4115488592448822E-003   1.4035343420691904E-003   1.3971760456752413E-003   1.3926179799912397E-003   1.3900751333538741E-003   6.1174271240865830E-003   6.1183222883413602E-003   6.1192752357080993E-003   6.1195801058648858E-003   6.1187895342109111E-003   6.1166385313836669E-003   6.1129880354811594E-003   6.1077790560274403E-003   6.1009937779236689E-003   6.0926317605075608E-003   6.0826996913673770E-003   6.0712072687781338E-003   6.0581655858125139E-003   6.0435866715876085E-003   6.0274834150903511E-003   6.0098695590120599E-003   5.9907596975964372E-003   5.9701692712654242E-003   5.9481145603648145E-003   5.9246126759289752E-003   5.8996815502855848E-003   5.8733399256621910E-003   5.8456073422719634E-003   5.8165041265583195E-003   5.7860513769814603E-003   5.7542709521875013E-003   5.7211854546901919E-003   5.6868182199432682E-003   5.6511932980111701E-003   5.6143354418407565E-003   5.5762700903621565E-003   5.5370233532244240E-003   5.4966219953321294E-003   5.4550934204150581E-003   5.4124656544081162E-003   5.3687673299585570E-003   5.3240276668731212E-003   5.2782764579946129E-003   5.2315440484722586E-003   5.1838613203813444E-003   5.1352596724194011E-003   5.0857710023458624E-003   5.0354276890510752E-003   4.9842625700970422E-003   4.9323089275402632E-003   4.8796004626137091E-003   4.8261712799019252E-003   4.7720558648773337E-003   4.7172890648854438E-003   4.6619060666748258E-003   4.6059423773336938E-003   4.5494338013397639E-003   4.4924164211718187E-003   4.4349265729107246E-003   4.3770008281303063E-003   4.3186759681954623E-003   4.2599889646338096E-003   4.2009769563317034E-003   4.1416772267042767E-003   4.0821271808577086E-003   4.0223643247099816E-003   3.9624262396708021E-003   3.9023505624674604E-003   3.8421749602211563E-003   3.7819371086106890E-003   3.7216746688448210E-003   3.6614252639415867E-003   3.6012264571139152E-003   3.5411157272463578E-003   3.4811304465357518E-003   3.4213078587286283E-003   3.3616850541172694E-003   3.3022989479495335E-003   3.2431862583909843E-003   3.1843834813203298E-003   3.1259268718487054E-003   3.0678524166730115E-003   3.0101958176326771E-003   2.9529924634374982E-003   2.8962774136804814E-003   2.8400853717940877E-003   2.7844506667790703E-003   2.7294072304098194E-003   2.6749885759903003E-003   2.6212277774649295E-003   2.5681574488008452E-003   2.5158097225553844E-003   2.4642162305735793E-003   2.4134080829870674E-003   2.3634158484220347E-003   2.3142695351471287E-003   2.2659985702370711E-003   2.2186317818448931E-003   2.1721973796630656E-003   2.1267229359706596E-003   2.0822353682161676E-003   2.0387609202111023E-003   1.9963251446388774E-003   1.9549528849395204E-003   1.9146682597273035E-003   1.8754946428549690E-003   1.8374546499507760E-003   1.8005701193291035E-003   1.7648620969226148E-003   1.7303508204888907E-003   1.6970557034348133E-003   1.6649953191103517E-003   1.6341873873371160E-003   1.6046487577588975E-003   1.5763953974432532E-003   1.5494423764149667E-003   1.5238038551758093E-003   1.4994930733488454E-003   1.4765223385766468E-003   1.4549030181216782E-003   1.4346455321516682E-003   1.4157593490602416E-003   1.3982529773739483E-003   1.3821338872450628E-003   1.3674080996006754E-003   1.3540793051572964E-003   1.3421495963843455E-003   1.3316264757254892E-003   1.3225344861904631E-003   1.3149235394323000E-003   1.3088792382210945E-003   1.3045383170127156E-003   1.3021053630963841E-003   5.7644572727424404E-003   5.7652662350794470E-003   5.7661244758082097E-003   5.7663697841364714E-003   5.7655821845993827E-003   5.7635126563023720E-003   5.7600304051291240E-003   5.7550796993983688E-003   5.7486430999282301E-003   5.7407194526254979E-003   5.7313145574472424E-003   5.7204372419601968E-003   5.7080977257714660E-003   5.6943071430871073E-003   5.6790774625689600E-003   5.6624214800665706E-003   5.6443528146796207E-003   5.6248859032698162E-003   5.6040359917192695E-003   5.5818191256507554E-003   5.5582521393162110E-003   5.5333526438059444E-003   5.5071390149408761E-003   5.4796303799742874E-003   5.4508466048998616E-003   5.4208082797987389E-003   5.3895367071670197E-003   5.3570538847422799E-003   5.3233824943318964E-003   5.2885458851074096E-003   5.2525680598355939E-003   5.2154736594107742E-003   5.1772879483165113E-003   5.1380367979751429E-003   5.0977466725622422E-003   5.0564446110506478E-003   5.0141582132926521E-003   4.9709156208372907E-003   4.9267455024656348E-003   4.8816770355303296E-003   4.8357398893525416E-003   4.7889642075070737E-003   4.7413805887600580E-003   4.6930200719726423E-003   4.6439141124999805E-003   4.5940945694332713E-003   4.5435936817507794E-003   4.4924440520348052E-003   4.4406786249847618E-003   4.3883306704445291E-003   4.3354337600582382E-003   4.2820217498675817E-003   4.2281287589565619E-003   4.1737891491447909E-003   4.1190375034284021E-003   4.0639086070988206E-003   4.0084374247784660E-003   3.9526590801765016E-003   3.8966088346012451E-003   3.8403220664827153E-003   3.7838342475643993E-003   3.7271809245777998E-003   3.6703976943754935E-003   3.6135201847548037E-003   3.5565840306932550E-003   3.4996248545092756E-003   3.4426782422172231E-003   3.3857797226670705E-003   3.3289647456605231E-003   3.2722686606953544E-003   3.2157266925371131E-003   3.1593739238366947E-003   3.1032452698422919E-003   3.0473754577971524E-003   2.9917990071221534E-003   2.9365502046400094E-003   2.8816630874066163E-003   2.8271714167693029E-003   2.7731086632491464E-003   2.7195079785545251E-003   2.6664021819526873E-003   2.6138237339166093E-003   2.5618047199200689E-003   2.5103768268732729E-003   2.4595713266867825E-003   2.4094190521719017E-003   2.3599503821651879E-003   2.3111952178305195E-003   2.2631829667941195E-003   2.2159425224272944E-003   2.1695022452539181E-003   2.1238899459807281E-003   2.0791328650981988E-003   2.0352576566458613E-003   1.9922903700057004E-003   1.9502564320155180E-003   1.9091806299045277E-003   1.8690870949523708E-003   1.8299992846205759E-003   1.7919399663983704E-003   1.7549312023137364E-003   1.7189943308554279E-003   1.6841499529332005E-003   1.6504179151335396E-003   1.6178172939234070E-003   1.5863663808349804E-003   1.5560826672005312E-003   1.5269828284074638E-003   1.4990827101784010E-003   1.4723973135615243E-003   1.4469407810866475E-003   1.4227263835754345E-003   1.3997665071169285E-003   1.3780726423121559E-003   1.3576553736934782E-003   1.3385243722476847E-003   1.3206883897868282E-003   1.3041552494965636E-003   1.2889317639417364E-003   1.2750233022132962E-003   1.2624328459994727E-003   1.2511616232099287E-003   1.2412160049390941E-003   1.2326188183618969E-003   1.2254169898547884E-003   1.2196912133741744E-003   1.2155708297225676E-003   1.2132498606259867E-003   5.4081200264490814E-003   5.4088429853530462E-003   5.4096068747862547E-003   5.4097934904077660E-003   5.4090104565850949E-003   5.4070248284830980E-003   5.4037141136933919E-003   5.3990258304292271E-003   5.3929428948711888E-003   5.3854634147649239E-003   5.3765922758799434E-003   5.3663374103649075E-003   5.3547081434310861E-003   5.3417146979051755E-003   5.3273681093747860E-003   5.3116802163193921E-003   5.2946636549522363E-003   5.2763318508091683E-003   5.2566990093916854E-003   5.2357801044807251E-003   5.2135908660957964E-003   5.1901477680224573E-003   5.1654680144275211E-003   5.1395695266384100E-003   5.1124709294560478E-003   5.0841915381394376E-003   5.0547513430828084E-003   5.0241709981975191E-003   4.9924718046109318E-003   4.9596756982117629E-003   4.9258052341443759E-003   4.8908835737139777E-003   4.8549344678179840E-003   4.8179822445879039E-003   4.7800517917490071E-003   4.7411685434349260E-003   4.7013584634496564E-003   4.6606480301507602E-003   4.6190642204453347E-003   4.5766344928533376E-003   4.5333867721753518E-003   4.4893494316825544E-003   4.4445512773547691E-003   4.3990215285339418E-003   4.3527898038676627E-003   4.3058860994976689E-003   4.2583407744167801E-003   4.2101845307315200E-003   4.1614483958615223E-003   4.1121637025677282E-003   4.0623620721990661E-003   4.0120753948684751E-003   3.9613358083044892E-003   3.9101756821759981E-003   3.8586275949764604E-003   3.8067243166952647E-003   3.7544987873486813E-003   3.7019840982299712E-003   3.6492134711818558E-003   3.5962202376517149E-003   3.5430378203720747E-003   3.4896997103520677E-003   3.4362394487577053E-003   3.3826906043203375E-003   3.3290867549323755E-003   3.2754614643062951E-003   3.2218482642409896E-003   3.1682806312042233E-003   3.1147919686404513E-003   3.0614155819946309E-003   3.0081846646159427E-003   2.9551322695817728E-003   2.9022912953625690E-003   2.8496944624238352E-003   2.7973742929300327E-003   2.7453630918683469E-003   2.6936929250485075E-003   2.6423956018178929E-003   2.5915026504694794E-003   2.5410453049772297E-003   2.4910544785167743E-003   2.4415607499028713E-003   2.3925943398044325E-003   2.3441850949277865E-003   2.2963624662723503E-003   2.2491554935966107E-003   2.2025927831190728E-003   2.1567024930137513E-003   2.1115123120564183E-003   2.0670494438218001E-003   2.0233405884967359E-003   1.9804119243371776E-003   1.9382890922646778E-003   1.8969971775159578E-003   1.8565606928017120E-003   1.8170035626507985E-003   1.7783491064209400E-003   1.7406200215480672E-003   1.7038383687487668E-003   1.6680255553223056E-003   1.6332023191675260E-003   1.5993887146135144E-003   1.5666040953040694E-003   1.5348671000224856E-003   1.5041956371145693E-003   1.4746068692327308E-003   1.4461171983983778E-003   1.4187422510594239E-003   1.3924968629653867E-003   1.3673950645683997E-003   1.3434500662864446E-003   1.3206742444813457E-003   1.2990791276578095E-003   1.2786753834695963E-003   1.2594728074444284E-003   1.2414803129929819E-003   1.2247059244662184E-003   1.2091567653741420E-003   1.1948389716061047E-003   1.1817572379351216E-003   1.1699138119183328E-003   1.1593090313072318E-003   1.1499481002021916E-003   1.1418520743151639E-003   1.1350648214031311E-003   1.1296620353807851E-003   1.1257655437691971E-003   1.1235586417914778E-003   5.0486333876032519E-003   5.0492706507571650E-003   5.0499407084999559E-003   5.0500696886673913E-003   5.0492930024139682E-003   5.0473938651742212E-003   5.0442580998797393E-003   5.0398364511831106E-003   5.0341121588185489E-003   5.0270825616820503E-003   5.0187516018181944E-003   5.0091262898573907E-003   4.9982150366584266E-003   4.9860271392355160E-003   4.9725726895333278E-003   4.9578625615995797E-003   4.9419084028560767E-003   4.9247226237086883E-003   4.9063183848860881E-003   4.8867095845375186E-003   4.8659108447450805E-003   4.8439374970624116E-003   4.8208055691822405E-003   4.7965317707060473E-003   4.7711334795189630E-003   4.7446287274675036E-003   4.7170361877935663E-003   4.6883751597212031E-003   4.6586655566843160E-003   4.6279278908916144E-003   4.5961832608539810E-003   4.5634533364511398E-003   4.5297603460293656E-003   4.4951270607364036E-003   4.4595767821247745E-003   4.4231333258865080E-003   4.3858210083816407E-003   4.3476646312249900E-003   4.3086894658057040E-003   4.2689212393021703E-003   4.2283861174595705E-003   4.1871106898835331E-003   4.1451219537864681E-003   4.1024472975140780E-003   4.0591144843852289E-003   4.0151516355567685E-003   3.9705872140937681E-003   3.9254500060326158E-003   3.8797691048273464E-003   3.8335738930845853E-003   3.7868940247706706E-003   3.7397594064523254E-003   3.6922001816612204E-003   3.6442467091540309E-003   3.5959295481108322E-003   3.5472794357161996E-003   3.4983272723401737E-003   3.4491040995120459E-003   3.3996410822249579E-003   3.3499694908606936E-003   3.3001206793735194E-003   3.2501260690047107E-003   3.2000171266662325E-003   3.1498253472432292E-003   3.0995822322412159E-003   3.0493192729337815E-003   2.9990679277208665E-003   2.9488596065038730E-003   2.8987256460182298E-003   2.8486972975365066E-003   2.7988056985231990E-003   2.7490818620067303E-003   2.6995566514175229E-003   2.6502607629331765E-003   2.6012247076375727E-003   2.5524787903241641E-003   2.5040530923663984E-003   2.4559774506576204E-003   2.4082814420534060E-003   2.3609943605917283E-003   2.3141452035294052E-003   2.2677626486234947E-003   2.2218750396003073E-003   2.1765103657812590E-003   2.1316962455886768E-003   2.0874599075488831E-003   2.0438281749358134E-003   2.0008274459075159E-003   1.9584836785497828E-003   1.9168223731654277E-003   1.8758685551000243E-003   1.8356467594450310E-003   1.7961810138240608E-003   1.7574948223664788E-003   1.7196111507573608E-003   1.6825524091557131E-003   1.6463404376582114E-003   1.6109964906907415E-003   1.5765412216579566E-003   1.5429946676054351E-003   1.5103762353407824E-003   1.4787046847225538E-003   1.4479981156060306E-003   1.4182739518927567E-003   1.3895489270455696E-003   1.3618390694217775E-003   1.3351596870047056E-003   1.3095253524139094E-003   1.2849498882968602E-003   1.2614463511392282E-003   1.2390270170771212E-003   1.2177033655375036E-003   1.1974860649711649E-003   1.1783849576578742E-003   1.1604090461234673E-003   1.1435664808735480E-003   1.1278645500044648E-003   1.1133096647655272E-003   1.0999072663506748E-003   1.0876613510996114E-003   1.0765734045895536E-003   1.0666428419564555E-003   1.0578736556859925E-003   1.0502850618070436E-003   1.0439177830199320E-003   1.0388424116520856E-003   1.0351731387777674E-003   1.0330823776861786E-003   4.6862170596504438E-003   4.6867690469056256E-003   4.6873459678953844E-003   4.6874185905164678E-003   4.6866502691644274E-003   4.6848404325935955E-003   4.6818832051785941E-003   4.6777325132577041E-003   4.6723718755818378E-003   4.6657978243056508E-003   4.6580133251232780E-003   4.6490244417538573E-003   4.6388386529210290E-003   4.6274643186147713E-003   4.6149105807810620E-003   4.6011873453629115E-003   4.5863052694150030E-003   4.5702757467904198E-003   4.5531108928467123E-003   4.5348235290620376E-003   4.5154271671365431E-003   4.4949359946305778E-003   4.4733648592011899E-003   4.4507292548395805E-003   4.4270453071931781E-003   4.4023297603218436E-003   4.3765999620521412E-003   4.3498738520743596E-003   4.3221699466928776E-003   4.2935073273890900E-003   4.2639056262777641E-003   4.2333850134617657E-003   4.2019661833980204E-003   4.1696703419882852E-003   4.1365191921727273E-003   4.1025349211966100E-003   4.0677401858565942E-003   4.0321580992515593E-003   3.9958122163717413E-003   3.9587265189522380E-003   3.9209254020688422E-003   3.8824336586374963E-003   3.8432764638134942E-003   3.8034793616427143E-003   3.7630682466689991E-003   3.7220693516443748E-003   3.6805092283813123E-003   3.6384147343903606E-003   3.5958130148424639E-003   3.5527314866991011E-003   3.5091978219315423E-003   3.4652399313696014E-003   3.4208859462302454E-003   3.3761642027658745E-003   3.3311032225701864E-003   3.2857316987010554E-003   3.2400784737592891E-003   3.1941725254936992E-003   3.1480429481762218E-003   3.1017189329556327E-003   3.0552297530014871E-003   3.0086047422300810E-003   2.9618732793232905E-003   2.9150647684193509E-003   2.8682086217514668E-003   2.8213342401481323E-003   2.7744709962775893E-003   2.7276482144855119E-003   2.6808951550294502E-003   2.6342409921166765E-003   2.5877148005087891E-003   2.5413455326981360E-003   2.4951620029668442E-003   2.4491928703318511E-003   2.4034666175922759E-003   2.3580115363406318E-003   2.3128557070139499E-003   2.2680269826743094E-003   2.2235529699127232E-003   2.1794610135468795E-003   2.1357781759515082E-003   2.0925312239633564E-003   2.0497466079898996E-003   2.0074504478490574E-003   1.9656685142936947E-003   1.9244262140750701E-003   1.8837485713101842E-003   1.8436602141827518E-003   1.8041853560599730E-003   1.7653477817952123E-003   1.7271708308378431E-003   1.6896773825442191E-003   1.6528898400307024E-003   1.6168301162463594E-003   1.5815196178370350E-003   1.5469792311664232E-003   1.5132293074028302E-003   1.4802896480607952E-003   1.4481794904451784E-003   1.4169174939210327E-003   1.3865217245783157E-003   1.3570096423792810E-003   1.3283980858782574E-003   1.3007032582708078E-003   1.2739407134003677E-003   1.2481253404513781E-003   1.2232713498255832E-003   1.1993922582184124E-003   1.1765008722712800E-003   1.1546092744617598E-003   1.1337288052787331E-003   1.1138700482344888E-003   1.0950428119194111E-003   1.0772561138658876E-003   1.0605181634764094E-003   1.0448363461881272E-003   1.0302172093671347E-003   1.0166664423714167E-003   1.0041887758480694E-003   9.9278748400011274E-004   9.8246325930317902E-004   9.7321455532239920E-004   9.6504409555508985E-004   9.5796917061552467E-004   9.5202725086407369E-004   9.4728370693664132E-004   9.4384496167210230E-004   9.4187240370113834E-004   4.3210922958673570E-003   4.3215595154846853E-003   4.3220441865862713E-003   4.3220620042830893E-003   4.3213043795466421E-003   4.3195869592581593E-003   4.3168121151362371E-003   4.3129368826825276E-003   4.3079449989156249E-003   4.3018321442962471E-003   4.2946002747901169E-003   4.2862544843916273E-003   4.2768013066205035E-003   4.2662481588334744E-003   4.2546032320258109E-003   4.2418754656503577E-003   4.2280745292181399E-003   4.2132108029382942E-003   4.1972953592764872E-003   4.1803399443681721E-003   4.1623569610145239E-003   4.1433594515638550E-003   4.1233610828634304E-003   4.1023761304636031E-003   4.0804194649484704E-003   4.0575065373947283E-003   4.0336533666761598E-003   4.0088765251136693E-003   3.9831931272243382E-003   3.9566208153031246E-003   3.9291777479319445E-003   3.9008825868334651E-003   3.8717544844827367E-003   3.8418130712883358E-003   3.8110784427519140E-003   3.7795711471761972E-003   3.7473121720856817E-003   3.7143229310102610E-003   3.6806252510267479E-003   3.6462413584001929E-003   3.6111938654158626E-003   3.5755057560782344E-003   3.5392003730522759E-003   3.5023014018412679E-003   3.4648328583148369E-003   3.4268190718896308E-003   3.3882846728882643E-003   3.3492545756984016E-003   3.3097539647119478E-003   3.2698082786482008E-003   3.2294431946789937E-003   3.1886846129270952E-003   3.1475586410354417E-003   3.1060915769122177E-003   3.0643098945553615E-003   3.0222402249833746E-003   2.9799093425241785E-003   2.9373441470597061E-003   2.8945716461964976E-003   2.8516189415119242E-003   2.8085132081188124E-003   2.7652816810361247E-003   2.7219516358397700E-003   2.6785503730341054E-003   2.6351052002294706E-003   2.5916434156266210E-003   2.5481922903146659E-003   2.5047790519647783E-003   2.4614308666507934E-003   2.4181748232616762E-003   2.3750379145163203E-003   2.3320470217114142E-003   2.2892288971467778E-003   2.2466101464271304E-003   2.2042172130406490E-003   2.1620763605972870E-003   2.1202136562638030E-003   2.0786549549268174E-003   2.0374258820017310E-003   1.9965518167339158E-003   1.9560578780640769E-003   1.9159689054130125E-003   1.8763094458766894E-003   1.8371037359555809E-003   1.7983756880354806E-003   1.7601488728151149E-003   1.7224465065908134E-003   1.6852914328518431E-003   1.6487061112375190E-003   1.6127125987415170E-003   1.5773325388008796E-003   1.5425871436879346E-003   1.5084971829262828E-003   1.4750829670538979E-003   1.4423643350037763E-003   1.4103606398863100E-003   1.3790907350510473E-003   1.3485729606608210E-003   1.3188251305824572E-003   1.2898645179105772E-003   1.2617078428339701E-003   1.2343712579597765E-003   1.2078703354374554E-003   1.1822200532602967E-003   1.1574347809705232E-003   1.1335282660275281E-003   1.1105136191877918E-003   1.0884032989083581E-003   1.0672090972532189E-003   1.0469421220347108E-003   1.0276127814263791E-003   1.0092307651378141E-003   9.9180502628726241E-004   9.7534376174868154E-004   9.5985439197554534E-004   9.4534354077402405E-004   9.3181701514288839E-004   9.1927977871342215E-004   9.0773584004988361E-004   8.9718773017222198E-004   8.8763531639490800E-004   8.7907604458026256E-004   8.7151129701645846E-004   8.6495632810623668E-004   8.5944521550673780E-004   8.5503795270325256E-004   8.5183304076252853E-004   8.4998071539432729E-004   3.9534817110446485E-003   3.9538647777264124E-003   3.9542583866200021E-003   3.9542234114080532E-003   3.9534793489997000E-003   3.9518579898941697E-003   3.9492698401721871E-003   3.9456749356564513E-003   3.9410571532536021E-003   3.9354112721616819E-003   3.9287382079047362E-003   3.9210420685662495E-003   3.9123284377454159E-003   3.9026037925704027E-003   3.8918753796092775E-003   3.8801511800616306E-003   3.8674398836817669E-003   3.8537508646429575E-003   3.8390941582717164E-003   3.8234804402660361E-003   3.8069210070544313E-003   3.7894277580690638E-003   3.7710131789746582E-003   3.7516903265107371E-003   3.7314728136337849E-003   3.7103747959022493E-003   3.6884109582411839E-003   3.6655965023525972E-003   3.6419471338390852E-003   3.6174790507134125E-003   3.5922089308706440E-003   3.5661539204999149E-003   3.5393316221176696E-003   3.5117600825794182E-003   3.4834577818588786E-003   3.4544436198707951E-003   3.4247369053272414E-003   3.3943573438774410E-003   3.3633250239825108E-003   3.3316604066425670E-003   3.2993843109294096E-003   3.2665179025603841E-003   3.2330826793658951E-003   3.1991004595356975E-003   3.1645933671918258E-003   3.1295838195221637E-003   3.0940945123226760E-003   3.0581484068176734E-003   3.0217687147701677E-003   2.9849788848090864E-003   2.9478025878945657E-003   2.9102637022965783E-003   2.8723862992168225E-003   2.8341946280234231E-003   2.7957131007169678E-003   2.7569662770107750E-003   2.7179788498947199E-003   2.6787756277765751E-003   2.6393815228702988E-003   2.5998215314056439E-003   2.5601207215584232E-003   2.5203042151200616E-003   2.4803971734263519E-003   2.4404247806830148E-003   2.4004122282758056E-003   2.3603846989622146E-003   2.3203673511998923E-003   2.2803853024394583E-003   2.2404636144679468E-003   2.2006272759875767E-003   2.1609011885501683E-003   2.1213101490199504E-003   2.0818788349227790E-003   2.0426317884043588E-003   2.0035934005392386E-003   1.9647878954635045E-003   1.9262393161615932E-003   1.8879715067799396E-003   1.8500081001330826E-003   1.8123725001157887E-003   1.7750878682233906E-003   1.7381771079718611E-003   1.7016628500120534E-003   1.6655674384661867E-003   1.6299129145702640E-003   1.5947210049406246E-003   1.5600131042103338E-003   1.5258102648468830E-003   1.4921331789304881E-003   1.4590021689775412E-003   1.4264371700405953E-003   1.3944577202433805E-003   1.3630829445323012E-003   1.3323315434449201E-003   1.3022217792673096E-003   1.2727714634390708E-003   1.2439979438862991E-003   1.2159180924506963E-003   1.1885482916214052E-003   1.1619044231602205E-003   1.1360018540935712E-003   1.1108554252654557E-003   1.0864794376536091E-003   1.0628876399161324E-003   1.0400932147703879E-003   1.0181087656565557E-003   9.9694630213376101E-004   9.7661722589503785E-004   9.5713231424121581E-004   9.3850170451803550E-004   9.2073487589416914E-004   9.0384063049075980E-004   8.8782707315482323E-004   8.7270158871721737E-004   8.5847081822643112E-004   8.4514063318086308E-004   8.3271610823398845E-004   8.2120148522801806E-004   8.1060004743760405E-004   8.0091356800837676E-004   7.9214105971003868E-004   7.8427891000920624E-004   7.7732707101818566E-004   7.7129861701541458E-004   7.6622404056958526E-004   7.6215773643517615E-004   7.5919006797953159E-004   7.5745998686360672E-004   3.5836073696992043E-003   3.5839073594267634E-003   3.5842120197243643E-003   3.5841274752665409E-003   3.5834011627798867E-003   3.5818808109050471E-003   3.5794848645949173E-003   3.5761762079494774E-003   3.5719387639029376E-003   3.5667663614533107E-003   3.5606588541904349E-003   3.5536193601463650E-003   3.5456525200416866E-003   3.5367638841728444E-003   3.5269597698115995E-003   3.5162472145185975E-003   3.5046339419037564E-003   3.4921283306927342E-003   3.4787393881718920E-003   3.4644767259329745E-003   3.4493505386977708E-003   3.4333715854026337E-003   3.4165511719885799E-003   3.3989011356176380E-003   3.3804338303174974E-003   3.3611621134944647E-003   3.3410993328061300E-003   3.3202593144633918E-003   3.2986563510239431E-003   3.2763051900035478E-003   3.2532210229355707E-003   3.2294194737740312E-003   3.2049165883660802E-003   3.1797288232079390E-003   3.1538730342564048E-003   3.1273664662272993E-003   3.1002267416571638E-003   3.0724718481813240E-003   3.0441201296951270E-003   3.0151902720565449E-003   2.9857012938254157E-003   2.9556725322000821E-003   2.9251236333387443E-003   2.8940745381025867E-003   2.8625454710335951E-003   2.8305569272223385E-003   2.7981296600579353E-003   2.7652846676958220E-003   2.7320431811960200E-003   2.6984266498852327E-003   2.6644567291869703E-003   2.6301552668030470E-003   2.5955442887715119E-003   2.5606459861849395E-003   2.5254827007409886E-003   2.4900769120134170E-003   2.4544512207607116E-003   2.4186283384445839E-003   2.3826310689165631E-003   2.3464822974906818E-003   2.3102049737114827E-003   2.2738220991410096E-003   2.2373567109069126E-003   2.2008318681169814E-003   2.1642706372241860E-003   2.1276960765895803E-003   2.0911312225072032E-003   2.0545990743691678E-003   2.0181225792976765E-003   1.9817246189087201E-003   1.9454279927383356E-003   1.9092554053794508E-003   1.8732294508330694E-003   1.8373725984751066E-003   1.8017071780484506E-003   1.7662553666232816E-003   1.7310391718931561E-003   1.6960804213122516E-003   1.6614007440083900E-003   1.6270215611592920E-003   1.5929640677300183E-003   1.5592492224614229E-003   1.5258977319675404E-003   1.4929300375894350E-003   1.4603663033323500E-003   1.4282264005027745E-003   1.3965298972082318E-003   1.3652960425285521E-003   1.3345437569277641E-003   1.3042916164770491E-003   1.2745578434980032E-003   1.2453602913461981E-003   1.2167164344814019E-003   1.1886433550080122E-003   1.1611577316563704E-003   1.1342758273151787E-003   1.1080134775880435E-003   1.0823860790389883E-003   1.0574085777906861E-003   1.0330954571948769E-003   1.0094607271223799E-003   9.8651791103709918E-004   9.6428003514148486E-004   9.4275961508372141E-004   9.2196864430471592E-004   9.0191858032728778E-004   8.8262033158847952E-004   8.6408424265904671E-004   8.4632007914997587E-004   8.2933701100496027E-004   8.1314359420614490E-004   7.9774775121543851E-004   7.8315674809714686E-004   7.6937717011249518E-004   7.5641489329414391E-004   7.4427505287644191E-004   7.3296200777206444E-004   7.2247929250768284E-004   7.1282947362194538E-004   7.0401356369231838E-004   6.9602970049520430E-004   6.8887316330035198E-004   6.8254237040044075E-004   6.7704803200929753E-004   6.7241678787566261E-004   6.6869709437733516E-004   6.6597080772456962E-004   6.6436531979341407E-004   3.2116697444565245E-003   3.2118894644094786E-003   3.2121099536970288E-003   3.2119821623434741E-003   3.2112809976826973E-003   3.2098697312102908E-003   3.2076744506751576E-003   3.2046606947794820E-003   3.2008123323585824E-003   3.1961222053164540E-003   3.1905891018620403E-003   3.1842151642204053E-003   3.1770041129456361E-003   3.1689605960766309E-003   3.1600900248118791E-003   3.1503985130923451E-003   3.1398928338459697E-003   3.1285803830399805E-003   3.1164691483046014E-003   3.1035676829171410E-003   3.0898850834049085E-003   3.0754309693795112E-003   3.0602154664561287E-003   3.0442491906260694E-003   3.0275432339509911E-003   3.0101091515545297E-003   2.9919589496744670E-003   2.9731050735121167E-003   2.9535603970152202E-003   2.9333382115206419E-003   2.9124522156872001E-003   2.8909165053468411E-003   2.8687455628946257E-003   2.8459542479409294E-003   2.8225577865073070E-003   2.7985717616136885E-003   2.7740121020349839E-003   2.7488950737529771E-003   2.7232372673386962E-003   2.6970555896250747E-003   2.6703672510921539E-003   2.6431897570530771E-003   2.6155408944106284E-003   2.5874387228266293E-003   2.5589015615827271E-003   2.5299479794855251E-003   2.5005967820510566E-003   2.4708670012234535E-003   2.4407778816047943E-003   2.4103488701603948E-003   2.3795996029947197E-003   2.3485498929219917E-003   2.3172197177918075E-003   2.2856292067403583E-003   2.2537986289620782E-003   2.2217483785021974E-003   2.1894989645733220E-003   2.1570709949604860E-003   2.1244851658238084E-003   2.0917622463736962E-003   2.0589230671972381E-003   2.0259885053733884E-003   1.9929794724445893E-003   1.9599169002437189E-003   1.9268217271025678E-003   1.8937148853575003E-003   1.8606172870559989E-003   1.8275498101384957E-003   1.7945332866539099E-003   1.7615884863376730E-003   1.7287361064407536E-003   1.6959967556262612E-003   1.6633909421200910E-003   1.6309390596461193E-003   1.5986613749314205E-003   1.5665780128164553E-003   1.5347089460501784E-003   1.5030739784140379E-003   1.4716927360409748E-003   1.4405846501932551E-003   1.4097689489306897E-003   1.3792646404924280E-003   1.3490905038150980E-003   1.3192650745765255E-003   1.2898066334178226E-003   1.2607331940783228E-003   1.2320624908098710E-003   1.2038119676887615E-003   1.1759987654584858E-003   1.1486397116740044E-003   1.1217513076650087E-003   1.0953497189096773E-003   1.0694507624716132E-003   1.0440698972606910E-003   1.0192222121272465E-003   9.9492241566268014E-004   9.7118482555813568E-004   9.4802335740262755E-004   9.2545151450462715E-004   9.0348237721271651E-004   8.8212859168079749E-004   8.6140235986009728E-004   8.4131542739318554E-004   8.2187907331698895E-004   8.0310409751338518E-004   7.8500080888410650E-004   7.6757901222390679E-004   7.5084799452507234E-004   7.3481650991158443E-004   7.1949276311367161E-004   7.0488439154403615E-004   6.9099844423103907E-004   6.7784135881199248E-004   6.6541893394667095E-004   6.5373629769482910E-004   6.4279787006937816E-004   6.3260731845815599E-004   6.2316749613966493E-004   6.1448027674948502E-004   6.0654592777076299E-004   5.9936170966745639E-004   5.9292175565395233E-004   5.8722284141776715E-004   5.8227309060243648E-004   5.7809492885452229E-004   5.7473035803279338E-004   5.7225205648614441E-004   5.7077511676140169E-004   2.8377338715450118E-003   2.8378790740604121E-003   2.8380244027221835E-003   2.8378643875692222E-003   2.8372005377242382E-003   2.8359110583796587E-003   2.8339292962296092E-003   2.8312232348960409E-003   2.8277766101825197E-003   2.8235812749661249E-003   2.8186349839735558E-003   2.8129389467380639E-003   2.8064960070843803E-003   2.7993099491413487E-003   2.7913853088136209E-003   2.7827272994057628E-003   2.7733417601214505E-003   2.7632351143487832E-003   2.7524143366153830E-003   2.7408869246451362E-003   2.7286608760240805E-003   2.7157446688341746E-003   2.7021472441675631E-003   2.6878779911634898E-003   2.6729467335492862E-003   2.6573637171986020E-003   2.6411395987813169E-003   2.6242854353338285E-003   2.6068126735667718E-003   2.5887331408985248E-003   2.5700590352157882E-003   2.5508029160744017E-003   2.5309776956330410E-003   2.5105966288289094E-003   2.4896733053787479E-003   2.4682216394645295E-003   2.4462558616967778E-003   2.4237905086493816E-003   2.4008404147174423E-003   2.3774207014093385E-003   2.3535467688231559E-003   2.3292342847512915E-003   2.3044991759978983E-003   2.2793576168629315E-003   2.2538260205231531E-003   2.2279210269632310E-003   2.2016594941043910E-003   2.1750584854275390E-003   2.1481352607237714E-003   2.1209072641922844E-003   2.0933921128997168E-003   2.0656075872966806E-003   2.0375716173013925E-003   2.0093022735649946E-003   1.9808177528381488E-003   1.9521363695479410E-003   1.9232765407930508E-003   1.8942567766274121E-003   1.8650956671683594E-003   1.8358118704998594E-003   1.8064241007481607E-003   1.7769511158371998E-003   1.7474117050336191E-003   1.7178246766998417E-003   1.6882088464379441E-003   1.6585830240353761E-003   1.6289660011569174E-003   1.5993765401197124E-003   1.5698333594905689E-003   1.5403551239177582E-003   1.5109604301984381E-003   1.4816677958798818E-003   1.4524956466083205E-003   1.4234623041715078E-003   1.3945859740440714E-003   1.3658847343859803E-003   1.3373765216470601E-003   1.3090791223528409E-003   1.2810101572611754E-003   1.2531870733077377E-003   1.2256271289776688E-003   1.1983473853011128E-003   1.1713646925808896E-003   1.1446956806665520E-003   1.1183567465710142E-003   1.0923640444699956E-003   1.0667334745434465E-003   1.0414806717963798E-003   1.0166209966557260E-003   9.9216952313851969E-004   9.6814102974324134E-004   9.4454998856274841E-004   9.2141055572669828E-004   8.9873656102690269E-004   8.7654149856442043E-004   8.5483851685053125E-004   8.3364040880906654E-004   8.1295960289351488E-004   7.9280815281002059E-004   7.7319772818607024E-004   7.5413960502412891E-004   7.3564465542486079E-004   7.1772333807063049E-004   7.0038568749308805E-004   6.8364130342923879E-004   6.6749933967424901E-004   6.5196849188908779E-004   6.3705698452565240E-004   6.2277255685216915E-004   6.0912244700506157E-004   5.9611337397891262E-004   5.8375151737766195E-004   5.7204249316111788E-004   5.6099132526665763E-004   5.5060241126980713E-004   5.4087948009451381E-004   5.3182553956965251E-004   5.2344280096960905E-004   5.1573248963332485E-004   5.0869417223398106E-004   5.0232426469609681E-004   4.9661575148751691E-004   4.9156367899949593E-004   4.8717334891990038E-004   4.8346253097142355E-004   4.8046605562690470E-004   4.7824637524618296E-004   4.7690475795680864E-004   2.4614102879974564E-003   2.4614882067365285E-003   2.4615695925296333E-003   2.4613909848501536E-003   2.4607792739506085E-003   2.4596268530406862E-003   2.4578739236061908E-003   2.4554907577749585E-003   2.4524609599984037E-003   2.4487754731669087E-003   2.4444311181304190E-003   2.4394282650521681E-003   2.4337689587615174E-003   2.4274561796296945E-003   2.4204936323871107E-003   2.4128856608098270E-003   2.4046371904449249E-003   2.3957536852011185E-003   2.3862411126200356E-003   2.3761059164853493E-003   2.3653549940482743E-003   2.3539956769071391E-003   2.3420357149535609E-003   2.3294832621310047E-003   2.3163468639632590E-003   2.3026354464322774E-003   2.2883583054200685E-003   2.2735250973439092E-003   2.2581458299583135E-003   2.2422308536689806E-003   2.2257908531578829E-003   2.2088368391552371E-003   2.1913801401310939E-003   2.1734323947772971E-003   2.1550055429564452E-003   2.1361118187823158E-003   2.1167637414663543E-003   2.0969741076981019E-003   2.0767559828772097E-003   2.0561226930877474E-003   2.0350878160503294E-003   2.0136651725553567E-003   1.9918688178146571E-003   1.9697130321489897E-003   1.9472123115895079E-003   1.9243813595055670E-003   1.9012350756292262E-003   1.8777885481281453E-003   1.8540570424452341E-003   1.8300559918321135E-003   1.8058009882205295E-003   1.7813077700243873E-003   1.7565922143873980E-003   1.7316703241552212E-003   1.7065582198313445E-003   1.6812721268327779E-003   1.6558283661013418E-003   1.6302433430366303E-003   1.6045335360241331E-003   1.5787154862244024E-003   1.5528057859613975E-003   1.5268210681361194E-003   1.5007779944863353E-003   1.4746932451569217E-003   1.4485835067975517E-003   1.4224654615515586E-003   1.3963557766266121E-003   1.3702710912256166E-003   1.3442280074780211E-003   1.3182430777376464E-003   1.2923327937314766E-003   1.2665135758289092E-003   1.2408017616885036E-003   1.2152135947944287E-003   1.1897652144612914E-003   1.1644726432091246E-003   1.1393517787413598E-003   1.1144183793120321E-003   1.0896880570873679E-003   1.0651762643174023E-003   1.0408982849561821E-003   1.0168692232999099E-003   9.9310399402502414E-004   9.6961731198724754E-004   9.4642368251540709E-004   9.2353739117839728E-004   9.0097249410292513E-004   8.7874280886951484E-004   8.5686190420042330E-004   8.3534309143956653E-004   8.1419941504201621E-004   7.9344364335343087E-004   7.7308825984712115E-004   7.5314545461913074E-004   7.3362711480207121E-004   7.1454481690969018E-004   6.9590981780309757E-004   6.7773304597118500E-004   6.6002509359108785E-004   6.4279620758256328E-004   6.2605628111467304E-004   6.0981484505473471E-004   5.9408105887193141E-004   5.7886370148363397E-004   5.6417116179596771E-004   5.5001142831601069E-004   5.3639207838507286E-004   5.2332026652912589E-004   5.1080271094228191E-004   4.9884567916469447E-004   4.8745497101199131E-004   4.7663589892876779E-004   4.6639326459652075E-004   4.5673133065837757E-004   4.4765378545696954E-004   4.3916369879193340E-004   4.3126346382826863E-004   4.2395471105105553E-004   4.1723809621896368E-004   4.1111257946435664E-004   4.0557383258610358E-004   4.0061376970979001E-004   3.9622570271236057E-004   3.9241193253169993E-004   3.8918511788554877E-004   3.8657207787728964E-004   3.8462366098668266E-004   3.8342549552072835E-004   2.0814291711315769E-003   2.0814463904030855E-003   2.0814753833044430E-003   2.0812924930292409E-003   2.0807485839061113E-003   2.0797494335585975E-003   2.0782418084082099E-003   2.0761982777643961E-003   2.0736024824549171E-003   2.0704446752045635E-003   2.0667209472163828E-003   2.0624309931344120E-003   2.0575761806690962E-003   2.0521587731782143E-003   2.0461817042169428E-003   2.0396484882985177E-003   2.0325631637789221E-003   2.0249302504060096E-003   2.0167547168378208E-003   2.0080419546401607E-003   1.9987977574662530E-003   1.9890283036748668E-003   1.9787401416224704E-003   1.9679401771753868E-003   1.9566356625886905E-003   1.9448341865677676E-003   1.9325436653696015E-003   1.9197723343696294E-003   1.9065287403552400E-003   1.8928217336452446E-003   1.8786604614425273E-003   1.8640543601212145E-003   1.8490131487229333E-003   1.8335468214105144E-003   1.8176656413332326E-003   1.8013801326676182E-003   1.7847010741636748E-003   1.7676394918872962E-003   1.7502066516518200E-003   1.7324140519592302E-003   1.7142734161135764E-003   1.6957966851764428E-003   1.6769960092244407E-003   1.6578837402402291E-003   1.6384724238684423E-003   1.6187747903055327E-003   1.5988037476748485E-003   1.5785723713437338E-003   1.5580938970627400E-003   1.5373817113353838E-003   1.5164493422451519E-003   1.4953104512392401E-003   1.4739788230039297E-003   1.4524683570228403E-003   1.4307930574198324E-003   1.4089670240299279E-003   1.3870044425783323E-003   1.3649195749083631E-003   1.3427267492978623E-003   1.3204403508367824E-003   1.2980748112990659E-003   1.2756445988824083E-003   1.2531642093570050E-003   1.2306481545545922E-003   1.2081109533577661E-003   1.1855671215612595E-003   1.1630311608042954E-003   1.1405175502992027E-003   1.1180407347315957E-003   1.0956151156817917E-003   1.0732550412022035E-003   1.0509747953151849E-003   1.0287885886939296E-003   1.0067105487232553E-003   9.8475470888159666E-004   9.6293500060146142E-004   9.4126524103899101E-004   9.1975912666625304E-004   8.9843022050312138E-004   8.7729194529889698E-004   8.5635757258434309E-004   8.3564021408122358E-004   8.1515281272154239E-004   7.9490813332044885E-004   7.7491875377916353E-004   7.5519705665633152E-004   7.3575522030111529E-004   7.1660521028388269E-004   6.9775877153738231E-004   6.7922741967646472E-004   6.6102243302446073E-004   6.4315484507121434E-004   6.2563543619764683E-004   6.0847472594782737E-004   5.9168296621958660E-004   5.7527013263691806E-004   5.5924591794587197E-004   5.4361972454797236E-004   5.2840065672976611E-004   5.1359751393142972E-004   4.9921878282499499E-004   4.8527263019115807E-004   4.7176689504058178E-004   4.5870908075962280E-004   4.4610634683173167E-004   4.3396549997321010E-004   4.2229298478080324E-004   4.1109487313173432E-004   4.0037685293803360E-004   3.9014421469851790E-004   3.8040183658216709E-004   3.7115416633493048E-004   3.6240519995556220E-004   3.5415845506658883E-004   3.4641693787462735E-004   3.3918310002478691E-004   3.3245878095355952E-004   3.2624511785195320E-004   3.2054231955980228E-004   3.1534890442119767E-004   3.1066000505552971E-004   3.0646668439548996E-004   3.0276068179091453E-004   2.9954128671327851E-004   2.9681571344775115E-004   2.9460188510954666E-004   2.9293750438241783E-004   2.9189014357344778E-004   1.6954348034096678E-003   1.6954027724518927E-003   1.6953971563632431E-003   1.6952311210292059E-003   1.6947775399576148E-003   1.6939549417800959E-003   1.6927166763068824E-003   1.6910379290305810E-003   1.6889028082895940E-003   1.6863012885026119E-003   1.6832290584985476E-003   1.6796853672734202E-003   1.6756710562865207E-003   1.6711877672486164E-003   1.6662377210983070E-003   1.6608236373477636E-003   1.6549486846036965E-003   1.6486164443071383E-003   1.6418308827170769E-003   1.6345963288867948E-003   1.6269174566359013E-003   1.6187992699148168E-003   1.6102470904265642E-003   1.6012665468930209E-003   1.5918635660087666E-003   1.5820443640753856E-003   1.5718154396456296E-003   1.5611835665773066E-003   1.5501557874724181E-003   1.5387394079089400E-003   1.5269419897388503E-003   1.5147713460332835E-003   1.5022355345385430E-003   1.4893428525660224E-003   1.4761018305157747E-003   1.4625212265662602E-003   1.4486100204658126E-003   1.4343774073660720E-003   1.4198327920341702E-003   1.4049857821892831E-003   1.3898461825167518E-003   1.3744239875360664E-003   1.3587293756584518E-003   1.3427727017577551E-003   1.3265644904083551E-003   1.3101154291367823E-003   1.2934363603005483E-003   1.2765382748671783E-003   1.2594323038580546E-003   1.2421297112976126E-003   1.2246418862882358E-003   1.2069803351040798E-003   1.1891566731387360E-003   1.1711826168964712E-003   1.1530699756738261E-003   1.1348306432831246E-003   1.1164765897266893E-003   1.0980198524179197E-003   1.0794725281606521E-003   1.0608467638537622E-003   1.0421547483158711E-003   1.0234087035640993E-003   1.0046208753102803E-003   9.8580352528654380E-004   9.6696892146957980E-004   9.4812932954180251E-004   9.2929700441052310E-004   9.1048418049000102E-004   8.9170306370195407E-004   8.7296582231854991E-004   8.5428457767255939E-004   8.3567139651852251E-004   8.1713828096263708E-004   7.9869716082170417E-004   7.8035988452523908E-004   7.6213821036869023E-004   7.4404379884940308E-004   7.2608820298719623E-004   7.0828286141072505E-004   6.9063908888339354E-004   6.7316806907991023E-004   6.5588084615597619E-004   6.3878831679153869E-004   6.2190122257782532E-004   6.0523014253471841E-004   5.8878548496127392E-004   5.7257748056660507E-004   5.5661617524904727E-004   5.4091142220719091E-004   5.2547287596194092E-004   5.1030998467765931E-004   4.9543198366946983E-004   4.8084788888014263E-004   4.6656649036147524E-004   4.5259634548644456E-004   4.3894577330494400E-004   4.2562284783798088E-004   4.1263539201463750E-004   3.9999097185505761E-004   3.8769688987672080E-004   3.7576017963525388E-004   3.6418759887268948E-004   3.5298562370134068E-004   3.4216044183732475E-004   3.3171794584607728E-004   3.2166372588082748E-004   3.1200306184242521E-004   3.0274091483395438E-004   2.9388191739176950E-004   2.8543036266071020E-004   2.7739019134398468E-004   2.6976497681230338E-004   2.6255790644280630E-004   2.5577175927760099E-004   2.4940887743751805E-004   2.4347112939748783E-004   2.3795985998242841E-004   2.3287580916564465E-004   2.2821889047852650E-004   2.2398741103413222E-004   2.2017629204840183E-004   2.1677615677329065E-004   2.1377759814467101E-004   2.1117719719776495E-004   2.0897670572805893E-004   2.0718444996159491E-004   2.0582290930970526E-004   2.0493844386859639E-004   1.2999195008037701E-003   1.2998583087139859E-003   1.2998478084692566E-003   1.2997312061433508E-003   1.2994014559227218E-003   1.2987898664927333E-003   1.2978570554165181E-003   1.2965816773515826E-003   1.2949491053242390E-003   1.2929497015932157E-003   1.2905792112533621E-003   1.2878367135846225E-003   1.2847226755630659E-003   1.2812381965707220E-003   1.2773848229463702E-003   1.2731644925689789E-003   1.2685795013293588E-003   1.2636324773505070E-003   1.2583263602478079E-003   1.2526643842782903E-003   1.2466500647063672E-003   1.2402871863561593E-003   1.2335797940497550E-003   1.2265321847299560E-003   1.2191488999733768E-003   1.2114347202173414E-003   1.2033946586669231E-003   1.1950339563767676E-003   1.1863580771319659E-003   1.1773727027570291E-003   1.1680837286842660E-003   1.1584972590988896E-003   1.1486196028586693E-003   1.1384572685940730E-003   1.1280169603928858E-003   1.1173055731047987E-003   1.1063301874764120E-003   1.0950980656021514E-003   1.0836166456822949E-003   1.0718935372142635E-003   1.0599365154744800E-003   1.0477535167338070E-003   1.0353526320067696E-003   1.0227421022744321E-003   1.0099303121234304E-003   9.9692578415305766E-004   9.8373717298910757E-004   9.7037325890914072E-004   9.5684294188391750E-004   9.4315523485244412E-004   9.2931925758804601E-004   9.1534422959199668E-004   9.0123946386488907E-004   8.8701435960902852E-004   8.7267839569216132E-004   8.5824112326721158E-004   8.4371215880879591E-004   8.2910117711870734E-004   8.1441790363268041E-004   7.9967210748121964E-004   7.8487359396289813E-004   7.7003219696158975E-004   7.5515777199741674E-004   7.4026018798972748E-004   7.2534932038664790E-004   7.1043504334034058E-004   6.9552722207383288E-004   6.8063570560583653E-004   6.6577031914077933E-004   6.5094085624151088E-004   6.3615707198061422E-004   6.2142867471631780E-004   6.0676531942788214E-004   5.9217659968557879E-004   5.7767204090514168E-004   5.6326109269461133E-004   5.4895312187219769E-004   5.3475740534830729E-004   5.2068312304759390E-004   5.0673935109063484E-004   4.9293505491393441E-004   4.7927908242573203E-004   4.6578015764281444E-004   4.5244687407336448E-004   4.3928768810214125E-004   4.2631091313483083E-004   4.1352471338107488E-004   4.0093709720467885E-004   3.8855591253450505E-004   3.7638883958690528E-004   3.6444338655416963E-004   3.5272688324367030E-004   3.4124647622080229E-004   3.3000912320302334E-004   3.1902158826757621E-004   3.0829043658542332E-004   2.9782202953054782E-004   2.8762252007152878E-004   2.7769784751097149E-004   2.6805373348737227E-004   2.5869567624237089E-004   2.4962894698865590E-004   2.4085858404643279E-004   2.3238938864189596E-004   2.2422591916282375E-004   2.1637248607486725E-004   2.0883314562558652E-004   2.0161169354881991E-004   1.9471165751938635E-004   1.8813628885916422E-004   1.8188855260747872E-004   1.7597111584033431E-004   1.7038633362553846E-004   1.6513623185743231E-004   1.6022248614577794E-004   1.5564639558973692E-004   1.5140884906594820E-004   1.4751026906734133E-004   1.4395042626502708E-004   1.4072769286888054E-004   1.3783723803506565E-004   1.3526991082613016E-004   1.3301595128301091E-004   1.3107007188772890E-004   1.2942921730507706E-004   1.2809209175568270E-004   1.2706393278039130E-004   1.2636296499601851E-004   8.9006122917734132E-004   8.9000842193487362E-004   8.9003778979729331E-004   8.9001454581860706E-004   8.8985176282213585E-004   8.8949553069500586E-004   8.8891577407079758E-004   8.8809610395723659E-004   8.8702446802113588E-004   8.8569258525511563E-004   8.8409683860612986E-004   8.8223640816342819E-004   8.8011149374062070E-004   8.7772268785074603E-004   8.7507086642324428E-004   8.7215717175653795E-004   8.6898300041571286E-004   8.6554998958865426E-004   8.6186000490762193E-004   8.5791512980348816E-004   8.5371765660957610E-004   8.4927007907170671E-004   8.4457508644053547E-004   8.3963555759480890E-004   8.3445455722158668E-004   8.2903533099010218E-004   8.2338130255577013E-004   8.1749606952086218E-004   8.1138340079023319E-004   8.0504723292251779E-004   7.9849166746981393E-004   7.9172096763979738E-004   7.8473955539254403E-004   7.7755200817786196E-004   7.7016305587401801E-004   7.6257757727266062E-004   7.5480059705185232E-004   7.4683728182872722E-004   7.3869293700140615E-004   7.3037300253342430E-004   7.2188304966613881E-004   7.1322877619856007E-004   7.0441600322662667E-004   6.9545067001453020E-004   6.8633883031593568E-004   6.7708664746951586E-004   6.6770038988744895E-004   6.5818642633364011E-004   6.4855122095164308E-004   6.3880132846755311E-004   6.2894338877805822E-004   6.1898412213001741E-004   6.0893032351122534E-004   5.9878885742392640E-004   5.8856665228057548E-004   5.7827069503202377E-004   5.6790802526074380E-004   5.5748572971492383E-004   5.4701093628117814E-004   5.3649080851664310E-004   5.2593253927862849E-004   5.1534334527830739E-004   5.0473046077365025E-004   4.9410113176184822E-004   4.8346260994475143E-004   4.7282214661259481E-004   4.6218698675870584E-004   4.5156436298054992E-004   4.4096148939137825E-004   4.3038555578689408E-004   4.1984372150427607E-004   4.0934310963353093E-004   3.9889080090010909E-004   3.8849382811800837E-004   3.7815916994216048E-004   3.6789374565809885E-004   3.5770440891558231E-004   3.4759794267896771E-004   3.3758105322556631E-004   3.2766036502879237E-004   3.1784241513715950E-004   3.0813364816928424E-004   2.9854041100924045E-004   2.8906894758706780E-004   2.7972539437648436E-004   2.7051577515174730E-004   2.6144599625060883E-004   2.5252184261992383E-004   2.4374897220857950E-004   2.3513291292931449E-004   2.2667905721479586E-004   2.1839265893397464E-004   2.1027882860202851E-004   2.0234253013406978E-004   1.9458857675780372E-004   1.8702162743622353E-004   1.7964618358146112E-004   1.7246658511571589E-004   1.6548700798091343E-004   1.5871145960888455E-004   1.5214377726480155E-004   1.4578762309824800E-004   1.3964648258213419E-004   1.3372365975838907E-004   1.2802227501707009E-004   1.2254526053034898E-004   1.1729535720417239E-004   1.1227510969602505E-004   1.0748686233164051E-004   1.0293275289008363E-004   9.8614706857236278E-005   9.4534429227244310E-005   9.0693395819685385E-005   8.7092842106395452E-005   8.3733750854353417E-005   8.0616838478042574E-005   7.7742542113790059E-005   7.5111003114303188E-005   7.2721956488330797E-005   7.0574111099563908E-005   6.8663465360496723E-005   6.6982063293141714E-005   6.5521098611465156E-005   6.4274893105231712E-005   6.3237601528820520E-005   6.2400266714557340E-005   6.1750854678410683E-005   6.1271316196709336E-005   4.5953135867554673E-004   4.5956537924718432E-004   4.5970089566060857E-004   4.5982516888698477E-004   4.5987951130488369E-004   4.5983167305213568E-004   4.5966397738061993E-004   4.5936732363838217E-004   4.5893394864793269E-004   4.5835833735158316E-004   4.5763811950233491E-004   4.5677270702715322E-004   4.5576200462671412E-004   4.5460605372815710E-004   4.5330501527318656E-004   4.5185919127638252E-004   4.5026902508343847E-004   4.4853510036352295E-004   4.4665813488342643E-004   4.4463897752794468E-004   4.4247860268642469E-004   4.4017810970115034E-004   4.3773871635088835E-004   4.3516176194285938E-004   4.3244869912467676E-004   4.2960109865608498E-004   4.2662064190290838E-004   4.2350912465238810E-004   4.2026845125092693E-004   4.1690063679217237E-004   4.1340780294063517E-004   4.0979217863151840E-004   4.0605609673355358E-004   4.0220199406565404E-004   3.9823240804837123E-004   3.9414997691922249E-004   3.8995743525871429E-004   3.8565761516540231E-004   3.8125344020628615E-004   3.7674792822312009E-004   3.7214418289438500E-004   3.6744539776556451E-004   3.6265484756620170E-004   3.5777589061264381E-004   3.5281196247410884E-004   3.4776657493296170E-004   3.4264331236288914E-004   3.3744582824279945E-004   3.3217784320904720E-004   3.2684313981251600E-004   3.2144556097785104E-004   3.1598900535162455E-004   3.1047742383055743E-004   3.0491481664890463E-004   2.9930522832166684E-004   2.9365274529208341E-004   2.8796149105303481E-004   2.8223562172191574E-004   2.7647932496260852E-004   2.7069681054792127E-004   2.6489231287368797E-004   2.5907008105285900E-004   2.5323437788299374E-004   2.4738947629260322E-004   2.4153965097328811E-004   2.3568918035465902E-004   2.2984233625633621E-004   2.2400338476097348E-004   2.1817657760342390E-004   2.1236615261049918E-004   2.0657632462123265E-004   2.0081128582272179E-004   1.9507519846495569E-004   1.8937219229542279E-004   1.8370636081593839E-004   1.7808175549932637E-004   1.7250238485910785E-004   1.6697220702471816E-004   1.6149512939700461E-004   1.5607500255226947E-004   1.5071561741603068E-004   1.4542070270534557E-004   1.4019391870295772E-004   1.3503885817028882E-004   1.2995903833090683E-004   1.2495790125854889E-004   1.2003881004102324E-004   1.1520504334894266E-004   1.1045979743723455E-004   1.0580617765920675E-004   1.0124720133775078E-004   9.6785790498543633E-005   9.2424773490806800E-005   8.8166879223749994E-005   8.4014737884885449E-005   7.9970877049917455E-005   7.6037719721422370E-005   7.2217584996980833E-005   6.8512680706733775E-005   6.4925110599300950E-005   6.1456861128461604E-005   5.8109812906770308E-005   5.4885726433751003E-005   5.1786251982877118E-005   4.8812918526541793E-005   4.5967140318459165E-005   4.3250208035416904E-005   4.0663293907283737E-005   3.8207442764726096E-005   3.5883576708473086E-005   3.3692485743141987E-005   3.1634830252369461E-005   2.9711132535803486E-005   2.7921775441308583E-005   2.6266995799995030E-005   2.4746881561510392E-005   2.3361375837360754E-005   2.2110292373755946E-005   2.0993305565375486E-005   2.0009589571268194E-005   1.9156583738855204E-005   1.8428933858394281E-005   1.7820501609366879E-005   1.7327542537692864E-005   1.6944498884674530E-005   1.6661604170020716E-005   1.6457628271293601E-005   1.6278218952336942E-005


==> images/myfix/data/pm1_physical_1.dat <==
  -0.0000000000000000       -1.3278296182259630E-005  -1.7301355450377300E-004  -4.3892792693966422E-004  -7.8233995587889183E-004  -1.1829325043767019E-003  -1.6266908495530135E-003  -2.1043741445260322E-003  -2.6106241854060813E-003  -3.1429219730653435E-003  -3.7000777102709189E-003  -4.2812223907467218E-003  -4.8854815410330340E-003  -5.5119244106996432E-003  -6.1595625931709589E-003  -6.8273521781178920E-003  -7.5141959664709462E-003  -8.2189458024760059E-003  -8.9404050365443667E-003  -9.6773311108253185E-003  -1.0428438266655543E-002  -1.1192400361247978E-002  -1.1967853789625412E-002  -1.2753400503320713E-002  -1.3547611116852168E-002  -1.4349028097616333E-002  -1.5156169025945996E-002  -1.5967529922942737E-002  -1.6781588634990727E-002  -1.7596808264706429E-002  -1.8411640647973959E-002  -1.9224529855005099E-002  -2.0033915726662872E-002  -2.0838237411775172E-002  -2.1635936928057275E-002  -2.2425462704681300E-002  -2.3205273129786531E-002  -2.3973840068157351E-002  -2.4729652359586622E-002  -2.5471219277679577E-002  -2.6197073948651062E-002  -2.6905776714511314E-002  -2.7595918441965264E-002  -2.8266123758384425E-002  -2.8915054217838909E-002  -2.9541411379539889E-002  -3.0143939801724258E-002  -3.0721429932486166E-002  -3.1272720902493695E-002  -3.1796703202390419E-002  -3.2292321245930976E-002  -3.2758575809885948E-002  -3.3194526341916150E-002  -3.3599293141215555E-002  -3.3972059388340921E-002  -3.4312073044836341E-002  -3.4618648588617226E-002  -3.4891168610563156E-002  -3.5129085242767255E-002  -3.5331921434432652E-002  -3.5499272059927561E-002  -3.5630804862710509E-002  -3.5726261231162619E-002  -3.5785456803218568E-002  -3.5808281901537169E-002  -3.5794701793016769E-002  -3.5744756779334329E-002  -3.5658562110622460E-002  -3.5536307727184836E-002  -3.5378257830222928E-002  -3.5184750278217887E-002  -3.4956195816241695E-002  -3.4693077134573376E-002  -3.4395947763844498E-002  -3.4065430803781278E-002  -3.3702217495883618E-002  -3.3307065634414025E-002  -3.2880797828796569E-002  -3.2424299614110433E-002  -3.1938517417954559E-002  -3.1424456389580038E-002  -3.0883178090330914E-002  -3.0315798061884600E-002  -2.9723483262659361E-002  -2.9107449397216885E-002  -2.8468958126119971E-002  -2.7809314177160243E-002  -2.7129862359582955E-002  -2.6431984483658619E-002  -2.5717096204603818E-002  -2.4986643784957043E-002  -2.4242100794325882E-002  -2.3484964746923818E-002  -2.2716753688496169E-002  -2.1939002741308111E-002  -2.1153260610300994E-002  -2.0361086067957061E-002  -1.9564044415189240E-002  -1.8763703937018213E-002  -1.7961632353089989E-002  -1.7159393278544786E-002  -1.6358542697567688E-002  -1.5560625462581796E-002  -1.4767171826156895E-002  -1.3979694011162495E-002  -1.3199682834150205E-002  -1.2428604380609351E-002  -1.1667896751445238E-002  -1.0918966877293164E-002  -1.0183187417830364E-002  -9.4618937491101202E-003  -8.7563810456930263E-003  -8.0679014713786919E-003  -7.3976614760219335E-003  -6.7468192173430457E-003  -6.1164821022083298E-003  -5.5077044632489787E-003  -4.9214853595217099E-003  -4.3587664248688693E-003  -3.8204279413782080E-003  -3.3072664563655496E-003  -2.8198830469369929E-003  -2.3583709840023542E-003  -1.9218906623067096E-003  -1.5084574424803485E-003  -1.1148796513933846E-003  -7.3661460587271833E-004  -3.6759964152840589E-004  -3.6622071125003596E-034  -0.0000000000000000        7.3631622550633576E-005  -5.7647662318255496E-005  -3.5358070138760342E-004  -7.8526981198200258E-004  -1.3320066005975532E-003  -1.9792325883190233E-003  -2.7170182626422125E-003  -3.5391776556213039E-003  -4.4422259858569986E-003  -5.4238737181580938E-003  -6.4820231317891767E-003  -7.6144460796577001E-003  -8.8187365273079202E-003  -1.0092312699415407E-002  -1.1432423113985431E-002  -1.2836153008342888E-002  -1.4300431162880420E-002  -1.5822037111354340E-002  -1.7397608722555424E-002  -1.9023650127338809E-002  -2.0696539976598528E-002  -2.2412540005791647E-002  -2.4167803885608709E-002  -2.5958386338772163E-002  -2.7780252496776851E-002  -2.9629287478857055E-002  -3.1501306164990722E-002  -3.3392063142176853E-002  -3.5297262800902118E-002  -3.7212569550776606E-002  -3.9133618144447282E-002  -4.1056024063302755E-002  -4.2975393968935127E-002  -4.4887336160924329E-002  -4.6787471051765978E-002  -4.8671441600164275E-002  -5.0534923705127174E-002  -5.2373636516521875E-002  -5.4183352648999927E-002  -5.5959908267193353E-002  -5.7699213025587198E-002  -5.9397259829306381E-002  -6.1050134403755667E-002  -6.2654024638587866E-002  -6.4205229695095678E-002  -6.5700168842498768E-002  -6.7135390015980012E-002  -6.8507578061717242E-002  -6.9813562660980585E-002  -7.1050325906892475E-002  -7.2215009516787221E-002  -7.3304921669121142E-002  -7.4317543434330086E-002  -7.5250534805545166E-002  -7.6101740287601416E-002  -7.6869194061873064E-002  -7.7551124682304920E-002  -7.8145959320974609E-002  -7.8652327529661767E-002  -7.9069064523612231E-002  -7.9395213972275225E-002  -7.9630030291254816E-002  -7.9772980432861434E-002  -7.9823745167558260E-002  -7.9782219853730824E-002  -7.9648514698556661E-002  -7.9422954500086948E-002  -7.9106077882125980E-002  -7.8698636014005743E-002  -7.8201590825905151E-002  -7.7616112718056268E-002  -7.6943577774748390E-002  -7.6185564483781373E-002  -7.5343849977159066E-002  -7.4420405791651711E-002  -7.3417393171715639E-002  -7.2337157914246802E-002  -7.1182224775823671E-002  -6.9955291453252036E-002  -6.8659222148700294E-002  -6.7297040743058617E-002  -6.5871923581459130E-002  -6.4387191904950597E-002  -6.2846303926525696E-002  -6.1252846591198951E-002  -5.9610527023351269E-002  -5.7923163689413831E-002  -5.6194677301227069E-002  -5.4429081468554505E-002  -5.2630473140048116E-002  -5.0803022841054479E-002  -4.8950964741448187E-002  -4.7078586572801034E-002  -4.5190219418808998E-002  -4.3290227408881339E-002  -4.1382997329946228E-002  -3.9472928193248241E-002  -3.7564420770444279E-002  -3.5661867132602540E-002  -3.3769640210596030E-002  -3.1892083407871016E-002  -3.0033500286285528E-002  -2.8198144351033714E-002  -2.6390208962626123E-002  -2.4613817392551945E-002  -2.2873013057937697E-002  -2.1171749945545160E-002  -1.9513883261799189E-002  -1.7903160320780747E-002  -1.6343211698501697E-002  -1.4837542675271542E-002  -1.3389524981653082E-002  -1.2002388879019672E-002  -1.0679215581968278E-002  -9.4229300560960717E-003  -8.2362941977819366E-003  -7.1219004304133946E-003  -6.0821656629911312E-003  -5.1193238501197249E-003  -4.2354002952496098E-003  -3.4320961691976098E-003  -2.7104719861220572E-003  -2.0705196376142009E-003  -1.5109499127224425E-003  -1.0291252576759358E-003  -6.2090922155558247E-004  -2.8047629276901041E-004  -1.0977798759795607E-033  -0.0000000000000000        1.2075414623674200E-004  -2.1688539763269467E-005  -3.8697917615754609E-004  -9.4597266039466419E-004  -1.6775558262033048E-003  -2.5666123789365738E-003  -3.6025091957130780E-003  -4.7782144934915014E-003  -6.0892594972232240E-003  -7.5322370723607396E-003  -9.1038030732204841E-003  -1.0800358051542270E-002  -1.2618003395109084E-002  -1.4552547161873279E-002  -1.6599514064496952E-002  -1.8754156121556339E-002  -2.1011463974863174E-002  -2.3366178849569565E-002  -2.5812805123366950E-002  -2.8345623473171922E-002  -3.0958704565753330E-002  -3.3645923258146110E-002  -3.6400973273842042E-002  -3.9217382317915231E-002  -4.2088527595085121E-002  -4.5007651692814524E-002  -4.7967878790586102E-002  -5.0962231156938875E-002  -5.3983645893490098E-002  -5.7024991886808284E-002  -6.0079086924942453E-002  -6.3138714941051000E-002  -6.6196643337394043E-002  -6.9245640354395455E-002  -7.2278492435558728E-002  -7.5288021553755635E-002  -7.8267102451185760E-002  -8.1208679755121638E-002  -8.4105784926626417E-002  -8.6951553002231841E-002  -8.9739239087078509E-002  -9.2462234562058168E-002  -9.5114082962394042E-002  -9.7688495493892330E-002 -0.10017936614511885      -0.10258078636246167      -0.10488705925064469      -0.10709271326608881      -0.10919251536837379      -0.11118148359989297      -0.11305489906265639      -0.11480831726257555      -0.11643757879622593      -0.11793881935095660      -0.11930847899870148      -0.12054331075556976      -0.12164038839297893      -0.12259711347537600      -0.12341122161237200      -0.12408078790741420      -0.12460423159112032      -0.12498031982747518      -0.12520817068478426      -0.12528725526288920      -0.12521739897133033      -0.12499878195937894      -0.12463193868922905      -0.12411775666146158      -0.12345747429100909      -0.12265267793939133      -0.12170529811240165      -0.12061760482958944      -0.11939220217919939      -0.11803202206978909      -0.11654031719508781      -0.11492065322735541      -0.11317690026017319      -0.11131322351932522      -0.10933407336473022      -0.10724417460874912      -0.10504851517417255      -0.10275233412190841      -0.10036110907441056       -9.7880543068201070E-002  -9.5316550864042698E-002  -9.2675244749969132E-002  -8.9962919870898939E-002  -8.7186039118614056E-002  -8.4351217621441460E-002  -8.1465206867736409E-002  -7.8534878504007435E-002  -7.5567207845052359E-002  -7.2569257136642321E-002  -6.9548158611127744E-002  -6.6511097375511016E-002  -6.3465294175707315E-002  -6.0417988075508897E-002  -5.7376419094450973E-002  -5.4347810844986896E-002  -5.1339353211474405E-002  -4.8358185112553700E-002  -4.5411377388004645E-002  -4.2505915852882034E-002  -3.9648684557268214E-002  -3.6846449295220421E-002  -3.4105841399550953E-002  -3.1433341864744835E-002  -2.8835265833479298E-002  -2.6317747487217200E-002  -2.3886725375420650E-002  -2.1547928220418601E-002  -1.9306861232852329E-002  -1.7168792970400575E-002  -1.5138742774749348E-002  -1.3221468817207734E-002  -1.1421456787976516E-002  -9.7429092630017915E-003  -8.1897357174876874E-003  -6.7655413986507538E-003  -5.4735981234386834E-003  -4.3167253702922721E-003  -3.2969705686329968E-003  -2.4151788899299271E-003  -1.6707782524516348E-003  -1.0617096417032590E-003  -5.8427131904285261E-004  -2.3292703786628594E-004  -1.8266943928336900E-033  -0.0000000000000000        1.3969603967146427E-004  -4.1699884267887668E-005  -5.0372987565682338E-004  -1.2169889651828887E-003  -2.1599498036028652E-003  -3.3169310556615322E-003  -4.6765876999745690E-003  -6.2310332115096982E-003  -7.9748054186245150E-003  -9.9033706520929680E-003  -1.2012130061192387E-002  -1.4296105296468731E-002  -1.6749898274694461E-002  -1.9367700749432809E-002  -2.2143308265563509E-002  -2.5070135039211530E-002  -2.8141229759921754E-002  -3.1349292283552474E-002  -3.4686691172810133E-002  -3.8145482040679121E-002  -4.1717426651667673E-002  -4.5394012734190081E-002  -4.9166474455290717E-002  -5.3025813508417202E-002  -5.6962820763139410E-002  -6.0968098423968831E-002  -6.5032082645237049E-002  -6.9145066547193351E-002  -7.3297223577593523E-002  -7.7478631162695613E-002  -8.1679294590563056E-002  -8.5889171068649267E-002  -9.0098193898785539E-002  -9.4296296709227401E-002  -9.8473437688628387E-002 -0.10261962375942837      -0.10672493463609806      -0.11077954670832173      -0.11477375669187850      -0.11869800499021156      -0.12254289871132426      -0.12629923428278172      -0.12995801961226688      -0.13351049573883178      -0.13694815792369383      -0.14026277612887031      -0.14344641483550929      -0.14649145215248174      -0.14939059817158912      -0.15213691252250147      -0.15472382108711205      -0.15714513183241152      -0.15939504972360427      -0.16146819068163415      -0.16335959455134647      -0.16506473705038543      -0.16657954066678188      -0.16790038448365724      -0.16902411290282127      -0.16994804324937393      -0.17066997223758634      -0.17118818128316277      -0.17150144064768058      -0.17160901240848375      -0.17151065224120346      -0.17120661001877030      -0.17069762921625820      -0.16998494513044204      -0.16907028191471823      -0.16795584843687381      -0.16664433297069306      -0.16513889673343454      -0.16344316628464101      -0.16156122480554108      -0.15949760227849033      -0.15725726459207026      -0.15484560159613786      -0.15226841413694250      -0.14953190010300929      -0.14664263951598411      -0.14360757870057117      -0.14043401357479265      -0.13712957209733126      -0.13370219591735971      -0.13016012126868742      -0.12651185915563715      -0.12276617487776312      -0.11893206694359656      -0.11501874542225432      -0.11103560978785483      -0.10699222630746671      -0.10289830502924652       -9.8763676424091063E-002  -9.4598267739234618E-002  -9.0412079119349509E-002  -8.6215159552643333E-002  -8.2017582701120167E-002  -7.7829422671974541E-002  -7.3660729789274765E-002  -6.9521506423882412E-002  -6.5421682940127970E-002  -6.1371093817830021E-002  -5.7379454005225233E-002  -5.3456335563117630E-002  -4.9611144652884548E-002  -4.5853098927469665E-002  -4.2191205376914551E-002  -3.8634238684523328E-002  -3.5190720143970240E-002  -3.1868897190232372E-002  -2.8676723592693604E-002  -2.5621840359523387E-002  -2.2711557400090603E-002  -1.9952835990185241E-002  -1.7352272085294173E-002  -1.4916080524324350E-002  -1.2650080168728425E-002  -1.0559679944663624E-002  -8.6498639904646832E-003  -6.9251589586103663E-003  -5.3895119254262795E-003  -4.0459680968871533E-003  -2.8962385773537267E-003  -1.9404834528890891E-003  -1.1772398179647420E-003  -6.0326500482538160E-004  -2.1334536882932297E-004  -2.5512082428959505E-033  -0.0000000000000000        1.3890439233301175E-004  -1.0062286341937715E-004  -6.7802528683259312E-004  -1.5636386768868177E-003  -2.7355211038973476E-003  -4.1774248947515887E-003  -5.8772915478258209E-003  -7.8263776375113517E-003  -1.0018225384623445E-002  -1.2447172995798294E-002  -1.5107366359681540E-002  -1.7992448754045362E-002  -2.1095524210770798E-002  -2.4409170802115143E-002  -2.7925458551173107E-002  -3.1635968520076690E-002  -3.5531813071283544E-002  -3.9603657263326542E-002  -4.3841741328491404E-002  -4.8235904176734609E-002  -5.2775607869248432E-002  -5.7449963001099932E-002  -6.2247754932847205E-002  -6.7157470806226249E-002  -7.2167327279738611E-002  -7.7265298916421421E-002  -8.2439147155738052E-002  -8.7676449799239470E-002  -9.2964630939410667E-002  -9.8290991258784668E-002 -0.10364273862732561      -0.10900701892302209      -0.11437094700237865      -0.11972163774637692      -0.12504623710513751      -0.13033195306959688      -0.13556608649276555      -0.14073606168757175      -0.14582945672765618      -0.15083403337783879      -0.15573776658171748      -0.16052887343648062      -0.16519584158389999      -0.16972745694963345      -0.17411283076495557      -0.17834142580317797      -0.18240308177101827      -0.18628803979128605      -0.18998696591789827      -0.19349097362883935      -0.19679164523989950      -0.19988105219015148      -0.20275177414843712      -0.20539691689587336      -0.20781012894156367      -0.20998561682965536      -0.21191815910395156      -0.21360311889289080      -0.21503645508781111      -0.21621473208506575      -0.21713512807064717      -0.21779544182464194      -0.21819409803317685      -0.21833015109055737      -0.21820328738480577      -0.21781382606332086      -0.21716271827015796      -0.21625154486497228      -0.21508251262252540      -0.21365844892589936      -0.21198279496384395      -0.21005959745085720      -0.20789349888699252      -0.20548972638472907      -0.20285407908549349      -0.19999291420015380      -0.19691313170434205      -0.19362215772654345      -0.19012792666945347      -0.18643886210592103      -0.18256385649876219      -0.17851224978832644      -0.17429380690584312      -0.16991869425935785      -0.16539745525664742      -0.16074098491686073      -0.15596050363775296      -0.15106753017791871      -0.14607385392161579      -0.14099150649104064      -0.13583273277630140      -0.13060996145081297      -0.12533577504589793      -0.12002287965356301      -0.11468407433285557      -0.10933222029292283      -0.10398020992581580       -9.8640935766041687E-002  -9.3327259448809222E-002  -8.8051980744651454E-002  -8.2827806743026727E-002  -7.7667321259515421E-002  -7.2582954541917252E-002  -6.7586953345767239E-002  -6.2691351454022270E-002  -5.7907940709822060E-002  -5.3248242634200811E-002  -4.8723480695407689E-002  -4.4344553298756438E-002  -4.0122007560290898E-002  -3.6066013929805241E-002  -3.2186341722775305E-002  -2.8492335622280988E-002  -2.4992893207189368E-002  -2.1696443562338255E-002  -1.8610927023499285E-002  -1.5743776107601165E-002  -1.3101897599726733E-002  -1.0691653996770953E-002  -8.5188273863844206E-003  -6.5884943852664267E-003  -4.9047016428314669E-003  -3.4700320748715287E-003  -2.2853862542008699E-003  -1.3499090086990023E-003  -6.6083205943203685E-004  -2.1328458145854028E-004  -3.2695760088416246E-033  -0.0000000000000000        1.2479215644425179E-004  -1.8548707477056866E-004  -8.9020004749403958E-004  -1.9594337154373400E-003  -3.3708378444179941E-003  -5.1076032763319266E-003  -7.1569621026730222E-003  -9.5093177544427407E-003  -1.2157220701460660E-002  -1.5093885757601344E-002  -1.8312209612427154E-002  -2.1804464646765550E-002  -2.5562265851747812E-002  -2.9576587782687493E-002  -3.3837786383450578E-002  -3.8335622242926103E-002  -4.3059285272636166E-002  -4.7997420759807424E-002  -5.3138156733479470E-002  -5.8469132577631429E-002  -6.3977528822268953E-002  -6.9650098041163955E-002  -7.5473196780196053E-002  -8.1432818441698487E-002  -8.7514627042428725E-002  -9.3703991766936570E-002  -9.9986022230088872E-002 -0.10634560436609736      -0.11276743685572478      -0.11923606800542515      -0.12573593298779018      -0.13225139135538055      -0.13876676473625138      -0.14526637462022299      -0.15173458014673180      -0.15815581580004073      -0.16451462892408486      -0.17079571696471130      -0.17698396435014094      -0.18306447892057845      -0.18902262781970883      -0.19484407276113533      -0.20051480458440249      -0.20602117701926065      -0.21134993957313375      -0.21648826946778035      -0.22142380254234084      -0.22614466305351455      -0.23063949229774103      -0.23489747598754054      -0.23890837031652445      -0.24266252664931934      -0.24615091477765172      -0.24936514468646789      -0.25229748677662611      -0.25494089049834801      -0.25728900134528010      -0.25933617617541560      -0.26107749681432157      -0.26250878191442967      -0.26362659703699326      -0.26442826293615934      -0.26491186202142336      -0.26507624298787202      -0.26492102359603176      -0.26444659160370559      -0.26365410383829130      -0.26254548341825912      -0.26112341512860532      -0.25939133895931044      -0.25735344182708952      -0.25501464749429342      -0.25238060471558532      -0.24945767363510846      -0.24625291047230558      -0.24277405052818912      -0.23902948955748826      -0.23502826354830592      -0.23078002695972352      -0.22629502946977822      -0.22158409128771167      -0.21665857709453887      -0.21153036866791483      -0.20621183626592374      -0.20071580882905443      -0.19505554308103881      -0.18924469159671800      -0.18329726991773712      -0.17722762279188864      -0.17105038962190205      -0.16478046920185865      -0.15843298383079316      -0.15202324288604893      -0.14556670594773546      -0.13907894556033448      -0.13257560972210053      -0.12607238419420727      -0.11958495471702278      -0.11312896922896300      -0.10672000017452954      -0.10037350699569200       -9.4104798896086736E-002  -8.7928997966340988E-002  -8.1861002761932478E-002  -7.5915452418958515E-002  -7.0106691396732868E-002  -6.4448734929398968E-002  -5.8955235273253949E-002  -5.3639448827685371E-002  -4.8514204212233139E-002  -4.3591871374287793E-002  -3.8884331803757388E-002  -3.4402949925591828E-002  -3.0158545739513876E-002  -2.6161368772997302E-002  -2.2421073409585570E-002  -1.8946695651343225E-002  -1.5746631291199718E-002  -1.2828613705747954E-002  -1.0199674399238818E-002  -7.8660151501098036E-003  -5.8326816469514908E-003  -4.1031285706722934E-003  -2.6789996286013607E-003  -1.5600528313179846E-003  -7.4400289711547187E-004  -2.2633223760466493E-004  -3.9800670798009638E-033  -0.0000000000000000        1.0225488506676990E-004  -2.8636274440132690E-004  -1.1251562944919634E-003  -2.3839789039120608E-003  -4.0400837572794656E-003  -6.0761100246853206E-003  -8.4785894822353627E-003  -1.1237081250062855E-002  -1.4343153182755371E-002  -1.7788906937989062E-002  -2.1566001845620540E-002  -2.5665352931120704E-002  -3.0077101342826700E-002  -3.4790634909635437E-002  -3.9794613821322780E-002  -4.5076997996249771E-002  -5.0625076117595126E-002  -5.6425496283547052E-002  -6.2464298198518703E-002  -6.8726946829654939E-002  -7.5198367446887682E-002  -8.1862981963080922E-002  -8.8704746487144992E-002  -9.5707189997958908E-002 -0.10285345404874817      -0.11012633340347283      -0.11750831750911030      -0.12498163270328742      -0.13252828505549186      -0.14013010373867318      -0.14776878482709471      -0.15542593541408142      -0.16308311794421987      -0.17072189465305579      -0.17832387200584907      -0.18587074503120782      -0.19334434143926810      -0.20072666542102716      -0.20799994102161162      -0.21514665498374619      -0.22214959895773329      -0.22899191097662344      -0.23565711609662568      -0.24212916610419935      -0.24839247819597421      -0.25443197253455485      -0.26023310859563775      -0.26578192021213648      -0.27106504923618624      -0.27606977773576419      -0.28078405864714862      -0.28519654481292178      -0.28929661633152609      -0.29307440615508418      -0.29652082387378464      -0.29962757762684067      -0.30238719409239234      -0.30479303650128153      -0.30683932063839903      -0.30852112878738630      -0.30983442158942331      -0.31077604778301476      -0.31134375180709339      -0.31153617924303173      -0.31135288008589279      -0.31079430983920880      -0.30986182842317217      -0.30855769690783180      -0.30688507207252463      -0.30484799880831503      -0.30245140037942508      -0.29970106656944190      -0.29660363973860976      -0.29316659882776352      -0.28939824134519132      -0.28530766338278707      -0.28090473770689084      -0.27620008997789336      -0.27120507315605979      -0.26593174015472043      -0.26039281480703202      -0.25460166121563366      -0.24857225156098608      -0.24231913244192352      -0.23585738983553017      -0.22920261275426346      -0.22237085569294557      -0.21537859995327974      -0.20824271394047519      -0.20098041252651408      -0.19360921557920602      -0.18614690575579787      -0.17861148566407009      -0.17102113449256082      -0.16339416421591704      -0.15574897548063082      -0.14810401327565459      -0.14047772249850377      -0.13288850351897280      -0.12535466785260960      -0.11789439404671334      -0.11052568388741843      -0.10326631903286974       -9.6133818176602409E-002  -8.9145394845264556E-002  -8.2317915930700619E-002  -7.5667861059250177E-002  -6.9211282892153628E-002  -6.2963768457119942E-002  -5.6940401600377277E-002  -5.1155726652420727E-002  -4.5623713393094942E-002  -4.0357723401121356E-002  -3.5370477868512926E-002  -3.0674026956505378E-002  -2.6279720765294130E-002  -2.2198181984821617E-002  -1.8439280211821712E-002  -1.5012106157094069E-002  -1.1924928945776986E-002  -9.1850656326106679E-003  -6.7985532577507397E-003  -4.7697131342571003E-003  -3.1009297133330945E-003  -1.7925746459594028E-003  -8.4284876411029727E-004  -2.4759342438656793E-004  -4.6809698205523600E-033  -0.0000000000000000        7.5301545278683645E-005  -3.9509810448649918E-004  -1.3704670882931183E-003  -2.8204437468763435E-003  -4.7219004786682927E-003  -7.0569389449997282E-003  -9.8114041114841233E-003  -1.2974024206356384E-002  -1.6535398384576860E-002  -2.0486530400018507E-002  -2.4817859332507991E-002  -2.9518961933854813E-002  -3.4578526516904136E-002  -3.9984377047298084E-002  -4.5723502609488334E-002  -5.1782088815959491E-002  -5.8145551131101619E-002  -6.4798570044012627E-002  -7.1725128009072353E-002  -7.8908548064655248E-002  -8.6331534039912089E-002  -9.3976212251282901E-002 -0.10182417458982219      -0.10985652289548824      -0.11805391451128718      -0.12639660890774398      -0.13486451526611010      -0.14343724090397247      -0.15209414042896063      -0.16081436549995856      -0.16957691507729494      -0.17836068604056948      -0.18714452405143914      -0.19590727453994294      -0.20462783369114612      -0.21328519930797252      -0.22185852143033388      -0.23032715258615510      -0.23867069755378295      -0.24686906251775373      -0.25490250349579857      -0.26275167392524501      -0.27039767128886233      -0.27782208267240049      -0.28500702914117521      -0.29193520883075624      -0.29858993864487532      -0.30495519446539771      -0.31101564977098217      -0.31675671257672511      -0.32216456060359838      -0.32722617459164294      -0.33192936968044412      -0.33626282477644126      -0.34021610984116296      -0.34377971103099036      -0.34694505362883199      -0.34970452271477714      -0.35205148152222165      -0.35398028743771509      -0.35548630560509364      -0.35656592010253507      -0.35721654266176722      -0.35743661891511957      -0.35722563214632624      -0.35658410454666772      -0.35551359596280396      -0.35401670014729208      -0.35209703851752533      -0.34975925143762648      -0.34700898704553523      -0.34385288765293115      -0.34029857374720851      -0.33635462563960661      -0.33203056279817600      -0.32733682091897959      -0.32228472678960002      -0.31688647100515910      -0.31115507860330227      -0.30510437768837489      -0.29874896612104868      -0.29210417635217767      -0.28518603848772672      -0.27801124167236957      -0.27059709388479203      -0.26296148024173266      -0.25512281991241859      -0.24710002174459730      -0.23891243871250720      -0.23057982129218052      -0.22212226988211553      -0.21356018637754565      -0.20491422502047157      -0.19620524264052175      -0.18745424840805397      -0.17868235321958900      -0.16991071883908093      -0.16116050691528697      -0.15245282800059801      -0.14380869069183910      -0.13524895101766443      -0.12679426219274784      -0.11846502486108539      -0.11028133794778699      -0.10226295023713088       -9.4429212795788503E-002  -8.6799032352113545E-002  -7.9390825748113611E-002  -7.2222475569731021E-002  -6.5311287065594942E-002  -5.8673946455061708E-002  -5.2326480727933042E-002  -4.6284219030747829E-002  -4.0561755732517968E-002  -3.5172915257373698E-002  -3.0130718767134676E-002  -2.5447352770360854E-002  -2.1134139653472217E-002  -1.7201508376756904E-002  -1.3658948619231073E-002  -1.0514877809999448E-002  -7.7763118677143432E-003  -5.4484290049191938E-003  -3.5343475881856375E-003  -2.0350489795993073E-003  -9.4921911510402045E-004  -2.7305994474030284E-004  -5.3705956950015111E-033  -0.0000000000000000        4.6892296553571451E-005  -5.0563889769614039E-004  -1.6168532692935299E-003  -3.2561962426457705E-003  -5.4001785528929713E-003  -8.0303820179137304E-003  -1.1131982018125437E-002  -1.4692893230010190E-002  -1.8702764175204212E-002  -2.3151520346256296E-002  -2.8028402326070179E-002  -3.3321672577167991E-002  -3.9018592748529222E-002  -4.5105451225747613E-002  -5.1567596304224292E-002  -5.8389471560010404E-002  -6.5554653377381339E-002  -7.3045890559397378E-002  -8.0845145926492765E-002  -8.8933639806047793E-002  -9.7291895307424214E-002 -0.10589978527560844      -0.11473658080943196      -0.12378100122912250      -0.13301126537123062      -0.14240514409016114      -0.15194001383611661      -0.16159291118545485      -0.17134058818617692      -0.18115956839138797      -0.19102620344047072      -0.20091673005512742      -0.21080732731172636      -0.22067417405176443      -0.23049350629223575      -0.24024167449894943      -0.24989520058188777      -0.25943083447853121      -0.26882561018747880      -0.27805690111488585      -0.28710247460713340      -0.29594054552871812      -0.30454982876619541      -0.31290959052393857      -0.32099969829332720      -0.32880066937033087      -0.33629371781112527      -0.34346079970335958      -0.35028465665524189      -0.35674885738624501      -0.36283783732851221      -0.36853693613836330      -0.37383243302850055      -0.37871157983764370      -0.38316263175459597      -0.38717487562695441      -0.39073865578159572      -0.39384539729954637      -0.39648762668388915      -0.39865898987676723      -0.40035426757726628      -0.40156938782451967      -0.40230143581901606      -0.40254866095242664      -0.40231048103414763      -0.40158748370338448      -0.40038142501972179      -0.39869522524188472      -0.39653296179838393      -0.39389985947145117      -0.39080227781723398      -0.38724769584948882      -0.38324469402837169      -0.37880293359388328      -0.37393313329528849      -0.36864704357373651      -0.36295741825715072      -0.35687798383918873      -0.35042340641339476      -0.34360925634467898      -0.33645197075977562      -0.32896881395251354      -0.32117783579267739      -0.31309782824409249      -0.30474828009432808      -0.29614933000461396      -0.28732171799454675      -0.27828673547834354      -0.26906617396977889      -0.25968227258714283      -0.25015766447312826      -0.24051532227161154      -0.23077850278137238      -0.22097069092857521      -0.21111554318694592      -0.20123683058643904      -0.19135838144446954      -0.18150402395970544      -0.17169752880594033      -0.16196255186432282      -0.15232257723191509      -0.14280086064462039      -0.13342037344944099      -0.12420374726220310      -0.11517321944402213      -0.10635057952633022       -9.7757116715996503E-002  -8.9413568604357563E-002  -8.1340071205824580E-002  -7.3556110444069789E-002  -6.6080475204907854E-002  -5.8931212065700692E-002  -5.2125581812425104E-002  -4.5680017845934770E-002  -3.9610086578243171E-002  -3.3930449910121771E-002  -2.8654829879238161E-002  -2.3795975483802662E-002  -1.9365629945430878E-002  -1.5374481787214338E-002  -1.1832029518514269E-002  -8.7462513069381000E-003  -6.1231685947940491E-003  -3.9666230868793430E-003  -2.2781983811058322E-003  -1.0570611175214216E-003  -2.9977253349973822E-004  -6.0472833340127797E-033  -0.0000000000000000        1.8476931674107862E-005  -6.1495393073052510E-004  -1.8595724265706777E-003  -3.6846549207621036E-003  -6.0663717817002480E-003  -8.9858051090318612E-003  -1.2427480632110688E-002  -1.6378519777107043E-002  -2.0827641709205189E-002  -2.5763716765896852E-002  -3.1174812505922245E-002  -3.7047905066031277E-002  -4.3368859839666658E-002  -5.0122462406205458E-002  -5.7292455326134445E-002  -6.4861577383079488E-002  -7.2811605223300144E-002  -8.1123397304810496E-002  -8.9776940054487359E-002  -9.8751396120981411E-002 -0.10802515461015970      -0.11757588318116535      -0.12738058187956275      -0.13741563857628211      -0.14765688588199938      -0.15807965939603943      -0.16865885715447887      -0.17936900012841722      -0.19018429363383102      -0.20107868949756583      -0.21202594883616527      -0.22299970529237334      -0.23397352857817841      -0.24492098817200311      -0.25581571701553774      -0.26663147505698320      -0.27734221248862312      -0.28792213252480775      -0.29834575356954562      -0.30858797062686494      -0.31862411579848415      -0.32843001773427166      -0.33798205987987784      -0.34725723739217607      -0.35623321257707891      -0.36488836872222419      -0.37320186218957158      -0.38115367264921440      -0.38872465132289696      -0.39589656713531624      -0.40265215064662324      -0.40897513567313615      -0.41485029848763477      -0.42026349450885409      -0.42520169239130412      -0.42965300543083679      -0.43360672021474433      -0.43705332244222050      -0.43998451985773435      -0.44239326223851966      -0.44427375838973460      -0.44562149010705565      -0.44643322306965144      -0.44670701464334001      -0.44644221856689426      -0.44563948651985452      -0.44430076655897444      -0.44242929843235912      -0.44002960578333156      -0.43710748525749210      -0.43366999254550553      -0.42972542538978026      -0.42528330360167921      -0.42035434613008116      -0.41495044524543823      -0.40908463789210020      -0.40277107428689563      -0.39602498383183082      -0.38886263842946966      -0.38130131328346012      -0.37335924528552589      -0.36505558908089120      -0.35641037092602390      -0.34744444044500578      -0.33817942040057902      -0.32863765460546812      -0.31884215409310041      -0.30881654168247297      -0.29858499506963410      -0.28817218857863847      -0.27760323372123147      -0.26690361869744511      -0.25609914699318098      -0.24521587521438121      -0.23428005031422180      -0.22331804635934976      -0.21235630099081687      -0.20142125173165151      -0.19053927229405940      -0.17973660904069211      -0.16903931775252012      -0.15847320085531461      -0.14806374525688712      -0.13783606094393638      -0.12781482048646947      -0.11802419959661137      -0.10848781888304158       -9.9228686943068370E-002  -9.0269144927828032E-002  -8.1630812715317233E-002  -7.3334536818944487E-002  -6.5400340158407524E-002  -5.7847373811546234E-002  -5.0693870863994732E-002  -4.3957102464823192E-002  -3.7653336193978884E-002  -3.1797796837870040E-002  -2.6404629591801454E-002  -2.1486863971961791E-002  -1.7056361915147183E-002  -1.3123680251949724E-002  -9.6977395514642566E-003  -6.7853878370887268E-003  -4.3911768333408374E-003  -2.5172823893602932E-003  -1.1633452035734334E-003  -3.2628242091048204E-004  -6.7094025377929489E-033  -0.0000000000000000       -9.5004303402479342E-006  -7.2202720759235203E-004  -2.0969092782542995E-003  -4.1032787369818767E-003  -6.7169882446680290E-003  -9.9186420079743973E-003  -1.3692138041068072E-002  -1.8023827102174119E-002  -2.2901522827432064E-002  -2.8313066319031140E-002  -3.4245380658146973E-002  -4.0684186950994877E-002  -4.7613988331435278E-002  -5.5018104185069083E-002  -6.2878710473949218E-002  -7.1176882753031939E-002  -7.9892641817404644E-002  -8.9005001884219725E-002  -9.8492021193877649E-002 -0.10833085491079325      -0.11849781019621367      -0.12896840332199111      -0.13971741868691273      -0.15071896959600742      -0.16194656065325597      -0.17337315162207198      -0.18497122259465862      -0.19671284031934919      -0.20856972551933448      -0.22051332104757079      -0.23251486070871488      -0.24454543858408098      -0.25657607869371568      -0.26857780482553606      -0.28052171036526685      -0.29237902795769749      -0.30412119883238198      -0.31571994162583167      -0.32714732053605633      -0.33837581264130051      -0.34937837422842460      -0.36012850596033907      -0.37060031673732907      -0.38076858608804670      -0.39060882494703608      -0.40009733466887959      -0.40921126413781783      -0.41792866483385638      -0.42622854372778862      -0.43409091386762222      -0.44149684254720967      -0.44842849693014764      -0.45486918702598361      -0.46080340591128716      -0.46621686710039012      -0.47109653897713460      -0.47543067619975576      -0.47920884801001573      -0.48242196337300736      -0.48506229288849934      -0.48712348742397332      -0.48860059341820100      -0.48949006482696267      -0.48978977167351334      -0.48949900518763761      -0.48861847952510129      -0.48715033005047054      -0.48509810820427673      -0.48246677295142781      -0.47926267884302715      -0.47549356071249849      -0.47116851504957336      -0.46629797808764961      -0.46089370067196067      -0.45496871995013033      -0.44853732797267404      -0.44161503726376183      -0.43421854345456828      -0.42636568506387085      -0.41807540052869985      -0.40936768257864342      -0.40026353007686466      -0.39078489743209321      -0.38095464170928028      -0.37079646756812035      -0.36033487015440413      -0.34959507609164386      -0.33860298270725742      -0.32738509564285345      -0.31596846500096343      -0.30438062017653988      -0.29264950353695995      -0.28080340310371033      -0.26887088440455187      -0.25688072165340831      -0.24486182842999285      -0.23284318802213283      -0.22085378360079891      -0.20892252839410430      -0.19707819603103766      -0.18534935121989191      -0.17376428093124316      -0.16235092624823833      -0.15113681505134188      -0.14014899569725908      -0.12941397185299289      -0.11895763864185033      -0.10880522025444755       -9.8981209175511328E-002  -8.9509307172394553E-002  -8.0412368186766364E-002  -7.1712343267278739E-002  -6.3430227674542802E-002  -5.5586010285300184E-002  -4.8198625416701994E-002  -4.1285907184833680E-002  -3.4864546506427806E-002  -2.8950050771415950E-002  -2.3556704491846121E-002  -1.8697514514337550E-002  -1.4384070415721244E-002  -1.0626212761127487E-002  -7.4315972051663855E-003  -4.8054701355277176E-003  -2.7505879121110261E-003  -1.2670572031080129E-003  -3.5214663500275547E-004  -7.3553582031853205E-033  -0.0000000000000000       -3.6921768427475223E-005  -8.2649862938797246E-004  -2.3281374600267234E-003  -4.5108514144190110E-003  -7.3501991140183728E-003  -1.0826330080391126E-002  -1.4922538255066974E-002  -1.9624428313925957E-002  -2.4918934475497624E-002  -3.0792897079050550E-002  -3.7232126087874864E-002  -4.4221121941974383E-002  -5.1743062831745956E-002  -5.9779842127857481E-002  -6.8312112135986203E-002  -7.7319330782303436E-002  -8.6779811157347855E-002  -9.6670773812049790E-002 -0.10696840168137189      -0.11764789750362868      -0.12868354359813347      -0.14004876385764203      -0.15171618780714632      -0.16365771657378095      -0.17584459061147389      -0.18824745901445594      -0.20083645025588617      -0.21358124417807633      -0.22645114506457142      -0.23941515561495030      -0.25244205164531719      -0.26550045733639033      -0.27855892084380068      -0.29158599009345521      -0.30455028857488009      -0.31742059095364006      -0.33016589831719656      -0.34275551287712830      -0.35515911194216515      -0.36734682099160731      -0.37928928566265296      -0.39095774249082849      -0.40232408821997223      -0.41336094752563113      -0.42404173898349939      -0.43434073912189253      -0.44423314441147183      -0.45369513103484627      -0.46270391229545105      -0.47123779353087092      -0.47927622439034517      -0.48679984835804285      -0.49379054939876588      -0.50023149561479485      -0.50610717980944464      -0.51140345685667565      -0.51610757779185723      -0.52020822053632665      -0.52369551718430851      -0.52656107778763683      -0.52879801057737208      -0.53040093857778070      -0.53136601256799909      -0.53169092036616272      -0.53137489240701941      -0.53041870360434518      -0.52882467149311740      -0.52659665065141059      -0.52374002342413384      -0.52026168696113184      -0.51617003660801952      -0.51147494568659757      -0.50618774171581937      -0.50032117912460983      -0.49388940853424745      -0.48690794266822368      -0.47939361898728344      -0.47136455912853470      -0.46284012525303220      -0.45384087340131773      -0.44438850397724583      -0.43450580946947548      -0.42421661954485324      -0.41354574364278507      -0.40251891120666056      -0.39116270970139255      -0.37950452056186501      -0.36757245322849752      -0.35539527742962584      -0.34300235387194328      -0.33042356350763602      -0.31768923554707607      -0.30483007439325782      -0.29187708566887749      -0.27886150152159045      -0.26581470537966811      -0.25276815634570104      -0.23975331340528999      -0.22680155963878054      -0.21394412661258841      -0.20121201913761688      -0.18863594057205640      -0.17624621885169328      -0.16407273342245743      -0.15214484325480607      -0.14049131611048912      -0.12914025923298550      -0.11811905162892092      -0.10745427810276975       -9.7171665203262883E-002  -8.7296019236677735E-002  -7.7851166494208021E-002  -6.8859895838366728E-002  -6.0343903785137647E-002  -5.2323742213611218E-002  -4.4818768827944715E-002  -3.7847100490132825E-002  -3.1425569462252161E-002  -2.5569680884662924E-002  -2.0293555196061984E-002  -1.5609786590367925E-002  -1.1529110930108999E-002  -8.0599705258854459E-003  -5.2082893250944961E-003  -2.9773910133977883E-003  -1.3678390418402899E-003  -3.7724842820643055E-004  -7.9835941664129285E-033  -0.0000000000000000       -6.3722507118998972E-005  -9.2811836420304892E-004  -2.5527012187481889E-003  -4.9063911049691232E-003  -7.9644771763911736E-003  -1.1706678743768607E-002  -1.6115710909391633E-002  -2.1176458745060002E-002  -2.6875005339230137E-002  -3.3197221185744981E-002  -4.0127837193574614E-002  -4.7650170456192659E-002  -5.5746114738629018E-002  -6.4396181016408746E-002  -7.3579544555181675E-002  -8.3274095151338878E-002  -9.3456490451869087E-002 -0.10410221223835817      -0.11518562553919683      -0.12668004042850375      -0.13855777636446295      -0.15079022891044294      -0.16334793868096401      -0.17620066234490367      -0.18931744551592156      -0.20266669735477696      -0.21621626670372276      -0.22993351956966321      -0.24378541777003354      -0.25773859855057829      -0.27175945498609150      -0.28581421696637310      -0.29986903257731901      -0.31389004967574707      -0.32784349746667002      -0.34169576788166400      -0.35541349656735088      -0.36896364328293424      -0.38231357152032991      -0.39543112714638218      -0.40828471588786525      -0.42084337946209366      -0.43307687017837843      -0.44495572382641674      -0.45645133067423194      -0.46753600441196752      -0.47818304886481189      -0.48836682232498385      -0.49806279934080994      -0.50724762981451810      -0.51589919527221606      -0.52399666216209750      -0.53152053205965855      -0.53845268865381346      -0.54477644140414949      -0.55047656576337656      -0.55553933986575710      -0.55995257759675443      -0.56370565796182315      -0.56678955068411008      -0.56919683796888609      -0.57092173238491817      -0.57196009081554422      -0.57230942444962463      -0.57196890478376194      -0.57093936563058389      -0.56922330111336983      -0.56682485966805651      -0.56374983405433654      -0.56000564740725478      -0.55560133536180711      -0.55054752428880405      -0.54485640570144989      -0.53854170689104930      -0.53161865785757523      -0.52410395462829595      -0.51601571903536081      -0.50737345506437403      -0.49819800186960422      -0.48851148357408336      -0.47833725597230364      -0.46769985026656213      -0.45662491397081800      -0.44513914912456759      -0.43327024796717201      -0.42104682622484363      -0.40849835417316155      -0.39565508564224178      -0.38254798513059929      -0.36920865321004281      -0.35566925039561698      -0.34196241966818086      -0.32812120783197984      -0.31417898590265303      -0.30016936870985800      -0.28612613391609210      -0.27208314063965955      -0.25807424788458122      -0.24413323296681128      -0.23029371014027605      -0.21658904961330977      -0.20305229715399989      -0.18971609447550147      -0.17661260059622272      -0.16377341436020990      -0.15122949830813792      -0.13901110408013964      -0.12714769952982355      -0.11566789772648352      -0.10459938801441328       -9.3968869296770063E-002  -8.3801985702836465E-002  -7.4123264794967780E-002  -6.4956058461101918E-002  -5.6322486637548255E-002  -4.8243383994162885E-002  -4.0738249712188840E-002  -3.3825200401649338E-002  -2.7520924507801130E-002  -2.1840622040182393E-002  -1.6797861232629864E-002  -1.2404246361138687E-002  -8.6689834998915881E-003  -5.5986554172523222E-003  -3.1971386055508035E-003  -1.4654431104237620E-003  -4.0152462155664437E-004  -8.5925969520133891E-033  -0.0000000000000000       -8.9843096266544094E-005  -1.0266502267183659E-003  -2.7700708072562123E-003  -5.2889580829329720E-003  -8.5583571780532101E-003  -1.2557582870214226E-002  -1.7268798174410536E-002  -2.2676196851075296E-002  -2.8765041242062625E-002  -3.5520265274844143E-002  -4.2925557483188048E-002  -5.0963091796274243E-002  -5.9613521173318772E-002  -6.8856021149777638E-002  -7.8668340128643821E-002  -8.9026853054054320E-002  -9.9906618379373036E-002 -0.11128143820161715      -0.12312392141989299      -0.13540554976532243      -0.14809674654259025      -0.16116694792102618      -0.17458467659961421      -0.18831761767279570      -0.20233269651102012      -0.21659615847211494      -0.23107365024727627      -0.24573030265127616      -0.26053081465092043      -0.27543953843724367      -0.29042056532828497      -0.30543781230253458      -0.32045510894987950      -0.33543628463411490      -0.35034525565300839      -0.36514611219175991      -0.37980320485266561      -0.39428123056133163      -0.40854531763427065      -0.42256110980947742      -0.43629484903270421      -0.44971345680328784      -0.46278461388302655      -0.47547683817226144      -0.48775956057367276      -0.49960319865062008      -0.51097922791294903      -0.52186025055029828      -0.53222006145089606      -0.54203371135076772      -0.55127756694858931      -0.55992936786000180      -0.56796828025482404      -0.57537494706366255      -0.58213153462262912      -0.58822177564937816      -0.59363100844406524      -0.59834621222306139      -0.60235603849722397      -0.60565083842316614      -0.60822268605894325      -0.61006539746646515      -0.61117454561986007      -0.61154747108002971      -0.61118328840812075      -0.61008288830943680      -0.60824893549244674      -0.60568586225883447      -0.60239985783180006      -0.59839885345214050      -0.59369250327665202      -0.58829216112745952      -0.58221085314412324      -0.57546324640637769      -0.56806561360779129      -0.56003579385267954      -0.55139314968846498      -0.54215852046015456      -0.53235417211051916      -0.52200374354285983      -0.51113218967376362      -0.49976572131793362      -0.48793174204494383      -0.47565878216356927      -0.46297642999020128      -0.44991526056934644      -0.43650676201666311      -0.42278325965974012      -0.40877783816586133      -0.39452426183556688      -0.38005689326280118      -0.36541061054992563      -0.35062072328343985      -0.33572288746782508      -0.32075301962609648      -0.30574721027117602      -0.29074163695941357      -0.27577247713221975      -0.26087582095964978      -0.24608758439248957      -0.23144342263441980      -0.21697864424192162      -0.20272812605894575      -0.18872622919051435      -0.17500671621957758      -0.16160266986415137      -0.14854641327139420      -0.13586943214229558      -0.12360229887044528      -0.11177459888236541      -0.10041485935185490       -8.9550480463783569E-002  -7.9207669389001562E-002  -6.9411377132700208E-002  -6.0185238404327351E-002  -5.1551514656597686E-002  -4.3531040428532904E-002  -3.6143173052161824E-002  -2.9405744092545965E-002  -2.3334996492039593E-002  -1.7945439583722057E-002  -1.3249517066588862E-002  -9.2571740449192957E-003  -5.9756318026848642E-003  -3.4093038425328948E-003  -1.5596356423078096E-003  -4.2491718659175065E-004  -9.1808994189338425E-033  -0.0000000000000000       -1.1522579650075147E-004  -1.1218656198728029E-003  -2.9797338451210535E-003  -5.6576437727072007E-003  -9.1304227745018958E-003  -1.3377007925698738E-002  -1.8379038359476726E-002  -2.4120046559712907E-002  -3.0584506520934675E-002  -3.7756451159024769E-002  -4.5618565835482384E-002  -5.4151924260273460E-002  -6.3335985202724113E-002  -7.3148638935538537E-002  -8.3566260616053961E-002  -9.4563767265743309E-002 -0.10611467824673383      -0.11819117910340823      -0.13076418861376510      -0.14380342888976608      -0.15727749835925539      -0.17115394745103651      -0.18539935680469596      -0.19997941781341150      -0.21485901530941223      -0.23000231218866302      -0.24537283577707991      -0.26093356572264503      -0.27664702321066470      -0.29247536127798579      -0.30838045601688885      -0.32432399844391469      -0.34026758681373387      -0.35617281915559540      -0.37200138581219927      -0.38771516175045451      -0.40327629843321222      -0.41864731501889130      -0.43379118867768807      -0.44867144380358182      -0.46325223990600167      -0.47749845797363000      -0.49137578509525853      -0.50485079714401104      -0.51789103931432545      -0.53046510432653537      -0.54254270810688798      -0.55409476275943537      -0.56509344665983530      -0.57551227149074813      -0.58532614607514777      -0.59451143683180652      -0.60304602472919944      -0.61090935858238604      -0.61808250457739844      -0.62454819189567834      -0.63029085433402865      -0.63529666781546357      -0.63955358370573123      -0.64305135784703826      -0.64578157525052282      -0.64773767037580054      -0.64891494296004093      -0.64931056934758602      -0.64892360930223858      -0.64775500828020971      -0.64580759516088204      -0.64308607543709795      -0.63959701988777007      -0.63534884875413167      -0.63035181146051966      -0.62461796192902563      -0.61816112954383162      -0.61099688584347067      -0.60314250700727290      -0.59461693224455769      -0.58544071816879184      -0.57563598927964432      -0.56522638466649422      -0.55423700106132234      -0.54269433238240983      -0.53062620590890619      -0.51806171524495170      -0.50503115023164957      -0.49156592397794618      -0.47769849718393997      -0.46346229994017840      -0.44889165119374230      -0.43402167606853703      -0.41888822124746372      -0.40352776861246192      -0.38797734735655204      -0.37227444477588773      -0.35645691595769013      -0.34056289258304728      -0.32463069106203657      -0.30869872022383105      -0.29280538878397411      -0.27698901281226579      -0.26128772342146644      -0.24573937490440065      -0.23038145353418213      -0.21525098725337022      -0.20038445646539757      -0.18581770614461035      -0.17158585947693086      -0.15772323323884060      -0.14426325511704050      -0.13123838317073916      -0.11868002762732119      -0.10661847520162375       -9.5082816119952174E-002  -8.4100874025311856E-002  -7.3699138930901270E-002  -6.3902703384901366E-002  -5.4735201998996244E-002  -4.6218754487236495E-002  -3.8373912281482056E-002  -3.1219607117836168E-002  -2.4773085710246959E-002  -1.9049763271404337E-002  -1.4062891905803817E-002  -9.8231292435670900E-003  -6.3383132733593542E-003  -3.6133774787586730E-003  -1.6501906544250169E-003  -4.4737002583026549E-004  -9.7470842950022719E-033  -0.0000000000000000       -1.3981485599680533E-004  -1.2135442131107972E-003  -3.1811967754546647E-003  -6.0115732413151823E-003  -9.6793103112593759E-003  -1.4162995292164922E-002  -1.9443773032353784E-002  -2.5504546442240716E-002  -3.2329035503132889E-002  -3.9900409859928168E-002  -4.8200393330857738E-002  -5.7209005009599953E-002  -6.6904558974126588E-002  -7.7263713511608489E-002  -8.8261527463213613E-002  -9.9871520370308650E-002 -0.11206573631613485      -0.12481481131876136      -0.13808804411444336      -0.15185347016038192      -0.16607793867794884      -0.18072719255296035      -0.19576595089861323      -0.21115799408364577      -0.22686625101995148      -0.24285288850189357      -0.25907940237760185      -0.27550671033918939      -0.29209524610125459      -0.30880505474729997      -0.32559588901019310      -0.34242730625598361      -0.35925876593831463      -0.37604972728908870      -0.39275974700481220      -0.40934857670420183      -0.42577625990858814      -0.44200322832393918      -0.45799039718439538      -0.47369925943064345      -0.48909197849700209      -0.50413147948164161      -0.51878153848253517      -0.53300686988098878      -0.54677321136635704      -0.56004740649373819      -0.57279748457640922      -0.58499273772433169      -0.59660379483412562      -0.60760269236641418      -0.61796294172233124      -0.62765959307527641      -0.63666929548729834      -0.64497035317940243      -0.65254277781003078      -0.65936833664211236      -0.66543059647758540      -0.67071496326003577      -0.67520871724102560      -0.67890104363770232      -0.68178305869209943      -0.68384783108711911      -0.68509039864955423      -0.68550778031705151      -0.68509898332505514      -0.68386500560937469      -0.68180883340642662      -0.67893543406937262      -0.67525174410617983      -0.67076665247574618      -0.66549097918040934      -0.65943744920348146      -0.65262066186141587      -0.64505705563458327      -0.63676486857299941      -0.62776409436116176      -0.61807643415617597      -0.60772524431145158      -0.59673548011136468      -0.58513363565568099      -0.57294768003416197      -0.56020698994942719      -0.54694227894752412      -0.53318552342727232      -0.51896988560834578      -0.50432963364016237      -0.48930005904876395      -0.47391739171584729      -0.45821871259764702      -0.44224186439404201      -0.42602536038074212      -0.40960829162745116      -0.39303023282160399      -0.37633114692984759      -0.35955128892003446      -0.34273110878316165      -0.32591115408225863      -0.30913197226849964      -0.29243401299391703      -0.27585753066428498      -0.25944248745588672      -0.24322845704228616      -0.22725452925107836      -0.21155921588950230      -0.19618035796047806      -0.18115503449404505      -0.16651947321420624      -0.15230896325570301      -0.13855777014100842      -0.12529905322173129      -0.11256478578483371      -0.10038567801349448       -8.8791102990187915E-002  -7.7809025918884347E-002  -6.7465936737486409E-002  -5.7786786282032640E-002  -4.8794926157832624E-002  -4.0512052392003763E-002  -3.2958151285598869E-002  -2.6151431736013298E-002  -2.0108177427263695E-002  -1.4842415905122345E-002  -1.0365489122064782E-002  -6.6858285130079621E-003  -3.8088693242720783E-003  -1.7368906232850530E-003  -4.6882915392884372E-004  -1.0289787591260286E-032  -0.0000000000000000       -1.6355665616619341E-004  -1.3014745096609497E-003  -3.3739861241808464E-003  -6.3499074051228364E-003  -1.0203712228546857E-002  -1.4913667118803741E-002  -2.0460453563384301E-002  -2.6826378196994776E-002  -3.3994443171625907E-002  -4.1946994694777993E-002  -5.0664838993008415E-002  -6.0126988693182400E-002  -7.0310665442437220E-002  -8.1191351791706501E-002  -9.2742850368295729E-002 -0.10493734704569407      -0.11774547799497839      -0.13113640046831065      -0.14507786714324258      -0.15953630384824741      -0.17447689048424056      -0.18986364494474559      -0.20565950983414397      -0.22182644177575395      -0.23832550309278230      -0.25511695564319470      -0.27216035658194099      -0.28941465581927783      -0.30683829494143905      -0.32438930735562949      -0.34202541941588832      -0.35970415228973107      -0.37738292431784642      -0.39501915361888279      -0.41257036069865516      -0.42999427080616259      -0.44724891580139337      -0.46429273527968817      -0.48108467671564409      -0.49758429438181373      -0.51375184680637798      -0.52954839253101005      -0.54493588394469072      -0.55987725895978946      -0.57433653031648291      -0.58827887229542586      -0.60167070463322869      -0.61447977343410043      -0.62667522889122240      -0.63822769961736048      -0.64910936342155079      -0.65929401434561707      -0.66875712581396685      -0.67747590972962191      -0.68542937138826487      -0.69259836006638387      -0.69896561517045175      -0.70451580782953671      -0.70923557783522040      -0.71311356583720520      -0.71614044072055794      -0.71830892209225250      -0.71961379783213952      -0.72005193665687428      -0.71962229567018965      -0.71832592288694030      -0.71616595471265665      -0.71314760839548574      -0.70927816946535649      -0.70456697418751446      -0.69902538707655526      -0.69266677352529182      -0.68550646760944622      -0.67756173515327456      -0.66885173213802651      -0.65939745855728471      -0.64922170783147393      -0.63834901189818172      -0.62680558211655735      -0.61461924612419661      -0.60181938080059794      -0.58843684149773035      -0.57450388770779737      -0.56005410535046551      -0.54512232586020215      -0.52974454227699663      -0.51395782253622646      -0.49780022016746139      -0.48131068262272081      -0.46452895744559347      -0.44749549651782083      -0.43025135860382790      -0.41283811043779250      -0.39529772658194207      -0.37767248830657152      -0.36000488172702017      -0.34233749544957465      -0.32471291796862578      -0.30717363506498518      -0.28976192744928009      -0.27251976890231344      -0.25548872515021281      -0.23870985372647716      -0.22222360505476113      -0.20606972499457410      -0.19028715908492766      -0.17491395871334420      -0.15998718943978085      -0.14554284169372175      -0.13161574406119844      -0.11823947936881238      -0.10544630376846623       -9.3267069016524970E-002  -8.1731148135046505E-002  -7.0866364634076362E-002  -6.0698925465524696E-002  -5.1253357870850780E-002  -4.2552450205855130E-002  -3.4617195183898122E-002  -2.7466719974412170E-002  -2.1118137228958993E-002  -1.5586215107028347E-002  -1.0882950052637765E-002  -7.0173423016957649E-003  -3.9953095016514624E-003  -1.8195270512416481E-003  -4.8924283602922467E-004  -1.0807701887932009E-032  -0.0000000000000000       -1.8639984007253808E-004  -1.3854543682285086E-003  -3.5576496643558615E-003  -6.6718450858241620E-003  -1.0702380252321658E-002  -1.5627230888253595E-002  -2.1426647306000059E-002  -2.8082374679195048E-002  -3.5576735277673653E-002  -4.3891293699215725E-002  -5.3005984746755136E-002  -6.2898865157736933E-002  -7.3546119044483174E-002  -8.4922112306189512E-002  -9.6999454487950443E-002 -0.10974906482120948      -0.12314024232537568      -0.13714073981019370      -0.15171684160184468      -0.16683344480555345      -0.18245414390786668      -0.19854131851625897      -0.21505622402393759      -0.23195908498084206      -0.24920919094853186      -0.26676499460430736      -0.28458421186226945      -0.30262392376675451      -0.32084067991595261      -0.33919060316294020      -0.35762949534625887      -0.37611294379128568      -0.39459642832776148      -0.41303542856802750      -0.43138553118071465      -0.44960253691078494      -0.46764256707913854      -0.48546216931221758      -0.50301842224238247      -0.52026903892933096      -0.53717246875151337      -0.55368799752554443      -0.56977584560621120      -0.58539726373905265      -0.60051462642649955      -0.61509152258778854      -0.62909284329275572      -0.64248486635945767      -0.65523533760578301      -0.66731354857172376      -0.67869041050841306      -0.68933852447409283      -0.69923224734906264      -0.70834775362997149      -0.71666309283556706      -0.72415824240302951      -0.73081515593358592      -0.73661780667887644      -0.74155222616371907      -0.74560653784437170      -0.74877098573344414      -0.75103795791007844      -0.75240200486750175      -0.75285985265030653      -0.75241041074912807      -0.75105477473672333      -0.74879622363476495      -0.74564021202297126      -0.74159435690353637      -0.73666841935796779      -0.73087428103899499      -0.72422591554973859      -0.71673935478720174      -0.70843265032379155      -0.69932582992376169      -0.68944084930016136      -0.67880153922305531      -0.66743354811398470      -0.65536428025947235      -0.64262282979434993      -0.62923991061336582      -0.61524778238127742      -0.60068017281875696      -0.58557219644846115      -0.56996027000594729      -0.55388202470578618      -0.53737621558706128      -0.52048262814964930      -0.50324198250555185      -0.48569583528296512      -0.46788647950856221      -0.44985684272302434      -0.43165038355987517      -0.41331098705124114      -0.39488285890145008      -0.37641041899000260      -0.35793819435847252      -0.33951071193713078      -0.32117239127362163      -0.30296743751870037      -0.28493973492797708      -0.26713274113779628      -0.24958938246655302      -0.23235195049646823      -0.21546200018468689      -0.19896024974658860      -0.18288648255620596      -0.16727945129653699      -0.15217678459317971      -0.13761489635430182      -0.12362889803639011      -0.11025251404709256       -9.7518000487642462E-002  -8.5456067432535338E-002  -7.4095804931924775E-002  -6.3464612916629401E-002  -5.3588135173722531E-002  -4.4490197485567443E-002  -3.6192748397157908E-002  -2.8715787222410735E-002  -2.2077214078128113E-002  -1.6292501134037733E-002  -1.1374267942193563E-002  -7.3320575694632035E-003  -4.1722496085428110E-003  -1.8979009856723754E-003  -5.0856172120713333E-004  -1.1299579484112820E-032  -0.0000000000000000       -2.0829544286557619E-004  -1.4652914996762213E-003  -3.7317575239112269E-003  -6.9766249657174442E-003  -1.1174128431360154E-002  -1.6301983767278035E-002  -2.2340043488591099E-002  -2.9269527560176662E-002  -3.7072117988440526E-002  -4.5728641482533076E-002  -5.5218209692466935E-002  -6.5517976349638712E-002  -7.6603145429602296E-002  -8.8447027956906787E-002 -0.10102110640131744      -0.11429510343234366      -0.12823705489990117      -0.14281338687876025      -0.15798899658973281      -0.17372733700205986      -0.18999050491440039      -0.20673933230129282      -0.22393348070558347      -0.24153153844977374      -0.25949112043010308      -0.27776897025720498      -0.29632106449213563      -0.31510271873124690      -0.33406869528142191      -0.35317331216789366      -0.37237055321134566      -0.39161417890933264      -0.41085783785586921      -0.43005517842777907      -0.44915996047408635      -0.46812616673287649      -0.48690811371344267      -0.50546056177139520      -0.52373882411616102      -0.54169887448417908      -0.55929745322129432      -0.57649217151773047      -0.59324161354409843      -0.60950543624368858      -0.62524446653888932      -0.64042079571957289      -0.65499787078443705      -0.66894058251500454      -0.68221535007389023      -0.69479020191566965      -0.70663485282693483      -0.71772077689538427      -0.72802127624927315      -0.73751154538252439      -0.74616873093077307      -0.75397198673505195      -0.76090252407532100      -0.76694365694587507      -0.77208084226084828      -0.77630171490512812      -0.77959611752652824      -0.78195612502075718      -0.78337606362841083      -0.78385252461561927      -0.78338437249029524      -0.78197274774921421      -0.77962106413492882      -0.77633500041987258      -0.77212248673239525      -0.76699368545883040      -0.76096096676535852      -0.75403887880562381      -0.74624411267520041      -0.73759546220800054      -0.72811377870420424      -0.71782192069987971      -0.70674469890577241      -0.69490881643660896      -0.68234280448532247      -0.66907695359116670      -0.65514324066979224      -0.64057525198016529      -0.62540810221251164      -0.60967834989895942      -0.59342390933735367      -0.57668395925742677      -0.55949884843314490      -0.54190999848103716      -0.52395980407157361      -0.50569153079463880      -0.48714921093244778      -0.46837753737510185      -0.44942175595603151      -0.43032755644531284      -0.41114096247894227      -0.39190822068216935      -0.37267568925324429      -0.35348972628160052      -0.33439657806305317      -0.31544226768487349      -0.29667248414958824      -0.27813247230044857      -0.25986692381915610      -0.24191986955455910      -0.22433457344237212      -0.20715342827315539      -0.19041785355732266      -0.17416819573500542      -0.15844363096935118      -0.14328207075983396      -0.12872007060014712      -0.11479274190233704      -0.10153366739988554       -8.8974820231516566E-002  -7.7146486902757244E-002  -6.6077194309741030E-002  -5.5793641002887785E-002  -4.6320632786928904E-002  -3.7681021151887546E-002  -2.9895629325094299E-002  -2.2983101490224884E-002  -1.6959575536637732E-002  -1.1838261267053880E-002  -7.6292173490782600E-003  -4.3392638227889207E-003  -1.9718235143268959E-003  -5.2673896673183164E-004  -1.1764235403590134E-032  -0.0000000000000000       -2.2919701088817312E-004  -1.5408039382786975E-003  -3.8959032344052062E-003  -7.2635274401858015E-003  -1.1617836016743818E-002  -1.6936316733068300E-002  -2.3198458806033266E-002  -3.0384994597823737E-002  -3.8477007047982251E-002  -4.7454630485411806E-002  -5.7296203663318133E-002  -6.7978032368139610E-002  -7.9474400199724779E-002  -9.1757627627773647E-002 -0.10479813877155554      -0.11856453270092661      -0.13302365912318298      -0.14814069828317467      -0.16387924488338765      -0.18020139582444158      -0.19706784155113791      -0.21443796078640417      -0.23226991842431011      -0.25052076634517917      -0.26914654691260403      -0.28810239890023187      -0.30734266559434725      -0.32682100481343923      -0.34649050057585046      -0.36630377615188664      -0.38621310822174176      -0.40617054187141938      -0.42612800614210267      -0.44603742986171102      -0.46585085747362781      -0.48552056458892567      -0.50499917297739949      -0.52423976472980727      -0.54319599530308038      -0.56182220519104253      -0.58007352993925199      -0.59790600824628792      -0.61527668788822709      -0.63214372921064876      -0.64846650594274169      -0.66420570308379456      -0.67932341163342136      -0.69378321993320602      -0.70755030139878894      -0.72059149843781656      -0.73287540233893889      -0.74437242895652245      -0.75505488999002068      -0.76489705970388955      -0.77387523691233517      -0.78196780209163852      -0.78915526947274262      -0.79542033399648782      -0.80074791301395842      -0.80512518262838784      -0.80854160860506485      -0.81098897175084228      -0.81246138773105381      -0.81295532124763481      -0.81246959456807266      -0.81100539036874408      -0.80856624889328121      -0.80515805942984686      -0.80078904613176238      -0.79546974820823979      -0.78921299454358296      -0.78203387279267844      -0.77394969304257177      -0.76497994611282749      -0.75514625660490098      -0.74447233081356479      -0.73298389961530375      -0.72070865648798677      -0.70767619079475463      -0.69391791650553447      -0.67946699651891163      -0.66435826277169863      -0.64862813233025918      -0.63231451965493990      -0.61545674526724770      -0.59809544101994194      -0.58027245221445489      -0.56203073679142190      -0.54341426183990693      -0.52446789767939128      -0.50523730975780368      -0.48576884864508219      -0.46610943836266838      -0.44630646334278512      -0.42640765427138283      -0.40646097309802620      -0.38651449749097033      -0.36661630500912190      -0.34681435727685217      -0.32715638443748235      -0.30768977016136584      -0.28846143749319120      -0.26951773580292726      -0.25090432912308436      -0.23266608613364223      -0.21484697206395076      -0.19748994276989532      -0.18063684124231547      -0.16432829679660921      -0.14860362718368372      -0.13350074386213592      -0.11905606065621099      -0.10530440602129784       -9.2278939128458123E-002  -8.0011069969823365E-002  -6.8530383677604070E-002  -5.7864569238870095E-002  -4.8039352714364290E-002  -3.9078433474923770E-002  -3.1003408444162869E-002  -2.3833620683069025E-002  -1.7585833917354361E-002  -1.2273813949408921E-002  -7.9081066260719441E-003  -4.4959499488678011E-003  -2.0411162341886207E-003  -5.4373035917545107E-004  -1.2200550249554875E-032  -0.0000000000000000       -2.4906071631049996E-004  -1.6118204855113788E-003  -4.0497047196726300E-003  -7.5318763647683768E-003  -1.2032450178097202E-002  -1.7528718468099232E-002  -2.3999842698223906E-002  -3.1426106502563139E-002  -3.9788036429645554E-002  -4.9065121613562995E-002  -5.9234980031690053E-002  -7.0273126630068572E-002  -8.2152986612756149E-002  -9.4845956602148382E-002 -0.10832147364175591      -0.12254708887318456      -0.13748854574607142      -0.15310986258067938      -0.16937341928843444      -0.18624004803478569      -0.20366912763318640      -0.22161868143747920      -0.24004547849860472      -0.25890513774340562      -0.27815223492197738      -0.29774041206656465      -0.31762248920228570      -0.33775057803203068      -0.35807619733243651      -0.37855038977270528      -0.39912383988419536      -0.41974699288726186      -0.44037017409814672      -0.46094370862196465      -0.48141804104515273      -0.50174385484079642      -0.52187219119848149      -0.54175456698687408      -0.56134309157886153      -0.58059058223843085      -0.59945067780987116      -0.61787795042227844      -0.63582801494734664      -0.65325763594494390      -0.67012483183563543      -0.68638897605587768      -0.70201089494619529      -0.71695296213794812      -0.73117918921599090      -0.74465531242777883      -0.75734887524622607      -0.76922930657001110      -0.78026799438740646      -0.79043835471575363      -0.79971589565766354      -0.80807827641524044      -0.81550536112297267      -0.82197926736630778      -0.82748440927236755      -0.83200753507014202      -0.83553775901967930      -0.83806658765236741      -0.83958794023365568      -0.84009816342861565      -0.83959604010272337      -0.83808279226907556      -0.83556207814571515      -0.83203998335374307      -0.82752500625993408      -0.82202803751147036      -0.81556233380300458      -0.80814348594886676      -0.79978938132404453      -0.79052016078002452      -0.78035817012691355      -0.76932790630281467      -0.75745595836520696      -0.74477094343590244      -0.73130343776484918      -0.71708590307068198      -0.70215260834061244      -0.68653954727598143      -0.67028435157880439      -0.65342620030052501      -0.63600572545212297      -0.61806491412211906      -0.59964700732514076      -0.58079639583054665      -0.56155851322209727      -0.54197972644320624      -0.52210722409558352      -0.50198890275390273      -0.48167325158157737      -0.46120923551135823      -0.44064617728373201      -0.42003363862314175      -0.39942130083493471      -0.37885884511782630      -0.35839583287368515      -0.33808158630605867      -0.31796506959614557      -0.29809477093782843      -0.27851858572300225      -0.25928370115053018      -0.24043648254411157      -0.22202236164748221      -0.20408572716972920      -0.18666981784177289      -0.16981661824308347      -0.15356675764957525      -0.13795941214554222      -0.12303221023574865      -0.10882114218627340       -9.5360473310250951E-002  -8.2682661410185779E-002  -7.0818278572908261E-002  -5.9795937510304958E-002  -4.9642222552286286E-002  -4.0381623843253958E-002  -3.2036459920990037E-002  -2.4626725852864583E-002  -1.8169769822420148E-002  -1.2679878071220119E-002  -8.1680540827060253E-003  -4.6419304040455425E-003  -2.1056116932772475E-003  -5.5949442564824539E-004  -1.2607472901326447E-032  -0.0000000000000000       -2.6784546371198451E-004  -1.6781811258082507E-003  -4.1928052228676002E-003  -7.7810406931769858E-003  -1.2416988552035031E-002  -1.8077779014443698E-002  -2.4742282304957498E-002  -3.2390373382485543E-002  -4.1002066458935400E-002  -5.0556254222719997E-002  -6.1029887734255842E-002  -7.2397750109977482E-002  -8.4632472206736087E-002  -9.7704595733825769E-002 -0.11158264431256057      -0.12623319935285732      -0.14162098059640674      -0.15770893114668319      -0.17445830677479793      -0.19182876929347631      -0.20977848376679317      -0.22826421932649385      -0.24724145335043021      -0.26666447875088517      -0.28648651411627973      -0.30665981644144386      -0.32713579616914068      -0.34786513427695970      -0.36879790111427002      -0.38988367671366647      -0.41107167228082869      -0.43231085257318469      -0.45355005887179628      -0.47473813224796141      -0.49582403683395909      -0.51675698279129245      -0.53748654868980195      -0.55796280299844470      -0.57813642439083757      -0.59795882058747363      -0.61738224543400555      -0.63635991394592095      -0.65484611503352796      -0.67279632164130521      -0.69016729803451704      -0.70691720397298308      -0.72300569552279159      -0.73839402226538131      -0.75304512066183216      -0.76692370336010618      -0.77999634421598951      -0.79223155883367069      -0.80359988042744723      -0.81407393082156221      -0.82362848641919817      -0.83224053897858763      -0.83988935105365381      -0.84655650596289789      -0.85222595216761698      -0.85688404194859591      -0.86051956429841536      -0.86312377193320611      -0.86469040238070971      -0.86521569306870094      -0.86469839040231067      -0.86313975278838018      -0.86054354761276031      -0.85691604216969064      -0.85226598857040048      -0.84660460266417703      -0.83994553702502883      -0.83230484806412641      -0.82370095735675120      -0.81415460726472166      -0.80368881097257150      -0.79232879704919801      -0.78010194867489435      -0.76703773767420813      -0.75316765352134518      -0.73852512747919374      -0.72314545206449787      -0.70706569602566360      -0.69032461504532527      -0.67296255837137686      -0.65502137161782803      -0.63654429595270234      -0.61757586392776920      -0.59816179219670151      -0.57834887137860613      -0.55818485333409562      -0.53771833612886999      -0.51699864695335995      -0.49607572328877680      -0.47499999260188619      -0.45382225085968597      -0.43259354015348583      -0.41136502573380596      -0.39018787274461531      -0.36911312295944532      -0.34819157181419902      -0.32747364603220941      -0.30700928213825518      -0.28684780615244476      -0.26703781475468036      -0.24762705820566699      -0.22866232530730285      -0.21018933067706511      -0.19225260461222476      -0.17489538580446090      -0.15815951716733961      -0.14208534502431056      -0.12671162190366614      -0.11207541317018557       -9.8212007723823644E-002  -8.5154832974996153E-002  -7.2935374307296408E-002  -6.1583099215968412E-002  -5.1125386247256724E-002  -4.1587457304347548E-002  -3.2992298718860953E-002  -2.5360509126272426E-002  -1.8709978393464475E-002  -1.3055476419195685E-002  -8.4084337335684177E-003  -4.7768531425459691E-003  -2.1651538040096500E-003  -5.7399254087888069E-004  -1.2984023046594522E-032  -0.0000000000000000       -2.8551298939388011E-004  -1.7397374138087686E-003  -4.3248741695564507E-003  -8.0104360041648812E-003  -1.2770541616920185E-002  -1.8582193180725487E-002  -2.5424007084878131E-002  -3.3275490753174923E-002  -4.2116191388672196E-002  -5.1924455429885878E-002  -6.2676622486838876E-002  -7.4346804620961257E-002  -8.6906904304597563E-002 -0.10032667932800418      -0.11457381574569236      -0.12961400576782572      -0.14541103044676340      -0.16192684696390122      -0.17912168031319881      -0.19695411915440308      -0.21538121560852860      -0.23435858875484794      -0.25384053157784392      -0.27378012110964001      -0.29412933149992626      -0.31483914974107380      -0.33585969377485986      -0.35714033268498230      -0.37862980869985763      -0.40027636070078804      -0.42202784894255041      -0.44383188068744184      -0.46563593644488671      -0.48738749651921681      -0.50903416755418851      -0.53052380877571992      -0.55180465762203856      -0.57282545446521960      -0.59353556611945546      -0.61388510783804573      -0.63382506350961820      -0.65330740375920338      -0.67228520167272543      -0.69071274586413811      -0.70854565061462671      -0.72574096281708667      -0.74225726546978221      -0.75805477746702121      -0.77309544945118469      -0.78734305548921890      -0.80076328035808564      -0.81332380222709355      -0.82499437053449243      -0.83574687887796217      -0.84555543273468003      -0.85439641185761561      -0.86224852718709810      -0.86909287214988873      -0.87491296821549325      -0.87969480460638139      -0.88342687205717940      -0.88610019055384814      -0.88770833097190949      -0.88824743057730737      -0.88771620233459503      -0.88611593802047639      -0.88345050511403200      -0.87972633748825579      -0.87495241991734107      -0.86914026643552034      -0.86230389260522988      -0.85445978175857618      -0.84562684528948573      -0.83582637710324315      -0.82508200231697892      -0.81341962035307636      -0.80086734254437564      -0.78745542441937810      -0.77321619281183251      -0.75818396798978160      -0.74239498097355172      -0.72588728625740939      -0.70870067013031335      -0.69087655483380039      -0.67245789876867967      -0.65348909300745162      -0.63401585435331009      -0.61408511520227782      -0.59374491048097422      -0.57304426192595748      -0.55203305998254659      -0.53076194361752060      -0.50928217832063094      -0.48764553260291832      -0.46590415327695522      -0.44411043983182608      -0.42231691819271644      -0.40057611418116168      -0.37894042697095282      -0.35746200285150731      -0.33619260959878194      -0.31518351175902432      -0.29448534714171715      -0.27414800482662782      -0.25422050496913162      -0.23475088070205286      -0.21578606241384382      -0.19737176468231399      -0.17955237613785871      -0.16237085252022229      -0.14586861318721747      -0.13008544132308347      -0.11505938809087238      -0.10082668095377530       -8.7421636393314170E-002  -7.4876577227824273E-002  -6.3221754737824237E-002  -5.2485275716324567E-002  -4.2693033048344695E-002  -3.3868625430225605E-002  -2.6033205176137397E-002  -1.9205159771148294E-002  -1.3399704856944932E-002  -8.6286664488674572E-003  -4.9003925158603110E-003  -2.2195982284249445E-003  -5.8718902217521783E-004  -1.3329293543077249E-032  -0.0000000000000000       -3.0202795238476454E-004  -1.7963528322090336E-003  -4.4456079661067127E-003  -8.2195259127481289E-003  -1.3092274889660895E-002  -1.9040763693302005E-002  -2.6043393089139857E-002  -3.4079345098028818E-002  -4.3127746408152284E-002  -5.3166448729096823E-002  -6.4171237162040706E-002  -7.6115615104364612E-002  -8.8970824361650991E-002 -0.10270591168842214      -0.11728780344460200      -0.13268138531748433      -0.14884958694710931      -0.16575347126661552      -0.18335232833624021      -0.20160377344897590      -0.22046384927110502      -0.23988713176797785      -0.25982683966544334      -0.28023494717797853      -0.30106229973481802      -0.32225873242694719      -0.34377319088129749      -0.36555385428540987      -0.38754826025013289      -0.40970343122182734      -0.43196600213377861      -0.45428234898938741      -0.47659871807005538      -0.49886135545487348      -0.52101663653844155      -0.54301119523846497      -0.56479205258014198      -0.58630674434486285      -0.60750344748096130      -0.62833110496870048      -0.64873954883872009      -0.66867962104767098      -0.68810329192195563      -0.70696377588162929      -0.72521564416676976      -0.74281493429458600      -0.75971925598394285      -0.77588789329224117      -0.79128190271653509      -0.80586420702741635      -0.81959968460232591      -0.83245525405037712      -0.84439995392195366      -0.85540501730589136      -0.86544394114754886      -0.87449255010429916      -0.88252905479816024      -0.88953410431930913      -0.89549083285304587      -0.90038490031985496      -0.90420452693322773      -0.90694052158437832      -0.90858630399438089      -0.90913792057442999      -0.90859405395687176      -0.90695602617740967      -0.90422779549613086      -0.90041594686904580      -0.89552967608938294      -0.88958076764105265      -0.88258356631322155      -0.87455494264800804      -0.86551425230375367      -0.85548328942678387      -0.84448623415579527      -0.83254959436917642      -0.81970214183321288      -0.80597484288670163      -0.79140078384745616      -0.77601509130363000      -0.75985484749611532      -0.74295900098167345      -0.72536827281024430      -0.70712505841864504      -0.68827332550303022      -0.66885850809511016      -0.64892739710697023      -0.62852802761083770      -0.60770956311581092      -0.58652217712825483      -0.56501693228144600      -0.54324565731640895      -0.52126082222443515      -0.49911541183692104      -0.47686279818252530      -0.45455661190395469      -0.43225061305656548      -0.40999856159157932      -0.38785408784235659      -0.36587056331915624      -0.34410097213058966      -0.32259778333413958      -0.30141282453266682      -0.28059715700844690      -0.26020095271080923      -0.24027337337976945      -0.22086245210686442      -0.20201497761208387      -0.18377638152066539      -0.16619062890633593      -0.14930011236933624      -0.13314554990194399      -0.11776588678680480      -0.10319820176778748       -8.9477617715241028E-002  -7.6637217005744648E-002  -6.4707961815010595E-002  -5.3718619460251485E-002  -4.3695691414256804E-002  -3.4663331833582882E-002  -2.6643195492175510E-002  -1.9654122243346745E-002  -1.3711734518150468E-002  -8.8282213628491351E-003  -5.0122500683957676E-003  -2.2688127328786235E-003  -5.9905122331251797E-004  -1.3642452603906477E-032  -0.0000000000000000       -3.1735801946022185E-004  -1.8479031194953703E-003  -4.5547307311106181E-003  -8.4078233642966224E-003  -1.3381430939273712E-002  -1.9452404085092374E-002  -2.6598966879147756E-002  -3.4800018966208518E-002  -4.4034314069265029E-002  -5.4279261892099820E-002  -6.5510151304961378E-002  -7.7699940898826397E-002  -9.0819281121999634E-002 -0.10483658228902104      -0.11971809076953012      -0.13542797034487586      -0.15192838857473062      -0.16917960796910972      -0.18714008175193891      -0.20576655398151295      -0.22501416378699809      -0.24483655347366673      -0.26518598022957368      -0.28601343117104011      -0.30726874144745103      -0.32890071511636004      -0.35085724850921118      -0.37308545577529578      -0.39553179631471724      -0.41814220378636452      -0.44086221638072220      -0.46363710804684177      -0.48641202035375886      -0.50913209467045140      -0.53174260434619713      -0.55418908657239618      -0.57641747360655882      -0.59837422304763532      -0.62000644684104689      -0.64126203870974874      -0.66208979969927750      -0.68243956153959695      -0.70226230751956242      -0.72151029058892613      -0.74013714840209333      -0.75809801502236973      -0.77534962902461424      -0.79185043772765240      -0.80756069731583668      -0.82244256859358100      -0.83646020816200428      -0.84957985477730646      -0.86176991069712605      -0.87300101781705930      -0.88324612840390970      -0.89248057026958438      -0.90068210621960532      -0.90783098763154957      -0.91391000204412665      -0.91890451463139478      -0.92280250346787163      -0.92559458849959730      -0.92727405415020114      -0.92783686550592104      -0.92728167804381412      -0.92560984087928644      -0.92282539352100534      -0.91893505614620885      -0.91394821341778831      -0.90787689188067011      -0.90073573099546012      -0.89254194787427710      -0.88331529580794166      -0.87307801668510976      -0.86185478741021904      -0.84967266046180856      -0.83656099872094791      -0.82255140473934296      -0.80767764460662161      -0.79197556660934187      -0.77548301486876103      -0.75823973817703505      -0.74028729423482154      -0.72166894954256566      -0.70242957516437332      -0.68261553863095870      -0.66227459223953256      -0.64145575801087507      -0.62020920959217474      -0.59858615138593163      -0.57663869518925825      -0.55441973465527972      -0.53198281786303436      -0.50938201831695629      -0.48667180467463256      -0.46390690952627761      -0.44114219753694534      -0.41843253326985469      -0.39583264900889803      -0.37339701290282545      -0.35117969773993152      -0.32923425068243051      -0.30761356425721259      -0.28636974893392148      -0.26555400757725145      -0.24521651209244655      -0.22540628254967429      -0.20617106908573613      -0.18755723686256132      -0.16960965436465278      -0.15237158529915401      -0.13588458436330830      -0.12018839712909886      -0.10532086428476226       -9.1317830467269892E-002  -7.8213057901081406E-002  -6.6038145057087994E-002  -5.4822450460985675E-002  -4.4593020312962230E-002  -3.5374505988494655E-002  -2.7189012295427525E-002  -2.0055785130554997E-002  -1.3990813816862620E-002  -9.0066171644417100E-003  -5.1121552652722193E-003  -2.3126775142050665E-003  -6.0954961167509222E-004  -1.3922745801475171E-032  -0.0000000000000000       -3.3147393923985537E-004  -1.8942765675134035E-003  -4.6519949586757313E-003  -8.5748918076879298E-003  -1.3637331212570583E-002  -1.9816141315773698E-002  -2.7089409079765713E-002  -3.5435795596338283E-002  -4.4833730115496177E-002  -5.5260234133318736E-002  -6.6690159763875462E-002  -7.9095985961645493E-002  -9.2447842551135154E-002 -0.10671357953716473      -0.12185884463924540      -0.13784716609210051      -0.15464004053973196      -0.17219702582484886      -0.19047583844779431      -0.20943245546114839      -0.22902122055507607      -0.24919495407414380      -0.26990506670775416      -0.29110167657196973      -0.31273372940575517      -0.33474912159337850      -0.35709482570936285      -0.37971701829274618      -0.40256120953615521      -0.42557237457966790      -0.44869508609401637      -0.47187364783146607      -0.49505222882498817      -0.51817499791058164      -0.54118625825062228      -0.56403058153169328      -0.58665294151597902      -0.60899884662267523      -0.63101447122197141      -0.65264678532274178      -0.67384368234483705      -0.69455410466360501      -0.71472816662962180      -0.73431727476449016      -0.75327424483894390      -0.77155341556258394      -0.78911075859667290      -0.80590398464091817      -0.82189264531921080      -0.83703823064459570      -0.85130426179791963      -0.86465637902632675      -0.87706242442961124      -0.88849251944071850      -0.89891913681987268      -0.90831716697952780      -0.91666397848481740      -0.92393947258752773      -0.93012613165170599      -0.93520906136714155      -0.93917602663830646      -0.94201748106952055      -0.94372658996900083      -0.94429924682482203      -0.94373408320169228      -0.94203247204859064      -0.93919852439382656      -0.93523907945052254      -0.93016368814503902      -0.92398459011352696      -0.91671668422069208      -0.90837749267255818      -0.89898711880879478      -0.88856819867478953      -0.87714584649545302      -0.86474759417440517      -0.85140332497224191      -0.83714520151752603      -0.82200758832651610      -0.80602696901864879      -0.78924185842757888      -0.77169270981476679      -0.75342181741934633      -0.73447321456446724      -0.71489256758192843      -0.69472706579700760      -0.67402530784475523      -0.65283718459366935      -0.63121375895324794      -0.60920714285759436      -0.58687037172455780      -0.56425727668596748      -0.54142235490284885      -0.51842063827677576      -0.49530756086953148      -0.47213882535722962      -0.44897026883387575      -0.42585772829321533      -0.40285690611007063      -0.38002323584310949      -0.35741174869096792      -0.33507694090797152      -0.31307264252017397      -0.29145188763403684      -0.27026678667210291      -0.24956840082720899      -0.22940661904696724      -0.20983003784182883      -0.19088584420585150      -0.17261970193242065      -0.15507564160114445      -0.13829595449721155      -0.12232109072124284      -0.10718956173593881       -9.2937847580592439E-002  -7.9600308982317514E-002  -6.7209104571425621E-002  -5.5794113343482034E-002  -4.5382861052983330E-002  -3.6000436855891417E-002  -2.7669342087992550E-002  -2.0409181402408577E-002  -1.4236270269829753E-002  -9.1634232668875420E-003  -5.1998661530942569E-003  -2.3510854933824440E-003  -6.1865784884253933E-004  -1.4169497884919610E-032  -0.0000000000000000       -3.4434961351505081E-004  -1.9353742873570159E-003  -4.7371821122052082E-003  -8.7203462455644233E-003  -1.3859377668815637E-002  -2.0131118116314340E-002  -2.7513557559729524E-002  -3.5985163054826019E-002  -4.5524088698777158E-002  -5.6107022523789220E-002  -6.7708440415715582E-002  -8.0300408017261210E-002  -9.3852606517871640E-002 -0.10833240309043045      -0.12370492958923440      -0.13993316659031210      -0.15697803260472581      -0.17479847825983458      -0.19335158522049944      -0.21259266961190620      -0.23247538969537584      -0.25295185753882088      -0.27397275440849717      -0.29548744961056017      -0.31744412249038961      -0.33978988729843951      -0.36247092062140962      -0.38543259107284727      -0.40861959092700106      -0.43197606938437727      -0.45544576714266138      -0.47897215195274584      -0.50249855483080030      -0.52596830659954408      -0.54932487442971922      -0.57251199805103159      -0.59547382530899884      -0.61815504673432553      -0.64050102880738158      -0.66245794559272730      -0.68397290842598713      -0.70499409334645780      -0.72547086595942023      -0.74535390343416641      -0.76459531334512298      -0.78314874905927456      -0.80096952140861455      -0.81801470635760498      -0.83424324843217945      -0.84961605963064180      -0.86409611360997185      -0.87764853489267691      -0.89024068289868774      -0.90184223059036539      -0.91242523754383709      -0.92196421727087885      -0.93043619862727645      -0.93782078116259293      -0.94410018427706011      -0.94925929006321885      -0.95328567973798184      -0.95616966356537314      -0.95790430421107775      -0.95848543346080639      -0.95791166226920765      -0.95618438411358153      -0.95330777164344638      -0.94928876663375250      -0.94413706326773483      -0.93786508478807840      -0.93048795357412617      -0.92202345471498237      -0.91249199316719176      -0.90191654460429660      -0.89032260006678832      -0.87773810455901335      -0.86419338972832493      -0.84972110079602081      -0.83435611791709574      -0.81813547215171623      -0.80109825625496378      -0.78328553050491534      -0.76474022378010043      -0.74550703014877195      -0.72563230119014377      -0.70516393433687186      -0.68415125748141836      -0.66264491014378479      -0.64069672147500656      -0.61835958539623159      -0.59568733317179900      -0.57273460372343377      -0.54955671200158140      -0.52620951572109298      -0.50274928079709313      -0.47923254579185759      -0.45571598570608135      -0.43225627544174661      -0.40890995326376095      -0.38573328459289896      -0.36278212645065677      -0.34011179289602433      -0.31777692176005634      -0.29583134301828706      -0.27432794910272018      -0.25331856747539805      -0.23285383576709237      -0.21298307978007533      -0.19375419465382707      -0.17521352947527397      -0.15740577561338412      -0.14037385904859395      -0.12415883695411126      -0.10879979877835237       -9.4333772070668717E-002  -8.0795633271181638E-002  -6.8218023685666124E-002  -5.6631270786329582E-002  -4.6063313554196572E-002  -3.6539618432801117E-002  -2.8083028829967292E-002  -2.0713460018977812E-002  -1.4447512127260208E-002  -9.2982608544434717E-003  -5.2751699496938840E-003  -2.3839425799488338E-003  -6.2635285011406188E-004  -1.4382114406857842E-032  -0.0000000000000000       -3.5596215297222552E-004  -1.9711104443337429E-003  -4.8101031474152966E-003  -8.8438541587991353E-003  -1.4047054218533772E-002  -2.0396595053939103E-002  -2.7870410231418383E-002  -3.6446817879545595E-002  -4.6103746972790169E-002  -5.6817607637643867E-002  -6.8562560967107167E-002  -8.1310326612803685E-002  -9.5030210196672585E-002 -0.10968917470273848      -0.12525192014561506      -0.14168096865047961      -0.15893675477073721      -0.17697772083382710      -0.19576041708551328      -0.21523960639321044      -0.23536837325399723      -0.25609823684469629      -0.27737926784426359      -0.29916020874328203      -0.32138859735299463      -0.34401089321734846      -0.36697260662033143      -0.39021842987954392      -0.41369237061210945      -0.43733788664561013      -0.46109802225742119      -0.48491554540520088      -0.50873308562633113      -0.53249327226833298      -0.55613887271818974      -0.57961293030271621      -0.60285890151772492      -0.62582079226673981      -0.64844329277284773      -0.67067191084019973      -0.69245310315112552      -0.71373440426804491      -0.73446455304683023      -0.75459361614358522      -0.77407310832229004      -0.79285610927656425      -0.81089737667498663      -0.82815345517360184      -0.84458278110912310      -0.86014578264972164      -0.87480497513272937      -0.88852505138561799      -0.90127296679179336      -0.91301801891225898      -0.92373192145834948      -0.93338887244750579      -0.94196561637324749      -0.94944150023829588      -0.95579852331809367      -0.96102138053691744      -0.96509749934515998      -0.96801707001829507      -0.96977306929541585      -0.97036127730675870      -0.96978028774653713      -0.96803151126889464      -0.96511917209396536      -0.96105029783855067      -0.95583470259140924      -0.94948496327657139      -0.94201638935696708      -0.93344698595991660      -0.92379741050531106      -0.91309092294153427      -0.90135332971880211      -0.88861292161715999      -0.87490040559883386      -0.86024883083417902      -0.84469350908483587      -0.82827192963758600      -0.81102366899376011      -0.79299029552157474      -0.77421526932472129      -0.75474383753381313      -0.73462292531428752      -0.71390102280899637      -0.69262806833089730      -0.67085532805164316      -0.64863527249889141      -0.62602145014927491      -0.60306835842516593      -0.57983131240464270      -0.55636631155934779      -0.53272990484916871      -0.50897905448627123      -0.48517099870602320      -0.46136311387484730      -0.43761277626098616      -0.41397722380865987      -0.39051341824198160      -0.36727790783884617      -0.34432669119385217      -0.32171508231249057      -0.29949757734795457      -0.27772772331247042      -0.25645798907298745      -0.23573963894342806      -0.21562260918066214      -0.19615538767734528      -0.17738489714550604      -0.15935638207028749      -0.14211329970561043      -0.12569721537612255      -0.11014770233823265       -9.5502246436766122E-002  -8.1796155794570100E-002  -6.9062475745714488E-002  -5.7331909165051445E-002  -4.6632740937127236E-002  -3.6990753392821055E-002  -2.8429076735439061E-002  -2.0967887991650710E-002  -1.4624029807958648E-002  -9.4108038032026976E-003  -5.3378835643053289E-003  -2.4111679026716684E-003  -6.3261485004688324E-004  -1.4560083155465514E-032  -0.0000000000000000       -3.6629193517018460E-004  -2.0014124598829149E-003  -4.8705989632744900E-003  -8.9451363040136574E-003  -1.4199927963973980E-002  -2.0611952311202348E-002  -2.8159127464301558E-002  -3.6819668219695664E-002  -4.6571329051002072E-002  -5.7390298418223643E-002  -6.9250484815901042E-002  -8.2123330057927379E-002  -9.5977838172316490E-002 -0.11078064756875050      -0.12649611148871445      -0.14308638391899908      -0.16051151079610959      -0.17872952628602773      -0.19769655391359095      -0.21736691229049576      -0.23769322519451674      -0.25862653572811650      -0.28011642428699945      -0.30211113005001339      -0.32455767570177962      -0.34740199508189784      -0.37058906346099663      -0.39406303012183436      -0.41776735293215816      -0.44164493458122173      -0.46563826015334420      -0.48968953570882484      -0.51374082753317052      -0.53773420172515152      -0.56161186378547356      -0.58531629786404438      -0.60879040534326478      -0.63197764240844923      -0.65482215628448004      -0.67726891980983728      -0.69926386401267737      -0.72075400839039672      -0.74168758855385897      -0.76201418095118101      -0.78168482435513387      -0.80065213782987121      -0.81887043489070221      -0.83629583357630122      -0.85288636218297553      -0.86860206038414900      -0.88340507551635172      -0.89725975377646283      -0.91013272613029439      -0.92199298870757029      -0.93281197750912270      -0.94256363722612280      -0.95122448402027560      -0.95877366210849924      -0.96519299401534486      -0.97046702437209831      -0.97458305715924953      -0.97753118629952085      -0.97930431952987451      -0.97989819549716795      -0.97931139402615108      -0.97754533955322831      -0.97460429769598211      -0.97049536498630551      -0.96522845177870165      -0.95881625837867568      -0.95127424445615472      -0.94262059180176871      -0.93287616053142330      -0.92206443883845424      -0.91021148640768301      -0.89734587164371815      -0.88349860284697501      -0.86870305351587085      -0.85299488194958795      -0.83641194534739394      -0.81899420860584549      -0.80078364804777558      -0.78182415029062291      -0.76216140653069353      -0.74184280245929823      -0.72091730411758215      -0.69943533992481721      -0.67744867919693808      -0.65501030742776600      -0.63217429864254504      -0.60899568512691871      -0.58553032484965561      -0.56183476689524281      -0.53796611522773508      -0.51398189112404791      -0.48993989459603782      -0.46589806514379445      -0.44191434217142883      -0.41804652540331022      -0.39435213563719207      -0.37088827616653774      -0.34771149521261441      -0.32487764968845712      -0.30244177063350575      -0.28045793063245361      -0.25897911354644843      -0.23805708686524621      -0.21774227699051385      -0.19808364774827245      -0.17912858242649146      -0.16092276961860746      -0.14351009315061655      -0.12693252635608068      -0.11123003095172712       -9.6440460762769048E-002  -8.2599470522342830E-002  -6.9740429973071755E-002  -5.7894343414376652E-002  -4.7089773478244196E-002  -3.7352756221800815E-002  -2.8706652682316851E-002  -2.1171852158442903E-002  -1.4765397135802671E-002  -9.5007794747709387E-003  -5.3878540442234973E-003  -2.4326940100748420E-003  -6.3742744555468113E-004  -1.4702975388439004E-032  -0.0000000000000000       -3.7532264046016682E-004  -2.0262211824358246E-003  -4.9185407799810232E-003  -9.0239673814914816E-003  -1.4317650237813461E-002  -2.0776691176527549E-002  -2.8379034105212045E-002  -3.7102836464922601E-002  -4.6925729321059123E-002  -5.7823736251804432E-002  -6.9770575957412775E-002  -8.2737481236949795E-002  -9.6693229222571425E-002 -0.11160421414747937      -0.12743452838060065      -0.14414604896995259      -0.16169852951046207      -0.18004969713088681      -0.19915535435838469      -0.21896948562282162      -0.23944436813613043      -0.26053068688991865      -0.28217765348212720      -0.30433312849730276      -0.32694374713797175      -0.34995504781096842      -0.37331160335082419      -0.39695715457384201      -0.42083474583092012      -0.44488686224316970      -0.46905556827899325      -0.49328264734729438      -0.51750974206661760      -0.54167849487246111      -0.56573068862364606      -0.58960838687383155      -0.61325407345942184      -0.63661079108191454      -0.65962227853952538      -0.68223310627876221      -0.70438880995085706      -0.72603602163022507      -0.74712259840382844      -0.76759774799739522      -0.78741215115736651      -0.80651808047598661      -0.82486951538484510      -0.84242225303813911      -0.85913401480883744      -0.87496454815981395      -0.88987572362188461      -0.90383162666732153      -0.91679864423782109      -0.92874554573726076      -0.93964355827259105      -0.94946643598619151      -0.95819052329093535      -0.96579481186873728      -0.97226099128941712      -0.97757349313164110      -0.98171952849627553      -0.98468911882346388      -0.98647511994073900      -0.98707323927849877      -0.98648204622052982      -0.98470297555522324      -0.98174032402675382      -0.97760123998728254      -0.97229570618363736      -0.96583651571311091      -0.95823924120580095      -0.94952219731734022      -0.93970639660880195      -0.92881549892969872      -0.91687575442451708      -0.90391594029539590      -0.88996729147974363      -0.87506342540364579      -0.85924026099945405      -0.84253593217329437      -0.82499069594176366      -0.80664683544795468      -0.78754855810303992      -0.76774188908184282      -0.74727456045318263      -0.72619589618050484      -0.70455669330409920      -0.68240909956235773      -0.65980648776439244      -0.63680332720948796      -0.61345505246585030      -0.58981792982163050      -0.56594892173359079      -0.54190554959994841      -0.51774575518077803      -0.49352776101404761      -0.46930993014514799      -0.44515062552725282      -0.42110806941388557      -0.39724020309527752      -0.37360454730918613      -0.35025806366417889      -0.32725701741191515      -0.30465684189385495      -0.28251200499449780      -0.26087587791863920      -0.23980060661178856      -0.21933698612944524      -0.19953433826538783      -0.18044039272335863      -0.16210117212918163      -0.14456088115153531      -0.12786180000465436      -0.11204418258625495       -9.7146159496785803E-002  -8.3203646174770635E-002  -7.0250256368564606E-002  -5.8317221098947117E-002  -4.7433311919558199E-002  -3.7624755843586752E-002  -2.8915088228480660E-002  -2.1324860670593009E-002  -1.4871272374636087E-002  -9.5679693797809783E-003  -5.4249589500954907E-003  -2.4484670362550174E-003  -6.4077764457026992E-004  -1.4810446865873199E-032  -0.0000000000000000       -3.8304129865789316E-004  -2.0454910230557097E-003  -4.9538304439119187E-003  -9.0801765721138690E-003  -1.4399957438705101E-002  -2.0890435241231253E-002  -2.8529621102042012E-002  -3.7295661357229615E-002  -4.7166115106414983E-002  -5.8116898239636422E-002  -7.0121602925896739E-002  -8.3151322274392037E-002  -9.7174681766885929E-002 -0.11215791244437771      -0.12806493233361221      -0.14485743340799792      -0.16249497390320219      -0.18093507577111628      -0.20013332704048059      -0.22004348883455585      -0.24061760679199429      -0.26180612661612362      -0.28355801348199450      -0.30582087500734217      -0.32854108749468475      -0.35166392513726485      -0.37513369188303186      -0.39889385563147151      -0.42288718444823359      -0.44705588445998501      -0.47134173910874583      -0.49568624941835415      -0.52003077494418104      -0.54431667506230463      -0.56848545025803987      -0.59247888307404950      -0.61623917838049558      -0.63970910262454450      -0.66283212172640382      -0.68555253729489118      -0.70781562082048466      -0.72956774554157788      -0.75075651564587753      -0.77133089251587661      -0.79124131769539385      -0.81043983229522976      -0.82888019254554457      -0.84651798120961474      -0.86331071460631026      -0.87921794496391981      -0.89420135787908739      -0.90822486462550656      -0.92125468911166086      -0.93325944925340765      -0.94421023259466419      -0.95408066596312580      -0.96284697901776162      -0.97048806152231859      -0.97698551421100110      -0.98232369312069623      -0.98648974728795269      -0.98947364971575480      -0.99126822153456706      -0.99186914930800674      -0.99127499542587705      -0.98948720157852632      -0.98651008528555584      -0.98235082950391295      -0.97701946532575412      -0.97052884781942028      -0.96289462506540202      -0.95413520046164546      -0.94427168839344666      -0.93332786337126650      -0.92133010275810845      -0.90830732322807917      -0.89429091110633219      -0.87931464676076154      -0.86341462322116036      -0.84662915923386162      -0.82899870694817746      -0.81056575446552315      -0.79137472348314308      -0.77147186228089715      -0.75090513430239569      -0.72972410261179244      -0.70797981048866254      -0.68572465846211395      -0.66301227807269603      -0.63989740266875228      -0.61643573554801812      -0.59268381576316542      -0.56869888191259754      -0.54453873424552179      -0.52026159541679418      -0.49592597021707274      -0.47159050463309787      -0.44731384455657430      -0.42315449450273401      -0.39917067666186257      -0.37542019063523235      -0.35196027418791698      -0.32884746535314369      -0.30613746622443749      -0.28388500876010603      -0.26214372292521959      -0.24096600748723668      -0.22040290377997326      -0.20050397273348020      -0.18131717547545631      -0.16288875778108922      -0.14526313866023935      -0.12848280334188633      -0.11258820091851010       -9.7617646896579383E-002  -8.3607230885223788E-002  -7.0590729649467374E-002  -5.8599525680982860E-002  -4.7662530127354052E-002  -3.7806097727804397E-002  -2.9053881231610595E-002  -2.1426544185243434E-002  -1.4941399059250873E-002  -9.6122097115795054E-003  -5.4491066555665060E-003  -2.4584468358006496E-003  -6.4265589349803110E-004  -1.4882238679565571E-032  -0.0000000000000000       -3.8943830134258742E-004  -2.0591900615194521E-003  -4.9764006565612808E-003  -9.1136479430220588E-003  -1.4446671660166343E-002  -2.0952931301867105E-002  -2.8610546725826778E-002  -3.7397699580878248E-002  -4.7291928669753798E-002  -5.8269099660686809E-002  -7.0302741759282431E-002  -8.3363878046739892E-002  -9.7421057964541355E-002 -0.11244043073867335      -0.12838582700237750      -0.14521884596650372      -0.16289894795736479      -0.18138355210656609      -0.20062813895786419      -0.22058635774471924      -0.24121013807718802      -0.26244980577318017      -0.28425420255194328      -0.30657080930208208      -0.32934587262792220      -0.35252453436927927      -0.37605096378080782      -0.39986849205620489      -0.42391974886652367      -0.44814680059561224      -0.47249128992235678      -0.49689457643171403      -0.52129787790255033      -0.54564241193674656      -0.56986953759180381      -0.59392089666717929      -0.61773855431344427      -0.64126513861671564      -0.66444397883290962      -0.68721924192384543      -0.70953606708320993      -0.73134069791288148      -0.75258061194430548      -0.77320464718117077      -0.79316312536856226      -0.81240797168606205      -0.83089283057429764      -0.84857317742583127      -0.86540642585762517      -0.88135203032003773      -0.89637158378269655      -0.91042891027567741      -0.92349015204534224      -0.93552385113862191      -0.94650102518955770      -0.95639523725605413      -0.96518265951523952      -0.97284213067660474      -0.97935520696812706      -0.98470620657981267      -0.98888224744845521      -0.99187327829857863      -0.99367210286691443      -0.99427439724208078      -0.99367872028931026      -0.99188651712962694      -0.98890211566236397      -0.98473271614457647      -0.97938837385238364      -0.97288197485839700      -0.96522920499571085      -0.95644851207205916      -0.94656106143213004      -0.93559068497113584      -0.92356382372641388      -0.91050946418145484      -0.89645906843711853      -0.88144649841932754      -0.86550793430677886      -0.84868178736929711      -0.83100860743466942      -0.81253098520292610      -0.79329344964121784      -0.77334236071120854      -0.75272579768579051      -0.73149344332036037      -0.70969646416428489      -0.68738738729632309      -0.66461997378075377      -0.64144908915293519      -0.61793057124264239      -0.59412109565386051      -0.57007803922776978      -0.54585934181615436      -0.52152336669485022      -0.49712875996394812      -0.47273430925743454      -0.44839880211939198      -0.42418088437548462      -0.40013891884796204      -0.37633084475125889      -0.35281403810769640      -0.32964517352063377      -0.30688008763662100      -0.28457364462633944      -0.26277960400712419      -0.24155049112895435      -0.22093747063006960      -0.20099022317442450      -0.18175682575986213      -0.16328363589385159      -0.14561517990771597      -0.12879404568491931      -0.11286078005845343       -9.7853791124078854E-002  -8.3809255708477415E-002  -7.0761032210796132E-002  -5.8740578979408424E-002  -4.7776877091390051E-002  -3.7896345475497029E-002  -2.9122697067007070E-002  -2.1476656763946698E-002  -1.4975606620161742E-002  -9.6333917467649743E-003  -5.4602365741337417E-003  -2.4626070835986787E-003  -6.4305610809136868E-004  -1.4918177876748715E-032  -0.0000000000000000       -3.9450743993490155E-004  -2.0673001143265007E-003  -4.9862151310321482E-003  -9.1243207195765945E-003  -1.4457701113151658E-002  -2.0964049964262446E-002  -2.8621637389477393E-002  -3.7408726826082581E-002  -4.7302888553664449E-002  -5.8279995617904187E-002  -7.0313577982334327E-002  -8.3374658530407195E-002  -9.7431786454949543E-002 -0.11245111074176323      -0.12839646178956818      -0.14522943858063245      -0.16290950121842371      -0.18139406861732726      -0.20063862110985767      -0.22059680772238954      -0.24122055786399643      -0.26246019715659236      -0.28426456712771014      -0.30658114847944562      -0.32935618763399449      -0.35253482625334526      -0.37606123341950631      -0.39987874015514896      -0.42392997596930126      -0.44815700708168710      -0.47250147601604542      -0.49690474220347464      -0.52130802327237524      -0.54565253668077940      -0.56987964134199909      -0.59393097891805813      -0.61774861442280338      -0.64127517581328208      -0.66445399221462476      -0.68722923046544160      -0.70954602963646318      -0.73135063321306437      -0.75259051861018911      -0.77321452372077604      -0.79317297018183475      -0.81241778306616097      -0.83090260671398719      -0.84858291641772987      -0.86541612569918591      -0.88136168891526578      -0.89638119894694013      -0.91043847973564040      -0.92349967344758987      -0.93553332204471151      -0.94651044308637766      -0.95640459955461665      -0.96519196355490311      -0.97285137372672192      -0.97936438623360500      -0.98471531920095923      -0.98889129050488589      -0.99188224881344977      -0.99368099780655461      -0.99428321352143456      -0.99368745477399956      -0.99189516663764754      -0.98891067696726642      -0.98474118597924409      -0.97939674890857398      -0.97289025179307043      -0.96523738043068374      -0.95645658259762978      -0.94656902360903317      -0.93559853533391901      -0.92357155878517494      -0.91051708042322033      -0.89646656232979749      -0.88145386641372381      -0.86551517283731427      -0.84868889285762816      -0.83101557629243494      -0.81253781383142343      -0.79330013443574110      -0.77334889806292550      -0.75273218398214037      -0.73149967494881496      -0.70970253751353440      -0.68739329875771826      -0.66462571975123252      -0.64145466603646129      -0.61793597545069989      -0.59412632360944173      -0.57008308736606450      -0.54586420658474721      -0.52152804455961765      -0.49713324740553866      -0.47273860277609131      -0.44840289823647983      -0.42418477963379786      -0.40014260981439498      -0.37633432801775746      -0.35281731029327712      -0.32964823127313597      -0.30688292763409208      -0.28457626357817600      -0.26278199865741270      -0.24155265825607342      -0.22093940705080628      -0.20099192574346395      -0.18175829137388130      -0.16328486149183605      -0.14561616247399181      -0.12879478225083724      -0.11286126770446049       -9.7854026982068909E-002  -8.3809236963928321E-002  -7.0760756104991634E-002  -5.8740042812466538E-002  -4.7776078261220378E-002  -3.7895281879084454E-002  -2.9121369442058544E-002  -2.1475076471720689E-002  -1.4973810802020336E-002  -9.6314621133737465E-003  -5.4583193096145247E-003  -2.4609353428864029E-003  -6.4197568521306015E-004  -1.4918177876748715E-032  -0.0000000000000000       -3.9824589423414645E-004  -2.0698167747096631E-003  -4.9832686704575618E-003  -9.1121894245635177E-003  -1.4433040339908739E-002  -2.0923785949134945E-002  -2.8562888060115442E-002  -3.7328738324909280E-002  -4.7198990254358454E-002  -5.8149581865912646E-002  -7.0154107602706670E-002  -8.3183659978792637E-002  -9.7206863732412524E-002 -0.11218994918240677      -0.12809683365218147      -0.14488920843025635      -0.16252663108349957      -0.18096662291273069      -0.20016477131127566      -0.22007483678396519      -0.24064886436535041      -0.26183729917026849      -0.28358910580015084      -0.30585189131235596      -0.32857203146333996      -0.35169479991389307      -0.37516450009085056      -0.39892459938837349      -0.42291786537439580      -0.44708650369522585      -0.47137229731953900      -0.49571674681209010      -0.52006121128025451      -0.54434704966106406      -0.56851576201433462      -0.59250913046668585      -0.61626935948299977      -0.63973921511416099      -0.66286216289765820      -0.68558250406576948      -0.70784550974666394      -0.72959755282163186      -0.75078623713623904      -0.77136052373588793      -0.79127085383995432      -0.81046926824425758      -0.82890952287077158      -0.84654720018803586      -0.86333981622578737      -0.87924692293517437      -0.89423020564271172      -0.90825357536348372      -0.92128325575241110      -0.93328786448669843      -0.94423848887439565      -0.95410875551968510      -0.96287489386583924      -0.97051579346999672      -0.97701305486677570      -0.98235103390378331      -0.98651687943592792      -0.98950056429197764      -0.99129490943870124      -0.99189560128152710      -0.99130120206171890      -0.98951315332851630      -0.98653577246919477      -0.98237624231394782      -0.97704459383894648      -0.97055368200136904      -0.96291915477968226      -0.95415941547695238      -0.94429557839057865      -0.93335141795066212      -0.92135331144619625      -0.90833017548583783      -0.89431339633501028      -0.87933675430835812      -0.86343634239068989      -0.84665047928870785      -0.82901961711830796      -0.81058624395549783      -0.79139478147689979      -0.77149147794761508      -0.75092429680468231      -0.72974280110916312      -0.70799803414486018      -0.68574239645022339      -0.66302951958103218      -0.63991413690585763      -0.61645195174981349      -0.59269950319526277      -0.56871402987761466      -0.54455333208902357      -0.52027563252866416      -0.49593943604105084      -0.47160338866887608      -0.44732613636468188      -0.42316618371116066      -0.39918175296868630      -0.37543064381567326      -0.35197009409730329      -0.32885664193281550      -0.30614598950653210      -0.28389286887257426      -0.26215091009654073      -0.24097251205306205      -0.22040871618633559      -0.20050908354468608      -0.18132157537806903      -0.16289243759078464      -0.14526608932775079      -0.12848501595901926      -0.11258966672454283       -9.7618357285279025E-002  -8.3607177410626857E-002  -7.0589904032746620E-002  -5.8597919821324916E-002  -4.7660136215821748E-002  -3.7802909453904313E-002  -2.9049900804144820E-002  -2.1421805678691928E-002  -1.4936013872495393E-002  -9.6064229253496197E-003  -5.4433567323859530E-003  -2.4534330981665319E-003  -6.3941551566278857E-004  -1.4882238679565571E-032  -0.0000000000000000       -4.0065425714378610E-004  -2.0667494134597700E-003  -4.9675871739344943E-003  -9.0773038830509363E-003  -1.4372770219607651E-002  -2.0832258097894504E-002  -2.8434462265072864E-002  -3.7157948857369283E-002  -4.6980506227474919E-002  -5.7878194817729940E-002  -6.9824737115923075E-002  -8.2791364929878486E-002  -9.6746854151701242E-002 -0.11165759781178941      -0.12748768710818675      -0.14419899794565624      -0.16175128280693218      -0.18010226773482788      -0.19920775419930431      -0.21902172559826963      -0.23949645813902526      -0.26058263583232572      -0.28222946931946613      -0.30438481825313007      -0.32699531692546963      -0.35000650285539231      -0.37336294801242947      -0.39700839236545749      -0.42088587944325306      -0.44493789355969010      -0.46910649839942958      -0.49333347660490035      -0.51756047004639272      -0.54172912043167565      -0.56578120990794012      -0.58965880133546389      -0.61330437787550152      -0.63666098157217066      -0.65967235058075824      -0.68228305472587925      -0.70443862904899346      -0.72608570503633796      -0.74717213919755832      -0.76764713870303047      -0.78746138375499009      -0.80656714642008842      -0.82491840562073548      -0.84247095801434124      -0.85918252449681209      -0.87501285206580826      -0.88992381080450067      -0.90387948575137722      -0.91684626343102094      -0.92879291284197962      -0.93969066070436746      -0.94951326078611986      -0.95823705714041640      -0.96584104110403302      -0.97230690191649360      -0.97761907083941635      -0.98176475867107149      -0.98473398656327937      -0.98651961006704880      -0.98711733635301135      -0.98652573455541992      -0.98474623922881921      -0.98178314689454149      -0.97764360569730357      -0.97233759818730570      -0.96587791727870043      -0.95828013543111012      -0.94956256714180176      -0.93974622482560610      -0.92885476819810175      -0.91691444728174742      -0.90395403916785444      -0.89000477869526540      -0.87510028320236344      -0.85927647154478237      -0.84257147756386763      -0.82502555822093360      -0.80668099661577464      -0.78758200012524937      -0.76777459390250913      -0.74730651000096637      -0.72622707238282536      -0.70458707809364118      -0.68243867488860832      -0.65983523560127133      -0.63683122956667226      -0.61348209139445653      -0.58984408742707961      -0.56597418018193113      -0.54192989112553647      -0.51776916209758739      -0.49355021572118374      -0.46933141513615917      -0.44517112339943027      -0.42112756287312703      -0.39725867496852268      -0.37362198054777906      -0.35027444135602481      -0.32727232278653806      -0.30467105833274322      -0.28252511603839731      -0.26088786727666985      -0.23981145816902208      -0.21934668395797968      -0.19954286663175808      -0.18044773609886816      -0.16210731520018162      -0.14456580882842690      -0.12786549743350895      -0.11204663515901928       -9.7147352861893105E-002  -8.3203566248539557E-002  -7.0248889346316651E-002  -5.8314553471652687E-002  -4.7429330666085109E-002  -3.7619450439144136E-002  -2.8908462342353586E-002  -2.1316971061152726E-002  -1.4862304623342083E-002  -9.5583317831887307E-003  -5.4153819791473747E-003  -2.4401157560196836E-003  -6.3537998063275289E-004  -1.4810446865873199E-032  -0.0000000000000000       -4.0173650822583986E-004  -2.0581211514293491E-003  -4.9392275645120465E-003  -9.0197690941600430E-003  -1.4277057765301420E-002  -2.0689709078443020E-002  -2.8236691691566389E-002  -3.6896792227223099E-002  -4.6647985227247633E-002  -5.7466510728470831E-002  -6.9326282523317184E-002  -8.2198741038568501E-002  -9.6052888565791680E-002 -0.11085536183224309      -0.12657051243927070      -0.14316049277630299      -0.16058534722150816      -0.17880310842335173      -0.19776989842637560      -0.21744003439986989      -0.23776613871484734      -0.25869925310228531      -0.28018895662057275      -0.30218348714332965      -0.32462986608237454      -0.34747402603560834      -0.37066094106094216      -0.39413475926009511      -0.41783893734497607      -0.44171637688023213      -0.46570956185066775      -0.48976069724397786      -0.51381184830107707      -0.53780508009915418      -0.56168259714453883      -0.58538688261760619      -0.60886083695504045      -0.63204791542034044      -0.65489226434268333      -0.67733885568553454      -0.69933361962841434      -0.72082357483992454      -0.74175695612923487      -0.76208333916078119      -0.78175376195070290      -0.80072084282566314      -0.81893889458634150      -0.83636403458032760      -0.85295429043186655      -0.86866970116653963      -0.88347241349268801      -0.89732677300097918      -0.91019941007107596      -0.92205932026966209      -0.93287793905254746      -0.94262921058766802      -0.95128965053422698      -0.95883840262602416      -0.96525728892460905      -0.97053085361836999      -0.97464640026390903      -0.97759402237945725      -0.97936662731843582      -0.97995995335970332      -0.97937257998246574      -0.97760593129370332      -0.97466427260126065      -0.97055470014474166      -0.96528712400442918      -0.95887424423038536      -0.95133152025319978      -0.94267713364175221      -0.93293194430887583      -0.92211944025894543      -0.91026568100726424      -0.89739923480363815      -0.88355110980918350      -0.86875467940177065      -0.85304560177263988      -0.83646173402960244      -0.81904304099448089      -0.80083149892674532      -0.78187099439930619      -0.76220721857406970      -0.74188755712686172      -0.72096097609168264      -0.69947790389927911      -0.67749010988674674      -0.65505057958494162      -0.63221338706577068      -0.60903356467839620      -0.58556697046332573      -0.56187015359062042      -0.53800021812299059      -0.51401468544601714      -0.48997135569199451      -0.46592816849447954      -0.44194306339963496      -0.41807384028886208      -0.39437802012340828      -0.37091270637673690      -0.34773444745623261      -0.32489910047718540      -0.30246169668861023      -0.28047630889920300      -0.25899592120479675      -0.23807230134279445      -0.21775587597445137      -0.19809560919833205      -0.17913888458920058      -0.16093139103975845      -0.14351701269108641      -0.12693772320490576      -0.11123348464241645       -9.6442151187986186E-002  -8.2599377949751029E-002  -6.9738535060337656E-002  -5.7890627234933864E-002  -4.7084217787718936E-002  -3.7345346270664909E-002  -2.8697393582149972E-002  -2.1160823302331568E-002  -1.4752858163168811E-002  -9.4873016402170236E-003  -5.3744593783419965E-003  -2.4210126109450243E-003  -6.2987694543209169E-004  -1.4702975388439004E-032  -0.0000000000000000       -4.0150001500444853E-004  -2.0439687942780289E-003  -4.8982776443105619E-003  -8.9397449686019880E-003  -1.4146155713000808E-002  -2.0496504793040608E-002  -2.7970075379498544E-002  -3.6545920211388860E-002  -4.6202250977618507E-002  -5.6915544061456193E-002  -6.8659967360896634E-002  -8.1407238742462196E-002  -9.5126661597869575E-002 -0.10978519674772255      -0.12534754210008650      -0.14177621772742141      -0.15903165618182463      -0.17707229784081341      -0.19585469104909531      -0.21533359682179298      -0.23546209784875882      -0.25619171154583892      -0.27747250687352892      -0.29925322464645909      -0.32148140104126416      -0.34410349400601342      -0.36706501226848215      -0.39031064662629616      -0.41378440321522486      -0.43742973841469862      -0.46118969509105801      -0.48500703982465682      -0.50882440080750402      -0.53258440607788282      -0.55622982174349633      -0.57970368988437937      -0.60294946578191411      -0.62591115415571696      -0.64853344407575531      -0.67076184222363278      -0.69254280418848069      -0.71382386347139470      -0.73455375789312916      -0.75468255310737831      -0.77416176290134697      -0.79294446602322655      -0.81098541922355150      -0.82824116626758193      -0.84467014263145468      -0.86023277564789025      -0.87489157984856414      -0.88861124728089713      -0.90135873257688170      -0.91310333257074949      -0.92381676027584625      -0.93347321303693964      -0.94204943470085900      -0.94952477164985982      -0.95588122256474861      -0.96110348179982474      -0.96517897626189630      -0.96809789570704929      -0.96985321637877719      -0.97044071793859410      -0.96985899363353167      -0.96810945369596535      -0.96519632194785399      -0.96112662563070894      -0.95591017848143234      -0.94955955709475948      -0.94209007062703531      -0.93351972392228433      -0.92386917413637382      -0.91316168097908845      -0.90142305067975548      -0.88868157382062352      -0.87496795718835962      -0.86031524979330054      -0.84475876326281507      -0.82833598676596765      -0.81108649670574351      -0.79305186137407802      -0.77427554081273675      -0.75480278211345464      -0.73468051041669091      -0.71395721586239991      -0.69268283677409925      -0.67090863935415057      -0.64868709417563319      -0.62607174977912816      -0.60311710366466431      -0.57987847100578271      -0.55641185138511695      -0.53277379388728674      -0.50902126086529031      -0.48521149071152897      -0.46140185996076855      -0.43764974506776916      -0.41401238417439146      -0.39054673922030297      -0.36730935870900261      -0.34435624147978977      -0.32174270179267783      -0.29952323607411663      -0.27775139162181761      -0.25647963760459908      -0.23575923865404011      -0.21564013135962226      -0.19617080396513675      -0.17739817954889944      -0.15936750298154606      -0.14212223191993459      -0.12570393211162287      -0.11015217725427282       -9.5504453654549251E-002  -8.1796069917400627E-002  -6.9060071878997001E-002  -5.7327162948659027E-002  -4.6625628889721230E-002  -3.6981256524335163E-002  -2.8417201573731371E-002  -2.0953736496092987E-002  -1.4607935500447256E-002  -9.3935005366284369E-003  -5.3206842992473743E-003  -2.3961667786597625E-003  -6.2291774170097317E-004  -1.4560083155465514E-032  -0.0000000000000000       -3.9995549914127694E-004  -2.0243427373638750E-003  -4.8448558729462989E-003  -8.8374459345464170E-003  -1.3980401903468456E-002  -2.0253133487836403E-002  -2.7635278512060730E-002  -3.6106200981793721E-002  -4.5644400181385603E-002  -5.6226645039234642E-002  -6.7827419745656495E-002  -8.0418787762837715E-002  -9.3970427554279479E-002 -0.10844970365103435      -0.12382174533510965      -0.14004953067497658      -0.15709397573976500      -0.17491402877532075      -0.19346676912720484      -0.21270751065802421      -0.23258990942486271      -0.25306607534492209      -0.27408668758731253      -0.29560111341298501      -0.31755753017049693      -0.33990305016352512      -0.36258384807742372      -0.38554529067203047      -0.40873206840939919      -0.43208832872545511      -0.45555781059228340      -0.47908398007867115      -0.50261016656041413      -0.52607969925737108      -0.54943604377978850      -0.57262293833489875      -0.59558452928352201      -0.61826550571105188      -0.64061123268843334      -0.66256788290917046      -0.68408256637498444      -0.70510345782506900      -0.72557992160372153      -0.74546263365269227      -0.76470370035602142      -0.78325677392333581      -0.80107716406512397      -0.81812194566017582      -0.83435006217898455      -0.84972242460365743      -0.86420200560322002      -0.87775392874971903      -0.89034555254320147      -0.90194654906030214      -0.91252897702287949      -0.92206734912168287      -0.93053869342225581      -0.93792260871717326      -0.94420131367915328      -0.94935968970585671      -0.95338531734912912      -0.95626850623881032      -0.95800231843706285      -0.95858258515437489      -0.95800791680181840      -0.95627970634099346      -0.95340212593464158      -0.94938211690003627      -0.94422937299135445      -0.93795631704872040      -0.93057807107856938      -0.92211241982164838      -0.91257976791606610      -0.90200309074056861      -0.89040787906946040      -0.87782207766553111      -0.86427601795814990      -0.84980234498050389      -0.83443593871874988      -0.81821383009168047      -0.80117511173596534      -0.78336084383380755      -0.76481395519309736      -0.74557913983139934      -0.72570274930113055      -0.70523268102958647      -0.68421826292465893      -0.66271013454326966      -0.64076012509378100      -0.61842112857466147      -0.59574697634725537      -0.57279230745040066      -0.54961243696879336      -0.52626322277274074      -0.50280093094948275      -0.47928210025098622      -0.45576340588808589      -0.43230152298723268      -0.40895299005836178      -0.38577407278172687      -0.36282062845930024      -0.34014797144356229      -0.31781073988147962      -0.29586276407784579      -0.27435693681558249      -0.25334508592406069      -0.23287784942054454      -0.21300455351477737      -0.19377309377204385      -0.17522981972736917      -0.15741942321910052      -0.14038483071939650      -0.12416709991659272      -0.10880532079833091       -9.4336521477981605E-002  -8.0795578984039620E-002  -6.8215135237035401E-002  -5.6625518363009934E-002  -4.6054668418480389E-002  -3.6528057333601892E-002  -2.8068559678048374E-002  -2.0696207250670895E-002  -1.4427882921662999E-002  -9.2771511990860749E-003  -5.2541829271327833E-003  -2.3656350955813940E-003  -6.1451714213032202E-004  -1.4382114406857842E-032  -0.0000000000000000       -3.9711701207877006E-004  -1.9993068349887962E-003  -4.7791110733740967E-003  -8.7131404108871848E-003  -1.3780218458877197E-002  -1.9960204567864875E-002  -2.7233130804670158E-002  -3.5578717006089874E-002  -4.4975799872369882E-002  -5.5401496382308249E-002  -6.6830668449428282E-002  -7.9235792449959513E-002  -9.2586994989435345E-002 -0.10685212295272199      -0.12199682102215302      -0.13798461447373503      -0.15477699706796016      -0.17233352383888745      -0.19061190854858925      -0.20956812558141635      -0.22915651602578460      -0.24932989768869973      -0.27003967878613694      -0.29123597501851811      -0.31286772977114108      -0.33488283712830363      -0.35722826742254116      -0.37985019500198308      -0.40269412792423182      -0.42570503924196718      -0.44882749959139295      -0.47200581073815778      -0.49518413977659359      -0.51830665365279693      -0.54131765368467399      -0.56416170976050151      -0.58678379389007373      -0.60912941278428501      -0.63114473915008484      -0.65277674137677488      -0.67397331130629268      -0.69468338978192057      -0.71485708966281125      -0.73444581602075953      -0.75340238321994590      -0.77168112860375160      -0.78923802250969644      -0.80603077435103521      -0.82201893451140295      -0.83716399179615175      -0.85142946622593119      -0.86478099692082155      -0.87718642489604082      -0.88861587053787794      -0.89904180559825986      -0.90843911951858658      -0.91678517993316144      -0.92405988719661669      -0.93024572281654683      -0.93532779166132851      -0.93929385784986230      -0.94213437423836077      -0.94384250542121895      -0.94441414420952219      -0.94384792152442143      -0.94214520970657534      -0.93931011921082030      -0.93534948870958179      -0.93027286862191438      -0.92409249811095706      -0.91682327559919041      -0.90848272288471266      -0.89909094292871439      -0.88867057143190242      -0.87724672230294243      -0.86484692716144473      -0.85150106901437372      -0.83724131026356075      -0.82210201523071813      -0.80611966736768936      -0.78933278136925078      -0.77178181038546445      -0.75350904857087586      -0.73455852919144526      -0.71497591854855935      -0.69480840595987814      -0.67410459008222823      -0.65291436182729634      -0.63128878417355916      -0.60927996914736704      -0.58694095228227616      -0.56432556484872232      -0.54148830416832783      -0.51848420232613124      -0.49536869358755453      -0.47219748085583413      -0.44902640146997280      -0.42591129269316430      -0.40290785718658145      -0.38007152881924594      -0.35745733911627031      -0.33511978468437498      -0.31311269591671714      -0.29148910731303501      -0.27030112970589670      -0.24959982472287745      -0.22943508176777946      -0.20985549782920254      -0.19090826040413558      -0.17263903381372805      -0.15509184918972693      -0.13830899839769889      -0.12233093214487570      -0.10719616253045919       -9.2941170258646510E-002  -7.9600316752543102E-002  -6.7205761368648281E-002  -5.5787383876694803E-002  -4.5372711303641275E-002  -3.5986839286805329E-002  -2.7652305949691459E-002  -2.0388853499492328E-002  -1.4213131162055973E-002  -9.1385305099386579E-003  -5.1751119633816614E-003  -2.3294879854214362E-003  -6.0469332694684536E-004  -1.4169497884919610E-032  -0.0000000000000000       -3.9300189148491987E-004  -1.9689382390469827E-003  -4.7012220629198218E-003  -8.5671501504877446E-003  -1.3546110756079853E-002  -1.9618447119322421E-002  -2.6764624497141763E-002  -3.4964762432652334E-002  -4.4198084112610482E-002  -5.4442109251230816E-002  -6.5672138003116207E-002  -7.7861125985675281E-002  -9.0979719934888223E-002 -0.10499632656926607      -0.11987718875852749      -0.13558646687504594      -0.15208632515752368      -0.16933702288021393      -0.18729701011451355      -0.20592302784505001      -0.22517021220471448      -0.24499220257814450      -0.26534125330148506      -0.28616834871276609      -0.30742332124629473      -0.32905497231343450      -0.35101119566002897      -0.37323910291394213      -0.39568515101166490      -0.41829527120969601      -0.44101499935166066      -0.46378960709786876      -0.48656423378269825      -0.50928401859612271      -0.53189423276077041      -0.55434041139551882      -0.57656848473743116      -0.59852490841549910      -0.62015679245769073      -0.64141202871772285      -0.66223941642536943      -0.68258878554046465      -0.70241111763251485      -0.72165866398147016      -0.74028506061772403      -0.75824544003076977      -0.77549653926608242      -0.79199680416417895      -0.80770648947202295      -0.82258775461000178      -0.83660475483314189      -0.84972372760387038      -0.86191307392711414      -0.87314343449120602      -0.88338776040098488      -0.89262137835009958      -0.90082205006755256      -0.90797002590100173      -0.91404809239892215      -0.91904161378822313      -0.92293856724042778      -0.92572957183689397      -0.92740791118053645      -0.92796954957562572      -0.92741314175894285      -0.92574003614518674      -0.92295427158073584      -0.91906256762133576      -0.91407430834589709      -0.90800151975347820      -0.90085884079684975      -0.89266348811683216      -0.88343521457100538      -0.87319626164877817      -0.86197130589352233      -0.84978739945581949      -0.83667390492450300      -0.82266242459326921      -0.80778672432692322      -0.79208265222008500      -0.77558805223511640      -0.75834267303674574      -0.74038807223052716      -0.72176751625129409      -0.70252587612750717      -0.68270951938729640      -0.66236619834917465      -0.64154493508826649      -0.62029590333096951      -0.59867030758851292      -0.57672025979225783      -0.55449865375563001      -0.53205903774648622      -0.50945548547821096      -0.48674246584807590      -0.46397471170543814      -0.44120708800255248      -0.41849445961024190      -0.39589155914609708      -0.37345285511394566      -0.35123242068314642      -0.32928380341622498      -0.30765989626863421      -0.28641281015825792      -0.26559374842516092      -0.24525288347298244      -0.22543923589575499      -0.20620055638144927      -0.18758321066955269      -0.16963206785017770      -0.15239039226651557      -0.13589973928177923      -0.12019985516664139      -0.10532858134074313       -9.1321763207648871E-002  -7.8213163793954044E-002  -6.6034382408320241E-002  -5.4814778471549086E-002  -4.4581399653954974E-002  -3.5358904804215011E-002  -2.7169441126130046E-002  -2.0032413017550321E-002  -1.3964194373782447E-002  -8.9779688449284009E-003  -5.0836582527486913E-003  -2.2878092927799058E-003  -5.9346784280915805E-004  -1.3922745801475171E-032  -0.0000000000000000       -3.8763071778779331E-004  -1.9333272036255616E-003  -4.6113972130146482E-003  -8.3998494544488475E-003  -1.3278666198423812E-002  -1.9228708143543848E-002  -2.6230911954278999E-002  -3.4265839963566844E-002  -4.3313150049891891E-002  -5.3350818391298092E-002  -6.4354642850926194E-002  -7.6298123455489336E-002  -8.9152497807867936E-002 -0.10288680859186168      -0.11746797820738147      -0.13286088848487221      -0.14902846530829267      -0.16593176795228859      -0.18353008291045406      -0.20178102200215275      -0.22064062450505789      -0.24006346307964796      -0.26000275323034500      -0.28041046602575248      -0.30123744382719170      -0.32243351872963988      -0.34394763343691859      -0.36572796428159804      -0.38772204608893718      -0.40987689858415072      -0.43213915404656233      -0.45445518588651540      -0.47677123785783010      -0.49903355357085116      -0.52118850601407185      -0.54318272675782253      -0.56496323453803821      -0.58647756290791042      -0.60767388664166544      -0.62850114660637257      -0.64890917277147953      -0.66884880509274403      -0.68827201194839827      -0.70713200586616876      -0.72538335624821004      -0.74298209882784039      -0.75988584159457062      -0.77605386692682954      -0.79144722970042269      -0.80602885111049583      -0.81976360801799075      -0.83261841756099542      -0.84456231687381167      -0.85556653767867674      -0.86560457560386705      -0.87465225404032410      -0.88268778239370449      -0.88969180858466834      -0.89564746567943043      -0.90054041252755601      -0.90435886831656931      -0.90709364096294642      -0.90873814925578145      -0.90928843872357579      -0.90874319115959667      -0.90710372780669291      -0.90437400617763453      -0.90056061052303360      -0.89567273597676511      -0.88972216640559476      -0.88272324602410335      -0.87469284484272647      -0.86565031802842352      -0.85561745927890021      -0.84461844832297805      -0.83267979267082948      -0.81983026375789070      -0.80610082763252711      -0.79152457035914781      -0.77613661831071079      -0.75997405354898229      -0.74307582448911447      -0.72548265207245932      -0.70723693166575030      -0.68838263092716900      -0.66896518388271098      -0.64903138147558503      -0.62862925883715948      -0.60780797957158095      -0.58661771730689838      -0.56510953483176074      -0.54333526107133401      -0.52134736622796307      -0.49919883537769627      -0.47694304081603661      -0.45463361348470455      -0.43232431376200242      -0.41006890195084000      -0.38792100876206387      -0.36593400610925186      -0.34416087853046007      -0.32265409554036306      -0.30146548522231731      -0.28064610936868795      -0.26024614046376804      -0.24031474081125609      -0.22089994409455099      -0.20204853965469546      -0.18380595976839226      -0.16621617019325022      -0.14932156424605275      -0.13316286067079286      -0.11777900553841099      -0.10320707841935781       -8.9482203050282177E-002  -7.6637462714932575E-002  -6.4703820539301099E-002  -5.3710044856121880E-002  -4.3682638806130727E-002  -3.4645765009463751E-002  -2.6621126220633520E-002  -1.9627741650915236E-002  -1.3681668892636887E-002  -8.7958492825701770E-003  -4.9800383372388566E-003  -2.2406960848037625E-003  -5.8086555114261729E-004  -1.3642452603906477E-032  -0.0000000000000000       -3.8102725320268726E-004  -1.8925768596445313E-003  -4.5098739358663967E-003  -8.2116642598303140E-003  -1.2978552790103367E-002  -1.8791950506001576E-002  -2.5633302880381879E-002  -3.3483657225391553E-002  -4.2323153337800082E-002  -5.2130276503297095E-002  -6.2881380561143424E-002  -7.4550573807447104E-002  -8.7109754021904323E-002 -0.10052867445275969      -0.11477501673665488      -0.12981446878305442      -0.14561080745663343      -0.16212598585867702      -0.17932022501007802      -0.19715210969554117      -0.21557868825994345      -0.23455557609972771      -0.25403706260521408      -0.27397622130271088      -0.29432502291932700      -0.31503445110759670      -0.33605462054689578      -0.35733489713752076      -0.37882401999851639      -0.40047022497638857      -0.42222136936178734      -0.44402505752565491      -0.46582876715320432      -0.48757997579474932      -0.50922628740707943      -0.53071555859457720      -0.55199602424199978      -0.57301642222945548      -0.59372611694717137      -0.61407522128476000      -0.63401471683307897      -0.65349657197951505      -0.67247385763566081      -0.69090086030166686      -0.70873319220681230      -0.72592789825110793      -0.74244355950042107      -0.75824039297787149      -0.77328034750906616      -0.78752719540862492      -0.80094661975386261      -0.81350629707590449      -0.82517597522919317      -0.83592754628596455      -0.84573511425353831      -0.85457505747094054      -0.86242608551851230      -0.86926929052020363      -0.87508819269493654      -0.87986878006823654      -0.88359954223364412      -0.88627149808441574      -0.88787821746048090      -0.88841583663925361      -0.88788306765164848      -0.88628120138922439      -0.88361410449564204      -0.87988821006045814      -0.87511250212052671      -0.86929849402218307      -0.86246020068875306      -0.85461410485825662      -0.84577911737917122      -0.83597653165557095      -0.82522997234989071      -0.81356533847315349      -0.80101074099248049      -0.78759643511239796      -0.77335474738587373      -0.75831999784269866      -0.74252841730527241      -0.72601806010995829      -0.70882871243077716      -0.69100179642830972      -0.67258027046457869      -0.65360852561061500      -0.63413227870246891      -0.61419846220816388      -0.59385511115863410      -0.57315124743227641      -0.55213676164820025      -0.53086229298009613      -0.50937910715904389      -0.48773897296574953      -0.46599403751746343      -0.44419670063552991      -0.42239948860928755      -0.40065492765324806      -0.37901541736319844      -0.35753310448009928      -0.33625975726079693      -0.31524664075881037      -0.29454439332330945      -0.27420290459992053      -0.25427119534140763      -0.23479729930717222      -0.21582814754449905      -0.19740945532121842      -0.17958561199281001      -0.16239957405764713      -0.14589276167085413      -0.13010495885162010      -0.11507421763957659      -0.10083676641755047       -8.7426922631736043E-002  -7.4877010112683981E-002  -6.3217281201706887E-002  -5.2475843827523024E-002  -4.2678592742565469E-002  -3.3849136093352501E-002  -2.6008679733491379E-002  -1.9175811259598038E-002  -1.3366231807197503E-002  -8.5926066859763825E-003  -4.8644979390684981E-003  -2.1882584205785462E-003  -5.6691457260583825E-004  -1.3329293543077247E-032  -0.0000000000000000       -3.7321838721415687E-004  -1.8468029559273861E-003  -4.3969181031868251E-003  -8.0030711015905819E-003  -1.2646517516159590E-002  -1.8309250606270835E-002  -2.4973261153261643E-002  -3.2620122647431624E-002  -4.1230502933844199E-002  -5.0783447842175811E-002  -6.1255924117560867E-002  -7.2622710717015843E-002  -8.4856433318676525E-002  -9.7927628620860144E-002 -0.11180481537376717      -0.12645457024608922      -0.14184160836356396      -0.15792886833462005      -0.17467760155094392      -0.19204746555646104      -0.20999662125377924      -0.22848183371475564      -0.24745857635727472      -0.26688113822799769      -0.28670273414300468      -0.30687561741225944      -0.32735119488302750      -0.34808014401999599      -0.36901253174273724      -0.39009793473486143      -0.41128556093254559      -0.43252437190002080      -0.45376320580369733      -0.47495090067343065      -0.49603641767462686      -0.51696896407638160      -0.53769811562677905      -0.55817393804594417      -0.57834710732858774      -0.59816902858681531      -0.61759195312767645      -0.63656909349592294      -0.65505473620075416      -0.67300435185266261      -0.69037470244969001      -0.70712394555223046      -0.72321173509240189      -0.73859931858213534      -0.75324963048218518      -0.76712738149925919      -0.78019914361671239      -0.79243343062694649      -0.80380077399768290      -0.81427379386768850      -0.82382726501756709      -0.83243817764383765      -0.84008579280144713      -0.84675169236796710      -0.85241982342528999      -0.85707653693488350      -0.86071062062607817      -0.86331332601417221      -0.86487838947924101      -0.86540204736291459      -0.86488304503713886      -0.86332263993377689      -0.86072459851845251      -0.85709518721925992      -0.85244315733605458      -0.84677972396090084      -0.84011853896099153      -0.83247565809601842      -0.82386950233841172      -0.81432081349964558      -0.80385260426366345      -0.79249010274750220      -0.78026069172914880      -0.76719384267761370      -0.75332104476046169      -0.73867572897769707      -0.72329318763136119      -0.70721048929949570      -0.69046638953529715      -0.67310123750552231      -0.65515687878171991      -0.63667655453120342      -0.61770479734804473      -0.59828732396524231      -0.57847092512248777      -0.55830335283747012      -0.53783320537150558      -0.51710981014653223      -0.49618310491106155      -0.47510351743499546      -0.45392184402084101      -0.43268912713102164      -0.41145653241905966      -0.39027522546419247      -0.36919624850794452      -0.34827039748554595      -0.32754809964991960      -0.30707929208914686      -0.28691330141547089      -0.26709872493427894      -0.24768331356290871      -0.22871385679379955      -0.21023606996737648      -0.19229448414045172      -0.17493233879934214      -0.15819147769214306      -0.14211224801601563      -0.12673340321654986      -0.11209200962112879       -9.8223357140065221E-002  -8.5160874245369569E-002  -7.2936047435258611E-002  -6.1578345375704238E-002  -5.1115147869229820E-002  -4.1571678884252387E-002  -3.2970935185850508E-002  -2.5333574480586086E-002  -1.8677707382691908E-002  -1.3018639332679407E-002  -8.3687266604470477E-003  -4.7373113729184246E-003  -2.1306190892740880E-003  -5.5164621983749287E-004  -1.2984023046594525E-032  -0.0000000000000000       -3.6423405463654297E-004  -1.7961335728046064E-003  -4.2728233929363313E-003  -7.7745959542711487E-003  -1.2283384530698447E-002  -1.7781795774055545E-002  -2.4252401288700730E-002  -3.1677340851886775E-002  -4.0037855288424129E-002  -4.9313601069102979E-002  -5.9482213302011533E-002  -7.0519202381039717E-002  -8.2397987848905299E-002  -9.5089960852713457E-002 -0.10856455311543832      -0.12278931060209571      -0.13772997172371704      -0.15335054989472366      -0.16961342024506995      -0.18647941028304843      -0.20390789427758552      -0.22185689115224960      -0.24028316563296673      -0.25914233242611895      -0.27838896316005063      -0.29797669584386122      -0.31785834657192974      -0.33798602320881194      -0.35831124078321902      -0.37878503830227472      -0.39935809672264311      -0.41998085777428884      -0.44060364336493868      -0.46117677527472900      -0.48165069484523038      -0.50197608238402691      -0.52210397599440905      -0.54198588953786664      -0.56157392945545292      -0.58082091015788972      -0.59968046771082761      -0.61810717154124561      -0.63605663389224720      -0.65348561676955352      -0.67035213611415090      -0.68661556295417370      -0.70223672129570613      -0.71717798250775400      -0.73140335598103623      -0.74487857584512840      -0.75757118351963570      -0.76945060592417569      -0.78048822913401483      -0.79065746732347342      -0.79993382682020309      -0.80829496511850096      -0.81572074471144385      -0.82219328161029326      -0.82769698843378237      -0.83221861196580749      -0.83574726508882224      -0.83827445301726389      -0.83979409376594683      -0.84030253280904865      -0.83979855188574748      -0.83828337194198288      -0.83576065019132129      -0.83223647130812650      -0.82771933277445453      -0.82222012440823511      -0.81575210213594906      -0.80833085605787369      -0.79997427289408019      -0.79070249289520111      -0.78053786132477487      -0.76950487463122308      -0.75763012143174313      -0.74494221846473185      -0.73147174164388773      -0.71725115240661586      -0.70231471950586566      -0.68669843645854356      -0.67043993483247011      -0.65357839358907044      -0.63615444469743077      -0.61821007525042715      -0.59978852630886703      -0.58093418873571334      -0.56169249624711992      -0.54210981596411700      -0.52223333670385308      -0.50211095529878447      -0.48179116120740234      -0.46132291969618933      -0.44075555387775878      -0.42013862588324391      -0.39952181746160653      -0.37895481029075562      -0.35848716628487487      -0.33816820819532184      -0.31804690078416753      -0.29817173286013865      -0.27859060046332068      -0.25935069147479400      -0.24049837193550883      -0.22207907434000762      -0.20413718818626808      -0.18671595302975275      -0.16985735431542442      -0.15360202222440750      -0.13798913379100430      -0.12305631851630322      -0.10883956771206545       -9.5373147790278043E-002  -8.2689517708746829E-002  -7.0819250769850711E-002  -5.9790960963586763E-002  -4.9631233995295551E-002  -4.0364562272160322E-002  -3.2013275745381153E-002  -2.4597434050404259E-002  -1.8134626628788137E-002  -1.2639724994502485E-002  -8.1247443884441065E-003  -4.5987808891727227E-003  -2.0679133182231481E-003  -5.3509492300590636E-004  -1.2607472901326450E-032  -0.0000000000000000       -3.5410716962200838E-004  -1.7407088019854697E-003  -4.1379105725821447E-003  -7.5268129516810386E-003  -1.1890053161015613E-002  -1.7210881397434419E-002  -2.3472484538549585E-002  -3.0657607577062328E-002  -3.8748107933487867E-002  -4.7724301367759049E-002  -5.7564545195876310E-002  -6.8245140263834936E-002  -7.9740364030886177E-002  -9.2022531032934715E-002 -0.10506205962546471      -0.11882754327206753      -0.13328582622465079      -0.14840208341536912      -0.16413990437303910      -0.18046138095188780      -0.19732719867977264      -0.21469673147811122      -0.23252813955788806      -0.25077847022545008      -0.26940376137927280      -0.28835914743039326      -0.30759896740448156      -0.32707687495843391      -0.34674595004337527      -0.36655881195982509      -0.38646773350786412      -0.40642475598626671      -0.42638180473798309      -0.44629080498112722      -0.46610379763684029      -0.48577305488010447      -0.50525119513106798      -0.52449129721253440      -0.54344701340155721      -0.56207268109180109      -0.58032343281194509      -0.59815530432614572      -0.61552534055645947      -0.63239169907540682      -0.64871375091796590      -0.66445217847018623      -0.67956907019539603      -0.69402801197784547      -0.70779417485440055      -0.72083439892757339      -0.73311727326217280      -0.74461321155919946      -0.75529452344415249      -0.76513548117992147      -0.77411238165336294      -0.78220360348736095      -0.78938965913157289      -0.79565324181860797      -0.80097926726055235      -0.80535490999615078      -0.80876963429205662      -0.81121521952966813      -0.81268578001502467      -0.81317777916061751      -0.81269003801109152      -0.81122373808722359      -0.80878241854157917      -0.80537196763927765      -0.80100060857139366      -0.79567887965263151      -0.78941960893237939      -0.78223788329516719      -0.77415101211733184      -0.76517848556910706      -0.75534192766351838      -0.74466504416243373      -0.73317356547207224      -0.72089518465205127      -0.70785949070848364      -0.69409789730564864      -0.67964356709323881      -0.66453133181159818      -0.64879760838291356      -0.63248031117542158      -0.61561876066922039      -0.59825358872354761      -0.58042664069757732      -0.56218087463335875      -0.54356025777157668      -0.52460966062527781      -0.50537474888315748      -0.48590187339677271      -0.46623795851306138      -0.44643038903053911      -0.42652689604076122      -0.40657544193983175      -0.38662410488038979      -0.36672096294263978      -0.34691397831127835      -0.32725088172413486      -0.30777905748422607      -0.28854542930301885      -0.26959634725433779      -0.25097747610968391      -0.23273368532417349      -0.21490894094056451      -0.19754619966443832      -0.18068730537800864      -0.16437288832755637      -0.14864226724043328      -0.13353335459715138      -0.11908256529427975      -0.10532472891286537       -9.2293005807908127E-002  -8.0018807217172902E-002  -6.8531719585057480E-002  -5.7859433282943004E-002  -4.8027675862626185E-002  -3.9060149155192563E-002  -3.0978462470053442E-002  -2.3802028900354020E-002  -1.7547873798273821E-002  -1.2230397625784031E-002  -7.8612433450314136E-003  -4.4492359506282169E-003  -2.0002884495526245E-003  -5.1729815329427378E-004  -1.2200550249554875E-032  -0.0000000000000000       -3.4287352872329241E-004  -1.6806804013025020E-003  -3.9925267131314147E-003  -7.2603429932457386E-003  -1.1467495727851511E-002  -1.6597907790602599E-002  -2.2635414638773204E-002  -2.9563404132624205E-002  -3.7364392495172614E-002  -4.6019401845701205E-002  -5.5507563819954579E-002  -6.5806026822586350E-002  -7.6889988217158131E-002  -8.8732752642271942E-002 -0.10130579636691180      -0.11457883603282625      -0.12851990162372298      -0.14309541350423993      -0.15827026332980990      -0.17400789864786326      -0.19027041096381520      -0.20701862709165009      -0.22421220353291751      -0.24180972368890030      -0.25976879764787514      -0.27804616432350371      -0.29659779568875533      -0.31537900285489406      -0.33434454374930961      -0.35344873211570810      -0.37264554759481272      -0.39188874659989587      -0.41113197373803589      -0.43032887349347937      -0.44943320191620628      -0.46839893803892646      -0.48718039475576019      -0.50573232890123310      -0.52401005024977076      -0.54196952919571728      -0.55956750283049361      -0.57676157917729376      -0.59351033932785080      -0.60977343723359068      -0.62551169691097475      -0.64068720682894909      -0.65526341125122645      -0.66920519830801117      -0.68247898459405121      -0.69505279608119586      -0.70689634515151545      -0.71798110357560141      -0.72828037124058653      -0.73776934048330811      -0.74642515586094338      -0.75422696921479815      -0.76115598990558575      -0.76719553008301689      -0.77233104489839755      -0.77655016754487183      -0.77984273905973611      -0.78220083279892239      -0.78361877354049925      -0.78409315116030509      -0.78362282884863677      -0.78220894585760725      -0.77985491475620516      -0.77656641321319575      -0.77235137032447143      -0.76721994751024791      -0.76118451404158782      -0.75425961724202506      -0.74646194744488281      -0.73781029778642448      -0.72832551893334663      -0.71803046885401645      -0.70694995775073721      -0.69511068829568545      -0.68254119129617263      -0.66927175696834684      -0.65533436196204065      -0.64076259232917954      -0.62559156260901383      -0.60985783123853565      -0.59359931247448805      -0.57685518506048339      -0.55966579783442205      -0.54207257253006846      -0.52411790398398628      -0.50584505800146529      -0.48729806712729529      -0.46852162456187063      -0.44956097649322468      -0.43046181309059051      -0.41127015843328235      -0.39203225963109034      -0.37279447540764477      -0.35360316442003126      -0.33450457356841035      -0.31554472658547267      -0.29676931315588073      -0.27822357884361504      -0.25995221608812003      -0.24199925653415319      -0.22440796495082493      -0.20722073500102695      -0.19047898710750355      -0.17422306866348028      -0.15849215682898102      -0.14332416414602558      -0.12875564719986826      -0.11482171854717864      -0.10155596212309359       -8.8990352330413983E-002  -7.7155177006104234E-002  -6.6078964451978653E-002  -5.5788414702531312E-002  -4.6308335168249767E-002  -3.7661579992111588E-002  -2.9868985755042494E-002  -2.2949272094928655E-002  -1.6918858746141359E-002  -1.1791639182830736E-002  -7.5788538972834428E-003  -4.2890324422578266E-003  -1.9279035899579682E-003  -4.9829632736614208E-004  -1.1764235403590135E-032  -0.0000000000000000       -3.3057172773156429E-004  -1.6162114175881138E-003  -3.8370443427805760E-003  -6.9758522346288765E-003  -1.1016755191636262E-002  -1.5944376809085024E-002  -2.1743233209945027E-002  -2.8397391415067495E-002  -3.5890067136279222E-002  -4.4203034244040075E-002  -5.3316248936060635E-002  -6.3207762244646803E-002  -7.3853751205838328E-002  -8.5228574888455949E-002  -9.7304836211078577E-002 -0.11005344796218829      -0.12344370289413591      -0.13744334771414460      -0.15201866080388027      -0.16713453346899407      -0.18275455454226533      -0.19884109810867456      -0.21535541417077195      -0.23225772201153747      -0.24950730604690746      -0.26706261392600267      -0.28488135664742847      -0.30292061045339369      -0.32113692024734558      -0.33948640429568055      -0.35792485995512213      -0.37640787017326161      -0.39489091050457553      -0.41332945638654817      -0.43167909041482461      -0.44989560935784445      -0.46793513066137776      -0.48575419817087750      -0.50330988683757227      -0.52055990613273972      -0.53746270194411905      -0.55397755669067517      -0.57006468742379213      -0.58568534167882980      -0.60080189083970914      -0.61537792080031828      -0.62937831969575431      -0.64276936249894323      -0.65551879227501508      -0.66759589789634721      -0.67897158804081759      -0.68961846127468307      -0.69951087207947049      -0.70862499263599732      -0.71693887023371472      -0.72443248016719797      -0.73108777397658442      -0.73688872294008279      -0.74182135668750715      -0.74587379686692812      -0.74903628576032921      -0.75130120979968096      -0.75266311790944085      -0.75311873464475798      -0.75266696808622258      -0.75130891247267595      -0.74904784556934390      -0.74588922077495834      -0.74184065398547128      -0.73691190525172956      -0.73111485526658493      -0.72446347674777434      -0.71697380077650097      -0.70866387818120580      -0.69955373605105375      -0.68966532949156478      -0.67902248873521143      -0.66765086172878019      -0.65557785235334876      -0.64283255439935572      -0.62944568148231250      -0.61544949304907526      -0.60087771666356904      -0.58576546675178687      -0.57014916001110172      -0.55406642767465086      -0.53755602485773768      -0.52065773719032404      -0.50341228496799517      -0.48586122505636353      -0.46804685076965091      -0.45001208998591108      -0.43180040172533429      -0.41345567145377171      -0.39502210535533816      -0.37654412383397040      -0.35806625450109347      -0.33963302489642994      -0.32128885522226691      -0.30307795132246035      -0.28504419818688870      -0.26723105422517984      -0.24968144656846267      -0.23243766765060056      -0.21554127332030812      -0.19903298272315459      -0.18295258020588911      -0.16733881946505200      -0.15222933018606460      -0.13766052738272411      -0.12366752366939379      -0.11028404466532161       -9.7542347745372959E-002  -8.5473144321856390E-002  -7.4105525857500396E-002  -6.3466893774481364E-002  -5.3582893440396281E-002  -4.4477352351308799E-002  -3.6172221894453356E-002  -2.8687515695235092E-002  -2.2041214705006272E-002  -1.6249092989977270E-002  -1.1324502385193273E-002  -7.2782517902707164E-003  -4.1185518190222006E-003  -1.8509292292977699E-003  -4.7813272089250778E-004  -1.1299579484112824E-032  -0.0000000000000000       -3.1724305494018742E-004  -1.5474757851238726E-003  -3.6718605365240417E-003  -6.6740504713068338E-003  -1.0538942627198730E-002  -1.5251888218666953E-002  -2.0798114829064254E-002  -2.7162403483109446E-002  -3.4328708459305697E-002  -4.2279598971840512E-002  -5.0995904043216432E-002  -6.0456630223616740E-002  -7.0638991630202722E-002  -8.1518463551885773E-002  -9.3068841571664729E-002 -0.10526230471716638      -0.11806948250069332      -0.13145952568978270      -0.14540018064127144      -0.15985786702199226      -0.17479775871571723      -0.19018386774322427      -0.20597913097056980      -0.22214549941423767      -0.23864402991696090      -0.25543497897919387      -0.27247789851853860      -0.28973173332522345      -0.30715491997976557      -0.32470548699825275      -0.34234115595319442      -0.36001944334181263      -0.37769776294161489      -0.39533352841784131      -0.41288425592587913      -0.43030766647357804      -0.44756178778053218      -0.46460505540865210      -0.48139641289919921      -0.49789541069658233      -0.51406230359918592      -0.52985814652185026      -0.54524488832679407      -0.56018546349701970      -0.57464388144531120      -0.58858531322041707      -0.60197617542536230      -0.61478421112851889      -0.62697856758084769      -0.63852987055186206      -0.64941029509796788      -0.65959363260674642      -0.66905535393786519      -0.67777266852351103      -0.68572457928188801      -0.69289193320034381      -0.69925746748906803      -0.70480585116828709      -0.70952372201113456      -0.71339971873582664      -0.71642450838332972      -0.71859080880329151      -0.71989340620298081      -0.72032916771189204      -0.71989704892981254      -0.71859809645066930      -0.71643544534156256      -0.71341431159275670      -0.70954197955697640      -0.70482778440079352      -0.69928308961964014      -0.69292125966324147      -0.68575762774182991      -0.67780945888839084      -0.66909590836785793      -0.65963797553123638      -0.64945845322684992      -0.63858187289408741      -0.62703444546057585      -0.61484399820424940      -0.60203990771110427      -0.58865302910587236      -0.57471562171985280      -0.56026127137471349      -0.54532480947068873      -0.52994222907436850      -0.51415059820800457      -0.49798797054675492      -0.48149329374650240      -0.46470631560920589      -0.44766748833052650      -0.43041787104235674      -0.41299903089733869      -0.39545294292752287      -0.37782188892057467      -0.36014835555924019      -0.34247493206008250      -0.32484420757731725      -0.30729866859077815      -0.28988059655654880      -0.27263196604022177      -0.25559434359566713      -0.23880878762341029      -0.22231574945501839      -0.20615497589719145      -0.19036541347868807      -0.17498511461591432      -0.16005114594351044      -0.14559949900818661      -0.13166500356342442      -0.11828124365369949      -0.10548047670688467       -9.3293555815788631E-002  -8.1749855410695765E-002  -7.0877200485050099E-002  -6.0701799562983660E-002  -5.1248181552531760E-002  -4.2539136624875344E-002  -3.4595660518945463E-002  -2.7436895661410363E-002  -2.1080040869619846E-002  -1.5540186076006841E-002  -1.0830108183444240E-002  -6.9601565245105282E-003  -3.9382001902860345E-003  -1.7695468346833020E-003  -4.5685335695000526E-004  -1.0807701887932011E-032  -0.0000000000000000       -3.0293139137640670E-004  -1.4746578953114381E-003  -3.4973959483516194E-003  -6.3556894154382405E-003  -1.0035234534171730E-002  -1.4522135830157783E-002  -1.9802361777927591E-002  -2.5861440721479653E-002  -3.2684102876340819E-002  -4.0253754497262477E-002  -4.8552143589952572E-002  -5.7559282812844247E-002  -6.7253478273680972E-002  -7.7611380578851141E-002  -8.8608041121308406E-002 -0.10021697220681534      -0.11241021087774337      -0.12515838629494497      -0.13843079051170068      -0.15219545246078395      -0.16641921499769774      -0.18106781478630743      -0.19610596486078433      -0.21149743964632733      -0.22720516224351114      -0.24319129376340518      -0.25941732449703275      -0.27584416670052225      -0.29243224877573565      -0.30914161060922107      -0.32593199985610760      -0.34276296892012920      -0.35959397240710911      -0.37638446481344484      -0.39309399821497437      -0.40968231971894520      -0.42610946844774888      -0.44233587181731460      -0.45832244088152241      -0.47403066450875686      -0.48942270216977962      -0.50446147510595396      -0.51911075566341180      -0.53333525458077347      -0.54710070600611416      -0.56037395005975266      -0.57312301272373323      -0.58531718287871004      -0.59692708629661395      -0.60792475641168209      -0.61828370170266789      -0.62797896951803922      -0.63698720619605509      -0.64528671333283527      -0.65285750005728005      -0.65968133120271299      -0.66574177123537748      -0.67102422385980676      -0.67551596718326312      -0.67920618437064628      -0.68208598970706968      -0.68414845000769064      -0.68538860132539081      -0.68580346091183220      -0.68539203440741647      -0.68415531824021902      -0.68209629722653131      -0.67921993738629882      -0.67553317397929147      -0.67104489480099183      -0.66576591877340829      -0.65970896988257355      -0.65288864652815648      -0.64532138635529590      -0.63702542665682238      -0.62802076043890742      -0.61832908825728805      -0.60797376593922836      -0.59697974831855138      -0.58537352911693730      -0.57318307711849648      -0.56043776879197804      -0.54716831751781769      -0.53340669959852738      -0.51918607722338717      -0.50454071857835592      -0.48950591528840920      -0.47411789739822086      -0.45841374608705387      -0.44243130433809619      -0.42620908576884475      -0.40978618184610333      -0.39320216771069894      -0.37649700683497533      -0.35971095474578163      -0.34288446204124579      -0.32605807694358957      -0.30927234760591377      -0.29256772443342749      -0.27598446262470855      -0.25956252519659939      -0.24334148670186501      -0.22736043789155019      -0.21165789153574593      -0.19627168964248601      -0.18123891228610753      -0.16659578827877369      -0.15237760788407029      -0.13861863780046135      -0.12535203860225919      -0.11260978485178551      -0.10042258806345536       -8.8819822716516103E-002  -7.7829455480974835E-002  -6.7477977844015380E-002  -5.7790342280451615E-002  -4.8789902141814820E-002  -4.0498355360398378E-002  -3.2935691435585765E-002  -2.6120135453957572E-002  -2.0068062542568977E-002  -1.4793841703474265E-002  -1.0309643066288112E-002  -6.6253296264610932E-003  -3.7484073466141263E-003  -1.6839484154093794E-003  -4.3450690654121393E-004  -1.0289787591260289E-032  -0.0000000000000000       -2.8768309269400813E-004  -1.3979521430389904E-003  -3.3140937849718034E-003  -6.0215608720820372E-003  -9.5068699900902696E-003  -1.3756903405617936E-002  -1.8758398484946429E-002  -2.4497662600037863E-002  -3.0960237478771607E-002  -3.8130406113027579E-002  -4.5990879440084322E-002  -5.4522724390928923E-002  -6.3705391343247320E-002  -7.3516762485660872E-002  -8.3933205142270192E-002  -9.4929628720285611E-002 -0.10647954517374147      -0.11855513283018439      -0.13112730342566303      -0.14416577220227317      -0.15763913087238635      -0.17151492330424628      -0.18575972372080402      -0.20033921724002310      -0.21521828255501019      -0.23036107655652960      -0.24573112069418160      -0.26129138886981856      -0.27700439664563403      -0.29283229156234697      -0.30873694433765464      -0.32468004073447987      -0.34062317387526803      -0.35652793677635519      -0.37235601488578363      -0.38806927839327948      -0.40362987410239504      -0.41900031662715792      -0.43414357871029274      -0.44902318043199430      -0.46360327710269572      -0.47784874562461394      -0.49172526911483572      -0.50519941958423198      -0.51823873847826585      -0.53081181487894669      -0.54288836118250716      -0.55443928607517945      -0.56543676461882564      -0.57585430529566506      -0.58566681383027119      -0.59485065365263501      -0.60338370284604848      -0.61124540744479594      -0.61841683095999289      -0.62488069999812967      -0.63062144588630131      -0.63562524217667560      -0.63988003796494330      -0.64337558692427610      -0.64610347199277085      -0.64805712565733575      -0.64923184577654969      -0.64962480691417590      -0.64923506714632861      -0.64806357033690509      -0.64611314386470386      -0.64338849181423685      -0.63989618364673140      -0.63564463837536056      -0.63064410428540763      -0.62490663424680548      -0.61844605667923847      -0.61127794224006915      -0.60341956631434324      -0.59488986739711169      -0.58570940147182105      -0.57590029248711572      -0.56548617906167054      -0.55449215753404157      -0.54294472150629292      -0.53087169801618805      -0.51830218050074961      -0.50526645870657882      -0.49179594571931873      -0.47792310228404111      -0.46368135860676607      -0.44910503381399330      -0.43422925327567297      -0.41908986398342529      -0.40372334818880173      -0.38816673551584957      -0.37245751374841152      -0.35663353851887547      -0.34073294210751021      -0.32479404157731817      -0.30885524646014606      -0.29295496622642270      -0.27713151774485345      -0.26142303297792585      -0.24586736710801332      -0.23050200734634815      -0.21536398261185452      -0.20048977432858273      -0.18591522853067766      -0.17167546950600399      -0.15780481517280123      -0.14433669440341235      -0.13130356648517016      -0.11873684292133660      -0.10666681175278658       -9.5122564589275968E-002  -8.4131926518401942E-002  -7.3721389071914625E-002  -6.3916046397915274E-002  -5.4739534805874991E-002  -4.6213975817353550E-002  -3.8359922847884781E-002  -3.1196310989967141E-002  -2.4740404058703380E-002  -1.9007713925433621E-002  -1.4011853629706928E-002  -9.7643562044819956E-003  -6.2745728198239526E-003  -3.5496257277916670E-003  -1.5943360649375720E-003  -4.1114456438838580E-004  -9.7470842950022706E-033  -0.0000000000000000       -2.7154687513452627E-004  -1.3175624472431984E-003  -3.1224187259793674E-003  -5.6724948186756847E-003  -8.9551476521135924E-003  -1.2958060348451751E-002  -1.7668765672791253E-002  -2.3074380051129009E-002  -2.9161290419486306E-002  -3.5914694109666266E-002  -4.3318306619470122E-002  -5.1354294778525253E-002  -6.0003302753678510E-002  -6.9244497617984666E-002  -7.9055619569894306E-002  -8.9413035582204731E-002 -0.10029179634590968      -0.11166569639121281      -0.12350733723342339      -0.13578819338826154      -0.14847868111046869      -0.16154822967093288      -0.17496535502226013      -0.18869773565449191      -0.20271229047601846      -0.21697525851829697      -0.23145228028269924      -0.24610848052493586      -0.26090855228572191      -0.27581684195777167      -0.29079743518975593      -0.30581424341805152      -0.32083109081626004      -0.33581180145783607      -0.35072028647293929      -0.36552063100610593      -0.38017718073849099      -0.39465462779987459      -0.40891809583105310      -0.42293322401564742      -0.43666624986629254      -0.45008409056813520      -0.46315442268793056      -0.47584576005002743      -0.48812752959806749      -0.49997014505366688      -0.51134507820194242      -0.52222492762072703      -0.53258348470615979      -0.54239579680981653      -0.55163822736429813      -0.56028851282872405      -0.56832581632852486      -0.57573077786176841      -0.58248556093910853      -0.58857389556511153      -0.59398111743156656      -0.59869420325554268      -0.60270180215476987      -0.60599426299649861      -0.60856365765537879      -0.61040380011214224      -0.61151026136272457      -0.61188038009016599      -0.61151326907937675      -0.61040981735750577      -0.60857268805384468      -0.60600631198774046      -0.60271687699590293      -0.59871231302835926      -0.59400227304382369      -0.58859810976035265      -0.58251284830350147      -0.57576115483138568      -0.56835930120181655      -0.56032512577553051      -0.55167799043904731      -0.54243873396458009      -0.53262962180385198      -0.52227429245379997      -0.51139770050459032      -0.50002605652451604      -0.48818676391569560      -0.47590835289530070      -0.46322041176404127      -0.45015351562482842      -0.43673915272228458      -0.42300964858516410      -0.40899808814918881      -0.39473823605092317      -0.38026445528557629      -0.36561162441913475      -0.35081505356414983      -0.33591039931005873      -0.32093357882226559      -0.30592068331209310      -0.29090789108778853      -0.27593138039352849      -0.26102724225376150      -0.24623139351877973      -0.23157949034151998      -0.21710684226771360      -0.20284832717793136      -0.18883830725188799      -0.17511054619024630      -0.16169812786744603      -0.14863337662831522      -0.13594777941047731      -0.12367190988833489      -0.11183535481180759      -0.10046664272744010       -8.9593175245947912E-002  -7.9241161025279672E-002  -6.9435552627788083E-002  -6.0199986403112568E-002  -5.1556725541647155E-002  -4.3526606437653562E-002  -3.6128988463647697E-002  -2.9381706681096350E-002  -2.3301022017452277E-002  -1.7901545610803590E-002  -1.3196101350807524E-002  -9.1955564486585761E-003  -5.9087260982138403E-003  -3.3423293378206402E-003  -1.5009214764796068E-003  -3.8681993577191292E-004  -9.1808994189338452E-033  -0.0000000000000000       -2.5457369117331543E-004  -1.2337017489440073E-003  -2.9228557920042242E-003  -5.3093573920336649E-003  -8.3814226149818531E-003  -1.2127557187079658E-002  -1.6536114224573392E-002  -2.1595047481059473E-002  -2.7291620836961579E-002  -3.3611981380696238E-002  -4.0540888382728388E-002  -4.8061651545258391E-002  -5.6156155470575751E-002  -6.4804902315773447E-002  -7.3987058798903119E-002  -8.3680506401484264E-002  -9.3861894672818996E-002 -0.10450669749149477      -0.11558927216723977      -0.12708292122831766      -0.13895995674866155      -0.15119176706781576      -0.16374888572326415      -0.17660106245859261      -0.18971733610186811      -0.20306610917238999      -0.21661522400781194      -0.23033204024818893      -0.24418351348003603      -0.25813627485204110      -0.27215671147587944      -0.28621104741055536      -0.30026542504346254      -0.31428598666236285      -0.32823895603725461      -0.34209071978969308      -0.35580790838988852      -0.36935747654668005      -0.38270678283000614      -0.39582366831368143      -0.40867653405520937      -0.42123441723235117      -0.43346706573697930      -0.44534501106835939      -0.45683963932740762      -0.46792326016006774      -0.47856917347003597      -0.48875173375142883      -0.49844641187156774      -0.50762985417656026      -0.51627993875264178      -0.52437582872709110      -0.53189802247345341      -0.53882840059294501      -0.54515026957655377      -0.55084840201967689      -0.55590907331596529      -0.56032009472241184      -0.56407084272676300      -0.56715228464768119      -0.56955700039412660      -0.57127920034833612      -0.57231473931483556      -0.57266112651088918      -0.57231753156711873      -0.57128478653456327      -0.56956538387928635      -0.56716347048158189      -0.56408483764821116      -0.56033690715975060      -0.55592871339806904      -0.55087088157595065      -0.54517560214796790      -0.53885660143939196      -0.53192910858161424      -0.52440981882258519      -0.51631685330911081      -0.50766971543014194      -0.49848924383388649      -0.48879756222160925      -0.47861802605476977      -0.46797516628543034      -0.45689463026006943      -0.44540311993261522      -0.43352832753570530      -0.42129886886694978      -0.40874421434940011      -0.39589461803517328      -0.38278104471660718      -0.36943509533076124      -0.35588893082576689      -0.34217519468316304      -0.32832693427147674      -0.31437752123376106      -0.30036057108767023      -0.28630986224081612      -0.27225925461397027      -0.25824260806683308      -0.24429370082177473      -0.23044614809080047      -0.21673332108412971      -0.20318826662096226      -0.18984362750506917      -0.17673156388960970      -0.16388367579191923      -0.15133092696570655      -0.13910357030136306      -0.12723107494272462      -0.11574205528576480      -0.10466420204492681       -9.4024215536118533E-002  -8.3847741350661392E-002  -7.4159308569839391E-002  -6.4982270665670902E-002  -5.6338749239003651E-002  -4.8249580720271704E-002  -4.0734266169453526E-002  -3.3810924271312694E-002  -2.7496247077987354E-002  -2.1805453434703720E-002  -1.6752218442081520E-002  -1.2348545580731009E-002  -8.6046091805383716E-003  -5.5286657063525957E-003  -3.1270126068826632E-003  -1.4039254370726397E-003  -3.6158890301736388E-004  -8.5925969520133905E-033  -0.0000000000000000       -2.3681659391723976E-004  -1.1465914884143356E-003  -2.7159091629259933E-003  -4.9330487882567340E-003  -7.7871031332328814E-003  -1.1267420862756358E-002  -1.5363198784824670E-002  -2.0063254436804262E-002  -2.5355758341578338E-002  -3.1227840492356967E-002  -3.7665340631022969E-002  -4.4652751553294311E-002  -5.2173241952618993E-002  -6.0208696057803851E-002  -6.8739757305412374E-002  -7.7745874990059402E-002  -8.7205353781771786E-002  -9.7095406008236629E-002 -0.10739220656239108      -0.11807095031173816      -0.12910591186948717      -0.14047050757698298      -0.15213735956407951      -0.16407836170775955      -0.17626474736151565      -0.18866715866063405      -0.20125571726323238      -0.21400009633774045      -0.22686959363271433      -0.23983320545364800      -0.25285970135993674      -0.26591769941433452      -0.27897574179078666      -0.29200237057276984      -0.30496620353956339      -0.31783600978762516      -0.33058078496595283      -0.34316982598516771      -0.35557280498690569      -0.36775984241572479      -0.37970157900970142      -0.39136924653409277      -0.40273473709868113      -0.41377067087193031      -0.42445046205541925      -0.43474838293190465      -0.44463962585645461      -0.45410036302169315      -0.46310780387204609      -0.47164025000930138      -0.47967714747340306      -0.48719913626496275      -0.49418809698696825      -0.50062719450491722      -0.50650091850459100      -0.51179512086613577      -0.51649704974863264      -0.52059538031668517      -0.52408024202698489      -0.52694324240813040      -0.52917748728612790      -0.53077759739295560      -0.53173972133065628      -0.53206154485141433      -0.53174229643615378      -0.53078274915529033      -0.52918521880825276      -0.52695355834766522      -0.52409314859705836      -0.52061088529300614      -0.51651516246938911      -0.51181585224267123      -0.50652428102459990      -0.50065320224077836      -0.49421676560509897      -0.48723048303374611      -0.47971119127575945      -0.47167701135154738      -0.46314730489746347      -0.45414262752515844      -0.44468467929539218      -0.43479625244571474      -0.42450117647835584      -0.41382426075298806      -0.40279123471762568      -0.39142868592397284      -0.37976399597370986      -0.36782527455182557      -0.35564129170912506      -0.34324140854708596      -0.33065550648672848      -0.31791391527565371      -0.30504733992392030      -0.29208678672484112      -0.27906348856156504      -0.26600882965805450      -0.25295426997076786      -0.23993126939541348      -0.22697121197651146      -0.21410533029317144      -0.20136463022095663      -0.18877981622457074      -0.17638121739289253      -0.16419871436371128      -0.15226166734016874      -0.14059884535230047      -0.12923835694915006      -0.11820758247611327      -0.10753310811359741       -9.7240661819942092E-002  -8.7355051350732682E-002  -7.7900104488478270E-002  -6.8898611635420631E-002  -6.0372270907139890E-002  -5.2341635852948300E-002  -4.4826065938488154E-002  -3.7843679902875745E-002  -3.1411312083584962E-002  -2.5544471303219029E-002  -2.0257297636726651E-002  -1.5562497108945580E-002  -1.1471223532494206E-002  -7.9929330283883947E-003  -5.1353020344972466E-003  -2.9041892043189556E-003  -1.3035772989163511E-003  -3.3550949665870928E-004  -7.9835941664129285E-033  -0.0000000000000000       -2.1833061402565127E-004  -1.0564610592873253E-003  -2.5021009510486020E-003  -4.5445010808201729E-003  -7.1736472144106342E-003  -1.0379749832961704E-002  -1.4152871111473501E-002  -1.8482716944924267E-002  -2.3358392091918388E-002  -2.8768040247725644E-002  -3.4698615722799163E-002  -4.1135831778180330E-002  -4.8064181758968171E-002  -5.5466975621926526E-002  -6.3326380169225829E-002  -7.1623462026331103E-002  -8.0338233266066539E-002  -8.9449699574185568E-002  -9.8935910835686966E-002 -0.10877401402913063      -0.11894030828997539      -0.12941030202205228      -0.14015877190669931      -0.15115982368390904      -0.16238695453862650      -0.17381311696356941      -0.18541078392481253      -0.19715201519008102      -0.20900852464657246      -0.22095174845463320      -0.23295291387050793      -0.24498310856951089      -0.25701335031016176      -0.26901465675904984      -0.28095811532636572      -0.29281495281841474      -0.30455660477330831      -0.31615478427225990      -0.32758155010166967      -0.33880937406686895      -0.34981120732089266      -0.36056054553385675      -0.37103149274751435      -0.38119882377424391      -0.39103804496479821      -0.40052545322932781      -0.40963819313959760      -0.41835431200178474      -0.42665281274163064      -0.43451370449807025      -0.44191805078694002      -0.44884801512355538      -0.45528690400053118      -0.46121920710505016      -0.46663063469127658      -0.47150815200809870      -0.47584001070642029      -0.47961577714448106      -0.48282635752702002      -0.48546401981782261      -0.48752241236760213      -0.48899657922128670      -0.48988297205772957      -0.49017945874282465      -0.48988532846560573      -0.48900129345624815      -0.48752948726986767      -0.48547345964823141      -0.48283816797247830      -0.47962996531860042      -0.47585658515614987      -0.47152712271709629      -0.46665201308652321      -0.46124300606438040      -0.45531313785951077      -0.44887669968461247      -0.44194920332813104      -0.43454734378481463      -0.42668895903713849      -0.41839298707866107      -0.40967942029517024      -0.40056925729631976      -0.39108445232991162      -0.38124786239074027      -0.37108319215569208      -0.36061493687397284      -0.34986832335737972      -0.33886924920403189      -0.32764422040552349      -0.31622028749397896      -0.30462498036835806      -0.29288624197546209      -0.28103236098500184      -0.26909190364441105      -0.25709364495124398      -0.24506649933375155      -0.23303945098863854      -0.22104148405412544      -0.20910151278011962      -0.19724831187099789      -0.18551044715783119      -0.17391620678265882      -0.16249353304080486      -0.15126995506854649      -0.14027252251265934      -0.12952774036806655      -0.11906150511703902      -0.10889904234152534       -9.9064845945539992E-002  -8.9582619147466166E-002  -8.0475217368621871E-002  -7.1764593171867133E-002  -6.3471743370158706E-002  -5.5616658439668225E-002  -4.8218274356658430E-002  -4.1294426975610317E-002  -3.4861809054832424E-002  -2.8935930023167668E-002  -2.3531078100461320E-002  -1.8660280507023053E-002  -1.4335243492084234E-002  -1.0566244015733016E-002  -7.3619964551325939E-003  -4.7295774288612594E-003  -2.6743908062888148E-003  -1.2001144298464524E-003  -3.0864175752166444E-004  -7.3553582031853219E-033  -0.0000000000000000       -1.9917260584216608E-004  -9.6354724670289090E-004  -2.2819699296925760E-003  -4.1446759606487155E-003  -6.5425590935053301E-003  -9.4667090026577180E-003  -1.2908073191172761E-002  -1.6857268548332180E-002  -2.1304359486746888E-002  -2.6238531776948883E-002  -3.1647885714640833E-002  -3.7519389453692244E-002  -4.3838898363616645E-002  -5.0591188347785525E-002  -5.7759992548893323E-002  -6.5328040548977076E-002  -7.3277099988895297E-002  -8.1588020499575212E-002  -9.0240779852978403E-002  -9.9214532203046504E-002 -0.10848765831902742      -0.11803781767732355      -0.12784200229256706      -0.13787659215467921      -0.14811741214324808      -0.15853979027499779      -0.16911861715259030      -0.17982840646189638      -0.19064335638241472      -0.20153741175302642      -0.21248432685083654      -0.22345772862786920      -0.23443118025342730      -0.24537824481212761      -0.25627254899899043      -0.26708784666600494      -0.27779808205259965      -0.28837745257195690      -0.29880047097078605      -0.30904202674323622      -0.31907744662788945      -0.32888255405363703      -0.33843372739466732      -0.34770795687396105      -0.35668290001358344      -0.36533693545327300      -0.37364921505430571      -0.38159971412138999      -0.38916927965581610      -0.39633967649696961      -0.40309363125932862      -0.40941487395050519      -0.41528817716975158      -0.42069939279825619      -0.42563548608586010      -0.43008456705789044      -0.43403591916128725      -0.43748002508691392      -0.44040858969983576      -0.44281456002615383      -0.44469214224784304      -0.44603681566232323      -0.44684534357676065      -0.44711578110762362      -0.44684747986748885      -0.44604108953060362      -0.44469855626775728      -0.44282311806183122      -0.44041929690609166      -0.43749288791328522      -0.43405094535593680      -0.43010176567179681      -0.42565486747932268      -0.42072096864544239      -0.41531196046731644      -0.40944087902445014      -0.40312187377452474      -0.39637017346542031      -0.38920204944754927      -0.38163477647629612      -0.37368659109176827      -0.36537664768819922      -0.35672497236620437      -0.34775241468832407      -0.33848059744851039      -0.32893186458190588      -0.31912922733196047      -0.30909630881438588      -0.29885728710673842      -0.28843683699575906      -0.27786007053652828      -0.26715247654786806      -0.25633985921152047      -0.24544827589875104      -0.23450397439890283      -0.22353332968065909      -0.21256278035031345      -0.20161876495633480      -0.19072765829387558      -0.17991570786176564      -0.16920897062805196      -0.15863325025145622      -0.14821403491780188      -0.13797643592880499      -0.12794512720877541      -0.11814428585414920      -0.10859753388896523       -9.9327881350645394E-002  -9.0357670856185124E-002  -8.1708523768651564E-002  -7.3401288110498605E-002  -6.5455988329739978E-002  -5.7891777059715634E-002  -5.0726888970375077E-002  -4.3978596839203285E-002  -3.7663169931401633E-002  -3.1795834805379258E-002  -2.6390738606156802E-002  -2.1460914522358807E-002  -1.7018245514905044E-002  -1.3073409774202247E-002  -9.6357823612901392E-003  -6.7133142251035388E-003  -4.3124639276430109E-003  -2.4381658176788092E-003  -1.0937816458670244E-003  -2.8104759074334225E-004  -6.7094025377929530E-033  -0.0000000000000000       -1.7940111706561486E-004  -8.6809364409068759E-004  -2.0560702226910237E-003  -3.7345624059765747E-003  -5.8953855942236819E-003  -8.5305244950656944E-003  -1.1631830140335243E-002  -1.5190851057203547E-002  -1.9198634497584192E-002  -2.3645434190691542E-002  -2.8520525070631058E-002  -3.3812161593406796E-002  -3.9507595238212498E-002  -4.5593104546670996E-002  -5.2054028200969903E-002  -5.8874800358565051E-002  -6.6038988161593440E-002  -7.3529331337430962E-002  -8.1327783786924263E-002  -8.9415557073133575E-002  -9.7773165692512362E-002 -0.10638047402520319      -0.11521674485759791      -0.12426068934426143      -0.13349051830832309      -0.14288399473951360      -0.15241848737569622      -0.16207102523165717      -0.17181835294625925      -0.18163698681597903      -0.19150327137659509      -0.20139343639967835      -0.21128365416419967      -0.22115009686884854      -0.23096899404038509      -0.24071668980744049      -0.25036969989767865      -0.25990476821752762      -0.26929892288726226      -0.27852953158799620      -0.28757435608996479      -0.29641160583648701      -0.30501999043807132      -0.31337877097874650      -0.32146780997128016      -0.32926761988838604      -0.33675941010358795      -0.34392513217351672      -0.35074752331629089      -0.35721014800918549      -0.36329743758314403      -0.36899472773672459      -0.37428829386622170      -0.37916538413332490      -0.38361425019029505      -0.38762417548450645      -0.39118550108127503      -0.39428964893415014      -0.39692914255457734      -0.39909762502555413      -0.40078987431971980      -0.40200181588043171      -0.40273053244200863      -0.40297427105836481      -0.40273244732866059      -0.40200564680734513      -0.40079562359451748      -0.39910529611128276      -0.39693874007179208      -0.39430117866441416      -0.39119896996943043      -0.38763959164404960      -0.38363162290669195      -0.37918472387202556      -0.37430961227616016      -0.36901803765973973      -0.36332275305997053      -0.35723748428884150      -0.35077689686571489      -0.34395656068529801      -0.33679291251014321      -0.32930321636926368      -0.32150552196953996      -0.31341862120921005      -0.30506200290710728      -0.29645580584883657      -0.28762077027129829      -0.27857818789590050      -0.26934985063065719      -0.25995799807356823      -0.25042526392960007      -0.24077462148566928      -0.23102932825961070      -0.22121286997322923      -0.21134890396571265      -0.20146120220190591      -0.19157359399947724      -0.18170990861928163      -0.17189391785512059      -0.16214927876361537      -0.15249947666791983      -0.14296776857685697      -0.13357712715270523      -0.12435018536619243      -0.11530918196546090      -0.10647590790043709       -9.7871653819921217E-002  -8.9517158779450018E-002  -8.1432560272207244E-002  -7.3637345715655431E-002  -6.6150305496432471E-002  -5.8989487703527480E-002  -5.2172154639011405E-002  -4.5714741233411758E-002  -3.9632815442440517E-002  -3.3941040743614981E-002  -2.8653140800811779E-002  -2.3781866389957995E-002  -1.9338964257747376E-002  -1.5335144461663104E-002  -1.1780031332994873E-002  -8.6820751861931382E-003  -6.0484437601944080E-003  -3.8849609226866521E-003  -2.1960780568904331E-003  -9.8483062355457875E-004  -2.5279062445168976E-004  -6.0472833340127797E-033  -0.0000000000000000       -1.5907622935441683E-004  -7.7035005665292795E-004  -1.8249699554888149E-003  -3.3151742854836178E-003  -5.2337123890012806E-003  -7.5734782751106363E-003  -1.0327242902541897E-002  -1.3487505040293630E-002  -1.7046315676579028E-002  -2.0995019824404489E-002  -2.5324092887438320E-002  -3.0023103928303270E-002  -3.5080731262936371E-002  -4.0484789137163045E-002  -4.6222257106092325E-002  -5.2279311413300548E-002  -5.8641358303574490E-002  -6.5293069189667541E-002  -7.2218417591708425E-002  -7.9400717753832756E-002  -8.6822664850902828E-002  -9.4466376690385684E-002 -0.10231343679394267      -0.11034493878135927      -0.11854153191922898      -0.12688346775222428      -0.13535064768347496      -0.14392267140468543      -0.15257888604871625      -0.16129843595226587      -0.17006031290722343      -0.17884340677735167      -0.18762655636402650      -0.19638860038959335      -0.20510842848676486      -0.21376503206001518      -0.22233755490407248      -0.23080534345558718      -0.23914799655525248      -0.24734541460121018      -0.25537784797866325      -0.26322594464133486      -0.27087079674140135      -0.27829398618124346      -0.28547762899472856      -0.29240441842994375      -0.29905766665435252      -0.30542134495574191      -0.31148012236676170      -0.31721940259773679      -0.32262535920949226      -0.32768496892257643      -0.33238604299735525      -0.33671725660146923      -0.34066817609416500      -0.34422928416763282      -0.34739200277545473      -0.35014871380342294      -0.35249277742304636      -0.35441854809142781      -0.35592138815301810      -0.35699767901619384      -0.35764482987098367      -0.35786128393450267      -0.35764652220034177      -0.35700106469417958      -0.35592646921913418      -0.35442532760624035      -0.35250125947052824      -0.35015890349253176      -0.34740390624428907      -0.34424290858606971      -0.34068352966966742      -0.33673434858164097      -0.33240488367859006      -0.32770556965305503      -0.32264773239883515      -0.31724356172270507      -0.31150608197939794      -0.30544912069397706      -0.29908727524822221      -0.29243587771560553      -0.28551095792121922      -0.27832920482551149      -0.27090792631688299      -0.26326500751423909      -0.25541886767866884      -0.24738841583721194      -0.23919300522934037      -0.23085238667963229      -0.22238666101489041      -0.21381623063731281      -0.20516175037104845      -0.19644407769943451      -0.18768422251691477      -0.17890329650970668      -0.17012246229401001      -0.16136288242988628      -0.15264566843754301      -0.14399182993195828      -0.13542222400742623      -0.12695750498781716      -0.11861807466414595      -0.11042403314142579      -0.10239513041335499       -9.4550718777416387E-002  -8.6909706211337756E-002  -7.9490510816650040E-002  -7.2311016446124726E-002  -6.5388529613180410E-002  -5.8739737798108323E-002  -5.2380669238827116E-002  -4.6326654317150773E-002  -4.0592288618179304E-002  -3.5191397768298979E-002  -3.0137004118438053E-002  -2.5441295374911570E-002  -2.1115595211936403E-002  -1.7170335631519647E-002  -1.3615027965780744E-002  -1.0458219434155896E-002  -7.7074150101319409E-003  -5.3689813929985800E-003  -3.4480927573232205E-003  -1.9487054004870884E-003  -8.7351929838603648E-004  -2.2393605271252019E-004  -5.3705956950015145E-033  -0.0000000000000000       -1.3825941513160726E-004  -6.7057188704784090E-004  -1.5892498739449995E-003  -2.8875479012960771E-003  -4.5591601648590132E-003  -6.5979026376136642E-003  -8.9974807654894084E-003  -1.1751360078554995E-002  -1.4852613857660363E-002  -1.8293699118685825E-002  -2.2066314670405842E-002  -2.6161369324233352E-002  -3.0568995517499774E-002  -3.5278572569616362E-002  -4.0278752287100546E-002  -4.5557486313360318E-002  -5.1102055163932757E-002  -5.6899098877883136E-002  -6.2934649211881438E-002  -6.9194163299695272E-002  -7.5662558697480661E-002  -8.2324249723252696E-002  -8.9163185018389796E-002  -9.6162886218752436E-002 -0.10330648766588020      -0.11057677704186666      -0.11795623684595169      -0.12542708660076207      -0.13297132569688533      -0.14057077676347041      -0.14820712946682549      -0.15586198462906958      -0.16351689855921278      -0.17115342749309301      -0.17875317203231814      -0.18629782147551965      -0.19376919793834205      -0.20114930014999288      -0.20842034682620295      -0.21556481951204487      -0.22256550479041101      -0.22940553575600142      -0.23606843265490110      -0.24253814259019330      -0.24879907819937744      -0.25483615521231501      -0.26063482879181432      -0.26618112858146559      -0.27146169236192358      -0.27646379824944456      -0.28117539534463265      -0.28558513276981584      -0.28968238701778543      -0.29345728754595601      -0.29690074056216936      -0.30000445093188277      -0.30276094216774030      -0.30516357444121461      -0.30720656058314560      -0.30888498002661646      -0.31019479066416966      -0.31113283858672669      -0.31169686568422084      -0.31188551508715812      -0.31169833443673683      -0.31113577697646122      -0.31019920046109056      -0.30889086388700099      -0.30721392205122494      -0.30517241795126071      -0.30277127304675344      -0.30001627540301362      -0.29691406574746093      -0.29347212147280000      -0.28969873862075973      -0.28560301189934395      -0.28119481276966735      -0.27648476566669977      -0.27148422240154313      -0.26620523481410624      -0.26066052573913745      -0.25486345835219126      -0.24882800397883689      -0.24256870843267048      -0.23610065697237118      -0.22943943795917857      -0.22260110530044058      -0.21560213977371226      -0.20845940931968365      -0.20119012840492623      -0.19381181654844398      -0.18634225611228009      -0.17879944946171844      -0.17120157559096325      -0.16356694632829535      -0.15591396221585233      -0.14826106818085877      -0.14062670909556715      -0.13302928533848291      -0.12548710846450423      -0.11801835708682631      -0.11064103307894149      -0.10337291820424482       -9.6231531273997681E-002  -8.9234085939526211E-002  -8.2397449218658630E-002  -7.5738100859027033E-002  -6.9272093632392021E-002  -6.3015014656853108E-002  -5.6981947844874710E-002  -5.1187437557924702E-002  -4.5645453565714832E-002  -4.0369357385568537E-002  -3.5371870091896233E-002  -3.0665041661755436E-002  -2.6260221946123815E-002  -2.2168033315863152E-002  -1.8398345064614522E-002  -1.4960249302685837E-002  -1.1862035709922716E-002  -9.1111537407008898E-003  -6.7141447380461867E-003  -4.6765585256680255E-003  -3.0029062634139353E-003  -1.6966383959810818E-003  -7.6011124582034731E-004  -1.9455048469994954E-004  -4.6809698205523587E-033  -0.0000000000000000       -1.1701337543896606E-004  -5.6901950986560203E-004  -1.3495019307563272E-003  -2.4527394791766851E-003  -3.8733807035039548E-003  -5.6061745751528787E-003  -7.6457737119223733E-003  -9.9866248025395413E-003  -1.2622839594128753E-002  -1.5548005161294969E-002  -1.8755063712419709E-002  -2.2236285718156563E-002  -2.5983281521003158E-002  -2.9987021111421538E-002  -3.4237855895900213E-002  -3.8725541955045795E-002  -4.3439264727773659E-002  -4.8367665074886899E-002  -5.3498866651278648E-002  -5.8820504526215220E-002  -6.4319754978498012E-002  -6.9983366399766586E-002  -7.5797691223559518E-002  -8.1748718814521365E-002  -8.7822109225547465E-002  -9.4003227753936380E-002 -0.10027718020279679      -0.10662884877155594      -0.11304292848063774      -0.11950396405137580      -0.12599638714461542      -0.13250455387317572      -0.13901278249464150      -0.14550539119858458      -0.15196673588777904      -0.15838124787671334      -0.16473347139897163      -0.17100810085042764      -0.17719001766599168      -0.18326432674665449      -0.18921639234848803      -0.19503187334683933      -0.20069675778886045      -0.20619739665581949      -0.21152053674865903      -0.21665335261908836      -0.22158347747412505      -0.22629903297011217      -0.23078865783475255      -0.23504153523953797      -0.23904741886234318      -0.24279665757660468      -0.24628021870164846      -0.24948970977103710      -0.25241739874851854      -0.25505623266244959      -0.25739985459597542      -0.25944261900694376      -0.26117960532849710      -0.26260662982655264      -0.26372025568035173      -0.26451780126372265      -0.26499734660759083      -0.26515773802646930      -0.26499859089851852      -0.26452029059515458      -0.26372399155168152      -0.26261161448829590      -0.26118584178302290      -0.25945011101106119      -0.25740860666243415      -0.25506625006299866      -0.25242868751791508      -0.24950227670835376      -0.24629407137745704      -0.24281180433458865      -0.23906386882713010      -0.23505929831927116      -0.23080774472945537      -0.22631945517746718      -0.22160524729478120      -0.21667648316727439      -0.21154504195680449      -0.20622329128520470      -0.20072405743747015      -0.19506059445860408      -0.18924655222445025      -0.18329594355354581      -0.17722311044879585      -0.17104268954305374      -0.16476957683610113      -0.15841889180737528      -0.15200594098688108      -0.14554618108179784      -0.13905518173244341      -0.13254858800510921      -0.12604208269562200      -0.11955134854618517      -0.11309203046218126      -0.10667969781691351      -0.10032980694188194       -9.4057663886584125E-002  -8.7878387542471598E-002  -8.1806873215543557E-002  -7.5857756738566595E-002  -7.0045379210171496E-002  -6.4383752438704894E-002  -5.8886525185237952E-002  -5.3566950278062117E-002  -4.8437852680299522E-002  -4.3511598590288254E-002  -3.8800065645510320E-002  -3.4314614305262087E-002  -3.0066060475186590E-002  -2.6064649450695702E-002  -2.2320031225384184E-002  -1.8841237245352700E-002  -1.5636658630541783E-002  -1.2714025693526521E-002  -1.0080386473051589E-002  -7.7420746581525540E-003  -5.7046520212854362E-003  -3.9728377048891851E-003  -2.5504682437405704E-003  -1.4404788431817272E-003  -6.4487505043231918E-004  -1.6470178399956704E-004  -3.9800670798009651E-033  -0.0000000000000000       -9.5401887324280299E-005  -4.6595763180140538E-004  -1.1063278472745151E-003  -2.0118226078219064E-003  -3.1780528893773827E-003  -4.6007100365100849E-003  -6.2754046249628463E-003  -8.1975767409211749E-003  -1.0362390349810699E-002  -1.2764577938291588E-002  -1.5398342113580642E-002  -1.8257333636555500E-002  -2.1334660978213488E-002  -2.4622906562195481E-002  -2.8114144652870682E-002  -3.1799960454244255E-002  -3.5671470393680793E-002  -3.9719343527784841E-002  -4.3933824031350058E-002  -4.8304754706437178E-002  -5.2821601459810054E-002  -5.7473478686384229E-002  -6.2249175503872746E-002  -6.7137182763673420E-002  -7.2125720788265124E-002  -7.7202767753395921E-002  -8.2356088657459317E-002  -8.7573264803756129E-002  -9.2841723723037312E-002  -9.8148769470056893E-002 -0.10348161321290644      -0.10882740405067348      -0.11417325997652372      -0.11950629891824406      -0.12481366977801604      -0.13008258339577733      -0.13530034336676755      -0.14045437663258400      -0.14553226377405365      -0.15052176893979219      -0.15541086932264295      -0.16018778413355611      -0.16484100298354457      -0.16935931361819240      -0.17373182893398731      -0.17794801321026069      -0.18199770749240074      -0.18587115407302690      -0.18955901999887595      -0.19305241956071964      -0.19634293570294462      -0.19942264030103632      -0.20228411326993423      -0.20492046043506129      -0.20732533015075713      -0.20949292859915034      -0.21141803375342247      -0.21309600795897995      -0.21452280910828031      -0.21569500038063422      -0.21660975852334716      -0.21726488065538932      -0.21765878957449125      -0.21779053755993097      -0.21765980865442131      -0.21726691942903387      -0.21661281821894610      -0.21569908284096401      -0.21452791679273142      -0.21310214394397423      -0.21142520173535839      -0.20950113289562877      -0.20733457570341191      -0.20493075281367634      -0.20229545867370050      -0.19943504556453245      -0.19635640829792586      -0.19306696760331962      -0.18957465225194534      -0.18588787995247436      -0.18201553707419779      -0.17796695723321224      -0.17375189881030470      -0.16938052143647184      -0.16486336151857869      -0.16021130685387541      -0.15543557039710756      -0.15054766324702529      -0.14555936691272814      -0.14048270492763809      -0.13532991388289550      -0.13011341394457057      -0.12484577893095766      -0.11953970601661408      -0.11420798514357614      -0.10886346820354573      -0.10351903807491872       -9.8187577585253150E-002  -9.2881938467410247E-002  -8.7614910401383125E-002  -8.2399190193927219E-002  -7.7247351191683813E-002  -7.2171812983623573E-002  -6.7184811480386283E-002  -6.2298369431750336E-002  -5.7524267457772532E-002  -5.2874015668106171E-002  -4.8358825924035419E-002  -4.3989584828964583E-002  -3.9776827493115764E-002  -3.5730712153214723E-002  -3.1860995693193825E-002  -2.8177010135972888E-002  -2.4687640158154566E-002  -2.1401301679011022E-002  -1.8325921585268218E-002  -1.5468918625397603E-002  -1.2837185529605234E-002  -1.0437072176495407E-002  -8.2743679719114310E-003  -6.3542755344238259E-003  -4.6813635089961681E-003  -3.2595086220699194E-003  -2.0918629068982391E-003  -1.1808383488112605E-003  -5.2808366173043666E-004  -1.3445890906756675E-004  -3.2695760088416280E-033  -0.0000000000000000       -7.3489637987988598E-005  -3.6165464378302910E-004  -8.6033764856102799E-004  -1.5658856401307873E-003  -2.4748786483928175E-003  -3.5839580933213384E-003  -4.8897013650416607E-003  -6.3885520020645565E-003  -8.0767374845506640E-003  -9.9501483243595729E-003  -1.2004261491996805E-002  -1.4234123345083874E-002  -1.6634357093885298E-002  -1.9199175477709666E-002  -2.1922394719213704E-002  -2.4797449430603351E-002  -2.7817408436532073E-002  -3.0974991479421614E-002  -3.4262586765947137E-002  -3.7672269309400951E-002  -4.1195820030054002E-002  -4.4824745563440890E-002  -4.8550298723384525E-002  -5.2363499587954623E-002  -5.6255157132665379E-002  -6.0215891383134670E-002  -6.4236156017043286E-002  -6.8306261366354398E-002  -7.2416397769609037E-002  -7.6556659206760622E-002  -8.0717067171797580E-002  -8.4887594715430198E-002  -8.9058190608055948E-002  -9.3218803557208213E-002  -9.7359406429236794E-002 -0.10147002040871632      -0.10554073904482385      -0.10956175211906795      -0.11352336928821559      -0.11741604342615578      -0.12123039363768021      -0.12495722785240408      -0.12858756498060522      -0.13211265654959425      -0.13552400778512896      -0.13881339807716953      -0.14197290079209329      -0.14499490236645879      -0.14787212065682542      -0.15059762248329139      -0.15316484033516811      -0.15556758819842631      -0.15780007645551652      -0.15985692584244857      -0.16173318040355464      -0.16342431943835464      -0.16492626839111080      -0.16623540867016304      -0.16734858636684236      -0.16826311985531711      -0.16897680625450281      -0.16948792673540858      -0.16979525066482218      -0.16989803856970076      -0.16979604391985673      -0.16948951372323298      -0.16897918793102817      -0.16826629765537879      -0.16735256220440203      -0.16624018494034365      -0.16493184797060551      -0.16343070568844978      -0.16174037717105094      -0.15986493746206815      -0.15780890775357326      -0.15557724449424676      -0.15317532744568021      -0.15060894672517999      -0.14788428885152013      -0.14500792184402009      -0.14198677939406312      -0.13882814416481803      -0.13553963023915624      -0.13212916478213935      -0.12860496893480991      -0.12497553801168887      -0.12124962103120997      -0.11743619963690627      -0.11354446645587181      -0.10958380295331292      -0.10556375682719382      -0.10149401900490654       -9.7384400294601881E-002  -9.3244807747752248E-002  -8.9085220787002858E-002  -8.4915667165133421E-002  -8.0746198802284105E-002  -7.6586867565156730E-002  -7.2447701053008975E-002  -6.8338678430308580E-002  -6.4269706388466463E-002  -6.0250595271577730E-002  -5.6291035442330536E-002  -5.2400573930534156E-002  -4.8588591431268813E-002  -4.4864279702715733E-002  -4.1236619414537413E-002  -3.7714358515155713E-002  -3.4305991145518584E-002  -3.1019737178858548E-002  -2.7863522408203258E-002  -2.4844959452080012E-002  -2.1971329408960492E-002  -1.9249564311827901E-002  -1.6686230425064893E-002  -1.4287512419490727E-002  -1.2059198470616796E-002  -1.0006666301408415E-002  -8.1348700529662293E-003  -6.4483265375772777E-003  -4.9510947285754687E-003  -3.6467390096515890E-003  -2.5382840466161303E-003  -1.6281892602370113E-003  -9.1833685705323758E-004  -4.1001374057186065E-004  -1.0389174618817332E-004  -2.5512082428959501E-033  -0.0000000000000000       -5.1342065794192777E-005  -2.5638196165404678E-004  -6.1214818166623118E-004  -1.1160290546953615E-003  -1.7655788351315772E-003  -2.5583950245512471E-003  -3.4920287391178029E-003  -4.5639348145067211E-003  -5.7714130604375295E-003  -7.1115218551923397E-003  -8.5810234307436284E-003  -1.0176371683666752E-002  -1.1893717527185129E-002  -1.3728917966853727E-002  -1.5677546091594000E-002  -1.7734901746821130E-002  -1.9896022861838933E-002  -2.2155697413879634E-002  -2.4508475985397765E-002  -2.6948684904647201E-002  -2.9470439914783826E-002  -3.2067660357769083E-002  -3.4734083830891688E-002  -3.7463281274740336E-002  -4.0248672472724088E-002  -4.3083541903816469E-002  -4.5961054929839644E-002  -4.8874274264677491E-002  -5.1816176692538102E-002  -5.4779669992109509E-002  -5.7757610028848598E-002  -6.0742817968740898E-002  -6.3728097579712401E-002  -6.6706252571324232E-002  -6.9670103936276873E-002  -7.2612507250768968E-002  -7.5526369888135353E-002  -7.8404668113372711E-002  -8.1240464003549978E-002  -8.4026922171858739E-002  -8.6757326231338319E-002  -8.9425094986467751E-002  -9.2023798285645886E-002  -9.4547172519222455E-002  -9.6989135710002700E-002  -9.9343802171158263E-002 -0.10160549668571554      -0.10376876818407442      -0.10582840287759979      -0.10777943682178441      -0.10961716787942637      -0.11133716704722732      -0.11293528913317416      -0.11440768273879688      -0.11575079954603000      -0.11696140286145648      -0.11803657542037790      -0.11897372641298555      -0.11977059772992477      -0.12042526940174811      -0.12093616422671209      -0.12130205157145399      -0.12152205033588705      -0.12159563107791670      -0.12152261728809670      -0.12130318581751109      -0.12093786644978372      -0.12042754062712663      -0.11977343932581383      -0.11897714009094378      -0.11804056323685420      -0.11696596721837091      -0.11575594319272560      -0.11441340877405266      -0.11294160100566406      -0.11134406855915774      -0.10962466318795015      -0.10778753044203869      -0.10583709968455604      -0.10377807341643194      -0.10161541594894902       -9.9354341439432697E-002  -9.7000301333131353E-002  -9.4558971221458440E-002  -9.2036237175024085E-002  -8.9438181555430415E-002  -8.6771068363082987E-002  -8.4041328143273822E-002  -8.1255542493355676E-002  -7.8420428203350795E-002  -7.5542821072286145E-002  -7.2629659437929525E-002  -6.9687967459306333E-002  -6.6724838189325480E-002  -6.3747416488877259E-002  -6.0762881805965341E-002  -5.7778430879196083E-002  -5.4801260398198923E-002  -5.1838549658738436E-002  -4.8897443268318339E-002  -4.5985033926520445E-002  -4.3108345338045702E-002  -4.0274315284736982E-002  -3.7489778911414355E-002  -3.4761452252701636E-002  -3.2095916050835768E-002  -2.9499599899248240E-002  -2.6978766745233470E-002  -2.4539497802747893E-002  -2.2187677893556558E-002  -1.9928981268463479E-002  -1.7768857932861520E-002  -1.5712520511228088E-002  -1.3764931687195373E-002  -1.1930792241537296E-002  -1.0214529724748542E-002  -8.6202877838791325E-003  -7.1519161738404658E-003  -5.8129613538000788E-003  -4.6066566483018295E-003  -3.5359075758619176E-003  -2.6032655677750804E-003  -1.8108957057833539E-003  -1.1605584666271238E-003  -6.5360116042456487E-004  -2.9094499562560888E-004  -7.3070947982118481E-005  -1.8266943928336920E-033  -0.0000000000000000       -2.9025192599960951E-005  -1.5041336153291207E-004  -3.6238161487996357E-004  -6.6336279153325151E-004  -1.0518890708924155E-003  -1.5265183370329551E-003  -2.0857803807757137E-003  -2.7281469515378779E-003  -3.4519965005247845E-003  -4.2555623207131514E-003  -5.1368997068217265E-003  -6.0938786478435154E-003  -7.1241870409349539E-003  -8.2253361481246078E-003  -9.3946665990593432E-003  -1.0629354802860879E-002  -1.1926419759266312E-002  -1.3282730240734569E-002  -1.4695012348378550E-002  -1.6159857396424789E-002  -1.7673730137671741E-002  -1.9232977279157022E-002  -2.0833836292487841E-002  -2.2472444481942397E-002  -2.4144848294172815E-002  -2.5847012850654189E-002  -2.7574831669299301E-002  -2.9324136566197763E-002  -3.1090707697107832E-002  -3.2870283734420552E-002  -3.4658572130301650E-002  -3.6451259469730352E-002  -3.8244021859609234E-002  -4.0032535355298479E-002  -4.1812486377504517E-002  -4.3579582109984388E-002  -4.5329560846129748E-002  -4.7058202256829773E-002  -4.8761337564869889E-002  -5.0434859588119760E-002  -5.2074732641039158E-002  -5.3677002257162335E-002  -5.5237804721497551E-002  -5.6753376380386966E-002  -5.8220062712312379E-002  -5.9634327134365360E-002  -6.0992759525181767E-002  -6.2292084442925083E-002  -6.3529169018878479E-002  -6.4701030507432533E-002  -6.5804843472561755E-002  -6.6837946599769979E-002  -6.7797849105690353E-002  -6.8682236744657996E-002  -6.9488977381375855E-002  -7.0216126133669565E-002  -7.0861930055035091E-002  -7.1424832362927612E-002  -7.1903476187341081E-002  -7.2296707842895463E-002  -7.2603579608587626E-002  -7.2823352011040537E-002  -7.2955495608027429E-002  -7.2999692263959234E-002  -7.2955835916101164E-002  -7.2824032832051758E-002  -7.2604601352724396E-002  -7.2298071125672103E-002  -7.1905181829773263E-002  -7.1426881392644331E-002  -7.0864323706048643E-002  -7.0218865848092324E-002  -6.9492064809405341E-002  -6.8685673745827264E-002  -6.7801637750658172E-002  -6.6842089170551927E-002  -6.5809342464462919E-002  -6.4705888630372466E-002  -6.3534389199434133E-002  -6.2297669825371924E-002  -6.0998713473943991E-002  -5.9640653236166144E-002  -5.8226764777183866E-002  -5.6760458446065795E-002  -5.5245271053455496E-002  -5.3684857353087298E-002  -5.2082981232280640E-002  -5.0443506643817998E-002  -4.8770388293126771E-002  -4.7067662109959621E-002  -4.5339435521838119E-002  -4.3589877557254963E-002  -4.1823208796746829E-002  -4.0043691206385117E-002  -3.8255617861995009E-002  -3.6463302608029144E-002  -3.4671069659664391E-002  -3.2883243181903436E-002  -3.1104136870189251E-002  -2.9338043552773717E-002  -2.7589224847709738E-002  -2.5861900889777176E-002  -2.4160240162733986E-002  -2.2488349450793463E-002  -2.0850263942799093E-002  -1.9249937506058426E-002  -1.7691233157039479E-002  -1.6177913752178440E-002  -1.4713632916142512E-002  -1.3301926237603658E-002  -1.1946202747634672E-002  -1.0649736699639411E-002  -9.4156596812534459E-003  -8.2469530612440788E-003  -7.1464408064643124E-003  -6.1167826701101291E-003  -5.1604677834755398E-003  -4.2798086486137265E-003  -3.4769354916966496E-003  -2.7537903498121331E-003  -2.1121182596388357E-003  -1.5534514789645687E-003  -1.0790901166309046E-003  -6.9009117235991528E-004  -3.8726339424470610E-004  -1.7115951327658507E-004  -4.2067759152741066E-005  -1.0977798759795655E-033  -0.0000000000000000       -6.6054576591154069E-006  -4.4024308485817874E-005  -1.1166392538846802E-004  -2.0900356259754963E-004  -3.3555554810711565E-004  -4.9084073460643578E-004  -6.7437055993476835E-004  -8.8563706496763771E-004  -1.1241011362099296E-003  -1.3891752153406692E-003  -1.6802123528747485E-003  -1.9965037668755723E-003  -2.3372799197579216E-003  -2.7017123333619737E-003  -3.0889155925730321E-003  -3.4979494834784350E-003  -3.9278212617515421E-003  -4.3774880532773067E-003  -4.8458593649191540E-003  -5.3317997251556871E-003  -5.8341314151847245E-003  -6.3516373191477814E-003  -6.8830638541752184E-003  -7.4271240003451651E-003  -7.9825004024126796E-003  -8.5478485489615032E-003  -9.1218000169137007E-003  -9.7029657697521206E-003  -1.0289939513250711E-002  -1.0881301079413642E-002  -1.1475619861800276E-002  -1.2071458256250387E-002  -1.2667375137004198E-002  -1.3261929324135025E-002  -1.3853683066320210E-002  -1.4441205503222757E-002  -1.5023076118197375E-002  -1.5597888164046083E-002  -1.6164252054260947E-002  -1.6720798715178578E-002  -1.7266182886084856E-002  -1.7799086363885434E-002  -1.8318221181803568E-002  -1.8822332714342617E-002  -1.9310202703114829E-002  -1.9780652193974648E-002  -2.0232544379889333E-002  -2.0664787342289600E-002  -2.1076336682932437E-002  -2.1466198042810913E-002  -2.1833429499955079E-002  -2.2177143839222580E-002  -2.2496510693396039E-002  -2.2790758542938949E-002  -2.3059176578712558E-002  -2.3301116413257061E-002  -2.3515993646586464E-002  -2.3703289272903057E-002  -2.3862550933811608E-002  -2.3993394008153712E-002  -2.4095502539029378E-002  -2.4168629996993964E-002  -2.4212599872599654E-002  -2.4227306104205759E-002  -2.4212713331397295E-002  -2.4168856982865451E-002  -2.4095843188842760E-002  -2.3993848526919138E-002  -2.3863119595573606E-002  -2.3703972419841596E-002  -2.3516791690625607E-002  -2.3302029834735772E-002  -2.3060205928040488E-002  -2.2791904440210727E-002  -2.2497773828554765E-002  -2.2178524973491404E-002  -2.1834929465096652E-002  -2.1467817742388675E-002  -2.1078077092477533E-002  -2.0666649510480320E-002  -2.0234529428112508E-002  -1.9782761317845343E-002  -1.9312437173569712E-002  -1.8824693876866243E-002  -1.8320710458930252E-002  -1.7801705255079334E-002  -1.7268932968744821E-002  -1.6723681645863867E-002  -1.6167269569680551E-002  -1.5601042081436341E-002  -1.5026368338034311E-002  -1.4444638007837001E-002  -1.3857257924172460E-002  -1.3265648687952289E-002  -1.2671241247098728E-002  -1.2075473442263274E-002  -1.1479786541216393E-002  -1.0885621763164302E-002  -1.0294416802761558E-002  -9.7076023634547811E-003  -9.1265987062490641E-003  -8.5528122254315223E-003  -7.9876320555359939E-003  -7.4324267214180501E-003  -6.8885408373847252E-003  -6.3572918632581977E-003  -5.8399669270764515E-003  -5.3378197187396639E-003  -4.8520674676963138E-003  -4.3838880035930276E-003  -3.9344169157549359E-003  -3.5047448133396853E-003  -3.0959146919876421E-003  -2.7089194182986004E-003  -2.3446993311672824E-003  -2.0041399744195210E-003  -1.6880699559111193E-003  -1.3972589479273442E-003  -1.1324158026266584E-003  -8.9418658104224919E-004  -6.8315161614525624E-004  -4.9982025136953521E-004  -3.4462438447448987E-004  -2.1791481205671217E-004  -1.1995951749627781E-004  -5.0941081151675426E-005  -1.0953853301492360E-005  -3.6622071125003652E-034   0.0000000000000000        1.5850447143020397E-005   6.2508719107299930E-005   1.3937662250940294E-004   2.4592785317791824E-004   3.8166919041502756E-004   5.4611595130154601E-004   7.3877405556056416E-004   9.5913004507774697E-004   1.2066393313820809E-003   1.4807089077659300E-003   1.7806864060326060E-003   2.1058576588204193E-003   2.4554477801192543E-003   2.8286229818424791E-003   3.2244925832182070E-003   3.6421111497061433E-003   4.0804807658767657E-003   4.5385534390082090E-003   5.0152336125892233E-003   5.5093808098654537E-003   6.0198123687382650E-003   6.5453062945397024E-003   7.0846041920460436E-003   7.6364143006647008E-003   8.1994145964633114E-003   8.7722559755745513E-003   9.3535655016480090E-003   9.9419497056771125E-003   1.0535997945261361E-002   1.1134285791396577E-002   1.1735378464921471E-002   1.2337834281787918E-002   1.2940208129966026E-002   1.3541054940175178E-002   1.4138933170646781E-002   1.4732408271532174E-002   1.5320056141276656E-002   1.5900466552004455E-002   1.6472246545038760E-002   1.7034023784729083E-002   1.7584449859176590E-002   1.8122203528365403E-002   1.8645993904005190E-002   1.9154563556248047E-002   1.9646691541296460E-002   2.0121196340122605E-002   2.0576938702979965E-002   2.1012824391971881E-002   2.1427806814800651E-002   2.1820889544373695E-002   2.2191128718220952E-002   2.2537635309684362E-002   2.2859577269392715E-002   2.3156181526835171E-002   2.3426735853251127E-002   2.3670590574506156E-002   2.3887160137151073E-002   2.4075924515994024E-002   2.4236430467845613E-002   2.4368292622093057E-002   2.4471194407953843E-002   2.4544888818223129E-002   2.4589199001895386E-002   2.4604018692063100E-002   2.4589312460724832E-002   2.4545115804075413E-002   2.4471535057775291E-002   2.4368747140897672E-002   2.4236999129553523E-002   2.4076607662952082E-002   2.3887958181172099E-002   2.3671503996011818E-002   2.3427765202603076E-002   2.3157327424043209E-002   2.2860840404545169E-002   2.2539016443947006E-002   2.2192628683437528E-002   2.1822509243975514E-002   2.1429547224157519E-002   2.1014686560288449E-002   2.0578923751196083E-002   2.0123305463981105E-002   1.9648926011684543E-002   1.9156924718945416E-002   1.8648483181007869E-002   1.8124822419646434E-002   1.7587199941782226E-002   1.7036906715389426E-002   1.6475264060528971E-002   1.5903620469346784E-002   1.5323348361051307E-002   1.4735840776314013E-002   1.4142508028385008E-002   1.3544774303941114E-002   1.2944074240124344E-002   1.2341849467878228E-002   1.1739545144282409E-002   1.1138606475048607E-002   1.0540475234874554E-002   9.9465862992699945E-003   9.3583641910662263E-003   8.7772196520527028E-003   8.2045462496165462E-003   7.6417170216031977E-003   7.0900811754736406E-003   6.5509608384613748E-003   6.0256478807245630E-003   5.5154008033819115E-003   5.0214417154371884E-003   4.5449533891801855E-003   4.0870764200633264E-003   3.6489064795192060E-003   3.2314916826326262E-003   2.8358300667995764E-003   2.4628671914399911E-003   2.1134938663859779E-003   1.7885440091029488E-003   1.4887926402654323E-003   1.2149539978783832E-003   9.6767956117341930E-004   7.4755511170880671E-004   5.5509546814018224E-004   3.9073802670745858E-004   2.5483910267677743E-004   1.4767221461785556E-004   6.9425491754880435E-005   2.0198842835447619E-005   3.6622071125003292E-034   0.0000000000000000        3.8275751513373391E-005   1.6890890636401222E-004   3.9011100515198524E-004   7.0030932396204825E-004   1.0980304901620206E-003   1.5818268496804585E-003   2.1502226705188169E-003   2.8016842010822225E-003   3.5345844137367050E-003   4.3471511495537622E-003   5.2374342816760566E-003   6.2032984107259909E-003   7.2424260809158484E-003   8.3523232430224199E-003   9.5303252560767944E-003   1.0773603306740124E-002   1.2079171219773824E-002   1.3443892646478758E-002   1.4864488620416838E-002   1.6337545449358486E-002   1.7859522938737795E-002   1.9426762913112502E-002   2.1035498031109892E-002   2.2681860850752862E-002   2.4361893149133070E-002   2.6071555452055056E-002   2.7806736760849736E-002   2.9563264457084945E-002   3.1336914345687673E-002   3.3123420834707228E-002   3.4918487202376371E-002   3.6717795950200818E-002   3.8517019196994247E-002   4.0311829106215148E-002   4.2097908305563661E-002   4.3870960288309509E-002   4.5626719758711798E-002   4.7360962906558876E-002   4.9069517580286222E-002   5.0748273332606314E-002   5.2393191326222187E-002   5.4000314055307995E-002   5.5565774881782978E-002   5.7085807345804665E-002   5.8556754238798192E-002   5.9975076411524150E-002   6.1337361298550108E-002   6.2640331137083824E-002   6.3880850863326524E-002   6.5055935661626790E-002   6.6162758155675030E-002   6.7198655216761008E-002   6.8161134379473520E-002   6.9047879845538382E-002   6.9856758059970353E-002   7.0585822852333335E-002   7.1233320122496793E-002   7.1797692067488775E-002   7.2277580932388286E-002   7.2671832281789694E-002   7.2979497780247454E-002   7.3199837476474655E-002   7.3332321586659366E-002   7.3376631769344614E-002   7.3332661894659937E-002   7.3200518297524761E-002   7.2980519524391524E-002   7.2673195564465415E-002   7.2279286574945062E-002   7.1799741097156908E-002   7.1235713773555420E-002   7.0588562566708382E-002   6.9859845487920444E-002   6.9051316846827318E-002   6.8164923024474341E-002   6.7202797787581744E-002   6.6167257147281264E-002   6.5060793784780191E-002   6.3886071044012255E-002   6.2645916519370876E-002   6.1343315247376476E-002   5.9981402513273718E-002   5.8563456303835276E-002   5.7092889411178904E-002   5.5573241213891400E-002   5.4008169151169960E-002   5.2401439917518486E-002   5.0756920388384030E-002   4.9078568308356017E-002   4.7370422759844863E-002   4.5636594434491737E-002   4.3881255735232397E-002   4.2108630725151322E-002   4.0322984957187259E-002   3.8528615199319084E-002   3.6729839088488099E-002   3.4930984731752213E-002   3.3136380282379738E-002   3.1350343518641785E-002   2.9577171443741716E-002   2.7821129939191211E-002   2.6086443491149663E-002   2.4377285017632942E-002   2.2697765819872859E-002   2.1051925680980937E-002   1.9443723140392947E-002   1.7877025957887434E-002   1.6355601805257490E-002   1.4883109188153922E-002   1.3463088643464436E-002   1.2098954207943626E-002   1.0793985203497286E-002   9.5513183383525904E-003   8.3739401560859305E-003   7.2646798465687158E-003   6.2262024328973535E-003   5.2610023582937912E-003   4.3713974776387332E-003   3.5595234048248353E-003   2.8273275992723515E-003   2.1765605494446670E-003   1.6087599915068302E-003   1.1252315360307974E-003   7.2703770475995941E-004   4.1499278452214764E-004   1.8965505812143524E-004   5.1318317992626330E-005   1.0977798759795619E-033   0.0000000000000000        6.0603764824683081E-005   2.7489978196895866E-004   6.3991096808961112E-004   1.1530200841437565E-003   1.8117758256125465E-003   2.6137701484148885E-003   3.5565486409034914E-003   4.6375606295529182E-003   5.8541004393045520E-003   7.2032209902253355E-003   8.6816790859149881E-003   1.0285923227302603E-002   1.2012098970010357E-002   1.3856058000211176E-002   1.5813368130976061E-002   1.7879323978014686E-002   2.0048958290691928E-002   2.2317053917048441E-002   2.4678156368878656E-002   2.7126586958479623E-002   2.9656456477243492E-002   3.2261679380556310E-002   3.4935988442762474E-002   3.7672949857108666E-002   4.0465978728411608E-002   4.3308354935767457E-002   4.6193239319322149E-002   4.9113690152142654E-002   5.2062679863117807E-002   5.5033111961427059E-002   5.8017838132867608E-002   6.1009675455835799E-002   6.4001423704938096E-002   6.6985882692987622E-002   6.9955869616145624E-002   7.2904236353758062E-002   7.5823886687929887E-002   7.8707793396747411E-002   8.1549015179296788E-002   8.4340713380213095E-002   8.7076168456253336E-002   8.9748796169372702E-002   9.2352163440834509E-002   9.4880003851939884E-002   9.7326232735231138E-002   9.9684961834031138E-002  0.10195051348447162       0.10411743429372949       0.10618050827422690       0.10813476941090776       0.10997551362119587       0.11169831008838164       0.11329901193401000       0.11477376620673653       0.11611902316579456       0.11733154482900289       0.11840841277608603       0.11934703517588295       0.12014515303278636       0.12080084562640551       0.12131253514021675       0.12167899046192529       0.12189933014951689       0.12197302455518569       0.12189989710181000       0.12168012470792973       0.12131423736324426       0.12080311685190520       0.12014799462853418       0.11935044885393103       0.11841240059246463       0.11733610918601198       0.11612416681253239       0.11477949224192913       0.11330532380649994       0.11170521160017491       0.10998300893008865       0.10814286303083721       0.10618920508118607       0.10412673952628521       0.10196043274740114        9.9695501102689557E-002   9.7337398357936505E-002   9.4891802554490007E-002   9.2364602330159334E-002   8.9761882738351173E-002   8.7089910587904898E-002   8.4355119351665717E-002   8.1564093669171306E-002   7.8723553486586689E-002   7.5840337872125838E-002   7.2921388541143009E-002   6.9973733138770922E-002   6.7004468311377699E-002   6.4020742614008919E-002   6.1029739292900204E-002   5.8038658983318378E-002   5.5054702367353249E-002   5.2085052829370315E-002   4.9136859155834281E-002   4.6217218315932194E-002   4.3333158370115962E-002   4.0491621540478952E-002   3.7699447493571098E-002   3.4963356864857423E-002   3.2289935073318295E-002   2.9685616461948346E-002   2.7156668798984054E-002   2.4709178186015115E-002   2.2349034396976650E-002   2.0081916697195005E-002   1.7913280164247473E-002   1.5848342550381651E-002   1.3892071720644456E-002   1.2049173684287193E-002   1.0324081268557791E-002   8.7209434389725355E-003   7.2436153087738278E-003   5.8956487326816340E-003   4.6802824634564616E-003   3.6004274775623124E-003   2.6586406917622008E-003   1.8570926961282491E-003   1.1975494960915390E-003   6.8136394688895823E-004   3.0946281590222755E-004   8.2332647103725595E-005   1.8266943928336883E-033   0.0000000000000000        8.2768057984280888E-005   3.8020589375388221E-004   8.8815055455293145E-004   1.6029434486211436E-003   2.5211590370745312E-003   3.6394331848195226E-003   4.9543377429473222E-003   6.4623107319988961E-003   8.1595741371833560E-003   1.0042013001682554E-002   1.2105098858174604E-002   1.4343872659769160E-002   1.6752952248088464E-002   1.9326545033622366E-002   2.2058461955092926E-002   2.4942132383880905E-002   2.7970619955849263E-002   3.1136639276338925E-002   3.4432573468885029E-002   3.7850492525453548E-002   4.1382172404549250E-002   4.5019114843367826E-002   4.8752567829564900E-002   5.2573546679710516E-002   5.6472855686253876E-002   6.0441110264917386E-002   6.4468759563372502E-002   6.8546109465875915E-002   7.2663345946463939E-002   7.6810558708963569E-002   8.0977765059299586E-002   8.5154933954176601E-002   8.9332010162257086E-002   9.3498938488865826E-002   9.7645687994946537E-002  0.10176227616353008       0.10583879294450338       0.10986542462766075       0.11383247748392096       0.11773040111451596       0.12154981146099250       0.12528151340516050       0.12891652292581743       0.13244608873511327       0.13586171336327602       0.13915517362784738       0.14231854044153100       0.14534419791463399       0.14822486170129151       0.15095359654558185       0.15352383299054539       0.15592938320223104       0.15816445587677935       0.16022367019215644       0.16210206876880404       0.16379512961457718       0.16529877701598922       0.16660939135861277       0.16772381784549997       0.16863937409902136       0.16935385662141250       0.16986554610479221       0.17017321157286505       0.17027611334653323       0.17017400482784806       0.16986713309267876       0.16935623829799668       0.16864255189894756       0.16772779368321303       0.16661416762865600       0.16530435659558312       0.16380151586459676       0.16210926553630745       0.16023168181179226       0.15817328717475959       0.15593903949835194       0.15353432010065290       0.15096492078775373       0.14823702989594431       0.14535721739195495       0.14233241904406632       0.13916991971464709       0.13587733581809361       0.13246259696730497       0.12893392687996313       0.12529982356443992       0.12156903885475784       0.11775055732494003       0.11385357465187250       0.10988747546172260       0.10586181072698207       0.10178627475954791        9.7670681860593203E-002   9.3524942679036549E-002   8.9359040341428025E-002   8.5183006403928646E-002   8.1006896689760063E-002   7.6840767067446455E-002   7.2694649229776087E-002   6.8578526529895684E-002   6.4502309934832219E-002   6.0475814153273438E-002   5.6508733995789130E-002   5.2610621022505549E-002   4.8790860537280524E-002   4.5058648982840496E-002   4.1422971788854866E-002   3.7892581731114802E-002   3.4475977848888187E-002   3.1181384975312240E-002   2.8016733927767982E-002   2.4989642405287858E-002   2.2107396644838233E-002   1.9376933867881606E-002   1.6804825579154029E-002   1.4397261734108824E-002   1.2160035836885127E-002   1.0098530978739639E-002   8.2177067055932383E-003   6.5220852674441106E-003   5.0157311066151219E-003   3.7022141009825232E-003   2.5845644354147270E-003   1.6652470687053434E-003   9.4614976300890592E-004   4.2856499058630329E-004   1.1317016598458784E-004   2.5512082428959467E-033   0.0000000000000000        1.0470261515662120E-004   4.8455348626194519E-004   1.1342076261911791E-003   2.0489695175546908E-003   3.2244445540587450E-003   4.6563185113947924E-003   6.3401964137637587E-003   8.2715128153796804E-003   1.0445426173550407E-002   1.2856663493747703E-002   1.5499421931840483E-002   1.8367346830993805E-002   2.1453541280523038E-002   2.4750582364327027E-002   2.8250539046339715E-002   3.1944991281470776E-002   3.5825050292731350E-002   3.9881379987818766E-002   4.4104219448465889E-002   4.8483406439959111E-002   5.3008401896698039E-002   5.7668315305846797E-002   6.2451930942333311E-002   6.7347734890158620E-002   7.2343942773010553E-002   7.7428528148307280E-002   8.2589251472484221E-002   8.7813689590635305E-002   9.3089265658784795E-002   9.8403279444319786E-002  0.10374293791914138       0.10909538607591129       0.11444773789876483       0.11978710740224038       0.12510063967508514       0.13037554184622854       0.13559911390325477       0.14075877928668193       0.14584211518540136       0.15083688246526405       0.15573105514951918       0.16051284939434271       0.16517075187040292       0.16969354750305601       0.17407034648730457       0.17829061052069303       0.18234417819317342       0.18622128946253352       0.18991260916873193       0.19340924952241831       0.19670279151461900       0.19978530520027671       0.20264936879962259       0.20528808657974251       0.20769510546595210       0.20986463034609731       0.21179143803286682       0.21347088984602916       0.21489894278830901       0.21607215928458218       0.21698771546499188       0.21764340796746154       0.21803765924642446       0.21816952137442869       0.21803867832634599       0.21764544674103523       0.21699077516058934       0.21607624174502288       0.21490405047263267       0.21347702583114869       0.21179860601482867       0.20987283464241555       0.20770435101874532       0.20529837895829420       0.20266071420349138       0.19979771046331918       0.19671626411017568       0.19342379756463457       0.18992824142196851       0.18623801534210874       0.18236200777448122       0.17830955454440517       0.17409041636297209       0.16971475532153824       0.16519311040558679       0.16053637211460109       0.15575575622387833       0.15086277677271442       0.14586921832379127       0.14078710758197016       0.13562868441923148       0.13040637239517749       0.12513274882793696       0.11982051450065018       0.11448246306578651       0.10913145022871276       0.10378036278112651        9.8442087559572081E-002   9.3129480403255735E-002   8.7855335187945804E-002   8.2632353009180884E-002   7.7473111586405977E-002   7.2390034968731434E-002   6.7395363606500391E-002   6.2501124870444943E-002   5.7719104077035815E-002   5.3060816105206923E-002   4.8537477657692875E-002   4.4159980245586379E-002   3.9938863953623074E-002   3.5884292052097318E-002   3.2006026520184278E-002   2.8313404529903448E-002   2.4815315959735212E-002   2.1520181981770067E-002   1.8435934779416529E-002   1.5569998443766320E-002   1.2929271085050827E-002   1.0520108000263243E-002   8.3483040463704465E-003   6.4190673231471033E-003   4.7369719840007476E-003   3.3059002866668444E-003   2.1290098166526867E-003   1.2087181277635815E-003   5.4667951613063129E-004   1.4375963722380056E-004   3.2695760088416252E-033   0.0000000000000000        1.2634201561163014E-004   5.8767116997681702E-004   1.3774653764714439E-003   2.4899978660802851E-003   3.9199115886306320E-003   5.6619499301075200E-003   7.7107599396371140E-003   1.0060782757784690E-002   1.2706124606809029E-002   1.5640367063864572E-002   1.8856446869360791E-002   2.2346629059840081E-002   2.6102518581382607E-002   3.0115080065581057E-002   3.4374659607002429E-002   3.8871008016757587E-002   4.3593305517167953E-002   4.8530187803800959E-002   5.3669773421313433E-002   5.8999692390280536E-002   6.4507116000409565E-002   7.0178787719718305E-002   7.6001055127956532E-002   8.1959902803485501E-002   8.8040986090735324E-002   9.4229665651268876E-002  0.10051104273540235       0.10686999506840755       0.11329121328505644       0.11975923780569708       0.12625849608110853       0.13277334010739886       0.13928808412021501       0.14578704238338663       0.15225456697640838       0.15867508548974646       0.16503313854029619       0.17131341701130659       0.17750079893573187       0.18358038592175102       0.18953753904729234       0.19535791412203971       0.20102749624613486       0.20653263357056184       0.21186007018635469       0.21699697805804952       0.22193098792676805       0.22665021910941296       0.23114330811929479       0.23539943604096869       0.23940835459514342       0.24316041082562562       0.24664657035680063       0.24985843915490194       0.25278828375261397       0.25542904987929355       0.25777437945465448       0.25981862590767590       0.26155686777857234       0.26298492057744444       0.26409934686362480       0.26489746452917662       0.26537735326031925       0.26553785916424544       0.26537859755129944       0.26489995386067300       0.26410308273493421       0.26298990523910359       0.26156310423317625       0.25982611791170362       0.25778313152106236       0.25543906728010268       0.25279957252175989       0.24987100609239338       0.24666042303245073       0.24317555758409337       0.23942480455936108       0.23541719912101502       0.23116239501390584       0.22667064131663098       0.22195275774775192       0.21702010860590609       0.21188457539473668       0.20655852819997730       0.20105479589459033       0.19538663523388050       0.18956769892317640       0.18361200272865896       0.17753389171863690       0.17134800570387629       0.16506924397744221       0.15871272942030315       0.15229377207548023       0.14582783226677562       0.13933048335793893       0.13281737423943249       0.12630419163212764       0.11980662230035308       0.11334031526655756       0.10692084411418890       0.10056366947415446        9.4284101784112076E-002   8.8097264407400080E-002   8.2018057204778894E-002   7.6061120642809010E-002   7.0240800530296590E-002   6.4571113460249921E-002   5.9065713049436613E-002   5.3737857048451625E-002   4.8600375408703579E-002   4.3665639379921226E-002   3.8945531707427629E-002   3.4451418015881009E-002   3.0194119429922041E-002   2.6183886510549467E-002   2.2430374567569255E-002   1.8942620401976442E-002   1.5729020533171736E-002   1.2797310706185632E-002   1.0154544428341464E-002   7.8070608858702602E-003   5.7604273761702116E-003   4.0193685900684270E-003   2.5877266306479833E-003   1.4684422888387532E-003   6.6352671062801846E-004   1.7403042374722859E-004   3.9800670798009617E-033   0.0000000000000000        1.4762158489183919E-004   6.8929058821397575E-004   1.6173138303255171E-003   2.9249402085196581E-003   4.6058582989999429E-003   6.6538784695281059E-003   9.0627005774081056E-003   1.1825784584503257E-002   1.4936198227250255E-002   1.8386393003485671E-002   2.2168062235342172E-002   2.6272109280426909E-002   3.0688661159028269E-002   3.5407091814842147E-002   4.0416047720350491E-002   4.5703475233197885E-002   5.1256649632350673E-002   5.7062205772378555E-002   6.3106170283534088E-002   6.9373995230512839E-002   7.5850593162863675E-002   8.2520373459253019E-002   8.9367279886402681E-002   9.6374829280453378E-002  0.10352615125412198       0.11080402883997499       0.11819093996538485       0.12566909966589951       0.13322050292744420       0.14082696806456460       0.14847018051865216       0.15613173697923469       0.16379318971912521       0.17143609103527180       0.17904203769064431       0.18659271524849169       0.19406994219258558       0.20145571372864474       0.20873224515700872       0.21588201471946292       0.22288780580747855       0.22973274844091732       0.23640035990679212       0.24287458446863702       0.24913983204450565       0.25518101576627134       0.26098358832408464       0.26653357701185471       0.27181761738891302       0.27682298547710465       0.28153762841184649       0.28595019348153061       0.29005005547400226       0.29382734227784646       0.29727295866226644       0.30037860819002027       0.30313681320546976       0.30554093284782330       0.30758517905230459       0.30926463049246544       0.31057524443960072       0.31151386650053015       0.31207823821954761       0.31226700251918021       0.31207970697201887       0.31151680489019462       0.31057965423651995       0.30927051435291747       0.30759254052034185       0.30554977635794334       0.30314714408448695       0.30039043266096965       0.29728628384775851       0.29384217620439734       0.29006640707725279       0.28596807261063600       0.28155704583731139       0.27684395289417640       0.27184014742850471       0.26655768324470530       0.26100928527109807       0.25520831890626783       0.24916875782391643       0.24290515031100557       0.23643258422439381       0.22976665064405230       0.22292340631758456       0.21591933498111018       0.20877130765032362       0.20149654198366479       0.19411256080265055       0.18663714988533295       0.17908831512009429       0.17148423913299915       0.16384323748815485       0.15618371456603880       0.14852411923275502       0.14088290039669193       0.13327846256898046       0.12572912152946680       0.11825306020641718       0.11086828487705193       0.10359258179250229        9.6443474335600521E-002   8.9438180807611581E-002   8.2593572954455047E-002   7.5926135324890662E-002   6.9451925562795627E-002   6.3186535728456061E-002   5.7145054739756999E-002   5.1342032025988298E-002   4.5791442485627450E-002   4.0506652819032020E-002   3.5500389336762063E-002   3.0784707303685474E-002   2.6370961901805091E-002   2.2269780881232507E-002   1.8491038949284114E-002   1.5043833672279985E-002   1.1936460215835758E-002   9.1763735526175227E-003   6.7701205700051049E-003   4.7232566598101660E-003   3.0402985705872999E-003   1.7247023524347323E-003   7.7882994690052715E-004   2.0391265495228625E-004   4.6809698205523552E-033   0.0000000000000000        1.6847756992866773E-004   7.8914707398230035E-004   1.8531513275310786E-003   3.3527230365633679E-003   5.2806059013892521E-003   7.6296883017459814E-003   1.0392735584639528E-002   1.3562240927628286E-002   1.7130249750771764E-002   2.1088101527099879E-002   2.5426266149325222E-002   3.0134307204399101E-002   3.5200897568096683E-002   4.0613846088056835E-002   4.6360126963505867E-002   5.2425911129732661E-002   5.8796599572429650E-002   6.5456858499982201E-002   7.2390656282562665E-002   7.9581302074750518E-002   8.7011486025806606E-002   9.4663320978911336E-002  0.10251838556553723       0.11055776858165775       0.11876211454819609       0.12711167033852849       0.13558633276688686       0.14416569701696039       0.15282910580058343       0.16155569912061057       0.17032446452622607       0.17911428773213076       0.18790400348582822       0.19667244655486943       0.20539850271710694       0.21406115962541869       0.22263955742850167       0.23111303902410893       0.23946119982338171       0.24766393690694291       0.25570149745635762       0.26355452633645987       0.27120411272857503       0.27863183568372596       0.28581980850386912       0.29275072183064460       0.29940788534536411       0.30577526797922816       0.31183753653224411       0.31758009261242764       0.32298910780735351       0.32805155699455812       0.33275524972532683       0.33708885958832602       0.34104195150064176       0.34460500684513812       0.34776944640282814       0.35052765102288502       0.35287297997652572       0.35479978695957909       0.35630343369158318       0.35738030109523511       0.35802779801354395       0.35824436745424110       0.35802949034283527       0.35738368677336696       0.35630851475769343       0.35480656647440190       0.35288146202400406       0.35053784071189215       0.34778134987165810       0.34461863126374392       0.34105730507595883       0.33710595156885148       0.33277409040626205       0.32807215772533771       0.32301148099642307       0.31760425173743240       0.31186349614510128       0.30580304371710720       0.29943749393968255       0.29278218111603088       0.28585313743056756       0.27866705432784622       0.27124124230410940       0.26359358920939324       0.25574251715627172       0.24770693814300337       0.23950620849760715       0.23116008224808424       0.22268866353939945       0.21411235820273899       0.20545182460123973       0.19672792386490051       0.18796166963869293       0.17917417746450995       0.17038661391283819       0.16162014559841711       0.15289588818934913       0.14423485554425880       0.13565790909083167       0.12718570757412709       0.11883865729299437       0.11063686294194053       0.10260007918473826        9.4747663066314103E-002   8.7098527385653324E-002   7.9671095138134501E-002   7.2483255136790228E-002   6.5552318923402256E-002   5.8894979067171130E-002   5.2527268955112401E-002   4.6464524174487154E-002   4.0721345569237802E-002   3.5311564073266161E-002   3.0248207394871912E-002   2.5543468636423497E-002   2.1208676914783633E-002   1.7254269705747737E-002   1.3689763853110073E-002   1.0523712116256127E-002   7.7636250367583669E-003   5.4158749053375230E-003   3.4856415084694664E-003   1.9768867724560104E-003   8.9231631578233018E-004   2.3333739275783550E-004   5.3705956950015111E-033   0.0000000000000000        1.8884728985180761E-004   8.8698030047117300E-004   2.0843859855512676E-003   3.7722902190594973E-003   5.9425027316259583E-003   8.5870025752463105E-003   1.1697635143064579E-002   1.5265943343787450E-002   1.9282968835620563E-002   2.3738959779874485E-002   2.8623185575045482E-002   3.3923895173679330E-002   3.9628334591014829E-002   4.5722776942335758E-002   5.2192555530182906E-002   5.9022099177340137E-002   6.6194969743044160E-002   7.3693901723559607E-002   8.1500843846995630E-002   8.9597002562518596E-002   9.7962887314334876E-002  0.10657835749931334       0.11542267098557582       0.12447453408451181       0.13371215284819310       0.14311328557508618       0.15265529639067565       0.16231520978094899       0.17206976594235815       0.18189547681711207       0.19176868267798308       0.20166560912759121       0.21156242437182940       0.22143529663553435       0.23126045157227990       0.24101422954172749       0.25067314260741735       0.26021393111999391       0.26961361975453096       0.27884957285831447       0.28789954898254744       0.29674175446699952       0.30535489593804732       0.31371823161239576       0.32181162126170093       0.32961557473502523       0.33711129891281022       0.34428074297963768       0.35110664191334823       0.35757255807708549       0.36366292081976004       0.36936306398898766       0.37465926126145221       0.37953875921526486       0.38398980805140603       0.38800168990279926       0.39156474465644797       0.39467039322353892       0.39731115821266533       0.39948068194002312       0.40117374175146298       0.40238626260223870       0.40311532687726226       0.40335918142122074       0.40311724176408514       0.40239009352894561       0.40117949102625261       0.39948835302563479       0.39732075572998887       0.39468192295387650       0.39157821354461708       0.38801710606221340       0.38400718076798634       0.37955809895368048       0.37468057967154766       0.36938637391186180       0.36368823629662805       0.35759989435695272       0.35113601546231527       0.34431217149189580       0.33714480131873548       0.32965117121652071       0.32184933325945442       0.31375808184345499       0.30539690840660844       0.29678595447941175       0.28794596316400561       0.27889822916605644       0.26966454749805496       0.26026716097584579       0.25072870663935265       0.24107216121981723       0.23132078579173038       0.22149806973977629       0.21162767417334893       0.20173337492982379       0.19183900530096148       0.18196839862026123       0.17214533085139339       0.16239346331279417       0.15273628568288147       0.14319705941242256       0.13379876169275187       0.12456403010621236       0.11551510809355875       0.10667379137435008        9.8061375442133003E-002   8.9698604268328791E-002   8.1605620332544690E-002   7.3801916101691428E-002   6.6306287077857420E-002   5.9136786522336469E-002   5.2310681968288246E-002   4.5844413629103319E-002   3.9753554795204905E-002   3.4052774323811895E-002   2.8755801305433128E-002   2.3875391978990749E-002   1.9423298595744536E-002   1.5410236748276931E-002   1.1845836335729162E-002   8.7385532663514977E-003   6.0955608976355066E-003   3.9226887357689394E-003   2.2243938197539391E-003   1.0037172799082575E-003   2.6223679769348863E-004   6.0472833340127770E-033   0.0000000000000000        2.0866930227592085E-004   9.8253491856144367E-004   2.3104371398524667E-003   4.1826055614903462E-003   6.5899282376410866E-003   9.5234891566601098E-003   1.2974230152865819E-002   1.6932762467223333E-002   2.1389144887959063E-002   2.6332557589254287E-002   3.1751095300058665E-002   3.7631720643060487E-002   4.3960283492220628E-002   5.0721554298316651E-002   5.7899260793525920E-002   6.5476127197762274E-002   7.3433915839852509E-002   8.1753471092919791E-002   9.0414765527420476E-002   9.9396948155883000E-002  0.10867839466999249       0.11823675953398553       0.12804902981946434       0.13809158064645699       0.14834023209875496       0.15877030747606685       0.16935669274381149       0.18007389703583895       0.19089611406460066       0.20179728429162302       0.21275115770857089       0.22373135707535782       0.23471144146764725       0.24566496997383758       0.25656556539609138       0.26738697779563575       0.27810314773002259       0.28868826903677669       0.29911685099883334       0.30936377975902435       0.31940437881920897       0.32921446848926605       0.33877042414076702       0.34804923311854652       0.35702855018311491       0.36568675134206363       0.37400298594547426       0.38195722691739087       0.38953031900367319       0.39670402492044543       0.40346106928854836       0.40978518025414684       0.41566112868964061       0.42107476488215256       0.42601305262362432       0.43046410061767165       0.43441719112598598       0.43786280579296055       0.44079264857403694       0.44319966572611114       0.44507806280002837       0.44642331860278084       0.44723219609071418       0.44750275016930507       0.44723433238132149       0.44642759247121355       0.44508447682001934       0.44320822376192048       0.44080335578006957       0.43787566861939065       0.43443221732056869       0.43048129923166012       0.42603243401695912       0.42109634072938140       0.41568491198728269       0.40981118532815464       0.40348931180384467       0.39673452188858149       0.38956308879587681       0.38199228927187273       0.37404036198350199       0.36572646357643512       0.35707062253612121       0.34809369093222337       0.33881729419531670       0.32926377901733017       0.31945615952321105       0.30941806183039255       0.29917366713443683       0.28874765346099523       0.27816513621370054       0.26745160767783543       0.25663287560841702       0.24573500106037077       0.23478423561319242       0.22380695812820076       0.21282961120793104       0.20187863749504620       0.19098041597582038       0.18016119843603057       0.16944704621911810       0.15886376745258812       0.14843685487315536       0.13819142442066415       0.12815215473587374       0.11834322771062311       0.10878827023989326        9.9510297303859380E-002   9.0531656530230806E-002   8.1873974362265650E-002   7.3558103961335025E-002   6.5604074978620336E-002   5.8031045304245417E-002   5.0857254920819453E-002   4.4099981967941286E-002   3.7775501120708037E-002   3.1899044390716183E-002   2.6484764418568882E-002   2.1545699923593519E-002   1.7093739433757225E-002   1.3139566735881982E-002   9.6925625153525558E-003   6.7606833692204008E-003   4.3503935284340640E-003   2.4666330278781548E-003   1.1127693177380809E-003   2.9054428680364111E-004   6.7094025377929502E-033   0.0000000000000000        2.2788355326324708E-004   1.0755611842274498E-003   2.5307367560623937E-003   4.5826553167491188E-003   7.2212968986145234E-003   1.0436866263138406E-002   1.4219419882536614E-002   1.8558657970775175E-002   2.3443679628230144E-002   2.8862622920527940E-002   3.4802436559152987E-002   4.1248828240066440E-002   4.8186285781847610E-002   5.5598113654711817E-002   6.3466473219055061E-002   7.1772425707011811E-002   8.0495977846776104E-002   8.9616130035927513E-002   9.9110926926743309E-002  0.10895751032645942       0.11913217426235723       0.12961042209620532       0.14036702553838817       0.15137608542835432       0.16261109412828756       0.17404499938460352       0.18565026950052135       0.19739895966306872       0.20926277926647446       0.22121316006840397       0.23322132501306250       0.24525835756073838       0.25729527134941915       0.26930308002863529       0.28125286708986741       0.29311585552944130       0.30486347717868012       0.31646744152350492       0.32789980386593615       0.33913303263991690       0.35014007574310424       0.36089442570668240       0.37137018355476714       0.38154212120051795       0.39138574222090272       0.40087734087540206       0.40999405921191778       0.41871394213931168       0.42701599031727766       0.43488021074696609       0.44228766493918015       0.44922051453812917       0.45566206429699307       0.46159680230104000       0.46701043733764086       0.47188993332596735       0.47622354072500583       0.48000082483949302       0.48321269096031810       0.48585140627644369       0.48791061850465361       0.48938537119556502       0.49027211567597206       0.49056871959851245       0.49027447208380759       0.48939008543050644       0.48791769340683133       0.48586084610677593       0.48322450140596407       0.48001501301357086       0.47624011517475628       0.47190890403488883       0.46703181573298291       0.46162060126056059       0.45568829815577128       0.44924919909907485       0.44231881748034579       0.43491385003395006       0.42705213661234298       0.41875261721669449       0.41003528636703690       0.40092114494263570       0.39143214958596706       0.38159115981731367       0.37142188296255668       0.36094881704699050       0.35019719177960540       0.33919290777682276       0.32796247417009317       0.31653294474497684       0.30493185277398310       0.29318714468602880       0.28132711274884908       0.26938032691391156       0.25737556599064199       0.24534174832477845       0.23330786213142968       0.22130289566761088       0.20935576740049863       0.19749525634344817       0.18574993273378093       0.17414808920360980       0.16271767263064413       0.15148621681293661       0.14048077614407653       0.12972786044242987       0.11925337108941877       0.10908253863858638        9.9239862036894957E-002   8.9749049608985956E-002   8.0632961949559614E-002   7.1913556852327337E-002   6.3611836420145021E-002   5.5747796472466520E-002   4.8340378379493773E-002   4.1407423437486941E-002   3.4965629891234834E-002   2.9030512695923650E-002   2.3616365636780292E-002   1.8736221532861523E-002   1.4401792263220210E-002   1.0623360445814104E-002   7.4096461393347753E-003   4.7677316648787969E-003   2.7030266112463685E-003   1.2192145547709927E-003   3.1819469717459556E-004   7.3553582031853191E-033   0.0000000000000000        2.4643153168489378E-004   1.1658155715125644E-003   2.7447308119086843E-003   4.9714506420589968E-003   7.8350620599596400E-003   1.1324907973646920E-002   1.5430179452108589E-002   2.0139688313378836E-002   2.5441599386956192E-002   3.1323036998849474E-002   3.7769835255922216E-002   4.4766481352917893E-002   5.2296138420329548E-002   6.0340685165352431E-002   6.8880759547918974E-002   7.7895805432137907E-002   8.7364122111937045E-002   9.7262916589769960E-002  0.10756835849325354       0.11825563748482960       0.12929902303581961       0.14067192641407342       0.15234696474416345       0.16429602697308038       0.17649034159815727       0.18890054597969277       0.20149675708023670       0.21424864345950684       0.22712549834428952       0.24009631360679229       0.25312985446882358       0.26619473474809918       0.27925949247482212       0.29229266568464463       0.30526286821825610       0.31813886533181301       0.33088964894741046       0.34348451235628558       0.35589312419148694       0.36808560150613129       0.38003258176020882       0.39170529356186956       0.40307562598072333       0.41411619626991009       0.42480041583785777       0.43510255429954670       0.44499780146959045       0.45446232712940826       0.46347333843976957       0.47200913485319995       0.48004916039109990       0.48757405316912716       0.49456569204261913       0.50100724026225096       0.50688318603875626       0.51217937991290241       0.51688306884509760       0.52098292693924120       0.52446908273204285       0.52733314297265765       0.52956821284851840       0.53116891259497090       0.53213139045813551       0.53245333197809186       0.53213396556390280       0.53117406435720627       0.52957594437050948       0.52734345891229339       0.52448198930212575       0.52099843191538986       0.51690118156600495       0.51220011128942700       0.50690654855871586       0.50103324799789917       0.49459436066080115       0.48760539993814422       0.48008320419345607       0.47204589619514792       0.46351283946570060       0.45450459163223067       0.44504285490895246       0.43515042381326935       0.42485113026074006       0.41416978615098810       0.40313212359975331       0.39176473295152325       0.38009499872431840       0.36815103364234292       0.35596161091366862       0.34355609491819988       0.33096437046801469       0.31821677082041583       0.30534400460192740       0.29237708183722161       0.27934723924524185       0.26628586499206203       0.25322442307938497       0.24019437754894213       0.22722711668750109       0.21435387741556333       0.20160567003771807       0.18901320354366888       0.17660681162947434       0.16441637962899197       0.15247127252051776       0.14080026418921998       0.12943146811548956       0.11839226964933472       0.10770926004436361        9.7408172401519208E-002   8.7513819680689012E-002   7.8050034930833193E-002   6.9039613877778308E-002   6.0504260014687450E-002   5.2464532320654067E-002   4.4939795738154119E-002   3.7948174527744745E-002   3.1506508590107223E-002   2.5630312348548626E-002   2.0333731513389731E-002   1.5629477776084283E-002   1.1528710643501902E-002   8.0408919551397673E-003   5.1737038881728946E-003   2.9330108533912572E-003   1.3228013820337163E-003   3.4512443392159162E-004   7.9835941664129244E-033   0.0000000000000000        2.6425641761520331E-004   1.2530613702129362E-003   2.9518806460705187E-003   5.3480299954448435E-003   8.4297196728027619E-003   1.2185449607099740E-002   1.6603567134276038E-002   2.1672020249653170E-002   2.7378067098703138E-002   3.3707849063720471E-002   4.0646119739806294E-002   4.8176183189083829E-002   5.6279918411476303E-002   6.4937822003788351E-002   7.4129055167658039E-002   8.3831493918464381E-002   9.4021782388015729E-002  0.10467538909486611       0.11576666604560457       0.12726891052545922       0.13915442943242848       0.15139460599441029       0.16395996871070459       0.17682026235784168       0.18994452087566091       0.20330114197243784       0.21685796325984347       0.23058233973483352       0.24444122242983277       0.25840123803162124       0.27242876928059878       0.28649003596346373       0.30055117629158112       0.31457832848124589       0.32853771232894485       0.34239571059688151       0.35611894999605764       0.36967438159211263       0.38302936042374941       0.39615172414590116       0.40900987051867643       0.42157283353627312       0.43381035803309809       0.44569297256986340       0.45719206043513216       0.46827992858880152       0.47892987437646928       0.48911624986162638       0.49881452361631812       0.50800133981764262       0.51665457452195940       0.52475338895791790       0.53227827973703279       0.53921112583727659       0.54553523226153833       0.55123537025884128       0.55629781401375700       0.56071037371611343       0.56446242492680099       0.56754493417958929       0.56995048074045540       0.57167327449128824       0.57270916987946907       0.57305567590556183       0.57271196213133591       0.57167886067764895       0.56995886422600084       0.56755612001339184       0.56447641984807551       0.56072718615372852       0.55631745409567068       0.55125784981518511       0.54556056483302084       0.53923932668390251       0.53230936584516053       0.52478737905326622       0.51669148907821594       0.50804120107169959       0.49885735557809419       0.48916207833244241       0.47897872696071814       0.46833183471429235       0.45724705136781146       0.44575108143402870       0.43387161983173633       0.42163728517117893       0.40907755081259067       0.39622267386761217       0.38310362231014738       0.36975200037619882       0.35619997243214802       0.34248018548972414       0.32862569056398527       0.31466986305207317       0.30064632233606869       0.28658885079357138       0.27253131241889345       0.25850757124610463       0.24455140977194456       0.23069644757696248       0.21697606033645994       0.20342329942078499       0.19007081227897388       0.17695076378887578       0.16409475877917434       0.15153376589250844       0.13929804298498616       0.12741706423987884       0.11591944916407976       0.10483289364845294        9.4184103251356038E-002   8.3998728867458614E-002   7.4301304938692539E-002   6.5115190353661145E-002   5.6462512179915068E-002   4.8364112364075743E-002   4.0839497526593369E-002   3.3906791954257338E-002   2.7582693339819109E-002   2.1882426203188844E-002   1.6819671351943000E-002   1.2406438000626501E-002   8.6529062383297259E-003   5.5673383098756050E-003   3.1560374608954425E-003   1.4232850582967253E-003   3.7127163001472664E-004   8.5925969520133891E-033   0.0000000000000000        2.8130322419747298E-004   1.3370692680294189E-003   3.1516642686204993E-003   5.7114614666904651E-003   9.0038119334816015E-003   1.3016392949518230E-002   1.7736731456403376E-002   2.3151938076966822E-002   2.9248393969725572E-002   3.6011290716246432E-002   4.3424338096325434E-002   5.1469697256054540E-002   6.0128006718121060E-002   6.9378427951636068E-002   7.9198695599023303E-002   8.9565171122532983E-002  0.10045289975679661       0.11183567063048737       0.12368607991377364       0.13597559684325300       0.14867463245416082       0.16175261086997797       0.17517804296521644       0.18891860222574705       0.20294120263400292       0.21721207837505419       0.23169686518628654       0.24636068314710380       0.26116822070890255       0.27608381976707125       0.29107156156807279       0.30609535324190051       0.32111901475569160       0.33610636607728522       0.35102131433972494       0.36582794078977865       0.38049058732910235       0.39497394241217615       0.40924312612179914       0.42326377419932637       0.43700212083095491       0.45042507999858505       0.46350032518411211       0.47619636725362324       0.48848263031633954       0.50032952538727093       0.51170852167320968       0.52259221530611055       0.53295439536346967       0.54277010701807182       0.55201571165165508       0.56066894381358945       0.56870896485324851       0.57611641313195294       0.58287345066288820       0.58896380609149668       0.59437281389362695       0.59908744970961059       0.60309636172415171       0.60638989801327547       0.60896012980366265       0.61080087057196542       0.61190769095348962       0.61227792941559578       0.61191069867045789       0.61080688781719916       0.60896916020176017       0.60640194700459560       0.60311143656539279       0.59910555948226785       0.59439396950594880       0.58898802028671393       0.58290073802714937       0.57614679010135150       0.56874244972675325       0.56070555676034206       0.55205547472672090       0.54281304417254128       0.53300053246142620       0.52264158013870432       0.51176114397636563       0.50038543685800074       0.48854186463398969       0.47625896009889596       0.46356631426048978       0.45049450505490701       0.43707502368734352       0.42334019876850365       0.40932311844003633       0.39505755066333875       0.38057786187606152       0.36591893420318006       0.35111608143029616       0.33620496393000693       0.32122150276150196       0.30620179313592161       0.29118201746608191       0.27619835820301553       0.26128691067684362       0.24648359614120252       0.23182407524484244       0.21734366212481243       0.20307723933559715       0.18905917382338694       0.17532323413299977       0.16190250906659232       0.14882932797206530       0.13613518286527959       0.12385065256910094       0.11200532905060905       0.10062774613848299        8.9745310786318075E-002   7.9384237054277940E-002   6.9569482961633081E-002   6.0324690367441564E-002   5.1672128019232065E-002   4.3632637914404575E-002   3.6225585070340162E-002   2.9468810231195873E-002   2.3378580043437097E-002   1.7969511394289171E-002   1.3254433951940906E-002   9.2442207300664353E-003   5.9476927461532478E-003   3.3715748804722442E-003   1.5204282973326859E-003   3.9657628430263378E-004   9.1808994189338411E-033   0.0000000000000000        2.9751894025707932E-004   1.4176179136549897E-003   3.3435776325891958E-003   6.0608450367285330E-003   9.5559308084806876E-003   1.3815711325270827E-002   1.8826918082283959E-002   2.4575852601416062E-002   3.1048050785286913E-002   3.8227789829408471E-002   4.6097774905915295E-002   5.4639067216573051E-002   6.3831111447570255E-002   7.3651784140682824E-002   8.4077447014726678E-002   9.5083003924936710E-002  0.10664196132334669       0.11872649209020016       0.13130750257750504       0.14435470269887454       0.15783667891012534       0.17172096988756946       0.18597414473420229       0.20056188352520601       0.21544905998554489       0.23059982612086027       0.24597769857878982       0.26154564654475287       0.27726618095630556       0.29310144481939510       0.30901330441307345       0.32496344115930842       0.34091344393965728       0.35682490163324471       0.37265949565302503       0.38837909226719780       0.40394583446144933       0.41932223314923345       0.43447125748473414       0.44935642407715115       0.46394188488560123       0.47819251357999637       0.49207399017021447       0.50555288368298845       0.51859673270649453       0.53117412359482197       0.54325476614458823       0.55480956657415303       0.56581069761299330       0.57623166554024841       0.58604737401891727       0.59523418454914578       0.60376997342621819       0.61163418503339773       0.61880788137207277       0.62527378767973263       0.63101633405581548       0.63602169296850863       0.64027781257154504       0.64377444574149856       0.64650317476276686       0.64845743161424096       0.64963251379118914       0.65002559563818507       0.64963573516078910       0.64846387629402136       0.64651284663483355       0.64378735063134929       0.64029395825341906       0.63604108916715896       0.63103899245496886       0.62529972192845651       0.61883710709136153       0.61166671982893361       0.60380583689429324       0.59527339829371650       0.58608996166019800       0.57627765273167864       0.56586011205580666       0.55486243803341839       0.54331112646794610       0.53123400673199184       0.51866017472905446       0.50561992280530710       0.49214466677444896       0.47826687023962061       0.46401996638938781       0.44943827745950549       0.43455693205008394       0.41941178050543904       0.40403930854773956       0.38847654938978965       0.37276099451599393       0.35693050337536603       0.34102321217211001       0.32507744200211158       0.30913160653566146       0.29322411948326327       0.27739330205543483       0.26167729065280343       0.24611394499274369       0.23074075691054471       0.21559476004262695       0.20071244061352675       0.18612964954442765       0.17188151608902916       0.15800236321061420       0.14452562490031692       0.13148376563629435       0.11890820218196076       0.10682922790227856        9.5275939793845660E-002   8.4276168391065304E-002   7.3856410726626215E-002   6.4041766502458394E-002   5.4855877631454150E-002   4.6320871283230688E-002   3.8457306564209863E-002   3.1284124296580673E-002   2.4818594059998794E-002   1.9076233522752107E-002   1.4070661549415896E-002   9.8134170228116359E-003   6.3138569845136005E-003   3.5791095754257899E-003   1.6140018354795045E-003   4.2098041241797385E-004   9.7470842950022692E-033   0.0000000000000000        3.1285266253643952E-004   1.4944944616228262E-003   3.5271358609074788E-003   6.3953147600455318E-003   1.0084721441949092E-002   1.4581454492185442E-002   1.9871476462638069E-002   2.5940309796900332E-002   3.2772678834783776E-002   4.0351983983726705E-002   4.8659967434716393E-002   5.7676636066792276E-002   6.7380290247936431E-002   7.7747574885920143E-002   8.8753535723685106E-002  0.10037167946335818       0.11257403759870578       0.12533123379786149       0.13861255467846384       0.15238602380460659       0.16661847872502866       0.18127565086796507       0.19632224810467513       0.21172203977081686       0.22743794395838493       0.24343211684942806       0.25966604389141618       0.27610063258427348       0.29269630666269825       0.30941310144143369       0.32621076009743705       0.34304883065599234       0.35988676344493670       0.37668400878665592       0.39340011468998048       0.40999482430219686       0.42642817289827639       0.44266058415960441       0.45865296552074747       0.47436680234976303       0.48976425073503321       0.50480822865989039       0.51946250533431604       0.53369178848769516       0.54746180938704680       0.56073940539852896       0.57349259988441825       0.58569067923611995       0.59730426686936255       0.60830539400161576       0.61866756702659131       0.62836583135100810       0.63737683150640578       0.64567886742501368       0.65325194671217779       0.66007783282050336       0.66614008897830124       0.67142411779595779       0.67591719643206472       0.67960850724591970       0.68248916386503422       0.68455223259102593       0.68579274911062260       0.68620773045564609       0.68579618219287486       0.68455910082324722       0.68249947138456268       0.67962226026161277       0.67593440322790077       0.67144478873733715       0.66616423651624324       0.66010547150017951       0.65328309318316702       0.64571354044723761       0.63741505196721859       0.62840762227186353       0.61871295358138201       0.60835440352933390       0.59735692889131586       0.58574702547396484       0.57355266427951535       0.56080322413099926       0.54752942089850820       0.53376323350564159       0.51953782689437911       0.50488747213222385       0.48984746385386196       0.47445403523866775       0.45874427072655877       0.44275601668026415       0.42652779021971676       0.41009868642902658       0.39350828418566913       0.37679655080837948       0.36000374578340544       0.34317032377729895       0.32633683718475887       0.30954383843826777       0.29283178232064527       0.27624092850834470       0.25981124459094879       0.24358230978779485       0.22759321960636791       0.21188249166041676       0.19648797288607339       0.18144674836797478       0.16679505200598244       0.15256817922775320       0.13880040196771520       0.12552488610474996       0.11277361157274068       0.10057729532021389        8.8965317318681431E-002   7.7965649788255029E-002   6.7604789818020344E-002   5.7907695534521818E-002   4.8897725986599895E-002   4.0596584846787950E-002   3.3024267394057442E-002   2.6199004529368353E-002   2.0137177227325821E-002   1.4853160365492488E-002   1.0359129974072066E-002   6.6649549710432318E-003   3.7781472591620052E-003   1.7037849817693063E-003   4.4442817730920992E-004   1.0289787591260286E-032   0.0000000000000000        3.2725572598689726E-004   1.5674950959454212E-003   3.7018744282691900E-003   6.7140408646506645E-003   1.0588885433518906E-002   1.5311753354219585E-002   2.0867866233363695E-002   2.7241999140567984E-002   3.4418100424278626E-002   4.2378733398160916E-002   5.1104721215967382E-002   6.0575064595349060E-002   7.0766971860471747E-002   8.1655912550287812E-002   9.3215676543822262E-002  0.10541843721564970       0.11823481847664197       0.13163396555102136       0.14558361931216890       0.16005019400561094       0.17499885816139685       0.19039361851653924       0.20619740672518028       0.22237216866919196       0.23887895613484966       0.25567802064978651       0.27272890924198129       0.28999056190250838       0.30742141050232646       0.32497947894176565       0.34262248427548098       0.36030793858083010       0.37799325131899492       0.39563583194202212       0.41319319250124159       0.43062305000738932       0.44788342829844441       0.46493275916553273       0.48172998249941845       0.49823464520952809       0.51440699868319328       0.53020809454504669       0.54559987849411862       0.56054528197553899       0.57500831149336351       0.58895413531957808       0.60234916741074329       0.61516114832317093       0.62735922293314028       0.63891401476752185       0.64979769678493171       0.65998405840687202       0.66944856867410529       0.67816843533815063       0.68612265977950160       0.69329208759209848       0.69965945473702684       0.70520942913067985       0.70992864758682450       0.71380574801385066       0.71683139678578001       0.71899831123669278       0.72030127720299431       0.72073716159130474       0.72030491992955870       0.71900559888424587       0.71684233374401829       0.71382034087076285       0.70994690513290259       0.70523136236288009       0.69968507686776549       0.69332141405527081       0.68615570823921868       0.67820522570324582       0.66948912310411823       0.66002840133137741       0.64984585491367397       0.63896601710963996       0.62741510081275953       0.61522093539920308       0.60241289969629941       0.58902185120475314       0.57508005176811794       0.56062108985302528       0.54567979963790747       0.53029217709783749       0.51449529329171528       0.49832720506037809       0.48182686334616104       0.46503401936643168       0.44798912884795866       0.43073325457664297       0.41330796747242438       0.39575524645178706       0.37811737729811729       0.36043685079799048       0.34275626038250911       0.32511819952070509       0.30756515911315213       0.29013942513395818       0.27288297676374995       0.25583738526632749       0.23904371384138490       0.22254241870973221       0.20637325165204401       0.19057516425183682       0.17518621406182630       0.16024347292708163       0.14578293767896000       0.13183944342477233       0.11844657962980698       0.10563660920502682        9.3440390788124328E-002   8.1887304409118594E-002   7.1005180715385488E-002   6.0820233934663973E-002   5.1356998725182623E-002   4.2638271051346550E-002   3.4685052483863499E-002   2.7516491318831531E-002   2.1149792274010926E-002   1.5600051211397979E-002   1.0880050989850835E-002   7.0001469178790580E-003   3.9682140820104204E-003   1.7895661454603341E-003   4.6686602835036722E-004   1.0807701887932005E-032   0.0000000000000000        3.4068182979584360E-004   1.6364255317974480E-003   3.8673502928872026E-003   7.0162317655321996E-003   1.1067183980131019E-002   1.6004824478731170E-002   2.1813663349468316E-002   2.8477761599712863E-002   3.5980328954494725E-002   4.4303133325057115E-002   5.3426124984100758E-002   6.3327349074566691E-002   7.3982976782770715E-002   8.5367361372130204E-002   9.7453100001331117E-002  0.11021109975052598       0.12361064771716360       0.13761948501066351       0.15220388447478711       0.16732873194317960       0.18295761084141282       0.19905288991938463       0.21557581391738626       0.23248659693374110       0.24974451827930899       0.26730802057978148       0.28513480990005913       0.30318195763309624       0.32140600392888308       0.33976306239288251       0.35820892581970043       0.37669917269427994       0.39518927421266442       0.41363470155858928       0.43199103318178356       0.45021406181799506       0.46825990099008036       0.48608509073949668       0.50364670232796760       0.52090244166012345       0.53781075117830934       0.55433090997959655       0.57042313192005833       0.58604866146960544       0.60116986707441611       0.61575033182386629       0.62975494118175468       0.64314996758491616       0.65590315169764746       0.66798378013384363       0.67936275944494540       0.69001268622067502       0.69990791309982292       0.70902461056788491       0.71734082436285740       0.72483652837109891       0.73149367287201250       0.73729622802796957       0.74223022250317694       0.74628377712360994       0.74944713350267000       0.75171267754711679       0.75307495780966305       0.75353069862096811       0.75307880798663529       0.75172038022015120       0.74945869331146231       0.74629920103182579       0.74224951980086362       0.73731941033995319       0.73152075416173801       0.72486752495146389       0.71737575490590388       0.70906349611283614       0.69995077707146813       0.69005955443754230       0.67941366013956217       0.66803874396609508       0.65596221177634639       0.64321315948510460       0.62982230296820774       0.61582190407292992       0.60124569289819108       0.58612878654273004       0.57050760450748339       0.55441978096317146       0.53790407409214702       0.52100027271733940       0.50374910045893295       0.48619211762455117       0.46837162109872199       0.45033054244564807       0.43211234449279667       0.41376091662550035       0.39532046906331303       0.37683542635546763       0.35835032036521619       0.33990968299397351       0.32155793890377637       0.30333929850211072       0.28529765143938246       0.26747646087911908       0.24991865880050412       0.23266654257310435       0.21576167306686111       0.19924477453385903       0.18315563650493477       0.16753301793914693       0.15241455385711483       0.13783666467916980       0.12383446849228374       0.11044169645391073        9.7690611535545063E-002   8.5611930805365097E-002   7.4234751434562790E-002   6.3586480604295906E-002   5.3692769488587852E-002   4.4577451432212971E-002   3.6262483712639668E-002   2.8767885880028269E-002   2.2111644844357618E-002   1.6309540659828453E-002   1.1374931173561510E-002   7.3186313211604827E-003   4.1488577691443599E-003   1.8711433435508002E-003   4.8824282258308873E-004   1.1299579484112816E-032   0.0000000000000000        3.5308715172486561E-004   1.7011014951339386E-003   4.0231429768627248E-003   7.3011359846972476E-003   1.1518440874903398E-002   1.6658974405897180E-002   2.2706565937793334E-002   2.9644597256961128E-002   3.7455578536445294E-002   4.6120525877501907E-002   5.5618564928595966E-002   6.5926838145189570E-002   7.7020536981710186E-002   8.8872960210639951E-002  0.10145557828378439       0.11473810207484397       0.12868855585524913       0.14327335433377297       0.15845738357333847       0.17420408558998185       0.19047554643005507       0.20723258751497911       0.22443486003258298       0.24204094214413274       0.26000843878142310       0.27829408378537995       0.29685384414024285       0.31564302606326333       0.33461638267569122       0.35372822301541867       0.37293252211227140       0.39218303187321346       0.41143339249975214       0.43063724418088062       0.44974833877817805       0.46872065124875062       0.48750849052568701       0.50606660959798544       0.52435031451576464       0.54231557206880365       0.55991911586620269       0.57711855057776629       0.59387245406741407       0.61014047718690811       0.62588344098747151       0.64106343110376129       0.65564388910070759       0.66958970054669376       0.68286727961266180       0.69544464998403721       0.70729152190215694       0.71837936513291767       0.72868147770720149       0.73817305024800950       0.74683122574362049       0.75463515461428310       0.76156604494614222       0.76760720776334801       0.77274409723829840       0.77696434573836970       0.78025779362001335       0.78261651371345198       0.78403483041877331       0.78450933338423690       0.78403888572666192       0.78262462677223532       0.78026996931660442       0.77698059140651532       0.77276442266457324       0.76763162519033634       0.76159456908240142       0.75466780264168443       0.74686801732732666       0.73821400755138467       0.72872662539987842       0.71842873041115773       0.70734513450128411       0.69550254219866547       0.68292948631440176       0.66965625920717242       0.65571483981181133       0.64113881660371363       0.62596330668547573       0.61022487119176605       0.59396142721400580       0.57721215646126323       0.56001741087022627       0.54241861540294467       0.52445816824974889       0.50617933869866716       0.48762616289690569       0.46884333777202031       0.44987611335475675       0.43077018377819687       0.41157157719512111       0.39232654490380720       0.37308144992574910       0.35388265531925972       0.33477641249514528       0.31580874979358764       0.29702536160762766       0.27847149830516993       0.26019185722213117       0.24223047498921940       0.22463062145028811       0.20743469542465265       0.19068412257350242       0.17441925560594421       0.15867927707220211       0.14350210497576524       0.12892430143131128       0.11498098458926344       0.10170574403991575        8.9130559898920436E-002   7.7285725770515332E-002   6.6199775774726730E-002   5.5899415811071405E-002   4.6409459200036279E-002   3.7752766033549184E-002   2.9950178879127237E-002   2.3020423394139108E-002   1.6979925361291788E-002   1.1842584329965504E-002   7.6196468887374559E-003   4.3196487059942940E-003   1.9483246837551115E-003   5.0850995066776378E-004   1.1764235403590128E-032   0.0000000000000000        3.6443046590077651E-004   1.7613491763619521E-003   4.1688555919427639E-003   7.5680439759608972E-003   1.1941545354143521E-002   1.7272603742406127E-002   2.3544399856274642E-002   3.0739672548174182E-002   3.8840273125503914E-002   4.7826511263438273E-002   5.7676738228029482E-002   6.8367248851504900E-002   7.9872314620346496E-002   9.2164244142237534E-002  0.10521344989181508       0.11898851950382626       0.13345629145525129       0.14858193496375480       0.16432903390233503       0.18065967453874951       0.19753453687812214       0.21491298939671591       0.23275318692966609       0.25101217149129279       0.26964597576591920       0.28860972903654047       0.30785776528998787       0.32734373323205768       0.34702070796104145       0.36684130401621673       0.38675778954154078       0.40672220127720587       0.42668646011728878       0.44660248693490373       0.46642231842045234       0.48609822262773472       0.50558281397410465       0.52482916739652774       0.54379093140584722       0.56242243975232409       0.58067882144866911       0.59851610886513928       0.61589134366285214       0.63276268028256677       0.64908948676087119       0.66483244261932617       0.67995363359410166       0.69441664297967232       0.70818663936193371       0.72123046053557094       0.73351669339723247       0.74501574962613082       0.75569993696904703       0.76554352595649844       0.77452281189106231       0.78261617195810174       0.78980411731970146       0.79606934006973007       0.80139675493318785       0.80577353561046616       0.80918914568434663       0.81163536400203640       0.81310630448758769       0.81359843032548695       0.81311056248401825       0.81164388255924491       0.80920192993402518       0.80579059325355040       0.80141809624395088       0.79609497790386241       0.78983406712028414       0.78265045176584747       0.77456144235506130       0.76558653034561686       0.75574734118837650       0.74506758222975911       0.73357298560699224       0.72129124626024499       0.70825195521616591       0.69448652830723590       0.68002813049184097       0.66491159596093996       0.64917334422575645       0.63285129238274962       0.61598476377538547       0.59861439326251786       0.58078202933393752       0.56253063329448472       0.54390417577572092       0.52494753080881384       0.50570636772657018       0.48622704114417681       0.46655647929680150       0.44674207098447510       0.42683155141985346       0.40687288723130727       0.38691416091343284       0.36700345499960080       0.34718873622836904       0.32751773999820138       0.30803785536943634       0.28879601090944285       0.26983856164072828       0.25121117737548437       0.23295873269629921       0.21512519885871118       0.19775353786328598       0.18088559896432432       0.16456201785731156       0.14882211878851836       0.13370381982794705       0.11924354152581293       0.10547611917931088        9.2434718917162345E-002   8.0150757806712297E-002   6.8653828172595771E-002   5.7971626315167772E-002   4.8129885758344676E-002   3.9152314347072406E-002   3.1060527441350197E-002   2.3873944217961279E-002   1.7609596143295877E-002   1.2281889818906846E-002   7.9024743693008118E-003   4.4801809699686343E-003   2.0209288239637093E-003   5.2762144944115740E-004   1.2200550249554875E-032   0.0000000000000000        3.7467324277319614E-004   1.8170056606501154E-003   4.3041158081357457E-003   7.8162898473137423E-003   1.2335454786877854E-002   1.7844211028049367E-002   2.4325123944019991E-002   3.1760327103059080E-002   4.0131055147658218E-002   4.9416958396228866E-002   5.9595665838550589E-002   7.0642681787275410E-002   8.2531419745684315E-002   9.5233264865438386E-002  0.10871764292317888       0.12295209398924956       0.13790235063602749       0.15353242049679930       0.16980467298575430       0.18667992995798544       0.20411756010216889       0.22207557683061913       0.24051073943782691       0.25937865727514176       0.27863389669999633       0.29823009053622346       0.31812004978078073       0.33825587729435957       0.35858908319485144       0.37907070167900331       0.39965140899054047       0.42028164225370396       0.44091171887438474       0.46149195624119571       0.48197279141478305       0.50230490053865262       0.52243931766566865       0.54232755272884392       0.56192170836059230       0.58117459528920157       0.60003984602026395       0.61847202655388289       0.63642674583197012       0.65386076269617588       0.67073209005226397       0.68700009603501688       0.70262560189033008       0.71757097636859513       0.73180022638428788       0.74527908373023166       0.75797508763594590       0.76985766297472047       0.78089819392275628       0.79107009290325747       0.80034886464056487       0.80871216517631317       0.81613985570097058       0.82261405107463403       0.82811916291708310       0.83264193716659418       0.83617148601113378       0.83869931412626741       0.84021933914165703       0.84072790629894745       0.84022379726123697       0.83870823305122566       0.83618487111353357       0.83265979650898214       0.82814150725781710       0.82264089387264538       0.81617121312562702       0.80874805611556677       0.80038931071462194       0.79111511847483218       0.78094782611366909       0.76991193168134009       0.75803402554828825       0.74534272634935217       0.73186861204725240       0.71764414626775808       0.70270360010027233       0.68708296953933601       0.67081988877078669       0.65395353951535728       0.63652455663758734       0.61857493026293797       0.60014790461859491       0.58128787386638525       0.56204027515262378       0.54245147915542791       0.52256867837490639       0.50243977345342428       0.48211325777702319       0.46163810066239092       0.44106362938736099       0.42043941036236004       0.39981512973001415       0.37924047366698976       0.35876500869687222       0.33843806228066270       0.31830860399318323       0.29842512755227774       0.27883553400343275       0.25958701632383457       0.24072594574010170       0.22229776001876023       0.20434685401046751       0.18691647270509432       0.17004860705573074       0.15378389282677460       0.13816151270311761       0.12321910190357976       0.10899265751980020        9.5516451803036209E-002   8.2822949605433266E-002   7.0942730176248817E-002   5.9904413499973719E-002   4.9734591322459457E-002   4.0457762131429174E-002   3.2096261996502666E-002   2.4670156705737880E-002   1.8197041882799331E-002   1.2691795250654581E-002   8.1664382814979203E-003   4.6300733043948888E-003   2.0887854060498332E-003   5.4553411110642210E-004   1.2607472901326450E-032   0.0000000000000000        3.8377975476712911E-004   1.8679193299372360E-003   4.4285767634921610E-003   8.0452529783477181E-003   1.2699197200439584E-002   1.8372396365983878E-002   2.5046834951574580E-002   3.2704080166346156E-002   4.1324793600489282E-002   5.0888014859391983E-002   6.1370704497939244E-002   7.2747635321421686E-002   8.4991426896877595E-002   9.8072609858015650E-002  0.11195969693859729       0.12661925884350392       0.14201600479156287       0.15811286754311002       0.17487109270595821       0.19225033210590911       0.21020874099838402       0.22870307888184110       0.24768881367680878       0.26712022901353993       0.28695053437537155       0.30713197782584967       0.32761596105573437       0.34835315646697007       0.36929362601094823       0.39038694150400821       0.41158230611568902       0.43282867674907960       0.45407488701636500       0.47526977050495139       0.49636228404987887       0.51730163070513591       0.53803738212385466       0.55851960004903278       0.57869895662477844       0.59852685323398624       0.61795553758702537       0.63693821875644241       0.65542917991666516       0.67338388847138575       0.69075910335434632       0.70751297919234291       0.72360516712971368       0.73899691202809337       0.75365114584044357       0.76753257691259991       0.78060777501019740       0.79284525185692556       0.80421553699795645       0.81469124880062282       0.82424716042386426       0.83286026059447948       0.84050980904899419       0.84717738650147256       0.85284693902228159       0.85750481671633383       0.86113980661301726       0.86374315968068549       0.86530861190998365       0.86583239940711221       0.86531326746780191       0.86375247360033891       0.86115378450524838       0.85752346700080961       0.85287027293289319       0.84720541809421535       0.84054255520860588       0.83289774104672287       0.82428939774461552       0.81473826843274044       0.80426736726386538       0.79290192397757431       0.78066932312260351       0.76759903809144880       0.75372256011855809       0.73907332242347112       0.72368661966906234       0.70759952293949790       0.69085079043976905       0.67348077412459506       0.65553132249725343       0.63704567979184712       0.61806838180723123       0.59864514861303120       0.57882277441827013       0.55864901484041440       0.53817247186856898       0.51744247677541155       0.49650897128621962       0.47542238726670299       0.45423352523345778       0.43299343198009016       0.41175327760203201       0.39056423223349290       0.36947734277629862       0.34854340993224753       0.32781286582277519       0.30733565250274514       0.28716110164777958       0.26733781571976828       0.24791355088273281       0.22893510196050371       0.21044818971224771       0.19249735068972210       0.17512582995443626       0.15837547690058063       0.14228664444407307       0.12689809181396297       0.11224689118591742        9.8368338377170350E-002   8.5295867823650964E-002   7.3060972039511785E-002   6.1693125756285661E-002   5.1219714886405955E-002   4.1665969550795191E-002   3.3054892704874786E-002   2.5407148278847120E-002   1.8740853142412178E-002   1.3071319016962762E-002   8.4109085372074399E-003   4.7689700332292943E-003   2.1517354632620920E-003   5.6220758762028989E-004   1.2984023046594522E-032   0.0000000000000000        3.9171716293769109E-004   1.9139502393362346E-003   4.5419179114261641E-003   8.2543595289731996E-003   1.3031873634930012E-002   1.8855864807911848E-002   2.5707772139890429E-002   3.3568636584969037E-002   4.2418591609014192E-002   5.2236116197667777E-002   6.2997557925071820E-002   7.4677018859623773E-002   8.7246390596838322E-002  0.10067542024567971       0.11493178335316573       0.12998116179318578       0.14578732645008116       0.16231222450807747       0.17951607113092038       0.19735744531850663       0.21579338969821743       0.23477951402492253       0.25427010212562273       0.27421822204441065       0.29457583910953011       0.31529393166434749       0.33632260916897694       0.35761123239792381       0.37910853544427336       0.40076274922491639       0.42252172620837430       0.44433306604578499       0.46614424181465985       0.48790272656698963       0.50955611987732530       0.53105227408421896       0.55233941992546376       0.57336629125925742       0.59408224857381142       0.61443740098948707       0.63438272645078442       0.65387018983648448       0.67285285867689104       0.69128501623277960       0.70912227162485941       0.72632166679079724       0.74284177996980949       0.75864282550287310       0.77368674968104401       0.78793732242459258       0.80136022456992295       0.81392313055067256       0.82559578627864272       0.83635008203149397       0.84616012017542519       0.85500227756111424       0.86285526243624600       0.86970016574459064       0.87552050668311521       0.88030227241114589       0.88403395181069333       0.88670656322418995       0.88831367609550238       0.88885142646592064       0.88831852628685715       0.88671626652885460       0.88404851407292240       0.88032170240315744       0.87554481610892032       0.86972936924675492       0.86288937760628959       0.85504132494845275       0.84620412330105088       0.83639906740093672       0.82564978339936801       0.81398217194817279       0.80142434580817101       0.78800656212829367       0.77376114955763142       0.75872243036804998       0.74292663777405332       0.72641182864989395       0.70921779184894151       0.69138595235910838       0.67295927150619184       0.65398214346734462       0.63450028832045646       0.61456064191217918       0.59421124278578885       0.57350111646191582       0.55248015733184885       0.53119900846953627       0.50970893962936958       0.48806172373787043       0.46630951217892741       0.44450470915575790       0.42269984545575912       0.40094745190187708       0.37929993280863733       0.35780943974087398       0.33652774588263956       0.31550612131563238       0.29479520951356269       0.27444490534168031       0.25450423486161960       0.23502123723265958       0.21604284898250870       0.19761479094424753       0.17978145811377091       0.16258581270690961       0.14606928066441976       0.13027165186172912       0.11523098425606386       0.10098351221051582        8.7563559206639566E-002   7.5003455164997124E-002   6.3333458565391021E-002   5.2581683522022186E-002   4.2774031013850675E-002   3.3934115452777289E-002   2.6083148993113529E-002   1.9239725561465779E-002   1.3419552652028658E-002   8.6353019551276850E-003   4.8965419145922508E-003   2.2096318003294686E-003   5.7760448193676264E-004   1.3329293543077247E-032   0.0000000000000000        3.9845560776562454E-004   1.9549704637474774E-003   4.6438458057382415E-003   8.4430838341279339E-003   1.3332660322145442E-002   1.9293429487333997E-002   2.6306321532438254E-002   3.4351892352127711E-002   4.3409793414105238E-002   5.3457994517079402E-002   6.4472287178816284E-002   7.6426165121514386E-002   8.9290859684273846E-002  0.10303540733452693       0.11762672430619206       0.13302968631689477       0.14920721319650543       0.16612035822467427       0.18372840196855050       0.20198895038505271       0.22085803696439046       0.24029022865515209       0.26023873532627778       0.28065552249516740       0.30149142705796034       0.32269627573103782       0.34421900593416410       0.36600778881042806       0.38801015409272316       0.41017311651853544       0.43244330347961146       0.45476708361109236       0.47709069599765175       0.49936037969702768       0.52152250325802285       0.54352369393221533       0.56531096625779576       0.58683184971117019       0.60803451512068640       0.62886789953071398       0.64928182922406541       0.66922714059826960       0.68865579861251569       0.70752101250941213       0.72577734854820197       0.74338083945815170       0.76028909036772796       0.77646138094301120       0.79185876348605322       0.80644415677497605       0.82018243539511326       0.83304051436621152       0.84498742885106548       0.85599440875616262       0.86603494804864556       0.87508486861174894       0.88312237850102471       0.89012812444358635       0.89608523846968302       0.90097937855039856       0.90479876315625862       0.90753419964264692       0.90917910639992527       0.90972952871524770       0.90918414830368854       0.90754428648646135       0.90481390101714387       0.90099957654605012       0.89611050876683784       0.89015848226433314       0.88315784213155824       0.87512545941421016       0.86608069047312997       0.85604533035668129       0.84504356030005434       0.83310188947584329       0.82024909113554312       0.80651613329669358       0.79193610414522331       0.77654413232642872       0.76037730232282552       0.74347456511896848       0.72587664437255439       0.70762593830926501       0.68876641759088297       0.66934351938845671       0.64940403792788182       0.62899601176202657       0.60816860805011941       0.58697200411046813       0.56545726655126227       0.54367622824606343       0.52168136347183081       0.49952566150383831       0.47726249895604778       0.45494551120907506       0.43262846319537085       0.41036511988489771       0.38820911676614905       0.36621383063788010       0.34443225102788255       0.32291685254176034       0.30171946845292724       0.28089116583809320       0.26048212255969849       0.24054150638663629       0.22111735655415993       0.20225646803760938       0.18400427882625026       0.16640476046586572       0.14950031213405407       0.13333165850283568       0.11793775163730806       0.10335567716197762        8.9620564926670282E-002   7.6765504380859273E-002   6.4821464867434841E-002   5.3817220981677807E-002   4.3779282170377659E-002   3.4731817398100995E-002   2.6696535798729774E-002   1.9692462994730393E-002   1.3735663016374584E-002   8.8390836622123676E-003   5.0124869300328051E-003   2.2623393448465341E-003   5.9169044166360941E-004   1.3642452603906474E-032   0.0000000000000000        4.0396828327994680E-004   1.9908644164838831E-003   4.7340948188191309E-003   8.6109496833535280E-003   1.3600810682808480E-002   1.9684014490741485E-002   2.6841019817802694E-002   3.5051939684983248E-002   4.4295990784340052E-002   5.4550686366738106E-002   6.5791320160058550E-002   7.7990841392889892E-002   9.1119890456560729E-002  0.10514686777228288       0.12003800996217759       0.13575747120686349       0.15226740961057084       0.16952807837653019       0.18749792156884820       0.20613367423595719       0.22539046664740858       0.24522193239838833       0.26558032011956062       0.28641660852337947       0.30768062450696271       0.32932116403445144       0.35128611549768080       0.37352258526615872       0.39597702512002175       0.41859536125928543       0.44132312458039064       0.46410558190193868       0.48688786783121529       0.50961511694336070       0.53223259596609340       0.55468583564154528       0.57692076195305453       0.59888382640256155       0.62052213501695941       0.64178357578091649       0.66261694418625439       0.68297206659030563       0.70279992109751488       0.72205275566073923       0.74068420312520733       0.75864939293731881       0.77590505924728437       0.79240964514068024       0.80812340276576167       0.82300848908649604       0.83702905705887487       0.85015134199415399       0.86234374290329097       0.87357689863491261       0.88382375860883833       0.89305964799365700       0.90126232714921872       0.90841204521454677       0.91449158768799044       0.91948631790877688       0.92338421231842505       0.92617588943293150       0.92785463244933275       0.92841640542894277       0.92785986302771140       0.92618635374114677       0.92339991665885157       0.91950727174183089       0.91451780363511470       0.90844353906720210       0.90129911787847916       0.89310175776024048       0.88387121277894809       0.87362972579218123       0.86240197486997383       0.85021501384605735       0.83709820714997263       0.82308315907003715       0.80820363762037672       0.79249549319683088       0.77599657221587393       0.75874662594382136       0.74078721473783160       0.72216160793022022       0.70291467959281528       0.68309280043707155       0.66274372611021382       0.64191648215140074       0.62066124589038396       0.59902922557555782       0.57707253700788952       0.55484407800135316       0.53239740095196919       0.50978658382543784       0.48706609989636762       0.46429068650970501       0.44151521323100151       0.41879454966022228       0.39618343325408367       0.37373633746644302       0.35150734052037741       0.32954999513746530       0.30791719952933910       0.28666106996895746       0.26583281524326569       0.24548261329326504       0.22565949033820554       0.20641120277249891       0.18778412212383061       0.16982312334652877       0.15257147671959420       0.13607074361360663       0.12036067637023160       0.10547912254377005        9.1461933729409431E-002   7.8342879201123317E-002   6.6153564565235870E-002   5.4923355587154561E-002   4.4679306325622843E-002   3.5446082056576178E-002   2.7245836446768538E-002   2.0097980388979239E-002   1.4018894300483271E-002   9.0217683778371603E-003   5.1165310085546792E-003   2.3097354703126875E-003   6.0443423404316348E-004   1.3922745801475173E-032   0.0000000000000000        4.0823151055171245E-004   2.0215291374349469E-003   4.8124277935887565E-003   8.7575314802236896E-003   1.3835657137824628E-002   2.0026657462100653E-002   2.7310557885632303E-002   3.5667071634541504E-002   4.5075028826667279E-002   5.5511539890822227E-002   6.6951460225947390E-002   7.9367259734013637E-002   9.2729058590295968E-002  0.10700469729618182       0.12215981420347118       0.13815792831166177       0.15496052716502851       0.17252715964308094       0.19081553342108301       0.20978161686649965       0.22937974512365991       0.24956273013515073       0.27028197433110762       0.29148758771257244       0.31312850805199771       0.33515262391309147       0.35750690020120135       0.38013750593751411       0.40298994395035442       0.42600918217087491       0.44913978621833811       0.47232605295331576       0.49551214467825289       0.51864222366305746       0.54166058666855554       0.56451179914808036       0.58714082880046947       0.60949317815334447       0.63151501585897385       0.65315330638449598       0.67435593778449809       0.69507184725047844       0.71525114412940471       0.73484523012166980       0.75380691636348574       0.77209053711411124       0.78965205977383923       0.80644919096956413       0.82244147844464088       0.83759040852041444       0.85185949888288648       0.86521438647564408       0.87762291029060835       0.88905518884958967       0.89948369219859714       0.90888330823128172       0.91723140319575203       0.92450787622058617       0.93069520775067960       0.93577850175185906       0.93974552160651370       0.94258671959541374       0.94429525990331165       0.94486703509318015       0.94430067600650680       0.94259755506379639       0.93976178296736590       0.93580019880005816       0.93072235355598232       0.92454048713476522       0.91726949886179021       0.90892691159752381       0.89953282952908609       0.88910988974375726       0.87768320769728758       0.86528031671636696       0.85193110167131136       0.83766772698769887       0.82252455916408773       0.80653808398615301       0.78974681863360319       0.77219121889552089       0.75391358171429412       0.73495794329291853       0.71536997301480332       0.69519686342856413       0.67448721656025201       0.65329092683482448       0.63165906088263646       0.60964373451611409       0.58729798719297355       0.56467565423637867       0.54183123715198356       0.51881977233664345       0.49569669848925180       0.47251772307100237       0.44933868809697108       0.42621543562184316       0.40320367321297135       0.38035883975448725       0.35773597189548700       0.33538957146874365       0.31337347419781314       0.29174072000683876       0.27054342525085079       0.24983265716943215       0.22965831086566230       0.21006898911415089       0.19111188527688103       0.17283266961775678       0.15527537928685242       0.13848231223565050       0.12249392532616746       0.10734873687393728        9.3083233859440270E-002   7.9731784036696576E-002   6.7326553145009349E-002   5.5897427385277323E-002   4.5471940258010136E-002   3.6075193915123427E-002   2.7729733030741621E-002   2.0455306393709623E-002   1.4268569840998222E-002   9.1829215792629711E-003   5.2084286836633579E-003   2.3517102877802596E-003   6.1580782585859419E-004   1.4169497884919610E-032   0.0000000000000000        4.1122479999061593E-004   2.0468745505266986E-003   4.8786366263740746E-003   8.8824552798449467E-003   1.4036612728732288E-002   2.0320511933798833E-002   2.7713783992450735E-002   3.6195786207712091E-002   4.5745011190328332E-002   5.6338221226625740E-002   6.7949893902342295E-002   8.0552086114836455E-002   9.4114469807661361E-002  0.10860440304031646       0.12398700867484483       0.14022525841712893       0.15728006203200492       0.17511036152674270       0.19367323007393883       0.21292397543584879       0.23281624764342465       0.25330215066657336       0.27433235780918758       0.29585623055243115       0.31782194055457796       0.34017659452113685       0.36286636163609254       0.38583660325537600       0.40903200454257549       0.43239670773730438       0.45587444672718103       0.47940868260721242       0.50294273989325922       0.52641994306512241       0.54978375311255800       0.57297790374494162       0.59594653695362798       0.61863433758072039       0.64098666658760162       0.66294969269039672       0.68447052204978354       0.70549732570442414       0.72597946443548012       0.74586761076808328       0.76511386781084423       0.78367188464910997       0.80149696801415304       0.81854618995814121       0.83477849127737458       0.85015478043240500       0.86463802772778886       0.87819335452604985       0.89078811727824858       0.90239198616937977       0.91297701819145294       0.92251772446628766       0.93099113165363534       0.93837683730389865       0.94465705901009345       0.94981667725793595       0.95384327184940099       0.95672715183324231       0.95846137885408966       0.95904178387380334       0.95846697721891871       0.95673835193510859       0.95386008043515103       0.94983910445216546       0.94468511832228619       0.93841054563546811       0.93103050931001241       0.92256279516628192       0.91302780908439629       0.90244852784970764       0.89085044380462253       0.87826150344184040       0.86471204008290448       0.85023470080914365       0.83486436781725182       0.81863807438957026       0.80159491568495356       0.78377595455956761       0.76522412264832018       0.74598411694608380       0.72610229213342170       0.70562654890871634       0.68460621859960680       0.66309194432480278       0.64113555899249919       0.61878996044476042       0.59610898401690915       0.57314727286061629       0.54996014630166945       0.52660346658026413       0.50313350428225179       0.47960680277939627       0.45608004202312746       0.43260990199918847       0.40925292619143255       0.38606538536521112       0.36310314201754340       0.34042151580153912       0.31807515026523620       0.29611788121750426       0.27460260703754841       0.25358116124550928       0.23310418763933791       0.21322101829245679       0.19397955471879721       0.17542615247865839       0.15760550951146188       0.14056055846137391       0.12433236325648825       0.10896002018754350        9.4480563731374562E-002   8.0928877336044105E-002   6.8337609393768400E-002   5.6737094550378606E-002   4.6155279427314400E-002   3.6617642559699362E-002   2.8147065158312296E-002   2.0763585696680149E-002   1.4484093746931503E-002   9.3221605443863254E-003   5.2879636805143147E-003   2.3881669088047395E-003   6.2578644265003536E-004   1.4382114406857842E-032   0.0000000000000000        4.1293090565697741E-004   2.0668236906611031E-003   4.9325427790615729E-003   8.9853997018587792E-003   1.4203172543893314E-002   2.0564849376943483E-002   2.8049706547985970E-002   3.6636789997883612E-002   4.6304304645210778E-002   5.7028720137238281E-002   6.8784197671369188E-002   8.1542448456445066E-002   9.5272769269670571E-002  0.10994211436772064       0.12551517514707003       0.14195446522519692       0.15922041076110074       0.17727144580268442       0.19606411243434393       0.21555316548279213       0.23569168152569342       0.25643117194588744       0.27772169975484928       0.29951199990427996       0.32174960279945564       0.34438096070959312       0.36735157678198921       0.39060613633409824       0.41408864012497498       0.43774253926589007       0.46151087146417075       0.48533639825441488       0.50916174290144856       0.53292952863360044       0.55658251687139648       0.58006374513513781       0.60331666427090758       0.62628527469685047       0.64891426131222796       0.67114912676582672       0.69293632275104011       0.71422337901221733       0.73495902976042715       0.75509333717934124       0.77457781173779905       0.79336552901135993       0.81141124273124321       0.82867149379438776       0.84510471496438566       0.86067133101640592       0.87533385408369435       0.88905697397332051       0.90180764323698026       0.91355515679187149       0.92427122589574795       0.93393004630273679       0.94250836043346176       0.94998551340880666       0.95634350281733604       0.96156702208512146       0.96564349736110611       0.96856311780928939       0.97031885925252026       0.97090650109681254       0.97032463650710965       0.96857467579867307       0.96566084304663169       0.96159016591610225       0.95637245873391663       0.95002029885390471       0.94254899635946165       0.93397655718793970       0.92432363975658971       0.91361350520009277       0.90187196133979608       0.88912730051309441       0.87541023142312002       0.86075380516223032       0.84519333559539112       0.82876631429295067       0.81151232021336583       0.79347292436234762       0.77469158964889573       0.75521356618590940       0.73508578228350707       0.71435673140336009       0.69307635533666534       0.67129592389604142       0.64906791141262232       0.62644587031982280       0.60348430215413418       0.58023852625624506       0.55676454651310103       0.53311891644291676       0.50935860295956070       0.48554084914134854       0.46172303633360118       0.43796254591900285       0.41431662108418466       0.39084222892803772       0.36759592322270496       0.34463370818327305       0.32201090355100354       0.29978201133198001       0.27800058450296589       0.25671909800479603       0.23598882233077104       0.21585970002077967       0.19638022535029165       0.17759732751097307       0.15955625756068234       0.14230047941789209       0.12587156515844528       0.11030909487433203        9.5650561326381459E-002   8.1931279631299828E-002   6.9184302189599298E-002   5.7440339024319775E-002   4.6727682557452667E-002   3.7072126310680652E-002   2.8496832742347669E-002   2.1022081079887976E-002   1.4664952331406054E-002   9.4391552698517150E-003   5.3549494340354355E-003   2.4190216749988740E-003   6.3434863258353576E-004   1.4560083155465511E-032   0.0000000000000000        4.1333587523079314E-004   2.0813128977596384E-003   4.9739977207950746E-003   9.0660967159643946E-003   1.4334914946767427E-002   2.0759060968383362E-002   2.8317496515166810E-002   3.6989001310566760E-002   4.6751543027115892E-002   5.7581354865314356E-002   6.9452343819796147E-002   8.2335943559404989E-002   9.6201149665916599E-002  0.11101459220429075       0.12674061616910029       0.14334136739965667       0.16077688378637209       0.17900519155500050       0.19798240639787104       0.21766283920402313       0.23799910614253877       0.25894224282271511       0.28044182226553632       0.30244607639649879       0.32490202076927399       0.34775558222075770       0.37095172914534252       0.39443460408376368       0.41814765829288225       0.44203378799025939       0.46603547192589539       0.49009490996902927       0.51415416235830469       0.53815528929119549       0.56204049051899041       0.58575224459245279       0.60923344744999841       0.63242754998894202       0.65527869430716468       0.67773184827483812       0.69973293811831105       0.72122897869663616       0.74216820115152704       0.76250017763109579       0.78217594278063940       0.80114811170920142       0.81937099415285553       0.83680070454917788       0.85339526776912777       0.86911472024460368       0.88392120624783566       0.89777906909771332       0.91065493706323908       0.92251780376456494       0.93333910287731126       0.94309277695383176       0.95175534020707508       0.95930593509170359       0.96572638255866439       0.97100122585661308       0.97511776777128456       0.97806610122250515       0.97983913313388848       0.98043260152783229       0.97984508579812002       0.97807801013633666       0.97513564010900944       0.97102507238278668       0.96575621763868236       0.95934177669590981       0.95179720992617722       0.94314070000805283       0.93339310813349030       0.92257792375386605       0.91072120799945366       0.89785153090032022       0.88399990256472794       0.86919969847933842       0.85348657911030301       0.83689840399823034       0.81947514056117177       0.80125876781008909       0.78229317522931940       0.76262405704418434       0.74229880214947175       0.72136637994838015       0.69987722238899575       0.67788310247621686       0.65543700954914885       0.63259302163464493       0.60940617517307616       0.58593233243829723       0.56222804696508721       0.53835042731524130       0.51435699950277036       0.49030556841711442       0.46625407856991086       0.44226047450961775       0.41838256123662448       0.39467786494726137       0.37120349446102430       0.34801600364132906       0.32517125516408207       0.30272428594154116       0.28072917454442781       0.25923891092508800       0.23830526877056582       0.21797868077856269       0.19830811716987695       0.17934096772070268       0.16112292760475577       0.14369788731436731       0.12710782693471023       0.11139271501449055        9.6590412288086916E-002   8.2736580470640572E-002   6.9864596356689970E-002   5.8005471371851518E-002   4.7187775587575392E-002   3.7437555354040808E-002   2.8778198405666131E-002   2.1230175192370491E-002   1.4810715344554819E-002   9.5336292620586422E-003   5.4092295346097148E-003   2.4442043573065743E-003   6.4147631223449085E-004   1.4702975388439001E-032   0.0000000000000000        4.1242908611374370E-004   2.0902919798161269E-003   5.0028832958317407E-003   9.1243322995538216E-003   1.4431502602479135E-002   2.0902659068997857E-002   2.8516489417462716E-002   3.7251552780963162E-002   4.7085630538823017E-002   5.7994776193829263E-002   6.9952705332365611E-002   8.2930642903738278E-002   9.6897357986816535E-002  0.11181923685055048       0.12766036398492339       0.14438260864662977       0.16194571673159261       0.18030740776399323       0.19942347676358904       0.21924790075495096       0.23973294964851541       0.26082930124078857       0.28248616004539279       0.30465137967490008       0.32727158847714399       0.35029231812100187       0.37365813482743260       0.39731277292061284       0.42119927039081800       0.44526010612484312       0.46943733849360991       0.49367274494187069       0.51790796226394709       0.54208462721347250       0.56614451711004909       0.59002969011482331       0.61368262482318536       0.63704635884560190       0.66006462604384220       0.68268199208601754       0.70484398800170078       0.72649724140788963       0.74758960509469252       0.76807028265902488       0.78788995088412639       0.80700087856981817       0.82535704152652145       0.84291423345864047       0.85963017246728080       0.87546460291520700       0.89037939241616737       0.90433862369933404       0.91730868114743713       0.92925833178452355       0.94015880052114753       0.94998383948809284       0.95870979126793432       0.96631564590003383       0.97278309149669617       0.97809655836497600       0.98224325652160971       0.98521320650917743       0.98699926344467315       0.98759713423654127       0.98700538793290837       0.98522545917494431       0.98226164474499433       0.97812109322300023       0.97281378776742400       0.96635252207460631       0.95875286955860461       0.95003314584374554       0.94021436464239128       0.92932018714060383       0.91737686499833981       0.90441317711566760       0.89046036030670650       0.87555203405216298       0.85972411951490757       0.84301475300836137       0.82546419412658190       0.80711472876567936       0.78801056725434315       0.76819773785864820       0.74772397589784578       0.72663860875437192       0.70499243704651604       0.68283761224882622       0.66022751106430311       0.63721660683997561       0.61386033834233589       0.59021497620651497       0.56633748738378797       0.54228539790735963       0.51811665431549003       0.49388948405802918       0.46966225523041100       0.44549333596441021       0.42144095382095459       0.39756305552348919       0.37391716736275721       0.35056025662174911       0.32754859433812977       0.30493761975487754       0.28278180676394599       0.26113453268539255       0.24004794967841153       0.21957285911470487       0.19975858919605688       0.18065287612809000       0.16230174912467124       0.14474941952944151       0.12803817431038031       0.11220827419771474        9.7297856696956758E-002   8.3342844222458870E-002   7.0376857562747211E-002   5.8431134847837136E-002   4.7534454977320638E-002   3.7713054362783181E-002   2.8990489494770729E-002   2.1387372032216700E-002   1.4921037006260900E-002   9.6053601996600110E-003   5.4506781010583896E-003   2.4636583223347571E-003   6.4715480993734467E-004   1.4810446865873199E-032   0.0000000000000000        4.1020327987730833E-004   2.0937243419830421E-003   5.0191120191583885E-003   9.1599469638582766E-003   1.4492683302446706E-002   2.0995278408301166E-002   2.8646186951407183E-002   3.7423793472294568E-002   4.7305744400068114E-002   5.8267970705413112E-002   7.0284059822809414E-002   8.3325097301223075E-002   9.7359700960604881E-002  0.11235409425281385       0.12827218769025547       0.14507566580894549       0.16272407948818088       0.18117494340728357       0.20038383841199658       0.22030451853253316       0.24088902241020907       0.26208778884918255       0.28384977622733193       0.30612258547012899       0.32885258629518738       0.35198504642419398       0.37546426344614242       0.39923369902230987       0.42323611509692027       0.44741371180469591       0.47170826671758448       0.49606127512412340       0.52041409097441438       0.54470806817667594       0.56888470188638718       0.59288576946062288       0.61665347072462862       0.64013056723018624       0.66326052015118120       0.68598762650219580       0.70825715333445394       0.73001546960312302       0.75121017537286972       0.77179022806429676       0.79170606542146404       0.81090972492393265       0.82935495933418757       0.84699734812073901       0.86379440447514966       0.87970567767509622       0.89469285053549463       0.90871983172948656       0.92175284273700742       0.93376049922687665       0.94471388667399780       0.95458663001581678       0.96335495720545850       0.97099775648046760       0.97749662723183683       0.98283592433769140       0.98700279585831252       0.98998721400540801       0.99178199930343436       0.99238283789234905       0.99178829192645157       0.98999980304182078       0.98702168889145891       0.98286113274788212       0.97752816620390259       0.97103564501205453       0.96339921811933216       0.95463728997302966       0.94477097619006911       0.93382405269104585       0.92182289843040466       0.90879643185224190       0.89477604122773058       0.87979550904803139       0.86389093064032130       0.84710062722121338       0.82946505358174805       0.81102670063513127       0.79182999305843560       0.77192118227595974       0.75134823504150317       0.73016071789056070       0.70840967773272756       0.68614751888631464       0.66342787683470694       0.64030548902197548       0.61683606299123139       0.59307614218895077       0.56908296975018424       0.54491435060405324       0.52062851222298501       0.49628396435307198       0.47193935806678700       0.44765334447431165       0.42348443343355219       0.39949085260261918       0.37573040717118317       0.35226034060748668       0.32913719676472553       0.30641668366404806       0.28415353929996756       0.26240139977535726       0.24121267009789207       0.22063839793492049       0.20072815064528857       0.18152989587271123       0.16308988599559435       0.14545254670638663       0.12866036999693808       0.11275381179511648        9.7771194513441489E-002   8.3748614732984714E-002   7.0719856252949187E-002   5.8716308660680672E-002   4.7766890361668188E-002   3.7897964601191381E-002   2.9133199695484877E-002   2.1493298137858680E-002   1.4995656835006092E-002   9.6541804646666316E-003   5.4792000810548677E-003   2.4773406655151076E-003   6.5137290075720461E-004   1.4882238679565571E-032   0.0000000000000000        4.0665458233206506E-004   2.0915870838668338E-003   5.0226272971032769E-003   9.1728361490302883E-003   1.4518290582067744E-002   2.1036676975779538E-002   2.8706258195870853E-002   3.7505290454884280E-002   4.7411336838590605E-002   5.8400263233650808E-002   7.0445592484393860E-002   8.3518340397997229E-002   9.7587049139531742E-002  0.11261786071905514       0.12857459861532888       0.14541885495213752       0.16311008303814378       0.18160569506270874       0.20086116470435636       0.22083013441461144       0.24146452710631919       0.26271466199148141       0.28452937427462871       0.30685613842869136       0.32964119474180409       0.35282967884231276       0.37636575388120952       0.40019274505801283       0.42425327616837361       0.44848940783296598       0.47284277709429040       0.49725473802068054       0.52166650300529416       0.54601928439335423       0.57025443612059301       0.59431359499881520       0.61813882133346743       0.64167273850656503       0.66485867121473008       0.68764078200789136       0.70996420581906283       0.73177518214088366       0.75302118455214240       0.77365104725860068       0.79361508837090278       0.81286522959044261       0.83135511204889068       0.84904020799056856       0.86587792805505071       0.88182772388111452       0.89685118580130341       0.91091213537622129       0.92397671256055469       0.93601345728135787       0.94699338522974086       0.95689005769920776       0.96567964527860561       0.97334098526848378       0.97985563266951181       0.98520790462240759       0.98938491819739394       0.99237662143349192       0.99417581756314832       0.99477818235319360       0.99418227453070029       0.99238953925789719       0.98940430465984219       0.98523377140058366       0.97988799534465065       0.97337986333461246       0.96572506215433507       0.95694204074227374       0.94705196575272510       0.93607867057023242       0.92404859789853133       0.91099073606330050       0.89693654918447996       0.88191990137957743       0.86597697519309214       0.84914618443065493       0.83146808162730723       0.81298526035573426       0.79374225262482523       0.77378542160070363       0.75316284992390514       0.73192422387692291       0.71012071369595953       0.68780485030049643       0.66503039875130066       0.64185222872972514       0.61832618236136616       0.59450893969056440       0.57045788214403759       0.54623095429821300       0.52188652429205717       0.49748324322282411       0.47307990385439819       0.44873529898773340       0.42450807983295119       0.40045661471718458       0.37663884847931295       0.35311216288233471       0.32993323838099609       0.30715791758331790       0.28484107072517406       0.26303646349218418       0.24179662749857073       0.22117273374287610       0.20121446933817858       0.18196991781904637       0.16348544331154038       0.14580557884555456       0.12897291907669106       0.11302801768155080        9.8009289666819377E-002   8.3952918831513096E-002   7.0892770606951261E-002   5.8860310428326193E-002   4.7884526546030495E-002   3.7991845507994462E-002   2.9205990248380616E-002   2.1547703483246503E-002   1.5034400270948396E-002   9.6799775428151186E-003   5.4947314757403031E-003   2.4852223123291049E-003   6.5412282826812600E-004   1.4918177876748715E-032   0.0000000000000000        4.0178252045058459E-004   2.0838710625105824E-003   5.0134035735009486E-003   9.1629504865005096E-003   1.4508244132269628E-002   2.1026736613615322E-002   2.8696540419678469E-002   3.7495829857386427E-002   4.7402136419005154E-002   5.8391318497593728E-002   7.0436898063781964E-002   8.3509891008127765E-002   9.7578839630094102E-002  0.11260988606647364       0.12856685391904016       0.14541133542812093       0.16310278401551609       0.18159861197771510       0.20085429309866842       0.22082346992761165       0.24145806547532123       0.26270839904379029       0.28452330592863539       0.30685026068650390       0.32963550368960354       0.35282417064481109       0.37636042478076037       0.40018759137251769       0.42424829428626903       0.44848459421492526       0.47283812826679472       0.49725025057944017       0.52166217360811240       0.54601510976275880       0.57025041303808022       0.59430972030967022       0.61813509193809124       0.64166915136541469       0.66485522334234537       0.68763747047664103       0.70996102775314507       0.73177213472077063       0.75301826500728541       0.77364825287463435       0.79361241648037306       0.81286267758039976       0.83135267735298035       0.84903788809472569       0.86587572049218764       0.88182562623478544       0.89684919570110755       0.91091025050166985       0.92397493063909963       0.93601177608581210       0.94699180258369109       0.95688857147079009       0.96567825338433622       0.97333968567289131       0.97985442338322626       0.98520678370466674       0.98938388375335951       0.99237567161767914       0.99417495057621741       0.99477739644529262       0.99418156799852253       0.99238891044839972       0.98940375196735919       0.98523329326943399       0.97988759026745464       0.97337952985479537       0.96572479886490559       0.95694184628670054       0.94705183882602961       0.93607860991860958       0.92404860231984132       0.91099080440793512       0.89693668035512730       0.88192009433425000       0.86597722894125961       0.84914649803806108       0.83146845421340376       0.81298569109723617       0.79374274075298046       0.77378596640464781       0.75316345074906677       0.73192488012771573       0.71012142483432050       0.68780561584891153       0.66503121829023137       0.64185310190161760       0.61832710886746645       0.59450991929610753       0.57045891467449406       0.54623203964147204       0.52188766240082529       0.49748443411156573       0.47308114760190945       0.44873659573866925       0.42450942979503892       0.40045801816454701       0.37664030575122337       0.35311367438314262       0.32993480458218777       0.30715953902120885       0.28484274800286968       0.26303819727783545       0.24179841852690961       0.22117458281327396       0.20121637731486366       0.18197188563134450       0.16348747195188915       0.14580766936929976       0.12897507260160096       0.11303023538634878        9.8011572789495946E-002   8.3955268669873531E-002   7.0895188515373048E-002   5.8862797816270011E-002   4.7887084840699326E-002   3.7994475751944312E-002   2.9208690760906795E-002   2.1550462075659652E-002   1.5037179092289212E-002   9.6826942902569751E-003   5.4972394910226220E-003   2.4872880846727370E-003   6.5540032664236473E-004   1.4918177876748715E-032   0.0000000000000000        3.9559002727000301E-004   2.0705809227814457E-003   4.9914464006964154E-003   9.1302959276666814E-003   1.4462550002957403E-002   2.0965463310739316E-002   2.8617039482714223E-002   3.7395417391553484E-002   4.7278148704988365E-002   5.8241141917726384E-002   7.0257981843653963E-002   8.3299754282294011E-002   9.7335077455017446E-002  0.11233017519646030       0.12824895838490061       0.14505311190815712       0.16270218698265010       0.18115369861291178       0.20036322795359682       0.22028452933626336       0.24086964168756242       0.26206900408985284       0.28383157518581204       0.30610495615852534       0.32883551697258662       0.35196852558924552       0.37544827982870760       0.39921824157541180       0.42322117299166828       0.44739927442131522       0.47169432364262637       0.49604781614077070       0.52040110606108059       0.54469554749997284       0.56887263579797398       0.59287414848994380       0.61664228557991918       0.64011980878967545       0.66325017946433251       0.68597769478215909       0.70824762195943336       0.73000633010923621       0.75120141945698549       0.77178184757589574       0.79169805236623902       0.81090207145714077       0.82934765776260821       0.84699039089853678       0.86378778420499924       0.87969938710344642       0.89468688255692885       0.90871417938000509       0.92174749919669985       0.93375545782021585       0.94470914086524482       0.95458217341379170       0.96335078355957005       0.97099385968215313       0.97749300131479377       0.98283256347717507       0.98699969437305668       0.98998436635548026       0.99177940009371968       0.99238048187022976       0.99178617398502622       0.98999791821856631       0.98702003237056357       0.98285969986049748       0.97752695242941989       0.97103464597932843       0.96339842960706479       0.95463670791244248       0.94477059666401553       0.93382387193785277       0.92182291284343831       0.90879663798224786       0.89477643578439492       0.87979608890022765       0.86389169281991374       0.84710156892279598       0.82946617216530028       0.81102799362734768       0.79183145815412326       0.77192281734096047       0.75135003811331136       0.73016268718005539       0.70841181162749245       0.68614981594958246       0.66343033581047473       0.64030810883387712       0.61683884274728662       0.59307908117911734       0.56908606745231194       0.54491760668358913       0.52063192653329371       0.49628753693975391       0.47194308916675987       0.44765723451802047       0.42348848304637604       0.39949506260546536       0.37573477858104742       0.35226487463983042       0.32914189483122241       0.30642154737546984       0.28415857046406590       0.26240660039885005       0.24121804238304856       0.22064394428125353       0.20073387364702203       0.18153579831692745       0.16309597086069752       0.14545881716041092       0.12866682939311488       0.11276046367057128        9.7778042584762012E-002   8.3755662893135852E-002   7.0727108567192512E-002   5.8723769359060991E-002   4.7774563725921385E-002   3.7905853762141763E-002   2.9141299612261518E-002   2.1501572254798890E-002   1.5003991623471847E-002   9.6623290671191079E-003   5.4867226123783731E-003   2.4835367354913989E-003   6.5520462243606357E-004   1.4882238679565571E-032   0.0000000000000000        3.8808343985936801E-004   2.0517350938145233E-003   4.9567924352302934E-003   9.0749337390935714E-003   1.4381300597633866E-002   2.0852987197907482E-002   2.8467929830306708E-002   3.7204278346278472E-002   4.7039656253900955E-002   5.7950079610716708E-002   6.9909259638006038E-002   8.2888421701240667E-002   9.6856335549818692E-002  0.11177938808831776       0.12762166441704825       0.14434503437798027       0.16190924442909341       0.18027201463270190       0.19938914052848222       0.21921459963616449       0.23970066234625742       0.26079800691387622       0.28245583829709331       0.30462201053426108       0.32724315238611601       0.35026479591902632       0.37363150773881654       0.39728702254239834       0.42117437868088992       0.44523605539185585       0.46941411138555439       0.49365032443886175       0.51788633166848241       0.54206377014046758       0.56612441748325615       0.59001033215687404       0.61366399304895358       0.63702843805865395       0.66004740132720841       0.68266544880082736       0.70482811177865601       0.72648201814639601       0.74757502095555028       0.76805632406298407       0.78787660450723707       0.80698813134083502       0.82534488062427336       0.84290264630889222       0.85961914674075879       0.87545412652739130       0.89036945352111596       0.90432921069386030       0.91729978266629753       0.92924993669951828       0.94015089794316098       0.94997641876250949       0.95870284197840272       0.96630915786554550       0.97277705477307830       0.97809096324456202       0.98223809353382241       0.98520846642205595       0.98699493726360821       0.98759321320820603       0.98700186354344499       0.98522232315357439       0.98225888906427572       0.97811871010011742       0.97281176966747485       0.96635086170978501       0.95875155989330363       0.95003218009360557       0.94021373627937965       0.92931988989225367       0.91737689285272184       0.90441352432201583       0.89046102137909755       0.87555300377103662       0.85972539293124051       0.84301632544437433       0.82546606118083810       0.80711688631300005       0.78801301145271019       0.76820046514748674       0.74772698300478901       0.72664189269629020       0.70499599513214406       0.68284144208407116       0.66023161055236745       0.63722097418605750       0.61386497205562152       0.59021987510454954       0.56634265059324940       0.54229082486794777       0.51812234478287800       0.49389543810538161       0.46966847325196398       0.44549981867585908       0.42144770226367706       0.39757007106416348       0.37392445169693117       0.35056781177246493       0.32755642265987478       0.30494572393096026       0.28279018980923676       0.26114319794281110       0.24005690082154879       0.21958210014320045       0.19976812443514283       0.18066271022542063       0.16231188704763441       0.14475986655958473       0.12804893604111628       0.11221935652709066        9.7309265824018901E-002   8.3354586639069375E-002   7.0388940049167889E-002   5.8443564457856333E-002   4.7547238852413132E-002   3.7726197724934359E-002   2.9003983953593430E-002   2.1401156691964261E-002   1.4934922734431587E-002   9.6189357374189786E-003   5.4632106053334288E-003   2.4739809476372371E-003   6.5353844389265782E-004   1.4810446865873199E-032   0.0000000000000000        3.7927249031835704E-004   2.0273657517514581E-003   4.9095093582210824E-003   8.9969803639744512E-003   1.4264674459889921E-002   2.0689562242352830E-002   2.8249554081295362E-002   3.6922857052888947E-002   4.6687217943360476E-002   5.7518817562583355E-002   6.9391556797104098E-002   8.2276869899629887E-002   9.6143753387611539E-002  0.11095883821676514       0.12668647023382781       0.14328879609653258       0.16072585448006843       0.17895567236444734       0.19793436616380980       0.21761624746401875       0.23795393310038437       0.25889845932645006       0.28039939978025047       0.30240498698546392       0.32486223706995115       0.34771707742721814       0.37091447698891755       0.39439857881615437       0.41811283467032168       0.44200014125814802       0.46600297780582089       0.49006354464469842       0.51412390246287942       0.53812611189981019       0.56201237313167529       0.58572516513081085       0.60920738424430887       0.63240248177032476       0.65525460020145676       0.67770870779183401       0.69971073114996718       0.72120768550549008       0.74214780236892164       0.76248065425084111       0.78215727615321973       0.80113028353932270       0.81935398649368685       0.83678449980054592       0.85337984867320671       0.86910006988292754       0.88390730804150075       0.89776590680192947       0.91064249476794124       0.92250606589242168       0.93332805418244758       0.94308240252250952       0.95174562545492702       0.95929686576540119       0.96571794473607220       0.97099340594625638       0.97511055251389778       0.97805947769096580       0.97983308873629160       0.98042712400602650       0.97984016323255752       0.97807363094489030       0.97513179305068975       0.97102174656050866       0.96575340249919683       0.95933946203566800       0.95179538589099522       0.94313935709795982       0.93339223720496467       0.92257751602294191       0.91072125504560575       0.89785202466916481       0.88400083537183494       0.86920106301488431       0.85348836844012510       0.83690061157108109       0.81947776020941543       0.80126179375689555       0.78229660208908358       0.76262787983008551       0.74230301627478024       0.72137098123265186       0.69988220706181248       0.67788846717953977       0.65544275134422481       0.63259913800490342       0.60941266402752725       0.58593919211679557       0.56223527624144332       0.53835802540196487       0.51436496605395465       0.49031390353184046       0.46626278279619360       0.44226954884833236       0.41839200714157709       0.39468768433129420       0.37121368969466656       0.34802657755761668       0.32518221105686923       0.30273562756880051       0.28074090612596531       0.25925103714457787       0.23831779477141485       0.21799161216378155       0.19832145999875855       0.17935472850462378       0.16113711330281019       0.14371250532811289       0.12712288510118488       0.11140822159980240        9.6606375978024850E-002   8.2753010364034527E-002   6.9881501954250955E-002   5.8022862558808022E-002   4.7205662370530255E-002   3.7455945055028320E-002   2.8797079299284233E-002   2.1249462089582442E-002   1.4830143631784542E-002   9.5526235346744797E-003   5.4267644391805293E-003   2.4586473019533803E-003   6.5040800062233519E-004   1.4702975388439004E-032   0.0000000000000000        3.6917028386904821E-004   1.9975187498522859E-003   4.8496957203114487E-003   8.8966071499374435E-003   1.4112935851555725E-002   2.0475565644102956E-002   2.7962422209892659E-002   3.6551815821725342E-002   4.6221667631785347E-002   5.6948379982576132E-002   6.8706106225489061E-002   8.1466558318369076E-002   9.5199034241342503E-002  0.10987048939318311       0.12544561626463593       0.14188692952272722       0.15915485633332707       0.17720783171007451       0.19600239866572544       0.21549331291633492       0.23563365189705127       0.25637492781337229       0.27766720447089926       0.29945921758467287       0.32169849829827535       0.34433149959320625       0.36730372530577249       0.39055986142090532       0.41404390934385632       0.43769932081399693       0.46146913414804458       0.48529611147390050       0.50912287663474176       0.53289205342030499       0.55654640380373288       0.58002896583963304       0.60328319090202176       0.62625307992274926       0.64888331830527923       0.67111940919630841       0.69290780477245528       0.71419603526030062       0.73493283534140441       0.75506826766355184       0.77455384315622200       0.79334263784700942       0.81138940591616748       0.82865068870457492       0.84508491941593622       0.86065252326233765       0.87531601280986482       0.88904007829718146       0.90179167270485772       0.91354009137790593       0.92425704599932157       0.93391673274871179       0.94249589447137083       0.94997387671358113       0.95633267748667206       0.96155699064453071       0.96563424276022447       0.96855462342697529       0.97031110889500605       0.97089947900261753       0.97031832734612700       0.96856906467730064       0.96565591550907537       0.96158590794609800       0.95636885676028494       0.95001733975181168       0.94254666745472937       0.93397484626148319       0.92432253504597917       0.91361299540752294       0.90187203563162011       0.88912794852879284       0.87541144327618314       0.86075557144672976       0.84519564739126007       0.82876916316911398       0.81151569823429637       0.79347682409257936       0.77469600415792939       0.75521848905440037       0.73509120760812319       0.71436265380168895       0.69308276995247553       0.67130282640698125       0.64907529803192698       0.62645373780479918       0.60349264780979139       0.58024734794119448       0.55677384264491958       0.53312868600166807       0.50936884549433437       0.48555156477497458       0.46173422576539108       0.43797421042944629       0.41432876254031503       0.39085484978350482       0.36760902652422872       0.34464729756985973       0.32202498325761236       0.29979658618941579       0.27801565993896682       0.25673468004167266       0.23600491758640113       0.21587631570387769       0.19639736925731338       0.17761500802212085       0.15957448363257473       0.14231926057789823       0.12589091149519796       0.11032901702859073        9.5671070481496839E-002   8.1952387500138391E-002   6.9206021004110649E-002   5.7462681509914432E-002   4.6750661596214049E-002   3.7095751334964060E-002   2.8521088713913463E-002   2.1046858581839290E-002   1.4689911440932008E-002   9.4635567943732752E-003   5.3774761372064545E-003   2.4375762081779140E-003   6.4582298105188534E-004   1.4560083155465514E-032   0.0000000000000000        3.5779327564454790E-004   1.9622535139772247E-003   4.7774807121059703E-003   8.7740399443734293E-003   1.3926434123450581E-002   2.0211496934522684E-002   2.7607210324254568E-002   3.6092033352751234E-002   4.5644112155509953E-002   5.6240126841546570E-002   6.7854545417605397E-002   8.0459425694955997E-002   9.4024441085099317E-002  0.10851695104051319       0.12390207975738679       0.14014280022057982       0.15720002342164527       0.17503269254461482       0.19359788189093810       0.21285090030831538       0.23274539886921569       0.25323348254656347       0.27426582560967855       0.29579179047042059       0.31775954968499071       0.34011621082643967       0.36280794391769722       0.38578011112717114       0.40897739840622632       0.43234394875868787       0.45582349681526457       0.47935950439342390       0.50289529671311539       0.52637419894071180       0.54973967273536761       0.57293545246247013       0.59590568075276029       0.61859504307695024       0.64094890101214164       0.66291342387672980       0.68443571842779893       0.70546395628602832       0.72594749880784826       0.74583701908737110       0.76508462079088568       0.78364395355808747       0.80147032466695944       0.81852080671129357       0.83475434102409252       0.85013183659875624       0.86461626426906846       0.87817274592330108       0.89076863853621613       0.90237361281351047       0.91295972626831068       0.92250149054022645       0.93097593280837776       0.93836265113970230       0.94464386364831321       0.94980445133590474       0.95383199452775091       0.95671680279223348       0.95845193829934894       0.95903323253573403       0.95845929635741167       0.95673152334080602       0.95385408643306435       0.94983392790657450       0.94468074263867341       0.93840695476525049       0.93102768775559852       0.92256072798405864       0.91302648189192803       0.90244792682711350       0.89085055570449057       0.87826231558967516       0.86471354038724846       0.85023687776405510       0.83486721050940060       0.81864157250483971       0.80159905951394816       0.78378073500309053       0.76522953122654436       0.74599014580136458       0.72610893403932297       0.70563379727586173       0.68461406748310494       0.66310038842829189       0.64114459367954324       0.61879958173898009       0.59611918861549507       0.57315805813504084       0.54997151030712610       0.52661540806198093       0.50314602267951258       0.47961989823234302       0.45609371537879001       0.43262415481603156       0.40926776074310578       0.38608080464695227       0.36311914974704218       0.34043811642398430       0.31809234895471095       0.29613568387818712       0.27462102030387364       0.25360019248331922       0.23312384494086999       0.21324131047641914       0.19400049132448893       0.17544774375974720       0.15762776643054252       0.14058349267882206       0.12435598712220799       0.10898434672847808        9.4505606637889386E-002   8.0954650948860923E-002   6.8364128687543810E-002   5.6764375104135553E-002   4.6183337010856466E-002   3.6646488730777881E-002   2.8176681594483551E-002   2.0793838837166217E-002   1.4514568581913547E-002   9.3519545532508887E-003   5.3154685495891019E-003   2.4108218065717357E-003   6.3979651223840912E-004   1.4382114406857845E-032   0.0000000000000000        3.4516123109628889E-004   1.9216429062173922E-003   4.6930238599564959E-003   8.6295585572309860E-003   1.3705602881197159E-002   1.9897976779124308E-002   2.7184759043265533E-002   3.5544602624785503E-002   4.4955928667463653E-002   5.5395750601129778E-002   6.6838912517325086E-002   7.9257885397735331E-002   9.2622791147735806E-002  0.10690147191164455       0.12205956761235807       0.13806059875586582       0.15486605433019310       0.17243548459982747       0.19072659856859547       0.20969536587933466       0.22929612290303264       0.24948168276123700       0.27020344901929028       0.29141153277331233       0.31305487285163813       0.33508135883846496       0.35743795662666650       0.38007083619291410       0.40292550129263344       0.42594692075667584       0.44907966107884711       0.47226801997071710       0.49545616056312369       0.51858824593504804       0.54160857363561477       0.56446170989054367       0.58709262315302901       0.60944681669000533       0.63147045987923400       0.65311051789978469       0.67431487950569724       0.69503248257690786       0.71521343713953878       0.73480914556062715       0.75377241963782804       0.77205759428163234       0.78962063753826772       0.80641925667200098       0.82241300006042328       0.83756335465256804       0.85183383875808527       0.86519008994175861       0.87759994781171680       0.88903353150656250       0.89946331168356475       0.90886417685040288       0.91721349386486950       0.92449116246900920       0.93067966371697208       0.93576410218994788       0.93973224188214033       0.94257453569161886       0.94428414842021324       0.94485697325241280       0.94429164165299029       0.94258952667034923       0.93975473963786604       0.93579412027308106       0.93071722021063619       0.92453627999481469       0.91726619960047318       0.90892450254368407       0.89953129367208273       0.88910921074097116       0.87768336987746443       0.86528130508964196       0.85193290193256743       0.83767032552562504       0.82252794306743926       0.80654224105018724       0.78975173736860582       0.77219688853443547       0.75391999221787864       0.73496508536093086       0.71537783809136568       0.69520544371079140       0.67449650500558833       0.65330091717065542       0.63166974761023997       0.60965511292515362       0.58731005336155417       0.56468840504474360       0.54184467028806538       0.51883388630122074       0.49571149260783537       0.47253319749657668       0.44935484381859048       0.42623227447017065       0.40322119786650851       0.38037705374354092       0.35775487960806845       0.33540917815324478       0.31339378596586837       0.29176174383540826       0.27056516898367994       0.24985512951416022       0.22968152139493950       0.21009294826013303       0.19113660432650972       0.17285816070752152       0.15530165539152205       0.13850938716100200       0.12252181369438184       0.10737745411040521        9.3112796177177340E-002   7.9762208418402092E-002   6.7357857324939027E-002   5.5929629811221120E-002   4.5505059605022491E-002   3.6109243884274132E-002   2.7764692051521395E-002   2.0491016865774481E-002   1.4304541938448431E-002   9.2180900164273352E-003   5.2408950543702633E-003   2.3784518320988054E-003   6.3234514054368344E-004   1.4169497884919613E-032   0.0000000000000000        3.3129718502021121E-004   1.8757730548151835E-003   4.5965146480232075E-003   8.4634960937984942E-003   1.3450958946097345E-002   1.9535745488312745E-002   2.6696071476908903E-002   3.4910828266316592E-002   4.4158761324459693E-002   5.4417272139879166E-002   6.5661641413221811E-002   7.7864819615496822E-002   9.0997449130330740E-002  0.10502793226732178       0.11992250745564002       0.13564533060590994       0.15215856148096304       0.16942245487294788       0.18739545637162533       0.20603430248869561       0.22529412490022138       0.24512855855473645       0.26548985338535008       0.28632898936023765       0.30759579458876235       0.32923906620612697       0.35120669373686364       0.37344578464812628       0.39590279178415078       0.41852364237858869       0.44125386833147062       0.46403873743948504       0.48682338526217706       0.50955294730304423       0.53217269119781774       0.55462814857423604       0.57686524628435576       0.59883043668008740       0.62047082662172492       0.64173430491355710       0.66256966785137983       0.68292674258510411       0.70275650799804135       0.72201121281356029       0.74064449063555760       0.75861147166074849       0.77586889078071863       0.79237519181789628       0.80809062764751949       0.82297735595706767       0.83699953042100872       0.85012338706387014       0.86231732560899343       0.87355198561054936       0.88380031719730900       0.89303764624042903       0.90124173380575812       0.90839282973439817       0.91447372023144546       0.91946976933958013       0.92336895420937881       0.92616189406517591       0.92784187281655628       0.92840485523992111       0.92784949671020500       0.92617714644503812       0.92339184426227083       0.91950031085477812       0.91451193160470790       0.90843873398387820       0.90129535858170540       0.89309902384482043       0.88386948460185444       0.87362898447835613       0.86240220232203957       0.85021619274868843       0.83710032097983822       0.82308619210273037       0.80820757493839790       0.79250032069941179       0.77600227662525034       0.75875319481487913       0.74079463646844745       0.72216987176698488       0.70292377564316966       0.68310271967615022       0.66275446039169239       0.64192802421464357       0.62067358937318062       0.59904236501811647       0.57708646786713613       0.55485879665705107       0.53241290471454850       0.50980287094966736       0.48708316958279291       0.46430853891889518       0.44153384948781138       0.41881397186210184       0.39620364447834472       0.37375734177555364       0.35152914296772086       0.32957260177193148       0.30794061739883821       0.28668530712295409       0.26585788073310634       0.24550851717351346       0.22568624366296355       0.20643881759282162       0.18781261148227316       0.16985250126848078       0.15260175820540453       0.13610194462429903       0.12039281381521004       0.10551221426311215        9.1495998475552717E-002   7.8377936617838428E-002   6.6189635165226746E-002   5.4960460708838178E-002   4.4717467568096754E-002   3.5485315288650544E-002   2.7286116893179894E-002   2.0139126533737114E-002   1.4060341823721238E-002   9.0622898939339870E-003   5.1539391822030085E-003   2.3405474495045500E-003   6.2348877750718044E-004   1.3922745801475176E-032   0.0000000000000000        3.1622738905776591E-004   1.8247431518511686E-003   4.4881720677780752E-003   8.2762381573191733E-003   1.3163101115911404E-002   1.9125661238016133E-002   2.6142310813290548E-002   3.4192223417328679E-002   4.3254517328815863E-002   5.3307035889150790E-002   6.4325555876944718E-002   7.6283572418429077E-002   8.9152319103531996E-002  0.10290083453254242       0.11749603697680240       0.13290280410546293       0.14908405761667298       0.16600085258128788       0.18361247128273839       0.20187652132707565       0.22074903778755106       0.24018458913590135       0.26013638670776601       0.28055639743470517       0.30139545957714498       0.32260340117091629       0.34412916091190854       0.36592091117956821       0.38792618290637870       0.41009199199379409       0.43236496696680293       0.45469147756217493       0.47701776393849998       0.49929006620205973       0.52145475392444141       0.54345845535813808       0.56524818602052529       0.58677147634804439       0.60797649811009336       0.62881218927588423       0.64922837703623903       0.66917589868383465       0.68860672005816825       0.70747405127120411       0.72573245943854692       0.74333797813920399       0.76024821333860271       0.77642244553333639       0.79182172784947502       0.80640897988172411       0.82014907702733408       0.83300893511304608       0.84495759010429206       0.85596627271005321       0.86600847769354061       0.87506002773648295       0.88309913168931964       0.89010643707668435       0.89606507672414804       0.90096070940253781       0.90478155438069630       0.90751841981763959       0.90916472490876243       0.90971651575072376       0.90917247487116226       0.90753392441057001       0.90480482294388298       0.90099175595133896       0.89610391996082028       0.89015310039807716       0.88315364320442924       0.87512242028047449       0.86607878884934131       0.85604454483112391       0.84504387033823858       0.83310327543147400       0.82025153425831598       0.80651961574101372       0.79194060898051477       0.77654964354462652       0.76038380485067036       0.74348204482651914       0.72588508808199292       0.70763533380845578       0.68877675363890767       0.66935478573149809       0.64941622530441845       0.62900911191793407       0.60818261374479543       0.58698690913153473       0.56547306572191025       0.54369291743613468       0.52169893961032598       0.49954412258404374       0.47728184405116797       0.45496574047674743       0.43264957788950448       0.41038712236358676       0.38823201049853706       0.36623762021332917       0.34445694216110845       0.32294245207836475       0.30174598437472877       0.28091860726533968       0.26051049975307600       0.24057083074766106       0.22114764062328437       0.20228772549021229       0.18403652446720759       0.16643801022100599       0.14953458303887399       0.13336696869000919       0.11797412031894625       0.10339312461184715        8.9659112457216500E-002   7.6805174319692818E-002   6.4862280530012903E-002   5.3859206620270550E-002   4.3822462334938132E-002   3.4776210152855820E-002   2.6742113216343566E-002   1.9739019788085708E-002   1.3782560744364293E-002   8.8849336074340972E-003   5.0548141700492875E-003   2.2972030525488141E-003   6.1325065973255577E-004   1.3642452603906474E-032   0.0000000000000000        2.9998124936274221E-004   1.7686652191613922E-003   4.3682440949415740E-003   8.0682219251991764E-003   1.2842708725517373E-002   1.8668698006122746E-002   2.5524797519832311E-002   3.3390506085222309E-002   4.2245362336949033E-002   5.2067704186587203E-002   6.2833862764326190E-002   7.4517941703516249E-002   8.7091835105671728E-002  0.10052529245225200       0.11478599155578958       0.12983961645731421       0.14564994011589882       0.16217891170270321       0.17938674828708917       0.19723203069639433       0.21567180331515598       0.23466167758686132       0.25415593896583805       0.27410765706431628       0.29446879872525888       0.31519034375537991       0.33622240303159256       0.35751433870161148       0.37901488618939572       0.40067227770671943       0.42243436697957054       0.44424875488384363       0.46606291569195502       0.48782432361963091       0.50948057938044033       0.53097953642566498       0.55226942658234046       0.57329898477691277       0.59401757254490639       0.61437530003492702       0.63432314620450503       0.65381307692587054       0.67279816071221643       0.69123268178916208       0.70907225023580600       0.72627390892954802       0.74279623704752873       0.75859944985319705       0.77364549455583920       0.78789814198550345       0.80132307388279056       0.81388796558133247       0.82556256388784499       0.83631875997147254       0.84613065708897817       0.85497463297866483       0.86282939677654313       0.86967604031296042       0.87549808367421578       0.88028151490844886       0.88401482379105389       0.88668902955837314       0.88829770255353901       0.88883697971949704       0.88830557391620402       0.88670477702521033       0.88403845684756055       0.88031304779061292       0.87553753537596157       0.86972343459878010       0.86288476219452936       0.85503800287947751       0.84620206964395317       0.83639825819651659       0.82565019567035669       0.81398378370754187       0.80142713606911631       0.78801051091563756       0.77376623791637100       0.75872864037608367       0.74293395255128925       0.72642023236983411       0.70922726975143924       0.69139649075864751       0.67297085780852628       0.65399476617395291       0.63451393704835846       0.61457530739915467       0.59422691690672325       0.57351779223741328       0.55249782894278132       0.53121767126751507       0.50972859014699701       0.48808235970336533       0.46633113252385261       0.44452731402827195       0.42272343622976388       0.40097203118702346       0.37932550446059449       0.35783600886815770       0.33655531885553180       0.31553470577317866       0.29482481436718194       0.27447554078119873       0.25453591235710893       0.23505396953416050       0.21607665012040830       0.19764967622435034       0.17981744411171452       0.16262291725897074       0.14610752285641290       0.13031105201249812       0.11527156390104663       0.10102529407803915        8.7606567194340887E-002   7.5047714310439023E-002   6.3378995015281200E-002   5.2628524473048166E-002   4.2822203996623925E-002   3.3983640762280547E-002   2.6133995611065605E-002   1.9291664596560846E-002   1.3471871965541879E-002   8.6864523698980869E-003   4.9437624412628535E-003   2.2485260337556734E-003   6.0165728227537865E-004   1.3329293543077249E-032   0.0000000000000000        2.8259126296090165E-004   1.7076638417940458E-003   4.2370070964310082E-003   7.8399350987604609E-003   1.2490540013788187E-002   1.8165943227796348E-002   2.4845006163019181E-002   3.2507595008282909E-002   4.1133715242541544E-002   5.0702250863836472E-002   6.1190144289956255E-002   7.2572170047655205E-002   8.4820950462473912E-002   9.7907018775173424E-002  0.11179889020768460       0.12646313784309990       0.14186447317559578       0.15796583114373172       0.17472845944308377       0.19211201190293792       0.21007464570266587       0.22857312219202219       0.24756291107409728       0.26699829769821665       0.28683249320779958       0.30701774727176950       0.32750546313439483       0.34824631470361550       0.36919036539336780       0.39028718843939497       0.41148598839280459       0.43273572350307288       0.45398522869268698       0.47518333883070046       0.49627901200205471       0.51722145248476203       0.53796023313018249       0.55844541685474036       0.57862767695574124       0.59845841594799398       0.61788988265297140       0.63687528724126641       0.65536891396389907       0.67332623129250613       0.69070399920793335       0.70746037338069212       0.72355500597948796       0.73894914288703761       0.75360571706463719       0.76748943786167556       0.78056687603909514       0.79280654431115249       0.80417897320955012       0.81465678208450309       0.82421474507506187       0.83282985188732295       0.84048136323487066       0.84715086081120328       0.85282229166510803       0.85748200688342069       0.86111879447784012       0.86372390640464358       0.86529107964448582       0.86581655129986790       0.86529906766615006       0.86373988725957718       0.86114277779247406       0.85751400710422820       0.85286232806788398       0.84719895751243190       0.84053754920645218       0.83289416097285196       0.82428721601273702       0.81473745852779689       0.80426790375464519       0.79290378252658966       0.78067248049784677       0.76760347217587377       0.75372824992417153       0.73908024810078166       0.72369476252111764       0.70760886543351309       0.69086131621875602       0.67349246802259732       0.65554417054794789       0.63705966924808055       0.61808350114659594       0.59866138755736886       0.57884012394303597       0.55866746719080873       0.53819202056906656       0.51746311664688882       0.49653069845677117       0.47544519918468370       0.45425742068067704       0.43301841108332473       0.41177934184577597       0.39059138447045161       0.36950558723839605       0.34857275224082385       0.32784331299751851       0.30736721296859570       0.28719378524393430       0.26737163370209271       0.24794851592934564       0.22897122817274099       0.21048549261304286       0.19253584722160741       0.17516553847273375       0.15841641716447138       0.14232883760343995       0.12694156039391846       0.11229165906528082        9.8414430765178931E-002   8.5343311230737337E-002   7.3109794244951454E-002   6.1743355771690225E-002   5.1271382888327811E-002   4.1719106087950535E-002   3.3109520344686658E-002   2.5463232984328760E-002   1.8798142606800707E-002   1.3129027880965326E-002   8.4673281391463382E-003   4.8210550161041678E-003   2.1946365199976385E-003   5.8873834015375076E-004   1.2984023046594525E-032   0.0000000000000000        2.6409293664840527E-004   1.6418758714747601E-003   4.0947651669747242E-003   7.5919147306132573E-003   1.2107430297708164E-002   1.7618595176188755E-002   2.4104561856458852E-002   3.1545605032035538E-002   3.9922242348872095E-002   4.9213954081968318E-002   5.9398349398104434E-002   7.0450934487003500E-002   8.2345125855224049E-002   9.5052311492844002E-002  0.10854191988009608       0.12278149367060234       0.13773676790590730       0.15337175258328412       0.16964881938085219       0.18652879232645755       0.20397104219534637       0.22193358440797159       0.24037318019168658       0.25924544076402384       0.27850493428400686       0.29810529531732832       0.31799933654963863       0.33813916247727605       0.35847628480669946       0.37896173927861260       0.39954620363978183       0.42018011647663261       0.44081379662391917       0.46139756286218359       0.48188185361514813       0.50221734635760873       0.52235507644759682       0.54224655509736142       0.56184388619458481       0.58109988169991800       0.59996817533410440       0.61840333428815852       0.63636096868319636       0.65379783851906681       0.67067195785088751       0.68694269594337942       0.70257087516608907       0.71751886537905829       0.73175067459929277       0.74523203571192032       0.75793048903446569       0.76981546052023120       0.78085833542229566       0.79103252723592288       0.80031354175583402       0.80867903609175606       0.81610887250261033       0.82258516691610484       0.82809233202179844       0.83261711482833378       0.83614862859959849       0.83867837908805276       0.84020028500582455       0.84071069268257181       0.84020838487488558       0.83869458370491878       0.83617294772555950       0.83264956311221638       0.82813292900932500       0.82263393706118249       0.81616584518261903       0.80874424562527225       0.80038702742193246       0.79111433330040937       0.78094851116155295       0.76991406025317821       0.75803757215352352       0.74534766672002384       0.73187492314801139       0.71765180631196035       0.70271258856063334       0.68709326716329400       0.67083147759406092       0.65396640287471208       0.63653867918810270       0.61859029798806342       0.60016450484934958       0.58130569529207698       0.56205930783796587       0.54247171455353338       0.52259010934489103       0.50246239427057526       0.48213706415176788       0.46166308975140202       0.44108979980956253       0.42046676221243601       0.39984366459057857       0.37927019462362777       0.35879592034808233       0.33847017075132957       0.31834191694344505       0.29845965418865433       0.27887128508501896       0.25962400417110865       0.24076418423716403       0.22233726461803219       0.20438764173185667       0.18695856213344847       0.17009201833557583       0.15382864765213417       0.13820763430538457       0.12326661503320818       0.10904158842459356        9.5566828200942922E-002   8.2874800652651112E-002   7.0996086429875815E-002   5.9959306876678789E-002   4.9791055020720801E-002   4.0515829762514874E-002   3.2155958450396795E-002   2.4731445011136197E-002   1.8259646530509408E-002   1.2754858190812405E-002   8.2280924485793605E-003   4.6869908513242761E-003   2.1356670792563228E-003   5.7452664583052340E-004   1.2607472901326453E-032   0.0000000000000000        2.4452470729964537E-004   1.5714500984509374E-003   3.9418493981240449E-003   7.3247459312632147E-003   1.1694289959369934E-002   1.7027960074295304E-002   2.3305236343319762E-002   3.0506842012379243E-002   3.8613850943523945E-002   4.7606388432181838E-002   5.7462784248142648E-002   6.8159335248970221E-002   7.9670316166604790E-002   9.1968038668216706E-002  0.10502291814171093       0.11880354500228288       0.13327676038354241       0.14840773604384522       0.16416005829081096       0.18049581572709689       0.19737569060150564       0.21475905354769967       0.23260406148230353       0.25086775842453818       0.26950617899830381       0.28847445436340341       0.30772692032261134       0.32721722734610681       0.34689845224347599       0.36672321121923995       0.38664377403728289       0.40661217901775143       0.42658034859380095       0.44650020514449618       0.46632378682911080       0.48600336314175924       0.50549154990834744       0.52474142344900876       0.54370663363020078       0.56234151553682321       0.58060119949014000       0.59844171915416233       0.61582011746090326       0.63269455010648501       0.64902438636744364       0.66477030699156758       0.67989439892771952       0.69436024667269802       0.70813302000405032       0.72117955790095856       0.73346844843510328       0.74497010445680578       0.75565683487698654       0.76550291138841209       0.77448463045228189       0.78258037041074946       0.78977064358307114       0.79603814321975519       0.80136778520428709       0.80574674439919147       0.80916448554969000       0.81161278867212538       0.81308576886462991       0.81357989048965318       0.81309397570158082       0.81162920728990462       0.80918912583787383       0.80577962120046631       0.80140891832219374       0.79608755743163451       0.78982836865383377       0.78264644111195614       0.77455908658282435       0.76558579779692382       0.75574820149230781       0.74507000631364395       0.73357694571154608       0.72129671595102907       0.70825890940026048       0.69449494324478467       0.68003798381309455       0.66492286667958977       0.64918601275496157       0.63286534055082644       0.61600017483973701       0.59863115192778560       0.58080012176544882       0.56255004713692969       0.54392490016726947       0.52496955639844889       0.50572968668874563       0.48625164719793229       0.46658236771797990       0.44676923862575685       0.42685999672290786       0.40690261024452057       0.38694516330644801       0.36703574007651041       0.34722230894442224       0.32755260697015220       0.30807402488965563       0.28883349295632543       0.26987736788859557       0.25125132120244781       0.23300022919169289       0.21516806482526496       0.19779779182019533       0.18093126114504593       0.16460911020392388       0.14887066494435428       0.13375384512250560       0.11929507295753589       0.10552918539148466        9.2489350168901696E-002   8.0206985936704112E-002   6.8711686558414586E-002   5.8031149823710979E-002   4.8191110661163127E-002   3.9215277370406490E-002   3.1125255858783202E-002   2.3940398220311739E-002   1.7677477258588172E-002   1.2350267892057417E-002   7.9693251171081593E-003   4.5418961126193983E-003   2.0717623943365799E-003   5.5905805580661299E-004   1.2200550249554880E-032   0.0000000000000000        2.2392784834217934E-004   1.4965468941310748E-003   3.7786170803692223E-003   7.0390604576560482E-003   1.1252102250043479E-002   1.6395448944143552E-002   2.2448943723751502E-002   2.9393797256172929E-002   3.7211682289831530E-002   4.5883416321110544E-002   5.5388101837524323E-002   6.5702883464586484E-002   7.6802956133279782E-002   8.8661621890728196E-002  0.10125035430212506       0.11453886720961155       0.12849518771949542       0.14308573325107335       0.15827539246356495       0.17402760986320792       0.19030447388975291       0.20706680826770232       0.22427426640371642       0.24188542860304510       0.25985790186839042       0.27814842204497958       0.29671295806199710       0.31550681802099573       0.33448475687681817       0.35360108544905849       0.37280978050346297       0.39206459563860740       0.41131917270774021       0.43052715351171694       0.44964229148966073       0.46861856314220413       0.48741027891511035       0.50597219327982823       0.52425961374401631       0.54222850852669235       0.55983561264745785       0.57703853215978784       0.59379584629502002       0.61006720725450569       0.62581343741985229       0.64099662374361399       0.65558020909435089       0.66952908033206815       0.68280965290895512       0.69538995178300766       0.70723968845962371       0.71833033396295665       0.72863518757736245       0.73812944117422674       0.74679023898826646       0.75459673268532346       0.76153013159504834       0.76757374798722144       0.77271303728133445       0.77693563309305302       0.78023137703389489       0.78259234319097337       0.78401285722744252       0.78448951006251533       0.78402116608945294       0.78260896591959228       0.78025632364223363       0.77696891860787254       0.77275468175281725       0.76762377650012570       0.76158857428500804       0.75466362475594351       0.74686562073241891       0.73821335800003229       0.72872769003195281       0.71843147776759086       0.70734953453834759       0.69550856630403857       0.68293710732026525       0.66966545140835554       0.65572557897983252       0.64115108000408538       0.62597707309350936       0.61024012090968316       0.59397814208853417       0.57723031989945461       0.56003700785925870       0.54243963252378757       0.52448059369913269       0.50620316230333251       0.48765137613398341       0.46886993378452135       0.44990408697167672       0.43079953152909717       0.41160229733104897       0.39235863741123728       0.37311491654540235       0.35391749956277851       0.33481263965845187       0.31584636697458129       0.29706437771943056       0.27851192408820474       0.26023370525756045       0.24227375970776652       0.22467535914047299       0.20748090423950566       0.19073182253275092       0.17446846859608811       0.15873002684326568       0.14355441713219233       0.12897820341973415       0.11503650567960313       0.10176291530066682        8.9189414165363898E-002   7.7346297606429124E-002   6.6262101424665099E-002   5.5963533147973893E-002   4.6475407625446594E-002   3.7820585453324326E-002   3.0019899021060541E-002   2.3092001725408429E-002   1.7053040713501520E-002   1.1916235085718908E-002   7.6916528410398022E-003   4.3861233792232245E-003   2.0030789088068051E-003   5.4237137197868704E-004   1.1764235403590132E-032   0.0000000000000000        2.0234637065587985E-004   1.4173378240886019E-003   3.6054508399355478E-003   6.7355351875037590E-003   1.0781920915541306E-002   1.5722574200708050E-002   2.1537735836432231E-002   2.8209141512043456E-002   3.5719104053347286E-002   4.4049178660024259E-002   5.3179290788765633E-002   6.3087487887849042E-002   7.3749944843413198E-002   8.5141018396975549E-002   9.7233309009604474E-002  0.10999772690859863       0.12340356219372700       0.13741855884552301       0.15200899245632910       0.16713975149842905       0.18277442193133309       0.19887537494697269       0.21540385763871228       0.23232008637817567       0.24958334267477655       0.26715207128435980       0.28498398033558520       0.30303614322791095       0.32126510205913489       0.33962697233234218       0.35807754868931618       0.37657241141727865       0.39506703347093636       0.41351688775295348       0.43187755439497294       0.45010482777734873       0.46815482303721240       0.48598408179796887       0.50354967687492325       0.52080931570107802       0.53772144221961837       0.55424533700922940       0.57034121538476867       0.58597032325518383       0.60109503049008461       0.61567892158545190       0.62968688339739065       0.64308518974319917       0.65584158265675496       0.66792535011004184       0.67930740000796663       0.68996033028354598       0.69985849491568197       0.70897806572560529       0.71729708978410456       0.72479554230819476       0.73145537490948342       0.73726055908202470       0.74219712482357614       0.74625319429862813       0.74941901046029680       0.75168696056344442       0.75305159451280179       0.75350963799847959       0.75306000039437770       0.75170377738989358       0.74944424836177148       0.74628686847730652       0.74223925556327219       0.73731117176114114       0.73151450001500318       0.72486321545479759       0.71737335173587724       0.70906296241916489       0.69995207749068511       0.69006265510950282       0.67941852872266684       0.66804534965223539       0.65597052531044187       0.64322315317820578       0.62983395071785109       0.61583518137909898       0.60126057688219081       0.58614525596454392       0.57052563978445292       0.55443936418943163       0.53792518905517761       0.52102290492132963       0.50377323713821198       0.48621774776849630       0.46839873546677774       0.45035913358953406       0.43214240677406174       0.41379244623629630       0.39535346404441313       0.37686988661620635       0.35838624770151239       0.33994708110647870       0.32159681341686908       0.30337965697982500       0.28533950340135955       0.26751981781788609       0.24996353419265732       0.23271295189395749       0.21580963379942586       0.19929430617733318       0.18320676057967086       0.16758575798942590       0.15246893544760126       0.13789271538960585       0.12389221790474930       0.11050117613448039        9.7751855009315922E-002   8.5674973523294090E-002   7.4299630730852440E-002   6.3653235646797493E-002   5.3761441215691430E-002   4.4648082446420025E-002   3.6335117172810683E-002   2.8842554055260771E-002   2.2188302608555074E-002   1.6387844446491044E-002   1.1453808605419754E-002   7.3957476711321597E-003   4.2200507841356353E-003   1.9297844415101816E-003   5.2450825196333640E-004   1.1299579484112822E-032   0.0000000000000000        1.7982691783060840E-004   1.3340052322900423E-003   3.4227577125598378E-003   6.4148904810390293E-003   1.0284867648640788E-002   1.5010945998085248E-002   2.0573797304672282E-002   2.6955718526288804E-002   3.4139702179137546E-002   4.2108084881900661E-002   5.0841663325073276E-002   6.0319440657783670E-002   7.0518629113705975E-002   8.1414701900110173E-002   9.2981452376088347E-002  0.10519105722796572       0.11801414352619580       0.13141985951439297       0.14537594895898656       0.15984882888042418       0.17480367047949882       0.19020448306290777       0.20601420076706770       0.22219477187102740       0.23870725048195165       0.25551189037608341       0.27256824076446656       0.28983524375733899       0.30727133328867734       0.32483453526575357       0.34248256870040056       0.36017294757899060       0.37786308322685874       0.39551038691836365       0.41307237248731909       0.43050675869165228       0.44777157107971133       0.46482524312286444       0.48162671636097243       0.49813553932487603       0.51431196499786891       0.53011704657643000       0.54551273130863787       0.56046195217024652       0.57492871717664462       0.58887819609404357       0.60227680435981579       0.61509228399722982       0.62729378133686375       0.63885192135307634       0.64973887843933842       0.65992844344927903       0.66939608684724716       0.67811901780596395       0.68607623912352156       0.69324859781178039       0.69961883124699420       0.70517160876423601       0.70989356859817021       0.71377335007947296       0.71680162101246536       0.71897110016382060       0.72027657481200480       0.72071491331255721       0.72028507264996322       0.71898810095865340       0.71682713500441175       0.71380739263756632       0.70993616022854988       0.70522277512211373       0.69967860315314456       0.69331701127064271       0.68615333534470757       0.67820484322990737       0.66949069317087706       0.66003188766117105       0.64985122284916108       0.63897323363407488       0.62742413456213120       0.61523175668708019       0.60242548052730682       0.58903616529622460       0.57509607456819589       0.56063879856106114       0.54569917322392136       0.53031319632260032       0.51451794072764867       0.49835146511047901       0.48185272226811282       0.46506146528885145       0.44801815179604038       0.43076384648937099       0.41334012222652450       0.39578895988132379       0.37815264721571584       0.36047367701616612       0.34279464473399474       0.32515814587893938       0.30760667341204972       0.29018251538744982       0.27292765308478445       0.25588365988303990       0.23909160111577088       0.22259193514986250       0.20642441592759272       0.19062799720305360       0.17524073870859030       0.16029971447193000       0.14584092350953529       0.13189920310724615       0.11850814490003106       0.10570001395074817        9.3505671024314702E-002   8.1954498243449261E-002   7.1074328305360535E-002   6.0891377430074785E-002   5.1430182202938796E-002   4.2713540392966612E-002   3.4762454191400699E-002   2.7596060303718067E-002   2.1231480970248552E-002   1.5683493986305985E-002   1.0964105472731049E-002   7.0823253776179720E-003   4.0440810900205957E-003   1.8520577738829042E-003   5.0551309760029956E-004   1.0807701887932012E-032   0.0000000000000000        1.5641864898282383E-004   1.2467417978344231E-003   3.2309681547928737E-003   6.0778884348633849E-003   9.7621293732117649E-003   1.4262268335423186E-002   1.9559440258563560E-002   2.5636538177755845E-002   3.2477272241076299E-002   4.0064802308076630E-002   4.8380842465265500E-002   5.7405402134546507E-002   6.7116785787258215E-002   7.7491642175465794E-002   8.8505020682115229E-002  0.10013043147297755       0.11233990934422504       0.12510408112069379       0.13839223644497875       0.15217240178530861       0.16641141748486660       0.18107501766665227       0.19612791280238578       0.21153387474491378       0.22725582402254926       0.24325591918132822       0.25949564796359648       0.27593592010059115       0.29253716149844716       0.30925940958684045       0.32606240960572436       0.34290571159284994       0.35974876784342436       0.37655103060298190       0.39327204976187452       0.40987157031168608       0.42630962933503230       0.44254665228769230       0.45854354834694960       0.47426180459448036       0.48966357880583455       0.50471179062528293       0.51937021090237157       0.53360354898378992       0.54737753773434317       0.56065901610324465       0.57341600901707102       0.58561780441968891       0.59723502726783451       0.60823971030735058       0.61860536145498846       0.62830702762971002       0.63732135487308073       0.64562664462075547       0.65320290598132469       0.66003190390662192       0.66609720312758247       0.67138420775619556       0.67588019645578223       0.67957435309694203       0.68245779281955099       0.68452358344793307       0.68576676219605648       0.68618434763285063       0.68577534687171293       0.68454075797014280       0.68248356753396766       0.67960874352879852       0.67592322332065846       0.67143589697218775       0.66615758583020535       0.66010101646814856       0.65328079003267836       0.64571334707577144       0.63741692795917748       0.62841152891535623       0.61871885388902714       0.60836226225214718       0.59736671254526097       0.58575870235114991       0.57356620447481321       0.56081859955896096       0.54754660531549459       0.53378220252984099       0.51955855802848561       0.50490994478354079       0.48987165935775240       0.47447993687973222       0.45877186376010248       0.44278528835777037       0.42655872980726856       0.41013128523486286       0.39354253557857222       0.37683245024390255       0.36004129082494474       0.34320951412017386       0.32637767467788986       0.30958632710779976       0.29287592839128684       0.27628674042561052       0.25985873304185375       0.24363148772181487       0.22764410225355128       0.21193509655090143       0.19654231986415369       0.18150285960778600       0.16685295202110731       0.15262789488069922       0.13886196247148749       0.12558832302371037       0.11283895881291975       0.10064458911616662        8.9034596209065300E-002   7.8036954582760248E-002   6.7678163550611264E-002   5.7983183407005673E-002   4.8975375292239456E-002   4.0676444840143898E-002   3.3106388023564956E-002   2.6283423471521520E-002   2.0223844653461366E-002   1.4941688948395251E-002   1.0448308184011814E-002   6.7521437065513924E-003   3.8586407036147498E-003   1.7700882080042587E-003   4.8543294692367863E-004   1.0289787591260290E-032   0.0000000000000000        1.3217312266412113E-004   1.1557500636322066E-003   3.0305349958586803E-003   5.7253310296641532E-003   9.2149553654246614E-003   1.3478334931314310E-002   1.8497098744171950E-002   2.4254769208354444E-002   3.0735810281624726E-002   3.7924244892011280E-002   4.5802748468126681E-002   5.4352384847829026E-002   6.3552602995250965E-002   7.3381283450546259E-002   8.3814791717155654E-002   9.4828035247174786E-002  0.10639452392332137       0.11848643390658836       0.13107467469298942       0.14412895922000751       0.15761787685303477       0.17150896907722477       0.18576880771134444       0.20036307545740770       0.21525664858938082       0.23041368158556555       0.24579769349695849       0.26137165584754835       0.27709808185105733       0.29293911673329259       0.30885662893803612       0.32481230200235917       0.34076772687315954       0.35668449445100980       0.37252428812883354       0.38824897611210490       0.40382070328987957       0.41920198244114382       0.43435578455502039       0.44924562804431412       0.46383566664333176       0.47809077577238557       0.49197663716635676       0.50545982155569447       0.51850786921364556       0.53108936815815122       0.54317402983733398       0.55473276210441391       0.56573773931207860       0.57616246935291282       0.58598185749160536       0.59517226682740021       0.60371157524415942       0.61157922871406156       0.61875629082101913       0.62522548838767511       0.63097125309621505       0.63597975900128867       0.64023895584646984       0.64373859810000633       0.64647026964801046       0.64842740407423294       0.64960530048946541       0.65000113486201760       0.64961396683149286       0.64844474197861990       0.64649628955838612       0.64377331568992546       0.64028239202874837       0.63603193993962526       0.63103221022290423       0.62529525842087508       0.61883491578750527       0.61166675597500419       0.60380805752207944       0.59527776224015705       0.58609642958509556       0.57628618714191537       0.56587067731856266       0.55487500040638515       0.54332565411276579       0.53125046974049661       0.51867854514402512       0.50564017464369737       0.49216677604878695       0.47829081498296494       0.46404572667732041       0.44946583543444452       0.43458627194596827       0.41944288866975227       0.40407217346906776       0.38851116171823807       0.37279734709263740       0.35696859125289759       0.34106303264276999       0.32511899462018828       0.30917489314503360       0.29326914423940786       0.27744007145260485       0.26172581354639035       0.24616423262435805       0.23079282293096459       0.21564862053349224       0.20076811410925421       0.18618715705135003       0.17194088110309494       0.15806361173261183       0.14458878544722550       0.13154886924999931       0.11897528243046990       0.10689832087819869        9.5347084101380347E-002   8.4349405126444871E-002   7.3931783445887078E-002   6.4119321177424540E-002   5.4935662586521661E-002   4.6402937119896036E-002   3.8541706014457285E-002   3.1370910878524047E-002   2.4907808358878996E-002   1.9167823656120242E-002   1.4164218911394631E-002   9.9076618344951413E-003   6.4060005303252909E-003   3.6641786294905562E-003   1.6840750981815169E-003   4.6431735203833957E-004   9.7470842950022774E-033   0.0000000000000000        1.0714416362030989E-004   1.0612419402928450E-003   2.8219323300778198E-003   5.3580581755848658E-003   8.6446542172180663E-003   1.2661024873776973E-002   1.7389322832777911E-002   2.2813731564709852E-002   2.8919503165181357E-002   3.5691561365375823E-002   4.3113584558777278E-002   5.1167736596396465E-002   5.9834660427635598E-002   6.9093521652278653E-002   7.8922058817906135E-002   8.9296637099437207E-002  0.10019230527297832       0.11158285585639104       0.12344088827320163       0.13573787488798714       0.14844422975459706       0.16152937991131811       0.17496183905288956       0.18870928340017171       0.20273862958816752       0.21701611437966284       0.23150737601993945       0.24617753702837109       0.26099128823567203       0.27591297385724112       0.29090667740391907       0.30593630821775786       0.32096568842992329       0.33595864012447901       0.35087907250673706       0.36569106885710989       0.38035897306830729       0.39484747555342847       0.40912169831778811       0.42314727899426702       0.43689045363234164       0.45031813804817594       0.46339800753519167       0.47609857474699419       0.48838926555951157       0.50024049273701365       0.51162372721796889       0.52251156685143307       0.53287780241988125       0.54269748078834423       0.55194696502590235       0.56060399135562688       0.56864772280148712       0.57605879939022131       0.58281938480234885       0.58891320934673286       0.59432560916538790       0.59904356156684180       0.60305571640598887       0.60635242343784224       0.60892575557025319       0.61076952797185802       0.61187931297747356       0.61225245076434942       0.61188805576587268       0.61078701881490360       0.60895200500358804       0.60638744727358729       0.60309953574048458       0.59909620279605713       0.59438710399794059       0.58898359482482421       0.58289870332369642       0.57614709873327807       0.56874505615443660       0.56071041734848848       0.55206254776583452       0.54282228989779391       0.53301191307960949       0.52265505984386507       0.51177668897888906       0.50040301540441368       0.48856144703097837       0.47628051873797611       0.46358982364254514       0.45051994181407362       0.43710236661637669       0.42336942884462619       0.40935421884920586       0.39509050682767372       0.38061266147842310       0.36595556721530292       0.35115454013708208       0.33624524295832525       0.32126359910591773       0.30624570618673375       0.29122774903487120       0.27624591255219211       0.26133629454434765       0.24653481876960734       0.23187714840698390       0.21739860014960083       0.20313405913592480       0.18911789491806183       0.17538387867277147       0.16196510185443758       0.14889389648345391       0.13620175726497705       0.12391926572373060       0.11207601653716337       0.10070054624550533        8.9820264509136549E-002   7.9461388078260725E-002   6.9648877635213144E-002   6.0406377658648348E-002   5.1756159456757010E-002   4.3719067504089264E-002   3.6314469142723141E-002   2.9560206015649401E-002   2.3472531205679891E-002   1.8065964242079798E-002   1.3352959070169108E-002   9.3434710840763647E-003   6.0447318953346678E-003   3.4611653653527129E-003   1.5942273558875745E-003   4.4221825387604397E-004   9.1808994189338521E-033   0.0000000000000000        8.1387737763234116E-005   9.6343818427028030E-004   2.6056543531300198E-003   4.9769456566200777E-003   8.0525906459035599E-003   1.1812298054876434E-002   1.6238772440988803E-002   2.1316888369456562E-002   2.7032718466886773E-002   3.3372122816173043E-002   4.0319821972547451E-002   4.7859122739312719E-002   5.5971908660798694E-002   6.4638680567848494E-002   7.3838603663199179E-002   8.3549557768401381E-002   9.3748190649671062E-002  0.10440997430756724       0.11550926409538015       0.12701936052403562       0.13891257360547690       0.15116028958044816       0.16373303986912707       0.17660057208088406       0.18973192290872479       0.20309549273905933       0.21665912178885119       0.23039016759666275       0.24425558367082859       0.25822199911510929       0.27225579903171410       0.28632320551431667       0.30039035903151828       0.31442340000890373       0.32838855040823278       0.34225219511244803       0.35598096291617898       0.36954180692936750       0.38290208420012678       0.39602963436176863       0.40889285712014245       0.42146078838987577       0.43370317489767651       0.44559054707450491       0.45709429005747299       0.46818671263570216       0.47884111396656581       0.48903184791116816       0.49873438482458576       0.50792537065832755       0.51658268322976686       0.52468548552639260       0.53221427590875214       0.53915093510272349       0.54547876985496691       0.55118255315994558       0.55624856094772313       0.56066460515559435       0.56442006309926107       0.56750590306846072       0.56991470609678596       0.57164068383940370       0.57267969252730544       0.57302924295665303       0.57268850649550207       0.57165831708493231       0.56994116924157834       0.56754121205237951       0.56446423919174182       0.56071767496611735       0.55631055644367000       0.55125351168552272       0.54555873415252043       0.53923995333967312       0.53231240170670635       0.52479277799242952       0.51669920699288729       0.50805119590806491       0.49886958735330750       0.48917650916034111       0.47899532107399900       0.46835055849026608       0.45726787335399516       0.44577397237284366       0.43389655268635674       0.42166423515263590       0.40910649540550875       0.39625359285751188       0.38313649781056708       0.36978681685644232       0.35623671674452029       0.34251884689887829       0.32866626077366551       0.31471233623573119       0.30069069516415753       0.28663512246375844       0.27257948468550292       0.25855764844910428       0.24460339886766849       0.23075035816723191       0.21703190469853079       0.20348109253816515       0.19013057186845070       0.17701251033206347       0.16415851554840261       0.15159955897816269       0.13936590132109919       0.12748701962535058       0.11599153628270031       0.10490715008359081        9.4260569494517277E-002   8.4077448319942127E-002   7.4382323902974737E-002   6.5198558012532035E-002   5.6548280559719062E-002   4.8452336277254371E-002   4.0930234491193825E-002   3.4000102032044253E-002   2.7678637635477135E-002   2.1981051664579428E-002   1.6920922764226458E-002   1.2509865672235856E-002   8.7570969694117200E-003   5.6692099688967169E-003   3.2500917399425119E-003   1.5007629304817133E-003   4.1918985226445881E-004   8.5925969520133877E-033   0.0000000000000000        5.4961814968616590E-005   8.6256785641540654E-004   2.3822141404453534E-003   4.5829029745057146E-003   7.4401821525837564E-003   1.0934190395037001E-002   1.5048210874755063E-002   1.9767837538179279E-002   2.5079993919958330E-002   3.0971509727540231E-002   3.7428184350802474E-002   4.4434507721165362E-002   5.1973647591618044E-002   6.0027486972724434E-002   6.8576667893903404E-002   7.7600638094765501E-002   8.7077700575304701E-002   9.6985065898098161E-002  0.10729890711770654       0.11799441720612507       0.12904586883627520       0.14042667638024700       0.15210945997388325       0.16406611149211758       0.17626786227973867       0.18868535246944709       0.20128870172710017       0.21404758124597281       0.22693128682536470       0.23990881284895157       0.25294892699211757       0.26602024547293501       0.27909130866937265       0.29213065691753026       0.30510690631055526       0.31798882431498410       0.33074540502197991       0.34334594385190076       0.35576011153363729       0.36795802717974080       0.37991033028023746       0.39158825144326082       0.40296368171254809       0.41400924029109970       0.42469834051453675       0.43500525390618766       0.44490517217044795       0.45437426696366012       0.46338974730839277       0.47192991450632094       0.47997421442075888       0.48750328700005735       0.49449901292749565       0.50094455727806642       0.50682441008587964       0.51212442371341682       0.51683184694523931       0.52093535571398775       0.52442508038687552       0.52729262955398215       0.52953111024782262       0.53113514456032551       0.53210088260459798       0.53242601179852045       0.53210976244353869       0.53115290958705375       0.52955777116324021       0.52732820241776490       0.52446958662670895       0.52098882213877318       0.51689430576145123       0.51219591254319596       0.50690497199197893       0.50103424078804937       0.49459787206291461       0.48761138131038995       0.48009160901764281       0.47205668010411123       0.46352596026599052       0.45452000933016795       0.44506053173615118       0.43517032425370933       0.42487322107597802       0.41419403640812968       0.40315850469936715       0.39179321865382338       0.38012556517935786       0.36818365941666886       0.35599627702102465       0.34359278484672628       0.33100307021234293       0.31825746890853196       0.30538669212879260       0.29242175249296587       0.27939388934714537       0.26633449351637023       0.25327503169230720       0.24024697063933018       0.22728170139951279       0.21441046368054645       0.20166427060875644       0.18907383402712408       0.17666949051986791       0.16448112834085371       0.15253811542156512       0.14086922863306223       0.12950258447118279       0.11846557133138524       0.10778478353908008        9.7485957289337330E-002   8.7593908654661032E-002   7.8132473806648770E-002   6.9124451596287662E-002   6.0591548630017866E-002   5.2554326973473633E-002   4.5032154607149120E-002   3.8043158753044641E-002   3.1604182110762283E-002   2.5730740329111861E-002   2.0436964420323320E-002   1.5735459210045183E-002   1.1636971244764420E-002   8.1499535644481112E-003   5.2803408851863215E-003   3.0314676938063599E-003   1.4039082688799872E-003   3.9528847469733281E-004   7.9835941664129298E-033   0.0000000000000000        2.7926176073830107E-005   7.5886759963440711E-004   2.1521421256313041E-003   4.1768707693983186E-003   6.8088951330811283E-003   1.0028808391079438E-002   1.3820497558788985E-002   1.8170302435518697E-002   2.3066025745147448E-002   2.8495497730683706E-002   3.4445630673910585E-002   4.0902134947739227E-002   4.7849503025413249E-002   5.5271043711060022E-002   6.3148922470630045E-002   7.1464204454788127E-002   8.0196900152425657E-002   8.9326013578610336E-002   9.8829592882248865E-002  0.10868478325252440       0.11886788199818533       0.12935439566672005       0.14011909906709058       0.15113609605430167       0.16237888192839109       0.17382040729980047       0.18543314326497290       0.19718914773842278       0.20906013277741242       0.22101753274173708       0.23303257312053480       0.24507633986311619       0.25711984904490665       0.26913411670172105       0.28109022866517397       0.29295941022718558       0.30471309547059172       0.31632299609681885       0.32776116958192103       0.33900008650273067       0.35001269686570513       0.36077249528170202       0.37125358482741116       0.38143073944274680       0.39127946470970054       0.40077605687146556       0.40989765994301297       0.41862232078318562       0.42692904198828535       0.43479783248553167       0.44220975570104448       0.44914697518799296       0.45559279760309485       0.46153171293185941       0.46694943185952609       0.47183292020486250       0.47617043032818146       0.47995152943838099       0.48316712473810436       0.48580948533279400       0.48787226086667757       0.48935049682645471       0.49024064648690419       0.49054057946234103       0.49024958684768721       0.48936838293319002       0.48789910349342930       0.48584530064855597       0.48321193431660353       0.48000536027136903       0.47623331484096060       0.47190489627740462       0.46703054284690981       0.46162200769243933       0.45569233052736169       0.44925580623031020       0.44232795041777673       0.43492546207231558       0.42706618332446833       0.41876905647783375       0.41005407838407049       0.40094225227949964       0.39145553719460902       0.38161679506409524       0.37144973565802142       0.36097885947585862       0.35022939872898146       0.33922725656864577       0.32799894468875274       0.31657151947191536       0.30497251681487414       0.29322988580631809       0.28137192140370171       0.26942719628079398       0.25742449200456330       0.24539272970899859       0.23336090043403063       0.22135799529496031       0.20941293565219440       0.19755450345009587       0.18581127189023289       0.17421153660897082       0.16278324752335274       0.15155394150968396       0.14055067607736560       0.12979996419778125       0.11932771044374817       0.10915914859624863        9.9318780863862879E-002   8.9830318866787412E-002   8.0716626521781631E-002   7.1999664969066901E-002   6.3700439671195652E-002   5.5838949811303128E-002   4.8434140110684407E-002   4.1503855181570452E-002   3.5064796522199022E-002   2.9132482183055159E-002   2.3721207409569258E-002   1.8843989847669669E-002   1.4512429933450574E-002   1.0736379144232646E-002   7.5235040935765236E-003   4.8790621679405052E-003   2.8058207594911788E-003   1.3038975951439420E-003   3.7057238078575796E-004   7.3553582031853232E-033   0.0000000000000000        3.4032204822298257E-007   6.5257710385710748E-004   1.9159788560235850E-003   3.7598106294642678E-003   6.1602314986398798E-003   9.0983122966349986E-003   1.2558567520240968E-002   1.6528107403940583E-002   2.0995639968739165E-002   2.5950024462273499E-002   3.1379317414332399E-002   3.7270484000385282E-002   4.3609378726714103E-002   5.0380776366407351E-002   5.7568408760760047E-002   6.5155004068158121E-002   7.3122328409502349E-002   8.1451229824180363E-002   9.0121684432900473E-002   9.9112844697373442E-002  0.10840308966137048       0.11797007705332833       0.12779079712491193       0.13784162809667111       0.14809839307704839       0.15853641831857407       0.16913059266973371       0.17985542808077459       0.19068512101715968       0.20159361463221537       0.21255466155054079       0.22354188710960107       0.23452885290817091       0.24548912050838279       0.25639631513642208       0.26722418923173924       0.27794668568877667       0.28853800063768309       0.29897264561984127       0.30922550899766449       0.31927191646113690       0.32908769047735348       0.33864920854618019       0.34793346011615534       0.35691810202765734       0.36558151234728037       0.37390284246590672       0.38186206733166456       0.38944003370170022       0.39661850629055112       0.40338021170926902       0.40970888008628631       0.41558928427115532       0.42100727652546743       0.42594982261421455       0.43040503321496321       0.43436219256593894       0.43781178429281681       0.44074551433825149       0.44315633095460705       0.44503844169717344       0.44638732738914111       0.44719975301495141       0.44747377552233808       0.44720874851209652       0.44640532380211417       0.44506544986622210       0.44319236714844912       0.44079060026377720       0.43786594710803378       0.43442546489675787       0.43047745317373037       0.42603143382465053       0.42109812814674807       0.41568943102881167       0.40981838230544282       0.40349913534934140       0.39674692298724840       0.38957802080805759       0.38200970796624351       0.37406022556157154       0.36574873270596892       0.35709526037671735       0.34812066316892171       0.33884656906703525       0.32929532734843470       0.31948995475568270       0.30945408005342390       0.29921188711984553       0.28878805669162677       0.27820770692119673       0.26749633287234359       0.25667974511402419       0.24578400755070867       0.23483537464426754       0.22386022817656542       0.21288501370520693       0.20193617686625862       0.19104009967743238       0.18022303699300130       0.16951105326781438       0.15892995977777355       0.14850525245204985       0.13826205046422058       0.12822503573190372       0.11841839346870781       0.10886575393432174        9.9590135519402240E-002   9.0613889306290205E-002   8.1958645234669711E-002   7.3645260005150426E-002   6.5693766843437792E-002   5.8123327246219485E-002   5.0952184824162916E-002   4.4197621351886804E-002   3.7875915128319941E-002   3.2002301746281811E-002   2.6590937288189401E-002   2.1654862231488888E-002   1.7205949541989334E-002   1.3254767140078316E-002   9.8102467390702025E-003   6.8792475540238474E-003   4.4663325420477556E-003   2.5736888188062365E-003   1.2009683767133274E-003   3.4509967456023978E-004   6.7094025377929543E-033   0.0000000000000000       -2.7755993971373654E-005   5.4389997573411203E-004   1.6742160758436179E-003   3.3326262244637358E-003   5.4956296714222521E-003   8.1447967769725967E-003   1.1265291498543878E-002   1.4845017131133686E-002   1.8873610863294796E-002   2.3340986909653721E-002   2.8236374637197494E-002   3.3548025361269412E-002   3.9263189659188472E-002   4.5368144926876776E-002   5.1848228559012638E-002   5.8687873326052513E-002   6.5870644908630760E-002   7.3379281514335565E-002   8.1195735482935599E-002   8.9301216781904433E-002   9.7676238288089468E-002  0.10630066274721561       0.11515375129845810       0.12421421344751282       0.13346025836837405       0.14286964740916239       0.15241974767786098       0.16208758657597708       0.17184990715165446       0.18168322413707025       0.19156388053566434       0.20146810462337406       0.21137206722559571       0.22125193913291324       0.23108394851666764       0.24084443820647342       0.25050992268976230       0.26005714470176639       0.26946313125958238       0.27870524901762733       0.28776125879934944       0.29660936918390024       0.30522828900980076       0.31359727867705961       0.32169620011798372       0.32950556532036446       0.33700658328293059       0.34418120529412743       0.35101216841910859       0.35748303709738211       0.36357824274468092       0.36928312126692314       0.37458394839554310       0.37946797275812960       0.38392344660621991       0.38793965412264025       0.39150693724801877       0.39461671895208816       0.39726152390764780       0.39943499650482656       0.40113191617228489       0.40234820996021686       0.40308096236181351       0.40332842234468502       0.40309000757703978       0.40236630583889316       0.40115907361494935       0.39947123186992511       0.39730685902217072       0.39467118112413563       0.39157055928347667       0.38801247434535668       0.38400550887988311       0.37955932651436725       0.37468464866244106       0.36939322870219110       0.36369782367344317       0.35761216355020875       0.35115091817744454       0.34432966193509840       0.33716483623182081       0.32967370990244210       0.32187433761736040       0.31378551639716201       0.30542674033788381       0.29681815365986070       0.28798050218686899       0.27893508338084760       0.26970369504203134       0.26030858281023345       0.25077238658119178       0.24111808597901302       0.23136894500581379       0.22154845600973783       0.21168028310079051       0.20178820515465931       0.19189605853964933       0.18202767970541384       0.17220684777138090       0.16245722725489772       0.15280231107359479       0.14326536396373260       0.13386936644645719       0.12463695948068401       0.11559038993297423       0.10675145699799282        9.8141459696633682E-002   8.9781145580231009E-002   8.1690660762205283E-002   7.3889501399025448E-002   6.6396466736158483E-002   5.9229613831776856E-002   5.2406214067177465E-002   4.5942711547092105E-002   3.9854683488880875E-002   3.4156802694243156E-002   2.8862802190364460E-002   2.3985442047186663E-002   1.9536476633527085E-002   1.5526605688337039E-002   1.1965338998931426E-002   8.8606660659913301E-003   6.2186197133301596E-003   4.0430530686890688E-003   2.3355611876671538E-003   1.0953221955428095E-003   3.1890883619801872E-004   6.0472833340127879E-033   0.0000000000000000       -5.6434913858000133E-005   4.3282000282575633E-004   1.4270215312821967E-003   2.8957966682100597E-003   4.8160064885738830E-003   7.1697413575371582E-003   9.9428349786900364E-003   1.3124004359204694E-002   1.6703837480615363E-002   2.0673326977841158E-002   2.5022900872848766E-002   2.9742124927360010E-002   3.4819676538500516E-002   4.0243368837272191E-002   4.6000180160841862E-002   5.2076285468482655E-002   5.8457089671732070E-002   6.5127262813612807E-002   7.2070777015327242E-002   7.9270945101614393E-002   8.6710460813145929E-002   9.4371440509420881E-002  0.10223546626217714       0.11028363023533135       0.11849658024507329       0.12685456639033363       0.13533748864084641       0.14392494526953822       0.15259628201038797       0.16133064182595983       0.17010701516239352       0.17890429057212640       0.18770130558253037       0.19647689768619206       0.20520995533288536       0.21387946879671765       0.22246458080075240       0.23094463677028465       0.23929923460261965       0.24750827382371660       0.25555200402233552       0.26341107243715173       0.27106657058931916       0.27850007984132152       0.28569371577869690       0.29263017130208341       0.29929275833115015       0.30566544801390766       0.31173290935160725       0.31748054613938909       0.32289453213765618       0.32796184438985387       0.33267029460248959       0.33700855851729022       0.34096620319827819       0.34453371217636347       0.34770250838036537       0.35046497481014416       0.35281447289340445       0.35474535848725480       0.35625299548282469       0.35733376698298586       0.35798508402308443       0.35820539181606526       0.35799417350752033       0.35735195142729348       0.35628028584032045       0.35478177119690402       0.35286002988864251       0.35051970353292577       0.34776644179719973       0.34460688879828444       0.34104866710436921       0.33710035938041100       0.33277148772015119       0.32807249071723543       0.32301469832361507       0.31761030456783790       0.31187233818392929       0.30581463123707359       0.29945178580720749       0.29279913882362896       0.28587272512511785       0.27868923884139546       0.27126599318521805       0.26362087875361329       0.25577232043891812       0.24773923305070544       0.23954097576123626       0.23119730547640208       0.22272832925240862       0.21415445586636561       0.20549634666221669       0.19677486578680167       0.18801102993912025       0.17922595775121911       0.17044081892413970       0.16167678324130333       0.15295496958204791       0.14429639505735389       0.13572192439244821       0.12725221967526354       0.11890769059493496       0.11070844528758610       0.10267424190953958        9.4824441053882533E-002   8.7177959125350132E-002   7.9753222785076683E-002   7.2568124576045098E-002   6.5639979835183188E-002   5.8985484995682548E-002   5.2620677380439421E-002   4.6560896582121786E-002   4.0820747522474374E-002   3.5414065278989347E-002   3.0353881760631203E-002   2.5652394310693195E-002   2.1320936231309869E-002   1.7369947472788808E-002   1.3808928772080255E-002   1.0646308677206631E-002   7.8891142802537586E-003   5.5425350148202253E-003   3.6097005095271062E-003   2.0916034225727529E-003   9.8694101346760688E-004   2.9192657599008849E-004   5.3705956950015091E-033   0.0000000000000000       -8.6083653105879961E-005   3.1869546767399949E-004   1.1736310328912922E-003   2.4485664580819327E-003   4.1207452220860764E-003   6.1727968126785941E-003   8.5912433529163664E-003   1.1365634344943868E-002   1.4487528066266766E-002   1.7949016644095584E-002   2.1741749930218972E-002   2.5856633530134593E-002   3.0283799235990845E-002   3.5012625589854837E-002   4.0031763569701562E-002   4.5329163962681468E-002   5.0892106406690611E-002   5.6707230046271859E-002   6.2760565729008441E-002   6.9037569667392995E-002   7.5523158484257807E-002   8.2201745558223724E-002   8.9057278581376825E-002   9.6073278239258583E-002  0.10323287791919271       0.11051886435229523       0.11791371909042159       0.12539966071823896       0.13295868769969382       0.14057262175367830       0.14822315165653255       0.15589187736445562       0.16356035434944718       0.17121013804380467       0.17882282828252730       0.18638011364128457       0.19386381555799495       0.20125593213680781       0.20853868152381386       0.21569454475532565       0.22270630797030955       0.22955710388956349       0.23623045245871011       0.24271030055940190       0.24898106069012838       0.25502764852808563       0.26083551927520077       0.26639070270820192       0.27167983684115876       0.27669020012408774       0.28140974210006414       0.28582711244177711       0.28993168830620325       0.29371359993175467       0.29716375442615950       0.30027385767772180       0.30303643434654232       0.30544484588081289       0.30749330651760071       0.30917689722982522       0.31049157758445356       0.31143419548474349       0.31200249477175263       0.31219512066830557       0.31201162305071856       0.31145245754076473       0.31051898441837500       0.30921346535017263       0.30753905795179226       0.30549980818780509       0.30310064063359182       0.30034734662015805       0.29724657029106771       0.29380579260440698       0.29003331331997700       0.28593823101159416       0.28153042115981863       0.27682051236624305       0.27181986076088582       0.26654052265079958       0.26099522548657406       0.25519733720911097       0.24916083405526124       0.24290026689703439       0.23643072619770220       0.22976780566721450       0.22292756470542502       0.21592648972487491       0.20878145444271326       0.20150967924224769       0.19412868969796593       0.18665627436588672       0.17911044194071915       0.17150937788327242       0.16387140062120181       0.15621491743091651       0.14855838010516303       0.14092024051346208       0.13331890616316380       0.12577269586760720       0.11829979562800355       0.11091821483625836       0.10364574290331877        9.6499906417900932E-002   8.9497926939479389E-002   8.2656679525864488E-002   7.5992652096615848E-002   6.9521905729873448E-002   6.3260035987580759E-002   5.7222135363097039E-002   5.1422756941532588E-002   4.5875879359534973E-002   4.0594873149486371E-002   3.5592468548741298E-002   3.0880724849657565E-002   2.6471001364308959E-002   2.2373930069429827E-002   1.8599389917916445E-002   1.5156481040616298E-002   1.2053482040651741E-002   9.2977195032938210E-003   6.8952400457423192E-003   4.8503745990663991E-003   3.1655172675002442E-003   1.8410493843747382E-003   8.7518148735826957E-004   2.6376465654653891E-004   4.6809698205523600E-033   0.0000000000000000       -1.1751413294852707E-004   2.0003873751392768E-004   9.1201658427324619E-004   1.9885019847365243E-003   3.4071403366126955E-003   5.1511181241596987E-003   7.2076630944110359E-003   9.5671743497153568E-003   1.2222198049621224E-002   1.5165944718715671E-002   1.8391306780877657E-002   2.1890552377377265E-002   2.5655292288482755E-002   2.9676496889907943E-002   3.3944517979653061E-002   3.8449112036957431E-002   4.3179464902529073E-002   4.8124217833797209E-002   5.3271494873794380E-002   5.8608931466316190E-002   6.4123704249770513E-002   6.9802561956784789E-002   7.5631857345480988E-002   8.1597580085337310E-002   8.7685390518277062E-002   9.3880654213390355E-002  0.10016847723230908       0.10653374201998010       0.11296114383429955       0.11943522762670804       0.12594042528556740       0.13246109315109186       0.13898154971342008       0.14548611340037135       0.15195914036745817       0.15838506219463300       0.16474842340311424       0.17103391869909887       0.17722642985609488       0.18331106214596296       0.18927318023195602       0.19509844343685312       0.20077284030036799       0.20628272234404804       0.21161483696206793       0.21675635935611523       0.22169492344309671       0.22641865165352329       0.23091618355633881       0.23517670323652795       0.23918996535961332       0.24294631986440060       0.24643673521812293       0.24965282018485607       0.25258684404806758       0.25523175524451303       0.25758119836050108       0.25962952945093104       0.26137182964517980       0.26280391700543476       0.26392235661004193       0.26472446883639394       0.26520833582586817       0.26537280611129138       0.26521749740030109       0.26474279750412999       0.26394986341114912       0.26284061850939872       0.26141774795945999       0.25968469223487228       0.25764563884223302       0.25530551224065645       0.25266996198687680       0.24974534913361934       0.24653873091263545       0.24305784374334904       0.23931108460054329       0.23530749079727786       0.23105671821846985       0.22656901806968746       0.22185521218857282       0.21692666698286481       0.21179526605675961       0.20647338159080386       0.20097384454491798       0.19530991375674817       0.18949524400910772       0.18354385314304705       0.17747008829783095       0.17128859135631735       0.16501426368091818       0.15866223022531475       0.15224780310682445       0.14578644472788946       0.13929373053744978       0.13278531151787651       0.12627687649191741       0.11978411433837910       0.11332267620751163       0.10690813782840085       0.10055596199791676        9.4281461342542561E-002   8.8099761442176641E-002   8.2025764405580417E-002   7.6074112984250264E-002   7.0259155312334592E-002   6.4594910356921609E-002   5.9095034161956578E-002   5.3772786968000405E-002   4.8641001286239202E-002   4.3712051004164101E-002   3.8997821597792540E-002   3.4509681521802150E-002   3.0258454846730828E-002   2.6254395209728922E-002   2.2507161140202726E-002   1.9025792819782908E-002   1.5818690252322725E-002   1.2893591053898170E-002   1.0257530994521391E-002   7.9167161418452568E-003   5.8761964947759591E-003   4.1394310628692331E-003   2.7080678979004508E-003   1.5818693680846143E-003   7.5855455988238724E-004   2.3361026090832059E-004   3.9800670798009672E-033   0.0000000000000000       -1.5174506372553885E-004   7.4949255770549966E-005   6.3953420752324813E-004   1.5123533115331358E-003   2.6714723448725570E-003   4.1006513226363034E-003   5.7878394081549338E-003   7.7243008129000250E-003   9.9035853623328975E-003   1.2320038830708925E-002   1.4967814632637268E-002   1.7840563525809545E-002   2.0931396971306509E-002   2.4232900415545683E-002   2.7737151196178228E-002   3.1435737625987482E-002   3.5319779249668504E-002   3.9379948235483089E-002   4.3606491848298741E-002   4.7989255949775961E-002   5.2517709467124703E-002   5.7180969772180130E-002   6.1967828908606359E-002   6.6866780603605222E-002   7.1866047999668392E-002   7.6953612038276054E-002   8.2117240428029453E-002   8.7344517126607527E-002   9.2622872265526554E-002   9.7939612446481056E-002  0.10328195133392806       0.10863704047335397       0.11399200025762600       0.11933395096987280       0.12465004382490635       0.12992749193765624       0.13515360114141645       0.14031580058251833       0.14540167301852105       0.15039898474541444       0.15529571508320297       0.16008008534704132       0.16474058723666121       0.16926601057303797       0.17364547031667238       0.17786843280402331       0.18192474113413729       0.18580463965112995       0.18949879745677736       0.19299833090102211       0.19629482499506767       0.19938035369416526       0.20224749900335925       0.20488936885827244       0.20729961373928715       0.20947244197809498       0.21140263372037782       0.21308555351049016       0.21451716146866026       0.21569402303231214       0.21661331723959895       0.21727284353509679       0.21767102707859684       0.21780692254907610       0.21768021643035076       0.21729122777362631       0.21664090743930117       0.21573083581209890       0.21456321900332431       0.21314088354352431       0.21146726958027950       0.20954642259921805       0.20738298368480163       0.20498217834702553       0.20234980394050756       0.19949221570410053       0.19641631145953567       0.19312951499874595       0.18963975820824186       0.18595546196585516       0.18208551586175442       0.17803925678921376       0.17382644645763792       0.16945724788268485       0.16494220090945932       0.16029219682744678       0.15551845213912938       0.15063248154557232       0.14564607021246165       0.14057124538599072       0.13542024742491046       0.13020550031893427       0.12493958176563313       0.11963519287708071       0.11430512758812252       0.10896224184322197       0.10361942263246736        9.8289556953657750E-002   9.2985500774983645E-002   8.7720048071991727E-002   8.2505900015311898E-002   7.7355634381377880E-002   7.2281675261834058E-002   6.7296263143163865E-002   6.2411425429755904E-002   5.7638947480928536E-002   5.2990344232050277E-002   4.8476832468437314E-002   4.4109303818567605E-002   3.9898298532447564E-002   3.5853980108192171E-002   3.1986110828684182E-002   2.8304028267277972E-002   2.4816622820620110E-002   2.1532316322884649E-002   1.8459041795254233E-002   1.5604224380571567E-002   1.2974763434623567E-002   1.0577013974494218E-002   8.4167505617686166E-003   6.4990422455934440E-003   4.8279280707161131E-003   3.4059833158532060E-003   2.2341008888415166E-003   1.3114179293985963E-003   6.3515845176585371E-004   2.0044391021300747E-004   3.2695760088416300E-033   0.0000000000000000       -1.8986180186798205E-004  -5.8601422319904338E-005   3.5335344255760714E-004   1.0166279866745441E-003   1.9097249696491082E-003   3.0169930923618733E-003   4.3271172787239937E-003   5.8322408402459239E-003   7.5269313149413600E-003   9.4066845986018072E-003   1.1466931243019878E-002   1.3702722120975811E-002   1.6108688173724149E-002   1.8679049963983171E-002   2.1407631613100195E-002   2.4287875663857449E-002   2.7312858865464543E-002   3.0475308849636888E-002   3.3767621654409823E-002   3.7181880050853766E-002   4.0709872628258016E-002   4.4343113590094997E-002   4.8072863212770753E-002   5.1890148918093883E-002   5.5785786906821233E-002   5.9750404302871658E-002   6.3774461752765063E-002   6.7848276427104004E-002   7.1962045367858524E-002   7.6105869124655348E-002   8.0269775624780118E-002   8.4443744216645050E-002   8.8617729831595216E-002   9.2781687203162252E-002   9.6925595087709496E-002  0.10103948042618913       0.10511344238979990       0.10913767625165893       0.11310249702616089       0.11699836281988850       0.12081589783713582       0.12454591498559445       0.12817943802599757       0.13170772321456337       0.13512228038419469       0.13841489341443777       0.14157764004159640       0.14460291095921482       0.14748342816553639       0.15021226251149758       0.15278285040843104       0.15518900965421564       0.15742495434073750       0.15948530880578868       0.16136512059661776       0.16305987241312334       0.16456549300255208       0.16587836697947056       0.16699534354636322       0.16791374409548721       0.16863136867214965       0.16914650128445688       0.16945791404770252       0.16956487015078048       0.16946712564113575       0.16916493002015051       0.16865902565070337       0.16795064597658704       0.16704151255833022       0.16593383093262548       0.16463028530650958       0.16313403209615623       0.16144869232990192       0.15957834292975331       0.15752750689558487       0.15530114241391066       0.15290463091743969       0.15034376412594971       0.14762473009697186       0.14475409832267691       0.14173880390673713       0.13858613086032939       0.13530369455776101       0.13189942339312560       0.12838153968245300       0.12475853985835256       0.12103917400369418       0.11723242477317800       0.11334748575658309       0.10939373933117244       0.10538073406120303       0.10131816169598266        9.7215833823179401E-002   9.3083658233142047E-002   8.8931615052186150E-002   8.4769732700626904E-002   8.0608063735324254E-002   7.6456660633992327E-002   7.2325551579487085E-002   6.8224716303815949E-002   6.4164062047670459E-002   6.0153399696715196E-002   5.6202420148938795E-002   5.2320670972759387E-002   4.8517533410406696E-002   4.4802199783334072E-002   4.1183651353533135E-002   3.7670636694704669E-002   3.4271650625561284E-002   3.0994913756325342E-002   2.7848352698230251E-002   2.4839580984178499E-002   2.1975880747630978E-002   1.9264185204735829E-002   1.6711061984316822E-002   1.4322697348832779E-002   1.2104881350551454E-002   1.0062993891181130E-002   8.2019898867800815E-003   6.5263665873389002E-003   5.0400415041796280E-003   3.7460301335875933E-003   2.6460137434033467E-003   1.7401224743811747E-003   1.0268633848614346E-003   5.0296369824380364E-004   1.6317960655077107E-004   2.5512082428959587E-033   0.0000000000000000       -2.3310481935820225E-004  -2.0294513038108484E-004   5.0197819766570361E-005   4.9724648226238607E-004   1.1171551222240784E-003   1.8948747134856221E-003   2.8198391985170086E-003   3.8850836156210308E-003   5.0862057273643440E-003   6.4198646125876741E-003   7.8827819750951229E-003   9.4714238125510920E-003   1.1181956515507152E-002   1.3010252662615771E-002   1.4951900966147420E-002   1.7002216884585863E-002   1.9156253902012060E-002   2.1408815449968081E-002   2.3754467439561597E-002   2.6187551370818671E-002   2.8702197986811041E-002   3.1292341437739041E-002   3.3951733921732792E-002   3.6673960764197350E-002   3.9452455901937578E-002   4.2280517731134622E-002   4.5151325283979193E-002   4.8057954691844783E-002   5.0993395897551266E-002   5.3950569574693616E-002   5.6922344213840591E-002   5.9901553334528387E-002   6.2881012780805642E-002   6.5853538059353595E-002   6.8811961677851932E-002   7.1749150441784038E-002   7.4658022668631724E-002   7.7531565276638931E-002   8.0362850708564901E-002   8.3145053648042033E-002   8.5871467489892869E-002   8.8535520522577932E-002   9.1130791786552881E-002   9.3651026567239393E-002   9.6090151487973979E-002   9.8442289164829277E-002  0.10070177238854905       0.10286315779979380       0.10492123902388632       0.10687105923448281       0.10870792311464560       0.11042740818787888       0.11202537549048132       0.11349797956070809       0.11484167771950883       0.11605323862167508       0.11712975005588300       0.11806862597496701       0.11886761274016520       0.11952479456354317       0.12003859813548699       0.12040779642714858       0.12063151165682724       0.12070921741525362       0.12064073994343262       0.12042625855901957       0.12006630523363054       0.11956176331760081       0.11891386541876313       0.11812419043900271       0.11719465977528504       0.11612753269570246       0.11492540090001901       0.11359118227949140       0.11212811388937095       0.11053974415262231       0.10882992431221855       0.10700279915384302       0.10506279702028294       0.10301461914243416       0.10086322831208845        9.8613836924255155E-002   9.6271894417325157E-002   9.3843074141546218E-002   9.1333259688120963E-002   8.8748530710642995E-002   8.6095148273552413E-002   8.3379539764548885E-002   8.0608283403303296E-002   7.7788092389290145E-002   7.4925798721417955E-002   7.2028336733088560E-002   6.9102726378939439E-002   6.6156056316109657E-002   6.3195466818876458E-002   6.0228132569234982E-002   5.7261245364381097E-002   5.4301996782313011E-002   5.1357560849069943E-002   4.8435076746381138E-002   4.5541631605930027E-002   4.2684243426340300E-002   3.9869844159701393E-002   3.7105263003583910E-002   3.4397209943075532E-002   3.1752259579176344E-002   2.9176835285773733E-002   2.6677193731117432E-002   2.4259409803431015E-002   2.1929361975800542E-002   1.9692718147574052E-002   1.7554921995876178E-002   1.5521179872048346E-002   1.3596448275490244E-002   1.1785421937616322E-002   1.0092522548972898E-002   8.5218881648908458E-003   7.0773632577033809E-003   5.7624876287980364E-003   4.5804672455806040E-003   3.5340553730725159E-003   2.6252329032019563E-003   1.8547781859355413E-003   1.2220520743265293E-003   7.2492828530720940E-004   3.5963764889857246E-004   1.2057636476451883E-004   1.8266943928336873E-033   0.0000000000000000       -2.8291132860371694E-004  -3.6078568757239493E-004  -2.7375424365291704E-004  -5.0588845074569849E-005   2.8812772130808249E-004   7.2796228076594388E-004   1.2591102448606165E-003   1.8755101172295333E-003   2.5738010577574053E-003   3.3518168697485905E-003   4.2075824926721276E-003   5.1389916877329139E-003   6.1437595037614348E-003   7.2194243504885014E-003   8.3633539599890661E-003   9.5727517420466108E-003   1.0844663534864449E-002   1.2175984747152259E-002   1.3563467867470071E-002   1.5003730324708257E-002   1.6493262675569002E-002   1.8028437103686273E-002   1.9605516201820050E-002   2.1220662025080685E-002   2.2869945380849632E-002   2.4549355346414097E-002   2.6254808976811345E-002   2.7982161192528207E-002   2.9727214811700632E-002   3.1485730711591886E-002   3.3253438087697623E-002   3.5026044790874317E-002   3.6799247713593837E-002   3.8568743203392937E-002   4.0330237475201015E-002   4.2079457001282697E-002   4.3812158848554848E-002   4.5524140944898629E-002   4.7211252241601678E-002   4.8869402757494504E-002   5.0494573468111523E-002   5.2082826030252452E-002   5.3630312303946666E-002   5.5133283661960845E-002   5.6588100054250558E-002   5.7991238811962401E-002   5.9339303166714236E-002   6.0629030464925862E-002   6.1857300059361867E-002   6.3021140855073113E-002   6.4117738496251506E-002   6.5144442172396774E-002   6.6098771029957801E-002   6.6978420173749234E-002   6.7781266241957794E-002   6.8505372543923054E-002   6.9148993746153825E-002   6.9710580095363725E-002   7.0188781172260267E-002   7.0582449157919169E-002   7.0890641618136407E-002   7.1112623785204582E-002   7.1247870341795153E-002   7.1296066699135532E-002   7.1257109762766974E-002   7.1131108192383108E-002   7.0918382145955777E-002   7.0619462516511494E-002   7.0235089656476998E-002   6.9766211600471736E-002   6.9213981781751727E-002   6.8579756256865160E-002   6.7865090438095466E-002   6.7071735345488284E-002   6.6201633387154651E-002   6.5256913675128356E-002   6.4239886893506321E-002   6.3153039724239995E-002   6.1999028851411939E-002   6.0780674552146849E-002   5.9500953893522654E-002   5.8162993551167712E-002   5.6770062263986273E-002   5.5325562949814180E-002   5.3833024491721795E-002   5.2296093223838748E-002   5.0718524132408530E-002   4.9104171791097141E-002   4.7456981061530248E-002   4.5780977568142110E-002   4.4080257984642823E-002   4.2358980142497463E-002   4.0621352996323253E-002   3.8871626461145170E-002   3.7114081153730841E-002   3.5353018057311232E-002   3.3592748136635195E-002   3.1837581931261377E-002   3.0091819143326322E-002   2.8359738261000290E-002   2.6645586219675273E-002   2.4953568153823751E-002   2.3287837235159543E-002   2.1652484648851219E-002   2.0051529708846647E-002   1.8488910155799947E-002   1.6968472644480738E-002   1.5493963459260164E-002   1.4069019465570508E-002   1.2697159334415575E-002   1.1381775047174787E-002   1.0126123715410438E-002   8.9333197249937060E-003   7.8063272330676486E-003   6.7479530325341578E-003   5.7608398058779627E-003   4.8474597912633666E-003   4.0101088145999405E-003   3.2508989220360988E-003   2.5717327568064428E-003   1.9741881515055282E-003   1.4592016784588794E-003   1.0266407584276524E-003   6.7509125558402438E-004   4.0179031268166329E-004   2.0247587165210865E-004   7.1196586728286304E-005   1.0977798759795607E-033   0.0000000000000000       -3.4104304922279725E-004  -5.3541570620444531E-004  -6.2318251791502414E-004  -6.3281189750474787E-004  -5.8440832279460888E-004  -4.9177437170880311E-004  -3.6393938623261401E-004  -2.0605083538242572E-004  -2.0417877786426666E-005   1.9197850681791466E-004   4.3047698251145257E-004   6.9440947313424792E-004   9.8305022818957451E-004   1.2956143204604187E-003   1.6312596759144194E-003   1.9890891663961780E-003   2.3681528225409157E-003   2.7674501753654403E-003   3.1859327258021075E-003   3.6225065332850153E-003   4.0760349185478681E-003   4.5453412697796904E-003   5.0292119505184188E-003   5.5263992933069460E-003   6.0356246815869968E-003   6.5555817005138930E-003   7.0849393607036529E-003   7.6223453758558889E-003   8.1664294949522504E-003   8.7158068743549907E-003   9.2690814862272253E-003   9.8248495514153059E-003   1.0381702990946465E-002   1.0938232885948258E-002   1.1493032939059780E-002   1.2044702926906277E-002   1.2591852138635444E-002   1.3133102786865688E-002   1.3667093390312003E-002   1.4192482109847297E-002   1.4707950042327163E-002   1.5212204450375452E-002   1.5703981934210236E-002   1.6182051525110340E-002   1.6645217703398163E-002   1.7092323326645432E-002   1.7522252464432116E-002   1.7933933132388127E-002   1.8326339917051938E-002   1.8698496488834745E-002   1.9049477992277786E-002   1.9378413312398132E-002   1.9684487208842583E-002   1.9966942312773850E-002   2.0225080984082964E-002   2.0458267020572171E-002   2.0665927219052103E-002   2.0847552781891737E-002   2.1002700564762073E-002   2.1130994168702844E-002   2.1232124863095402E-002   2.1305852349485909E-002   2.1352005355058927E-002   2.1370482057499078E-002   2.1361250344738254E-002   2.1324347897784719E-002   2.1259882111002174E-002   2.1168029835878240E-002   2.1049036960681784E-002   2.0903217817172082E-002   2.0730954424874742E-002   2.0532695566478212E-002   2.0308955703109224E-002   2.0060313728108778E-002   1.9787411563625287E-002   1.9490952604777324E-002   1.9171700011356749E-002   1.8830474856826290E-002   1.8468154132807332E-002   1.8085668619252152E-002   1.7684000622521619E-002   1.7264181586574112E-002   1.6827289586615647E-002   1.6374446704583590E-002   1.5906816301645404E-002   1.5425600185945586E-002   1.4932035686998670E-002   1.4427392645225121E-002   1.3912970316903271E-002   1.3390094212483369E-002   1.2860112864663979E-002   1.2324394544115318E-002   1.1784323922762494E-002   1.1241298699306894E-002   1.0696726189291043E-002   1.0152019892911594E-002   9.6085960463255758E-003   9.0678701633880449E-003   8.5312535834120278E-003   8.0001500193613902E-003   7.4759521353188613E-003   6.9600381371784335E-003   6.4537684100913744E-003   5.9584821876556317E-003   5.4754942813098209E-003   5.0060918607921796E-003   4.5515313087504073E-003   4.1130351438460437E-003   3.6917890329638669E-003   3.2889388878112793E-003   2.9055880658165082E-003   2.5427946712604237E-003   2.2015689738417513E-003   1.8828709446109251E-003   1.5876079197174016E-003   1.3166323953248847E-003   1.0707399512928592E-003   8.5066722142346858E-004   6.5708809046217042E-004   4.9059143564392639E-004   3.5156951610299881E-004   2.3990576283366028E-004   1.5454983504488505E-004   9.3305589178370224E-005   5.2769206496752107E-005   2.8185345178885287E-005   1.3278296098946933E-005   3.6622071125003840E-034


==> images/myfix/data/pm1_virtual_1.dat <==
  -0.0000000000000000        8.8678532604071869E-005   1.4810204321697172E-004   1.7814113964221258E-004   1.7890611901067387E-004   1.5057688941891577E-004   9.3407532890677489E-005   7.7191226631644549E-006  -1.0609964088708777E-004  -2.4759108943275810E-004  -4.1622967708687393E-004  -6.1142589101818271E-004  -8.3252812882257557E-004  -1.0788239203284875E-003  -1.3495414882012061E-003  -1.6438516700453005E-003  -1.9608700140749534E-003  -2.2996590140628701E-003  -2.6592304772338235E-003  -3.0385480022329806E-003  -3.4365295841247978E-003  -3.8520503189370500E-003  -4.2839452142624714E-003  -4.7310120966819989E-003  -5.1920146010153304E-003  -5.6656852504809885E-003  -6.1507285993295567E-003  -6.6458244495928628E-003  -7.1496311241613774E-003  -7.6607887816406550E-003  -8.1779227947113009E-003  -8.6996471256420727E-003  -9.2245677797830501E-003  -9.7512862107539625E-003  -1.0278402808179109E-002  -1.0804520312613841E-002  -1.1328247287885108E-002  -1.1848201526766427E-002  -1.2363013466454124E-002  -1.2871329550015895E-002  -1.3371815563860636E-002  -1.3863159907282357E-002  -1.4344076828142285E-002  -1.4813309570210636E-002  -1.5269633470957222E-002  -1.5711858956639596E-002  -1.6138834476321258E-002  -1.6549449313504550E-002  -1.6942636323950346E-002  -1.7317374545118336E-002  -1.7672691702624331E-002  -1.8007666599364036E-002  -1.8321431360437665E-002  -1.8613173582865725E-002  -1.8882138297513069E-002  -1.9127629852752556E-002  -1.9349013585131788E-002  -1.9545717404405666E-002  -1.9717233172429072E-002  -1.9863117962304062E-002  -1.9982995136435561E-002  -2.0076555270122733E-002  -2.0143556912018960E-002  -2.0183827171477126E-002  -2.0197262145534516E-002  -2.0183827171717482E-002  -2.0143556911649561E-002  -2.0076555270510391E-002  -1.9982995136083738E-002  -1.9863117962579349E-002  -1.9717233172345701E-002  -1.9545717404367211E-002  -1.9349013585317827E-002  -1.9127629852352310E-002  -1.8882138298287894E-002  -1.8613173581911054E-002  -1.8321431361427644E-002  -1.8007666598336795E-002  -1.7672691703507697E-002  -1.7317374544397000E-002  -1.6942636324625324E-002  -1.6549449312918761E-002  -1.6138834476751282E-002  -1.5711858956599739E-002  -1.5269633470491602E-002  -1.4813309571141913E-002  -1.4344076827156726E-002  -1.3863159908140275E-002  -1.3371815563102312E-002  -1.2871329550643618E-002  -1.2363013466092750E-002  -1.1848201526805640E-002  -1.1328247287995743E-002  -1.0804520312638689E-002  -1.0278402807824577E-002  -9.7512862115149250E-003  -9.2245677787578563E-003  -8.6996471266703682E-003  -8.1779227938791939E-003  -7.6607887822933802E-003  -7.1496311236200682E-003  -6.6458244500541708E-003  -6.1507285989457431E-003  -5.6656852508142419E-003  -5.1920146007173804E-003  -4.7310120968965452E-003  -4.2839452141409575E-003  -3.8520503188897034E-003  -3.4365295843119875E-003  -3.0385480019740068E-003  -2.6592304774883534E-003  -2.2996590138420333E-003  -1.9608700143161251E-003  -1.6438516697622368E-003  -1.3495414885969764E-003  -1.0788239197944672E-003  -8.3252812949112108E-004  -6.1142589029746202E-004  -4.1622967774348303E-004  -2.4759108897489746E-004  -1.0609964106277471E-004   7.7191225597414339E-006   9.3407533180097074E-005   1.5057688905701743E-004   1.7890611934923169E-004   1.7814113937970714E-004   1.4810204337949677E-004   8.8678532530060583E-005  -3.6622071125003596E-034  -0.0000000000000000        1.7583590185237660E-004   2.6403018308046019E-004   2.6425241398717395E-004   1.7688304005382210E-004   2.5195346573123273E-006  -2.5802581689651121E-004  -6.0373482981808130E-004  -1.0333898261207985E-003  -1.5455652359331023E-003  -2.1386327551103741E-003  -2.8107724994130105E-003  -3.5599788247622560E-003  -4.3840639634665848E-003  -5.2806627721470600E-003  -6.2472384983257873E-003  -7.2810891041283259E-003  -8.3793540005269590E-003  -9.5390211601053126E-003  -1.0756934595866307E-002  -1.2029802180687442E-002  -1.3354203795079501E-002  -1.4726599779518642E-002  -1.6143339671253056E-002  -1.7600671207395432E-002  -1.9094749567056039E-002  -2.0621646836457050E-002  -2.2177361668942935E-002  -2.3757829118438323E-002  -2.5358930625592635E-002  -2.6976504122642891E-002  -2.8606354250692485E-002  -3.0244262637476683E-002  -3.1885998246262370E-002  -3.3527327729309442E-002  -3.5164025804529847E-002  -3.6791885589359238E-002  -3.8406728900336293E-002  -4.0004416469829378E-002  -4.1580858070070004E-002  -4.3132022509741047E-002  -4.4653947489417284E-002  -4.6142749278942741E-002  -4.7594632208467873E-002  -4.9005897934699713E-002  -5.0372954475286995E-002  -5.1692324973730469E-002  -5.2960656190163442E-002  -5.4174726681378557E-002  -5.5331454663625421E-002  -5.6427905531193874E-002  -5.7461299013308931E-002  -5.8429015960070968E-002  -5.9328604723532997E-002  -6.0157787145066088E-002  -6.0914464100558223E-002  -6.1596720628892855E-002  -6.2202830591329430E-002  -6.2731260886836046E-002  -6.3180675184743559E-002  -6.3549937184573579E-002  -6.3838113385225326E-002  -6.4044475359780362E-002  -6.4168501531742000E-002  -6.4209878445779092E-002  -6.4168501531719296E-002  -6.4044475359847142E-002  -6.3838113385129333E-002  -6.3549937184674998E-002  -6.3180675184660376E-002  -6.2731260886853588E-002  -6.2202830591354098E-002  -6.1596720628808638E-002  -6.0914464100697716E-002  -6.0157787144828057E-002  -5.9328604723806827E-002  -5.8429015959762805E-002  -5.7461299013670829E-002  -5.6427905530879251E-002  -5.5331454663862259E-002  -5.4174726681163361E-002  -5.2960656190356309E-002  -5.1692324973596493E-002  -5.0372954475314181E-002  -4.9005897934823336E-002  -4.7594632208187493E-002  -4.6142749279264629E-002  -4.4653947489115942E-002  -4.3132022509990958E-002  -4.1580858069875479E-002  -4.0004416469940983E-002  -3.8406728900320708E-002  -3.6791885589312255E-002  -3.5164025804548998E-002  -3.3527327729404345E-002  -3.1885998246014825E-002  -3.0244262637812148E-002  -2.8606354250365566E-002  -2.6976504122898284E-002  -2.5358930625382151E-002  -2.3757829118627949E-002  -2.2177361668783743E-002  -2.0621646836586835E-002  -1.9094749566947292E-002  -1.7600671207499925E-002  -1.6143339671179591E-002  -1.4726599779558470E-002  -1.3354203795086339E-002  -1.2029802180639523E-002  -1.0756934595938555E-002  -9.5390211600234771E-003  -8.3793540005948630E-003  -7.2810891040553426E-003  -6.2472384984106691E-003  -5.2806627720254689E-003  -4.3840639636351956E-003  -3.5599788245576657E-003  -2.8107724996290578E-003  -2.1386327549119365E-003  -1.5455652360747336E-003  -1.0333898260667172E-003  -6.0373482978688642E-004  -2.5802581698554979E-004   2.5195347689332178E-006   1.7688303995171963E-004   2.6425241406471175E-004   2.6403018303236531E-004   1.7583590187552657E-004  -1.0977798759795607E-033  -0.0000000000000000        2.2324511059529010E-004   3.0069745338055608E-004   2.3184835398354006E-004   1.7373333188056245E-005  -3.4169254939762266E-004  -8.4395556151634207E-004  -1.4876804238908479E-003  -2.2707995091556807E-003  -3.1908996830926663E-003  -4.2452305786082750E-003  -5.4307232882511488E-003  -6.7440000448048439E-003  -8.1813803065515604E-003  -9.7388886749786453E-003  -1.1412264519144295E-002  -1.3196972520078617E-002  -1.5088213899193768E-002  -1.7080938280227134E-002  -1.9169856153024606E-002  -2.1349451911563445E-002  -2.3613997432234683E-002  -2.5957566160884765E-002  -2.8374047674423732E-002  -3.0857162680922274E-002  -3.3400478422781307E-002  -3.5997424445527573E-002  -3.8641308693367390E-002  -4.1325333893726834E-002  -4.4042614189764587E-002  -4.6786191982950830E-002  -4.9549054940451136E-002  -5.2324153133863897E-002  -5.5104416256890207E-002  -5.7882770894161113E-002  -6.0652157783906431E-002  -6.3405549048004273E-002  -6.6135965335475305E-002  -6.8836492845476049E-002  -7.1500300185432256E-002  -7.4120655025133375E-002  -7.6690940504100885E-002  -7.9204671357104864E-002  -8.1655509712350527E-002  -8.4037280531897379E-002  -8.6343986649205229E-002  -8.8569823374370985E-002  -9.0709192626226579E-002  -9.2756716561625860E-002  -9.4707250665342774E-002  -9.6555896271202285E-002  -9.8298012484729552E-002  -9.9929227474467960E-002 -0.10144544911169048      -0.10284287492407282      -0.10411800134934393      -0.10526763225455912      -0.10628888671461707      -0.10717920601646064      -0.10793635988454064      -0.10855845190449806      -0.10904392413529100      -0.10939156089818589      -0.10960049173368455      -0.10967019351755614      -0.10960049173362635      -0.10939156089821969      -0.10904392413527851      -0.10855845190446750      -0.10793635988460107      -0.10717920601641739      -0.10628888671462071      -0.10526763225462127      -0.10411800134926553      -0.10284287492416101      -0.10144544911163125       -9.9929227474564522E-002  -9.8298012484589692E-002  -9.6555896271316458E-002  -9.4707250665256121E-002  -9.2756716561694555E-002  -9.0709192626183904E-002  -8.8569823374405707E-002  -8.6343986649164178E-002  -8.4037280531877173E-002  -8.1655509712450752E-002  -7.9204671356949918E-002  -7.6690940504257815E-002  -7.4120655025026599E-002  -7.1500300185488058E-002  -6.8836492845444450E-002  -6.6135965335485061E-002  -6.3405549048050069E-002  -6.0652157783849706E-002  -5.7882770894138916E-002  -5.5104416257009445E-002  -5.2324153133720658E-002  -4.9549054940579165E-002  -4.6786191982858286E-002  -4.4042614189851378E-002  -4.1325333893640355E-002  -3.8641308693439944E-002  -3.5997424445468176E-002  -3.3400478422854638E-002  -3.0857162680839122E-002  -2.8374047674474365E-002  -2.5957566160855573E-002  -2.3613997432242850E-002  -2.1349451911575459E-002  -1.9169856153008855E-002  -1.7080938280253102E-002  -1.5088213899173258E-002  -1.3196972520102684E-002  -1.1412264519125380E-002  -9.7388886750061528E-003  -8.1813803065060049E-003  -6.7440000448645027E-003  -5.4307232881831815E-003  -4.2452305786750445E-003  -3.1908996830444123E-003  -2.2707995091719281E-003  -1.4876804239003045E-003  -8.4395556149312193E-004  -3.4169254943097901E-004   1.7373333218570789E-005   2.3184835395951626E-004   3.0069745339488598E-004   2.2324511058999379E-004  -1.8266943928336900E-033  -0.0000000000000000        2.4253297979338407E-004   2.8148969947266973E-004   1.1620157536874486E-004  -2.5234650137188354E-004  -8.2266717819275766E-004  -1.5927726169506558E-003  -2.5601978460569694E-003  -3.7220140197096767E-003  -5.0748098592000752E-003  -6.6147033197534013E-003  -8.3373676933846605E-003  -1.0238045161208732E-002  -1.2311555313592777E-002  -1.4552306234528606E-002  -1.6954307965758773E-002  -1.9511187257631138E-002  -2.2216203274956464E-002  -2.5062264185986047E-002  -2.8041944594033572E-002  -3.1147503768553231E-002  -3.4370904631796713E-002  -3.7703833455865809E-002  -4.1137720221184289E-002  -4.4663759588044832E-002  -4.8272932430843185E-002  -5.1956027881328304E-002  -5.5703665829659105E-002  -5.9506319827380999E-002  -6.3354340337281406E-002  -6.7237978274560808E-002  -7.1147408781496668E-002  -7.5072755178762801E-002  -7.9004113035880341E-002  -8.2931574300485200E-002  -8.6845251432838624E-002  -9.0735301480467073E-002  -9.4591950041463202E-002  -9.8405515054445211E-002 -0.10216643035897743      -0.10586526896923855      -0.10949276600606270      -0.11303984122909443      -0.11649762111844902      -0.11985746044882263      -0.12311096330681856      -0.12625000349902063      -0.12926674430273816      -0.13215365750954214      -0.13490354172012758      -0.13750953984010802      -0.13996515574017612      -0.14226427003667863      -0.14440115495698300      -0.14637048825157589      -0.14816736612055298      -0.14978731512458382      -0.15122630304725754      -0.15248074868850253      -0.15354753056037124      -0.15442399446690433      -0.15510795994894749      -0.15559772557953644      -0.15589207309327774      -0.15599027034651242      -0.15589207309335010      -0.15559772557943713      -0.15510795994906318      -0.15442399446685101      -0.15354753056033232      -0.15248074868855524      -0.15122630304722914      -0.14978731512456381      -0.14816736612059317      -0.14637048825154467      -0.14440115495696504      -0.14226427003669104      -0.13996515574014431      -0.13750953984019204      -0.13490354172007443      -0.13215365750961194      -0.12926674430260163      -0.12625000349913290      -0.12311096330680746      -0.11985746044881410      -0.11649762111843728      -0.11303984122915864      -0.10949276600598737      -0.10586526896929219      -0.10216643035893244       -9.8405515054523371E-002  -9.4591950041409439E-002  -9.0735301480451502E-002  -8.6845251432876386E-002  -8.2931574300517188E-002  -7.9004113035790469E-002  -7.5072755178824668E-002  -7.1147408781489341E-002  -6.7237978274542420E-002  -6.3354340337262449E-002  -5.9506319827419295E-002  -5.5703665829608076E-002  -5.1956027881367974E-002  -4.8272932430799359E-002  -4.4663759588095070E-002  -4.1137720221146645E-002  -3.7703833455906499E-002  -3.4370904631772212E-002  -3.1147503768550341E-002  -2.8041944594033370E-002  -2.5062264185982570E-002  -2.2216203274957436E-002  -1.9511187257626763E-002  -1.6954307965760428E-002  -1.4552306234515840E-002  -1.2311555313619393E-002  -1.0238045161183030E-002  -8.3373676934111428E-003  -6.6147033197258660E-003  -5.0748098592196464E-003  -3.7220140197043667E-003  -2.5601978460554923E-003  -1.5927726169567328E-003  -8.2266717818483799E-004  -2.5234650137982207E-004   1.1620157537476413E-004   2.8148969946992252E-004   2.4253297979529909E-004  -2.5512082428959505E-033  -0.0000000000000000        2.4214668778601054E-004   2.2343561278604724E-004  -5.6948766754558742E-005  -5.9770288376261136E-004  -1.3968794125083723E-003  -2.4518896177855272E-003  -3.7595334730629337E-003  -5.3160165693810551E-003  -7.1169264133247954E-003  -9.1572473794361946E-003  -1.1431394195229616E-002  -1.3933229331376848E-002  -1.6656073946177106E-002  -1.9592722114262006E-002  -2.2735458106163606E-002  -2.6076075316124128E-002  -2.9605896413661889E-002  -3.3315794627081285E-002  -3.7196216106071836E-002  -4.1237203308931533E-002  -4.5428419358515638E-002  -4.9759173306604607E-002  -5.4218446247658064E-002  -5.8794918216789394E-002  -6.3476995808413914E-002  -6.8252840447894703E-002  -7.3110397248819264E-002  -7.8037424384718584E-002  -8.3021522906372339E-002  -8.8050166929892162E-002  -9.3110734126287301E-002  -9.8190536434668990E-002 -0.10327685092845301      -0.10835695075896049      -0.11341813609932540      -0.11844776501865550      -0.12343328420773411      -0.12836225948356966      -0.13322240599996010      -0.13800161809020900      -0.14268799866950602      -0.14726988812731015      -0.15173589263943354      -0.15607491182996783      -0.16027616572016459      -0.16432922089379992      -0.16822401582110824      -0.17195088527728131      -0.17550058379568295      -0.17886430810323492      -0.18203371847899424      -0.18500095898815203      -0.18775867654004882      -0.19030003872586332      -0.19261875039290319      -0.19470906891264819      -0.19656581811182755      -0.19818440082460381      -0.19956081004407772      -0.20069163863913630      -0.20157408761870838      -0.20220597291804637      -0.20258573069757890      -0.20271242113333932      -0.20258573069751468      -0.20220597291813427      -0.20157408761857584      -0.20069163863928879      -0.19956081004401091      -0.19818440082469541      -0.19656581811172205      -0.19470906891276038      -0.19261875039277090      -0.19030003872595697      -0.18775867654001341      -0.18500095898813079      -0.18203371847904015      -0.17886430810311088      -0.17550058379581637      -0.17195088527714186      -0.16822401582130908      -0.16432922089361138      -0.16027616572023856      -0.15607491182997638      -0.15173589263938878      -0.14726988812732925      -0.14268799866952217      -0.13800161809019076      -0.13322240599998061      -0.12836225948348215      -0.12343328420782163      -0.11844776501865326      -0.11341813609928229      -0.10835695075896820      -0.10327685092847969       -9.8190536434663078E-002  -9.3110734126229028E-002  -8.8050166929970919E-002  -8.3021522906363512E-002  -7.8037424384682502E-002  -7.3110397248863229E-002  -6.8252840447870916E-002  -6.3476995808435674E-002  -5.8794918216754491E-002  -5.4218446247675821E-002  -4.9759173306585976E-002  -4.5428419358521828E-002  -4.1237203308936515E-002  -3.7196216106080281E-002  -3.3315794627067921E-002  -2.9605896413674223E-002  -2.6076075316120283E-002  -2.2735458106165955E-002  -1.9592722114266856E-002  -1.6656073946160602E-002  -1.3933229331389322E-002  -1.1431394195212998E-002  -9.1572473794583244E-003  -7.1169264133144200E-003  -5.3160165693802884E-003  -3.7595334730638990E-003  -2.4518896177843372E-003  -1.3968794125097295E-003  -5.9770288376194500E-004  -5.6948766755860543E-005   2.2343561278684895E-004   2.4214668778695287E-004  -3.2695760088416246E-033  -0.0000000000000000        2.2849679163441228E-004   1.3949036777410298E-004  -2.6797212776038626E-004  -9.9226402864855756E-004  -2.0309750586638407E-003  -3.3809142752303043E-003  -5.0381467078384166E-003  -6.9980139972611807E-003  -9.2551055509089396E-003  -1.1803276774327298E-002  -1.4635689853439734E-002  -1.7744834948177132E-002  -2.1122543538020566E-002  -2.4760005766003047E-002  -2.8647791496081092E-002  -3.2775873376777585E-002  -3.7133651394193140E-002  -4.1709978802934505E-002  -4.6493189370236866E-002  -5.1471125867442187E-002  -5.6631169739392230E-002  -6.1960271881586808E-002  -6.7444984447878512E-002  -7.3071493615994756E-002  -7.8825653226769474E-002  -8.4693019220794544E-002  -9.0658884785103172E-002  -9.6708316128132410E-002 -0.10282618879426088      -0.10899722443248401      -0.11520602792755452      -0.12143712480730819      -0.12767499883329714      -0.13390412968413215      -0.14010903064359892      -0.14627428619722710      -0.15238458945212385      -0.15842477928586607      -0.16437987713669197      -0.17023512334529492      -0.17597601296131163      -0.18158833092743584      -0.18705818655596715      -0.19237204721722828      -0.19751677115193611      -0.20247963933954252      -0.20724838633169052      -0.21181122998946411      -0.21615690004359386      -0.22027466541318788      -0.22415436021560886      -0.22778640840521761      -0.23116184698070508      -0.23427234770704755      -0.23711023729565681      -0.23966851600080374      -0.24194087457770982      -0.24392170957326606      -0.24560613690035860      -0.24699000367367163      -0.24806989826966497      -0.24884315859448053      -0.24930787853090972      -0.24946291255940653      -0.24930787853106584      -0.24884315859429851      -0.24806989826979914      -0.24699000367352278      -0.24560613690050281      -0.24392170957309445      -0.24194087457786956      -0.23966851600058003      -0.23711023729592809      -0.23427234770687877      -0.23116184698082687      -0.22778640840519163      -0.22415436021565921      -0.22027466541320914      -0.21615690004349672      -0.21181122998956353      -0.20724838633153916      -0.20247963933971588      -0.19751677115187702      -0.19237204721715864      -0.18705818655609152      -0.18158833092741916      -0.17597601296120968      -0.17023512334538685      -0.16437987713664171      -0.15842477928593407      -0.15238458945203628      -0.14627428619726501      -0.14010903064360489      -0.13390412968411028      -0.12767499883330050      -0.12143712480727296      -0.11520602792764170      -0.10899722443239472      -0.10282618879426257       -9.6708316128182675E-002  -9.0658884785074861E-002  -8.4693019220815860E-002  -7.8825653226754333E-002  -7.3071493616016669E-002  -6.7444984447866049E-002  -6.1960271881603142E-002  -5.6631169739384965E-002  -5.1471125867443270E-002  -4.6493189370214849E-002  -4.1709978802946066E-002  -3.7133651394189442E-002  -3.2775873376777981E-002  -2.8647791496083364E-002  -2.4760005765992771E-002  -2.1122543538043999E-002  -1.7744834948154733E-002  -1.4635689853463873E-002  -1.1803276774303571E-002  -9.2551055509231869E-003  -6.9980139972554319E-003  -5.0381467078414585E-003  -3.3809142752335075E-003  -2.0309750586607004E-003  -9.9226402864977751E-004  -2.6797212776238086E-004   1.3949036777587218E-004   2.2849679163454716E-004  -3.9800670798009638E-033  -0.0000000000000000        2.0647817600239323E-004   3.9577291931134706E-005  -5.0178583392903036E-004  -1.4156606348897326E-003  -2.6991750149621728E-003  -4.3485388154731342E-003  -6.3590869428788079E-003  -8.7253036569667902E-003  -1.1440788672443254E-002  -1.4498278620471696E-002  -1.7889695036281038E-002  -2.1606169306480509E-002  -2.5638058387224431E-002  -2.9974965223917547E-002  -3.4605763538399073E-002  -3.9518624975733788E-002  -4.4701048001932399E-002  -5.0139888422866055E-002  -5.5821391446306684E-002  -6.1731225211948820E-002  -6.7854515705863427E-002  -7.4175882976809521E-002  -8.0679478567347807E-002  -8.7349024065773495E-002  -9.4167850691830909E-002 -0.10111893981437897      -0.10818496430723325      -0.11534833064222492      -0.12259122161715573      -0.12989563961620854      -0.13724345029891255      -0.14461642661036320      -0.15199629300879164      -0.15936476980242101      -0.16670361748759541      -0.17399468098481097      -0.18121993366090733      -0.18836152103573769      -0.19540180406461743      -0.20232340189461895      -0.20910923398903097      -0.21574256152045071      -0.22220702793232996      -0.22848669856864803      -0.23456609928163674      -0.24043025391568970      -0.24606472058861184      -0.25145562667005078      -0.25658970238321999      -0.26145431294347027      -0.26603748915553616      -0.27032795640068907      -0.27431516193777411      -0.27798930045584813      -0.28134133781839643      -0.28436303293376308      -0.28704695771348343      -0.28938651505164170      -0.29137595480076539      -0.29301038769058846      -0.29428579716700076      -0.29519904911343764      -0.29574789944106200      -0.29593099951914359      -0.29574789944104174      -0.29519904911353972      -0.29428579716685893      -0.29301038769073545      -0.29137595480057665      -0.28938651505172669      -0.28704695771346905      -0.28436303293396709      -0.28134133781809001      -0.27798930045600262      -0.27431516193766570      -0.27032795640066615      -0.26603748915553271      -0.26145431294340959      -0.25658970238333834      -0.25145562667000659      -0.24606472058869716      -0.24043025391562947      -0.23456609928162001      -0.22848669856871953      -0.22220702793224212      -0.21574256152048166      -0.20910923398905268      -0.20232340189458331      -0.19540180406466748      -0.18836152103568218      -0.18121993366097339      -0.17399468098474966      -0.16670361748763532      -0.15936476980244607      -0.15199629300877490      -0.14461642661043805      -0.13724345029881319      -0.12989563961630102      -0.12259122161714558      -0.11534833064217034      -0.10818496430725219      -0.10111893981432715       -9.4167850691905572E-002  -8.7349024065704411E-002  -8.0679478567373661E-002  -7.4175882976806468E-002  -6.7854515705861443E-002  -6.1731225211929433E-002  -5.5821391446365373E-002  -5.0139888422833484E-002  -4.4701048001935625E-002  -3.9518624975735758E-002  -3.4605763538402237E-002  -2.9974965223921467E-002  -2.5638058387209655E-002  -2.1606169306500018E-002  -1.7889695036256974E-002  -1.4498278620500332E-002  -1.1440788672427966E-002  -8.7253036569752696E-003  -6.3590869428713391E-003  -4.3485388154740519E-003  -2.6991750149661232E-003  -1.4156606348877164E-003  -5.0178583393041608E-004   3.9577291930644105E-005   2.0647817600211562E-004  -4.6809698205523600E-033  -0.0000000000000000        1.8010103442278651E-004  -6.8151007476521699E-005  -7.4596469377961406E-004  -1.8510679396785406E-003  -3.3801314256980608E-003  -5.3287726008755237E-003  -7.6916051815952291E-003  -1.0462267039855179E-002  -1.3633381328923343E-002  -1.7196581128324936E-002  -2.1142564521030777E-002  -2.5461123236804471E-002  -3.0141160705335186E-002  -3.5170715504523456E-002  -4.0536989818939509E-002  -4.6226380605395988E-002  -5.2224512767788916E-002  -5.8516274190518143E-002  -6.5085852544285644E-002  -7.1916773773176790E-002  -7.8991942172699753E-002  -8.6293681959686966E-002  -9.3803780234761450E-002 -0.10150353123414306      -0.10937378176275299      -0.11739497769896448      -0.12554721146155656      -0.13381027031860082      -0.14216368542858071      -0.15058678148951668      -0.15905872687976280      -0.16755858416878605      -0.17606536087424288      -0.18455806034601907      -0.19301573265203520      -0.20141752534316371      -0.20974273397651508      -0.21797085227411273      -0.22608162179381092      -0.23405508099873037      -0.24187161359797149      -0.24951199605186206      -0.25695744411822335      -0.26418965833319574      -0.27119086831481160      -0.27794387578360086      -0.28443209619212045      -0.29063959887197482      -0.29655114559057383      -0.30215222743298631      -0.30742909991736661      -0.31236881625571156      -0.31695925868725244      -0.32118916780008083      -0.32504816977880130      -0.32852680150569225      -0.33161653345754100      -0.33430979034581354      -0.33659996944425613      -0.33848145656494594      -0.33994963964060654      -0.34100091988605308      -0.34163272050117655      -0.34184349290931892      -0.34163272050119642      -0.34100091988585979      -0.33994963964084818      -0.33848145656488737      -0.33659996944428378      -0.33430979034595132      -0.33161653345735048      -0.32852680150566044      -0.32504816977891149      -0.32118916780012863      -0.31695925868720382      -0.31236881625581175      -0.30742909991734418      -0.30215222743307435      -0.29655114559052786      -0.29063959887184548      -0.28443209619217036      -0.27794387578350971      -0.27119086831495737      -0.26418965833305519      -0.25695744411826438      -0.24951199605184987      -0.24187161359811724      -0.23405508099847275      -0.22608162179402977      -0.21797085227397645      -0.20974273397663112      -0.20141752534311161      -0.19301573265201169      -0.18455806034601066      -0.17606536087424998      -0.16755858416871272      -0.15905872687983022      -0.15058678148945073      -0.14216368542861801      -0.13381027031861104      -0.12554721146154191      -0.11739497769905169      -0.10937378176260225      -0.10150353123425895       -9.3803780234693365E-002  -8.6293681959710877E-002  -7.8991942172693050E-002  -7.1916773773216550E-002  -6.5085852544196299E-002  -5.8516274190569185E-002  -5.2224512767776031E-002  -4.6226380605410747E-002  -4.0536989818928219E-002  -3.5170715504523831E-002  -3.0141160705346719E-002  -2.5461123236793878E-002  -2.1142564521045227E-002  -1.7196581128300914E-002  -1.3633381328937901E-002  -1.0462267039849080E-002  -7.6916051815996006E-003  -5.3287726008730179E-003  -3.3801314256978040E-003  -1.8510679396788515E-003  -7.4596469378052619E-004  -6.8151007476212268E-005   1.8010103442303891E-004  -5.3705956950015111E-033  -0.0000000000000000        1.5233113681683256E-004  -1.7763230165165705E-004  -9.9122078329785465E-004  -2.2858456018812093E-003  -4.0577276623212487E-003  -6.3019020052370606E-003  -9.0122735613011387E-003  -1.2181648570242481E-002  -1.5801690827459181E-002  -1.9862949452101944E-002  -2.4354920922232903E-002  -2.9266081344373016E-002  -3.4583906799677121E-002  -4.0294899763789534E-002  -4.6384621168648763E-002  -5.2837725512346119E-002  -5.9637998230635786E-002  -6.6768395162401864E-002  -7.4211084008465475E-002  -8.1947487686154619E-002  -8.9958329472239473E-002  -9.8223679827570784E-002 -0.10672300478869824      -0.11543521581128591      -0.12433872094216611      -0.13341147720189905      -0.14263104404285892      -0.15197463776549827      -0.16141918674786349      -0.17094138736857295      -0.18051776047747026      -0.19012470828414937      -0.19973857152535590      -0.20933568677216247      -0.21889244373974359      -0.22838534246290856      -0.23779105019572613      -0.24708645790127248      -0.25624873619650906      -0.26525539060849151      -0.27408431602530464      -0.28271385018884115      -0.29112282612180718      -0.29929062334578388      -0.30719721777829534      -0.31482323017832664      -0.32214997303750903      -0.32915949578359588      -0.33583462821240362      -0.34215902201758391      -0.34811719033938099      -0.35369454522415295      -0.35887743290821283      -0.36365316684381011      -0.36801005838036938      -0.37193744503675663      -0.37542571628565824      -0.37846633679896136      -0.38105186708586730      -0.38317598148757359      -0.38483348347313057      -0.38602031820519533      -0.38673358234860050      -0.38697153108751747      -0.38673358234853572      -0.38602031820547417      -0.38483348347285234      -0.38317598148754095      -0.38105186708597405      -0.37846633679868380      -0.37542571628593324      -0.37193744503664494      -0.36801005838038564      -0.36365316684380444      -0.35887743290820623      -0.35369454522408839      -0.34811719033939065      -0.34215902201756099      -0.33583462821228227      -0.32915949578393994      -0.32214997303719933      -0.31482323017857561      -0.30719721777809039      -0.29929062334595358      -0.29112282612172502      -0.28271385018893369      -0.27408431602505917      -0.26525539060896863      -0.25624873619599647      -0.24708645790162659      -0.23779105019546523      -0.22838534246304543      -0.21889244373972602      -0.20933568677215733      -0.19973857152538588      -0.19012470828413730      -0.18051776047748308      -0.17094138736857806      -0.16141918674788241      -0.15197463776540909      -0.14263104404295709      -0.13341147720175792      -0.12433872094235865      -0.11543521581116142      -0.10672300478877124       -9.8223679827541308E-002  -8.9958329472254142E-002  -8.1947487686112486E-002  -7.4211084008558179E-002  -6.6768395162330546E-002  -5.9637998230662889E-002  -5.2837725512309128E-002  -4.6384621168678253E-002  -4.0294899763768335E-002  -3.4583906799688681E-002  -2.9266081344365470E-002  -2.4354920922233500E-002  -1.9862949452120970E-002  -1.5801690827446407E-002  -1.2181648570252383E-002  -9.0122735612986771E-003  -6.3019020052381448E-003  -4.0577276623204213E-003  -2.2858456018836110E-003  -9.9122078329731255E-004  -1.7763230165228404E-004   1.5233113681651801E-004  -6.0472833340127797E-033  -0.0000000000000000        1.2462386622324179E-004  -2.8582671172517108E-004  -1.2328011553855219E-003  -2.7134006328213443E-003  -4.7234056351244400E-003  -7.2572810127366581E-003  -1.0308237849746271E-002  -1.3868268339466323E-002  -1.7928097256397477E-002  -2.2477212780697489E-002  -2.7503935340862817E-002  -3.2995453432765769E-002  -3.8937846208559120E-002  -4.5316112805064222E-002  -5.2114207931408724E-002  -5.9315080837814539E-002  -6.6900716795002466E-002  -7.4852180894281972E-002  -8.3149664062188183E-002  -9.1772531175012412E-002 -0.10069937116006399      -0.10990804896080714      -0.11937575924167104      -0.12907908170119817      -0.13899403786376158      -0.14909614920616313      -0.15936049648870604      -0.16976178013463988      -0.18027438152783457      -0.19087242506433991      -0.20152984082293796      -0.21222042769263938      -0.22291791681113135      -0.23359603515826741      -0.24422856915295002      -0.25478942809747490      -0.26525270732035278      -0.27559275086081042      -0.28578421354578232      -0.29580212231393210      -0.30562193662676729      -0.31521960783865416      -0.32457163736430716      -0.33365513351884180      -0.34244786688127832      -0.35092832405871655      -0.35907575970941169      -0.36687024671590251      -0.37429272436324873      -0.38132504443756360      -0.38795001509954014      -0.39415144245743006      -0.39991416971688698      -0.40522411382746987      -0.41006829953052415      -0.41443489072645573      -0.41831321909143276      -0.42169380986532640      -0.42456840475856633      -0.42692998191480502      -0.42877277288501442      -0.43009227657384763      -0.43088527011727801      -0.43114981667644514      -0.43088527011733924      -0.43009227657360882      -0.42877277288533133      -0.42692998191471404      -0.42456840475868474      -0.42169380986524996      -0.41831321909156727      -0.41443489072636452      -0.41006829953058999      -0.40522411382738488      -0.39991416971696259      -0.39415144245734712      -0.38795001509971405      -0.38132504443732451      -0.37429272436363031      -0.36687024671544738      -0.35907575970980621      -0.35092832405859586      -0.34244786688123968      -0.33365513351892195      -0.32457163736427735      -0.31521960783852787      -0.30562193662700177      -0.29580212231352865      -0.28578421354623912      -0.27559275086051815      -0.26525270732054917      -0.25478942809739047      -0.24422856915298699      -0.23359603515826530      -0.22291791681109555      -0.21222042769268928      -0.20152984082290037      -0.19087242506437233      -0.18027438152780037      -0.16976178013474202      -0.15936049648857431      -0.14909614920632613      -0.13899403786359410      -0.12907908170128954      -0.11937575924160239      -0.10990804896083861      -0.10069937116003601       -9.1772531175046870E-002  -8.3149664062127260E-002  -7.4852180894342354E-002  -6.6900716794967077E-002  -5.9315080837878217E-002  -5.2114207931361380E-002  -4.5316112805105106E-002  -3.8937846208535784E-002  -3.2995453432775004E-002  -2.7503935340862710E-002  -2.2477212780676992E-002  -1.7928097256423949E-002  -1.3868268339441308E-002  -1.0308237849753502E-002  -7.2572810127361038E-003  -4.7234056351266509E-003  -2.7134006328167204E-003  -1.2328011553890299E-003  -2.8582671172343451E-004   1.2462386622236413E-004  -6.7094025377929489E-033  -0.0000000000000000        9.7426339900463798E-005  -3.9171307973757149E-004  -1.4689836298131362E-003  -3.1311838227569794E-003  -5.3736643869046613E-003  -8.1903338015898094E-003  -1.1573726142893329E-002  -1.5515039330973892E-002  -2.0004081944130048E-002  -2.5029307024532051E-002  -3.0577887563263406E-002  -3.6635755781227380E-002  -4.3187627906956086E-002  -5.0217036341988763E-002  -5.7706368688407846E-002  -6.5636910483160699E-002  -7.3988890683407763E-002  -8.2741529698082517E-002  -9.1873089844182493E-002 -0.10136092810780645      -0.11118155108088315      -0.12131067194262400      -0.13172326934617812      -0.14239364807165625      -0.15329550129388281      -0.16440197432234202      -0.17568572964953469      -0.18711901316294430      -0.19867372134741476      -0.21032146932832993      -0.22203365958328283      -0.23378155115869617      -0.24553632922673899      -0.25726917481133027      -0.26895133451715747      -0.28055419009318955      -0.29204932766258362      -0.30340860645191786      -0.31460422685602418      -0.32560879766802969      -0.33639540232492576      -0.34693766399055503      -0.35720980934075575      -0.36718673087583281      -0.37684404762647461      -0.38615816409710030      -0.39510632730942152      -0.40366668180227383      -0.41181832246991623      -0.41954134508601726      -0.42681689442231741      -0.43362720981807645      -0.43995566811067205      -0.44578682381105733      -0.45110644643308384      -0.45590155488857292      -0.46016044885656227      -0.46387273706162685      -0.46702936238717402      -0.46962262376044728      -0.47164619476730962      -0.47309513893606858      -0.47396592167174145      -0.47425641879418090      -0.47396592167160334      -0.47309513893633931      -0.47164619476688324      -0.46962262376063590      -0.46702936238694309      -0.46387273706197368      -0.46016044885605212      -0.45590155488891093      -0.45110644643283804      -0.44578682381110518      -0.43995566811071668      -0.43362720981815239      -0.42681689442215365      -0.41954134508632224      -0.41181832246944228      -0.40366668180276949      -0.39510632730904893      -0.38615816409708625      -0.37684404762662410      -0.36718673087564063      -0.35720980934084784      -0.34693766399071169      -0.33639540232465631      -0.32560879766836770      -0.31460422685567113      -0.30340860645213058      -0.29204932766237646      -0.28055419009334848      -0.26895133451703124      -0.25726917481132405      -0.24553632922677696      -0.23378155115872229      -0.22203365958319707      -0.21032146932839926      -0.19867372134732830      -0.18711901316294974      -0.17568572964962137      -0.16440197432220449      -0.15329550129398892      -0.14239364807156599      -0.13172326934627737      -0.12131067194257891      -0.11118155108092004      -0.10136092810778874       -9.1873089844186615E-002  -8.2741529698060895E-002  -7.3988890683419767E-002  -6.5636910483137412E-002  -5.7706368688419288E-002  -5.0217036341967385E-002  -4.3187627906969693E-002  -3.6635755781221295E-002  -3.0577887563257099E-002  -2.5029307024562478E-002  -2.0004081944101488E-002  -1.5515039331001517E-002  -1.1573726142878531E-002  -8.1903338015962245E-003  -5.3736643869022500E-003  -3.1311838227609636E-003  -1.4689836298129326E-003  -3.9171307973819849E-004   9.7426339901910748E-005  -7.3553582031853205E-033  -0.0000000000000000        7.0857892392953224E-005  -4.9492872185783431E-004  -1.6990379115543787E-003  -3.5379737653518386E-003  -6.0066689675020365E-003  -9.0984908184602517E-003  -1.2805314887956463E-002  -1.7117566541835261E-002  -2.2024163225582628E-002  -2.7512551170388332E-002  -3.3568787337365361E-002  -4.0177582066351823E-002  -4.7322325981757729E-002  -5.4985124918018109E-002  -6.3146842292010064E-002  -7.1787145499758370E-002  -8.0884555298738794E-002  -9.0416497953062822E-002 -0.10035936001168411      -0.11068854558704698      -0.12137853599536860      -0.13240295161628940      -0.14373461582079747      -0.15534562081400774      -0.16720739523510836      -0.17929077334792543      -0.19156606566086978      -0.20400313079821897      -0.21657144845846776      -0.22924019327555978      -0.24197830940893805      -0.25475458568435833      -0.26753773109771734      -0.28029645050781049      -0.29299952032905230      -0.30561586404550589      -0.31811462736149576      -0.33046525281117883      -0.34263755364053078      -0.35460178679501031      -0.36632872482002865      -0.37778972652216725      -0.38895680619781603      -0.39980270128234052      -0.41030093824500335      -0.42042589657100371      -0.43015287068494740      -0.43945812965695541      -0.44831897454913550      -0.45671379327400619      -0.46462211281571580      -0.47202464870312838      -0.47890335160766184      -0.48524145095568127      -0.49102349545134349      -0.49623539040731957      -0.50086443180275053      -0.50489933697570843      -0.50833027188250690      -0.51114887485961158      -0.51334827682225748      -0.51492311786418787      -0.51586956020241825      -0.51618529745300346      -0.51586956020261376      -0.51492311786386047      -0.51334827682276352      -0.51114887485948990      -0.50833027188249635      -0.50489933697561851      -0.50086443180305462      -0.49623539040713149      -0.49102349545167151      -0.48524145095558968      -0.47890335160759923      -0.47202464870305871      -0.46462211281572363      -0.45671379327384354      -0.44831897454949676      -0.43945812965655773      -0.43015287068516805      -0.42042589657114338      -0.41030093824479763      -0.39980270128259937      -0.38895680619773476      -0.37778972652198184      -0.36632872482027196      -0.35460178679483045      -0.34263755364072940      -0.33046525281098837      -0.31811462736177187      -0.30561586404527835      -0.29299952032929427      -0.28029645050771301      -0.26753773109777274      -0.25475458568416326      -0.24197830940921258      -0.22924019327539416      -0.21657144845860246      -0.20400313079816904      -0.19156606566082479      -0.17929077334799615      -0.16720739523508654      -0.15534562081404957      -0.14373461582071034      -0.13240295161628621      -0.12137853599539401      -0.11068854558701915      -0.10035936001172313       -9.0416497953040756E-002  -8.0884555298729316E-002  -7.1787145499769320E-002  -6.3146842292027397E-002  -5.4985124917998444E-002  -4.7322325981772884E-002  -4.0177582066337501E-002  -3.3568787337386725E-002  -2.7512551170352638E-002  -2.2024163225612667E-002  -1.7117566541811700E-002  -1.2805314887976916E-002  -9.0984908184486568E-003  -6.0066689675057627E-003  -3.5379737653476028E-003  -1.6990379115582417E-003  -4.9492872185466399E-004   7.0857892391371454E-005  -7.9835941664129285E-033  -0.0000000000000000        4.4983944333890069E-005  -5.9522215375652841E-004  -1.9224055391521399E-003  -3.9327848188161728E-003  -6.6208873598532459E-003  -9.9795557805614013E-003  -1.4000027233343992E-002  -1.8671978110302502E-002  -2.3983461935577974E-002  -2.9920948882172012E-002  -3.6469413978565526E-002  -4.3612383021383122E-002  -5.1331961545310292E-002  -5.9608872422820300E-002  -6.8422501480334241E-002  -7.7750947444632734E-002  -8.7571075102430437E-002  -9.7858571434529612E-002 -0.10858800458267222      -0.11973288550723368      -0.13126573218860535      -0.14315813621414988      -0.15538083159339836      -0.16790376563373016      -0.18069617170491148      -0.19372664371959339      -0.20696321214667526      -0.22037342137774904      -0.23392440825667266      -0.24758298158533115      -0.26131570241341512      -0.27508896491620816      -0.28886907767080172      -0.30262234512697594      -0.31631514908427522      -0.32991402997251429      -0.34338576774462404      -0.35669746218125781      -0.36981661242178426      -0.38271119551767196      -0.39534974383480187      -0.40770142110091140      -0.41973609692907449      -0.43142441963070849      -0.44273788713877171      -0.45364891588471934      -0.46413090744186880      -0.47415831279501575      -0.48370669406974692      -0.49275278357075847      -0.50127454000005456      -0.50925120170241156      -0.51666333682432941      -0.52349289025499746      -0.52972322724243992      -0.53533917357931970      -0.54032705225596545      -0.54467471649965438      -0.54837157911583578      -0.55140863806221130      -0.55377849819111258      -0.55547538911567695      -0.55649517914563584      -0.55683538526864362      -0.55649517914558377      -0.55547538911581329      -0.55377849819087599      -0.55140863806199492      -0.54837157911621937      -0.54467471649945054      -0.54032705225592392      -0.53533917357935701      -0.52972322724211007      -0.52349289025528623      -0.51666333682425802      -0.50925120170267402      -0.50127454000000082      -0.49275278357079022      -0.48370669406957367      -0.47415831279526693      -0.46413090744176799      -0.45364891588463135      -0.44273788713894763      -0.43142441963042161      -0.41973609692915415      -0.40770142110104346      -0.39534974383460686      -0.38271119551785215      -0.36981661242152408      -0.35669746218154269      -0.34338576774427165      -0.32991402997276786      -0.31631514908400460      -0.30262234512714603      -0.28886907767067938      -0.27508896491645196      -0.26131570241313101      -0.24758298158542830      -0.23392440825657448      -0.22037342137780830      -0.20696321214664123      -0.19372664371961132      -0.18069617170485389      -0.16790376563375209      -0.15538083159345578      -0.14315813621413936      -0.13126573218860652      -0.11973288550723907      -0.10858800458265548       -9.7858571434533373E-002  -8.7571075102477525E-002  -7.7750947444588089E-002  -6.8422501480360332E-002  -5.9608872422802210E-002  -5.1331961545321256E-002  -4.3612383021394856E-002  -3.6469413978548443E-002  -2.9920948882204135E-002  -2.3983461935548255E-002  -1.8671978110321095E-002  -1.4000027233333802E-002  -9.9795557805712806E-003  -6.6208873598478900E-003  -3.9327848188193387E-003  -1.9224055391515562E-003  -5.9522215375659509E-004   4.4983944334562763E-005  -8.5925969520133891E-033  -0.0000000000000000        1.9864781629670518E-005  -6.9235585203690053E-004  -2.1385545359233686E-003  -4.3146740240469729E-003  -7.2148500683956269E-003  -1.0831418364763071E-002  -1.5154999273829147E-002  -2.0174545597933240E-002  -2.5877276231003596E-002  -3.2248718391233278E-002  -3.9272801876724106E-002  -4.6931908131715785E-002  -5.5206901209592395E-002  -6.4077167956920436E-002  -7.3520666763018883E-002  -8.3513980934312157E-002  -9.4032375504950749E-002 -0.10504985722226820      -0.11653923756067093      -0.12847219861114240      -0.14081936168538661      -0.15355035847288892      -0.16663390457554320      -0.18003787524444975      -0.19372938313612317      -0.20767485790011969      -0.22184012740551445      -0.23619050041276124      -0.25069085048710293      -0.26530570095755190      -0.27999931070977635      -0.29473576061053491      -0.30947904035425866      -0.32419313552135232      -0.33884211463873820      -0.35339021603474613      -0.36780193427405394      -0.38204210597054972      -0.39607599476587280      -0.40986937527214801      -0.42338861577475284      -0.43660075949500360      -0.44947360422325239      -0.46197578011591606      -0.47407682548967323      -0.48574726040787786      -0.49695865790106547      -0.50768371263681578      -0.51789630687626143      -0.52757157356990669      -0.53668595641368189      -0.54521726675711724      -0.55314473718928692      -0.56044907170399327      -0.56711249230183880      -0.57311878192956967      -0.57845332364654245      -0.58310313592780805      -0.58705690401484223      -0.59030500724231461      -0.59283954227505531      -0.59465434219041569      -0.59574499137578485      -0.59610883619065558      -0.59574499137562786      -0.59465434219050584      -0.59283954227509472      -0.59030500724258039      -0.58705690401445987      -0.58310313592793184      -0.57845332364661406      -0.57311878192947918      -0.56711249230216865      -0.56044907170347913      -0.55314473718944313      -0.54521726675680637      -0.53668595641383565      -0.52757157356976869      -0.51789630687653376      -0.50768371263651602      -0.49695865790117633      -0.48574726040791588      -0.47407682548942170      -0.46197578011623264      -0.44947360422320454      -0.43660075949502924      -0.42338861577474562      -0.40986937527201533      -0.39607599476610150      -0.38204210597039739      -0.36780193427420660      -0.35339021603465121      -0.33884211463892211      -0.32419313552118018      -0.30947904035435148      -0.29473576061045154      -0.27999931070986150      -0.26530570095755962      -0.25069085048719580      -0.23619050041266071      -0.22184012740562423      -0.20767485790005832      -0.19372938313622945      -0.18003787524438086      -0.16663390457549740      -0.15355035847295523      -0.14081936168530312      -0.12847219861117457      -0.11653923756067920      -0.10504985722229077       -9.4032375504865762E-002  -8.3513980934406248E-002  -7.3520666762951853E-002  -6.4077167956969022E-002  -5.5206901209551351E-002  -4.6931908131715550E-002  -3.9272801876733217E-002  -3.2248718391213786E-002  -2.5877276231028406E-002  -2.0174545597915476E-002  -1.5154999273832992E-002  -1.0831418364758899E-002  -7.2148500684006116E-003  -4.3146740240454428E-003  -2.1385545359258896E-003  -6.9235585203585200E-004   1.9864781629202414E-005  -9.1808994189338425E-033  -0.0000000000000000       -4.4412185085669197E-006  -7.8610008594124942E-004  -2.3469705860922189E-003  -4.6827299119421087E-003  -7.7871368447051843E-003  -1.1652039137096561E-002  -1.6267463468479501E-002  -2.1621666177133361E-002  -2.7701062827542457E-002  -3.4490273056770278E-002  -4.1972220651592652E-002  -5.0128185650076346E-002  -5.8937837222651127E-002  -6.8379276343783893E-002  -7.8429087555292959E-002  -8.9062395643510567E-002 -0.10025292595937842      -0.11197306811380223      -0.12419394288553494      -0.13688547218137739      -0.15001645188193943      -0.16355462739239490      -0.17746677172193401      -0.19171876589855091      -0.20627568152907508      -0.22110186530069936      -0.23616102522781202      -0.25141631842524037      -0.26683044020907343      -0.28236571429763502      -0.29798418390445863      -0.31364770350063587      -0.32931803102111051      -0.34495692030037761      -0.36052621350950415      -0.37598793336965808      -0.39130437492858128      -0.40643819666838055      -0.42135251073052882      -0.43601097204308714      -0.45037786612551473      -0.46441819537447937      -0.47809776360234429      -0.49138325864995125      -0.50424233284803444      -0.51664368115363080      -0.52855711676437334      -0.53995364402433688      -0.55080552846230968      -0.56108636376384702      -0.57077113555787318      -0.57983628181474678      -0.58825974975827888      -0.59602104911467779      -0.60310130159900188      -0.60948328649970851      -0.61515148226660665      -0.62009210398925863      -0.62429313668827058      -0.62774436432219893      -0.63043739446281177      -0.63236567855411152      -0.63352452773197099      -0.63391112413802819      -0.63352452773207779      -0.63236567855414327      -0.63043739446251468      -0.62774436432240732      -0.62429313668811004      -0.62009210398968639      -0.61515148226621064      -0.60948328649998085      -0.60310130159857811      -0.59602104911526499      -0.58825974975816764      -0.57983628181493962      -0.57077113555764203      -0.56108636376413501      -0.55080552846199082      -0.53995364402475887      -0.52855711676413164      -0.51664368115374648      -0.50424233284807718      -0.49138325864983262      -0.47809776360230227      -0.46441819537438234      -0.45037786612570174      -0.43601097204310080      -0.42135251073048541      -0.40643819666834607      -0.39130437492861442      -0.37598793336964048      -0.36052621350931402      -0.34495692030063585      -0.32931803102094492      -0.31364770350063709      -0.29798418390462961      -0.28236571429742885      -0.26683044020912255      -0.25141631842523526      -0.23616102522772967      -0.22110186530080395      -0.20627568152889286      -0.19171876589869380      -0.17746677172191380      -0.16355462739235357      -0.15001645188198531      -0.13688547218142061      -0.12419394288545943      -0.11197306811379570      -0.10025292595944894       -8.9062395643439707E-002  -7.8429087555334176E-002  -6.8379276343764533E-002  -5.8937837222677876E-002  -5.0128185650078497E-002  -4.1972220651590113E-002  -3.4490273056776252E-002  -2.7701062827536593E-002  -2.1621666177138496E-002  -1.6267463468483425E-002  -1.1652039137097366E-002  -7.7871368447024400E-003  -4.6827299119442181E-003  -2.3469705860909022E-003  -7.8610008594188346E-004  -4.4412185087134497E-006  -9.7470842950022719E-033  -0.0000000000000000       -2.7877782492929275E-005  -8.7623357941344531E-004  -2.5471584366932535E-003  -5.0360749166792340E-003  -8.3363803807976755E-003  -1.2439454792360201E-002  -1.7334755688610870E-002  -2.3009871746003174E-002  -2.9450448434306182E-002  -3.6640235367996557E-002  -4.4561191964255065E-002  -5.3193542452958972E-002  -6.2515810597409266E-002  -7.2504864749157905E-002  -8.3135972502796612E-002  -9.4382860534598198E-002 -0.10621777829176197      -0.11861156523948933      -0.13153372150345882      -0.14495248173320968      -0.15883489200913137      -0.17314688961081384      -0.18785338544771854      -0.20291834896150573      -0.21830489528680394      -0.23397537446961447      -0.24989146251642347      -0.26601425406891233      -0.28230435646566043      -0.29872198497640340      -0.31522705897261383      -0.33177929880248669      -0.34833832314123503      -0.36486374657834519      -0.38131527720344993      -0.39765281396724389      -0.41383654356647182      -0.42982703663295235      -0.44558534298955144      -0.46107308573917766      -0.47625255397062533      -0.49108679384498938      -0.50553969785633424      -0.51957609203689081      -0.53316182091174924      -0.54626382998685319      -0.55885024557354324      -0.57089045176704334      -0.58235516437229240      -0.59321650162917250      -0.60344805153068670      -0.61302493560813442      -0.62192386899733854      -0.63012321666702364      -0.63760304565549686      -0.64434517320127016      -0.65033321064223881      -0.65555260299012386      -0.65999066406579854      -0.66363660713819284      -0.66648157095711058      -0.66851864115845516      -0.66974286694828300      -0.67015127306270683      -0.66974286694811080      -0.66851864115849047      -0.66648157095742577      -0.66363660713779316      -0.65999066406615903      -0.65555260298955387      -0.65033321064276495      -0.64434517320092921      -0.63760304565588122      -0.63012321666678017      -0.62192386899715746      -0.61302493560815097      -0.60344805153081149      -0.59321650162906658      -0.58235516437239210      -0.57089045176664721      -0.55885024557379870      -0.54626382998666578      -0.53316182091199882      -0.51957609203675703      -0.50553969785646247      -0.49108679384499587      -0.47625255397045951      -0.46107308573914407      -0.44558534298950297      -0.42982703663310645      -0.41383654356631500      -0.39765281396737856      -0.38131527720351266      -0.36486374657818477      -0.34833832314140750      -0.33177929880246138      -0.31522705897233877      -0.29872198497673219      -0.28230435646542468      -0.26601425406910573      -0.24989146251637451      -0.23397537446953467      -0.21830489528696262      -0.20291834896133829      -0.18785338544783206      -0.17314688961075556      -0.15883489200918743      -0.14495248173309386      -0.13153372150355952      -0.11861156523948231      -0.10621777829170874       -9.4382860534665505E-002  -8.3135972502752287E-002  -7.2504864749159528E-002  -6.2515810597413735E-002  -5.3193542452950202E-002  -4.4561191964257507E-002  -3.6640235367990111E-002  -2.9450448434314162E-002  -2.3009871746003208E-002  -1.7334755688598623E-002  -1.2439454792369057E-002  -8.3363803807983989E-003  -5.0360749166798325E-003  -2.5471584366934296E-003  -8.7623357941404802E-004  -2.7877782492550347E-005  -1.0289787591260286E-032  -0.0000000000000000       -5.0390887081926507E-005  -9.6254406650581091E-004  -2.7386431243066243E-003  -5.3738675345097152E-003  -8.8612696590441905E-003  -1.3191782950945063E-002  -1.8354321714169036E-002  -2.4335837372639817E-002  -3.1121240389793345E-002  -3.8693450010962659E-002  -4.7033505246605961E-002  -5.6120622659167126E-002  -6.5932232838064014E-002  -7.6444027730381114E-002  -8.7630018052747463E-002  -9.9462596151151328E-002 -0.11191260289993868      -0.12494939834411688      -0.13854093590199226      -0.15265383995383724      -0.16725348662856435      -0.18230408759020242      -0.19776877662840200      -0.21360969883680758      -0.22978810217149478      -0.24626443116133367      -0.26299842255243783      -0.27994920264746759      -0.29707538611191270      -0.31433517600692390      -0.33168646480426983      -0.34908693614638409      -0.36649416709994936      -0.38386573065913726      -0.40115929825399843      -0.41833274201001358      -0.43534423651989473      -0.45215235987773017      -0.46871619373183310      -0.48499542211756430      -0.50095042883231089      -0.51654239311023764      -0.53173338338050480      -0.54648644886651221      -0.56076570881911147      -0.57453643916003250      -0.58776515633159743      -0.60041969814403295      -0.61246930143990608      -0.62388467636411693      -0.63463807709138731      -0.64470336880802448      -0.65405609081923644      -0.66267351559719778      -0.67053470365799317      -0.67762055410960109      -0.68391385077016698      -0.68939930372762204      -0.69406358625403408      -0.69789536697650079      -0.70088533723522595      -0.70302623355137284      -0.70431285516631226      -0.70474207659428489      -0.70431285516640307      -0.70302623355130489      -0.70088533723519231      -0.69789536697664889      -0.69406358625387332      -0.68939930372779634      -0.68391385077002953      -0.67762055410962929      -0.67053470365779555      -0.66267351559723098      -0.65405609081946026      -0.64470336880814960      -0.63463807709104914      -0.62388467636430589      -0.61246930143978773      -0.60041969814443297      -0.58776515633128579      -0.57453643916033503      -0.56076570881881282      -0.54648644886656172      -0.53173338338048470      -0.51654239311018924      -0.50095042883238450      -0.48499542211778174      -0.46871619373172702      -0.45215235987757219      -0.43534423652015541      -0.41833274200976883      -0.40115929825406027      -0.38386573065918378      -0.36649416709983584      -0.34908693614647091      -0.33168646480441388      -0.31433517600670580      -0.29707538611216650      -0.27994920264715362      -0.26299842255264977      -0.24626443116134056      -0.22978810217139445      -0.21360969883694012      -0.19776877662826542      -0.18230408759030592      -0.16725348662847139      -0.15265383995394866      -0.13854093590189978      -0.12494939834413291      -0.11191260289995625       -9.9462596151092431E-002  -8.7630018052825151E-002  -7.6444027730338232E-002  -6.5932232838084942E-002  -5.6120622659158799E-002  -4.7033505246613538E-002  -3.8693450010961611E-002  -3.1121240389790406E-002  -2.4335837372630988E-002  -1.8354321714185627E-002  -1.3191782950926463E-002  -8.8612696590547949E-003  -5.3738675345052535E-003  -2.7386431243092316E-003  -9.6254406650362874E-004  -5.0390887084228648E-005  -1.0807701887932009E-032  -0.0000000000000000       -7.1928888085182616E-005  -1.0448287998125444E-003  -2.9209711148209978E-003  -5.6953043451898047E-003  -9.3605531032159676E-003  -1.3907226684855577E-002  -1.9323723376874581E-002  -2.5596389293521919E-002  -3.2709436749546815E-002  -4.0644996273206488E-002  -4.9383232647494696E-002  -5.8902405333586733E-002  -6.9178906612848881E-002  -8.0187311077939527E-002  -9.1900435665436486E-002 -0.10428940538055885      -0.11732372325105644      -0.13097134418743961      -0.14519875257158626      -0.15997104338238105      -0.17525200666383994      -0.19100421513419316      -0.20718911471983975      -0.22376711780146785      -0.24069769894317969      -0.25793949287539386      -0.27545039449657183      -0.29318766064836999      -0.31110801342683830      -0.32916774476834582      -0.34732282207318288      -0.36552899459734145      -0.38374190036695405      -0.40191717335283533      -0.42001055064601178      -0.43797797937873856      -0.45577572313203218      -0.47336046757102895      -0.49068942505818802      -0.50772043798797983      -0.52441208059357580      -0.54072375898792280      -0.55661580918393372      -0.57204959287322521      -0.58698759072068540      -0.60139349295463662      -0.61523228703498123      -0.62847034218998565      -0.64107549060412061      -0.65301710508950139      -0.66426617301524882      -0.67479536635985127      -0.68457910767302677      -0.69359363183210898      -0.70181704340239726      -0.70922936950012394      -0.71581260800313362      -0.72155077100522913      -0.72642992341558477      -0.73043821658905650      -0.73356591693444972      -0.73580542940577232      -0.73715131583684479      -0.73760030806822374      -0.73715131583686200      -0.73580542940586569      -0.73356591693432749      -0.73043821658910535      -0.72642992341558210      -0.72155077100530962      -0.71581260800297797      -0.70922936950034632      -0.70181704340239037      -0.69359363183208977      -0.68457910767300534      -0.67479536635953752      -0.66426617301565827      -0.65301710508920108      -0.64107549060434565      -0.62847034218974862      -0.61523228703533284      -0.60139349295413203      -0.58698759072099405      -0.57204959287319512      -0.55661580918404696      -0.54072375898792224      -0.52441208059357847      -0.50772043798793198      -0.49068942505803620      -0.47336046757134592      -0.45577572313176057      -0.43797797937897387      -0.42001055064595311      -0.40191717335274640      -0.38374190036710248      -0.36552899459719174      -0.34732282207316090      -0.32916774476846677      -0.31110801342661554      -0.29318766064865215      -0.27545039449630759      -0.25793949287552548      -0.24069769894312770      -0.22376711780149799      -0.20718911471988122      -0.19100421513409754      -0.17525200666392254      -0.15997104338231041      -0.14519875257161066      -0.13097134418748760      -0.11732372325105135      -0.10428940538059310       -9.1900435665338606E-002  -8.0187311078034396E-002  -6.9178906612787250E-002  -5.8902405333611033E-002  -4.9383232647485495E-002  -4.0644996273218617E-002  -3.2709436749536601E-002  -2.5596389293536734E-002  -1.9323723376858518E-002  -1.3907226684879086E-002  -9.3605531032013543E-003  -5.6953043451956082E-003  -2.9209711148215026E-003  -1.0448287998137034E-003  -7.1928888084292486E-005  -1.1299579484112820E-032  -0.0000000000000000       -9.2442643187058715E-005  -1.1228950357980961E-003  -3.0937113913978346E-003  -5.9996219412598653E-003  -9.8330415858027057E-003  -1.4584078837435673E-002  -2.0240644423112141E-002  -2.6788512547023541E-002  -3.4211235913094787E-002  -4.2490199883098649E-002  -5.1604743296174593E-002  -6.1532221382675313E-002  -7.2248045481391923E-002  -8.3725734571692911E-002  -9.5936977779840546E-002 -0.10885170281523431      -0.12243814880311626      -0.13666294319108221      -0.15149118253245947      -0.16688651695401688      -0.18281123810437261      -0.19922637036889035      -0.21609176513512571      -0.23336619787673032      -0.25100746782491773      -0.26897249998678036      -0.28721744926309262      -0.30569780641620031      -0.32436850563035158      -0.34318403340913456      -0.36209853854109803      -0.38106594287666912      -0.40004005264043979      -0.41897467001829358      -0.43782370474547327      -0.45654128542744993      -0.47508187032812077      -0.49340035735255372      -0.51145219296702904      -0.52919347978490283      -0.54658108256682925      -0.56357273237507666      -0.58012712863148597      -0.59620403883631401      -0.61176439570209762      -0.62677039147367841      -0.64118556920491221      -0.65497491076797210      -0.66810492139521971      -0.68054371053029850      -0.69226106881938221      -0.70322854102497800      -0.71341949472493094      -0.72280918458732168      -0.73137481211293109      -0.73909558065688774      -0.74595274563079905      -0.75192965974944315      -0.75701181320442279      -0.76118686869875718      -0.76444469121095382      -0.76677737247008848      -0.76817925003450438      -0.76864692096507248      -0.76817925003458842      -0.76677737246979238      -0.76444469121123892      -0.76118686869843744      -0.75701181320473487      -0.75192965974912063      -0.74595274563115699      -0.73909558065665137      -0.73137481211301480      -0.72280918458727361      -0.71341949472488297      -0.70322854102537402      -0.69226106881900640      -0.68054371053066665      -0.66810492139491706      -0.65497491076804826      -0.64118556920463154      -0.62677039147419111      -0.61176439570174157      -0.59620403883657314      -0.58012712863113647      -0.56357273237513561      -0.54658108256681937      -0.52919347978474829      -0.51145219296740640      -0.49340035735217236      -0.47508187032824933      -0.45654128542734523      -0.43782370474543908      -0.41897467001845917      -0.40004005264032111      -0.38106594287668222      -0.36209853854121721      -0.34318403340897041      -0.32436850563057040      -0.30569780641602501      -0.28721744926316278      -0.26897249998678069      -0.25100746782487521      -0.23336619787667662      -0.21609176513516204      -0.19922637036895433      -0.18281123810427063      -0.16688651695411758      -0.15149118253245145      -0.13666294319101857      -0.12243814880310157      -0.10885170281522547       -9.5936977779927268E-002  -8.3725734571605037E-002  -7.2248045481426632E-002  -6.1532221382677929E-002  -5.1604743296167079E-002  -4.2490199883106892E-002  -3.4211235913097389E-002  -2.6788512547017397E-002  -2.0240644423124333E-002  -1.4584078837418130E-002  -9.8330415858144792E-003  -5.9996219412547236E-003  -3.0937113913996799E-003  -1.1228950357969870E-003  -9.2442643187084410E-005  -1.1764235403590134E-032  -0.0000000000000000       -1.1188562870798790E-004  -1.1965604958144992E-003  -3.2564564878527318E-003  -6.2860987605171444E-003  -1.0277611284579932E-002  -1.5220726126020679E-002  -2.1102896082474003E-002  -2.7909358223562445E-002  -3.5623045767570097E-002  -4.4224644254111031E-002  -5.3692716849697474E-002  -6.4003769601549090E-002  -7.5132292632453065E-002  -8.7050813590342196E-002  -9.9729962478997583E-002 -0.11313854263563373      -0.12724360627353487      -0.14201053424394183      -0.15740311982141705      -0.17338365631028282      -0.18991302825877812      -0.20695080606417024      -0.22445534373707698      -0.24238387959254779      -0.26069263962275585      -0.27933694330450892      -0.29827131158134340      -0.31744957676874452      -0.33682499410732941      -0.35635035470257553      -0.37597809957571432      -0.39566043455052208      -0.41534944570153787      -0.43499721508106426      -0.45455593645083631      -0.47397803073787470      -0.49321626092920240      -0.51222384614732897      -0.53095457460221074      -0.54936291517994695      -0.56740412737292600      -0.58503436930147867      -0.60221080356151557      -0.61889170064150101      -0.63503653966606410      -0.65060610621382475      -0.66556258698179382      -0.67986966106631586      -0.69349258763290056      -0.70639828978335473      -0.71855543438485847      -0.72993450771246449      -0.74050788667517820      -0.75024990549826009      -0.75913691766356284      -0.76714735298816672      -0.77426176968181493      -0.78046290127214990      -0.78573569828048884      -0.79006736453513571      -0.79344738806881143      -0.79586756647273815      -0.79732202670887031      -0.79780723926961894      -0.79732202670860908      -0.79586756647308454      -0.79344738806858695      -0.79006736453553794      -0.78573569828012801      -0.78046290127226314      -0.77426176968189386      -0.76714735298793058      -0.75913691766352720      -0.75024990549857717      -0.74050788667494016      -0.72993450771228152      -0.71855543438507974      -0.70639828978302510      -0.69349258763333921      -0.67986966106594093      -0.66556258698237836      -0.65060610621322601      -0.63503653966637963      -0.61889170064143517      -0.60221080356150047      -0.58503436930179142      -0.56740412737272894      -0.54936291518017810      -0.53095457460182960      -0.51222384614770600      -0.49321626092921672      -0.47397803073777373      -0.45455593645100995      -0.43499721508084249      -0.41534944570160354      -0.39566043455056144      -0.37597809957558953      -0.35635035470274395      -0.33682499410712308      -0.31744957676898305      -0.29827131158124048      -0.27933694330447556      -0.26069263962289807      -0.24238387959251567      -0.22445534373703907      -0.20695080606414218      -0.18991302825885484      -0.17338365631018846      -0.15740311982144239      -0.14201053424394441      -0.12724360627358444      -0.11313854263564999       -9.9729962478937451E-002  -8.7050813590379320E-002  -7.5132292632467887E-002  -6.4003769601526692E-002  -5.3692716849710997E-002  -4.4224644254089111E-002  -3.5623045767586299E-002  -2.7909358223553601E-002  -2.1102896082472879E-002  -1.5220726126031708E-002  -1.0277611284571567E-002  -6.2860987605214986E-003  -3.2564564878505959E-003  -1.1965604958162884E-003  -1.1188562870713956E-004  -1.2200550249554875E-032  -0.0000000000000000       -1.3021404992077300E-004  -1.2656538017521818E-003  -3.4088234650383898E-003  -6.5540568174298226E-003  -1.0693206381171686E-002  -1.5815653018225191E-002  -2.1908422328519906E-002  -2.8956250314941839E-002  -3.6941492326044253E-002  -4.5844181107238952E-002  -5.5642156291309884E-002  -6.6311131833138970E-002  -7.7824738584269068E-002  -9.0154579529875309E-002 -0.10327029678656395      -0.11713964495356700      -0.13172856917790268      -0.14700128758271747      -0.16292037785263905      -0.17944686776492816      -0.19654032945275896      -0.21415897716878918      -0.23225976831574716      -0.25079850750004951      -0.26972995335790617      -0.28900792789217467      -0.30858542806815586      -0.32841473937927701      -0.34844755113295450      -0.36863507315623278      -0.38892815365812500      -0.40927739794991652      -0.42963328774744913      -0.44994630076513198      -0.47016703030734963      -0.49024630457847795      -0.51013530542158192      -0.52978568618533928      -0.54914968846643208      -0.56818025740719980      -0.58683115530469887      -0.60505707323351088      -0.62281374042863058      -0.64005803115586346      -0.65674806881314796      -0.67284332701857830      -0.68830472743373139      -0.70309473408569678      -0.71717744397656746      -0.73051867372893486      -0.74308604210394358      -0.75484904814612042      -0.76577914480441112      -0.77584980782702806      -0.78503659977823714      -0.79331722901570045      -0.80067160349127220      -0.80708187923769048      -0.81253250343359029      -0.81701025194197097      -0.82050426121490427      -0.82300605452389641      -0.82450956240138773      -0.82501113730409315      -0.82450956240164897      -0.82300605452356868      -0.82050426121519349      -0.81701025194152188      -0.81253250343382266      -0.80708187923773811      -0.80067160349099864      -0.79331722901608370      -0.78503659977826501      -0.77584980782673107      -0.76577914480470843      -0.75484904814608877      -0.74308604210396190      -0.73051867372903234      -0.71717744397623551      -0.70309473408625145      -0.68830472743294613      -0.67284332701927441      -0.65674806881279424      -0.64005803115580218      -0.62281374042876125      -0.60505707323325519      -0.58683115530471419      -0.56818025740725819      -0.54914968846648504      -0.52978568618513788      -0.51013530542152907      -0.49024630457870838      -0.47016703030711438      -0.44994630076527448      -0.42963328774752108      -0.40927739794982754      -0.38892815365819761      -0.36863507315625671      -0.34844755113286563      -0.32841473937921289      -0.30858542806817119      -0.28900792789229113      -0.26972995335768440      -0.25079850750014487      -0.23225976831576836      -0.21415897716877416      -0.19654032945276262      -0.17944686776493032      -0.16292037785264493      -0.14700128758275097      -0.13172856917784401      -0.11713964495354839      -0.10327029678659705       -9.0154579529863624E-002  -7.7824738584252165E-002  -6.6311131833138054E-002  -5.5642156291322631E-002  -4.5844181107241644E-002  -3.6941492326031958E-002  -2.8956250314958423E-002  -2.1908422328509158E-002  -1.5815653018229306E-002  -1.0693206381172826E-002  -6.5540568174272482E-003  -3.4088234650415730E-003  -1.2656538017502817E-003  -1.3021404992070887E-004  -1.2607472901326447E-032  -0.0000000000000000       -1.4738694473618777E-004  -1.3300148852132792E-003  -3.5504548279326129E-003  -6.8028633290365768E-003  -1.1078841595576079E-002  -1.6367445371859815E-002  -2.2655304819188583E-002  -2.9926692146649479E-002  -3.8163427839075177E-002  -4.7344940446857296E-002  -5.7448399948480014E-002  -6.8448787204226952E-002  -8.0318937807015822E-002  -9.3029598973499980E-002 -0.10654949854789972      -0.12084542054792852      -0.13588228556700679      -0.15162323566840943      -0.16802972356015325      -0.18506160583691506      -0.20267724006058682      -0.22083358544905682      -0.23948630692909009      -0.25858988230082947      -0.27809771225810515      -0.29796223299929098      -0.31813503115116648      -0.33856696074167797      -0.35920826192302679      -0.38000868117369319      -0.40091759267965793      -0.42188412060728464      -0.44285726197312264      -0.46378600980756929      -0.48461947633006536      -0.50530701581989368      -0.52579834690198068      -0.54604367394980724      -0.56599380729948778      -0.58560028201083114      -0.60481547486030640      -0.62359271930869475      -0.64188641814793312      -0.65965215356759854      -0.67684679437069495      -0.69342860008021157      -0.70935732168385590      -0.72459429878603876      -0.73910255290690674      -0.75284687674098283      -0.76579391912095096      -0.77791226551017734      -0.78917251381958553      -0.79954734536278227      -0.80901159078711515      -0.81754229081172858      -0.82511875163661497      -0.83172259488014599      -0.83733780193291862      -0.84195075260799279      -0.84555025801753114      -0.84812758756272555      -0.84967649001536993      -0.85019320858825986      -0.84967649001521728      -0.84812758756310969      -0.84555025801701744      -0.84195075260848018      -0.83733780193278562      -0.83172259488021816      -0.82511875163659998      -0.81754229081154539      -0.80901159078712381      -0.79954734536289851      -0.78917251381949238      -0.77791226551006087      -0.76579391912106121      -0.75284687674096762      -0.73910255290708160      -0.72459429878553361      -0.70935732168458132      -0.69342860007948670      -0.67684679437121509      -0.65965215356755091      -0.64188641814784397      -0.62359271930891758      -0.60481547486041987      -0.58560028201044101      -0.56599380729998705      -0.54604367394940290      -0.52579834690227878      -0.50530701581962356      -0.48461947633029667      -0.46378600980750007      -0.44285726197299580      -0.42188412060739888      -0.40091759267950217      -0.38000868117376640      -0.35920826192309724      -0.33856696074164966      -0.31813503115128866      -0.29796223299907981      -0.27809771225832786      -0.25858988230076141      -0.23948630692902453      -0.22083358544910661      -0.20267724006053739      -0.18506160583696166      -0.16802972356014054      -0.15162323566836400      -0.13588228556703252      -0.12084542054795827      -0.10654949854788009       -9.3029598973507807E-002  -8.0318937807007162E-002  -6.8448787204268169E-002  -5.7448399948460960E-002  -4.7344940446857428E-002  -3.8163427839080145E-002  -2.9926692146645846E-002  -2.2655304819188885E-002  -1.6367445371860443E-002  -1.1078841595577146E-002  -6.8028633290328445E-003  -3.5504548279362250E-003  -1.3300148852109890E-003  -1.4738694473672077E-004  -1.2984023046594522E-032  -0.0000000000000000       -1.6336628045381715E-004  -1.3894953693149149E-003  -3.6810193810335378E-003  -7.0319322317981357E-003  -1.1433604550095823E-002  -1.6874793830364471E-002  -2.3341767504807431E-002  -3.0818372377110152E-002  -3.9285938361043680E-002  -4.8723339864419672E-002  -5.9107132702550705E-002  -7.0411625402842112E-002  -8.2608924225968647E-002  -9.5668991574242551E-002 -0.10955971683451504      -0.12424699393680222      -0.13969480389892552      -0.15586530198242607      -0.17271890924266525      -0.19021440825373748      -0.20830904277507920      -0.22695862112186815      -0.24611762298745599      -0.26573930946322932      -0.28577583598710077      -0.30617836795096126      -0.32689719868993766      -0.34788186956094708      -0.36908129183348115      -0.39044387008807552      -0.41191762682803168      -0.43345032801121031      -0.45498960918297543      -0.47648310192802618      -0.49787856031343725      -0.51912398703856233      -0.54016775897170488      -0.56095875178162191      -0.58144646335924000      -0.60158113572894656      -0.62131387516409475      -0.64059677020797001      -0.65938300732382693      -0.67762698388666986      -0.69528441825349963      -0.71231245663993403      -0.72866977654973430      -0.74431668650299554      -0.75921522183178880      -0.77332923629933492      -0.78662448933419971      -0.79906872866445600      -0.81063176814633364      -0.82128556061457192      -0.83100426556029783      -0.83976431149399833      -0.84754445282179258      -0.85432582111601685      -0.86009197064464959      -0.86482891805925555      -0.86852517613263891      -0.87117178148440066      -0.87276231620238864      -0.87329292333738417      -0.87276231620241196      -0.87117178148401631      -0.86852517613315383      -0.86482891805885254      -0.86009197064478404      -0.85432582111598743      -0.84754445282159463      -0.83976431149446484      -0.83100426556012630      -0.82128556061445790      -0.81063176814629045      -0.79906872866467482      -0.78662448933403073      -0.77332923629934636      -0.75921522183161316      -0.74431668650341920      -0.72866977654921461      -0.71231245664045884      -0.69528441825314125      -0.67762698388659059      -0.65938300732397681      -0.64059677020780947      -0.62131387516405856      -0.60158113572909400      -0.58144646335878536      -0.56095875178223276      -0.54016775897141378      -0.51912398703868057      -0.49787856031314720      -0.47648310192821974      -0.45498960918295661      -0.43345032801119254      -0.41191762682821748      -0.39044387008784204      -0.36908129183352661      -0.34788186956104067      -0.32689719868965172      -0.30617836795128128      -0.28577583598690215      -0.26573930946325791      -0.24611762298756812      -0.22695862112179480      -0.20830904277511150      -0.19021440825369904      -0.17271890924269742      -0.15586530198239995      -0.13969480389900493      -0.12424699393674356      -0.10955971683452309       -9.5668991574239706E-002  -8.2608924225989436E-002  -7.0411625402802977E-002  -5.9107132702545279E-002  -4.8723339864442952E-002  -3.9285938361031988E-002  -3.0818372377111256E-002  -2.3341767504814880E-002  -1.6874793830364231E-002  -1.1433604550092140E-002  -7.0319322318051014E-003  -3.6810193810309735E-003  -1.3894953693154948E-003  -1.6336628045257194E-004  -1.3329293543077249E-032  -0.0000000000000000       -1.7811704336889711E-004  -1.4439589221040359E-003  -3.8002130202765549E-003  -7.2407255853710571E-003  -1.1756657957394757E-002  -1.7336496965013621E-002  -2.3966180892809132E-002  -3.1629170550090874E-002  -4.0306350751910108E-002  -4.9976093149181951E-002  -6.0614396362344281E-002  -7.2194958965418068E-002  -8.4689225568519377E-002  -9.8066446602355972E-002 -0.11229375082887973      -0.12733622472701092      -0.14315699697883427      -0.15971732767741606      -0.17697670203226262      -0.19489292834492383      -0.21342224002297300      -0.23251940138061425      -0.25213781697562093      -0.27222964421602774      -0.29274590896685870      -0.31363662387810182      -0.33485090914397070      -0.35633711541375335      -0.37804294854297393      -0.39991559589557352      -0.42190185389103002      -0.44394825647848773      -0.46600120424799452      -0.48800709384521218      -0.50991244739575459      -0.53166404161645098      -0.55320903630767648      -0.57449510191308883      -0.59547054584263748      -0.61608443725447104      -0.63628672999154900      -0.65602838337849667      -0.67526148058930302      -0.69393934429923210      -0.71201664934074760      -0.72944953209280972      -0.74619569634263294      -0.76221451536035345      -0.77746712994258860      -0.79191654219151564      -0.80552770479591218      -0.81826760560677458      -0.83010534730348151      -0.84101222194458847      -0.85096178025141844      -0.85992989542339626      -0.86789482136050355      -0.87483724513619432      -0.88074033359827475      -0.88558977398630134      -0.88937380846897662      -0.89208326251392667      -0.89371156702482224      -0.89425477419356647      -0.89371156702508137      -0.89208326251392533      -0.88937380846891589      -0.88558977398644323      -0.88074033359805293      -0.87483724513635031      -0.86789482136069773      -0.85992989542289100      -0.85096178025172831      -0.84101222194473424      -0.83010534730339236      -0.81826760560688883      -0.80552770479585611      -0.79191654219144447      -0.77746712994297751      -0.76221451535984219      -0.74619569634323391      -0.72944953209217678      -0.71201664934117248      -0.69393934429927939      -0.67526148058910607      -0.65602838337856162      -0.63628672999150648      -0.61608443725453321      -0.59547054584292602      -0.57449510191265385      -0.55320903630787166      -0.53166404161631164      -0.50991244739615038      -0.48800709384493013      -0.46600120424804325      -0.44394825647847025      -0.42190185389090490      -0.39991559589580833      -0.37804294854290527      -0.35633711541368385      -0.33485090914417304      -0.31363662387781266      -0.29274590896709812      -0.27222964421590828      -0.25213781697559828      -0.23251940138065047      -0.21342224002299948      -0.19489292834495203      -0.17697670203214341      -0.15971732767754521      -0.14315699697872580      -0.12733622472704048      -0.11229375082889501       -9.8066446602363230E-002  -8.4689225568483892E-002  -7.2194958965468750E-002  -6.0614396362328245E-002  -4.9976093149173326E-002  -4.0306350751920822E-002  -3.1629170550086731E-002  -2.3966180892792822E-002  -1.7336496965020726E-002  -1.1756657957395803E-002  -7.2407255853681723E-003  -3.8002130202799242E-003  -1.4439589221042727E-003  -1.7811704336819677E-004  -1.3642452603906477E-032  -0.0000000000000000       -1.9160732104297334E-004  -1.4932815808018922E-003  -3.9077594593225854E-003  -7.4287548602110440E-003  -1.2047241627067854E-002  -1.7751464156852765E-002  -2.4527065958612093E-002  -3.2357162186203853E-002  -4.1222239098519270E-002  -5.1100218183972326E-002  -6.1966599177033031E-002  -7.3794534544930485E-002  -8.6554876520727880E-002 -0.10021623811919511      -0.11474506714128176      -0.13010572719318747      -0.14626058391279756      -0.16317009601341007      -0.18079291091651045      -0.19908596474626311      -0.21800458643918738      -0.23750260572446869      -0.25753246470928842      -0.27804533280207328      -0.29899122469876332      -0.32031912114060229      -0.34197709216574179      -0.36391242253866235      -0.38607173907375980      -0.40840113953421336      -0.43084632279816759      -0.45335271998301874      -0.47586562620278239      -0.49833033265270205      -0.52069225868820135      -0.54289708359714339      -0.56489087772823465      -0.58662023268077568      -0.60803239022024502      -0.62907536962836219      -0.64969809316472860      -0.66985050935269752      -0.68948371377699047      -0.70855006711372504      -0.72700331010440600      -0.74479867519348253      -0.76189299456795845      -0.77824480432655541      -0.79381444454854766      -0.80856415498606460      -0.82245816619778955      -0.83546278585194700      -0.84754648002971944      -0.85867994932186642      -0.86883619951877111      -0.87799060675085239      -0.88612097690577663      -0.89320759917371895      -0.89923329361438264      -0.90418345260582766      -0.90804607609097598      -0.91081180053192234      -0.91247392150449114      -0.91302840987064871      -0.91247392150431161      -0.91081180053200472      -0.90804607609077692      -0.90418345260586608      -0.89923329361461823      -0.89320759917352688      -0.88612097690544045      -0.87799060675145468      -0.86883619951821245      -0.85867994932191460      -0.84754648002982469      -0.83546278585162559      -0.82245816619787548      -0.80856415498642864      -0.79381444454772643      -0.77824480432743925      -0.76189299456710446      -0.74479867519417109      -0.72700331010406416      -0.70855006711370405      -0.68948371377726736      -0.66985050935259982      -0.64969809316479188      -0.62907536962838195      -0.60803239022006994      -0.58662023268086527      -0.56489087772830238      -0.54289708359705657      -0.52069225868806368      -0.49833033265275328      -0.47586562620303208      -0.45335271998291049      -0.43084632279813817      -0.40840113953421414      -0.38607173907369374      -0.36391242253877482      -0.34197709216561789      -0.32031912114085137      -0.29899122469845552      -0.27804533280223409      -0.25753246470922092      -0.23750260572449985      -0.21800458643913381      -0.19908596474622411      -0.18079291091660543      -0.16317009601333457      -0.14626058391284497      -0.13010572719317778      -0.11474506714126971      -0.10021623811922722       -8.6554876520689703E-002  -7.3794534544949275E-002  -6.1966599177032546E-002  -5.1100218183973103E-002  -4.1222239098527826E-002  -3.2357162186193757E-002  -2.4527065958631574E-002  -1.7751464156847356E-002  -1.2047241627070101E-002  -7.4287548602093075E-003  -3.9077594593226652E-003  -1.4932815808014340E-003  -1.9160732104323583E-004  -1.3922745801475171E-032  -0.0000000000000000       -2.0380837698389233E-004  -1.5373520460823023E-003  -4.0034108886305318E-003  -7.5955821057426664E-003  -1.2304674286169973E-002  -1.8118718210911159E-002  -2.5023097693644147E-002  -3.3000623402020847E-002  -4.2031430539159913E-002  -5.2093044107982350E-002  -6.3160524465152273E-002  -7.5206543131473708E-002  -8.8201430661038929E-002 -0.10211323874234821      -0.11690781551655255      -0.13254888803587467      -0.14899815002167577      -0.16621535452339442      -0.18415841125094162      -0.20278348834217449      -0.22204511832296875      -0.24189630800229020      -0.26228865203786778      -0.28317244990152879      -0.30449682595395389      -0.32620985235387906      -0.34825867448593867      -0.37058963862519900      -0.39314842151431523      -0.41588016155128582      -0.43872959126497685      -0.46164117076442773      -0.48455922183700978      -0.50742806236977700      -0.53019214078045873      -0.55279617011844007      -0.57518526152698191      -0.59730505673455403      -0.61910185926512495      -0.64052276403992392      -0.66151578507183884      -0.68202998093042944      -0.70201557768666634      -0.72142408903933330      -0.74020843331881336      -0.75832304711665233      -0.77572399522859847      -0.79236907668777712      -0.80821792658483627      -0.82323211348857361      -0.83737523216269849      -0.85061299142435465      -0.86291329688157881      -0.87424632837193528      -0.88458461191872007      -0.89390308602091639      -0.90217916211841587      -0.90939277910138017      -0.91552645170462166      -0.92056531270351960      -0.92449714877881961      -0.92731242999040842      -0.92900433276355210      -0.92956875635948000      -0.92900433276351235      -0.92731242999045649      -0.92449714877908562      -0.92056531270333120      -0.91552645170458125      -0.90939277910133809      -0.90217916211897975      -0.89390308602041679      -0.88458461191916904      -0.87424632837171568      -0.86291329688165175      -0.85061299142466962      -0.83737523216246812      -0.82323211348825187      -0.80821792658568992      -0.79236907668686873      -0.77572399522944258      -0.75832304711595744      -0.74020843331923114      -0.72142408903903443      -0.70201557768681710      -0.68202998093022660      -0.66151578507181419      -0.64052276403996566      -0.61910185926520533      -0.59730505673458723      -0.57518526152673610      -0.55279617011881066      -0.53019214078042753      -0.50742806236968874      -0.48455922183665978      -0.46164117076469907      -0.43872959126495525      -0.41588016155119156      -0.39314842151447310      -0.37058963862492583      -0.34825867448610781      -0.32620985235368410      -0.30449682595425015      -0.28317244990140866      -0.26228865203789686      -0.24189630800234813      -0.22204511832292964      -0.20278348834225796      -0.18415841125088198      -0.16621535452340436      -0.14899815002167083      -0.13254888803592160      -0.11690781551650756      -0.10211323874232252       -8.8201430661094857E-002  -7.5206543131420278E-002  -6.3160524465184803E-002  -5.2093044107963483E-002  -4.2031430539169516E-002  -3.3000623402012631E-002  -2.5023097693642478E-002  -1.8118718210912127E-002  -1.2304674286169980E-002  -7.5955821057444289E-003  -4.0034108886323194E-003  -1.5373520460809872E-003  -2.0380837698393667E-004  -1.4169497884919610E-032  -0.0000000000000000       -2.1469471762271145E-004  -1.5760719456550101E-003  -4.0869485656561799E-003  -7.7408209963970879E-003  -1.2528355209122117E-002  -1.8437397696907710E-002  -2.5453108281506504E-002  -3.3558035044789603E-002  -4.2732010478126962E-002  -5.2952217728456964E-002  -6.4193338339410017E-002  -7.6427629201608033E-002  -8.9624971143475562E-002 -0.10375293196617262      -0.11877684289514201      -0.13465988227898221      -0.15136316466563898      -0.16884583485570975      -0.18706516669766349      -0.20597666638422990      -0.22553418000568881      -0.24569000509596881      -0.26639500590641657      -0.28759873212449072      -0.30924954076004724      -0.33129472089203760      -0.35368062098873687      -0.37635277848607268      -0.39925605131209874      -0.42233475104531182      -0.44553277738133223      -0.46879375358594150      -0.49206116260531807      -0.51527848351317196      -0.53838932795187877      -0.56133757625399650      -0.58406751290716286      -0.60652396103528139      -0.62865241557820040      -0.65039917484354026      -0.67171147011278254      -0.69253759299740614      -0.71282702022724143      -0.73253053557433390      -0.75160034862845360      -0.76999021011615265      -0.78765552351213430      -0.80455345264372546      -0.82064302506772091      -0.83588523092024403      -0.85024311706031708      -0.86368187622140780      -0.87616893100285453      -0.88767401247200328      -0.89816923319645092      -0.90762915453170878      -0.91603084799613999      -0.92335395059215675      -0.92958071393861375      -0.93469604708718734      -0.93868755293820894      -0.94154555814470575      -0.94326313645644810      -0.94383612542636408      -0.94326313645656068      -0.94154555814462859      -0.93868755293785777      -0.93469604708748111      -0.92958071393854380      -0.92335395059231251      -0.91603084799564427      -0.90762915453181936      -0.89816923319640296      -0.88767401247224509      -0.87616893100262117      -0.86368187622125614      -0.85024311706063582      -0.83588523092052158      -0.82064302506691400      -0.80455345264458267      -0.78765552351127655      -0.76999021011695656      -0.75160034862787772      -0.73253053557480929      -0.71282702022680411      -0.69253759299774209      -0.67171147011294796      -0.65039917484315224      -0.62865241557835427      -0.60652396103512329      -0.58406751290746062      -0.56133757625358205      -0.53838932795197458      -0.51527848351334615      -0.49206116260557786      -0.46879375358562286      -0.44553277738151192      -0.42233475104535062      -0.39925605131199415      -0.37635277848624360      -0.35368062098874747      -0.33129472089201906      -0.30924954075993882      -0.28759873212450943      -0.26639500590638798      -0.24569000509586589      -0.22553418000576866      -0.20597666638411907      -0.18706516669768888      -0.16884583485578397      -0.15136316466556130      -0.13465988227896805      -0.11877684289519885      -0.10375293196616196       -8.9624971143473661E-002  -7.6427629201632236E-002  -6.4193338339377709E-002  -5.2952217728483034E-002  -4.2732010478119808E-002  -3.3558035044786987E-002  -2.5453108281505953E-002  -1.8437397696912803E-002  -1.2528355209114838E-002  -7.7408209964015071E-003  -4.0869485656555380E-003  -1.5760719456540066E-003  -2.1469471762217412E-004  -1.4382114406857842E-032  -0.0000000000000000       -2.2424415136195516E-004  -1.6093560665901923E-003  -4.1581833347564112E-003  -7.8641377529301108E-003  -1.2717765653153268E-002  -1.8706759010465934E-002  -2.5816089894977676E-002  -3.4028086333762059E-002  -4.3322327177052519E-002  -5.3675709166662304E-002  -6.5062596508020321E-002  -7.7454898774733327E-002  -9.0822120103329032E-002 -0.10513142301039086      -0.12034770579312395      -0.13643368726511826      -0.15334999693839457      -0.17105527024270592      -0.18950624854400089      -0.20865788372391497      -0.22846344706397009      -0.24887464217557126      -0.26984172170080567      -0.29131360750586449      -0.31323801407202534      -0.33556157479385917      -0.35822997087410086      -0.38118806250658976      -0.40438002203299966      -0.42774946874860831      -0.45123960503640975      -0.47479335349557494      -0.49835349474283064      -0.52186280554274822      -0.54526419694485950      -0.56850085209025902      -0.59151636335097679      -0.61425486848060162      -0.63666118544397909      -0.65868094559158352      -0.68026072488327127      -0.70134817280799933      -0.72189213872623204      -0.74184279530468356      -0.76115175875549601      -0.77977220559269045      -0.79765898561367099      -0.81476873085515367      -0.83105996022498330      -0.84649317960492798      -0.86103097713088406      -0.87463811347395715      -0.88728160685417490      -0.89893081262708641      -0.90955749721370349      -0.91913590622319430      -0.92764282659084052      -0.93505764258220481      -0.94136238552957119      -0.94654177718909505      -0.95058326659454151      -0.95347706034431212      -0.95521614622495699      -0.95579631012922961      -0.95521614622479689      -0.95347706034450641      -0.95058326659468595      -0.94654177718904431      -0.94136238552939211      -0.93505764258228452      -0.92764282659122832      -0.91913590622297725      -0.90955749721390344      -0.89893081262657060      -0.88728160685469371      -0.87463811347373399      -0.86103097713085086      -0.84649317960445125      -0.83105996022582829      -0.81476873085433088      -0.79765898561457960      -0.77977220559178972      -0.76115175875621099      -0.74184279530418151      -0.72189213872668490      -0.70134817280775896      -0.68026072488305689      -0.65868094559211310      -0.63666118544364214      -0.61425486848094779      -0.59151636335054936      -0.56850085209061152      -0.54526419694495276      -0.52186280554225084      -0.49835349474291452      -0.47479335349566631      -0.45123960503627464      -0.42774946874858732      -0.40438002203304696      -0.38118806250648818      -0.35822997087415182      -0.33556157479376791      -0.31323801407211543      -0.29131360750589536      -0.26984172170080156      -0.24887464217569760      -0.22846344706388072      -0.20865788372404059      -0.18950624854398701      -0.17105527024258302      -0.15334999693854925      -0.13643368726507438      -0.12034770579307416      -0.10513142301044759       -9.0822120103270773E-002  -7.7454898774770117E-002  -6.5062596507999879E-002  -5.3675709166679034E-002  -4.3322327177048280E-002  -3.4028086333761712E-002  -2.5816089894976600E-002  -1.8706759010468907E-002  -1.2717765653157208E-002  -7.8641377529254410E-003  -4.1581833347560547E-003  -1.6093560665895903E-003  -2.2424415136228183E-004  -1.4560083155465514E-032  -0.0000000000000000       -2.3243783963439429E-004  -1.6371325556903931E-003  -4.2169560756564455E-003  -7.9652519367142023E-003  -1.2872470096065647E-002  -1.8926178149815415E-002  -2.6111197107181194E-002  -3.4409677998559804E-002  -4.3800995712334687E-002  -5.4261816723918624E-002  -6.5766250136956278E-002  -7.8285926355766700E-002  -9.1790046763721003E-002 -0.10624544816988690      -0.12161668097040448      -0.13786609471837163      -0.15495392919308115      -0.17283841055518762      -0.19147585234942652      -0.21082076111214321      -0.23082594632605347      -0.25144263446025000      -0.27262058681903889      -0.29430822091472758      -0.31645273507511318      -0.33900023597849205      -0.36189586881926716      -0.38508394977712662      -0.40850810048451536      -0.43211138415593014      -0.45583644305853699      -0.47962563699229205      -0.50342118243869383      -0.52716529205486629      -0.55080031416478004      -0.57426887191713105      -0.59751400177803504      -0.62047929101541921      -0.64310901385012165      -0.66534826595025187      -0.68714309692618325      -0.70844064053533340      -0.72918924225213955      -0.74933858392175567      -0.76883980517802630      -0.78764562134685545      -0.80571043754359839      -0.82299045868354559      -0.83944379516422163      -0.85503056392644339      -0.86971298469529601      -0.88345547112458300      -0.89622471666672754      -0.90798977492105659      -0.91872213430782690      -0.92839578684987512      -0.93698729092082389      -0.94447582780301609      -0.95084325191266161      -0.95607413457829404      -0.96015580126243349      -0.96307836214097864      -0.96483473595995861      -0.96542066712501606      -0.96483473596006986      -0.96307836214085385      -0.96015580126240074      -0.95607413457804902      -0.95084325191318586      -0.94447582780259021      -0.93698729092071498      -0.92839578684995483      -0.91872213430777983      -0.90798977492160771      -0.89622471666611658      -0.88345547112494405      -0.86971298469519698      -0.85503056392678600      -0.83944379516362400      -0.82299045868416509      -0.80571043754290850      -0.78764562134749450      -0.76883980517747996      -0.74933858392202057      -0.72918924225200354      -0.70844064053522882      -0.68714309692635844      -0.66534826595001584      -0.64310901385009489      -0.62047929101544097      -0.59751400177828284      -0.57426887191683784      -0.55080031416480135      -0.52716529205512075      -0.50342118243878475      -0.47962563699213784      -0.45583644305870358      -0.43211138415596062      -0.40850810048443859      -0.38508394977724791      -0.36189586881907931      -0.33900023597876899      -0.31645273507491800      -0.29430822091475467      -0.27262058681899987      -0.25144263446019094      -0.23082594632610806      -0.21082076111201667      -0.19147585234950612      -0.17283841055518692      -0.15495392919301942      -0.13786609471840419      -0.12161668097040784      -0.10624544816987030       -9.1790046763749938E-002  -7.8285926355745036E-002  -6.5766250136969767E-002  -5.4261816723903615E-002  -4.3800995712344276E-002  -3.4409677998550464E-002  -2.6111197107197542E-002  -1.8926178149802006E-002  -1.2872470096066856E-002  -7.9652519367143029E-003  -4.2169560756611518E-003  -1.6371325556871477E-003  -2.3243783963428950E-004  -1.4702975388439004E-032  -0.0000000000000000       -2.3926033974566561E-004  -1.6593430876343097E-003  -4.2631380791836870E-003  -8.0439371154980115E-003  -1.2992117272629344E-002  -1.9095152204344622E-002  -2.6337748910593053E-002  -3.4701924907347886E-002  -4.4166901289446919E-002  -5.4709170956106896E-002  -6.6302650758597662E-002  -7.8918760748812766E-002  -9.2526474223333738E-002 -0.10709238264243473      -0.12258077436421533      -0.13895372084324903      -0.15617116836509218      -0.17419103490726651      -0.19296931188276398      -0.21246017051906832      -0.23261607261968040      -0.25338788543991864      -0.27472500039689429      -0.29657545533383090      -0.31888606003541403      -0.34160252470388197      -0.36466959106818991      -0.38803116583259073      -0.41163045612057808      -0.43541010660558405      -0.45931233798654630      -0.48327908647952483      -0.50725214398972185      -0.53117329862045481      -0.55498447518989724      -0.57862787540717942      -0.60204611737475089      -0.62518237408217237      -0.64798051055646244      -0.67038521933009154      -0.69234215392061071      -0.71379805997323753      -0.73470090377658814      -0.75499999781820748      -0.77464612310132519      -0.79359164790215009      -0.81179064270359469      -0.82919899102017824      -0.84577449583570441      -0.86147698142434725      -0.87626839027682779      -0.89011287492767399      -0.90297688443839708      -0.91482924535167842      -0.92564123689113431      -0.93538666026160322      -0.94404190185194659      -0.95158599020497492      -0.95800064661083351      -0.96327032920673028      -0.96738227047070691      -0.97032650802294640      -0.97209590866273199      -0.97268618557163256      -0.97209590866270068      -0.97032650802299591      -0.96738227047072611      -0.96327032920690936      -0.95800064661043949      -0.95158599020535228      -0.94404190185198655      -0.93538666026151118      -0.92564123689107114      -0.91482924535127430      -0.90297688443890312      -0.89011287492730984      -0.87626839027701731      -0.86147698142423235      -0.84577449583588660      -0.82919899101988137      -0.81179064270406254      -0.79359164790167513      -0.77464612310182401      -0.75499999781802429      -0.73470090377660713      -0.71379805997346391      -0.69234215392063814      -0.67038521933011885      -0.64798051055646533      -0.62518237408213773      -0.60204611737466085      -0.57862787540722027      -0.55498447518983141      -0.53117329862069707      -0.50725214398914353      -0.48327908647985757      -0.45931233798639043      -0.43541010660554491      -0.41163045612067239      -0.38803116583247466      -0.36466959106830682      -0.34160252470365315      -0.31888606003568659      -0.29657545533369373      -0.27472500039699105      -0.25338788543986868      -0.23261607261973483      -0.21246017051912305      -0.19296931188265398      -0.17419103490738022      -0.15617116836502642      -0.13895372084327828      -0.12258077436425076      -0.10709238264237325       -9.2526474223373248E-002  -7.8918760748787037E-002  -6.6302650758617160E-002  -5.4709170956098577E-002  -4.4166901289448571E-002  -3.4701924907354284E-002  -2.6337748910575057E-002  -1.9095152204357851E-002  -1.2992117272626110E-002  -8.0439371155002059E-003  -4.2631380791775062E-003  -1.6593430876386068E-003  -2.3926033974403221E-004  -1.4810446865873199E-032  -0.0000000000000000       -2.4469963951216888E-004  -1.6759430002687178E-003  -4.2966313496330590E-003  -8.1000213984026743E-003  -1.3076441008151262E-002  -1.9213300550459566E-002  -2.6495230339743735E-002  -3.4904158178891698E-002  -4.4419201905034553E-002  -5.5016737947491096E-002  -6.6670554214572228E-002  -7.9351929727320858E-002  -9.3029684908430665E-002 -0.10767024681636332      -0.12323772826437035      -0.13969401443574411      -0.15699885506738773      -0.17510996178013832      -0.19398311031647886      -0.21357224743764194      -0.23382960222421612      -0.25470580150686267      -0.27614998915753775      -0.29810994894316761      -0.32053223065681341      -0.34336227920876450      -0.36654456638359506      -0.39002272492698287      -0.41373968465399158      -0.43763781024210990      -0.46165904038127664      -0.48574502794189256      -0.50983728082603186      -0.53387730316429372      -0.55780673650554924      -0.58156750068189489      -0.60510193398414214      -0.62835293233079947      -0.65126408707687533      -0.67377982115244672      -0.69584552317576387      -0.71740767924443605      -0.73841400206510932      -0.75881355712915466      -0.77855688561114600      -0.79759612371084465      -0.81588511814576903      -0.83337953750347771      -0.85003697921120436      -0.86581707183569800      -0.88068157249320334      -0.89459445911011348      -0.90752201734045812      -0.91943292189259507      -0.93029831211809555      -0.94009186162931835      -0.94878984181636228      -0.95637117909326141      -0.96281750573826896      -0.96811320420333691      -0.97224544479336517      -0.97520421661764012      -0.97698235173659287      -0.97757554246082434      -0.97698235173661918      -0.97520421661753953      -0.97224544479336694      -0.96811320420336622      -0.96281750573829361      -0.95637117909321212      -0.94878984181635273      -0.94009186162931435      -0.93029831211824521      -0.91943292189282888      -0.90752201733984539      -0.89459445911085300      -0.88068157249250367      -0.86581707183613066      -0.85003697921107990      -0.83337953750349825      -0.81588511814555609      -0.79759612371128252      -0.77855688561053482      -0.75881355712930265      -0.73841400206531249      -0.71740767924401583      -0.69584552317571280      -0.67377982115243285      -0.65126408707696193      -0.62835293233063483      -0.60510193398441947      -0.58156750068182017      -0.55780673650566048      -0.53387730316378446      -0.50983728082680502      -0.48574502794153418      -0.46165904038134559      -0.43763781024216358      -0.41373968465391942      -0.39002272492704376      -0.36654456638361499      -0.34336227920876899      -0.32053223065661218      -0.29810994894340720      -0.27614998915736205      -0.25470580150696337      -0.23382960222412902      -0.21357224743765929      -0.19398311031651061      -0.17510996178008220      -0.15699885506744757      -0.13969401443572502      -0.12323772826432582      -0.10767024681643725       -9.3029684908334589E-002  -7.9351929727410703E-002  -6.6670554214522212E-002  -5.5016737947516596E-002  -4.4419201905034178E-002  -3.4904158178874808E-002  -2.6495230339756565E-002  -1.9213300550459788E-002  -1.3076441008149555E-002  -8.1000213983994981E-003  -4.2966313496390143E-003  -1.6759430002657961E-003  -2.4469963951266572E-004  -1.4882238679565571E-032  -0.0000000000000000       -2.4874718352524986E-004  -1.6869013968912124E-003  -4.3173688328584205E-003  -8.1333878394416262E-003  -1.3125260846318054E-002  -1.9280365752689942E-002  -2.6583293693281305E-002  -3.5015926772470125E-002  -4.4557330351845455E-002  -5.5183821775017884E-002  -6.6869123624255802E-002  -7.9584443549192085E-002  -9.3298524676264080E-002 -0.10797771100402884      -0.12358602671198332      -0.14008526298826510      -0.15743507043589464      -0.17559305663894054      -0.19451488864955707      -0.21415440014402587      -0.23446370299118977      -0.25539330296713297      -0.27689221933105906      -0.29890810798101469      -0.32138738788573823      -0.34427537049490303      -0.36751639180910667      -0.39105394679549665      -0.41483082582402592      -0.43878925279569209      -0.46287102462727847      -0.48701765176067829      -0.51117049935681980      -0.53527092882583649      -0.55926043937364922      -0.58308080919217342      -0.60667423598624060      -0.62998347646869612      -0.65295198451643499      -0.67552404762307905      -0.69764492134930634      -0.71926096142536244      -0.74031975319776822      -0.76077023810597211      -0.78056283688179495      -0.79964956918273944      -0.81798416935255391      -0.83552219805928440      -0.85222114950924499      -0.86804055400456215      -0.88294207558053650      -0.89688960450064859      -0.90984934436632880      -0.92178989366608288      -0.93268232151970087      -0.94250023748386524      -0.95121985521575803      -0.95882004985834268      -0.96528240900019757      -0.97059127710037496      -0.97473379325162302      -0.97769992220665114      -0.97948247859262572      -0.98007714423723613      -0.97948247859250481      -0.97769992220701740      -0.97473379325147880      -0.97059127710021076      -0.96528240900049622      -0.95882004985794544      -0.95121985521600283      -0.94250023748367961      -0.93268232151984898      -0.92178989366593356      -0.90984934436677944      -0.89688960449999944      -0.88294207558123305      -0.86804055400414237      -0.85222114950933125      -0.83552219805942307      -0.81798416935256957      -0.79964956918241281      -0.78056283688237060      -0.76077023810572530      -0.74031975319776033      -0.71926096142552398      -0.69764492134939593      -0.67552404762315554      -0.65295198451657310      -0.62998347646878350      -0.60667423598579340      -0.58308080919253014      -0.55926043937336067      -0.53527092882653871      -0.51117049935594217      -0.48701765176114076      -0.46287102462718344      -0.43878925279564202      -0.41483082582409653      -0.39105394679544792      -0.36751639180899659      -0.34427537049510193      -0.32138738788576399      -0.29890810798079936      -0.27689221933120306      -0.25539330296709722      -0.23446370299119471      -0.21415440014400824      -0.19451488864957264      -0.17559305663897276      -0.15743507043577137      -0.14008526298838259      -0.12358602671193200      -0.10797771100402850       -9.3298524676328792E-002  -7.9584443549122252E-002  -6.6869123624294174E-002  -5.5183821774987700E-002  -4.4557330351860484E-002  -3.5015926772472616E-002  -2.6583293693278359E-002  -1.9280365752683746E-002  -1.3125260846324106E-002  -8.1333878394401204E-003  -4.3173688328609844E-003  -1.6869013968899736E-003  -2.4874718352432471E-004  -1.4918177876748715E-032  -0.0000000000000000       -2.5139789102617514E-004  -1.6922012151983771E-003  -4.3253145695717502E-003  -8.1439747083401730E-003  -1.3138482470264459E-002  -1.9296214167469364E-002  -2.6601759352409680E-002  -3.5036998552934448E-002  -4.4580995560804484E-002  -5.5210066157319479E-002  -6.6897931371477634E-002  -7.9615797308388234E-002  -9.3332405561331599E-002 -0.10801409860620276      -0.12362489911276495      -0.14012659677264386      -0.15747884070536719      -0.17563923702846279      -0.19456345134171874      -0.21420531588618252      -0.23451694111391130      -0.25544883140149205      -0.27695000462920510      -0.29896811533469170      -0.32144958114916716      -0.34433971220533216      -0.36758284320895357      -0.39112246785705335      -0.41490137527322302      -0.43886178813585003      -0.46294550216553965      -0.48709402663570361      -0.51124872556109446      -0.53535095924110909      -0.55934222579156723      -0.58316430234781880      -0.60675938558556908      -0.63007023122229311      -0.65304029216558568      -0.67561385497465898      -0.69773617430689672      -0.71935360502117107      -0.74041373162734281      -0.76086549475922904      -0.78065931438170744      -0.79974720941222588      -0.81808291349896733      -0.83562198664192622      -0.85232192241894789      -0.86814225053991367      -0.88304463448384363      -0.89699296399201300      -0.90995344218947305      -0.92189466711326107      -0.93278770748061934      -0.94260617247785516      -0.95132627543201986      -0.95892689119160468      -0.96538960709537858      -0.97069876738425354      -0.97484151097564364      -0.97780780248722043      -0.97959045644521481      -0.98018515462019884      -0.97959045644518028      -0.97780780248708399      -0.97484151097558946      -0.97069876738454453      -0.96538960709499555      -0.95892689119205332      -0.95132627543182802      -0.94260617247802170      -0.93278770748040984      -0.92189466711331025      -0.90995344218918295      -0.89699296399244088      -0.88304463448349901      -0.86814225053993299      -0.85232192241915516      -0.83562198664152110      -0.81808291349910744      -0.79974720941248889      -0.78065931438126079      -0.76086549475958198      -0.74041373162705038      -0.71935360502141354      -0.69773617430670321      -0.67561385497454696      -0.65304029216532045      -0.63007023122248840      -0.60675938558562981      -0.58316430234768313      -0.55934222579161297      -0.53535095924069342      -0.51124872556168466      -0.48709402663525792      -0.46294550216573888      -0.43886178813580101      -0.41490137527322618      -0.39112246785707688      -0.36758284320909645      -0.34433971220508880      -0.32144958114926309      -0.29896811533478146      -0.27695000462908714      -0.25544883140156671      -0.23451694111390772      -0.21420531588617106      -0.19456345134169745      -0.17563923702841305      -0.15747884070556437      -0.14012659677246944      -0.12362489911283546      -0.10801409860619672       -9.3332405561322329E-002  -7.9615797308382016E-002  -6.6897931371495994E-002  -5.5210066157318556E-002  -4.4580995560797698E-002  -3.5036998552943212E-002  -2.6601759352395428E-002  -1.9296214167481052E-002  -1.3138482470258527E-002  -8.1439747083444491E-003  -4.3253145695666753E-003  -1.6922012152016581E-003  -2.5139789102428679E-004  -1.4918177876748715E-032  -0.0000000000000000       -2.5265016532255034E-004  -1.6918392627904046E-003  -4.3204637735526057E-003  -8.1317756279513393E-003  -1.3116097915784128E-002  -1.9260836248321346E-002  -2.6550616194134700E-002  -3.4967360827387092E-002  -4.4490183276774210E-002  -5.5095455285956239E-002  -6.6756960103353732E-002  -7.9445972118752387E-002  -9.3131307154837556E-002 -0.10777938770447204      -0.12335432205157745      -0.13981799089034200      -0.15713013951089866      -0.17524847513135866      -0.19412876914012836      -0.21372496399469695      -0.23398928452348225      -0.25487235336200426      -0.27632331024360679      -0.29828993485863892      -0.32071877298406942      -0.34355526558237637      -0.36674388055547980      -0.39022824683792584      -0.41395129050491863      -0.43785537256984042      -0.46188242813461888      -0.48597410655942597      -0.51007191232117988      -0.53411734620205031      -0.55805204649326279      -0.58181792985497982      -0.60535733149275472      -0.62861314433291005      -0.65152895683068401      -0.67404918911030809      -0.69611922708063378      -0.71768555422693869      -0.73869588074443193      -0.75909926971160957      -0.77884625999345480      -0.79788898558681820      -0.81618129110389981      -0.83367884314173080      -0.85033923723877036      -0.86612210018361724      -0.88098918742343790      -0.89490447532820361      -0.90783424810202284      -0.91974717912355430      -0.93061440652096161      -0.94040960280008845      -0.94910903835999094      -0.95669163873834129      -0.96313903545086721      -0.96843561030647674      -0.97256853308195113      -0.97552779247431676      -0.97730622025266112      -0.97789950854939023      -0.97730622025257863      -0.97552779247432619      -0.97256853308211211      -0.96843561030623215      -0.96313903545120017      -0.95669163873798191      -0.94910903835998328      -0.94040960280027208      -0.93061440652070770      -0.91974717912397186      -0.90783424810181812      -0.89490447532826090      -0.88098918742336396      -0.86612210018375080      -0.85033923723863425      -0.83367884314197838      -0.81618129110393245      -0.79788898558645394      -0.77884625999381607      -0.75909926971141972      -0.73869588074459269      -0.71768555422659219      -0.69611922708095963      -0.67404918911029532      -0.65152895683095968      -0.62861314433248350      -0.60535733149303605      -0.58181792985487213      -0.55805204649354401      -0.53411734620203877      -0.51007191232090532      -0.48597410655977669      -0.46188242813443792      -0.43785537256991308      -0.41395129050486856      -0.39022824683796847      -0.36674388055530432      -0.34355526558256183      -0.32071877298392898      -0.29828993485875277      -0.27632331024357032      -0.25487235336200442      -0.23398928452345236      -0.21372496399474650      -0.19412876914013094      -0.17524847513141956      -0.15713013951069393      -0.13981799089050337      -0.12335432205154731      -0.10777938770444238       -9.3131307154830492E-002  -7.9445972118810784E-002  -6.6756960103291463E-002  -5.5095455285984939E-002  -4.4490183276774654E-002  -3.4967360827371355E-002  -2.6550616194154549E-002  -1.9260836248308186E-002  -1.3116097915789285E-002  -8.1317756279474102E-003  -4.3204637735570614E-003  -1.6918392627874831E-003  -2.5265016532235410E-004  -1.4882238679565571E-032  -0.0000000000000000       -2.5250589476769790E-004  -1.6858262190523579E-003  -4.3028428345459266E-003  -8.0968395781445442E-003  -1.3058185576100563E-002  -1.9174346551562513E-002  -2.6430021597830828E-002  -3.4807220353033574E-002  -4.4285156067479139E-002  -5.4840313834289341E-002  -6.6446602741267569E-002  -7.9075435124828286E-002  -9.2695776617800582E-002 -0.10727421107388835      -0.12277501930614293      -0.13916026528971323      -0.15638988790125097      -0.17442179778496017      -0.19321197909892335      -0.21271459589988198      -0.23288210290906824      -0.25366536039109250      -0.27501375286938268      -0.29687531139352391      -0.31919683906107060      -0.34192403949272260      -0.36500164795289730      -0.38837356479350138      -0.41198299091013502      -0.43577256486970167      -0.45968450139343081      -0.48366073085319172      -0.50764303944001621      -0.53157320968801380      -0.55539316098336877      -0.57904508974800917      -0.60247160895001295      -0.62561588659137357      -0.64842178286756491      -0.67083398563731922      -0.69279814390387651      -0.71426099896156203      -0.73517051291177893      -0.75547599422685630      -0.77512822006004989      -0.79407955501308547      -0.81228406607166448      -0.82969763342377090      -0.84627805691213998      -0.86198515784738583      -0.87678087593920428      -0.89062936112780311      -0.90349706006458408      -0.91535279706881811      -0.92616784933144070      -0.93591601621401355      -0.94457368245205942      -0.95211987512728169      -0.95853631426386998      -0.96380745692385050      -0.96792053470629991      -0.97086558454760474      -0.97263547275516560      -0.97322591222048804      -0.97263547275539430      -0.97086558454754823      -0.96792053470617179      -0.96380745692409286      -0.95853631426350772      -0.95211987512770768      -0.94457368245189965      -0.93591601621382214      -0.92616784933176022      -0.91535279706840444      -0.90349706006497366      -0.89062936112737645      -0.87678087593974008      -0.86198515784693264      -0.84627805691239322      -0.82969763342368552      -0.81228406607152170      -0.79407955501331529      -0.77512822005985194      -0.75547599422691225      -0.73517051291183433      -0.71426099896174600      -0.69279814390347938      -0.67083398563769991      -0.64842178286714769      -0.62561588659181488      -0.60247160894965124      -0.57904508974833735      -0.55539316098293290      -0.53157320968817756      -0.50764303944028444      -0.48366073085279265      -0.45968450139367312      -0.43577256486960803      -0.41198299091008755      -0.38837356479359675      -0.36500164795283191      -0.34192403949277389      -0.31919683906112550      -0.29687531139331047      -0.27501375286954755      -0.25366536039100956      -0.23288210290914593      -0.21271459589976546      -0.19321197909899548      -0.17442179778489050      -0.15638988790136696      -0.13916026528962427      -0.12277501930616053      -0.10727421107388199       -9.2695776617834486E-002  -7.9075435124752208E-002  -6.6446602741332877E-002  -5.4840313834263389E-002  -4.4285156067480166E-002  -3.4807220353043761E-002  -2.6430021597812631E-002  -1.9174346551576973E-002  -1.3058185576092497E-002  -8.0968395781536775E-003  -4.3028428345423565E-003  -1.6858262190521940E-003  -2.5250589476607279E-004  -1.4810446865873199E-032  -0.0000000000000000       -2.5097044524125347E-004  -1.6741866035546843E-003  -4.2725092458048087E-003  -8.0392707660044329E-003  -1.2964909998294699E-002  -1.9036983442676004E-002  -2.6240301045694185E-002  -3.4557002815303953E-002  -4.3966452664442400E-002  -5.4445306146207871E-002  -6.5967661502330133E-002  -7.8505138341517733E-002  -9.2026927324717220E-002 -0.10649985461822176      -0.12188846006103932      -0.13815508274187277      -0.15525995207372786      -0.17316128395627989      -0.19181538178422630      -0.21117674206068179      -0.23119816435877596      -0.25183086536680538      -0.27302459674380664      -0.29472776649725696      -0.31688756359654002      -0.33945008551497707      -0.36236046839739255      -0.38556301954046679      -0.40900135185848413      -0.43261852002477208      -0.45635715794298987      -0.48015961723180123      -0.50396810638541778      -0.52772483026087491      -0.55137212958522219      -0.57485262011281890      -0.59810933111983555      -0.62108584289949731      -0.64372642291248394      -0.66597616028663076      -0.68778109831664314      -0.70908836467141845      -0.72984629896962550      -0.75000457743325311      -0.76951433431471872      -0.78832827979796705      -0.80640081409986875      -0.82368813748939185      -0.84014835596288862      -0.85574158231758612      -0.87043003238788141      -0.88417811619595099      -0.89695252382185331      -0.90872230575689428      -0.91945894757524782      -0.92913643871911000      -0.93773133525187935      -0.94522281641098205      -0.95159273483965057      -0.95682566036401218      -0.96090891721571758      -0.96383261461214276      -0.96558967061727152      -0.96617582922226930      -0.96558967061690393      -0.96383261461248426      -0.96090891721551930      -0.95682566036393490      -0.95159273483980777      -0.94522281641091233      -0.93773133525191688      -0.92913643871919394      -0.91945894757523783      -0.90872230575703405      -0.89695252382145985      -0.88417811619658626      -0.87043003238709626      -0.85574158231815511      -0.84014835596260329      -0.82368813748948233      -0.80640081409988162      -0.78832827979809283      -0.76951433431463034      -0.75000457743314175      -0.72984629896971931      -0.70908836467129910      -0.68778109831687273      -0.66597616028615947      -0.64372642291306403      -0.62108584289893931      -0.59810933112024944      -0.57485262011255600      -0.55137212958538251      -0.52772483026092154      -0.50396810638503153      -0.48015961723220973      -0.45635715794275145      -0.43261852002480100      -0.40900135185865510      -0.38556301954029437      -0.36236046839752412      -0.33945008551490996      -0.31688756359651399      -0.29472776649747390      -0.27302459674355689      -0.25183086536689731      -0.23119816435869703      -0.21117674206081324      -0.19181538178411148      -0.17316128395635810      -0.15525995207371501      -0.13815508274187865      -0.12188846006106942      -0.10649985461819683       -9.2026927324732749E-002  -7.8505138341544600E-002  -6.5967661502310357E-002  -5.4445306146206560E-002  -4.3966452664450380E-002  -3.4557002815290588E-002  -2.6240301045713916E-002  -1.9036983442664326E-002  -1.2964909998302706E-002  -8.0392707659943958E-003  -4.2725092458083275E-003  -1.6741866035535698E-003  -2.5097044524058018E-004  -1.4702975388439004E-032  -0.0000000000000000       -2.4805264420508410E-004  -1.6569587109272930E-003  -4.2295514565414199E-003  -7.9592283626537651E-003  -1.2836521471842322E-002  -1.8849108503973092E-002  -2.5981947317372207E-002  -3.4217351778694283E-002  -4.3534886638078550E-002  -5.3911434605940979E-002  -6.5321345933358366E-002  -7.7736516325128957E-002  -9.1126436142939957E-002 -0.10545825423060726      -0.12069685532299715      -0.13680494478995994      -0.15374313882688379      -0.17147005968045265      -0.18994243567754315      -0.20911520581048093      -0.22894162862979117      -0.24937339518189067      -0.27036074571757179      -0.29185258989233720      -0.31379663016540188      -0.33613948810466837      -0.35882683328912418      -0.38180351449776423      -0.40501369287568484      -0.42840097674282834      -0.45190855773784822      -0.47547934795313734      -0.49905611773779551      -0.52258163384185674      -0.54599879755363601      -0.56925078251130334      -0.59228117185532292      -0.61503409437586110      -0.63745435935352068      -0.65948758973721644      -0.68108035337261752      -0.70218029192739240      -0.72273624723859642      -0.74269838475060113      -0.76201831375957252      -0.78064920417433070      -0.79854589950275678      -0.81566502580675926      -0.83196509634564775      -0.84740661167326625      -0.86195215493063126      -0.87556648212120758      -0.88821660713532702      -0.89987188133229834      -0.91050406747810464      -0.92008740786916421      -0.92859868646871324      -0.93601728491764968      -0.94232523227064291      -0.94750724835171896      -0.95155078061590870      -0.95444603443040454      -0.95618599670071502      -0.95676645279449768      -0.95618599670106053      -0.95444603442999454      -0.95155078061622411      -0.94750724835184841      -0.94232523227036091      -0.93601728491773417      -0.92859868646865229      -0.92008740786917786      -0.91050406747803414      -0.89987188133210172      -0.88821660713586370      -0.87556648212041266      -0.86195215493148580      -0.84740661167269660      -0.83196509634611748      -0.81566502580631872      -0.79854589950312427      -0.78064920417382078      -0.76201831376008045      -0.74269838475047001      -0.72273624723852725      -0.70218029192748710      -0.68108035337249584      -0.65948758973767263      -0.63745435935294514      -0.61503409437644097      -0.59228117185481932      -0.56925078251161187      -0.54599879755349723      -0.52258163384188105      -0.49905611773794889      -0.47547934795292457      -0.45190855773795896      -0.42840097674290856      -0.40501369287542494      -0.38180351449804839      -0.35882683328889220      -0.33613948810472921      -0.31379663016538928      -0.29185258989221796      -0.27036074571781304      -0.24937339518181523      -0.22894162862984105      -0.20911520581036896      -0.18994243567764171      -0.17147005968039100      -0.15374313882685392      -0.13680494478996777      -0.12069685532298649      -0.10545825423063046       -9.1126436142896519E-002  -7.7736516325120630E-002  -6.5321345933367483E-002  -5.3911434605962150E-002  -4.3534886638059725E-002  -3.4217351778698571E-002  -2.5981947317361059E-002  -1.8849108503983678E-002  -1.2836521471837892E-002  -7.9592283626562527E-003  -4.2295514565425848E-003  -1.6569587109251755E-003  -2.4805264420457127E-004  -1.4560083155465514E-032  -0.0000000000000000       -2.4376475635544360E-004  -1.6341945124152251E-003  -4.1740886495814002E-003  -7.8569261075739690E-003  -1.2673355410133549E-002  -1.8611205645118853E-002  -2.5655619281433357E-002  -3.3789127111442871E-002  -4.2991544410244664E-002  -5.3240037192542507E-002  -6.4509269963712715E-002  -7.6771482680826106E-002  -8.9996539353047800E-002 -0.10415199108730344      -0.11920315254963537      -0.13511318567379446      -0.15184318874758715      -0.16935229047656958      -0.18759774878722069      -0.20653505413510323      -0.22611803706579361      -0.24629897977202186      -0.26702873137438782      -0.28825682665216135      -0.30993160793576136      -0.33200034986398025      -0.35440938671248778      -0.37710424198063208      -0.40002975992347128      -0.42313023872069055      -0.44634956494881206      -0.46963134904241532      -0.49291906141596681      -0.51615616891092375      -0.53928627125138007      -0.56225323717161091      -0.58500133988152270      -0.60747539156497032      -0.62962087655650123      -0.65138408290584959      -0.67271223198763352      -0.69355360586315928      -0.71385767207529160      -0.73357520557870914      -0.75265840751959157      -0.77106102055848014      -0.78873844048889719      -0.80564782384779265      -0.82174819128863652      -0.83700052644959388      -0.85136787008388914      -0.86481540923098765      -0.87731056120026718      -0.88882305218170987      -0.89932499028050072      -0.90879093280462409      -0.91719794764607865      -0.92452566860280483      -0.93075634450987532      -0.93587488206381986      -0.93986888223377851      -0.94272867017051210      -0.94444731855068909      -0.94502066428106068      -0.94444731855042718      -0.94272867017082340      -0.93986888223344089      -0.93587488206380876      -0.93075634451014022      -0.92452566860245544      -0.91719794764632834      -0.90879093280462020      -0.89932499028044210      -0.88882305218202373      -0.87731056119971806      -0.86481540923161027      -0.85136787008347869      -0.83700052644970313      -0.82174819128838283      -0.80564782384825973      -0.78873844048836783      -0.77106102055920167      -0.75265840751871971      -0.73357520557931832      -0.71385767207492312      -0.69355360586346337      -0.67271223198742125      -0.65138408290580341      -0.62962087655650945      -0.60747539156480501      -0.58500133988189251      -0.56225323717128695      -0.53928627125152406      -0.51615616891095095      -0.49291906141588016      -0.46963134904253773      -0.44634956494880118      -0.42313023872060529      -0.40002975992366724      -0.37710424198031001      -0.35440938671279287      -0.33200034986392779      -0.30993160793571228      -0.28825682665225899      -0.26702873137415584      -0.24629897977211071      -0.22611803706576419      -0.20653505413516060      -0.18759774878718763      -0.16935229047659994      -0.15184318874762481      -0.13511318567376984      -0.11920315254965977      -0.10415199108726356       -8.9996539353109417E-002  -7.6771482680823414E-002  -6.4509269963702792E-002  -5.3240037192526839E-002  -4.2991544410251610E-002  -3.3789127111449456E-002  -2.5655619281432215E-002  -1.8611205645114925E-002  -1.2673355410130954E-002  -7.8569261075762224E-003  -4.1740886495803819E-003  -1.6341945124166276E-003  -2.4376475635388148E-004  -1.4382114406857842E-032  -0.0000000000000000       -2.3812245090258557E-004  -1.6059595244024177E-003  -4.1062704447720295E-003  -7.7326317809648017E-003  -1.2475831526861464E-002  -1.8323879918352742E-002  -2.5262140286107848E-002  -3.3273402889138978E-002  -4.2337782608843133E-002  -5.2432784225147369E-002  -6.3533447983084440E-002  -7.5612425414947310E-002  -8.8640027221804640E-002 -0.10258428538621116      -0.11741102850256656      -0.13308396424746174      -0.14956476714889050      -0.16681317125722273      -0.18478706748898591      -0.20344260540535508      -0.22273429918410251      -0.24261513752397335      -0.26303669722477635      -0.28394926015864969      -0.30530193336040645      -0.32704277194240089      -0.34911890453761557      -0.37147666096894144      -0.39406170184142580      -0.41681914973586326      -0.43969372169549809      -0.46262986268497924      -0.48557187969608184      -0.50846407618046352      -0.53125088648712682      -0.55387700997179734      -0.57628754446948638      -0.59842811879253510      -0.62024502394739323      -0.64168534274786393      -0.66269707751013684      -0.68322927553337642      -0.70323215204473111      -0.72265721033245189      -0.74145735876159780      -0.75958702440228854      -0.77700226298595765      -0.79366086493389554      -0.80952245719773697      -0.82454860066448443      -0.83870288290170114      -0.85195100599787188      -0.86426086931988522      -0.87560264694798151      -0.88594885963704473      -0.89527444110889509      -0.90355679852462412      -0.91077586698723201      -0.91691415795074716      -0.92195680140770331      -0.92589158175988107      -0.92870896729436825      -0.93040213316794329      -0.93096697788252425      -0.93040213316831089      -0.92870896729397312      -0.92589158176019903      -0.92195680140755498      -0.91691415795077058      -0.91077586698760493      -0.90355679852426307      -0.89527444110901855      -0.88594885963696923      -0.87560264694792833      -0.86426086932011448      -0.85195100599759455      -0.83870288290172124      -0.82454860066464564      -0.80952245719777205      -0.79366086493350119      -0.77700226298642339      -0.75958702440199988      -0.74145735876196439      -0.72265721033209707      -0.70323215204488032      -0.68322927553325719      -0.66269707751047924      -0.64168534274747202      -0.62024502394783942      -0.59842811879237767      -0.57628754446944552      -0.55387700997182832      -0.53125088648705454      -0.50846407618057554      -0.48557187969587329      -0.46262986268511302      -0.43969372169536358      -0.41681914973587653      -0.39406170184136802      -0.37147666096918713      -0.34911890453730515      -0.32704277194252174      -0.30530193336042150      -0.28394926015868888      -0.26303669722487344      -0.24261513752393665      -0.22273429918408513      -0.20344260540532394      -0.18478706748902471      -0.16681317125717013      -0.14956476714885883      -0.13308396424751828      -0.11741102850251103      -0.10258428538627015       -8.8640027221736806E-002  -7.5612425414968723E-002  -6.3533447983088936E-002  -5.2432784225150804E-002  -4.2337782608854277E-002  -3.3273402889127036E-002  -2.5262140286112546E-002  -1.8323879918350945E-002  -1.2475831526866214E-002  -7.7326317809585429E-003  -4.1062704447777923E-003  -1.6059595244009076E-003  -2.3812245090198709E-004  -1.4169497884919610E-032  -0.0000000000000000       -2.3114476063099360E-004  -1.5723326441026170E-003  -4.0262765289395350E-003  -7.5866665458726324E-003  -1.2244452808704941E-002  -1.7987856041802582E-002  -2.4802496153258777E-002  -3.2671464781694796E-002  -4.1575224770722709E-002  -5.1491674307493782E-002  -6.2396289953372971E-002  -7.4262201144431703E-002  -8.7060237238473823E-002 -0.10075898854484334      -0.11532488034226163      -0.13072225391163206      -0.14691345277616857      -0.16385891375790643      -0.18151726262398543      -0.19984541409451961      -0.21879867596387872      -0.23833085709649740      -0.25839437902036577      -0.27894039086762734      -0.29991888736886857      -0.32127882962653875      -0.34296826837445010      -0.36493446942282215      -0.38712404099099962      -0.40948306261634848      -0.43195721533579290      -0.45449191281609336      -0.47703243312356619      -0.49952405082113976      -0.52191216905247784      -0.54414245132846695      -0.56616095266507349      -0.58791424977591167      -0.60934957000781353      -0.63041491868637711      -0.65105920460113165      -0.67123236328376856      -0.69088547782522958      -0.70997089690966508      -0.72844234979256384      -0.74625505795144154      -0.76336584312318168      -0.77973323149269558      -0.79531755374953772      -0.81008104080884324      -0.82398791492372414      -0.83700447601944827      -0.84909918298223130      -0.86024272976842153      -0.87040811609910795      -0.87957071260205621      -0.88770832022948520      -0.89480122381534055      -0.90083223963360659      -0.90578675685612398      -0.90965277280356494      -0.91242092189147150      -0.91408449823726812      -0.91463947182511596      -0.91408449823677351      -0.91242092189219715      -0.90965277280296042      -0.90578675685653465      -0.90083223963343262      -0.89480122381500393      -0.88770832022979884      -0.87957071260192132      -0.87040811609918600      -0.86024272976833815      -0.84909918298225018      -0.83700447601944639      -0.82398791492402390      -0.81008104080844645      -0.79531755374981639      -0.77973323149280405      -0.76336584312297628      -0.74625505795137903      -0.72844234979255740      -0.70997089690984871      -0.69088547782518994      -0.67123236328370695      -0.65105920460075861      -0.63041491868713584      -0.60934957000693446      -0.58791424977645335      -0.56616095266491795      -0.54414245132842498      -0.52191216905278270      -0.49952405082069884      -0.47703243312409260      -0.45449191281579637      -0.43195721533591913      -0.40948306261647377      -0.38712404099085101      -0.36493446942289476      -0.34296826837448979      -0.32127882962648679      -0.29991888736884176      -0.27894039086752387      -0.25839437902038925      -0.23833085709641122      -0.21879867596405095      -0.19984541409442552      -0.18151726262402673      -0.16385891375790623      -0.14691345277616591      -0.13072225391164449      -0.11532488034228489      -0.10075898854478399       -8.7060237238533095E-002  -7.4262201144396300E-002  -6.2396289953380840E-002  -5.1491674307496849E-002  -4.1575224770697368E-002  -3.2671464781705808E-002  -2.4802496153260446E-002  -1.7987856041800143E-002  -1.2244452808707408E-002  -7.5866665458745796E-003  -4.0262765289372122E-003  -1.5723326441045220E-003  -2.3114476063156226E-004  -1.3922745801475171E-032  -0.0000000000000000       -2.2285403275323109E-004  -1.5334059529828630E-003  -3.9343162131012773E-003  -7.4194041614007653E-003  -1.1979804287329294E-002  -1.7603976633850625E-002  -2.4277832780793915E-002  -3.1984806929770723E-002  -4.0705757401237830E-002  -5.0419029480551346E-002  -6.1100595567420327E-002  -7.2724128176044428E-002  -8.5261046032901300E-002  -9.8680573877200264E-002 -0.11294981498697215      -0.12803383057980722      -0.14389572431456327      -0.16049673151438448      -0.17779631288686096      -0.19575225251401740      -0.21432075988219673      -0.23345657569468156      -0.25311308122609993      -0.27324241094011747      -0.29379556811185253      -0.31472254316832304      -0.33597243446253877      -0.35749357119576375      -0.37923363818217065      -0.40113980216587514      -0.42315883937578136      -0.44523726401649327      -0.46732145739006897      -0.48935779731923751      -0.51129278758925178      -0.53307318706425166      -0.55464613819215147      -0.57595929457893569      -0.59696094731383231      -0.61760014977055122      -0.63782684054234495      -0.65759196425947730      -0.67684758995835625      -0.69554702674287794      -0.71364493645142590      -0.73109744305063706      -0.74786223850890521      -0.76389868487074841      -0.77916791231845173      -0.79363291294262328      -0.80725863004719844      -0.82001204271182482      -0.83186224547911580      -0.84278052290158656      -0.85274041883078189      -0.86171780023945521      -0.86969091544752175      -0.87664044659285767      -0.88254955624392206      -0.88740392801383217      -0.89119180109808394      -0.89390399865547876      -0.89553394993416713      -0.89607770613643045      -0.89553394993458690      -0.89390399865477554      -0.89119180109873475      -0.88740392801342216      -0.88254955624391018      -0.87664044659334295      -0.86969091544708899      -0.86171780023968647      -0.85274041883076557      -0.84278052290161987      -0.83186224547891119      -0.82001204271221761      -0.80725863004650911      -0.79363291294321281      -0.77916791231796068      -0.76389868487093537      -0.74786223850876987      -0.73109744305077062      -0.71364493645150451      -0.69554702674259306      -0.67684758995854633      -0.65759196425959576      -0.63782684054247640      -0.61760014976985977      -0.59696094731475602      -0.57595929457832062      -0.55464613819222519      -0.53307318706450602      -0.51129278758888097      -0.48935779731950191      -0.46732145738980213      -0.44523726401667130      -0.42315883937570709      -0.40113980216576894      -0.37923363818231581      -0.35749357119558334      -0.33597243446262509      -0.31472254316830001      -0.29379556811192648      -0.27324241094017437      -0.25311308122603243      -0.23345657569484046      -0.21432075988195937      -0.19575225251416498      -0.17779631288678205      -0.16049673151443147      -0.14389572431460279      -0.12803383057971779      -0.11294981498699476       -9.8680573877243466E-002  -8.5261046032864968E-002  -7.2724128176062525E-002  -6.1100595567423283E-002  -5.0419029480544914E-002  -4.0705757401253831E-002  -3.1984806929778502E-002  -2.4277832780767353E-002  -1.7603976633870304E-002  -1.1979804287317595E-002  -7.4194041614032069E-003  -3.9343162131028507E-003  -1.5334059529829589E-003  -2.2285403275273925E-004  -1.3642452603906477E-032  -0.0000000000000000       -2.1327587174282980E-004  -1.4892844882238598E-003  -3.8306279183271822E-003  -7.2312700688925528E-003  -1.1682551613317623E-002  -1.7173200163328572E-002  -2.3689453358684307E-002  -3.1215128318957189E-002  -3.9731525399914827E-002  -4.9217489595303969E-002  -5.9649547468203806E-002  -7.1001978472781210E-002  -8.3246859993689498E-002  -9.6354125771096019E-002 -0.11029163676115813      -0.12502525871209030      -0.14051894472536183      -0.15673482242835804      -0.17363328554134258      -0.19117308961925547      -0.20931145173344703      -0.22800415385953560      -0.24720564971473871      -0.26686917479309930      -0.28694685933130964      -0.30738984392874741      -0.32814839755333408      -0.34917203763458859      -0.37040965196851111      -0.39180962212994525      -0.41331994809856176      -0.43488837380494871      -0.45646251327463661      -0.47798997709502367      -0.49941849887117434      -0.52069606138450264      -0.54177102214857720      -0.56259223804244340      -0.58310918875357098      -0.60327209869268816      -0.62303205712473853      -0.64234113619703426      -0.66115250660005465      -0.67942055057043504      -0.69710097196654930      -0.71415090315936258      -0.73052900846248026      -0.74619558387942020      -0.76111265289192964      -0.77524405810370756      -0.78855554846430698      -0.80101486192373073      -0.81259180325598890      -0.82325831692284157      -0.83298855475280886      -0.84175893830965676      -0.84954821577035400      -0.85633751320739293      -0.86211038010995855      -0.86685282908333960      -0.87055336958922391      -0.87320303566306390      -0.87479540755394769      -0.87532662720176591      -0.87479540755338325      -0.87320303566385415      -0.87055336958850715      -0.86685282908370043      -0.86211038011014429      -0.85633751320671481      -0.84954821577099460      -0.84175893830923620      -0.83298855475297517      -0.82325831692267759      -0.81259180325630442      -0.80101486192340277      -0.78855554846472775      -0.77524405810359664      -0.76111265289209418      -0.74619558387930507      -0.73052900846273960      -0.71415090315906393      -0.69710097196681975      -0.67942055057039974      -0.66115250659983804      -0.64234113619717181      -0.62303205712457843      -0.60327209869321241      -0.58310918875282591      -0.56259223804291103      -0.54177102214850670      -0.52069606138437363      -0.49941849887129919      -0.47798997709496249      -0.45646251327470794      -0.43488837380476031      -0.41331994809880701      -0.39180962212980730      -0.37040965196853276      -0.34917203763464871      -0.32814839755322428      -0.30738984392891283      -0.28694685933112452      -0.26686917479313799      -0.24720564971476630      -0.22800415385938408      -0.20931145173366564      -0.19117308961909749      -0.17363328554139848      -0.15673482242832118      -0.14051894472536131      -0.12502525871211845      -0.11029163676118153       -9.6354125771046031E-002  -8.3246859993693550E-002  -7.1001978472812574E-002  -5.9649547468170638E-002  -4.9217489595330739E-002  -3.9731525399902379E-002  -3.1215128318943415E-002  -2.3689453358711608E-002  -1.7173200163307631E-002  -1.1682551613331392E-002  -7.2312700688861803E-003  -3.8306279183298172E-003  -1.4892844882232505E-003  -2.1327587174348064E-004  -1.3329293543077247E-032  -0.0000000000000000       -2.0243907425954042E-004  -1.4400859829197380E-003  -3.7154785911028328E-003  -7.0227403535307719E-003  -1.1353439435699282E-002  -1.6696598620135363E-002  -2.3038815206010858E-002  -3.0364328659690725E-002  -3.8654926862476707E-002  -4.7890005920007916E-002  -5.8046703544241240E-002  -6.9099968527013139E-002  -8.1022604609430435E-002  -9.3785327392984189E-002 -0.10735683336198297      -0.12170387544828323      -0.13679134345252764      -0.15258234895634348      -0.16903831451699014      -0.18611906692479621      -0.20378293430472091      -0.22198684682049544      -0.24068644074613585      -0.25983616564817519      -0.27938939442087191      -0.29929853591647404      -0.31951514988405699      -0.33999006395827125      -0.36067349239927043      -0.38151515630895938      -0.40246440503073161      -0.42347033843103055      -0.44448192979198020      -0.46544814898252956      -0.48631808565004236      -0.50704107210656735      -0.52756680562456171      -0.54784546985472715      -0.56782785505276101      -0.58746547685000339      -0.60671069326242799      -0.62551681966469819      -0.64383824145155588      -0.66163052411375167      -0.67885052046298278      -0.69545647474847250      -0.71140812341329196      -0.72666679224815556      -0.74119548971216231      -0.75495899618023610      -0.76792394893348215      -0.78005892264505794      -0.79133450521124182      -0.80172336870830740      -0.81120033533174707      -0.81974243813643111      -0.82732897645660519      -0.83394156583753909      -0.83956418240241548      -0.84418320150265558      -0.84778743059130812      -0.85036813622914642      -0.85191906514916982      -0.85243645934816925      -0.85191906514948623      -0.85036813622872420      -0.84778743059166028      -0.84418320150260673      -0.83956418240215624      -0.83394156583815449      -0.82732897645587844      -0.81974243813712433      -0.81120033533151348      -0.80172336870829808      -0.79133450521115989      -0.78005892264505039      -0.76792394893341220      -0.75495899617999140      -0.74119548971223836      -0.72666679224815978      -0.71140812341325688      -0.69545647474851224      -0.67885052046283845      -0.66163052411375711      -0.64383824145182644      -0.62551681966437889      -0.60671069326266969      -0.58746547684969241      -0.56782785505320066      -0.54784546985455385      -0.52756680562465053      -0.50704107210652871      -0.48631808564995777      -0.46544814898272646      -0.44448192979170531      -0.42347033843146398      -0.40246440503028885      -0.38151515630922467      -0.36067349239920066      -0.33999006395829007      -0.31951514988417606      -0.29929853591623301      -0.27938939442112670      -0.25983616564801515      -0.24068644074620019      -0.22198684682061606      -0.20378293430452132      -0.18611906692495869      -0.16903831451692533      -0.15258234895640635      -0.13679134345246730      -0.12170387544832413      -0.10735683336192124       -9.3785327393046097E-002  -8.1022604609408203E-002  -6.9099968527005340E-002  -5.8046703544248859E-002  -4.7890005919995642E-002  -3.8654926862475285E-002  -3.0364328659702428E-002  -2.3038815205991426E-002  -1.6696598620149036E-002  -1.1353439435687975E-002  -7.0227403535343090E-003  -3.7154785911040333E-003  -1.4400859829186703E-003  -2.0243907426097953E-004  -1.2984023046594525E-032  -0.0000000000000000       -1.9037555633689247E-004  -1.3859405755358629E-003  -3.5891630499498284E-003  -6.7943405836321993E-003  -1.0993289590706343E-002  -1.6175354912204190E-002  -2.2327526235959870E-002  -2.9434503783324788E-002  -3.7478607273360443E-002  -4.6439833995515316E-002  -5.6295988321572787E-002  -6.7022749161365316E-002  -7.8593712558765808E-002  -9.0980446949583821E-002 -0.10415256017972950      -0.11807777287774908      -0.13272199653981798      -0.14804941597918944      -0.16402257592993139      -0.18060247160038795      -0.19774864295361519      -0.21541927249245241      -0.23357128630721949      -0.25216045815002130      -0.27114151627806810      -0.29046825281030153      -0.31009363533847595      -0.32996992051453305      -0.35004876934986290      -0.37028136394157096      -0.39061852534662289      -0.41101083232629798      -0.43140874065451135      -0.45176270273706620      -0.47202328721108522      -0.49214129827507636      -0.51206789443646927      -0.53175470640039191      -0.55115395381655519      -0.57021856059854925      -0.58890226853904659      -0.60715974895007929      -0.62494671205442631      -0.64222001386785699      -0.65893776031437556      -0.67505940832056932      -0.69054586365153381      -0.70535957524430493      -0.71946462581766824      -0.73282681854222986      -0.74541375954748157      -0.75719493609125044      -0.76814179017530282      -0.77822778745450871      -0.78742848125615994      -0.79572157156501155      -0.80308695882463499      -0.80950679243585111      -0.81496551382023319      -0.81944989396108292      -0.82294906531914613      -0.82545454805303053      -0.82696027047602572      -0.82746258370796699      -0.82696027047621778      -0.82545454805279694      -0.82294906531951417      -0.81944989396059920      -0.81496551382056637      -0.80950679243563162      -0.80308695882491632      -0.79572157156452483      -0.78742848125622755      -0.77822778745476395      -0.76814179017509832      -0.75719493609148758      -0.74541375954746902      -0.73282681854237430      -0.71946462581762172      -0.70535957524442860      -0.69054586365136805      -0.67505940832074285      -0.65893776031418594      -0.64222001386812411      -0.62494671205395980      -0.60715974895068681      -0.58890226853845262      -0.57021856059903897      -0.55115395381614141      -0.53175470640040168      -0.51206789443643352      -0.49214129827521691      -0.47202328721113579      -0.45176270273681035      -0.43140874065489626      -0.41101083232587943      -0.39061852534695279      -0.37028136394141109      -0.35004876934985202      -0.32996992051458074      -0.31009363533830736      -0.29046825281046817      -0.27114151627800276      -0.25216045815003552      -0.23357128630725449      -0.21541927249227089      -0.19774864295379407      -0.18060247160030363      -0.16402257592994646      -0.14804941597914356      -0.13272199653986477      -0.11807777287769911      -0.10415256017978360       -9.0980446949519608E-002  -7.8593712558815088E-002  -6.7022749161342571E-002  -5.6295988321583494E-002  -4.6439833995507537E-002  -3.7478607273379351E-002  -2.9434503783314078E-002  -2.2327526235969890E-002  -1.6175354912196200E-002  -1.0993289590717534E-002  -6.7943405836248605E-003  -3.5891630499485698E-003  -1.3859405755391476E-003  -1.9037555633544132E-004  -1.2607472901326450E-032  -0.0000000000000000       -1.7712027296843357E-004  -1.3269904894359205E-003  -3.4520032646637466E-003  -6.5466445304699691E-003  -1.0602999104646750E-002  -1.5610759994726265E-002  -2.1557341058016242E-002  -2.8427940565268938E-002  -3.6205453100853817E-002  -4.4870525758533987E-002  -5.4401683470419432E-002  -6.4775394283544452E-002  -7.5966110577986010E-002  -8.7946322538540331E-002 -0.10068662300873514      -0.11415577849051080      -0.12832080470863527      -0.14314704639516510      -0.15859826109641045      -0.17463670680053966      -0.19122323317371034      -0.20831737618510240      -0.22587745589352445      -0.24386067715701509      -0.26222323302801720      -0.28092041057781691      -0.29990669890171218      -0.31913589903979672      -0.33856123555158923      -0.35813546947281227      -0.37781101238627068      -0.39754004132235909      -0.41727461423078710      -0.43696678571715347      -0.45656872279917937      -0.47603282036980210      -0.49531181611825775      -0.51435890460732014      -0.53312785025512022      -0.55157309892553985      -0.56964988787877213      -0.58731435380587282      -0.60452363868662173      -0.62123599322233802      -0.63741087758812554      -0.65300905926475927      -0.66799270771294450      -0.68232548566280615      -0.69597263679953769      -0.70890106962914201      -0.72107943733089619      -0.73247821339195884      -0.74306976285607285      -0.75282840900177406      -0.76173049529562165      -0.76975444247447977      -0.77688080060910258      -0.78309229603497121      -0.78837387302803952      -0.79271273013176302      -0.79609835104330307      -0.79852252998545514      -0.79997939150802910      -0.80046540465862592      -0.79997939150760500      -0.79852252998594497      -0.79609835104271265      -0.79271273013230192      -0.78837387302775830      -0.78309229603486663      -0.77688080060930931      -0.76975444247449665      -0.76173049529580106      -0.75282840900147174      -0.74306976285635518      -0.73247821339161012      -0.72107943733107205      -0.70890106962902499      -0.69597263679949473      -0.68232548566257856      -0.66799270771320818      -0.65300905926459762      -0.63741087758843595      -0.62123599322191891      -0.60452363868705927      -0.58731435380539987      -0.56964988787938520      -0.55157309892495410      -0.53312785025545584      -0.51435890460743372      -0.49531181611804270      -0.47603282036993116      -0.45656872279894106      -0.43696678571743386      -0.41727461423042767      -0.39754004132271809      -0.37781101238597148      -0.35813546947301994      -0.33856123555153211      -0.31913589903976775      -0.29990669890182609      -0.28092041057774420      -0.26222323302799200      -0.24386067715713639      -0.22587745589339334      -0.20831737618524171      -0.19122323317365247      -0.17463670680054355      -0.15859826109641584      -0.14314704639517456      -0.12832080470866858      -0.11415577849052268      -0.10068662300871128       -8.7946322538594593E-002  -7.5966110577921728E-002  -6.4775394283586904E-002  -5.4401683470408954E-002  -4.4870525758550939E-002  -3.6205453100825506E-002  -2.8427940565284211E-002  -2.1557341058008970E-002  -1.5610759994734375E-002  -1.0602999104635294E-002  -6.5466445304757127E-003  -3.4520032646669701E-003  -1.3269904894317914E-003  -1.7712027297046292E-004  -1.2200550249554875E-032  -0.0000000000000000       -1.6271113038955382E-004  -1.2633896830873334E-003  -3.3043475700656783E-003  -6.2802727719302176E-003  -1.0183538014920628E-002  -1.5004209739053415E-002  -2.0730156726097054E-002  -2.7347111387453882E-002  -3.4838584811903571E-002  -4.3185920948822468E-002  -5.2368417452376075E-002  -6.2363388620724262E-002  -7.3146205137043438E-002  -8.4690345627265032E-002  -9.6967459189791619E-002 -0.10994743385589754      -0.12359846944722599      -0.13788715450476952      -0.15277854709670249      -0.16823625930852470      -0.18422254521476394      -0.20069839211657992      -0.21762361482925366      -0.23495695278819506      -0.25265616974273924      -0.27067815579423793      -0.28897903153712090      -0.30751425404534383      -0.32623872445464269      -0.34510689687869894      -0.36407288839471008      -0.38309058983998606      -0.40211377714150220      -0.42109622292368531      -0.43999180811007232      -0.45875463326808552      -0.47733912940537115      -0.49570016797928529      -0.51379316982255330      -0.53157421275225447      -0.54900013758215815      -0.56602865228954513      -0.58261843409056624      -0.59872922917146709      -0.61432194983242083      -0.62935876882496411      -0.64380321063436408      -0.65762023950720050      -0.67077634399626185      -0.68323961782943643      -0.69497983690095400      -0.70596853220683797      -0.71617905853703212      -0.72558665877287543      -0.73416852362463469      -0.74190384666747267      -0.74877387454660715      -0.75476195222615539      -0.75985356317753627      -0.76403636440130962      -0.76730021621594480      -0.76963720671417379      -0.77104167086146602      -0.77151020415983251      -0.77104167086165976      -0.76963720671417191      -0.76730021621586886      -0.76403636440138722      -0.75985356317752040      -0.75476195222628462      -0.74877387454651179      -0.74190384666738740      -0.73416852362454743      -0.72558665877304906      -0.71617905853673780      -0.70596853220731237      -0.69497983690063525      -0.68323961782956066      -0.67077634399638075      -0.65762023950734894      -0.64380321063426504      -0.62935876882492470      -0.61432194983224964      -0.59872922917185900      -0.58261843409019287      -0.56602865228988353      -0.54900013758166533      -0.53157421275260153      -0.51379316982252832      -0.49570016797916661      -0.47733912940555651      -0.45875463326780908      -0.43999180811046040      -0.42109622292346782      -0.40211377714162710      -0.38309058983985966      -0.36407288839485552      -0.34510689687853785      -0.32623872445473651      -0.30751425404530547      -0.28897903153708182      -0.27067815579433452      -0.25265616974258531      -0.23495695278823570      -0.21762361482929321      -0.20069839211654822      -0.18422254521471826      -0.16823625930854921      -0.15277854709668229      -0.13788715450477659      -0.12359846944716539      -0.10994743385593213       -9.6967459189798211E-002  -8.4690345627185651E-002  -7.3146205137138862E-002  -6.2363388620655116E-002  -5.2368417452396780E-002  -4.3185920948802844E-002  -3.4838584811935885E-002  -2.7347111387439955E-002  -2.0730156726100860E-002  -1.5004209739049375E-002  -1.0183538014926684E-002  -6.2802727719265860E-003  -3.3043475700637740E-003  -1.2633896830905760E-003  -1.6271113038812543E-004  -1.1764235403590135E-032  -0.0000000000000000       -1.4718889111433464E-004  -1.1953034720610424E-003  -3.1465698159683191E-003  -5.9958911830244044E-003  -9.7359470154507848E-003  -1.4357201548246401E-002  -1.9848008143383659E-002  -2.6194668153614174E-002  -3.3381349322419804E-002  -4.1390137823818875E-002  -5.0201154330478510E-002  -5.9792614463416834E-002  -7.0140866960979723E-002  -8.1220443195336639E-002  -9.3004117231868882E-002 -0.10546297157969341      -0.11856646717035828      -0.13228251724454979      -0.14657756496478913      -0.16141666456667722      -0.17676356585102196      -0.19258080181773929      -0.20882977922256105      -0.22547087184884171      -0.24246351625699719      -0.25976630979368670      -0.27733711061290284      -0.29513313947576747      -0.31311108308138719      -0.33122719867581218      -0.34943741969560160      -0.36769746218011823      -0.38596293170645141      -0.40418943058240253      -0.42233266504363726      -0.44034855218860641      -0.45819332641041355      -0.47582364504385977      -0.49319669299956631      -0.51027028611322278      -0.52700297296967147      -0.54335413495804619      -0.55928408430827503      -0.57475415988248812      -0.58972682048470515      -0.60416573546339780      -0.61803587239468594      -0.63130358162383071      -0.64393667747652872      -0.65590451592615384      -0.66717806855050887      -0.67772999257417632      -0.68753469685908286      -0.69656840365268380      -0.70480920596641272      -0.71223712044101384      -0.71883413556322107      -0.72458425513089153      -0.72947353684746929      -0.73349012597018570      -0.73662428390720136      -0.73886841172518236      -0.74021706847669533      -0.74066698433312372      -0.74021706847655344      -0.73886841172506434      -0.73662428390744239      -0.73349012597004060      -0.72947353684752148      -0.72458425513077018      -0.71883413556324594      -0.71223712044121579      -0.70480920596645080      -0.69656840365247141      -0.68753469685944324      -0.67772999257371336      -0.66717806855083128      -0.65590451592600540      -0.64393667747635064      -0.63130358162386024      -0.61803587239475843      -0.60416573546321095      -0.58972682048508007      -0.57475415988186984      -0.55928408430893850      -0.54335413495752238      -0.52700297297013132      -0.51027028611314595      -0.49319669299939256      -0.47582364504386782      -0.45819332641045929      -0.44034855218883800      -0.42233266504320099      -0.40418943058266399      -0.38596293170643631      -0.36769746218003829      -0.34943741969563868      -0.33122719867584693      -0.31311108308132107      -0.29513313947581310      -0.27733711061287980      -0.25976630979373089      -0.24246351625704413      -0.22547087184874945      -0.20882977922261656      -0.19258080181767070      -0.17676356585111624      -0.16141666456664702      -0.14657756496483432      -0.13228251724454432      -0.11856646717037331      -0.10546297157968616       -9.3004117231832384E-002  -8.1220443195438433E-002  -7.0140866960879497E-002  -5.9792614463480859E-002  -5.0201154330463946E-002  -4.1390137823829068E-002  -3.3381349322386851E-002  -2.6194668153629089E-002  -1.9848008143382133E-002  -1.4357201548247860E-002  -9.7359470154502678E-003  -5.9958911830213166E-003  -3.1465698159721025E-003  -1.1953034720589496E-003  -1.4718889111506637E-004  -1.1299579484112824E-032  -0.0000000000000000       -1.3059707213014654E-004  -1.1229081233908285E-003  -2.9790684557227339E-003  -5.6942093172183883E-003  -9.2613349311437242E-003  -1.3671330728074681E-002  -1.8913063134665578E-002  -2.4973435871592457E-002  -3.1837311901659400E-002  -3.9487563201086248E-002  -4.7905181770875570E-002  -5.7069337452288198E-002  -6.6957414429592035E-002  -7.7545058589375798E-002  -8.8806234959403541E-002 -0.10071329059625858      -0.11323702151201859      -0.12634674334298290      -0.14001036557907806      -0.15419446917985416      -0.16886438738606302      -0.18398428953249257      -0.19951726766516481      -0.21542542574191981      -0.23166997121925284      -0.24821130878428802      -0.26500913602405257      -0.28202254078913763      -0.29921010002246445      -0.31652997981434017      -0.33394003644093256      -0.35139791814512472      -0.36886116741105562      -0.38628732349110295      -0.40363402492864309      -0.42085911184560776      -0.43792072772516666      -0.45477742047075614      -0.47138824247409200      -0.48771284946758992      -0.50371159791260633      -0.51934564069613054      -0.53457702090077797      -0.54936876341951546      -0.56368496420684522      -0.57749087693252377      -0.59075299684487026      -0.60343914163641299      -0.61551852910949567      -0.62696185147218353      -0.63774134606071275      -0.64783086234731546      -0.65720592504255437      -0.66584379316161812      -0.67372351490760751      -0.68082597822338342      -0.68713395692081169      -0.69263215224312835      -0.69730722978776039      -0.70114785167868587      -0.70414470393068129      -0.70629051891953898      -0.70758009292367796      -0.70801029867905974      -0.70758009292396939      -0.70629051891929240      -0.70414470393063744      -0.70114785167882121      -0.69730722978760296      -0.69263215224340868      -0.68713395692053769      -0.68082597822336377      -0.67372351490737992      -0.66584379316207942      -0.65720592504208653      -0.64783086234767329      -0.63774134606050958      -0.62696185147232508      -0.61551852910967075      -0.60343914163632728      -0.59075299684472149      -0.57749087693284873      -0.56368496420659775      -0.54936876341995988      -0.53457702090012971      -0.51934564069670008      -0.50371159791230802      -0.48771284946745336      -0.47138824247427458      -0.45477742047080294      -0.43792072772509899      -0.42085911184539398      -0.40363402492902373      -0.38628732349074596      -0.36886116741120756      -0.35139791814514088      -0.33394003644084880      -0.31652997981446640      -0.29921010002237514      -0.28202254078926364      -0.26500913602395942      -0.24821130878429035      -0.23166997121917274      -0.21542542574211102      -0.19951726766497224      -0.18398428953267765      -0.16886438738589948      -0.15419446917992136      -0.14001036557903143      -0.12634674334296409      -0.11323702151204365      -0.10071329059624852       -8.8806234959446673E-002  -7.7545058589292198E-002  -6.6957414429657872E-002  -5.7069337452259838E-002  -4.7905181770870289E-002  -3.9487563201086255E-002  -3.1837311901691194E-002  -2.4973435871575220E-002  -1.8913063134665290E-002  -1.3671330728074322E-002  -9.2613349311442029E-003  -5.6942093172230182E-003  -2.9790684557196808E-003  -1.1229081233913550E-003  -1.3059707213009062E-004  -1.0807701887932011E-032  -0.0000000000000000       -1.1298183634913774E-004  -1.0463904236270977E-003  -2.8022655751440552E-003  -5.3759786823628954E-003  -8.7608760284062139E-003  -1.2948286621569842E-002  -1.7927617198167368E-002  -2.3686405818295939E-002  -3.0210247550521811E-002  -3.7482841853545050E-002  -4.5486098264492951E-002  -5.4200191438887067E-002  -6.3603595901401716E-002  -7.3673131129960268E-002  -8.4384016240395515E-002  -9.5709929854233197E-002 -0.10762307381638402      -0.12009424047164323      -0.13309288333510180      -0.14658719098340259      -0.16054416399021443      -0.17492969472147638      -0.18970864979238375      -0.20484495499876559      -0.22030168250096635      -0.23604114007058438      -0.25202496216469977      -0.26821420262362761      -0.28456942876040064      -0.30105081661615762      -0.31761824715625603      -0.33423140316740385      -0.35084986663238898      -0.36743321633455456      -0.38394112547331849      -0.40033345903733758      -0.41657037071651914      -0.43261239910810750      -0.44842056299107735      -0.46395645543669684      -0.47918233653014303      -0.49406122447547202      -0.50855698487071210      -0.52263441793584076      -0.53625934347325621      -0.54939868337912234      -0.56202054147865521      -0.57409428051606315      -0.58559059610027620      -0.59648158743184465      -0.60674082464301538      -0.61634341258646819      -0.62526605091461596      -0.63348709031926775      -0.64098658476969084      -0.64774633966079120      -0.65374995571129568      -0.65898286854878829      -0.66343238385144765      -0.66708770798627970      -0.66993997405475525      -0.67198226329178634      -0.67320962176167376      -0.67361907231218321      -0.67320962176147492      -0.67198226329218291      -0.66993997405471728      -0.66708770798613382      -0.66343238385154568      -0.65898286854854959      -0.65374995571168570      -0.64774633966063155      -0.64098658477008619      -0.63348709031871786      -0.62526605091508169      -0.61634341258605607      -0.60674082464325951      -0.59648158743165247      -0.58559059610022424      -0.57409428051617839      -0.56202054147875669      -0.54939868337881892      -0.53625934347333060      -0.52263441793564813      -0.50855698487108325      -0.49406122447507683      -0.47918233653032688      -0.46395645543674657      -0.44842056299115818      -0.43261239910792315      -0.41657037071661424      -0.40033345903743361      -0.38394112547316528      -0.36743321633479087      -0.35084986663216772      -0.33423140316749639      -0.31761824715634457      -0.30105081661603739      -0.28456942876039482      -0.26821420262354967      -0.25202496216475201      -0.23604114007055116      -0.22030168250108911      -0.20484495499860622      -0.18970864979251709      -0.17492969472136297      -0.16054416399033389      -0.14658719098332934      -0.13309288333518360      -0.12009424047160394      -0.10762307381639540       -9.5709929854229686E-002  -8.4384016240385037E-002  -7.3673131129992270E-002  -6.3603595901391696E-002  -5.4200191438880677E-002  -4.5486098264508876E-002  -3.7482841853539298E-002  -3.0210247550503267E-002  -2.3686405818302548E-002  -1.7927617198171254E-002  -1.2948286621571837E-002  -8.7608760284004685E-003  -5.3759786823631443E-003  -2.8022655751450596E-003  -1.0463904236275453E-003  -1.1298183634842875E-004  -1.0289787591260289E-032  -0.0000000000000000       -9.4391877676686494E-005  -9.6594722136193658E-004  -2.6166058645742153E-003  -5.0419909152823288E-003  -8.2358071674982301E-003  -1.2189848517130418E-002  -1.6894087949492324E-002  -2.2336728303954313E-002  -2.8504131873492072E-002  -3.5380865283083859E-002  -4.2949799598816209E-002  -5.1192162461218771E-002  -6.0087570997879917E-002  -6.9614074526357386E-002  -7.9748206349121928E-002  -9.0465040460622606E-002 -0.10173825189902264      -0.11354018047123594      -0.12584189769072651      -0.13861327676821406      -0.15182306548535951      -0.16543896177582879      -0.17942769183310020      -0.19375509055224624      -0.20838618411953969      -0.22328527454022362      -0.23841602591200631      -0.25374155222641886      -0.26922450649297935      -0.28482717096830817      -0.30051154827278248      -0.31623945317656776      -0.33197260483139285      -0.34767271922934206      -0.36330160166118231      -0.37882123895405617      -0.39419389126848969      -0.40938218322694558      -0.42434919416063149      -0.43905854725446802      -0.45347449737315831      -0.46756201736265929      -0.48128688261145403      -0.49461575367296068      -0.50751625675125012      -0.51995706184769641      -0.53190795839232941      -0.54333992816572718      -0.55422521534406610      -0.56453739349626719      -0.57425142936855134      -0.58334374330567051      -0.59179226616560265      -0.59957649258207002      -0.60667753046117012      -0.61307814656883108      -0.61876280813461326      -0.62371772032818784      -0.62793085956167072      -0.63139200250298066      -0.63409275074898119      -0.63602655109690431      -0.63718871135752020      -0.63757641168020562      -0.63718871135759991      -0.63602655109669015      -0.63409275074895211      -0.63139200250291971      -0.62793085956183670      -0.62371772032840966      -0.61876280813406592      -0.61307814656914106      -0.60667753046078743      -0.59957649258231549      -0.59179226616553393      -0.58334374330579342      -0.57425142936853502      -0.56453739349629228      -0.55422521534417646      -0.54333992816552079      -0.53190795839226457      -0.51995706184796697      -0.50751625675123513      -0.49461575367307919      -0.48128688261122343      -0.46756201736291586      -0.45347449737304568      -0.43905854725448912      -0.42434919416046579      -0.40938218322714581      -0.39419389126838739      -0.37882123895404579      -0.36330160166116221      -0.34767271922937393      -0.33197260483140506      -0.31623945317649721      -0.30051154827267851      -0.28482717096851390      -0.26922450649290014      -0.25374155222657097      -0.23841602591195510      -0.22328527454023048      -0.20838618411951504      -0.19375509055226903      -0.17942769183307999      -0.16543896177584116      -0.15182306548534361      -0.13861327676820911      -0.12584189769068749      -0.11354018047124417      -0.10173825189905378       -9.0465040460586385E-002  -7.9748206349129255E-002  -6.9614074526346284E-002  -6.0087570997862175E-002  -5.1192162461242398E-002  -4.2949799598797647E-002  -3.5380865283091784E-002  -2.8504131873502953E-002  -2.2336728303949348E-002  -1.6894087949490343E-002  -1.2189848517127301E-002  -8.2358071675055836E-003  -5.0419909152813903E-003  -2.6166058645737461E-003  -9.6594722136188302E-004  -9.4391877676833593E-005  -9.7470842950022706E-033  -0.0000000000000000       -7.4878299933461839E-005  -8.8178494547504530E-004  -2.4225555362322377E-003  -4.6930758596450423E-003  -7.6874248041699624E-003  -1.1397881339347538E-002  -1.5815009271129176E-002  -2.0927705052583526E-002  -2.6723131467953985E-002  -3.3186759898856631E-002  -4.0302464613966256E-002  -4.8052571868154578E-002  -5.6417890899313726E-002  -6.5377754145172648E-002  -7.4910066025063046E-002  -8.4991356348179031E-002  -9.5596837154897640E-002 -0.10670046273499210      -0.11827499267329095      -0.13029205776950459      -0.14272222867448492      -0.15553508707689492      -0.16869929926791355      -0.18218269190890626      -0.19595232981513133      -0.20997459557385972      -0.22421527079795209      -0.23863961882614340      -0.25321246866441321      -0.26789829997016490      -0.28266132887272660      -0.29746559442393694      -0.31227504546809948      -0.32705362772697427      -0.34176537088223885      -0.35637447545629364      -0.37084539926690907      -0.38514294326547993      -0.39923233653448698      -0.41307932025195143      -0.42665023041492867      -0.43991207912129726      -0.45283263421990749      -0.46538049712945773      -0.47752517864525840      -0.48923717254711857      -0.50048802683124183      -0.51125041239692737      -0.52149818902211309      -0.53120646846000186      -0.54035167452500055      -0.54891159999678207      -0.55686546022970851      -0.56419394332121420      -0.57087925672406792      -0.57690517020007981      -0.58225705498578695      -0.58692191911032676      -0.59088843874881902      -0.59414698555417356      -0.59668964990058826      -0.59851025996909302      -0.59960439664697485      -0.59996940419247258      -0.59960439664676313      -0.59851025996916885      -0.59668964990070228      -0.59414698555450074      -0.59088843874823793      -0.58692191911061553      -0.58225705498580560      -0.57690517020002396      -0.57087925672438222      -0.56419394332121786      -0.55686546022953631      -0.54891159999680716      -0.54035167452478672      -0.53120646846028774      -0.52149818902176870      -0.51125041239729474      -0.50048802683123195      -0.48923717254688903      -0.47752517864535649      -0.46538049712933394      -0.45283263422007269      -0.43991207912109664      -0.42665023041504496      -0.41307932025187033      -0.39923233653466123      -0.38514294326517445      -0.37084539926717808      -0.35637447545616957      -0.34176537088230602      -0.32705362772686591      -0.31227504546825902      -0.29746559442389631      -0.28266132887285916      -0.26789829996995373      -0.25321246866449854      -0.23863961882600196      -0.22421527079799342      -0.20997459557384324      -0.19595232981509694      -0.18218269190894759      -0.16869929926790683      -0.15553508707686886      -0.14272222867452383      -0.13029205776951586      -0.11827499267325549      -0.10670046273507269       -9.5596837154810321E-002  -8.4991356348227312E-002  -7.4910066025090039E-002  -6.5377754145145323E-002  -5.6417890899353382E-002  -4.8052571868132957E-002  -4.0302464613973313E-002  -3.3186759898852496E-002  -2.6723131467951407E-002  -2.0927705052587574E-002  -1.5815009271123000E-002  -1.1397881339354779E-002  -7.6874248041629853E-003  -4.6930758596424428E-003  -2.4225555362374944E-003  -8.8178494547295897E-004  -7.4878299933271155E-005  -9.1808994189338452E-033  -0.0000000000000000       -5.4494489939099799E-005  -7.9411910020855915E-004  -2.2206011897086641E-003  -4.3300995515669575E-003  -7.1170818472548860E-003  -1.0574331133617904E-002  -1.4693025181617345E-002  -1.9462781217761373E-002  -2.4871593851949488E-002  -3.0905874630083017E-002  -3.7550540275464547E-002  -4.4789058637360227E-002  -5.2603477694859201E-002  -6.0974463192158310E-002  -6.9881344288740835E-002  -7.9302163539663115E-002  -8.9213730089497817E-002  -9.9591675839813432E-002 -0.11041051444871194      -0.12164370302246286      -0.13326370634775039      -0.14524206351246213      -0.15754945675100826      -0.17015578235174009      -0.18303022345289785      -0.19614132455176558      -0.20945706754998547      -0.22294494914662516      -0.23657205939907500      -0.25030516125520197      -0.26411077087152185      -0.27795523851786508      -0.29180482987997730      -0.30562580755607077      -0.31938451256013267      -0.33304744562516070      -0.34658134812167418      -0.35995328238478153      -0.37313071126696551      -0.38608157671594939      -0.39877437719386288      -0.41117824375025486      -0.42326301456050314      -0.43499930776058282      -0.44635859238906850      -0.45731325727692218      -0.46783667771416149      -0.47790327973084784      -0.48748860183924847      -0.49656935409571989      -0.50512347432009497      -0.51313018136406863      -0.52057002527533724      -0.52742493425119297      -0.53367825826913196      -0.53931480927267039      -0.54432089784156801      -0.54868436623531680      -0.55239461773726728      -0.55544264224215767      -0.55782103799619542      -0.55952402947089031      -0.56054748130132848      -0.56088890826967730      -0.56054748130151344      -0.55952402947091240      -0.55782103799607474      -0.55544264224172957      -0.55239461773817733      -0.54868436623434713      -0.54432089784223314      -0.53931480927234765      -0.53367825826898951      -0.52742493425120363      -0.52057002527534657      -0.51313018136418920      -0.50512347432029880      -0.49656935409536346      -0.48748860183962001      -0.47790327973045887      -0.46783667771428866      -0.45731325727707056      -0.44635859238886222      -0.43499930776067364      -0.42326301456045629      -0.41117824375034895      -0.39877437719376380      -0.38608157671611409      -0.37313071126675168      -0.35995328238512969      -0.34658134812139324      -0.33304744562527022      -0.31938451256008860      -0.30562580755611157      -0.29180482987986872      -0.27795523851793585      -0.26411077087136287      -0.25030516125537955      -0.23657205939894216      -0.22294494914681606      -0.20945706754986662      -0.19614132455186792      -0.18303022345289160      -0.17015578235170875      -0.15754945675102325      -0.14524206351244179      -0.13326370634775514      -0.12164370302244414      -0.11041051444875231       -9.9591675839752855E-002  -8.9213730089562043E-002  -7.9302163539624354E-002  -6.9881344288713967E-002  -6.0974463192181402E-002  -5.2603477694844171E-002  -4.4789058637352344E-002  -3.7550540275481381E-002  -3.0905874630073139E-002  -2.4871593851958237E-002  -1.9462781217751440E-002  -1.4693025181627569E-002  -1.0574331133614502E-002  -7.1170818472594223E-003  -4.3300995515683982E-003  -2.2206011897055967E-003  -7.9411910021027782E-004  -5.4494489938174161E-005  -8.5925969520133905E-033  -0.0000000000000000       -3.3295985045052280E-005  -7.0317373834882433E-004  -2.0112486281171058E-003  -3.9539621179505166E-003  -6.5261843803477385E-003  -9.7212203549127598E-003  -1.3530883439064776E-002  -1.7945537052251020E-002  -2.2954036956887591E-002  -2.8543768001392716E-002  -3.4700726101721445E-002  -4.1409560926376286E-002  -4.8653602839611759E-002  -5.6414897862238716E-002  -6.4674250080878681E-002  -7.3411268079998912E-002  -8.2604414359661413E-002  -9.2231057515804293E-002 -0.10226752705361027      -0.11268917069945679      -0.12347041407680581      -0.13458482259739846      -0.14600516542422096      -0.15770348134559750      -0.16965114640777201      -0.18181894313762559      -0.19417713119212088      -0.20669551926335281      -0.21934353806310544      -0.23209031421649767      -0.24490474488015929      -0.25775557291030410      -0.27061146239598932      -0.28344107437787075      -0.29621314256671039      -0.30889654888509904      -0.32146039864117426      -0.33387409516315270      -0.34610741370613718      -0.35813057445955088      -0.36991431447480982      -0.38142995834082000      -0.39264948744175843      -0.40354560761831509      -0.41409181508551807      -0.42426246043452875      -0.43403281056851400      -0.44337910842910760      -0.45227863036012755      -0.46070974097431305      -0.46865194539641331      -0.47608593874317601      -0.48299365273809963      -0.48935829933250347      -0.49516441123792132      -0.50039787927181778      -0.50504598641726461      -0.50909743852747491      -0.51254239159314063      -0.51537247550471132      -0.51758081426348379      -0.51916204257860876      -0.52011231882075426      -0.52042933429588967      -0.52011231882069897      -0.51916204257864251      -0.51758081426337288      -0.51537247550502441      -0.51254239159263304      -0.50909743852813927      -0.50504598641687637      -0.50039787927186719      -0.49516441123812716      -0.48935829933246222      -0.48299365273801237      -0.47608593874327870      -0.46865194539607558      -0.46070974097466455      -0.45227863035985688      -0.44337910842928058      -0.43403281056860232      -0.42426246043426791      -0.41409181508574883      -0.40354560761835612      -0.39264948744164002      -0.38142995834087795      -0.36991431447482115      -0.35813057445938407      -0.34610741370634091      -0.33387409516292493      -0.32146039864128734      -0.30889654888507884      -0.29621314256678899      -0.28344107437783106      -0.27061146239594774      -0.25775557291038609      -0.24490474488021097      -0.23209031421642509      -0.21934353806319970      -0.20669551926322474      -0.19417713119218655      -0.18181894313758423      -0.16965114640770340      -0.15770348134572190      -0.14600516542412881      -0.13458482259747914      -0.12347041407674395      -0.11268917069950338      -0.10226752705356863       -9.2231057515837739E-002  -8.2604414359614964E-002  -7.3411268080039768E-002  -6.4674250080887646E-002  -5.6414897862238654E-002  -4.8653602839596334E-002  -4.1409560926401696E-002  -3.4700726101700947E-002  -2.8543768001402202E-002  -2.2954036956890477E-002  -1.7945537052246802E-002  -1.3530883439062998E-002  -9.7212203549127563E-003  -6.5261843803430929E-003  -3.9539621179522366E-003  -2.0112486281191368E-003  -7.0317373834651118E-004  -3.3295985045239874E-005  -7.9835941664129285E-033  -0.0000000000000000       -1.1340335486996673E-005  -6.0918091367031255E-004  -1.7950216280398720E-003  -3.5655955924868248E-003  -5.9161882550368425E-003  -8.8406429723401729E-003  -1.2331428894633172E-002  -1.6379679252221675E-002  -2.0975138208376730E-002  -2.6106194704119821E-002  -3.1759957981588781E-002  -3.7922296903580031E-002  -4.4577864769298224E-002  -5.1710131517912525E-002  -5.9301422793484673E-002  -6.7332962716642158E-002  -7.5784919407116458E-002  -8.4636453051732050E-002  -9.3865766396996272E-002 -0.10345015754621951      -0.11336607493134333      -0.12358917432985127      -0.13409437778578862      -0.14485593429663277      -0.15584748211543720      -0.16704211252247328      -0.17841243490837039      -0.18993064301487178      -0.20156858217207443      -0.21329781736988992      -0.22508970200113637      -0.23691544710709317      -0.24874619096432449      -0.26055306883697660      -0.27230728273657140      -0.28398017100805345      -0.29554327759069782      -0.30696842076812236      -0.31822776126147817      -0.32929386948127859      -0.34013979179585369      -0.35073911563991472      -0.36106603331516479      -0.37109540433065907      -0.38080281612305533      -0.39016464302106446      -0.39915810330697671      -0.40776131423668638      -0.41595334488568225      -0.42371426670159329      -0.43102520162454888      -0.43786836768098486      -0.44422712191860564      -0.45008600059979020      -0.45543075653977477      -0.46024839350960245      -0.46452719761908129      -0.46825676559954177      -0.47142802992493904      -0.47403328070576045      -0.47606618430432829      -0.47752179862906868      -0.47839658506590876      -0.47868841702329379      -0.47839658506597038      -0.47752179862887184      -0.47606618430471281      -0.47403328070551382      -0.47142802992503213      -0.46825676559933321      -0.46452719761914973      -0.46024839350970981      -0.45543075653958642      -0.45008600059975695      -0.44422712191880992      -0.43786836768081167      -0.43102520162486468      -0.42371426670128404      -0.41595334488599739      -0.40776131423646811      -0.39915810330699253      -0.39016464302121034      -0.38080281612290290      -0.37109540433056876      -0.36106603331535658      -0.35073911563987969      -0.34013979179575610      -0.32929386948145073      -0.31822776126121999      -0.30696842076843472      -0.29554327759050647      -0.28398017100818945      -0.27230728273640437      -0.26055306883703372      -0.24874619096437436      -0.23691544710704646      -0.22508970200105249      -0.21329781736994377      -0.20156858217207099      -0.18993064301485107      -0.17841243490844147      -0.16704211252239545      -0.15584748211555685      -0.14485593429650220      -0.13409437778585945      -0.12358917432982583      -0.11336607493136149      -0.10345015754620454       -9.3865766397010497E-002  -8.4636453051728108E-002  -7.5784919407145795E-002  -6.7332962716619107E-002  -5.9301422793472162E-002  -5.1710131517904816E-002  -4.4577864769319409E-002  -3.7922296903564807E-002  -3.1759957981595408E-002  -2.6106194704122489E-002  -2.0975138208370856E-002  -1.6379679252218605E-002  -1.2331428894638093E-002  -8.8406429723395952E-003  -5.9161882550394368E-003  -3.5655955924855879E-003  -1.7950216280397697E-003  -6.0918091367116755E-004  -1.1340335485619601E-005  -7.3553582031853219E-033  -0.0000000000000000        1.1313038185314413E-005  -5.1238011414089942E-004  -1.5724606659435563E-003  -3.1659616547323761E-003  -5.2885955641902693E-003  -7.9347594013087705E-003  -1.1097596611779833E-002  -1.4769031996337542E-002  -1.8939723223372867E-002  -2.3599091693622266E-002  -2.8735391423362011E-002  -3.4335744903219646E-002  -4.0386165726987160E-002  -4.6871587959334764E-002  -5.3775901762830668E-002  -6.1081992405559851E-002  -6.8771781778803595E-002  -7.6826272235915385E-002  -8.5225592643989434E-002  -9.3949046536383099E-002 -0.10297516225064891      -0.11228174493028162      -0.12184593026522381      -0.13164423984130405      -0.14165263796569705      -0.15184658982984930      -0.16220112087187605      -0.17269087719258761      -0.18329018688217277      -0.19397312210781681      -0.20471356181165165      -0.21548525487302636      -0.22626188357332133      -0.23701712722267421      -0.24772472578113933      -0.25835854333662073      -0.26889263126825003      -0.27930129096394896      -0.28955913591817689      -0.29964115308337691      -0.30952276330492723      -0.31917988071284298      -0.32858897091477002      -0.33772710785309035      -0.34657202919442348      -0.35510219010871713      -0.36329681531636060      -0.37113594927117510      -0.37860050436900550      -0.38567230704578431      -0.39233414168266340      -0.39856979217999333      -0.40436408113004119      -0.40970290647023322      -0.41457327554480583      -0.41896333648289535      -0.42286240682246651      -0.42626099930992695      -0.42915084481167209      -0.43152491228505341      -0.43337742575757032      -0.43470387827685336      -0.43550104279364005      -0.43576697995637415      -0.43550104279370710      -0.43470387827691825      -0.43337742575731664      -0.43152491228508655      -0.42915084481179044      -0.42626099930995953      -0.42286240682253340      -0.41896333648271106      -0.41457327554502932      -0.40970290647020358      -0.40436408112999661      -0.39856979217992311      -0.39233414168252689      -0.38567230704609001      -0.37860050436856740      -0.37113594927150045      -0.36329681531617930      -0.35510219010872890      -0.34657202919448821      -0.33772710785313015      -0.32858897091461220      -0.31917988071283698      -0.30952276330506689      -0.29964115308324962      -0.28955913591838472      -0.27930129096362366      -0.26889263126848328      -0.25835854333639685      -0.24772472578133986      -0.23701712722263307      -0.22626188357326774      -0.21548525487301001      -0.20471356181177344      -0.19397312210771894      -0.18329018688220058      -0.17269087719264947      -0.16220112087170507      -0.15184658983002750      -0.14165263796556865      -0.13164423984140233      -0.12184593026516036      -0.11228174493028524      -0.10297516225065842       -9.3949046536378797E-002  -8.5225592643983883E-002  -7.6826272235897719E-002  -6.8771781778797156E-002  -6.1081992405566776E-002  -5.3775901762844948E-002  -4.6871587959352194E-002  -4.0386165726959453E-002  -3.4335744903228507E-002  -2.8735391423361987E-002  -2.3599091693619664E-002  -1.8939723223382929E-002  -1.4769031996333719E-002  -1.1097596611777236E-002  -7.9347594013070497E-003  -5.2885955641924437E-003  -3.1659616547304358E-003  -1.5724606659453556E-003  -5.1238011413954764E-004   1.1313038185336151E-005  -6.7094025377929530E-033  -0.0000000000000000        3.4602992171050266E-005  -4.1301767707569250E-004  -1.3441216043673359E-003  -2.7560492976338368E-003  -4.6449510036550654E-003  -7.0057912753219145E-003  -9.8324047680882661E-003  -1.3117527701802212E-002  -1.6852754149591868E-002  -2.1028563847913965E-002  -2.5634384273408455E-002  -3.0658622954241564E-002  -3.6088687857265642E-002  -4.1911013849287540E-002  -4.8111094799156838E-002  -5.4673518728534633E-002  -6.1582005222940842E-002  -6.8819444937181132E-002  -7.6367941093454766E-002  -8.4208852874533766E-002  -9.2322840605299147E-002 -0.10068991261512557      -0.10928947366729590      -0.11810037483842678      -0.12710096472865989      -0.13626914187717551      -0.14558240825923488      -0.15501792373323520      -0.16455256130744589      -0.17416296309366761      -0.18382559681304136      -0.19351681271454560      -0.20321290077506429      -0.21289014803574305      -0.22252489594412242      -0.23209359755469333      -0.24157287446147518      -0.25093957331198541      -0.26017082177925693      -0.26924408384609433      -0.27813721427745469      -0.28682851214121524      -0.29529677325503589      -0.30352134143011311      -0.31148215838599169      -0.31915981222120421      -0.32653558431859209      -0.33359149457495180      -0.34031034484076655      -0.34667576047850357      -0.35267222991618929      -0.35828514212986057      -0.36350082193763555      -0.36830656303772452      -0.37269065870573920      -0.37664243007222387      -0.38015225192300672      -0.38321157594677852      -0.38581295138810529      -0.38795004304231728      -0.38961764656237535      -0.39081170102560647      -0.39152929874805564      -0.39176869230338440      -0.39152929874792841      -0.39081170102564700      -0.38961764656241415      -0.38795004304252023      -0.38581295138778626      -0.38321157594691163      -0.38015225192277802      -0.37664243007255244      -0.37269065870539869      -0.36830656303798798      -0.36350082193736694      -0.35828514213015850      -0.35267222991620412      -0.34667576047821924      -0.34031034484115075      -0.33359149457473336      -0.32653558431871504      -0.31915981222123424      -0.31148215838593729      -0.30352134143007614      -0.29529677325515291      -0.28682851214126537      -0.27813721427731686      -0.26924408384622006      -0.26017082177915862      -0.25093957331213179      -0.24157287446140321      -0.23209359755481743      -0.22252489594396940      -0.21289014803578940      -0.20321290077513252      -0.19351681271452420      -0.18382559681299734      -0.17416296309376325      -0.16455256130737900      -0.15501792373314979      -0.14558240825944410      -0.13626914187701164      -0.12710096472872331      -0.11810037483841608      -0.10928947366729767      -0.10068991261513777       -9.2322840605301576E-002  -8.4208852874533197E-002  -7.6367941093450575E-002  -6.8819444937196425E-002  -6.1582005222955601E-002  -5.4673518728503526E-002  -4.8111094799191324E-002  -4.1911013849227317E-002  -3.6088687857315505E-002  -3.0658622954220560E-002  -2.5634384273416751E-002  -2.1028563847918291E-002  -1.6852754149574472E-002  -1.3117527701814664E-002  -9.8324047680822205E-003  -7.0057912753271993E-003  -4.6449510036507963E-003  -2.7560492976368522E-003  -1.3441216043664831E-003  -4.1301767707612277E-004   3.4602992172753087E-005  -6.0472833340127797E-033  -0.0000000000000000        5.8466810688205767E-005  -3.1134618780114627E-004  -1.1105743409184970E-003  -2.3368724291523194E-003  -3.9868381312186986E-003  -6.0560160702550344E-003  -8.5389473566191507E-003  -1.1429197519308838E-002  -1.4719317675957392E-002  -1.8400869221312729E-002  -2.2464478947612620E-002  -2.6899867730738443E-002  -3.1695868626266333E-002  -3.6840450359852527E-002  -4.2320745828084462E-002  -4.8123083305469543E-002  -5.4233019660911166E-002  -6.0635375432004257E-002  -6.7314271671308920E-002  -7.4253168473829595E-002  -8.1434905094375218E-002  -8.8841741556763804E-002  -9.6455401655312634E-002 -0.10425711724421156      -0.11222767370827921      -0.12034745650554976      -0.12859649866925901      -0.13695452915345199      -0.14540102190912038      -0.15391524556774380      -0.16247631361540169      -0.17106323493706321      -0.17965496460617827      -0.18823045480012376      -0.19676870571596144      -0.20524881636751513      -0.21365003513544978      -0.22195180995576930      -0.23013383801860599      -0.23817611486287932      -0.24605898274489754      -0.25376317816629307      -0.26126987844645411      -0.26856074722512135      -0.27561797878921762      -0.28242434111297438      -0.28896321751083015      -0.29521864679988946      -0.30117536187906752      -0.30681882662517318      -0.31213527102605970      -0.31711172445777969      -0.32173604702903114      -0.32599695892123370      -0.32988406764269679      -0.33338789314582296      -0.33649989073102621      -0.33921247169849217      -0.34151902168096082      -0.34341391662973553      -0.34489253640096346      -0.34595127592244762      -0.34658755390132084      -0.34679981906405227      -0.34658755390138085      -0.34595127592239433      -0.34489253640095036      -0.34341391662963783      -0.34151902168118276      -0.33921247169837659      -0.33649989073122932      -0.33338789314550377      -0.32988406764304129      -0.32599695892092850      -0.32173604702934172      -0.31711172445744118      -0.31213527102617017      -0.30681882662525584      -0.30117536187900479      -0.29521864679982990      -0.28896321751082871      -0.28242434111292419      -0.27561797878923905      -0.26856074722515694      -0.26126987844639615      -0.25376317816626315      -0.24605898274490920      -0.23817611486287271      -0.23013383801857631      -0.22195180995571792      -0.21365003513549713      -0.20524881636741865      -0.19676870571604285      -0.18823045480012865      -0.17965496460611130      -0.17106323493705436      -0.16247631361546264      -0.15391524556763142      -0.14540102190919424      -0.13695452915355730      -0.12859649866903530      -0.12034745650569405      -0.11222767370822487      -0.10425711724422509       -9.6455401655296175E-002  -8.8841741556785314E-002  -8.1434905094341759E-002  -7.4253168473836006E-002  -6.7314271671320564E-002  -6.0635375431999247E-002  -5.4233019660896060E-002  -4.8123083305494863E-002  -4.2320745828052730E-002  -3.6840450359900509E-002  -3.1695868626227905E-002  -2.6899867730756581E-002  -2.2464478947604886E-002  -1.8400869221307906E-002  -1.4719317675971951E-002  -1.1429197519301113E-002  -8.5389473566231111E-003  -6.0560160702507419E-003  -3.9868381312233650E-003  -2.3368724291483759E-003  -1.1105743409219381E-003  -3.1134618779888679E-004   5.8466810687901458E-005  -5.3705956950015145E-033  -0.0000000000000000        8.2840361033749324E-005  -2.0762386317891548E-004  -8.7240142343099239E-004  -1.9094674137650693E-003  -3.3158755318196584E-003  -5.0877615938677481E-003  -7.2203867045344105E-003  -9.7081615899989974E-003  -1.2544612742836820E-002  -1.5722403928693385E-002  -1.9233384217767126E-002  -2.3068612975828295E-002  -2.7218375625689593E-002  -3.1672204110069435E-002  -3.6418901721529791E-002  -4.1446570291586937E-002  -4.6742639130807805E-002  -5.2293895588776507E-002  -5.8086517158214911E-002  -6.4106105044820533E-002  -7.0337719122890316E-002  -7.6765914191281315E-002  -8.3374777442812381E-002  -9.0147967056960293E-002  -9.7068751821665536E-002 -0.10412005169009550      -0.11128447917255807      -0.11854438146678857      -0.12588188322067015      -0.13327892982809786      -0.14071733115278998      -0.14817880557113983      -0.15564502423351492      -0.16309765543221164      -0.17051840897261991      -0.17788908043753593      -0.18519159524120568      -0.19240805236326408      -0.19952076766051688      -0.20651231664916248      -0.21336557665645298      -0.22006376823908275      -0.22659049576831777      -0.23292978708487538      -0.23906613212667080      -0.24498452043815142      -0.25067047746732440      -0.25611009956909669      -0.26129008762117661      -0.26619777918285636      -0.27082117910923809      -0.27514898855121839      -0.27917063227485778      -0.28287628422456396      -0.28625689128099624      -0.28930419514365102      -0.29201075229816531      -0.29436995200505961      -0.29637603228574722      -0.29802409384606532      -0.29931011192217810      -0.30023094600793060      -0.30078434744669286      -0.30096896486623581      -0.30078434744670451      -0.30023094600795702      -0.29931011192225332      -0.29802409384598477      -0.29637603228565540      -0.29436995200523031      -0.29201075229793372      -0.28930419514388628      -0.28625689128077964      -0.28287628422472838      -0.27917063227471872      -0.27514898855145831      -0.27082117910905779      -0.26619777918294568      -0.26129008762110517      -0.25611009956914399      -0.25067047746742943      -0.24498452043812158      -0.23906613212670774      -0.23292978708481499      -0.22659049576837206      -0.22006376823908844      -0.21336557665644942      -0.20651231664917263      -0.19952076766054741      -0.19240805236333056      -0.18519159524110160      -0.17788908043764473      -0.17051840897255338      -0.16309765543220076      -0.15564502423358098      -0.14817880557113797      -0.14071733115271379      -0.13327892982825143      -0.12588188322052940      -0.11854438146678940      -0.11128447917266945      -0.10412005169003311       -9.7068751821693111E-002  -9.0147967056921116E-002  -8.3374777442865713E-002  -7.6765914191231382E-002  -7.0337719122935391E-002  -6.4106105044801479E-002  -5.8086517158204058E-002  -5.2293895588789503E-002  -4.6742639130791623E-002  -4.1446570291600614E-002  -3.6418901721538353E-002  -3.1672204110042783E-002  -2.7218375625713723E-002  -2.3068612975822741E-002  -1.9233384217756506E-002  -1.5722403928711996E-002  -1.2544612742822848E-002  -9.7081615900016429E-003  -7.2203867045323618E-003  -5.0877615938720051E-003  -3.3158755318179662E-003  -1.9094674137683017E-003  -8.7240142342839854E-004  -2.0762386317993751E-004   8.2840361035298540E-005  -4.6809698205523587E-033  -0.0000000000000000        1.0765825209529034E-004  -1.0211392155474005E-004  -6.3019663453355522E-004  -1.4748905598029377E-003  -2.6337128982717962E-003  -4.1034003540606385E-003  -5.8799458267945158E-003  -7.9586190879394406E-003  -1.0333937981488749E-002  -1.2999686697284090E-002  -1.5948956596909439E-002  -1.9174167450160103E-002  -2.2667080822780575E-002  -2.6418817462745100E-002  -3.0419878399370031E-002  -3.4660168048416373E-002  -3.9129018806131684E-002  -4.3815217021136020E-002  -4.8707030278529267E-002  -5.3792235931382312E-002  -5.9058150809769124E-002  -6.4491662036072525E-002  -7.0079258872470310E-002  -7.5807065522538103E-002  -8.1660874809688602E-002  -8.7626182648883555E-002  -9.3688223230943932E-002  -9.9832004831774970E-002 -0.10604234616283142      -0.11230391317337683      -0.11860125621540459      -0.12491884748380271      -0.13124111863903776      -0.13755249852228768      -0.14383745087316691      -0.15008051195740216      -0.15626632801518450      -0.16237969243746461      -0.16840558258528665      -0.17432919615635889      -0.18013598701847428      -0.18581170041787529      -0.19134240747990625      -0.19671453891968527      -0.20191491787873039      -0.20693079181093796      -0.21174986334004614      -0.21636032001290573      -0.22075086288035378      -0.22491073383165222      -0.22882974162125072      -0.23249828652269930      -0.23590738355082944      -0.23904868419535624      -0.24191449661576295      -0.24449780424597661      -0.24679228276486925      -0.24879231539541913      -0.25049300648622014      -0.25189019335534679      -0.25298045635597466      -0.25376112714806731      -0.25423029515148315      -0.25438681216663944      -0.25423029515140838      -0.25376112714810417      -0.25298045635588551      -0.25189019335546636      -0.25049300648620682      -0.24879231539533841      -0.24679228276503881      -0.24449780424579595      -0.24191449661591433      -0.23904868419531519      -0.23590738355079513      -0.23249828652265586      -0.22882974162131570      -0.22491073383156357      -0.22075086288040544      -0.21636032001294103      -0.21174986333995235      -0.20693079181089075      -0.20191491787878404      -0.19671453891969318      -0.19134240747989734      -0.18581170041782741      -0.18013598701852521      -0.17432919615633968      -0.16840558258524599      -0.16237969243745304      -0.15626632801519108      -0.15008051195741398      -0.14383745087316907      -0.13755249852231471      -0.13124111863892282      -0.12491884748392246      -0.11860125621536566      -0.11230391317331952      -0.10604234616290616       -9.9832004831745660E-002  -9.3688223230904547E-002  -8.7626182648897183E-002  -8.1660874809694112E-002  -7.5807065522566192E-002  -7.0079258872419892E-002  -6.4491662036110772E-002  -5.9058150809748217E-002  -5.3792235931394199E-002  -4.8707030278533223E-002  -4.3815217021131982E-002  -3.9129018806155998E-002  -3.4660168048391241E-002  -3.0419878399368133E-002  -2.6418817462761118E-002  -2.2667080822771583E-002  -1.9174167450146062E-002  -1.5948956596941184E-002  -1.2999686697257847E-002  -1.0333937981503605E-002  -7.9586190879330446E-003  -5.8799458267970511E-003  -4.1034003540605796E-003  -2.6337128982689452E-003  -1.4748905598038914E-003  -6.3019663453446552E-004  -1.0211392155390846E-004   1.0765825209586444E-004  -3.9800670798009651E-033  -0.0000000000000000        1.3285399589261875E-004   4.9160594123858099E-006  -3.8456354915391764E-004  -1.0342155586485274E-003  -1.9420270369667667E-003  -3.1053438191830972E-003  -4.5209006337484951E-003  -6.1848380718936610E-003  -8.0926789135008694E-003  -1.0239343122362332E-002  -1.2619181368814280E-002  -1.5225992458865949E-002  -1.8053034317227240E-002  -2.1093038253979037E-002  -2.4338226281883285E-002  -2.7780330081964611E-002  -3.1410611191871662E-002  -3.5219882326568815E-002  -3.9198529777024885E-002  -4.3336536834080605E-002  -4.7623508179040243E-002  -5.2048695184577477E-002  -5.6601022061852670E-002  -6.1269112793924725E-002  -6.6041318787197878E-002  -7.0905747177240422E-002  -7.5850289717796462E-002  -8.0862652185537814E-002  -8.5930384228203455E-002  -9.1040909584304983E-002  -9.6181556602325746E-002 -0.10133958898434503      -0.10650223668089864      -0.11165672686268403      -0.11679031489306328      -0.12189031522848555      -0.12694413217001449      -0.13193929039521687      -0.13686346519124032      -0.14170451232335085      -0.14645049745935237      -0.15108972508513085      -0.15561076683816585      -0.16000248919004811      -0.16425408041540446      -0.16835507677685130      -0.17229538786654452      -0.17606532104223704      -0.17965560489735133      -0.18305741171158821      -0.18626237882468236      -0.18926262888360276      -0.19205078891380822      -0.19462000816934455      -0.19696397471704485      -0.19907693071603855      -0.20095368635696992      -0.20258963242272521      -0.20398075144761182      -0.20512362743955714      -0.20601545415064776      -0.20665404186760736      -0.20703782271309473      -0.20716585444038824      -0.20703782271310311      -0.20665404186761296      -0.20601545415068909      -0.20512362743952883      -0.20398075144756198      -0.20258963242275121      -0.20095368635689592      -0.19907693071618640      -0.19696397471687219      -0.19462000816941588      -0.19205078891384680      -0.18926262888356998      -0.18626237882467914      -0.18305741171168380      -0.17965560489732443      -0.17606532104214687      -0.17229538786660545      -0.16835507677690642      -0.16425408041532685      -0.16000248919009927      -0.15561076683806699      -0.15108972508525431      -0.14645049745933003      -0.14170451232326972      -0.13686346519131395      -0.13193929039523536      -0.12694413216999081      -0.12189031522846575      -0.11679031489311101      -0.11165672686263499      -0.10650223668096628      -0.10133958898426568       -9.6181556602379731E-002  -9.1040909584300056E-002  -8.5930384228220108E-002  -8.0862652185519565E-002  -7.5850289717812769E-002  -7.0905747177247416E-002  -6.6041318787183556E-002  -6.1269112793900002E-002  -5.6601022061886344E-002  -5.2048695184558152E-002  -4.7623508179049805E-002  -4.3336536834073257E-002  -3.9198529777027029E-002  -3.5219882326552966E-002  -3.1410611191872946E-002  -2.7780330081966110E-002  -2.4338226281896233E-002  -2.1093038253963425E-002  -1.8053034317233565E-002  -1.5225992458879482E-002  -1.2619181368788295E-002  -1.0239343122384016E-002  -8.0926789134913441E-003  -6.1848380718925039E-003  -4.5209006337490702E-003  -3.1053438191832551E-003  -1.9420270369698307E-003  -1.0342155586477047E-003  -3.8456354915526671E-004   4.9160594134087005E-006   1.3285399589339230E-004  -3.2695760088416280E-033  -0.0000000000000000        1.5836017179914383E-004   1.1319479542158743E-004  -1.3611406834113202E-004  -5.8853088199596875E-004  -1.2425178081829280E-003  -2.0960365845212776E-003  -3.1465720109759296E-003  -4.3911451712098587E-003  -5.8262949403326408E-003  -7.4480896660904378E-003  -9.2521533065056515E-003  -1.1233679010677991E-002  -1.3387437669106016E-002  -1.5707789026883915E-002  -1.8188695177464635E-002  -2.0823735342046339E-002  -2.3606121604149485E-002  -2.6528715527057815E-002  -2.9584045613416557E-002  -3.2764325563929018E-002  -3.6061473292006756E-002  -3.9467130647097712E-002  -4.2972683800689152E-002  -4.6569284243868372E-002  -5.0247870347527812E-002  -5.3999189431403041E-002  -5.7813820290222404E-002  -6.1682196121391718E-002  -6.5594627799247601E-002  -6.9541327440006559E-002  -7.3512432199821481E-002  -7.7498028249147782E-002  -8.1488174864917690E-002  -8.5472928583130298E-002  -8.9442367352442043E-002  -9.3386614632009632E-002  -9.7295863373378574E-002 -0.10116039983054222      -0.10497062713986198      -0.10871708861157284      -0.11239049068028442      -0.11598172545412654      -0.11948189281285249      -0.12288232199869899      -0.12617459264830749      -0.12935055521584801      -0.13240235073780968      -0.13532242989037149      -0.13810357129596482      -0.14073889903212053      -0.14322189930214480      -0.14554643622741320      -0.14770676672121363      -0.14969755441145308      -0.15151388257487630      -0.15315126605577967      -0.15460566213613838      -0.15587348033435566      -0.15695159110722501      -0.15783733343494241      -0.15852852126930250      -0.15902344883242378      -0.15932089475026959      -0.15942012501200611      -0.15932089475033173      -0.15902344883239444      -0.15852852126923953      -0.15783733343497761      -0.15695159110726770      -0.15587348033435108      -0.15460566213616161      -0.15315126605568746      -0.15151388257503037      -0.14969755441132573      -0.14770676672127769      -0.14554643622736832      -0.14322189930215956      -0.14073889903205433      -0.13810357129598555      -0.13532242989043292      -0.13240235073777634      -0.12935055521586902      -0.12617459264828659      -0.12288232199869575      -0.11948189281294613      -0.11598172545403543      -0.11239049068026895      -0.10871708861166027      -0.10497062713978865      -0.10116039983056523       -9.7295863373388497E-002  -9.3386614631996434E-002  -8.9442367352425917E-002  -8.5472928583148325E-002  -8.1488174864902105E-002  -7.7498028249152459E-002  -7.3512432199796238E-002  -6.9541327440033024E-002  -6.5594627799188190E-002  -6.1682196121434628E-002  -5.7813820290225811E-002  -5.3999189431394874E-002  -5.0247870347538845E-002  -4.6569284243883236E-002  -4.2972683800672651E-002  -3.9467130647101785E-002  -3.6061473292001968E-002  -3.2764325563930177E-002  -2.9584045613413941E-002  -2.6528715527071107E-002  -2.3606121604148857E-002  -2.0823735342041710E-002  -1.8188695177461665E-002  -1.5707789026887305E-002  -1.3387437669107879E-002  -1.1233679010670022E-002  -9.2521533065191633E-003  -7.4480896660788134E-003  -5.8262949403376212E-003  -4.3911451712126534E-003  -3.1465720109734598E-003  -2.0960365845222534E-003  -1.2425178081818262E-003  -5.8853088199629596E-004  -1.3611406834064326E-004   1.1319479542177494E-004   1.5836017179994777E-004  -2.5512082428959501E-033  -0.0000000000000000        1.8410859300623626E-004   2.2244795718025359E-004   1.1453306699564449E-004  -1.3893714347133529E-004  -5.3690401075158337E-004  -1.0779504588190943E-003  -1.7603177908355194E-003  -2.5819151303360550E-003  -3.5403061552237540E-003  -4.6327174364380851E-003  -5.8560571276895512E-003  -7.2069246644645424E-003  -8.6816168613470818E-003  -1.0276135844701396E-002  -1.1986198689535880E-002  -1.3807247977891011E-002  -1.5734463040608535E-002  -1.7762771831875253E-002  -1.9886863406918170E-002  -2.2101200972162626E-002  -2.4400035476711442E-002  -2.6777419711935639E-002  -2.9227222885378292E-002  -3.1743145633255677E-002  -3.4318735435735680E-002  -3.6947402397439988E-002  -3.9622435354945466E-002  -4.2337018272700970E-002  -4.5084246887047069E-002  -4.7857145559192321E-002  -5.0648684294951278E-002  -5.3451795891718806E-002  -5.6259393169846766E-002  -5.9064386247641827E-002  -6.1859699818216873E-002  -6.4638290385279087E-002  -6.7393163418957763E-002  -7.0117390386323974E-002  -7.2804125619038013E-002  -7.5446622975717179E-002  -7.8038252258196786E-002  -8.0572515344031315E-002  -8.3043061993782752E-002  -8.5443705297619993E-002  -8.7768436720863569E-002  -9.0011440715709407E-002  -9.2167108860071581E-002  -9.4230053492647833E-002  -9.6195120809303813E-002  -9.8057403389699690E-002  -9.9812252124490145E-002 -0.10145528751293284      -0.10298241030566710      -0.10438981146436137      -0.10567398141708810      -0.10683171858431774      -0.10786013715713681      -0.10875667410750003      -0.10951909541455424      -0.11014550149063775      -0.11063433179638650      -0.11098436863024511      -0.11119474008675204      -0.11126492217410001      -0.11119474008666599      -0.11098436863029267      -0.11063433179639695      -0.11014550149064579      -0.10951909541450607      -0.10875667410751157      -0.10786013715712704      -0.10683171858435109      -0.10567398141701140      -0.10438981146445792      -0.10298241030559764      -0.10145528751299120       -9.9812252124470355E-002  -9.8057403389737133E-002  -9.6195120809283968E-002  -9.4230053492651150E-002  -9.2167108860056191E-002  -9.0011440715694530E-002  -8.7768436720899110E-002  -8.5443705297605962E-002  -8.3043061993733278E-002  -8.0572515344072296E-002  -7.8038252258198909E-002  -7.5446622975706881E-002  -7.2804125619051641E-002  -7.0117390386285505E-002  -6.7393163418979010E-002  -6.4638290385289968E-002  -6.1859699818205487E-002  -5.9064386247640682E-002  -5.6259393169865321E-002  -5.3451795891721887E-002  -5.0648684294962151E-002  -4.7857145559166134E-002  -4.5084246887101526E-002  -4.2337018272653779E-002  -3.9622435354953488E-002  -3.6947402397440772E-002  -3.4318735435709978E-002  -3.1743145633272067E-002  -2.9227222885363030E-002  -2.6777419711955280E-002  -2.4400035476698632E-002  -2.2101200972168496E-002  -1.9886863406924030E-002  -1.7762771831870063E-002  -1.5734463040597828E-002  -1.3807247977910202E-002  -1.1986198689530233E-002  -1.0276135844698145E-002  -8.6816168613493665E-003  -7.2069246644629629E-003  -5.8560571276891063E-003  -4.6327174364420454E-003  -3.5403061552224122E-003  -2.5819151303314446E-003  -1.7603177908378500E-003  -1.0779504588180433E-003  -5.3690401075245789E-004  -1.3893714347159333E-004   1.1453306699449458E-004   2.2244795718089292E-004   1.8410859300679812E-004  -1.8266943928336920E-033  -0.0000000000000000        2.1003047485423009E-004   3.3239883940479797E-004   3.6675377884757887E-004   3.1345556906578953E-004   1.7308077891938130E-004  -5.3578485213833394E-005  -3.6552463483562232E-004  -7.6156023741501353E-004  -1.2402800083884228E-003  -1.8000757869279060E-003  -2.4391477325827887E-003  -3.1555101188775088E-003  -3.9469949628494760E-003  -4.8112567574893472E-003  -5.7457782290081701E-003  -6.7478766477531245E-003  -7.8147105503842702E-003  -8.9432868427070707E-003  -1.0130468264944565E-002  -1.1372981201885688E-002  -1.2667423818213543E-002  -1.4010274500222027E-002  -1.5397900582171475E-002  -1.6826567337564088E-002  -1.8292447212199824E-002  -1.9791629277556039E-002  -2.1320128881257446E-002  -2.2873897470754030E-002  -2.4448832567880517E-002  -2.6040787867803533E-002  -2.7645583440634995E-002  -2.9259016008352429E-002  -3.0876869274397086E-002  -3.2494924279282064E-002  -3.4108969757998105E-002  -3.5714812474432783E-002  -3.7308287506138994E-002  -3.8885268457117317E-002  -4.0441677571761370E-002  -4.1973495725978346E-002  -4.3476772272685600E-002  -4.4947634715374871E-002  -4.6382298189253206E-002  -4.7777074723810986E-002  -4.9128382268097667E-002  -5.0432753452895655E-002  -5.1686844072265453E-002  -5.2887441261394080E-002  -5.4031471351888093E-002  -5.5116007386313060E-002  -5.6138276271643403E-002  -5.7095665557287220E-002  -5.7985729818188128E-002  -5.8806196630313917E-002  -5.9554972121991033E-002  -6.0230146089161253E-002  -6.0829996660918678E-002  -6.1352994505541159E-002  -6.1797806565047991E-002  -6.2163299311077461E-002  -6.2448541512650321E-002  -6.2652806510399325E-002  -6.2775573990782194E-002  -6.2816531256731659E-002  -6.2775573990831945E-002  -6.2652806510380479E-002  -6.2448541512665094E-002  -6.2163299311070605E-002  -6.1797806565066254E-002  -6.1352994505551324E-002  -6.0829996660899811E-002  -6.0230146089172182E-002  -5.9554972122001629E-002  -5.8806196630275580E-002  -5.7985729818204976E-002  -5.7095665557282044E-002  -5.6138276271640669E-002  -5.5116007386301395E-002  -5.4031471351895538E-002  -5.2887441261379328E-002  -5.1686844072286950E-002  -5.0432753452902060E-002  -4.9128382268077288E-002  -4.7777074723814580E-002  -4.6382298189270386E-002  -4.4947634715379617E-002  -4.3476772272673048E-002  -4.1973495725982135E-002  -4.0441677571734808E-002  -3.8885268457173813E-002  -3.7308287506105160E-002  -3.5714812474432894E-002  -3.4108969758004919E-002  -3.2494924279290065E-002  -3.0876869274365188E-002  -2.9259016008374480E-002  -2.7645583440618529E-002  -2.6040787867824038E-002  -2.4448832567836969E-002  -2.2873897470796455E-002  -2.1320128881232060E-002  -1.9791629277567821E-002  -1.8292447212216782E-002  -1.6826567337544049E-002  -1.5397900582182041E-002  -1.4010274500211709E-002  -1.2667423818222126E-002  -1.1372981201876485E-002  -1.0130468264944221E-002  -8.9432868427079884E-003  -7.8147105503905481E-003  -6.7478766477413344E-003  -5.7457782290090513E-003  -4.8112567574915676E-003  -3.9469949628493893E-003  -3.1555101188792201E-003  -2.4391477325803909E-003  -1.8000757869292678E-003  -1.2402800083888351E-003  -7.6156023741472470E-004  -3.6552463483488637E-004  -5.3578485216915781E-005   1.7308077892039210E-004   3.1345556906536105E-004   3.6675377884777440E-004   3.3239883940592430E-004   2.1003047485405126E-004  -1.0977798759795655E-033  -0.0000000000000000        2.3605660460547157E-004   4.4276903556428923E-004   6.1992016777135252E-004   7.6753038407885595E-004   8.8569240346912746E-004   9.7457108905301022E-004   1.0344001534599899E-003   1.0654803376158866E-003   1.0681821417001158E-003   1.0429442244756911E-003   9.9026972693738247E-004   9.1072439821563008E-004   8.0493544296926381E-004   6.7359000052274846E-004   5.1743328160762164E-004   3.3726652004327810E-004   1.3394478658198400E-004  -9.1625324537986455E-005  -3.3848813081010631E-004  -6.0564141203095804E-004  -8.9203907030542366E-004  -1.1965938924953755E-003  -1.5181804088557280E-003  -1.8556378402770808E-003  -2.2077731272525823E-003  -2.5733640331123044E-003  -2.9511623135571267E-003  -3.3398969453671433E-003  -3.7382774056009755E-003  -4.1449969939354918E-003  -4.5587361895776815E-003  -4.9781660347989459E-003  -5.4019515364991146E-003  -5.8287550779049461E-003  -6.2572398318663010E-003  -6.6860731669590757E-003  -7.1139300392585973E-003  -7.5394963601000640E-003  -7.9614723324015462E-003  -8.3785757478620094E-003  -8.7895452351978917E-003  -9.1931434541683774E-003  -9.5881602247692987E-003  -9.9734155864114968E-003  -1.0347762777767651E-002  -1.0710091131313489E-002  -1.1059328874767625E-002  -1.1394445832774071E-002  -1.1714456022742851E-002  -1.2018420137246773E-002  -1.2305447909056173E-002  -1.2574700350214452E-002  -1.2825391862831931E-002  -1.3056792213589043E-002  -1.3268228369428611E-002  -1.3459086188184154E-002  -1.3628811961657524E-002  -1.3776913805544371E-002  -1.3902962895071194E-002  -1.4006594540939953E-002  -1.4087509104899851E-002  -1.4145472751783036E-002  -1.4180318035927068E-002  -1.4191944321750596E-002  -1.4180318035938092E-002  -1.4145472751762294E-002  -1.4087509104899263E-002  -1.4006594540928074E-002  -1.3902962895080683E-002  -1.3776913805517182E-002  -1.3628811961683805E-002  -1.3459086188157322E-002  -1.3268228369456247E-002  -1.3056792213586531E-002  -1.2825391862837834E-002  -1.2574700350215032E-002  -1.2305447909044649E-002  -1.2018420137266280E-002  -1.1714456022734389E-002  -1.1394445832802677E-002  -1.1059328874731756E-002  -1.0710091131326484E-002  -1.0347762777765428E-002  -9.9734155864269688E-003  -9.5881602247547878E-003  -9.1931434541577695E-003  -8.7895452352177716E-003  -8.3785757478419959E-003  -7.9614723324281239E-003  -7.5394963600658744E-003  -7.1139300392740780E-003  -6.6860731669604991E-003  -6.2572398318649792E-003  -5.8287550779058308E-003  -5.4019515365024123E-003  -4.9781660347917207E-003  -4.5587361895834642E-003  -4.1449969939310969E-003  -3.7382774056168352E-003  -3.3398969453510060E-003  -2.9511623135640343E-003  -2.5733640331089772E-003  -2.2077731272529613E-003  -1.8556378402742818E-003  -1.5181804088617119E-003  -1.1965938924921827E-003  -8.9203907030644455E-004  -6.0564141203574805E-004  -3.3848813080497586E-004  -9.1625324541332303E-005   1.3394478658649168E-004   3.3726652003573162E-004   5.1743328160599707E-004   6.7359000052701849E-004   8.0493544296587655E-004   9.1072439821836119E-004   9.9026972693230320E-004   1.0429442244766654E-003   1.0681821417005400E-003   1.0654803376136510E-003   1.0344001534605511E-003   9.7457108905500602E-004   8.8569240346734210E-004   7.6753038407925786E-004   6.1992016777045328E-004   4.4276903556433086E-004   2.3605660460604481E-004  -3.6622071125003652E-034   0.0000000000000000        2.6211751226739297E-004   5.5327911672321383E-004   8.7340203776648093E-004   1.2221663532535839E-003   1.5991803467411507E-003   2.0039808796078976E-003   2.4360368653154156E-003   2.8947512697891616E-003   3.3794585588930279E-003   3.8894264768554879E-003   4.4238598994579608E-003   4.9819028839957358E-003   5.5626399967338503E-003   6.1650980073167739E-003   6.7882479244324324E-003   7.4310072150224928E-003   8.0922421598671641E-003   8.7707703349693029E-003   9.4653632127958548E-003   1.0174748877294686E-002   1.0897614846325555E-002   1.1632610994562646E-002   1.2378352570481258E-002   1.3133423299858176E-002   1.3896378568513029E-002   1.4665748677202585E-002   1.5440042160151157E-002   1.6217749160198837E-002   1.6997344852074298E-002   1.7777292905559624E-002   1.8556048981086166E-002   1.9332064248318070E-002   2.0103788920525258E-002   2.0869675795277341E-002   2.1628183794383901E-002   2.2377781492749868E-002   2.3116950629968325E-002   2.3844189594497033E-002   2.4558016872986144E-002   2.5256974456766682E-002   2.5939631196176174E-002   2.6604586096691855E-002   2.7250471546892710E-002   2.7875956472180705E-002   2.8479749406026503E-002   2.9060601471242870E-002   2.9617309265202337E-002   3.0148717640171210E-002   3.0653722375079365E-002   3.1131272728648518E-002   3.1580373871767452E-002   3.2000089189616610E-002   3.2389542451026550E-002   3.2747919837827849E-002   3.3074471830676758E-002   3.3368514946072653E-002   3.3629433320696442E-002   3.3856680139308822E-002   3.4049778903170409E-002   3.4208324534741721E-002   3.4331984317637718E-002   3.4420498668604319E-002   3.4473681739280226E-002   3.4491421848277047E-002   3.4473681739327841E-002   3.4420498668555816E-002   3.4331984317665848E-002   3.4208324534714750E-002   3.4049778903196680E-002   3.3856680139259687E-002   3.3629433320742717E-002   3.3368514946013762E-002   3.3074471830743205E-002   3.2747919837796596E-002   3.2389542451029762E-002   3.2000089189632673E-002   3.1580373871738378E-002   3.1131272728689863E-002   3.0653722375040660E-002   3.0148717640224688E-002   2.9617309265145920E-002   2.9060601471273033E-002   2.8479749406017541E-002   2.7875956472201001E-002   2.7250471546867827E-002   2.6604586096691883E-002   2.5939631196191797E-002   2.5256974456739488E-002   2.4558016873016879E-002   2.3844189594471536E-002   2.3116950629973841E-002   2.2377781492751381E-002   2.1628183794383686E-002   2.0869675795297287E-002   2.0103788920504746E-002   1.9332064248326872E-002   1.8556048981077072E-002   1.7777292905571285E-002   1.6997344852065385E-002   1.6217749160207257E-002   1.5440042160142775E-002   1.4665748677202949E-002   1.3896378568523899E-002   1.3133423299839672E-002   1.2378352570495833E-002   1.1632610994555117E-002   1.0897614846324113E-002   1.0174748877304232E-002   9.4653632127878109E-003   8.7707703349753433E-003   8.0922421598638578E-003   7.4310072150219307E-003   6.7882479244350874E-003   6.1650980073143227E-003   5.5626399967356552E-003   4.9819028839941867E-003   4.4238598994622621E-003   3.8894264768527171E-003   3.3794585588934624E-003   2.8947512697901426E-003   2.4360368653172241E-003   2.0039808796043891E-003   1.5991803467425999E-003   1.2221663532524666E-003   8.7340203776757890E-004   5.5327911672265872E-004   2.6211751226768712E-004   3.6622071125003292E-034   0.0000000000000000        2.8814364202000100E-004   6.6364931288021532E-004   1.1265684266928112E-003   1.6762411682638288E-003   2.3117919712921917E-003   3.0321304538720303E-003   3.8359616536173006E-003   4.7217918448184022E-003   5.6879207089812062E-003   6.7324464882646644E-003   7.8532773589664040E-003   9.0481374011024546E-003   1.0314570402546847E-002   1.1649944765332643E-002   1.3051459435050167E-002   1.4516150382802710E-002   1.6040897496842857E-002   1.7622431853133211E-002   1.9257343346932021E-002   2.0942088667139962E-002   2.2672999594255252E-002   2.4446291602257517E-002   2.6258072743816988E-002   2.8104352797121042E-002   2.9981052653468683E-002   3.1884013921658211E-002   3.3809008727823962E-002   3.5751749685625486E-002   3.7707900014301944E-002   3.9673083779483274E-002   4.1642896232106798E-002   4.3612914221913227E-002   4.5578706658356623E-002   4.7535844996674938E-002   4.9479913720554561E-002   5.1406520800198037E-002   5.3311308096827159E-002   5.5189961691539655E-002   5.7038222112336064E-002   5.8851894434888724E-002   6.0626858233605800E-002   6.2359077357977903E-002   6.4044609511314868E-002   6.5679615609635547E-002   6.7260368896306433E-002   6.8783263792902075E-002   7.0244824462631195E-002   7.1641713068829757E-002   7.2970737704207714E-002   7.4228859977707590E-002   7.5413202234384816E-002   7.6521054396675198E-002   7.7549880406382873E-002   7.8497324254520856E-002   7.9361215583316547E-002   8.0139574847001446E-002   8.0830618019953282E-002   8.1432760839328211E-002   8.1944622573153547E-002   8.2365029304842977E-002   8.2693016725418983E-002   8.2927832427160258E-002   8.3068937694272371E-002   8.3116008783174627E-002   8.3068937694220371E-002   8.2927832427230466E-002   8.2693016725361890E-002   8.2365029304878518E-002   8.1944622573125056E-002   8.1432760839398169E-002   8.0830618019879938E-002   8.0139574847079953E-002   7.9361215583232642E-002   7.8497324254557979E-002   7.7549880406383442E-002   7.6521054396631413E-002   7.5413202234455204E-002   7.4228859977623518E-002   7.2970737704289329E-002   7.1641713068741314E-002   7.0244824462720221E-002   6.8783263792853988E-002   6.7260368896312039E-002   6.5679615609631037E-002   6.4044609511330092E-002   6.2359077357962395E-002   6.0626858233622419E-002   5.8851894434895552E-002   5.7038222112316760E-002   5.5189961691544095E-002   5.3311308096853069E-002   5.1406520800180280E-002   4.9479913720560556E-002   4.7535844996646683E-002   4.5578706658383573E-002   4.3612914221894679E-002   4.1642896232134075E-002   3.9673083779462368E-002   3.7707900014320048E-002   3.5751749685610727E-002   3.3809008727839970E-002   3.1884013921660043E-002   2.9981052653450989E-002   2.8104352797148555E-002   2.6258072743802569E-002   2.4446291602274076E-002   2.2672999594246464E-002   2.0942088667133339E-002   1.9257343346944102E-002   1.7622431853121266E-002   1.6040897496849196E-002   1.4516150382803300E-002   1.3051459435049031E-002   1.1649944765336413E-002   1.0314570402546590E-002   9.0481374011013964E-003   7.8532773589662305E-003   6.7324464882644597E-003   5.6879207089791523E-003   4.7217918448225829E-003   3.8359616536124573E-003   3.0321304538765631E-003   2.3117919712894630E-003   1.6762411682659248E-003   1.1265684266903750E-003   6.6364931288162576E-004   2.8814364201992738E-004   1.0977798759795619E-033   0.0000000000000000        3.1406552386680040E-004   7.7360019510689000E-004   1.3787891385431497E-003   2.1286338808052573E-003   3.0217767609611117E-003   4.0565024274797730E-003   5.2307548096105511E-003   6.5421467377408072E-003   7.9879468558168160E-003   9.5650881377678312E-003   1.1270186754086857E-002   1.3099551946666795E-002   1.5049192301062256E-002   1.7114823852532997E-002   1.9291879895580070E-002   2.1575521712961690E-002   2.3960649987054279E-002   2.6441916842311980E-002   2.9013738488891161E-002   3.1670308437437830E-002   3.4405611252715157E-002   3.7213436814020132E-002   4.0087395047009707E-002   4.3020931092825669E-002   4.6007340876987643E-002   4.9039787041556537E-002   5.2111315201512493E-002   5.5214870487536628E-002   5.8343314333537795E-002   6.1489441470785319E-002   6.4645997086485288E-002   6.7805694105226022E-002   7.0961230553915136E-002   7.4105306964993886E-002   7.7230643780699201E-002   8.0329998711100581E-002   8.3396184009691010E-002   8.6422083620713325E-002   8.9400670159603110E-002   9.2325021684616704E-002   9.5188338219229437E-002   9.7983957986499254E-002  0.10070537331595979       0.10334624618334089       0.10590042334917490       0.10836195105557866       0.11072508925055013       0.11298432530001157       0.11513438716164887       0.11717025598107443       0.11908717808722741       0.12088067635234039       0.12254656089386019       0.12408093908858935       0.12548022487834723       0.12674114734218064       0.12786075851614312       0.12883644044129491       0.12966591142262099       0.13034723148449268       0.13087880700910276       0.13125939454710686       0.13148810379007819       0.13156439970059841       0.13148810379012646       0.13125939454702823       0.13087880700915169       0.13034723148449218       0.12966591142260428       0.12883644044122625       0.12786075851623713       0.12674114734212311       0.12548022487840882       0.12408093908855093       0.12254656089388119       0.12088067635237001       0.11908717808715315       0.11717025598113855       0.11513438716161445       0.11298432530007785       0.11072508925042858       0.10836195105563802       0.10590042334920249       0.10334624618330748       0.10070537331595730        9.7983957986522235E-002   9.5188338219203153E-002   9.2325021684609029E-002   8.9400670159624801E-002   8.6422083620738083E-002   8.3396184009614391E-002   8.0329998711141784E-002   7.7230643780677011E-002   7.4105306965031384E-002   7.0961230553896526E-002   6.7805694105241482E-002   6.4645997086440685E-002   6.1489441470816621E-002   5.8343314333521856E-002   5.5214870487548987E-002   5.2111315201498941E-002   4.9039787041551028E-002   4.6007340876997850E-002   4.3020931092810549E-002   4.0087395047010435E-002   3.7213436814011853E-002   3.4405611252727515E-002   3.1670308437432362E-002   2.9013738488890519E-002   2.6441916842319266E-002   2.3960649987044894E-002   2.1575521712969219E-002   1.9291879895566084E-002   1.7114823852543443E-002   1.5049192301049050E-002   1.3099551946674523E-002   1.1270186754084284E-002   9.5650881377697464E-003   7.9879468558171282E-003   6.5421467377342751E-003   5.2307548096161838E-003   4.0565024274747475E-003   3.0217767609635798E-003   2.1286338808036609E-003   1.3787891385434576E-003   7.7360019510692632E-004   3.1406552386653911E-004   1.8266943928336883E-033   0.0000000000000000        3.3981394507352758E-004   8.8285335686545403E-004   1.6294362738796212E-003   2.5782276193264475E-003   3.7273905583952976E-003   5.0745885531778877E-003   6.6170090297584016E-003   8.3513767786128814E-003   1.0273935640925913E-002   1.2380460367415852E-002   1.4666282932907485E-002   1.7126306292896683E-002   1.9755013108791557E-002   2.2546477034739897E-002   2.5494376383491450E-002   2.8592009077108876E-002   3.1832308550606814E-002   3.5207860537477494E-002   3.8710920695417060E-002   4.2333433029191257E-002   4.6067049068020977E-002   4.9903147749160638E-002   5.3832855962302431E-002   5.7847069703468514E-002   6.1936475788779144E-002   6.6091574075474613E-002   7.0302700136851415E-002   7.4560048336210827E-002   7.8853695245695840E-002   8.3173623351677647E-002   8.7509744991286872E-002   9.1851926462691122E-002   9.6190012248888374E-002  0.10051384930052094       0.10481331131499992       0.10907832295779570       0.11329888396401055       0.11746509306499620       0.12156717168042135       0.12559548732053036       0.12954057664116758       0.13339316809670695       0.13714420413493389       0.14078486288450789       0.14430657927649587       0.14770106555589119       0.15096033112817492       0.15407670169781965       0.15704283764831042       0.15985175162349435       0.16249682526486861       0.16497182506679947       0.16727091730941004       0.16938868203569682       0.17132012603611135       0.17306069481371761       0.17460628349518606       0.17595324666811407       0.17709840711533784       0.17803906342874137       0.17877299648203135       0.17929847474918834       0.17961425845366810       0.17971960253857105       0.17961425845360626       0.17929847474931299       0.17877299648196296       0.17803906342870779       0.17709840711539029       0.17595324666818629       0.17460628349510593       0.17306069481368247       0.17132012603616181       0.16938868203569349       0.16727091730937507       0.16497182506683156       0.16249682526486148       0.15985175162352186       0.15704283764824623       0.15407670169781204       0.15096033112830051       0.14770106555579393       0.14430657927644788       0.14078486288457726       0.13714420413492959       0.13339316809663912       0.12954057664126092       0.12559548732046705       0.12156717168046370       0.11746509306490670       0.11329888396412639       0.10907832295774603       0.10481331131504497       0.10051384930047552        9.6190012248908413E-002   9.1851926462667793E-002   8.7509744991350710E-002   8.3173623351648782E-002   7.8853695245698074E-002   7.4560048336208412E-002   7.0302700136867818E-002   6.6091574075470699E-002   6.1936475788786728E-002   5.7847069703463955E-002   5.3832855962320215E-002   4.9903147749154594E-002   4.6067049068009701E-002   4.2333433029214149E-002   3.8710920695398846E-002   3.5207860537490129E-002   3.1832308550604919E-002   2.8592009077101486E-002   2.5494376383506205E-002   2.2546477034725197E-002   1.9755013108812506E-002   1.7126306292888915E-002   1.4666282932903948E-002   1.2380460367413137E-002   1.0273935640930872E-002   8.3513767786173362E-003   6.6170090297534775E-003   5.0745885531821439E-003   3.7273905583929514E-003   2.5782276193285093E-003   1.6294362738792016E-003   8.8285335686478020E-004   3.3981394507390727E-004   2.5512082428959467E-033   0.0000000000000000        3.6532012098007842E-004   9.9113209287501804E-004   1.8778857546923032E-003   3.0239122959812704E-003   4.4268997871759284E-003   6.0838957878471111E-003   7.9913376525194077E-003   1.0145069679301779E-002   1.2540319614089000E-002   1.5171713823712300E-002   1.8033310995180105E-002   2.1118619741085500E-002   2.4420609756946456E-002   2.7931726261798732E-002   3.1643907487937981E-002   3.5548603817021802E-002   3.9636798138323534E-002   4.3899027337000962E-002   4.8325404859000512E-002   5.2905644299346223E-002   5.7629083955072331E-002   6.2484712286626311E-002   6.7461194223501664E-002   7.2546898253467065E-002   7.7729924228493910E-002   8.2998131821313520E-002   8.8339169564379177E-002   9.3740504400406557E-002   9.9189451674656884E-002  0.10467320549592027       0.11017886939388541       0.11569348719786055       0.12120407406489564       0.12669764758007571       0.13216125885561272       0.13758202355416235       0.14294715276086861       0.14824398362953872       0.15346000973185625       0.15858291103219638       0.16360058342037709       0.16850116772766077       0.17327307816026569       0.17790503007585479       0.18238606704366644       0.18670558711672064       0.19085336825702995       0.19481959284956923       0.19859487124967243       0.20217026430302296       0.20553730478741217       0.20868801772298734       0.21161493950208088       0.21431113579341690       0.21677021817842235       0.21898635947389286       0.22095430771600214       0.22266939875640512       0.22412756745580739       0.22532535743326718       0.22625992936339984       0.22692906778446550       0.22733118641649544       0.22746533196688740       0.22733118641651717       0.22692906778433430       0.22625992936349909       0.22532535743333443       0.22412756745571014       0.22266939875641051       0.22095430771603183       0.21898635947391876       0.21677021817830355       0.21431113579350972       0.21161493950205498       0.20868801772291712       0.20553730478753068       0.20217026430294011       0.19859487124972192       0.19481959284958200       0.19085336825691521       0.18670558711687144       0.18238606704366717       0.17790503007578984       0.17327307816029827       0.16850116772773982       0.16360058342024017       0.15858291103233690       0.15346000973173943       0.14824398362971319       0.14294715276068981       0.13758202355422988       0.13216125885558899       0.12669764758007473       0.12120407406490434       0.11569348719786729       0.11017886939383031       0.10467320549592819        9.9189451674667292E-002   9.3740504400392777E-002   8.8339169564358680E-002   8.2998131821343371E-002   7.7729924228464212E-002   7.2546898253477821E-002   6.7461194223508034E-002   6.2484712286612093E-002   5.7629083955110141E-002   5.2905644299300648E-002   4.8325404859033645E-002   4.3899027336972221E-002   3.9636798138329606E-002   3.5548603817030705E-002   3.1643907487927954E-002   2.7931726261814754E-002   2.4420609756925213E-002   2.1118619741089150E-002   1.8033310995191166E-002   1.5171713823713469E-002   1.2540319614082177E-002   1.0145069679297469E-002   7.9913376525260586E-003   6.0838957878426849E-003   4.4268997871785990E-003   3.0239122959784632E-003   1.8778857546930048E-003   9.9113209287593354E-004   3.6532012097967878E-004   3.2695760088416252E-033   0.0000000000000000        3.9051586477817921E-004   1.0981620738403867E-003   2.1235188400732363E-003   3.4645872971351137E-003   5.1185856484828769E-003   7.0819523227176068E-003   9.3503828455760562E-003   1.1918850695340575E-002   1.4781578682081627E-002   1.7932057398602378E-002   2.1363086223325625E-002   2.5066794732371330E-002   2.9034656262471516E-002   3.3257505470596305E-002   3.7725559605420685E-002   4.2428441783454958E-002   4.7355205752617376E-002   5.2494362031521621E-002   5.7833905360560905E-002   6.3361343396611938E-002   6.9063726585800261E-002   7.4927679138136138E-002   8.0939431034100798E-002   8.7084850982135226E-002   9.3349480250894373E-002   9.9718567293037672E-002  0.10617710307749834       0.11270985704657699       0.11930141360933345       0.12593620908503483       0.13259856900681380       0.13927274569737788       0.14594295602304827       0.15259341923964553       0.15920839483567722       0.16577222028325367       0.17226934860581580       0.17868438567192668       0.18500212712583694       0.19120759486526767       0.19728607297943371       0.20322314306043951       0.20900471880201679       0.21461707980543696       0.22004690450696046       0.22528130215094347       0.23030784373039961       0.23511459182035194       0.23969012923272981       0.24402358642300276       0.24810466758397687       0.25192367536209981       0.25547153413891283       0.25873981181976297       0.26172074007698903       0.26440723300378133       0.26679290412388029       0.26887208172938565       0.27063982249409857       0.27209192334930676       0.27322493156867389       0.27403615306482937       0.27452365885491486       0.27468628969300823       0.27452365885492991       0.27403615306494689       0.27322493156858735       0.27209192334920346       0.27063982249423785       0.26887208172925414       0.26679290412397205       0.26440723300379848       0.26172074007704960       0.25873981181968303       0.25547153413898821       0.25192367536211913       0.24810466758384847       0.24402358642305516       0.23969012923274938       0.23511459182033834       0.23030784373042326       0.22528130215084308       0.22004690450702777       0.21461707980542841       0.20900471880199661       0.20322314306038830       0.19728607297950432       0.19120759486515770       0.18500212712597278       0.17868438567175790       0.17226934860593646       0.16577222028322067       0.15920839483570359       0.15259341923965328       0.14594295602303478       0.13927274569737949       0.13259856900684025       0.12593620908504952       0.11930141360931761       0.11270985704661751       0.10617710307750272        9.9718567293014718E-002   9.3349480250930719E-002   8.7084850982116102E-002   8.0939431034084963E-002   7.4927679138169459E-002   6.9063726585733801E-002   6.3361343396679232E-002   5.7833905360514241E-002   5.2494362031567245E-002   4.7355205752600590E-002   4.2428441783454264E-002   3.7725559605412774E-002   3.3257505470596839E-002   2.9034656262481959E-002   2.5066794732365238E-002   2.1363086223323138E-002   1.7932057398591075E-002   1.4781578682090861E-002   1.1918850695345488E-002   9.3503828455708989E-003   7.0819523227198464E-003   5.1185856484818534E-003   3.4645872971364382E-003   2.1235188400720111E-003   1.0981620738405506E-003   3.9051586477826210E-004   3.9800670798009617E-033   0.0000000000000000        4.1533375583879351E-004   1.2036720154669392E-003   2.3657236289685631E-003   3.8991641510963933E-003   5.8007482820281340E-003   8.0663135625303681E-003   1.0690823723312487E-002   1.3668393197399181E-002   1.6992253443435048E-002   2.0654774630031417E-002   2.4647513844148254E-002   2.8961240258043325E-002   3.3585951065400549E-002   3.8510892117900326E-002   4.3724582927570955E-002   4.9214844026653923E-002   5.4968826077240532E-002   6.0973040599242051E-002   6.7213392240150036E-002   7.3675212510118868E-002   8.0343294898912829E-002   8.7201931293338655E-002   9.4234949604447435E-002  0.10142575251650604       0.10875735726299343       0.11621243633409935       0.12377335901924638       0.13142223368161682       0.13914095066709087       0.14691122573968926       0.15471464394441839       0.16253270378460091       0.17034686161755497       0.17813857614959683       0.18588935293508962       0.19358078876344792       0.20119461583173795       0.20871274559778280       0.21611731220106459       0.22339071535806312       0.23051566261747503       0.23747521088156032       0.24425280709047820       0.25083232797059435       0.25719811875503623       0.26333503077804804       0.26922845785777688       0.27486437137651093       0.28022935397338727       0.28531063177442301       0.29009610507179207       0.29457437739078546       0.29873478286301031       0.30256741184875141       0.30606313474224800       0.30921362390165491       0.31201137365716597       0.31444971833871321       0.31652284829401761       0.31822582383974451       0.31955458713501289       0.32050597192472691       0.32107771115007794       0.32126844239285762       0.32107771114999956       0.32050597192472496       0.31955458713497797       0.31822582383985881       0.31652284829390237       0.31444971833888957       0.31201137365695897       0.30921362390173718       0.30606313474210028       0.30256741184884411       0.29873478286288291       0.29457437739087033       0.29009610507188011       0.28531063177438098       0.28022935397335225       0.27486437137651426       0.26922845785777211       0.26333503077815956       0.25719811875486304       0.25083232797070543       0.24425280709046179       0.23747521088157705       0.23051566261747236       0.22339071535811619       0.21611731220098321       0.20871274559781933       0.20119461583176484       0.19358078876340898       0.18588935293505979       0.17813857614963080       0.17034686161749293       0.16253270378469081       0.15471464394433929       0.14691122573973553       0.13914095066705034       0.13142223368164274       0.12377335901921760       0.11621243633410268       0.10875735726297585       0.10142575251653452        9.4234949604432031E-002   8.7201931293337837E-002   8.0343294898949355E-002   7.3675212510075319E-002   6.7213392240185077E-002   6.0973040599193278E-002   5.4968826077266934E-002   4.9214844026641842E-002   4.3724582927588219E-002   3.8510892117895858E-002   3.3585951065388461E-002   2.8961240258048960E-002   2.4647513844148664E-002   2.0654774630039899E-002   1.6992253443422336E-002   1.3668393197402800E-002   1.0690823723312592E-002   8.0663135625302518E-003   5.8007482820288730E-003   3.8991641510980370E-003   2.3657236289673263E-003   1.2036720154671048E-003   4.1533375583913010E-004   4.6809698205523552E-033   0.0000000000000000        4.3970730618576252E-004   1.3073943400864663E-003   2.6038965464594511E-003   4.3265691664825549E-003   6.4717108814315756E-003   9.0345680389105031E-003   1.2009384375402481E-002   1.5389429126711571E-002   1.9166958376548027E-002   2.3333239922638294E-002   2.7878608574014280E-002   3.2792495012948973E-002   3.8063444065955902E-002   4.3679138367714407E-002   4.9626427034102673E-002   5.5891357040552869E-002   6.2459206607347481E-002   6.9314520442431110E-002   7.6441146753328942E-002   8.3822275939046301E-002   9.1440480870415064E-002   9.9277758658806781E-002  0.10731557381695818       0.11553490270379083       0.12391627914948268       0.13243984114975160       0.14108537851568503       0.14983238136837998       0.15866008935556755       0.16754754147948375       0.17647362640674291       0.18541713315068939       0.19435680199010771       0.20327137551749691       0.21213964967858615       0.22094052469313749       0.22965305572634748       0.23825650319004296       0.24673038255926627       0.25505451357174996       0.26320906870580579       0.27117462080890176       0.27893218976846612       0.28646328811104027       0.29374996541727882       0.30077485145302374       0.30752119790121241       0.31397291860731064       0.32011462823145570       0.32593167921650629       0.33141019698888102       0.33653711329695030       0.34130019761740404       0.34568808654537342       0.34969031110399718       0.35329732190357732       0.35650051209004785       0.35929223803245502       0.36166583768884686       0.36361564662362905       0.36513701161363366       0.36622630183917643       0.36688091760482400       0.36709929659042295       0.36688091760479391       0.36622630183927568       0.36513701161372275       0.36361564662339985       0.36166583768912086       0.35929223803216781       0.35650051209025985       0.35329732190353985       0.34969031110409210       0.34568808654542615       0.34130019761744945       0.33653711329679176       0.33141019698890989       0.32593167921650218       0.32011462823149589       0.31397291860720916       0.30752119790140536       0.30077485145270988       0.29374996541762372       0.28646328811079119       0.27893218976852441       0.27117462080892196       0.26320906870576699       0.25505451357176279       0.24673038255930699       0.23825650319003669       0.22965305572631248       0.22094052469315473       0.21213964967868149       0.20327137551738289       0.19435680199025746       0.18541713315055833       0.17647362640681527       0.16754754147942072       0.15866008935561876       0.14983238136830923       0.14108537851573141       0.13243984114973675       0.12391627914951026       0.11553490270376926       0.10731557381697834        9.9277758658797455E-002   9.1440480870410012E-002   8.3822275939074625E-002   7.6441146753302949E-002   6.9314520442478059E-002   6.2459206607319642E-002   5.5891357040568142E-002   4.9626427034081932E-002   4.3679138367723039E-002   3.8063444065971258E-002   3.2792495012945649E-002   2.7878608574011712E-002   2.3333239922636653E-002   1.9166958376553921E-002   1.5389429126710898E-002   1.2009384375401271E-002   9.0345680389102810E-003   6.4717108814320110E-003   4.3265691664811029E-003   2.6038965464594945E-003   1.3073943400869572E-003   4.3970730618509779E-004   5.3705956950015111E-033   0.0000000000000000        4.6357112470108515E-004   1.4090658293638859E-003   2.8374438099047434E-003   4.7457460349654632E-003   7.1298237538662979E-003   9.9843432439824017E-003   1.3302841786864118E-002   1.7077759309204524E-002   2.1300394850188399E-002   2.5960934549252562E-002   3.1048513899793771E-002   3.6551250236453114E-002   4.2456263296989864E-002   4.8749701857092181E-002   5.5416776005228353E-002   6.2441792463564960E-002   6.9808192169429448E-002   7.7498589947586294E-002   8.5494816175443189E-002   9.3777960339842009E-002  0.10232841638127742       0.11112592971722525       0.12014964582888235       0.12937816029807292       0.13878957016990717       0.14836152652122392       0.15807128810591498       0.16789577594804267       0.17781162875388759       0.18779525900528041       0.19782290960459137       0.20787071092807294       0.21791473815908555       0.22793106875316660       0.23789583990654914       0.24778530588056094       0.25757589505209105       0.26724426654646327       0.27676736631970678       0.28612248255514838       0.29528730023834171       0.30423995478375149       0.31295908457722538       0.32142388231584262       0.32961414501433589       0.33751032256096652       0.34509356470924485       0.35234576638206461       0.35924961119337240       0.36578861306962590       0.37194715587904104       0.37771053096946189       0.38306497252561195       0.38799769066207374       0.39249690216705663       0.39655185883003308       0.40015287328219828       0.40329134228029967       0.40595976739638884       0.40815177303609812       0.40986212177508574       0.41108672694267318       0.41182266245125559       0.41206816982989880       0.41182266245142823       0.41108672694239429       0.40986212177509362       0.40815177303623013       0.40595976739621126       0.40329134228048369       0.40015287328204990       0.39655185883010430       0.39249690216698163       0.38799769066192075       0.38306497252570276       0.37771053096951207       0.37194715587896748       0.36578861306971400       0.35924961119328153       0.35234576638229592       0.34509356470882074       0.33751032256150570       0.32961414501395608       0.32142388231603630       0.31295908457724925       0.30423995478361954       0.29528730023846728       0.28612248255504547       0.27676736631971949       0.26724426654646671       0.25757589505202527       0.24778530588068232       0.23789583990635610       0.22793106875332267       0.21791473815894985       0.20787071092817444       0.19782290960453935       0.18779525900533198       0.17781162875388923       0.16789577594806818       0.15807128810588425       0.14836152652124168       0.13878957016990476       0.12937816029803328       0.12014964582889692       0.11112592971723080       0.10232841638126411        9.3777960339813476E-002   8.5494816175450614E-002   7.7498589947576885E-002   6.9808192169436414E-002   6.2441792463555322E-002   5.5416776005239192E-002   4.8749701857093174E-002   4.2456263296972364E-002   3.6551250236458520E-002   3.1048513899788945E-002   2.5960934549262741E-002   2.1300394850171926E-002   1.7077759309214537E-002   1.3302841786862193E-002   9.9843432439818604E-003   7.1298237538687101E-003   4.7457460349640129E-003   2.8374438099044328E-003   1.4090658293635441E-003   4.6357112470179541E-004   6.0472833340127770E-033   0.0000000000000000        4.8686107868822737E-004   1.5084282664265688E-003   3.0657828714837961E-003   5.1556583920612659E-003   7.7734683144028887E-003   1.0913311369965080E-002   1.4568033630557876E-002   1.8729263603748353E-002   2.3387363923960344E-002   2.8531462394947745E-002   3.4149521049762280E-002   4.0228372185435193E-002   4.6753741166675786E-002   5.3710275967186860E-002   6.1081582968880554E-002   6.8850266140628308E-002   7.6997968725219107E-002   8.5505417246367330E-002   9.4352467725953876E-002  0.10351815400161861       0.11298073802670863       0.12271776203229916       0.13270610242690847       0.14292202530078446       0.15334124340698585       0.16393897447394823       0.17469000071847718       0.18556872940736721       0.19654925432866177       0.20760541801942622       0.21871087460321476       0.22983915308647432       0.24096372095739790       0.25205804794001169       0.26309566974376875       0.27405025166228092       0.28489565185910815       0.29560598419818018       0.30615568045895103       0.31651955179212260       0.32667284926594653       0.33659132335552117       0.34625128223665391       0.35562964873893821       0.36470401582263451       0.37345270044891249       0.38185479570645248       0.38989022107891103       0.39753977072102281       0.40478515963755690       0.41160906764509708       0.41799518101941313       0.42392823171814875       0.42939403409453425       0.43437951900599098       0.43887276524090613       0.44286302818137557       0.44634076564381364       0.44929766081971373       0.45172664227886394       0.45362190097029548       0.45497890419347758       0.45579440649703001       0.45606645748311891       0.45579440649686265       0.45497890419379938       0.45362190097013710       0.45172664227900755       0.44929766081955935       0.44634076564395819       0.44286302818132656       0.43887276524088120       0.43437951900601418       0.42939403409457028       0.42392823171816663       0.41799518101938732       0.41160906764515692       0.40478515963745093       0.39753977072114488       0.38989022107869548       0.38185479570685310       0.37345270044839407       0.36470401582292272       0.35562964873876746       0.34625128223674584       0.33659132335553088       0.32667284926590151       0.31651955179220698       0.30615568045891078       0.29560598419821960       0.28489565185922677       0.27405025166203445       0.26309566974411763       0.25205804793973835       0.24096372095750909       0.22983915308638672       0.21871087460329519       0.20760541801934479       0.19654925432866283       0.18556872940744412       0.17469000071840296       0.16393897447399064       0.15334124340693664       0.14292202530088086       0.13270610242685291       0.12271776203233220       0.11298073802671052       0.10351815400164308        9.4352467725977926E-002   8.5505417246318632E-002   7.6997968725249694E-002   6.8850266140628752E-002   6.1081582968875399E-002   5.3710275967180490E-002   4.6753741166691613E-002   4.0228372185427123E-002   3.4149521049769607E-002   2.8531462394934856E-002   2.3387363923972958E-002   1.8729263603740696E-002   1.4568033630559887E-002   1.0913311369968650E-002   7.7734683143964936E-003   5.1556583920658134E-003   3.0657828714835836E-003   1.5084282664259523E-003   4.8686107868867282E-004   6.7094025377929502E-033   0.0000000000000000        5.0951445235996576E-004   1.6052290659571504E-003   3.2883438335793800E-003   5.5552923298199395E-003   8.4010610052424797E-003   1.1819194941008988E-002   1.5801865913402383E-002   2.0339910859629398E-002   2.5422778908960289E-002   3.1038565405463462E-002   3.7174087607978461E-002   4.3814924185789653E-002   5.0945440209002407E-002   5.8548819525775536E-002   6.6607103999475323E-002   7.5101236451711961E-002   8.4011106353635137E-002   9.3315598062106500E-002  0.10299264147903517       0.11301926501144940       0.12337165070740957       0.13402519143189356       0.14495454994740190       0.15613371975627935       0.16753608755667748       0.17913449716660293       0.19090131475489605       0.20280849522976194       0.21482764961856726       0.22693011328150453       0.23908701479260955       0.25126934532065137       0.26344802834822345       0.27559398955444780       0.28767822669892235       0.29967187933401801       0.31154629818129631       0.32327311400265540       0.33482430580187417       0.34617226819031632       0.35728987775686516       0.36815055828223503       0.37872834463752736       0.38899794521642400       0.39893480275120613       0.40851515336093536       0.41771608369759200       0.42651558604385165       0.43489261123824768       0.44282711929262658       0.45030012758762855       0.45729375652023729       0.46379127250695873       0.46977712822399476       0.47523700000092922       0.48015782226747145       0.48452781897810687       0.48833653193335730       0.49157484593302958       0.49423501069948611       0.49631065951720238       0.49779682454583679       0.49868994876952061       0.49898789454944692       0.49868994876958439       0.49779682454556695       0.49631065951750447       0.49423501069912495       0.49157484593340295       0.48833653193303428       0.48452781897818747       0.48015782226751180       0.47523700000081476       0.46977712822432161       0.46379127250667912       0.45729375652034882       0.45030012758753418       0.44282711929278706       0.43489261123807099       0.42651558604396378       0.41771608369739088       0.40851515336121685       0.39893480275110527       0.38899794521648334       0.37872834463741173       0.36815055828230908       0.35728987775687043       0.34617226819020597       0.33482430580198136       0.32327311400260550       0.31154629818125434       0.29967187933413048       0.28767822669864140       0.27559398955467551       0.26344802834821218       0.25126934532068029       0.23908701479251210       0.22693011328161231       0.21482764961853015       0.20280849522966432       0.19090131475500821       0.17913449716654212       0.16753608755673155       0.15613371975619089       0.14495454994741511       0.13402519143191480       0.12337165070736208       0.11301926501147150       0.10299264147897748        9.3315598062201535E-002   8.4011106353575962E-002   7.5101236451704662E-002   6.6607103999493558E-002   5.8548819525772393E-002   5.0945440208994816E-002   4.3814924185798361E-002   3.7174087607970113E-002   3.1038565405476826E-002   2.5422778908954748E-002   2.0339910859632764E-002   1.5801865913403785E-002   1.1819194941003390E-002   8.4010610052475294E-003   5.5552923298170329E-003   3.2883438335782732E-003   1.6052290659587416E-003   5.0951445235969980E-004   7.3553582031853191E-033   0.0000000000000000        5.3147010191854709E-004   1.6992218906349736E-003   3.5045708336561331E-003   5.9436588552825766E-003   9.0110571305600396E-003   1.2699772323555942E-002   1.7001320457866426E-002   2.1905768659634419E-002   2.7401677657493760E-002   3.3476138702725311E-002   4.0114855728098545E-002   4.7302188208607217E-002   5.5021178279321355E-002   6.3253585870027690E-002   7.1979931286983462E-002   8.1179541815041265E-002   9.0830601306053457E-002  0.10091020252630375       0.11139440213551562       0.12225827816476538       0.13347598985278200       0.14502083969949273       0.15686533758587376       0.16898126680510295       0.18133975184903314       0.19391132778169293       0.20666601103876639       0.21957337147809930       0.23260260550960904       0.24572261012812557       0.25890205767168717       0.27210947112384493       0.28531329978010617       0.29848199509508844       0.31158408652946101       0.32458825721070755       0.33746341923188322       0.35017878839757122       0.36270395824679863       0.37500897316839926       0.38706440043562990       0.39884140098363041       0.41031179876364898       0.42144814850407453       0.43222380171391694       0.44261297077432832       0.45259079095891896       0.46213338023670314       0.47121789671216824       0.47982259356614698       0.48792687135881563       0.49551132758260608       0.50255780332632305       0.50904942695658106       0.51497065469944525       0.52030730802970981       0.52504660777620171       0.52917720486124775       0.53268920760124838       0.53557420549844303       0.53782528947623787       0.53943706849561746       0.54040568252368271       0.54072881182278065       0.54040568252401555       0.53943706849552386       0.53782528947586861       0.53557420549901003       0.53268920760075411       0.52917720486152631       0.52504660777633128       0.52030730802943015       0.51497065469985426       0.50904942695597133       0.50255780332666644       0.49551132758252725       0.48792687135895763       0.47982259356581819       0.47121789671246594       0.46213338023664191       0.45259079095889737       0.44261297077435091       0.43222380171384572       0.42144814850413492       0.41031179876372154       0.39884140098348331       0.38706440043571072       0.37500897316842824       0.36270395824671120       0.35017878839760030       0.33746341923182577       0.32458825721079748       0.31158408652951325       0.29848199509503909       0.28531329978009273       0.27210947112383355       0.25890205767175667       0.24572261012810315       0.23260260550957604       0.21957337147820205       0.20666601103869831       0.19391132778172751       0.18133975184902346       0.16898126680515307       0.15686533758590090       0.14502083969945057       0.13347598985278841       0.12225827816476995       0.11139440213556863       0.10091020252621606        9.0830601306090455E-002   8.1179541815079206E-002   7.1979931286937984E-002   6.3253585870055862E-002   5.5021178279305194E-002   4.7302188208607786E-002   4.0114855728107641E-002   3.3476138702715035E-002   2.7401677657487803E-002   2.1905768659645542E-002   1.7001320457853769E-002   1.2699772323567990E-002   9.0110571305561382E-003   5.9436588552836365E-003   3.5045708336560702E-003   1.6992218906350879E-003   5.3147010191900343E-004   7.9835941664129244E-033   0.0000000000000000        5.5266860681171077E-004   1.7901672524978302E-003   3.7139233952445377E-003   6.3197962888994780E-003   9.6019545974616611E-003   1.3552883102294376E-002   1.8163462200372089E-002   2.3423012825177860E-002   2.9319234552546068E-002   3.5838245331396110E-002   4.2964669901880567E-002   5.0681685919560945E-002   5.8971053134535066E-002   6.7813151200063163E-002   7.7187025494744030E-002   8.7070437274710685E-002   9.7439917036001744E-002  0.10827082085019805       0.11953738953076240       0.13121281048767855       0.14326928212381876       0.15567808061447963       0.16840962891262171       0.18143356781139028       0.19471882889416145       0.20823370919584802       0.22194594739658519       0.23582280136153463       0.24983112684545786       0.26393745716696282       0.27810808366283368       0.29230913673152853       0.30650666726389514       0.32066672827357051       0.33475545652242350       0.34873915395117971       0.36258436871236577       0.37625797561910002       0.38972725580761308       0.40295997542476869       0.41592446315497567       0.42858968639259970       0.44092532588275979       0.45290184864641114       0.46449057901713364       0.47566376761721113       0.48639465810462973       0.49665755153783164       0.50642786819215246       0.51568220668644871       0.52439840028327256       0.53255557020345401       0.54013417586334056       0.54711606187573536       0.55348450173015218       0.55922423803043131       0.56432151920078455       0.56876413256913994       0.57254143374534039       0.57564437223605125       0.57806551320875166       0.57979905538753729       0.58084084500530142       0.58118838579577570       0.58084084500483779       0.57979905538767829       0.57806551320935695       0.57564437223527687       0.57254143374597088       0.56876413256881997       0.56432151920072049       0.55922423803073795       0.55348450172964936       0.54711606187623307       0.54013417586312829       0.53255557020363209       0.52439840028281326       0.51568220668709541       0.50642786819167540       0.49665755153789731       0.48639465810480748       0.47566376761699991       0.46449057901718260       0.45290184864641736       0.44092532588272232       0.42858968639268402       0.41592446315487624       0.40295997542492279       0.38972725580748963       0.37625797561922114       0.36258436871233823       0.34873915395110561       0.33475545652239630       0.32066672827362502       0.30650666726392867       0.29230913673138492       0.27810808366285955       0.26393745716697009       0.24983112684543640       0.23582280136152520       0.22194594739656565       0.20823370919588566       0.19471882889405451       0.18143356781145140       0.16840962891253314       0.15567808061456212       0.14326928212379864       0.13121281048769937       0.11953738953069210       0.10827082085027495        9.7439917035967410E-002   8.7070437274694532E-002   7.7187025494765429E-002   6.7813151200046884E-002   5.8971053134546723E-002   5.0681685919571964E-002   4.2964669901848870E-002   3.5838245331422443E-002   2.9319234552541706E-002   2.3423012825167823E-002   1.8163462200391767E-002   1.3552883102275964E-002   9.6019545974682860E-003   6.3197962888979524E-003   3.7139233952463526E-003   1.7901672524972827E-003   5.5266860681214770E-004   8.5925969520133891E-033   0.0000000000000000        5.7305241680768635E-004   1.8778330977598141E-003   3.9158777417763607E-003   6.6827725969737239E-003   1.0172297554378599E-002   1.4376433308002923E-002   1.9285446289916530E-002   2.4887936659988136E-002   3.1170772168527715E-002   3.8119130600223379E-002   4.5716594240327514E-002   5.3945199150383531E-002   6.2785466339035631E-002   7.2216442152964411E-002   8.2215747231145539E-002   9.2759630083238898E-002  0.10382302410132499       0.11537960774545240       0.12740186775521509       0.13986116523481529       0.15272780445049791       0.16597110417894992       0.17955947142958756       0.19346047736838620       0.20764093525642954       0.22206698021798577       0.23670415064443609       0.25151747104107414       0.26647153611083874       0.28153059588165424       0.29665864166441880       0.31181949263732633       0.32697688285222781       0.34209454844414078       0.35713631484507696       0.37206618378181538       0.38684841985762802       0.40144763649999277       0.41582888107493665       0.42995771896102847       0.44380031637579348       0.45732352176395957       0.47049494554197846       0.48328303801503975       0.49565716527381570       0.50758768288654921       0.51904600722166527       0.53000468420481484       0.54043745537385868       0.55031932105195325       0.55962660048726431       0.56833698883643502       0.57642961081769106       0.58388507094538433       0.59068550018562860       0.59681459895772415       0.60225767634501481       0.60700168544375177       0.61103525475710152       0.61434871554790238       0.61693412511352830       0.61878528588592951       0.61989776034991673       0.62026888171943662       0.61989776035016020       0.61878528588591208       0.61693412511301149       0.61434871554854165       0.61103525475647524       0.60700168544405642       0.60225767634500027       0.59681459895756328       0.59068550018601362       0.58388507094483511       0.57642961081814847       0.56833698883605144       0.55962660048770019       0.55031932105155235       0.54043745537413157       0.53000468420479152       0.51904600722151939       0.50758768288684619       0.49565716527364406       0.48328303801513928       0.47049494554198257       0.45732352176388413       0.44380031637593614       0.42995771896083634       0.41582888107505467       0.40144763649983001       0.38684841985786039       0.37206618378167905       0.35713631484517472       0.34209454844404541       0.32697688285218185       0.31181949263753528       0.29665864166434414       0.28153059588168450       0.26647153611093999       0.25151747104096439       0.23670415064450667       0.22206698021792842       0.20764093525653612       0.19346047736834082       0.17955947142964418       0.16597110417882421       0.15272780445062992       0.13986116523467934       0.12740186775533718       0.11537960774537863       0.10382302410133518        9.2759630083277353E-002   8.2215747231099479E-002   7.2216442152989682E-002   6.2785466339025903E-002   5.3945199150366017E-002   4.5716594240376711E-002   3.8119130600179053E-002   3.1170772168547044E-002   2.4887936659983317E-002   1.9285446289911488E-002   1.4376433308013118E-002   1.0172297554374612E-002   6.6827725969762428E-003   3.9158777417733822E-003   1.8778330977618034E-003   5.7305241680739969E-004   9.1808994189338411E-033   0.0000000000000000        5.9256599455025311E-004   1.9619953736500165E-003   4.1099280701117962E-003   7.0316876526125708E-003   1.0720679917713942E-002   1.5168400485786724E-002   2.0364524968269990E-002   2.6296959911348419E-002   3.2951772574113275E-002   4.0313235984380330E-002   4.8363929225231833E-002   5.7084789743421488E-002   6.6455146437576884E-002   7.6452762534226532E-002   8.7053887555115103E-002   9.8233314195696447E-002  0.10996443884549495       0.12221932548162119       0.13496877277280292       0.14818238423336225       0.16182864126143151       0.17587497887790254       0.19028786399464517       0.20503287601197198       0.22007478956067758       0.23537765918432474       0.25090490575867358       0.26661940444110505       0.28248357393950130       0.29845946688015124       0.31450886106418535       0.33059335139007906       0.34667444221536625       0.36271363994693190       0.37867254562343600       0.39451294727994274       0.41019691185928181       0.42568687646127601       0.44094573870124282       0.45593694596329065       0.47062458333405377       0.48497346000530106       0.49894919393335230       0.51251829455917408       0.52564824337898985       0.53830757218827996       0.55046593878261652       0.56209419997280541       0.57316448169676393       0.58365024608739202       0.59352635533151166       0.60276913214500527       0.61135641675401953       0.61926762020615866       0.62648377392237198       0.63298757532683636       0.63876342949353393       0.64379748666223668       0.64807767556952456       0.65159373249690644       0.65433722596153232       0.65630157701384129       0.65748207506108913       0.65787588920628581       0.65748207506100664       0.65630157701375680       0.65433722596181998       0.65159373249652008       0.64807767557001816       0.64379748666208458       0.63876342949329923       0.63298757532728234       0.62648377392168675       0.61926762020702653       0.61135641675340535       0.60276913214536931       0.59352635533125420       0.58365024608750893       0.57316448169663903       0.56209419997290477       0.55046593878261962       0.53830757218791880       0.52564824337944971       0.51251829455877984       0.49894919393350468       0.48497346000512409       0.47062458333421059       0.45593694596323131       0.44094573870129394       0.42568687646143466       0.41019691185894758       0.39451294728014918       0.37867254562342562       0.36271363994694161       0.34667444221543936       0.33059335138987472       0.31450886106430076       0.29845946688002278       0.28248357393939139       0.26661940444129628       0.25090490575859214       0.23537765918435791       0.22007478956067578       0.20503287601192285       0.19028786399465605       0.17587497887804340       0.16182864126122712       0.14818238423354865       0.13496877277270405       0.12221932548165972       0.10996443884551393        9.8233314195617233E-002   8.7053887555214343E-002   7.6452762534174906E-002   6.6455146437591581E-002   5.7084789743444594E-002   4.8363929225171728E-002   4.0313235984430477E-002   3.2951772574086158E-002   2.6296959911367251E-002   2.0364524968258736E-002   1.5168400485787058E-002   1.0720679917716140E-002   7.0316876526102089E-003   4.1099280701136246E-003   1.9619953736490598E-003   5.9256599455106745E-004   9.7470842950022692E-033   0.0000000000000000        6.1115595322252560E-004   2.0424385759148689E-003   4.2955877806835708E-003   7.3656754196925944E-003   1.1245748778612992E-002   1.5926838590235571E-002   2.1398054216942328E-002   2.7646637425707069E-002   3.4657888251090931E-002   4.2415212554909779E-002   5.0900227890840193E-002   6.0092818721157161E-002   6.9971171341055710E-002   8.0511819137825055E-002   9.1689697446454554E-002  0.10347820358927834       0.11584926076281861       0.12877338548211220       0.14221975841706935       0.15615629844866635       0.17054973976633214       0.18536571182338821       0.20056882195421227       0.21612274045812943       0.23199028794237356       0.24813352471467803       0.26451384201121658       0.28109205483874278       0.29782849620660795       0.31468311252781289       0.33161555994761205       0.34858530138111643       0.36555170401628601       0.38247413705189254       0.39931206943594055       0.41602516736314687       0.43257339130717032       0.44891709234248622       0.46501710753166553       0.48083485414565991       0.49633242249121173       0.51147266711784622       0.52621929619317720       0.54053695882108987       0.55439133010208097       0.56774919371852506       0.58057852186916570       0.59284855232368472       0.60452986245232820       0.61559444002348018       0.62601575060551595       0.63576880142580616       0.64483020150281423       0.65317821794362785       0.66079282823079810       0.66765576841881691       0.67375057707030095       0.67906263488225216       0.68357919985994997       0.68728943797980557       0.69018444926770439       0.69225728920855889       0.69350298546477329       0.69391854983915091       0.69350298546494971       0.69225728920844687       0.69018444926783029       0.68728943797982278       0.68357919985949489       0.67906263488267826       0.67375057707036823       0.66765576841828966       0.66079282823158181       0.65317821794277575       0.64483020150328674       0.63576880142552261       0.62601575060570713       0.61559444002339647       0.60452986245243157       0.59284855232366207       0.58057852186909287       0.56774919371893451       0.55439133010151331       0.54053695882156994       0.52621929619305174       0.51147266711796624       0.49633242249103487       0.48083485414572114       0.46501710753166392       0.44891709234235416       0.43257339130737571       0.41602516736302597       0.39931206943588676       0.38247413705192823       0.36555170401629800       0.34858530138118904       0.33161555994764697       0.31468311252777298       0.29782849620689045       0.28109205483840655       0.26451384201135902       0.24813352471454411       0.23199028794243182       0.21612274045816224       0.20056882195419123       0.18536571182325842       0.17054973976650528       0.15615629844854764       0.14221975841709500       0.12877338548210551       0.11584926076281082       0.10347820358932022        9.1689697446394686E-002   8.0511819137849092E-002   6.9971171341051824E-002   6.0092818721116679E-002   5.0900227890907125E-002   4.2415212554871615E-002   3.4657888251103268E-002   2.7646637425700227E-002   2.1398054216954222E-002   1.5926838590232958E-002   1.1245748778606955E-002   7.3656754196986659E-003   4.2955877806812020E-003   2.0424385759155606E-003   6.1115595322274320E-004   1.0289787591260286E-032   0.0000000000000000        6.2877118900388532E-004   2.1189562756791800E-003   4.4723906612567071E-003   7.6839060545554373E-003   1.1746207681359559E-002   1.6649882696719135E-002   2.2383500153453605E-002   2.8933667478984369E-002   3.6284952602280048E-002   4.4419933902391205E-002   5.3319311397308895E-002   6.2961964734443543E-002   7.3324989869359966E-002   8.4383746597152365E-002   9.6111916165454697E-002  0.10848156433130246       0.12146320845854547       0.13502588835332141       0.14913724066108980       0.16376357664512259       0.17886996316196921       0.19442030663473547       0.21037743982658919       0.22670321120169246       0.24335857666039251       0.26030369342837362       0.27749801587065631       0.29490039300374477       0.31246916746919090       0.33016227572584111       0.34793734923263608       0.36575181635848897       0.38356300479527283       0.40132824420821067       0.41900496889143091       0.43655082017117536       0.45392374831603283       0.47108211370511271       0.48798478701466930       0.50459124817655632       0.52086168387346654       0.53675708333865824       0.55223933222281707       0.56727130430544015       0.58181695083497864       0.59584138727256419       0.60931097723548644       0.62219341344335866       0.63445779546258574       0.64607470406273282       0.65701627202424984       0.66725625118637577       0.67677007563057212       0.68553492078599521       0.69352975836901010       0.70073540698106240       0.70713457827969139       0.71271191857738825       0.71745404579538730       0.72134958167290686       0.72438917914299950       0.72656554483642066       0.72787345662743430       0.72830977620519444       0.72787345662726199       0.72656554483653057       0.72438917914290324       0.72134958167289021       0.71745404579587557       0.71271191857679084       0.70713457827987103       0.70073540698149439       0.69352975836832265       0.68553492078661948       0.67677007563023828       0.66725625118678988       0.65701627202376844       0.64607470406319600       0.63445779546224257       0.62219341344342283       0.60931097723558203       0.59584138727225100       0.58181695083530216       0.56727130430526973       0.55223933222258836       0.53675708333898187       0.52086168387330467       0.50459124817664647       0.48798478701453957       0.47108211370529324       0.45392374831588511       0.43655082017132629       0.41900496889129052       0.40132824420836261       0.38356300479503685       0.36575181635867782       0.34793734923232378       0.33016227572613538       0.31246916746879744       0.29490039300417414       0.27749801587042022       0.26030369342857740       0.24335857666030580       0.22670321120169903       0.21037743982659018       0.19442030663487839       0.17886996316178752       0.16376357664526958       0.14913724066100481       0.13502588835340407       0.12146320845849407       0.10848156433130290        9.6111916165466049E-002   8.4383746597167880E-002   7.3324989869354165E-002   6.2961964734481082E-002   5.3319311397251934E-002   4.4419933902424664E-002   3.6284952602261722E-002   2.8933667478991492E-002   2.2383500153442260E-002   1.6649882696722594E-002   1.1746207681364688E-002   7.6839060545504049E-003   4.4723906612589813E-003   2.1189562756784332E-003   6.2877118900437506E-004   1.0807701887932005E-032   0.0000000000000000        6.4536300798894385E-004   2.1913516243444848E-003   4.6398920215142102E-003   7.9855879203491135E-003   1.2220819765658426E-002   1.7335753516910444E-002   2.3318445162162849E-002   3.0154899761019576E-002   3.7828990022985412E-002   4.6322508525175748E-002   5.5615283956837007E-002   6.5685241745679496E-002   7.6508442400618881E-002   8.8059131203251054E-002  0.10030979843790594       0.11323124531477272       0.12679265411676485       0.14096166225499701       0.15570444004680445       0.17098577203193138       0.18676914162709302       0.20301681891975965       0.21968995138423400       0.23674865730827307       0.25415212169844309       0.27185869443775396       0.28982599045944629       0.30801099169083485       0.32637015052751311       0.34485949458770049       0.36343473248700098       0.38205136039363130       0.40066476909034848       0.41923035130004238       0.43770360900585248       0.45604026051466801       0.47419634700087399       0.49212833827834968       0.50979323754030847       0.52714868482167021       0.54415305893094568       0.56076557760079393       0.57694639563004690       0.59265670076844579       0.60785880711272711       0.62251624580361120       0.63659385278477287       0.65005785343161160       0.66287594382816795       0.67501736851842620       0.68645299451237818       0.69715538141392253       0.70709884744750362       0.71625953127672226       0.72461544942749212       0.73214654919911615       0.73883475692251566       0.74466402146406052       0.74962035285629802       0.75369185596308952       0.75686875912078788       0.75914343764173164       0.76051043217971859       0.76096646186004147       0.76051043217974190       0.75914343764189063       0.75686875912033025       0.75369185596372135       0.74962035285551176       0.74466402146467658       0.73883475692223921       0.73214654919878175       0.72461544942818468       0.71625953127612663       0.70709884744774543       0.69715538141367828       0.68645299451279818       0.67501736851789840       0.66287594382860138       0.65005785343140632       0.63659385278485381       0.62251624580355702       0.60785880711287499       0.59265670076821830       0.57694639563065309       0.56076557760007517       0.54415305893135579       0.52714868482158206       0.50979323754042372       0.49212833827812569       0.47419634700107582       0.45604026051442048       0.43770360900612670       0.41923035129983427       0.40066476909053900       0.38205136039356175       0.36343473248714891       0.34485949458752257       0.32637015052775242       0.30801099169054164       0.28982599045959995       0.27185869443772753       0.25415212169837925       0.23674865730825886       0.21968995138432823       0.20301681891958273       0.18676914162724201       0.17098577203180360       0.15570444004689810       0.14096166225487791       0.12679265411686436       0.11323124531474395       0.10030979843789908        8.8059131203238369E-002   7.6508442400627791E-002   6.5685241745642012E-002   5.5615283956903114E-002   4.6322508525112820E-002   3.7828990023037176E-002   3.0154899760998392E-002   2.3318445162176342E-002   1.7335753516908609E-002   1.2220819765656067E-002   7.9855879203518422E-003   4.6398920215110443E-003   2.1913516243465643E-003   6.4536300798884562E-004   1.1299579484112816E-032   0.0000000000000000        6.6088524726135901E-004   2.2594378353795962E-003   4.7976697755967457E-003   8.2699695092635847E-003   1.2668410765136591E-002   1.7982761707711441E-002   2.4200593744869416E-002   3.1307342994862500E-002   3.9286225512527889E-002   4.8118291650107871E-002   5.7782547078812814E-002   6.8256015902880662E-002   7.9513780576813797E-002   9.1529033635039947E-002  0.10427314039582443       0.11771570759096489       0.13182465639368096       0.14656629951518890       0.16190542217866968       0.17780536677378889       0.19422812099079803       0.21113440921855905       0.22848378699098940       0.24623473824785597       0.26434477518368893       0.28277054043854027       0.30146791138358459       0.32039210626031406       0.33949779190110368       0.35873919279023470       0.37807020118627255       0.39744448805347254       0.41681561452572929       0.43613714364081235       0.45536275207287108       0.47444634159353627       0.49334214999643283       0.51200486121345501       0.53038971436304005       0.54845261146161839       0.56615022354281674       0.58344009493182791       0.60028074541319776       0.61663177005687519       0.63245393646106784       0.64770927916450205       0.66236119102511726       0.67637451131446580       0.68971561034868867       0.70235247042063620       0.71425476286400535       0.72539392104625355       0.73574320912499536       0.74527778639721576       0.75397476708606115       0.76181327542513011       0.76877449590553759       0.77484171856033834       0.78000037918492482       0.78423809439595016       0.78754469142820294       0.78991223263100585       0.79133503456517773       0.79180968168609756       0.79133503456503596       0.78991223263108168       0.78754469142852435       0.78423809439543313       0.78000037918541532       0.77484171856013195       0.76877449590553737       0.76181327542554389       0.75397476708536681       0.74527778639784792       0.73574320912475188       0.72539392104623424       0.71425476286388112       0.70235247042080284       0.68971561034851159       0.67637451131473125       0.66236119102483448       0.64770927916493515       0.63245393646044246       0.61663177005736081       0.60028074541264764       0.58344009493246429       0.56615022354251943       0.54845261146154178       0.53038971436312132       0.51200486121353062       0.49334214999629267       0.47444634159381910       0.45536275207256399       0.43613714364102507       0.41681561452557403       0.39744448805347343       0.37807020118627943       0.35873919279019756       0.33949779190120044       0.32039210626019032       0.30146791138375539       0.28277054043825356       0.26434477518398342       0.24623473824775177       0.22848378699091559       0.21113440921870485       0.19422812099069064       0.17780536677387412       0.16190542217860873       0.14656629951531117       0.13182465639355812       0.11771570759102658       0.10427314039580907        9.1529033635037615E-002   7.9513780576824775E-002   6.8256015902902464E-002   5.7782547078749434E-002   4.8118291650187467E-002   3.9286225512463774E-002   3.1307342994888715E-002   2.4200593744856821E-002   1.7982761707714907E-002   1.2668410765135489E-002   8.2699695092635674E-003   4.7976697755987780E-003   2.2594378353784660E-003   6.6088524726243942E-004   1.1764235403590128E-032   0.0000000000000000        6.7529438984391529E-004   2.3230386417175159E-003   4.9453254702098914E-003   8.5363412677994573E-003   1.3087871854848918E-002   1.8589311963392467E-002   2.5027778076794002E-002   3.2388172172660504E-002   4.0653093801441824E-002   4.9802896459885657E-002   5.9815813096778352E-002   7.0668021565818182E-002   8.2333686017616814E-002   9.4785010546440479E-002  0.10799230421476652       0.12192405222557855       0.13654699165505946       0.15182619140567208       0.16772513617834570       0.18420581426587837       0.20122880894963477       0.21875339328729596       0.23673762805500673       0.25513846261663009       0.27391183846941497       0.29301279522175966       0.31239557874845802       0.33201375125436183       0.35182030299819705       0.37176776538449452       0.39180832517767128       0.41189393953608511       0.43197645161441495       0.45200770643475574       0.47193966676151594       0.49172452869586925       0.51131483670871269       0.53066359784186257       0.54972439479591284       0.56845149763399427       0.58679997384008642       0.60472579644843016       0.62218595000855315       0.63913853410825539       0.65554286421615215       0.67135956960509369       0.68655068810290865       0.70107975747053053       0.71491190315190489       0.72801392222043193       0.74035436329359772       0.75190360223105746       0.76263391344459419       0.77251953662579032       0.78153673875696306       0.78966387123241732       0.79688142196813183       0.80317206236860073       0.80852068903656327       0.81291446012511637       0.81634282625589960       0.81879755590269920       0.82027275521096921       0.82076488218533594       0.82027275521131182       0.81879755590234149       0.81634282625581045       0.81291446012542667       0.80852068903630214       0.80317206236857452       0.79688142196817757       0.78966387123227777       0.78153673875719987       0.77251953662555495       0.76263391344454767       0.75190360223144426       0.74035436329334481       0.72801392222068129       0.71491190315182673       0.70107975747018136       0.68655068810332009       0.67135956960461862       0.65554286421674501       0.63913853410784660       0.62218595000880483       0.60472579644818425       0.58679997383996230       0.56845149763439495       0.54972439479561441       0.53066359784187034       0.51131483670888378       0.49172452869559130       0.47193966676171928       0.45200770643466526       0.43197645161444942       0.41189393953621339       0.39180832517749603       0.37176776538469070       0.35182030299793754       0.33201375125468219       0.31239557874821516       0.29301279522201806       0.27391183846917655       0.25513846261676554       0.23673762805503343       0.21875339328718563       0.20122880894976486       0.18420581426575194       0.16772513617846613       0.15182619140548820       0.13654699165521511       0.12192405222551886       0.10799230421477740        9.4785010546458909E-002   8.2333686017600854E-002   7.0668021565790023E-002   5.9815813096833363E-002   4.9802896459826190E-002   4.0653093801482590E-002   3.2388172172638854E-002   2.5027778076810708E-002   1.8589311963385254E-002   1.3087871854848745E-002   8.5363412678037334E-003   4.9453254702060698E-003   2.3230386417194006E-003   6.7529438984356759E-004   1.2200550249554875E-032   0.0000000000000000        6.8854967320904049E-004   2.3819887278271759E-003   5.0824852554831835E-003   8.7840373209637692E-003   1.3478162340921463E-002   1.9153906880855470E-002   2.5797963254747938E-002   3.3394735390733551E-002   4.1926247973948255E-002   5.1372204696856522E-002   6.1710117947985595E-002   7.2915376443535088E-002   8.4961287998511298E-002   9.7819134957384382E-002  0.11145824138580442       0.12584604661275695       0.14094818348635998       0.15672856098952184       0.17314945101195783       0.19017157906554227       0.20775421872979957       0.22585528959440060       0.24443145846884395       0.26343824360969381       0.28283012171919480       0.30256063745451073       0.32258251518495767       0.34284777272956507       0.36330783679620304       0.38391365985309994       0.40461583813840379       0.42536473053942409       0.44611057803899373       0.46680362345426335       0.48739423117359215       0.50783300660098629       0.52807091502707759       0.54805939963478700       0.56775049835689440       0.58709695930780847       0.60605235449964945       0.62457119159288899       0.64260902337627457       0.66012255475380122       0.67706974694258859       0.69340991866037716       0.70910384404219928       0.72411384705134585       0.73840389217007518       0.75193967113366655       0.76468868551036884       0.77662032493073496       0.78770594076340328       0.79791891507878088       0.80723472471748869       0.81563100032277258       0.82308758018387085       0.82958655876949117       0.83511232982795958       0.83965162395542148       0.84319354053186890       0.84572957396965376       0.84725363417948074       0.84776206123445652       0.84725363417924393       0.84572957396988124       0.84319354053201057       0.83965162395513770       0.83511232982812766       0.82958655876964349       0.82308758018397388       0.81563100032238078       0.80723472471777125       0.79791891507865198       0.78770594076360911       0.77662032493041688       0.76468868551060032       0.75193967113326621       0.73840389217031832       0.72411384705153836       0.70910384404189875       0.69340991866069224       0.67706974694236233       0.66012255475387061       0.64260902337632153       0.62457119159290553       0.60605235449986283       0.58709695930734862       0.56775049835707048       0.54805939963505512       0.52807091502681280       0.50783300660106623       0.48739423117355052       0.46680362345434340       0.44611057803894566       0.42536473053933194       0.40461583813853963       0.38391365985296311       0.36330783679630840       0.34284777272941414       0.32258251518503095       0.30256063745443668       0.28283012171929528       0.26343824360954782       0.24443145846888636       0.22585528959447754       0.20775421872967650       0.19017157906565324       0.17314945101184229       0.15672856098968937       0.14094818348621202       0.12584604661280496       0.11145824138581173        9.7819134957366397E-002   8.4961287998501528E-002   7.2915376443587712E-002   6.1710117947944843E-002   5.1372204696872717E-002   4.1926247973935980E-002   3.3394735390752876E-002   2.5797963254730241E-002   1.9153906880865129E-002   1.3478162340924161E-002   8.7840373209587680E-003   5.0824852554864691E-003   2.3819887278256810E-003   6.8854967320947699E-004   1.2607472901326450E-032   0.0000000000000000        7.0061319113525378E-004   2.4361341352038784E-003   5.2088007966456925E-003   9.0124370908616150E-003   1.3838312185903624E-002   1.9675150588805323E-002   2.6509252224767431E-002   3.4324560267113974E-002   4.3102567563063007E-002   5.2822376621323219E-002   6.3460833170635500E-002   7.4992595809221782E-002   8.7390180049149710E-002  0.10062401540081507       0.11466251456802433       0.12947214918335767       0.14501753039892271       0.16126149396686526       0.17816518959892122       0.19568817439014571       0.21378851008064956       0.23242286392257688       0.25154661290787245       0.27111395110754816       0.29107799986234695       0.31139092056044837       0.33200402973070531       0.35286791617302132       0.37393255984575335       0.39514745222083408       0.41646171782184810       0.43782423664488784       0.45918376717572357       0.48048906970001182       0.50168902961260253       0.52273278043205018       0.54356982621555405       0.56415016308902499       0.58442439959361114       0.60434387555851166       0.62386077922387217       0.64292826230677735       0.66150055277410680       0.67953306499923094       0.69698250709149523       0.71380698508830454       0.72996610380357119       0.74542106405601694       0.76013475606418235       0.77407184877169022       0.78719887489588347       0.79948431148451449       0.81089865579948439       0.82141449633261132       0.83100657879266193       0.83965186689471516       0.84732959781510142       0.85402133217162468       0.85971099841094456       0.86438493149585316       0.86803190580431400       0.87064316214574966       0.87221242885295591       0.87273593687448270       0.87221242885312522       0.87064316214546333       0.86803190580444212       0.86438493149588902       0.85971099841075027       0.85402133217160536       0.84732959781503547       0.83965186689496929       0.83100657879260076       0.82141449633265717       0.81089865579935327       0.79948431148452226       0.78719887489584717       0.77407184877205903       0.76013475606398573       0.74542106405597697       0.72996610380364946       0.71380698508834417       0.69698250709135345       0.67953306499936583       0.66150055277397712       0.64292826230686773       0.62386077922365291       0.60434387555894931       0.58442439959356596       0.56415016308872601       0.54356982621563810       0.52273278043218663       0.50168902961260931       0.48048906969991750       0.45918376717569293       0.43782423664505971       0.41646171782173086       0.39514745222093395       0.37393255984567586       0.35286791617315727       0.33200402973065185       0.31139092056050416       0.29107799986225991       0.27111395110766057       0.25154661290786290       0.23242286392248629       0.21378851008074085       0.19568817439008121       0.17816518959903016       0.16126149396673906       0.14501753039899345       0.12947214918335795       0.11466251456798050       0.10062401540084659        8.7390180049136415E-002   7.4992595809203422E-002   6.3460833170645048E-002   5.2822376621327806E-002   4.3102567563080320E-002   3.4324560267085261E-002   2.6509252224783359E-002   1.9675150588799133E-002   1.3838312185900342E-002   9.0124370908665763E-003   5.2088007966427123E-003   2.4361341352038910E-003   7.0061319113536925E-004   1.2984023046594522E-032   0.0000000000000000        7.1144998861640018E-004   2.4853326405128912E-003   5.3239501238614437E-003   9.2209668062272054E-003   1.4167424363528401E-002   2.0151752131983225E-002   2.7159890377480934E-002   3.5175359926338058E-002   4.4179166100508385E-002   5.4149860296658199E-002   6.5063677094562941E-002   7.6894605755035955E-002   8.9614435433350251E-002  0.10319281377896766       0.11759731796716055       0.13279353244718287       0.14874513167183781       0.16541396743866432       0.18276016062342587       0.20074219708446484       0.21931702750951104       0.23844017096157993       0.25806582187631183       0.27814696025285884       0.29863546477238317       0.31948222857291181       0.34063727739987365       0.36204988984950426       0.38366871941501340       0.40544191804129209       0.42731726089040267       0.44924227201827438       0.47116435065885942       0.49303089781219278       0.51478944283376205       0.53638776971065205       0.55777404273887132       0.57889693127715436       0.59970573329374977       0.62015049740216455       0.64018214308511423       0.65975257883998994       0.67881481792193210       0.69732309145631532       0.71523295859469871       0.73250141349916642       0.74908698885339631       0.76494985568617857       0.78005191924491346       0.79435691069467096       0.80783047442777800       0.82044025076267091       0.83215595384421370       0.84294944454717036       0.85279479821428095       0.86166836706709760       0.86954883713008113       0.87641727954072091       0.88225719611773867       0.88705455907763597       0.89079784480163549       0.89347806158019516       0.89508877125680575       0.89562610472860782       0.89508877125668329       0.89347806158053100       0.89079784480145519       0.88705455907756270       0.88225719611807218       0.87641727954063831       0.86954883712996300       0.86166836706710548       0.85279479821421611       0.84294944454706844       0.83215595384424357       0.82044025076307603       0.80783047442737976       0.79435691069463144       0.78005191924486794       0.76494985568637064       0.74908698885312364       0.73250141349907405       0.71523295859500668       0.69732309145606819       0.67881481792203779       0.65975257883991667       0.64018214308532084       0.62015049740179384       0.59970573329378485       0.57889693127728303       0.55777404273898135       0.53638776971040247       0.51478944283376638       0.49303089781233683       0.47116435065881962       0.44924227201813788       0.42731726089046745       0.40544191804128771       0.38366871941506392       0.36204988984936770       0.34063727739993632       0.31948222857283348       0.29863546477246095       0.27814696025282376       0.25806582187628985       0.23844017096161171       0.21931702750953858       0.20074219708443355       0.18276016062333081       0.16541396743878281       0.14874513167179781       0.13279353244718500       0.11759731796720795       0.10319281377893602        8.9614435433383058E-002   7.6894605755007506E-002   6.5063677094596428E-002   5.4149860296632539E-002   4.4179166100495035E-002   3.5175359926365654E-002   2.7159890377472733E-002   2.0151752131977705E-002   1.4167424363538909E-002   9.2209668062184242E-003   5.3239501238669775E-003   2.4853326405131588E-003   7.1144998861470579E-004   1.3329293543077247E-032   0.0000000000000000        7.2102814962614640E-004   2.5294541052702157E-003   5.4276384186462490E-003   9.4091008987259687E-003   1.4464677037539477E-002   2.0582528602509604E-002   2.7748269799560271E-002   3.5945038537187723E-002   4.5153398101849332E-002   5.5351400181851210E-002   6.6514725193861229E-002   7.8616755458211715E-002   9.1628621472640268E-002  0.10551926188499755       0.12025549619309214       0.13580210431477796       0.15212191126105179       0.16917587652492996       0.18692318796873064       0.20532135997935524       0.22432633565812041       0.24389259279681069       0.26397325338778543       0.28452019639947423       0.30548417355336915       0.32681492781227189       0.34846131430930899       0.37037142341028745       0.39249270562881533       0.41477209807763504       0.43715615216704989       0.45959116223029645       0.48202329477366535       0.50439871803700453       0.52666373155161739       0.54876489538967943       0.57064915878335265       0.59226398781285261       0.61355749185487307       0.63447854847895557       0.65497692650373363       0.67500340690185501       0.69450990128066081       0.71344956762844347       0.73177692307960596       0.74944795339122761       0.76642021889837353       0.78265295667889689       0.79810717867006031       0.81274576553461331       0.82653355600912293       0.83943743155173434       0.85142639606729609       0.86247165052556918       0.87254666229211963       0.88162722899746715       0.88969153680621771       0.89672021292681481       0.90269637225248522       0.90760565800705684       0.91143627631119706       0.91417902457208711       0.91582731363782055       0.91637718366260457       0.91582731363822978       0.91417902457139599       0.91143627631164181       0.90760565800690107       0.90269637225238730       0.89672021292676141       0.88969153680637336       0.88162722899745460       0.87254666229219113       0.86247165052562158       0.85142639606741333       0.83943743155130879       0.82653355600943668       0.81274576553470990       0.79810717867004655       0.78265295667854129       0.76642021889903611       0.74944795339095849       0.73177692307950304       0.71344956762876577       0.69450990128039003       0.67500340690196126       0.65497692650365247       0.63447854847896490       0.61355749185505382       0.59226398781277823       0.57064915878309819       0.54876489539011508       0.52666373155135793       0.50439871803712377       0.48202329477358735       0.45959116223046687       0.43715615216695147       0.41477209807762533       0.39249270562867195       0.37037142341055795       0.34846131430917954       0.32681492781238181       0.30548417355325469       0.28452019639955434       0.26397325338769195       0.24389259279692138       0.22432633565798760       0.20532135997945911       0.18692318796875740       0.16917587652489074       0.15212191126100977       0.13580210431481959       0.12025549619302177       0.10551926188503828        9.1628621472623545E-002   7.8616755458233045E-002   6.6514725193809576E-002   5.5351400181900726E-002   4.5153398101836023E-002   3.5945038537179286E-002   2.7748269799562356E-002   2.0582528602519207E-002   1.4464677037530467E-002   9.4091008987350917E-003   5.4276384186410726E-003   2.5294541052689385E-003   7.2102814962735973E-004   1.3642452603906474E-032   0.0000000000000000        7.2931887750484034E-004   2.5683807963925989E-003   5.5195987344728156E-003   9.5763632832086085E-003   1.4729325558916302E-002   2.0966408010458525E-002   2.8272933172046780E-002   3.6631696389085346E-002   4.6022865471296477E-002   5.6424045008861896E-002   6.7810419579726708E-002   8.0154828426670294E-002   9.3427812678160707E-002  0.10759767655270958       0.12263056154825355       0.13849052764673664       0.15513963972257894       0.17253805876829023       0.19064413770603489       0.20941452155971113       0.22880425173998914       0.24876687419858959       0.26925455118173169       0.29021817632752761       0.31160749280983613       0.33337121427076977       0.35545714822088131       0.37781232163808515       0.40038310843701769       0.42311535852812565       0.44595452812739067       0.46884581102931033       0.49173427050804214       0.51456497153821901       0.53728311301498022       0.55983415965463434       0.58216397325530722       0.60421894301086188       0.62594611454800764       0.64729331739547225       0.66820929056198974       0.68864380592618191       0.70854778914721661       0.72787343779570823       0.74657433642109217       0.76460556829044246       0.78192382351454448       0.79848750329960994       0.81425682010220912       0.82919389340005523       0.84326284088671599       0.85642986485869566       0.86866333357031889       0.87993385739287389       0.89021435956019102       0.89948014136009491       0.90770894158834758       0.91488099014935442       0.92097905564107052       0.92598848685039647       0.92989724801607787       0.93269594780842591       0.93437786194058270       0.93493894935168675       0.93437786194011041       0.93269594780894660       0.92989724801575957       0.92598848685057256       0.92097905564114901       0.91488099014918922       0.90770894158864046       0.89948014135979770       0.89021435956030393       0.87993385739264962       0.86866333357042991       0.85642986485865291       0.84326284088695991       0.82919389339958838       0.81425682010254619       0.79848750329972285       0.78192382351393885       0.76460556829089643       0.74657433642124371       0.72787343779497427       0.70854778914783256       0.68864380592595442       0.66820929056209755       0.64729331739557439       0.62594611454786897       0.60421894301080370       0.58216397325563685       0.55983415965403616       0.53728311301560716       0.51456497153771064       0.49173427050830387       0.46884581102912243       0.44595452812757413       0.42311535852801613       0.40038310843722669       0.37781232163784012       0.35545714822087460       0.33337121427083016       0.31160749280991268       0.29021817632728225       0.26925455118212888       0.24876687419820709       0.22880425174022723       0.20941452155960666       0.19064413770605365       0.17253805876824491       0.15513963972267591       0.13849052764668071       0.12263056154830984       0.10759767655267953        9.3427812678156988E-002   8.0154828426676927E-002   6.7810419579784356E-002   5.6424045008793507E-002   4.6022865471327896E-002   3.6631696389079038E-002   2.8272933172049989E-002   2.0966408010452284E-002   1.4729325558922330E-002   9.5763632832039612E-003   5.5195987344758704E-003   2.5683807963920750E-003   7.2931887750393991E-004   1.3922745801475173E-032   0.0000000000000000        7.3629656777670347E-004   2.6020076766882509E-003   5.5995926503147313E-003   9.7223285182941425E-003   1.4960704277073786E-002   2.1302431887010267E-002   2.8732577304880991E-002   3.7233634496557623E-002   4.6785423309441548E-002   5.7365154926451757E-002   6.8947577609491772E-002   8.1505052697164113E-002   9.5007602661512439E-002  0.10942297339404571       0.12471670970859146       0.14085223798258670       0.15779095409534688       0.17549231626761361       0.19391394257102076       0.21301171287058884       0.23273987496011470       0.25305115462596778       0.27389686938673824       0.29522704561789254       0.31699053880187023       0.33913515658646615       0.36160778438420221       0.38435451318354646       0.40732076928824479       0.43045144564732996       0.45369103448702197       0.47698376089864530       0.50027371707983459       0.52350499689802821       0.54662183044946100       0.56956871829771305       0.59229056506008027       0.61473281202683561       0.63684156848806717       0.65856374145675167       0.67984716347111962       0.70064071817608087       0.72089446336701557       0.74055975121775297       0.75958934539001266       0.77793753474259564       0.79556024337598286       0.81241513674155208       0.82846172354978986       0.84366145325610331       0.85797780886418185       0.87137639483753215       0.88382501990809292       0.89529377457209725       0.90575510309846263       0.91518386986666211       0.92355741988384554       0.93085563332070642       0.93706097395938115       0.94215853140120231       0.94613605697275283       0.94898399321092886       0.95069549687178945       0.95126645540850174       0.95069549687211707       0.94898399321074445       0.94613605697297720       0.94215853140096129       0.93706097395937293       0.93085563332089738       0.92355741988344353       0.91518386986694689       0.90575510309836949       0.89529377457226322       0.88382501990804796       0.87137639483743967       0.85797780886407438       0.84366145325627218       0.82846172354974590       0.81241513674151289       0.79556024337619546       0.77793753474231842       0.75958934538982104       0.74055975121847573       0.72089446336658047       0.70064071817606977       0.67984716347115970       0.65856374145651364       0.63684156848833806       0.61473281202669927       0.59229056506013766       0.56956871829796041       0.54662183044896451       0.52350499689848828       0.50027371707969548       0.47698376089874428       0.45369103448686110       0.43045144564744692       0.40732076928810551       0.38435451318374225       0.36160778438419650       0.33913515658631976       0.31699053880193684       0.29522704561806401       0.27389686938638186       0.25305115462634892       0.23273987495988852       0.21301171287067777       0.19391394257099240       0.17549231626767303       0.15779095409530103       0.14085223798258745       0.12471670970858770       0.10942297339404963        9.5007602661519017E-002   8.1505052697138605E-002   6.8947577609441424E-002   5.7365154926523290E-002   4.6785423309401421E-002   3.7233634496573076E-002   2.8732577304869455E-002   2.1302431887022796E-002   1.4960704277064528E-002   9.7223285182985071E-003   5.5995926503134234E-003   2.6020076766895082E-003   7.3629656777531862E-004   1.4169497884919610E-032   0.0000000000000000        7.4193887322704258E-004   2.6302426647044500E-003   5.6674108551213100E-003   9.8466228448986885E-003   1.5158228160348662E-002   2.1589757613773828E-002   2.9126056300213820E-002   3.7749358718836737E-002   4.7439185110841574E-002   5.8172407893885059E-002   6.9923399590105351E-002   8.2664109963025548E-002   9.6364114792746258E-002  0.11099067909514573       0.12650883375569269       0.14288145940879185       0.16006937569405374       0.17803143548706690       0.19672462386910472       0.21610416160044854       0.23612361284176972       0.25673499687420476       0.27788890353564427       0.29953461211205262       0.32162021337693053       0.34409273450806122       0.36689826655914226       0.38998209419549895       0.41328882736980727       0.43676253463241743       0.46034687774013622       0.48398524725611208       0.50762089880008987       0.53119708962789414       0.55465721521470945       0.57794494549666409       0.60100436047283423       0.62378008479908509       0.64621742109730829       0.66826248161474966       0.68986231794841879       0.71096504850583198       0.73151998339704261       0.75147774646497900       0.77079039414750561       0.78941153089849714       0.80729642087943021       0.82440209565503952       0.84068745764108332       0.85611337904086104       0.87064279604685479       0.88424079806998912       0.89687471178844913       0.90851417980602034       0.91913123374173200       0.92870036156255897       0.93719856900486720       0.94460543493695548       0.95090316051758661       0.95607661205789496       0.96011335744627280       0.96300369608755820       0.96474068225358089       0.96532014180819026       0.96474068225350740       0.96300369608734360       0.96011335744632342       0.95607661205795980       0.95090316051773027       0.94460543493665550       0.93719856900526610       0.92870036156250801       0.91913123374160699       0.90851417980600602       0.89687471178840261       0.88424079807032763       0.87064279604679151       0.85611337904074569       0.84068745764105335       0.82440209565511458       0.80729642087935960       0.78941153089873306       0.77079039414749839       0.75147774646445387       0.73151998339750257       0.71096504850568976       0.68986231794855379       0.66826248161489410       0.64621742109695435       0.62378008479938807       0.60100436047236572       0.57794494549703290       0.55465721521453504       0.53119708962804690       0.50762089879974348       0.48398524725615466       0.46034687774029631       0.43676253463229964       0.41328882736994005       0.38998209419534380       0.36689826655917124       0.34409273450818784       0.32162021337680091       0.29953461211197574       0.27788890353582535       0.25673499687402257       0.23612361284185848       0.21610416160041143       0.19672462386911285       0.17803143548703720       0.16006937569404997       0.14288145940878497       0.12650883375570290       0.11099067909512841        9.6364114792785366E-002   8.2664109963021162E-002   6.9923399590147234E-002   5.8172407893833197E-002   4.7439185110866644E-002   3.7749358718830464E-002   2.9126056300215492E-002   2.1589757613772426E-002   1.5158228160349074E-002   9.8466228449031624E-003   5.6674108551179013E-003   2.6302426647038133E-003   7.4193887322786701E-004   1.4382114406857842E-032   0.0000000000000000        7.4622676107916617E-004   2.6530068632123721E-003   5.7228736620811250E-003   9.9489250999902721E-003   1.5321394222043825E-002   2.1827660472637855E-002   2.9452384336152077E-002   3.8177583386092229E-002   4.7982527338661526E-002   5.8843805307291969E-002   7.0735475559716113E-002   8.3629143607389184E-002   9.7494011582614976E-002  0.11229694223846956       0.12800253652901070       0.14457321852507196       0.16196932577328091       0.18014920469082271       0.19906931075967341       0.21868431327561572       0.23894720440590600       0.25980941228379884       0.28122091787951414       0.30313037535178405       0.32548523560646914       0.34823187274896844       0.37131571313551015       0.39468136671276449       0.41827276032208738       0.44203327265440007       0.46590587052957783       0.48983324616640972       0.51375795512176448       0.53762255455963370       0.56136974151540353       0.58494249083782202       0.60828419244528065       0.63133878761086581       0.65405090389347509       0.67636598844629880       0.69823043933374529       0.71959173456976000       0.74039855856094627       0.76060092563628101       0.78015030038770294       0.79899971451434315       0.81710387989312916       0.83441929761420430       0.85090436269802761       0.86651946426456250       0.88122708089327340       0.89499187096097699       0.90778075772348510       0.91956300895656939       0.93031031093926730       0.93999683662692224       0.94859930782824387       0.95609705125087807       0.96247204827899213       0.96770897834531522       0.97179525582909887       0.97472106034682615       0.97647936040457828       0.97706593032057432       0.97647936040450267       0.97472106034737305       0.97179525582850768       0.96770897834578495       0.96247204827842348       0.95609705125145805       0.94859930782777568       0.93999683662678601       0.93031031093952898       0.91956300895647847       0.90778075772363498       0.89499187096051269       0.88122708089351054       0.86651946426461735       0.85090436269801106       0.83441929761413680       0.81710387989316458       0.79899971451413643       0.78015030038788813       0.76060092563658566       0.74039855856051828       0.71959173456992664       0.69823043933358864       0.67636598844627771       0.65405090389379927       0.63133878761042306       0.60828419244606990       0.58494249083714989       0.56136974151574925       0.53762255455935093       0.51375795512225386       0.48983324616634299       0.46590587052935828       0.44203327265459907       0.41827276032188898       0.39468136671287785       0.37131571313553235       0.34823187274879958       0.32548523560673831       0.30313037535175885       0.28122091787941195       0.25980941228388510       0.23894720440588199       0.21868431327564106       0.19906931075966611       0.18014920469083018       0.16196932577328402       0.14457321852509569       0.12800253652901472       0.11229694223847407        9.7494011582568665E-002   8.3629143607405046E-002   7.0735475559709535E-002   5.8843805307306374E-002   4.7982527338652638E-002   3.8177583386101742E-002   2.9452384336150175E-002   2.1827660472637588E-002   1.5321394222048344E-002   9.9489250999840045E-003   5.7228736620847567E-003   2.6530068632123665E-003   7.4622676107820481E-004   1.4560083155465511E-032   0.0000000000000000        7.4914456211361453E-004   2.6702347558419859E-003   5.7658314513425500E-003   1.0028967503332403E-002   1.5449782748507732E-002   2.2015535411336655E-002   2.9710738064461187E-002   3.8517234422729696E-002   4.8414093365044562E-002   5.9377676847503898E-002   7.1381791128774630E-002   8.4397765623690890E-002   9.8394502764443129E-002  0.11333854262603080       0.12919414126711912       0.14592335647691360       0.16348613902024042       0.18184042896669955       0.20094225686614450       0.22074584952604076       0.24120374013467760       0.26226688246903729       0.28388476890519926       0.30600555195691831       0.32857616903801901       0.35154247015878681       0.37484934824427141       0.39844087175504139       0.42226041930507990       0.44625081593657384       0.47035447073415565       0.49451351544561983       0.51866994376940434       0.54276575097805491       0.56674307354810594       0.59054432843812898       0.61411235171110168       0.63739053613340912       0.66032296745373009       0.68285455899513903       0.70493118427769497       0.72649980731407049       0.74750861029152393       0.76790711831896075       0.78764632094342413       0.80667879013762434       0.82495879449037246       0.84244240929687053       0.85908762231510583       0.87485443490930015       0.88970495835042618       0.90360350503515907       0.91651667441012319       0.92841343338084115       0.93926519103702810       0.94904586747663711       0.95773195661081534       0.96530258274495395       0.97173955084772701       0.97702739035781438       0.98115339242818067       0.98410764052919752       0.98588303432049251       0.98647530674866879       0.98588303432055169       0.98410764052876809       0.98115339242869659       0.97702739035726305       0.97173955084840835       0.96530258274434844       0.95773195661118682       0.94904586747692465       0.93926519103683015       0.92841343338078042       0.91651667441005558       0.90360350503547837       0.88970495835037144       0.87485443490904302       0.85908762231542046       0.84244240929656922       0.82495879449064979       0.80667879013766053       0.78764632094311071       0.76790711831894165       0.74750861029171922       0.72649980731413000       0.70493118427758150       0.68285455899525715       0.66032296745338448       0.63739053613390995       0.61411235171036416       0.59054432843854354       0.56674307354807174       0.54276575097830304       0.51866994376879905       0.49451351544573213       0.47035447073439468       0.44625081593634885       0.42226041930522207       0.39844087175502846       0.37484934824428190       0.35154247015880236       0.32857616903786074       0.30600555195686768       0.28388476890532532       0.26226688246896890       0.24120374013468662       0.22074584952604248       0.20094225686612516       0.18184042896671276       0.16348613902024539       0.14592335647691609       0.12919414126708306       0.11333854262604487        9.8394502764471439E-002   8.4397765623679386E-002   7.1381791128751218E-002   5.9377676847514820E-002   4.8414093365049010E-002   3.8517234422707436E-002   2.9710738064469930E-002   2.2015535411335073E-002   1.5449782748503298E-002   1.0028967503339538E-002   5.7658314513374205E-003   2.6702347558436547E-003   7.4914456211322487E-004   1.4702975388439001E-032   0.0000000000000000        7.5068001164066097E-004   2.6818743713384764E-003   5.7961650400844902E-003   1.0086536315476940E-002   1.5543058326311060E-002   2.2152898520220735E-002   2.9900458616622834E-002   3.8767451960410940E-002   4.8732796768076056E-002   5.9772684535625183E-002   7.1860732367658137E-002   8.4968062407017514E-002   9.9063352057522924E-002  0.11411289908173142       0.13008070051219892       0.14692853902472564       0.16461607484769328       0.18310094279545697       0.20233885418087247       0.22228370336510198       0.24288767868521519       0.26410137749297541       0.28587392503112469       0.30815309685311398       0.33088544450209428       0.35401642413713791       0.37749052779919362       0.40125141700859313       0.42524205835645584       0.44940486078114894       0.47368181418530153       0.49801462906647770       0.52234487682395225       0.54661413040558549       0.57076410494565089       0.59473679807414437       0.61847462954043608       0.64192057982591688       0.66501832740768196       0.68771238434668502       0.70994822986459682       0.73167244160410805       0.75283282423414055       0.77337853511261989       0.79326020668776487       0.81243006535353579       0.83084204646181492       0.84845190523095881       0.86521732326489198       0.88109801043805025       0.89605580190250300       0.91005474996723112       0.92306121065255298       0.93504392469340913       0.94597409279225231       0.95582544497238398       0.96457430381079279       0.97219964146120574       0.97868313027197495       0.98400918691753791       0.98816500991922407       0.99114061046413915       0.99292883645878138       0.99352538974708493       0.99292883645874597       0.99114061046444613       0.98816500991888956       0.98400918691810624       0.97868313027136378       0.97219964146156201       0.96457430381064602       0.95582544497223754       0.94597409279225653       0.93504392469340081       0.92306121065275892       0.91005474996698321       0.89605580190231993       0.88109801043853375       0.86521732326442746       0.84845190523126968       0.83084204646154991       0.81243006535371975       0.79326020668782127       0.77337853511259558       0.75283282423425324       0.73167244160369016       0.70994822986503092       0.68771238434638604       0.66501832740801348       0.64192057982551098       0.61847462954102905       0.59473679807396307       0.57076410494537433       0.54661413040551732       0.52234487682454067       0.49801462906629052       0.47368181418520056       0.44940486078122766       0.42524205835644868       0.40125141700855504       0.37749052779912595       0.35401642413722872       0.33088544450214297       0.30815309685321146       0.28587392503091302       0.26410137749319318       0.24288767868513855       0.22228370336507985       0.20233885418092734       0.18310094279543937       0.16461607484767402       0.14692853902474431       0.13008070051215889       0.11411289908179074        9.9063352057459003E-002   8.4968062407056413E-002   7.1860732367665894E-002   5.9772684535626404E-002   4.8732796768064489E-002   3.8767451960433762E-002   2.9900458616611333E-002   2.2152898520222574E-002   1.5543058326314411E-002   1.0086536315473009E-002   5.7961650400877498E-003   2.6818743713370526E-003   7.5068001164076961E-004   1.4810446865873199E-032   0.0000000000000000        7.5082428219421817E-004   2.6878874150783861E-003   5.8137859790902682E-003   1.0121472365282356E-002   1.5600970665994439E-002   2.2239388216981505E-002   3.0021053212899541E-002   3.8927592434809970E-002   4.8937823977362502E-002   6.0027825987285725E-002   7.2171089729747923E-002   8.5338599400994433E-002   9.9498882594526175E-002  0.11461807571228284       0.13066000325764385       0.14758626462540969       0.16535632645734669       0.18392762014174319       0.20325564422214776       0.22329407145995081       0.24399486029955378       0.26530837046403088       0.28718348240528380       0.30956772031817248       0.33240737842543588       0.35564765022637546       0.37923276040213216       0.40310609905262756       0.42721035795143802       0.45148766848170663       0.47587974092566881       0.50032800477327211       0.52477374970521173       0.54915826691935066       0.57342299045586076       0.59750963818063740       0.62136035208370177       0.64491783756712173       0.66812550137160842       0.69092758781914176       0.71326931304144170       0.73509699686970398       0.75635819206616617       0.77700181059756113       0.79697824662202732       0.81623949592639033       0.83473927149452343       0.85243311494949003       0.86927850359065195       0.88523495277555697       0.90026411338589807       0.91432986416730000       0.92739839869072527       0.93943830674726392       0.95042064998267806       0.96031903155757470       0.96910965971928198       0.97677140507192439       0.98328585145895142       0.98863734030053563       0.99281300829455699       0.99580281839124218       0.99759958395617365       0.99819898607553403       0.99759958395610637       0.99580281839114970       0.99281300829447450       0.98863734030046757       0.98328585145899727       0.97677140507194760       0.96910965971929330       0.96031903155758436       0.95042064998249942       0.93943830674765716       0.92739839869032492       0.91432986416764006       0.90026411338585655       0.88523495277533837       0.86927850359100423       0.85243311494930918       0.83473927149451665       0.81623949592628098       0.79697824662216521       0.77700181059738826       0.75635819206635346       0.73509699686968977       0.71326931304144037       0.69092758781920549       0.66812550137136772       0.64491783756753318       0.62136035208313267       0.59750963818071745       0.57342299045624734       0.54915826691925307       0.52477374970479862       0.50032800477344852       0.47587974092569663       0.45148766848169580       0.42721035795138934       0.40310609905265626       0.37923276040225046       0.35564765022629646       0.33240737842538698       0.30956772031817997       0.28718348240530450       0.26530837046401345       0.24399486029945119       0.22329407146000871       0.20325564422216133       0.18392762014171238       0.16535632645733492       0.14758626462545082       0.13066000325765031       0.11461807571223040        9.9498882594582533E-002   8.5338599400965984E-002   7.2171089729740734E-002   6.0027825987275185E-002   4.8937823977386705E-002   3.8927592434789215E-002   3.0021053212911805E-002   2.2239388216983531E-002   1.5600970665985928E-002   1.0121472365289411E-002   5.8137859790876809E-003   2.6878874150777755E-003   7.5082428219539160E-004   1.4882238679565571E-032   0.0000000000000000        7.4957200789847864E-004   2.6882493674865427E-003   5.8186367751090094E-003   1.0133671445674824E-002   1.5623355220471397E-002   2.2274766136128658E-002   3.0072196371200725E-002   3.8997230160322374E-002   4.9028636261394191E-002   6.0142436858681515E-002   7.2312060997837380E-002   8.5508424590610047E-002   9.9699981001025270E-002  0.11485278661407258       0.13093058031876464       0.14789487050771449       0.16570502765184081       0.18431838203889844       0.20369032642371995       0.22377442335144157       0.24452251688979601       0.26588484850376293       0.28781017679065229       0.31024590079438263       0.33313818659034250       0.35643209684939520       0.38007172305556008       0.40400032007205211       0.42816044271961695       0.45249408404730856       0.47694281495743696       0.50144792484894207       0.52595056294518361       0.55039187995829053       0.57471316975430786       0.59885601067345007       0.62276240617618284       0.64637492445682543       0.66963683670599716       0.69249225368341183       0.71488626026818569       0.73676504766332840       0.75807604294983288       0.77876803564486652       0.79879130100990570       0.81809771975216483       0.83664089388939333       0.85437625844903842       0.87126118877159764       0.88725510313090361       0.90231956044653006       0.91641835283206741       0.92951759277686041       0.94158579473821280       0.95259395094135524       0.96251560123602542       0.97132689679082707       0.97900665752566640       0.98553642310344325       0.99090049737774066       0.99508598618868838       0.99808282840370943       0.99988382014859933        1.0004846321467888       0.99988382014867361       0.99808282840385953       0.99508598618874777       0.99090049737765473       0.98553642310361833       0.97900665752553018       0.97132689679081174       0.96251560123600766       0.95259395094185662       0.94158579473757398       0.92951759277720425       0.91641835283177031       0.90231956044671868       0.88725510313084555       0.87126118877156755       0.85437625844894727       0.83664089388960783       0.81809771975221202       0.79879130100971729       0.77876803564505781       0.75807604294938169       0.73676504766378770       0.71488626026791902       0.69249225368342848       0.66963683670617813       0.64637492445638289       0.62276240617676015       0.59885601067335081       0.57471316975394782       0.55039187995851158       0.52595056294542875       0.50144792484879697       0.47694281495742114       0.45249408404732677       0.42816044271976211       0.40400032007184800       0.38007172305558695       0.35643209684933080       0.33313818659049099       0.31024590079429293       0.28781017679079035       0.26588484850359695       0.24452251688999582       0.22377442335138426       0.20369032642370036       0.18431838203888218       0.16570502765188125       0.14789487050768746       0.13093058031876187       0.11485278661409309        9.9699981001004134E-002   8.5508424590622772E-002   7.2312060997836103E-002   6.0142436858688822E-002   4.9028636261368122E-002   3.8997230160346022E-002   3.0072196371180922E-002   2.2274766136127198E-002   1.5623355220484320E-002   1.0133671445662670E-002   5.8186367751138423E-003   2.6882493674860617E-003   7.4957200789801774E-004   1.4918177876748715E-032   0.0000000000000000        7.4692130039865777E-004   2.6829495491759877E-003   5.8106910384008803E-003   1.0123084576769303E-002   1.5610133596530835E-002   2.2258917721351475E-002   3.0053730712047550E-002   3.8976158379879174E-002   4.9004971052460385E-002   6.0116192476285316E-002   7.2283253250717508E-002   8.5477070831352850E-002   9.9666100116008169E-002  0.11481639901183703       0.13089170791805377       0.14785353672335935       0.16566125738232002       0.18427220164932301       0.20364176373159698       0.22372350760919890       0.24446927876739849       0.26582932006896581       0.28775239149288162       0.31018589344040470       0.33307599332718230       0.35636775513898711       0.38000527165569542       0.40393179901017795       0.42808989327060365       0.45242154870740370       0.47686833741846624       0.50137154997456279       0.52587233674048384       0.55031184954376322       0.57463138333566521       0.59877251751840654       0.62267725657662631       0.64628816970329295       0.66954852905686191       0.69240244633230497       0.71479500730977485       0.73667240406865897       0.75798206451928596       0.77867277899193488       0.79869482351006671       0.81800007952283460       0.83654214974277530       0.85427646986695405       0.87116041586138870       0.88715340659628017       0.90221700154339368       0.91631499333931143       0.92941349495530590       0.94148102128977706       0.95248856498114065       0.96240966624185431       0.97122047657476540       0.97889981619190569       0.98542922500822283       0.99079300709453288       0.99497826846385484       0.99797494812414977       0.99977584229568039        1.0003766217640035       0.99977584229551630       0.99797494812395393       0.99497826846399129       0.99079300709437423       0.98542922500834407       0.97889981619182609       0.97122047657497612       0.96240966624174551       0.95248856498071666       0.94148102129025724       0.92941349495515757       0.91631499333941502       0.90221700154341078       0.88715340659617459       0.87116041586148507       0.85427646986684513       0.83654214974284624       0.81800007952262876       0.79869482351043464       0.77867277899150800       0.75798206452005412       0.73667240406783474       0.71479500731012302       0.69240244633228398       0.66954852905670215       0.64628816970381164       0.62267725657604478       0.59877251751854055       0.57463138333607067       0.55031184954339707       0.52587233674044109       0.50137154997446509       0.47686833741866608       0.45242154870725998       0.42808989327050356       0.40393179901043852       0.38000527165559556       0.35636775513905788       0.33307599332703625       0.31018589344052594       0.28775239149268950       0.26582932006917548       0.24446927876721855       0.22372350760927179       0.20364176373156487       0.18427220164940913       0.16566125738227952       0.14785353672334037       0.13089170791806076       0.11481639901185654        9.9666100116005449E-002   8.5477070831343885E-002   7.2283253250727403E-002   6.0116192476282297E-002   4.9004971052476545E-002   3.8976158379859405E-002   3.0053730712073599E-002   2.2258917721341101E-002   1.5610133596527766E-002   1.0123084576777961E-002   5.8106910383982314E-003   2.6829495491754092E-003   7.4692130039922925E-004   1.4918177876748715E-032   0.0000000000000000        7.4287375638524720E-004   2.6719911525563359E-003   5.7899535551717406E-003   1.0089718135734010E-002   1.5561313758363143E-002   2.2191852519112518E-002   2.9965667358534075E-002   3.8864389786285855E-002   4.8866842605621297E-002   5.9949108648855713E-002   7.2084683840927435E-002   8.5244557009575048E-002   9.9397260348093527E-002  0.11450893482425648       0.13054340947035711       0.14746228817076379       0.16522504201387989       0.18378910679061747       0.20310998539835837       0.22314135490308062       0.24383517799999777       0.26514181860914199       0.28701016131892720       0.30938773440304707       0.33222083609776448       0.35545466385300512       0.37903344623006285       0.40290057714199340       0.42699875210031801       0.45127010615375546       0.47565635317297850       0.50009892615512053       0.52453911821041288       0.54891822388126443       0.57317768046835449       0.59725920900743523       0.62110495457512183       0.64465762556509543       0.66786063161763909       0.69065821986094056       0.71299560913741888       0.73481912188608645       0.75607631338776027       0.77671609801472663       0.79668887223922413       0.81594663405100731       0.83444309853605592       0.85213380931085791       0.86897624556369257       0.88492992442671614       0.89995649845588888       0.91401984795014191       0.92708616792792431       0.93912404951721307       0.95010455557954110       0.96000129038693960       0.96879046317542639       0.97645094542722766       0.98296432174641180       0.98831493419689775       0.99248992000659808       0.99547924253370246       0.99727571544047966       0.99787501998693118       0.99727571544040394       0.99547924253413078       0.99248992000629654       0.98831493419718575       0.98296432174622295       0.97645094542733080       0.96879046317511508       0.96000129038725790       0.95010455557956897       0.93912404951713446       0.92708616792787057       0.91401984795025482       0.89995649845557224       0.88492992442713747       0.86897624556349173       0.85213380931095140       0.83444309853590104       0.81594663405123202       0.79668887223885310       0.77671609801518704       0.75607631338712611       0.73481912188691656       0.71299560913697069       0.69065821986102904       0.66786063161789977       0.64465762556441253       0.62110495457569426       0.59725920900734353       0.57317768046797346       0.54891822388166778       0.52453911821022003       0.50009892615547447       0.47565635317263677       0.45127010615394975       0.42699875210038957       0.40290057714177024       0.37903344623017010       0.35545466385298274       0.33222083609785058       0.30938773440287304       0.28701016131914986       0.26514181860892477       0.24383517800018817       0.22314135490297962       0.20310998539844108       0.18378910679051202       0.16522504201384439       0.14746228817091084       0.13054340947026452       0.11450893482427897        9.9397260348090419E-002   8.5244557009578115E-002   7.2084683840898792E-002   5.9949108648890144E-002   4.8866842605586061E-002   3.8864389786315935E-002   2.9965667358499249E-002   2.2191852519133932E-002   1.5561313758359974E-002   1.0089718135727505E-002   5.7899535551738691E-003   2.6719911525570077E-003   7.4287375638481699E-004   1.4882238679565571E-032   0.0000000000000000        7.3743445661862640E-004   2.6553912399209360E-003   5.7564602847230513E-003   1.0033633852828683E-002   1.5476990022836139E-002   2.2073704173014210E-002   2.9808185929353741E-002   3.8662156514774268E-002   4.8614541990026142E-002   5.9641541657435314E-002   7.1716780384986856E-002   8.4811388031030721E-002   9.8894049663060354E-002  0.11393107065020779       0.12988645557033696       0.14672199457834392       0.16439735531148217       0.18287017991772656       0.20209618696477433       0.22202927798422731       0.24262164839588579       0.26382390254183224       0.28558517255878174       0.30785324079306264       0.33057466547705405       0.35369490934768866       0.37715847091503896       0.40090901804719697       0.42488952356716342       0.44904240251715377       0.47330965077798898       0.49763298469316858       0.52195398137362015       0.54621421933775838       0.57035541915254695       0.59431958373305627       0.61804913796510730       0.64148706731692040       0.66457705509670240       0.68726361803949210       0.70949223988100540       0.73120950261631068       0.75236321509835791       0.77290253870444958       0.79277810972946350       0.81194215824183247       0.83034862309451540       0.84795326282722072       0.86471376218803586       0.88058983401609714       0.89554331623944028       0.90953826376674984       0.92254103502711204       0.93452037297556112       0.94544748035224280       0.95529608901956464       0.96404252321109818       0.97166575653851439       0.97814746261911301       0.98347205920045133       0.98762674568318221       0.99060153394048367       0.99238927236537167       0.99298566309881020       0.99238927236550667       0.99060153394012185       0.98762674568331132       0.98347205920039249       0.97814746261907437       0.97166575653860232       0.96404252321129957       0.95529608901928764       0.94544748035218340       0.93452037297569612       0.92254103502709872       0.90953826376648672       0.89554331623999484       0.88058983401550017       0.86471376218815810       0.84795326282741157       0.83034862309444801       0.81194215824160709       0.79277810972991547       0.77290253870393455       0.75236321509874604       0.73120950261577922       0.70949223988137722       0.68726361803937575       0.66457705509661313       0.64148706731713956       0.61804913796504446       0.59431958373288474       0.57035541915268506       0.54621421933771042       0.52195398137369653       0.49763298469294009       0.47330965077817944       0.44904240251706634       0.42488952356712212       0.40090901804731821       0.37715847091500021       0.35369490934769260       0.33057466547697562       0.30785324079329907       0.28558517255852012       0.26382390254207311       0.24262164839565437       0.22202927798433886       0.20209618696466899       0.18287017991784288       0.16439735531151087       0.14672199457819479       0.12988645557042672       0.11393107065015069        9.8894049663083253E-002   8.4811388031021187E-002   7.1716780385018428E-002   5.9641541657391738E-002   4.8614541990079141E-002   3.8662156514728159E-002   2.9808185929392321E-002   2.2073704172993001E-002   1.5476990022840918E-002   1.0033633852831261E-002   5.7564602847216921E-003   2.6553912399208163E-003   7.3743445661895004E-004   1.4810446865873199E-032   0.0000000000000000        7.3061195650695084E-004   2.6331807079805918E-003   5.7102782811883478E-003   9.9549486740523347E-003   1.5357342846271478E-002   2.1904730118470359E-002   2.9581634125980798E-002   3.8369909605908248E-002   4.8248636412991902E-002   5.9194187425211195E-002   7.1180379763375407E-002   8.4178553637961825E-002   9.8157622203434811E-002  0.11308413617772664       0.12892236217642492       0.14563436845339187       0.16318011613956701       0.18151755556558227       0.20060272743141969       0.22038986857747012       0.24083152210191644       0.26187865156248080       0.28348075898036745       0.30558600637459227       0.32814134051608651       0.35109262062279356       0.37438474866568228       0.39796180199211773       0.42176716793096408       0.44574368006762261       0.46983375584999532       0.49397953520590415       0.51812301982251219       0.54220621277267500       0.56617125812704672       0.58996058024276965       0.61351702236914163       0.63678398424917648       0.65970555839138512       0.68222666465835557       0.70429318288762510       0.72585208317786265       0.74685155357418398       0.76724112480731388       0.78697179180626375       0.80599613168709361       0.82426841793351724       0.84174473049134013       0.85838306151636867       0.87414341651783201       0.88898791065785587       0.90288085996435352       0.91578886725456110       0.92768090254539526       0.93852837776928943       0.94830521560768655       0.95698791227987023       0.96455559413677594       0.97099006792063292       0.97627586457231874       0.98040027647525163       0.98335338805711570       0.98512809966411086       0.98572014465077040       0.98512809966419346       0.98335338805724926       0.98040027647526828       0.97627586457220850       0.97099006792074183       0.96455559413652525       0.95698791228000069       0.94830521560747505       0.93852837776970544       0.92768090254514757       0.91578886725463504       0.90288085996452061       0.88898791065739469       0.87414341651847083       0.85838306151613464       0.84174473049133169       0.82426841793349337       0.80599613168736173       0.78697179180602983       0.76724112480747786       0.74685155357422806       0.72585208317792371       0.70429318288729204       0.68222666465893123       0.65970555839075662       0.63678398424971305       0.61351702236871397       0.58996058024324849       0.56617125812693303       0.54220621277242520       0.51812301982281017       0.49397953520570909       0.46983375585015519       0.44574368006754089       0.42176716793095753       0.39796180199212283       0.37438474866561450       0.35109262062279467       0.32814134051615990       0.30558600637441502       0.28348075898055547       0.26187865156231160       0.24083152210211278       0.22038986857737175       0.20060272743151780       0.18151755556545593       0.16318011613960456       0.14563436845347769       0.12892236217636269       0.11308413617780882        9.8157622203390138E-002   8.4178553637967710E-002   7.1180379763364596E-002   5.9194187425248693E-002   4.8248636412918211E-002   3.8369909605972155E-002   2.9581634125939858E-002   2.1904730118489806E-002   1.5357342846266730E-002   9.9549486740489173E-003   5.7102782811927245E-003   2.6331807079796252E-003   7.3061195650637469E-004   1.4702975388439004E-032   0.0000000000000000        7.2241826823713623E-004   2.6054042188709179E-003   5.6515055403044533E-003   9.8538344902473953E-003   1.5202638403382891E-002   2.1685310979106687E-002   2.9286526913754177E-002   3.7988317941213046E-002   4.7769967877588727E-002   5.8608079868023195E-002   7.0476726134397705E-002   8.3347526056954391E-002   9.7189695543012919E-002  0.11197011101825699       0.12765338699916087       0.14420196100019203       0.16157618388488185       0.17973441525310910       0.19863312362598318       0.21822699118914121       0.23846902284014498       0.25931065927741831       0.28070189386277306       0.30259139296520426       0.32492661951343005       0.34765395943792504       0.37071885072071470       0.39406591472129787       0.41763908947946482       0.44138176466023732       0.46523691782787696       0.48914725170918760       0.51305533212680110       0.53690372625977600       0.56063514090772948       0.58419256041598833       0.60751938394146821       0.63055956171584571       0.65325772998340292       0.67555934430171960       0.69741081084371115       0.71875961545015865       0.73955445004891862       0.75974533619014950       0.77928374538412648       0.79812271593224737       0.81621696600447047       0.83352300266213541       0.84999922657787819       0.86560603219586896       0.88030590309397094       0.89406350231313225       0.90684575744246776       0.91862194025136412       0.92936374067488314       0.93904533498096188       0.94764344794998967       0.95513740891608812       0.96150920153750152       0.96674350718291746       0.97082774180715459       0.97375208626158360       0.97550950992806340       0.97609578765599314       0.97550950992793928       0.97375208626136722       0.97082774180750830       0.96674350718255853       0.96150920153791575       0.95513740891611587       0.94764344794961786       0.93904533498166443       0.92936374067420446       0.91862194025175070       0.90684575744228579       0.89406350231323595       0.88030590309397061       0.86560603219567844       0.84999922657783733       0.83352300266225909       0.81621696600438465       0.79812271593233219       0.77928374538365475       0.75974533619067985       0.73955445004832443       0.71875961545048117       0.69741081084409129       0.67555934430071207       0.65325772998446485       0.63055956171513960       0.60751938394175808       0.58419256041575263       0.56063514090772637       0.53690372626006144       0.51305533212652210       0.48914725170939882       0.46523691782765270       0.44138176466038448       0.41763908947933032       0.39406591472145291       0.37071885072066213       0.34765395943801319       0.32492661951336371       0.30259139296525511       0.28070189386270467       0.25931065927751001       0.23846902284001242       0.21822699118919767       0.19863312362596913       0.17973441525316439       0.16157618388482950       0.14420196100019966       0.12765338699912179       0.11197011101824568        9.7189695543041937E-002   8.3347526056926358E-002   7.0476726134423337E-002   5.8608079867991353E-002   4.7769967877648478E-002   3.7988317941162357E-002   2.9286526913779760E-002   2.1685310979101414E-002   1.5202638403380314E-002   9.8538344902525683E-003   5.6515055402984122E-003   2.6054042188733951E-003   7.2241826823717353E-004   1.4560083155465514E-032   0.0000000000000000        7.1286883449482976E-004   2.5721200979446691E-003   5.5802707711895948E-003   9.7305177337363487E-003   1.5013227959314823E-002   2.1415949665592689E-002   2.8923545300272087E-002   3.7518266652176162E-002   4.7179651178738458E-002   5.7884588429795394E-002   6.9607467965788830E-002   8.2320256483856588E-002   9.5992546583156077E-002  0.11059161997400314       0.12608252410120643       0.14242815601404032       0.15958935161203427       0.17752497986616625       0.19619204177968128       0.21554577384948864       0.23553975578161845       0.25612602219819358       0.27725517806774225       0.29887651758433048       0.32093814620117206       0.34338710553608154       0.36616950083536376       0.38923063070109976       0.41251511875841201       0.43596704695705840       0.45953009017286944       0.48314765179923619       0.50676299998972008       0.53031940423063906       0.55376027191406774       0.57702928458011926       0.60007053349770989       0.62282865426936518       0.64524896011943611       0.66727757355152884       0.68886155607410382       0.70994903564058320       0.73048933154856566       0.75043307646059576       0.76973233525632045       0.78834072045646120       0.80621350390217617       0.82330772445177469       0.83958229141926111       0.85499808351209994       0.86951804302301072       0.88310726506056170       0.89573308159130605       0.90736514009601588       0.91797547665796819       0.92753858328943906       0.93603146935513948       0.94343371692571498       0.94972752994721421       0.95489777708061474       0.95893202815121992       0.96182058406119630       0.96355650015977856       0.96413560295307099       0.96355650015970151       0.96182058406173310       0.95893202815045842       0.95489777708135148       0.94972752994651644       0.94343371692597089       0.93603146935522197       0.92753858328911354       0.91797547665830814       0.90736514009570635       0.89573308159147169       0.88310726506033654       0.86951804302326430       0.85499808351200135       0.83958229141937857       0.82330772445150202       0.80621350390247148       0.78834072045608816       0.76973233525693430       0.75043307645998369       0.73048933154941154       0.70994903563997169       0.68886155607393484       0.66727757355221740       0.64524896011885591       0.62282865426969636       0.60007053349770267       0.57702928457998404       0.55376027191411892       0.53031940423045687       0.50676299998989882       0.48314765179906194       0.45953009017307050       0.43596704695688632       0.41251511875868446       0.38923063070084013       0.36616950083540295       0.34338710553615542       0.32093814620100913       0.29887651758450129       0.27725517806764266       0.25612602219822783       0.23553975578165828       0.21554577384946583       0.19619204177966354       0.17752497986611199       0.15958935161213669       0.14242815601396661       0.12608252410126511       0.11059161997400287        9.5992546583125796E-002   8.2320256483911419E-002   6.9607467965735567E-002   5.7884588429820680E-002   4.7179651178712527E-002   3.7518266652199560E-002   2.8923545300266248E-002   2.1415949665588335E-002   1.5013227959318556E-002   9.7305177337361250E-003   5.5802707711916245E-003   2.5721200979425284E-003   7.1286883449547085E-004   1.4382114406857845E-032   0.0000000000000000        7.0198249385788631E-004   2.5334001983677423E-003   5.4967330941697971E-003   9.5852788430761601E-003   1.4789547036384803E-002   2.1097270179558206E-002   2.8493534712431684E-002   3.6960855009416392E-002   4.6479071239749016E-002   5.7025414809339370E-002   6.8574654091509910E-002   8.1099170413678770E-002   9.4569006100754471E-002  0.10895192675020991       0.12421349672254599       0.14031716177099021       0.15722433696810920       0.17489449953388006       0.19328528633284436       0.21235259580746438       0.23205069409903384       0.25233232510428610       0.27314882419965986       0.29445023536082920       0.31618543139551797       0.33830223699784162       0.36074755433259553       0.38346749083979365       0.40640748896097179       0.42951245746282474       0.45272690405648686       0.47599506897813348       0.49926105922060754       0.52246898308711887       0.54556308474316473       0.56848787844411353       0.59118828211765950       0.61360974996903817       0.63569840380559361       0.65740116274928551       0.67866587103265164       0.69944142357232852       0.71967788900946561       0.73932662992471021       0.75834041994730716       0.77667355745624034       0.79428197561950320       0.81112334849440160       0.82715719293794887       0.84234496607955334       0.85665015812524148       0.87003838026430325       0.88247744746926138       0.89393745599632446       0.90439085538008923       0.91381251477866410       0.92217978347766727       0.92947254543522462       0.93567326771235482       0.94076704269753575       0.94474162399143125       0.94758745590743010       0.94929769646698359       0.94986823388582409       0.94929769646717077       0.94758745590690563       0.94474162399212747       0.94076704269684364       0.93567326771290238       0.92947254543492575       0.92217978347779406       0.91381251477872749       0.90439085537971098       0.89393745599684105       0.88247744746905266       0.87003838026440672       0.85665015812515666       0.84234496607958875       0.82715719293800005       0.81112334849464829       0.79428197561906433       0.77667355745672229       0.75834041994704682       0.73932662992494180       0.71967788900884033       0.69944142357294692       0.67866587103248244       0.65740116274930283       0.63569840380531051       0.61360974996923179       0.59118828211756114       0.56848787844436810       0.54556308474311443       0.52246898308728607       0.49926105922042729       0.47599506897834942       0.45272690405633398       0.42951245746288630       0.40640748896081025       0.38346749083999543       0.36074755433258970       0.33830223699771278       0.31618543139575583       0.29445023536053966       0.27314882419987108       0.25233232510421699       0.23205069409898518       0.21235259580753807       0.19328528633282907       0.17489449953393327       0.15722433696802016       0.14031716177106343       0.12421349672250023       0.10895192675020447        9.4569006100786848E-002   8.1099170413621358E-002   6.8574654091582463E-002   5.7025414809302837E-002   4.6479071239764136E-002   3.6960855009403902E-002   2.8493534712427177E-002   2.1097270179568306E-002   1.4789547036382574E-002   9.5852788430714399E-003   5.4967330941723775E-003   2.5334001983676421E-003   7.0198249385790593E-004   1.4169497884919613E-032   0.0000000000000000        6.8978143791618540E-004   2.4893297330896352E-003   5.4010816648605506E-003   9.4184515975415765E-003   1.4532114377276882E-002   2.0730016125511924E-002   2.7997502977406455E-002   3.6317393793587678E-002   4.5669879799133971E-002   5.6032588885270226E-002   6.7380728803467710E-002   7.9687161827138336E-002   9.2922451960427185E-002  0.10705492612702490       0.12205074834733852       0.13787400092817426       0.15448677085932969       0.17184924102373100       0.18991978599862927       0.20865507221147214       0.22801016221515363       0.24793862282660686       0.26839263687080789       0.28932311826187068       0.31067983013966910       0.33241150578488038       0.35446597201234414       0.37679027475357790       0.39933080652014802       0.42203343544580457       0.44484363558970685       0.46770661819641324       0.49056746358717196       0.51337125336999712       0.53606320265066842       0.55858879192302013       0.58089389831872595       0.60292492591544478       0.62462893476074388       0.64595376833688867       0.66684817912589001       0.68726195199556483       0.70714602509885405       0.72645260799938827       0.74513529673292778       0.76314918553335820       0.78045097495835247       0.79699907613421817       0.81275371090048210       0.82767700757789198       0.84173309216059600       0.85488817469066092       0.86711063061874460       0.87837107694571959       0.88864244297989969       0.89790003550896313       0.90612159826468808       0.91328736550730616       0.91938010962295202       0.92438518259920655       0.92829055130397042       0.93108682644855878       0.93276728520781038       0.93332788739714367       0.93276728520767815       0.93108682644890006       0.92829055130329030       0.92438518259999003       0.91938010962241701       0.91328736550773293       0.90612159826438776       0.89790003550907493       0.88864244298015915       0.87837107694540073       0.86711063061864024       0.85488817469087108       0.84173309216054892       0.82767700757797080       0.81275371090007342       0.79699907613446253       0.78045097495842930       0.76314918553308653       0.74513529673294199       0.72645260799913791       0.70714602509946767       0.68726195199501905       0.66684817912609873       0.64595376833676876       0.62462893476113912       0.60292492591509372       0.58089389831897109       0.55858879192262534       0.53606320265077834       0.51337125336999656       0.49056746358706832       0.46770661819636938       0.44484363558983392       0.42203343544573041       0.39933080652022984       0.37679027475349747       0.35446597201230101       0.33241150578496614       0.31067983013952738       0.28932311826209511       0.26839263687066384       0.24793862282663298       0.22801016221521567       0.20865507221136897       0.18991978599867990       0.17184924102366989       0.15448677085939586       0.13787400092811419       0.12205074834737660       0.10705492612703500        9.2922451960406535E-002   7.9687161827168951E-002   6.7380728803407341E-002   5.6032588885309688E-002   4.5669879799108921E-002   3.6317393793611021E-002   2.7997502977404724E-002   2.0730016125503233E-002   1.4532114377282693E-002   9.4184515975411810E-003   5.4010816648603450E-003   2.4893297330892752E-003   6.8978143791654210E-004   1.3922745801475176E-032   0.0000000000000000        6.7629116024245915E-004   2.4400070743906903E-003   5.2935352258173269E-003   9.2304223226999070E-003   1.4241530707610141E-002   2.0315048933676982E-002   2.7436617911563821E-002   3.5589402157517477E-002   4.4753991452488047E-002   5.4908463850519541E-002   6.6028525988731268E-002   7.8087586247662197E-002   9.1056801008210619E-002  0.10490513461018239       0.11959943203495267       0.13510449846213682       0.15138318392518729       0.16839647268794017       0.18610357711415249       0.20446203581019870       0.22342781579903537       0.24295541848265439       0.26299798913729078       0.28350742967550396       0.30443451440831298       0.32572900852210279       0.34733978899053347       0.36921496762860762       0.39130201598935782       0.41354789180743395       0.43589916668235096       0.45830215469217855       0.48070304163173627       0.50304801456259174       0.52528339135848945       0.54735574994211655       0.56921205689861398       0.59079979514731040       0.61206709038313467       0.63296283596368419       0.65343681595260783       0.67343982602068453       0.69292379191160014       0.71184188518532721       0.73014863596837476       0.74780004243327414       0.76475367673263361       0.78096878716801166       0.79640639629482335       0.81102939478278024       0.82480263075846905       0.83769299444688383       0.84966949789091306       0.86070334956921668       0.87076802371258610       0.87983932418127631       0.88789544271936860       0.89491701147023928       0.90088714960602922       0.90579150398052855       0.90961828368143682       0.91235828843094313       0.91400493072817046       0.91455425172033578       0.91400493072821398       0.91235828843086475       0.90961828368185949       0.90579150397993524       0.90088714960650063       0.89491701146975844       0.88789544271972387       0.87983932418116484       0.87076802371231365       0.86070334956954997       0.84966949789117963       0.83769299444628920       0.82480263075868565       0.81102939478265856       0.79640639629541243       0.78096878716737594       0.76475367673298256       0.74780004243306519       0.73014863596860191       0.71184188518578595       0.69292379191081555       0.67343982602134533       0.65343681595219938       0.63296283596374947       0.61206709038322504       0.59079979514697967       0.56921205689886789       0.54735574994233349       0.52528339135827107       0.50304801456253634       0.48070304163200422       0.45830215469210145       0.43589916668218270       0.41354789180764168       0.39130201598920222       0.36921496762870964       0.34733978899053969       0.32572900852198305       0.30443451440854474       0.28350742967524900       0.26299798913742939       0.24295541848257163       0.22342781579904811       0.20446203581026218       0.18610357711411091       0.16839647268799160       0.15138318392513669       0.13510449846218431       0.11959943203492271       0.10490513461016716        9.1056801008219140E-002   7.8087586247657118E-002   6.6028525988737360E-002   5.4908463850511069E-002   4.4753991452506574E-002   3.5589402157497514E-002   2.7436617911571037E-002   2.0315048933678557E-002   1.4241530707604646E-002   9.2304223227033903E-003   5.2935352258152322E-003   2.4400070743913383E-003   6.7629116024253678E-004   1.3642452603906474E-032   0.0000000000000000        6.6154039732583972E-004   2.3855435216035064E-003   5.1743415865718161E-003   9.0216289691293864E-003   1.3918477300308898E-002   1.9853345799013593E-002   2.6812204523604478E-002   3.4778603984500826E-002   4.3733579061643379E-002   5.3655710565764424E-002   6.4521262328916931E-002   7.6304252685037849E-002   8.8976499665648329E-002  0.10250767958212276       0.11686539804052451       0.13201526767177738       0.14792099084545923       0.16454444699286402       0.18184578432463139       0.19978351571903646       0.21831461855109000       0.23739463822392101       0.25697779514907582       0.27701709492287346       0.29746444142822892       0.31827075259517984       0.33938607853647473       0.36075972177573151       0.38234035927998389       0.40407616599964341       0.42591493961963467       0.44780422622456534       0.46969144656730322       0.49152402264529693       0.51324950427583271       0.53481569536447382       0.55617077956214100       0.57726344501625759       0.59804300789982634       0.61845953443772228       0.63846396112473236       0.65800821285082745       0.67704531864578776       0.69552952477219454       0.71341640488223823       0.73066296697952715       0.74722775694043297       0.76307095831018945       0.77815448818435196       0.79244208889062917       0.80589941529698494       0.81849411750358847       0.83019591873471565       0.84097668823873073       0.85081050902170907       0.85967374025181453       0.86754507418107585       0.87440558744949459       0.88023878665294875       0.88503064805259490       0.88876965134594732       0.89144680740063209       0.89305567990616841       0.89359240086350356       0.89305567990605406       0.89144680740072291       0.88876965134578634       0.88503064805271170       0.88023878665287958       0.87440558744970698       0.86754507418077031       0.85967374025194587       0.85081050902196220       0.84097668823814420       0.83019591873476639       0.81849411750414680       0.80589941529671605       0.79244208889075796       0.77815448818386435       0.76307095831086502       0.74722775693992072       0.73066296697997779       0.71341640488188363       0.69552952477171659       0.67704531864662909       0.65800821285013222       0.63846396112518822       0.61845953443770707       0.59804300789979148       0.57726344501650795       0.55617077956177730       0.53481569536459217       0.51324950427588201       0.49152402264534456       0.46969144656715978       0.44780422622454669       0.42591493961995830       0.40407616599921126       0.38234035928024362       0.36075972177566756       0.33938607853644864       0.31827075259526649       0.29746444142803447       0.27701709492300353       0.25697779514900521       0.23739463822399723       0.21831461855104559       0.19978351571902794       0.18184578432468224       0.16454444699276596       0.14792099084555863       0.13201526767171909       0.11686539804055528       0.10250767958211801        8.8976499665674100E-002   7.6304252685017088E-002   6.4521262328950710E-002   5.3655710565759740E-002   4.3733579061625755E-002   3.4778603984516702E-002   2.6812204523588842E-002   1.9853345799029091E-002   1.3918477300302587E-002   9.0216289691301878E-003   5.1743415865738475E-003   2.3855435216028975E-003   6.6154039732472039E-004   1.3329293543077249E-032   0.0000000000000000        6.4556106161042781E-004   2.3260630374986567E-003   5.0437770334717715E-003   8.7925600663712432E-003   1.3563714345776856E-002   1.9345997340533931E-002   2.6125741837950658E-002   3.3886923754063526E-002   4.2611068539662830E-002   5.2277311148190141E-002   6.2862529574870346E-002   7.4341414486471968E-002   8.6686513246738497E-002   9.9868286981337137E-002  0.11385517975390455       0.12861369428312339       0.14410847251340661       0.16030238067876615       0.17715659864219083       0.19463071330218162       0.21268281583657789       0.23126960255111051       0.25034647909080027       0.26986766776029053       0.28978631769950247       0.31005461764325587       0.33062391099782484       0.35144481295655960       0.37246732936960836       0.39364097708519713       0.41491490547123089       0.43623801882087243       0.45755909935684175       0.47882693052508102       0.49999042029274493       0.52099872414521631       0.54180136749329344       0.56234836718369297       0.58259035184042762       0.60247868071966726       0.62196556082156795       0.64100416195112542       0.65954872946990339       0.67755469445381344       0.69497878099864929       0.71177911042013675       0.72791530207444943       0.74334857059319981       0.75804181925936032       0.77195972933238211       0.78506884508376240       0.79733765434959247       0.80873666440778780       0.81923847298701924       0.82881783424816469       0.83745171956977837       0.84511937299522510       0.85180236121436181       0.85748461794075181       0.86215248260232313       0.86579473322960143       0.86840261348022285       0.86996985371827473       0.87049268611516561       0.86996985371830926       0.86840261348009340       0.86579473322973644       0.86215248260224353       0.85748461794073805       0.85180236121419306       0.84511937299575879       0.83745171956931119       0.82881783424836220       0.81923847298738695       0.80873666440753922       0.79733765434943193       0.78506884508367381       0.77195972933252466       0.75804181925951775       0.74334857059271808       0.72791530207480271       0.71177911041992248       0.69497878099898558       0.67755469445388594       0.65954872946947307       0.64100416195142451       0.62196556082142007       0.60247868071968191       0.58259035184009145       0.56234836718402081       0.54180136749323382       0.52099872414517290       0.49999042029266194       0.47882693052523595       0.45755909935672240       0.43623801882097535       0.41491490547101534       0.39364097708554652       0.37246732936935434       0.35144481295663055       0.33062391099789629       0.31005461764307118       0.28978631769976132       0.26986766776023630       0.25034647909076513       0.23126960255114451       0.21268281583656737       0.19463071330216816       0.17715659864213884       0.16030238067881783       0.14410847251340875       0.12861369428308622       0.11385517975391291        9.9868286981361479E-002   8.6686513246691174E-002   7.4341414486499446E-002   6.2862529574850071E-002   5.2277311148169060E-002   4.2611068539692369E-002   3.3886923754046158E-002   2.6125741837967148E-002   1.9345997340518697E-002   1.3563714345783916E-002   8.7925600663720047E-003   5.0437770334677869E-003   2.3260630375002804E-003   6.4556106161043486E-004   1.2984023046594525E-032   0.0000000000000000        6.2838816679437759E-004   2.2617019540388168E-003   4.9021456705803500E-003   8.5437535547560495E-003   1.3178079131384466E-002   1.8794204986885287E-002   2.5378859347300144E-002   3.2916481922340889E-002   4.1389133026643710E-002   5.0776551808570485E-002   6.1056285917702770E-002   7.2203759115355745E-002   8.4192314023958686E-002   9.6993267537675690E-002  0.11057597799268730       0.12490791868849035       0.13995475612441702       0.15568043259317293       0.17204725293458023       0.18901597523020094       0.20654590522878766       0.22459499427087051       0.24311994047728053       0.26207629295978235       0.28141855879894118       0.30110031253647879       0.32107430791460256       0.34129259159411596       0.36170661857924474       0.38226736906801112       0.40292546644952920       0.42363129616343848       0.44433512513164586       0.46498722148251026       0.48553797426955336       0.50593801290488016       0.52613832601171984       0.54609037942007155       0.56574623300676141       0.58505865611607610       0.60398124126553920       0.62246851587610208       0.64047605175089894       0.65796057204118197       0.67488005544163820       0.69119383735854234       0.70686270782395888       0.72184900589324430       0.73611671032878245       0.74963152632047492       0.76236096806646736       0.77427443698553111       0.78534329539263015       0.79554093545130844       0.80484284323947408       0.81322665777380432       0.82067222485042401       0.82716164557110095       0.83267931944217821       0.83721198193517188       0.84074873642811376       0.84328108044019556       0.84480292610511643       0.84531061483030889       0.84480292610534025       0.84328108044010752       0.84074873642818093       0.83721198193523449       0.83267931944222251       0.82716164557108174       0.82067222485014024       0.81322665777409497       0.80484284323907496       0.79554093545140703       0.78534329539257264       0.77427443698567844       0.76236096806658782       0.74963152632053653       0.73611671032822024       0.72184900589399947       0.70686270782354677       0.69119383735870099       0.67488005544138829       0.65796057204128766       0.64047605175101074       0.62246851587611152       0.60398124126538422       0.58505865611622099       0.56574623300700444       0.54609037941960359       0.52613832601201183       0.50593801290477258       0.48553797426970591       0.46498722148237204       0.44433512513177975       0.42363129616332684       0.40292546644961874       0.38226736906789477       0.36170661857932113       0.34129259159407743       0.32107430791458724       0.30110031253662800       0.28141855879869487       0.26207629295988288       0.24311994047728533       0.22459499427082233       0.20654590522881591       0.18901597523023411       0.17204725293459563       0.15568043259324010       0.13995475612426139       0.12490791868862156       0.11057597799262266        9.6993267537690497E-002   8.4192314023974688E-002   7.2203759115346100E-002   6.1056285917700917E-002   5.0776551808598872E-002   4.1389133026618050E-002   3.2916481922349562E-002   2.5378859347297087E-002   1.8794204986889138E-002   1.3178079131381863E-002   8.5437535547564503E-003   4.9021456705823216E-003   2.2617019540374563E-003   6.2838816679450596E-004   1.2607472901326453E-032   0.0000000000000000        6.1005974558149545E-004   2.1926086481026054E-003   4.7497786933872882E-003   8.2757954978557469E-003   1.2762484034785908E-002   1.8199278094681640E-002   2.4573333101252808E-002   3.1869589830973211E-002   4.0070686468156771E-002   4.9157014955432503E-002   5.9106846476096694E-002   6.9896396883744660E-002   8.1499868072122214E-002   9.3889501598299646E-002  0.10703564368490524       0.12090681637081843       0.13546979321990221       0.15068967925443033       0.16652999490341527       0.18295276377552261       0.19991860403482034       0.21738682316622862       0.23531551589866703       0.25366166505215665       0.27238124506401845       0.29142932794863113       0.31076019142783567       0.33032742898370060       0.35008406155385868       0.36998265061413899       0.38997541236726441       0.41001433276406124       0.43005128308548529       0.45003813579837448       0.46992688041360647       0.48966973906330957       0.50921928152014750       0.52852853938174427       0.54755111914268806       0.56624131388923360       0.58455421333367030       0.60244581194405211       0.61987311488374408       0.63679424152743691       0.65316852629413802       0.66895661655388561       0.68412056737227522       0.69862393287375291       0.71243185398530373       0.72551114237455339       0.73783036034777605       0.74935989655181034       0.76007203726342687       0.76994103312230489       0.77894316112501805       0.78705678174577209       0.79426239104079832       0.80054266760625448       0.80588251428783686       0.81026909452952833       0.81369186328131993       0.81614259238988207       0.81761539041206488       0.81810671679631219       0.81761539041177367       0.81614259239005549       0.81369186328109255       0.81026909452964913       0.80588251428767221       0.80054266760652903       0.79426239104069452       0.78705678174571558       0.77894316112557904       0.76994103312167572       0.76007203726403239       0.74935989655128543       0.73783036034809080       0.72551114237405012       0.71243185398616427       0.69862393287304525       0.68412056737260496       0.66895661655361838       0.65316852629431055       0.63679424152750408       0.61987311488360308       0.60244581194403768       0.58455421333399493       0.56624131388874233       0.54755111914288523       0.52852853938188582       0.50921928152006779       0.48966973906338268       0.46992688041344122       0.45003813579843810       0.43005128308543855       0.41001433276409655       0.38997541236723049       0.36998265061420516       0.35008406155376742       0.33032742898377504       0.31076019142786815       0.29142932794850607       0.27238124506421318       0.25366166505200621       0.23531551589874472       0.21738682316626445       0.19991860403476439       0.18295276377551511       0.16652999490339393       0.15068967925432261       0.13546979322011204       0.12090681637063688       0.10703564368503223        9.3889501598221736E-002   8.1499868072133885E-002   6.9896396883757095E-002   5.9106846476105798E-002   4.9157014955412713E-002   4.0070686468178310E-002   3.1869589830966744E-002   2.4573333101251479E-002   1.8199278094680384E-002   1.2762484034789542E-002   8.2757954978516547E-003   4.7497786933878242E-003   2.1926086481038726E-003   6.1005974557995751E-004   1.2200550249554880E-032   0.0000000000000000        5.9061676006066173E-004   2.1189431880862379E-003   4.5870335969384326E-003   7.9893186785829177E-003   1.2317914336021814E-002   1.7562630806088195E-002   2.3711081441889492E-002   3.0748744154427146E-002   3.8658876613685347E-002   4.7422570584448882E-002   5.7018872922550395E-002   6.7424848664920947E-002   7.8615620921151236E-002   9.0564422579375151E-002  0.10324265898602722       0.11661997655021479       0.13066433574962971       0.14534208820144393       0.16061805761443612       0.17645562441928786       0.19281681388037081       0.20966238747096930       0.22695193729682636       0.24464398333626727       0.26269607326619143       0.28106488463084078       0.29970632910979722       0.31857565863098652       0.33762757307682423       0.35681632932079588       0.37609585133257717       0.39541984109024603       0.41474189002438189       0.43401559073578572       0.45319464870784831       0.47223299375340783       0.49108489091877927       0.50970505058679105       0.52804873750780512       0.54607187849334526       0.56373116852823857       0.58098417501742095       0.59778943995341338       0.61410657972204719       0.62989638233044831       0.64512090181370174       0.65974354959517434       0.67372918257535896       0.68704418774746434       0.69965656312172964       0.71153599478215357       0.72265392986440147       0.73298364531281823       0.74250031221197610       0.75118105557406345       0.75900500941455329       0.76595336699020955       0.77200942608282030       0.77715862921326573       0.78138859869222588       0.78468916642359576       0.78705239838694363       0.78847261373776412       0.78894639849153692       0.78847261373805066       0.78705239838684860       0.78468916642369890       0.78138859869212962       0.77715862921334422       0.77200942608263545       0.76595336699020578       0.75900500941474824       0.75118105557348414       0.74250031221255330       0.73298364531224480       0.72265392986502686       0.71153599478161034       0.69965656312224078       0.68704418774695131       0.67372918257564229       0.65974354959504766       0.64512090181397563       0.62989638233028689       0.61410657972195970       0.59778943995355516       0.58098417501747790       0.56373116852790406       0.54607187849379557       0.52804873750759618       0.50970505058684812       0.49108489091866320       0.47223299375343353       0.45319464870793086       0.43401559073571944       0.41474189002449130       0.39541984109017098       0.37609585133260659       0.35681632932075308       0.33762757307694147       0.31857565863086051       0.29970632910977940       0.28106488463085150       0.26269607326622352       0.24464398333621559       0.22695193729681973       0.20966238747091276       0.19281681388045371       0.17645562441925522       0.16061805761447692       0.14534208820152097       0.13066433574949182       0.11661997655034875       0.10324265898591022        9.0564422579459444E-002   7.8615620921156967E-002   6.7424848664864034E-002   5.7018872922566827E-002   4.7422570584435705E-002   3.8658876613693924E-002   3.0748744154413459E-002   2.3711081441900428E-002   1.7562630806086742E-002   1.2317914336019122E-002   7.9893186785860038E-003   4.5870335969405117E-003   2.1189431880834836E-003   5.9061676006192157E-004   1.1764235403590132E-032   0.0000000000000000        5.7010300495843164E-004   2.0408769520990993E-003   4.4142933203623891E-003   7.6850010825247434E-003   1.1845425853418575E-002   1.6885778653520811E-002   2.2794160395657653E-002   2.9556620900924757E-002   3.7157077450145917E-002   4.5577366974532608E-002   5.4797362273885354E-002   6.4795032615777931E-002   7.5546482052519362E-002   8.7025999085898836E-002   9.9206116871359329E-002  0.11205767911570322       0.12554991019743666       0.13965048919790607       0.15432562765361069       0.16954015084765470       0.18525758243986712       0.20144023223619348       0.21804928688149655       0.23504490326097968       0.25238630438448456       0.27003187751948848       0.28793927434301564       0.30606551286334149       0.32436708087309424       0.34280004068008535       0.36132013486465925       0.37988289281078880       0.39844373775103864       0.41695809407009216       0.43538149460865844       0.45366968770448213       0.47177874372262779       0.48966516080566203       0.50728596959868211       0.52459883669706708       0.54156216655428935       0.55813520163072228       0.57427812050586780       0.58995213375939171       0.60511957734866806       0.61974400329460855       0.63379026742546896       0.64722461399718367       0.66001475695690093       0.67212995768065875       0.68354109897803084       0.69422075519932347       0.70414325826128843       0.71328475945612024       0.72162328686379462       0.72913879825826899       0.73581322936180715       0.74163053733924955       0.74657673942333347       0.75063994658283817       0.75381039214737988       0.75608045532244439       0.75744467954037287       0.75789978559473148       0.75744467954038897       0.75608045532217349       0.75381039214753631       0.75063994658302546       0.74657673942308445       0.74163053733936957       0.73581322936191196       0.72913879825815253       0.72162328686416244       0.71328475945560188       0.70414325826177748       0.69422075519882209       0.68354109897845472       0.67212995768036554       0.66001475695706779       0.64722461399708542       0.63379026742562716       0.61974400329432910       0.60511957734885535       0.58995213375919708       0.57427812050601024       0.55813520163055252       0.54156216655448408       0.52459883669682372       0.50728596959876704       0.48966516080553601       0.47177874372279072       0.45366968770440635       0.43538149460867659       0.41695809407011725       0.39844373775094594       0.37988289281084614       0.36132013486470466       0.34280004067998243       0.32436708087313404       0.30606551286337741       0.28793927434305228       0.27003187751951369       0.25238630438436177       0.23504490326115260       0.21804928688141512       0.20144023223626478       0.18525758243982524       0.16954015084765819       0.15432562765358032       0.13965048919789197       0.12554991019750233       0.11205767911560781        9.9206116871449854E-002   8.7025999085847155E-002   7.5546482052492481E-002   6.4795032615840201E-002   5.4797362273870498E-002   4.5577366974557033E-002   3.7157077450119980E-002   2.9556620900949859E-002   2.2794160395640847E-002   1.6885778653526189E-002   1.1845425853418830E-002   7.6850010825254573E-003   4.4142933203578797E-003   2.0408769521013414E-003   5.7010300495859579E-004   1.1299579484112822E-032   0.0000000000000000        5.4856500395835956E-004   1.9585922187914055E-003   4.2319653298435404E-003   7.3635642718403536E-003   1.1346142409260412E-002   1.6170334919594988E-002   2.1824758732947692E-002   2.8296068980044272E-002   3.5568881090377438E-002   4.3625820712296766E-002   5.2447634873020448E-002   6.2013249941386857E-002   7.2299808277766817E-002   8.3282715738170518E-002   9.4935699258855921E-002  0.10723086988612406       0.12013878984647372       0.13362854335451937       0.14766781098393969       0.16222294741912990       0.17725906240452446       0.19274010469239838       0.20862894878988900       0.22488748429656644       0.24147670761254866       0.25835681580566433       0.27548730239887909       0.29282705486233951       0.31033445355847972       0.32796747191849401       0.34568377759585744       0.36344083435994834       0.38119600448384849       0.39890665137676423       0.41653024221623663       0.43402445033591008       0.45134725711064783       0.46845705311214891       0.48531273827224114       0.50187382082651211       0.51810051479338615       0.53395383575252398       0.54939569470303451       0.56438898975193574       0.57889769544737157       0.59288694950008403       0.60632313672189198       0.61917396995175256       0.63140856779194465       0.64299752895559559       0.65391300305394706       0.66412875764737134       0.67362024140761978       0.68236464322141110       0.69034094711900695       0.69752998286760914       0.70391447212923031       0.70947907006135635       0.71421040226214816       0.71809709697052071       0.72112981244788221       0.72330125946823975       0.72460621886973120       0.72504155412071014       0.72460621886964904       0.72330125946844992       0.72112981244762742       0.71809709697037805       0.71421040226236276       0.70947907006141220       0.70391447212913139       0.69752998286755408       0.69034094711878302       0.68236464322200119       0.67362024140699039       0.66412875764801882       0.65391300305338174       0.64299752895602824       0.63140856779181853       0.61917396995170682       0.60632313672187488       0.59288694950006526       0.57889769544749303       0.56438898975214913       0.54939569470261895       0.53395383575285804       0.51810051479328101       0.50187382082657206       0.48531273827240334       0.46845705311204444       0.45134725711064699       0.43402445033588760       0.41653024221632595       0.39890665137665277       0.38119600448388796       0.36344083436000663       0.34568377759570434       0.32796747191876147       0.31033445355828504       0.29282705486231536       0.27548730239899605       0.25835681580547937       0.24147670761274553       0.22488748429640890       0.20862894878995084       0.19274010469236272       0.17725906240450146       0.16222294741919760       0.14766781098388618       0.13362854335452271       0.12013878984646845       0.10723086988615309        9.4935699258824141E-002   8.3282715738180482E-002   7.2299808277793143E-002   6.2013249941358380E-002   5.2447634873018040E-002   4.3625820712282395E-002   3.5568881090388055E-002   2.8296068980039096E-002   2.1824758732950457E-002   1.6170334919594197E-002   1.1346142409262653E-002   7.3635642718355779E-003   4.2319653298488911E-003   1.9585922187900623E-003   5.4856500395819336E-004   1.0807701887932012E-032   0.0000000000000000        5.2605189936535219E-004   1.8722817317025253E-003   4.0404806422333628E-003   7.0257716540107346E-003   1.0821253131004144E-002   1.5418006761030419E-002   2.0805192707385251E-002   2.6970103353407542E-002   3.3898089134900083E-002   4.1572606069332552E-002   4.9975321590623428E-002   5.9086169735184074E-002   6.8883386037094152E-002   7.9343552757028882E-002   9.0441653708804512E-002  0.10215113426972026       0.11444396523817195       0.12729071024991959       0.14066059658549604       0.15452158919837095       0.16884046778526884       0.18358290671275265       0.19871355760949344       0.21419613442087596       0.22999350072835231       0.24606775911341183       0.26238034236326208       0.27889210628365957       0.29556342391207913       0.31235428088810230       0.32922437176404351       0.34613319701591538       0.36304016052549704       0.37990466729537553       0.39668622116634250       0.41334452229285845       0.42983956415709029       0.44613172986745442       0.46218188753012740       0.47795148444815450       0.49340263993127825       0.50849823648808212       0.52320200917781412       0.53747863292292242       0.55129380754014357       0.56461434032657332       0.57740822596412267       0.58964472357421982       0.60129443072470479       0.61232935422052870       0.62272297749360317       0.63245032444763438       0.64148801958519230       0.64981434429142226       0.65740928911687524       0.66425460195888897       0.67033383200151642       0.67563236932368842       0.68013748007391361       0.68383833713184217       0.68672604616992861       0.68879366707514889       0.69003623065153663       0.69045075058939320       0.69003623065163300       0.68879366707503598       0.68672604617035560       0.68383833713174269       0.68013748007376074       0.67563236932367909       0.67033383200158081       0.66425460195889219       0.65740928911719532       0.64981434429079454       0.64148801958581925       0.63245032444702842       0.62272297749420746       0.61232935421990542       0.60129443072519129       0.58964472357389019       0.57740822596436625       0.56461434032643243       0.55129380754037216       0.53747863292240361       0.52320200917851911       0.50849823648755299       0.49340263993140293       0.47795148444823876       0.46218188752982797       0.44613172986768845       0.42983956415696511       0.41334452229298729       0.39668622116619184       0.37990466729553912       0.36304016052536237       0.34613319701600931       0.32922437176402725       0.31235428088792250       0.29556342391230994       0.27889210628360372       0.26238034236316116       0.24606775911363266       0.22999350072811944       0.21419613442101409       0.19871355760945772       0.18358290671277067       0.16884046778524522       0.15452158919838860       0.14066059658552274       0.12729071024995864       0.11444396523811798       0.10215113426974458        9.0441653708802541E-002   7.9343552757036501E-002   6.8883386037073863E-002   5.9086169735197841E-002   4.9975321590632407E-002   4.1572606069330796E-002   3.3898089134907924E-002   2.6970103353399170E-002   2.0805192707390320E-002   1.5418006761024608E-002   1.0821253131008393E-002   7.0257716540108352E-003   4.0404806422318397E-003   1.8722817317030379E-003   5.2605189936524095E-004   1.0289787591260290E-032   0.0000000000000000        5.0261533538365616E-004   1.7821482382290716E-003   3.8402927916274311E-003   6.6724266492744141E-003   1.0272009594920030E-002   1.4630591105748296E-002   1.9737900487262885E-002   2.5581897784536001E-002   3.2148703528145778E-002   3.9422643758088946E-002   4.7386350277997563E-002   5.6020812932277862E-002   6.5305412662402543E-002   7.5217964351591199E-002   8.5734768761342547E-002   9.6830669378530548E-002  0.10847911290585847       0.12065221312426361       0.13332081796743819       0.14645457964673531       0.16002202765792675       0.17399064449446008       0.18832694388348550       0.20299655135829545       0.21796428697008274       0.23319424994501745       0.24864990507419935       0.26429417064020638       0.28008950765546481       0.29599801020928262       0.31198149669593045       0.32800160171433035       0.34401986840489085       0.35999784101799054       0.37589715747178992       0.39167964169551928       0.40730739551948220       0.42274288990253428       0.43794905527126288       0.45288937075181046       0.46752795208692999       0.48182963801643774       0.49576007492501190       0.50928579953535424       0.52237431947637925       0.53499419149379734       0.54711509715466966       0.55870791583189472       0.56974479481440865       0.58019921635570471       0.59004606152002947       0.59926167065441360       0.60782390034645917       0.61571217673901191       0.62290754506024004       0.62939271525762175       0.63515210362554708       0.64017187032320633       0.64443995269648269       0.64794609431598804       0.65068186967540154       0.65264070447124645       0.65381789143532487       0.65421060166449863       0.65381789143522895       0.65264070447122113       0.65068186967522390       0.64794609431586303       0.64443995269688548       0.64017187032295830       0.63515210362557928       0.62939271525762430       0.62290754505997714       0.61571217673935241       0.60782390034623901       0.59926167065459579       0.59004606151963856       0.58019921635615335       0.56974479481379836       0.55870791583252366       0.54711509715428275       0.53499419149397154       0.52237431947585589       0.50928579953607345       0.49576007492430563       0.48182963801697049       0.46752795208663628       0.45288937075191465       0.43794905527132694       0.42274288990249698       0.40730739551949113       0.39167964169547997       0.37589715747180469       0.35999784101789400       0.34401986840519744       0.32800160171391274       0.31198149669621883       0.29599801020919880       0.28008950765540575       0.26429417064029892       0.24864990507420714       0.23319424994486015       0.21796428697026074       0.20299655135815675       0.18832694388356563       0.17399064449444515       0.16002202765795667       0.14645457964668582       0.13332081796741768       0.12065221312424329       0.10847911290588570        9.6830669378499795E-002   8.5734768761377339E-002   7.5217964351544653E-002   6.5305412662441345E-002   5.6020812932252972E-002   4.7386350277998722E-002   3.9422643758089355E-002   3.2148703528138575E-002   2.5581897784542822E-002   1.9737900487259652E-002   1.4630591105753153E-002   1.0272009594914523E-002   6.6724266492776251E-003   3.8402927916270321E-003   1.7821482382286893E-003   5.0261533538332103E-004   9.7470842950022774E-033   0.0000000000000000        4.7830933524380971E-004   1.6884040043229184E-003   3.6318767414680818E-003   6.3043707613724556E-003   9.6997228186114382E-003   1.3809970333421252E-002   1.8625436292604682E-002   2.4134777205333371E-002   3.0324916931596144E-002   3.7181089092568509E-002   4.4686931503133125E-002   5.2824535413911480E-002   6.1574476649261266E-002   7.0915855964793204E-002   8.0826347969037635E-002   9.1282254669425814E-002  0.10225856245137235       0.11372900223264880       0.12566611264273944       0.13804130607633000       0.15082493746141570       0.16398637557495849       0.17749407673724152       0.19131566070387709       0.20541798857755283       0.21976724254405811       0.23432900725229502       0.24906835262744254       0.26394991793368033       0.27893799686916376       0.29399662350138300       0.30908965882383305       0.32418087773842452       0.33923405623862085       0.35421305860137936       0.36908192436053899       0.38380495486461103       0.39834679920511351       0.41267253930643860       0.42674777398108538       0.44053870173544707       0.45401220213790033       0.46713591554502598       0.47987832100198774       0.49220881211787526       0.50409777074757889       0.51551663829161920       0.52643798444404388       0.53683557322891751       0.54668442616076740       0.55596088237699581       0.56464265559607629       0.57270888777765838       0.58014019932797223       0.58691873576328857       0.59302821068733302       0.59845394500560123       0.60318290226171134       0.60720372002247158       0.61050673723654436       0.61308401748762431       0.61492936810727716       0.61603835507889571       0.61640831371744242       0.61603835507898264       0.61492936810743948       0.61308401748738905       0.61050673723696114       0.60720372002197587       0.60318290226201154       0.59845394500558147       0.59302821068735423       0.58691873576322950       0.58014019932813243       0.57270888777753448       0.56464265559610738       0.55596088237714691       0.54668442616068358       0.53683557322935294       0.52643798444354306       0.51551663829179206       0.50409777074779016       0.49220881211793249       0.47987832100169681       0.46713591554538808       0.45401220213760163       0.44053870173558723       0.42674777398113900       0.41267253930632991       0.39834679920509336       0.38380495486468691       0.36908192436047232       0.35421305860150065       0.33923405623860742       0.32418087773819426       0.30908965882422834       0.29399662350118355       0.27893799686918375       0.26394991793372208       0.24906835262736113       0.23432900725227898       0.21976724254418695       0.20541798857741173       0.19131566070405645       0.17749407673710524       0.16398637557495344       0.15082493746145981       0.13804130607634332       0.12566611264275199       0.11372900223265481       0.10225856245138724        9.1282254669432461E-002   8.0826347969004980E-002   7.0915855964845551E-002   6.1574476649213707E-002   5.2824535413961558E-002   4.4686931503099873E-002   3.7181089092587175E-002   3.0324916931592946E-002   2.4134777205326929E-002   1.8625436292608107E-002   1.3809970333422589E-002   9.6997228186087182E-003   6.3043707613749693E-003   3.6318767414668428E-003   1.6884040043231589E-003   4.7830933524330610E-004   9.1808994189338521E-033   0.0000000000000000        4.5319017254064704E-004   1.5912703060431447E-003   3.4157277446877172E-003   5.9224815561542445E-003   9.1057601100571848E-003   1.2958107749226231E-002   1.7470464252118945E-002   2.2632209717715519E-002   2.8431102636165061E-002   3.4853319583501872E-002   4.1883543604942494E-002   4.9505010303628770E-002   5.7699536985001451E-002   6.6447560430660857E-002   7.5728182686396930E-002   8.5519221179646485E-002   9.5797262048917711E-002  0.10653771644500240       0.11771487966456939       0.12930199297258604       0.14127130796461287       0.15359415331620838       0.16624100375500284       0.17918155109340236       0.19238477714605864       0.20581902836378066       0.21945209199313440       0.23325127359269732       0.24718347570304419       0.26121527749699430       0.27531301520477519       0.28944286312997008       0.30357091505472655       0.31766326584443394       0.33168609304663682       0.34560573829837227       0.35938878833532606       0.37300215541563325       0.38641315696227374       0.39958959422674439       0.41249982979567185       0.42511286374350310       0.43739840825123844       0.44932696051636961       0.46086987376700822       0.47199942622480445       0.48268888783215502       0.49291258460257370       0.50264596042187926       0.51186563616243674       0.52054946596254204       0.52867659054205085       0.53622748741241621       0.54318401787943116       0.54952947070351199       0.55524860233716966       0.56032767361510827       0.56475448283317686       0.56851839512437952       0.57161036805567567       0.57402297340378827       0.57575041503248436       0.57678854284930459       0.57713486279474402       0.57678854284930459       0.57575041503225532       0.57402297340416242       0.57161036805526777       0.56851839512475133       0.56475448283305851       0.56032767361479441       0.55524860233746354       0.54952947070356917       0.54318401787923187       0.53622748741249082       0.52867659054209060       0.52054946596249085       0.51186563616235037       0.50264596042158927       0.49291258460295678       0.48268888783199615       0.47199942622461938       0.46086987376713023       0.44932696051637178       0.43739840825115989       0.42511286374355084       0.41249982979569100       0.39958959422666696       0.38641315696230677       0.37300215541579657       0.35938878833512911       0.34560573829842672       0.33168609304662650       0.31766326584440424       0.30357091505483241       0.28944286312975553       0.27531301520484780       0.26121527749706314       0.24718347570299040       0.23325127359272105       0.21945209199320764       0.20581902836363475       0.19238477714622435       0.17918155109321091       0.16624100375511258       0.15359415331626147       0.14127130796451429       0.12930199297259981       0.11771487966456406       0.10653771644502014        9.5797262048859577E-002   8.5519221179671701E-002   7.5728182686405701E-002   6.6447560430630034E-002   5.7699536985034501E-002   4.9505010303589836E-002   4.1883543604965497E-002   3.4853319583493435E-002   2.8431102636169617E-002   2.2632209717716407E-002   1.7470464252121669E-002   1.2958107749218874E-002   9.1057601100651246E-003   5.9224815561499068E-003   3.4157277446887954E-003   1.5912703060429795E-003   4.5319017254013215E-004   8.5925969520133877E-033   0.0000000000000000        4.2731623700121131E-004   1.4909768991780298E-003   3.1923601546241342E-003   5.5276705526878410E-003   8.4915417801665494E-003   1.2077042861971797E-002   1.6275751993964315E-002   2.1077798248762370E-002   2.6471804037960431E-002   3.2444921995686687E-002   3.8982917099828096E-002   4.6070209496648584E-002   5.3689901581514543E-002   6.1823813097703087E-002   7.0452523681683005E-002   7.9555419430062696E-002   8.9110742451926767E-002   9.9095643181589615E-002  0.10948623532311111       0.12025765329275000       0.13138411202290520       0.14283896898057782       0.15459478825539741       0.16662340655698948       0.17889600097020120       0.19138315829589872       0.20405494582140560       0.21688098333662589       0.22983051623827652       0.24287248952972526       0.25597562255236267       0.26910848425852468       0.28223956885117119       0.29533737160324491       0.30837046467798318       0.32130757276556832       0.33411764835452196       0.34676994645528669       0.35923409859836475       0.37148018592783316       0.38347881121233551       0.39520116960206414       0.40661911796393924       0.41770524261799069       0.42843292532904736       0.43877640737202689       0.44871085154204621       0.45821240193551777       0.46725824137754290       0.47582664634566263       0.48389703926297206       0.49145003803057624       0.49846750268769535       0.50493257907457845       0.51082973941055565       0.51614481966569914       0.52086505366435887       0.52497910381425272       0.52847708839677343       0.53135060536124301       0.53359275254405347       0.53519814429049939       0.53616292441569313       0.53648477548994356       0.53616292441573787       0.53519814429050616       0.53359275254403216       0.53135060536119705       0.52847708839680574       0.52497910381410640       0.52086505366476499       0.51614481966540549       0.51082973941039267       0.50493257907486855       0.49846750268744744       0.49145003803072440       0.48389703926290678       0.47582664634563504       0.46725824137790645       0.45821240193518825       0.44871085154216017       0.43877640737208917       0.42843292532897226       0.41770524261810243       0.40661911796395167       0.39520116960197343       0.38347881121241267       0.37148018592770116       0.35923409859849958       0.34676994645512316       0.33411764835465813       0.32130757276556687       0.30837046467796925       0.29533737160322959       0.28223956885114965       0.26910848425860373       0.25597562255231004       0.24287248952967341       0.22983051623831055       0.21688098333669287       0.20405494582123426       0.19138315829609265       0.17889600097003411       0.16662340655713070       0.15459478825532610       0.14283896898053522       0.13138411202299072       0.12025765329268734       0.10948623532313431        9.9095643181583634E-002   8.9110742451959088E-002   7.9555419430063265E-002   7.0452523681665102E-002   6.1823813097726388E-002   5.3689901581500790E-002   4.6070209496663593E-002   3.8982917099820595E-002   3.2444921995688117E-002   2.6471804037956386E-002   2.1077798248763366E-002   1.6275751993959614E-002   1.2077042861980129E-002   8.4915417801619507E-003   5.5276705526880604E-003   3.1923601546252111E-003   1.4909768991767144E-003   4.2731623700204219E-004   7.9835941664129298E-033   0.0000000000000000        4.0074781772375315E-004   1.3877613134986163E-003   2.9623059575069029E-003   5.1208807228439977E-003   7.8585373403754384E-003   1.1168886013892312E-002   1.5044163445544528E-002   1.9475271262334885E-002   2.4451723008530171E-002   2.9961678129324033E-002   3.5992017632537718E-002   4.2528383545451326E-002   4.9555203867522719E-002   5.7055724909231012E-002   6.5012050492034193E-002   7.3405184853653105E-002   8.2215078302767877E-002   9.1420675418439984E-002  0.10099996567274512       0.11093003635579568       0.12118712767536467       0.13174668989835045       0.14258344239620491       0.15367143445365844       0.16498410769129987       0.17649435995553353       0.18817461051771583       0.19999686643118653       0.21193278987840303       0.22395376635513958       0.23603097351968141       0.24813545054635514       0.26023816781351078       0.27231009675889928       0.28432227973702617       0.29624589970267928       0.30805234956205835       0.31971330102022127       0.33120077275402193       0.34248719775783870       0.35354548968846555       0.36434910805747939       0.37487212210759130       0.38508927322611136       0.39497603573778595       0.40450867593830342       0.41366430921742137       0.42242095514405681       0.43075759037137173       0.43865419924090415       0.44609182196150576       0.45305260024662020       0.45951982029917132       0.46547795304601453       0.47091269151463006       0.47581098527468563       0.48016107185183654       0.48395250503778275       0.48717618004331764       0.48982435540666169       0.49189067163582573       0.49337016651143223       0.49425928703519367       0.49455589798095950       0.49425928703528355       0.49337016651133048       0.49189067163587136       0.48982435540667413       0.48717618004331120       0.48395250503795689       0.48016107185146945       0.47581098527504950       0.47091269151460391       0.46547795304587203       0.45951982029945115       0.45305260024631117       0.44609182196170372       0.43865419924091431       0.43075759037111644       0.42242095514418421       0.41366430921742842       0.40450867593834317       0.39497603573768214       0.38508927322614789       0.37487212210738557       0.36434910805778437       0.35354548968829730       0.34248719775806374       0.33120077275373166       0.31971330102037160       0.30805234956207639       0.29624589970259135       0.28432227973700597       0.27231009675900758       0.26023816781345011       0.24813545054639682       0.23603097351964325       0.22395376635522518       0.21193278987832029       0.19999686643116568       0.18817461051783652       0.17649435995541707       0.16498410769134178       0.15367143445367118       0.14258344239618359       0.13174668989841451       0.12118712767527666       0.11093003635589559       0.10099996567269860        9.1420675418425384E-002   8.2215078302791122E-002   7.3405184853630845E-002   6.5012050492034512E-002   5.7055724909238513E-002   4.9555203867510042E-002   4.2528383545453789E-002   3.5992017632545510E-002   2.9961678129317455E-002   2.4451723008536121E-002   1.9475271262332401E-002   1.5044163445550360E-002   1.1168886013884551E-002   7.8585373403801412E-003   5.1208807228427453E-003   2.9623059575065447E-003   1.3877613134999451E-003   4.0074781772226611E-004   7.3553582031853232E-033   0.0000000000000000        3.7354503037990993E-004   1.2818644266149063E-003   2.7261077126872349E-003   4.7030765205015937E-003   7.2082523468286596E-003   1.0235801769725890E-002   1.3778638502480775E-002   1.7828458448353922E-002   2.2375691351029969E-002   2.7409531796656880E-002   3.2918008233621045E-002   3.8888018967276547E-002   4.5305354923648559E-002   5.2154729151617216E-002   5.9419812582616548E-002   6.7083273170643234E-002   7.5126817540805760E-002   8.3531234957638770E-002   9.2276443505391048E-002  0.10134153836743312       0.11070484208956445       0.12034395670586433       0.13023581760156233       0.14035674898315093       0.15068252082222564       0.16118840713664606       0.17184924546658806       0.18263949740502483       0.19353331003502461       0.20450457812577510       0.21552700693931667       0.22657417549445777       0.23761960013723679       0.24863679826484048       0.25959935204628620       0.27048097199268939       0.28125556021879350       0.29189727324119058       0.30238058417460223       0.31268034415705936       0.32277184287552829       0.33263086802993636       0.34223376360653013       0.35155748680717602       0.36057966350807308       0.36927864210691874       0.37763354563481011       0.38562432200048824       0.39323179225482552       0.40043769674900909       0.40722473908413231       0.41357662774183379       0.41947811529603840       0.42491503511231610       0.42987433544561232       0.43434411085767027       0.43831363086747588       0.44177336578731230       0.44471500965200012       0.44713150021862752       0.44901703595988324       0.45036709003242492       0.45117842117049756       0.45144908148854934       0.45117842117037926       0.45036709003249231       0.44901703595990372       0.44713150021859577       0.44471500965200450       0.44177336578718424       0.43831363086773650       0.43434411085727809       0.42987433544582621       0.42491503511231565       0.41947811529582540       0.41357662774214188       0.40722473908388673       0.40043769674920027       0.39323179225468841       0.38562432200070157       0.37763354563467794       0.36927864210685263       0.36057966350824461       0.35155748680707843       0.34223376360676977       0.33263086802963016       0.32277184287563510       0.31268034415692547       0.30238058417487151       0.29189727324114606       0.28125556021860176       0.27048097199290577       0.25959935204624107       0.24863679826474466       0.23761960013732611       0.22657417549441089       0.21552700693938395       0.20450457812569420       0.19353331003509708       0.18263949740500446       0.17184924546658989       0.16118840713660795       0.15068252082230141       0.14035674898306205       0.13023581760160788       0.12034395670581827       0.11070484208961151       0.10134153836739537        9.2276443505402747E-002   8.3531234957683817E-002   7.5126817540756508E-002   6.7083273170665800E-002   5.9419812582620739E-002   5.2154729151607515E-002   4.5305354923666871E-002   3.8888018967256403E-002   3.2918008233622328E-002   2.7409531796661283E-002   2.2375691351026523E-002   1.7828458448353728E-002   1.3778638502477269E-002   1.0235801769731087E-002   7.2082523468246940E-003   4.7030765205041663E-003   2.7261077126871933E-003   1.2818644266136860E-003   3.7354503038082305E-004   6.7094025377929543E-033   0.0000000000000000        3.4574870408787237E-004   1.1734919587895118E-003   2.4842603880494444E-003   4.2751658030144076E-003   6.5421301677361923E-003   9.2798903037533582E-003   1.2482053824138245E-002   1.6141130731500485E-002   2.0248489843135972E-002   2.4794386736774227E-002   2.9768025962442071E-002   3.5157593488055999E-002   4.0950277220254086E-002   4.7132293597725396E-002   5.3688919825576137E-002   6.0604529155922786E-002   6.7862628428723148E-002   7.5445897705273129E-002   8.3336231893187257E-002   9.1514784264728907E-002   9.9962011762988301E-002  0.10865772198633755       0.11758112173873757       0.12671086702869250       0.13602511439672826       0.14550157344654605       0.15511756045637259       0.16485005293678787       0.17467574500849900       0.18457110346356201       0.19451242437527869       0.20447589012282280       0.21443762668950345       0.22437376110041940       0.23426047885850265       0.24407408124285343       0.25379104232630328       0.26338806558678768       0.27284213995670475       0.28213059519879108       0.29123115645211550       0.30012199783762178       0.30878179497491454       0.31718977630101131       0.32532577305458821       0.33317026781283843       0.34070444145947187       0.34791021847645132       0.35477031044092311       0.36126825763514181       0.36738846865716029       0.37311625794443909       0.37843788111783960       0.38334056805953431       0.38781255364889011       0.39184310607409462       0.39542255266723958       0.39854230317705563       0.40119487044997054       0.40337388844506783       0.40507412756042421       0.40629150721526658       0.40702310567456973       0.40726716708000349       0.40702310567468791       0.40629150721518892       0.40507412756049294       0.40337388844500027       0.40119487045000907       0.39854230317711570       0.39542255266709642       0.39184310607435802       0.38781255364870082       0.38334056805950817       0.37843788111802962       0.37311625794416003       0.36738846865740760       0.36126825763485676       0.35477031044122626       0.34791021847612719       0.34070444145965861       0.33317026781283193       0.32532577305450955       0.31718977630106165       0.30878179497478875       0.30012199783776161       0.29123115645214170       0.28213059519874839       0.27284213995660661       0.26338806558677369       0.25379104232644500       0.24407408124271041       0.23426047885855728       0.22437376110042218       0.21443762668950789       0.20447589012277764       0.19451242437527730       0.18457110346360112       0.17467574500844979       0.16485005293682839       0.15511756045628503       0.14550157344667139       0.13602511439665099       0.12671086702874648       0.11758112173870096       0.10865772198636447        9.9962011762994019E-002   9.1514784264715071E-002   8.3336231893172810E-002   7.5445897705240739E-002   6.7862628428773858E-002   6.0604529155886572E-002   5.3688919825594067E-002   4.7132293597718353E-002   4.0950277220243241E-002   3.5157593488075241E-002   2.9768025962440596E-002   2.4794386736772808E-002   2.0248489843135094E-002   1.6141130731504319E-002   1.2482053824135527E-002   9.2798903037523035E-003   6.5421301677398630E-003   4.2751658030118446E-003   2.4842603880497831E-003   1.1734919587904026E-003   3.4574870408744644E-004   6.0472833340127879E-033   0.0000000000000000        3.1728950415420000E-004   1.0626324751687062E-003   2.2369380521344686E-003   3.8376350820999547E-003   5.8610957184154168E-003   8.3026396037827865E-003   1.1156583548388728E-002   1.4416269597150594E-002   1.8074026333414411E-002   2.2121193701507249E-002   2.6548178260451707E-002   3.1344482002871828E-002   3.6498720582697125E-002   4.1998646936856059E-002   4.7831179915685827E-002   5.3982435619106553E-002   6.0437760741018469E-002   6.7181767769814993E-002   7.4198371960191439E-002   8.1470829984926635E-002   8.8981780174019365E-002   9.6713284245619438E-002  0.10464687042662654       0.11276357785983594       0.12104400219103104       0.12946834222583722       0.13801644754319567       0.14666786695385212       0.15540189768173793       0.16419763515661814       0.17303402329166750       0.18188990512912293       0.19074407373148441       0.19957532319226459       0.20836249964982675       0.21708455217351896       0.22572058340901138       0.23424989984889166       0.24265206162202840       0.25090693166634742       0.25899472418106251       0.26689605222823082       0.27459197438284894       0.28206404030402932       0.28929433513320418       0.29626552259712291       0.30296088672686383       0.30936437207661288       0.31546062236197736       0.32123501740998311       0.32667370834006282       0.33176365089223964       0.33649263681373465       0.34084932324091666       0.34482325999048852       0.34840491471388896       0.35158569582997334       0.35435797320597495       0.35671509651627709       0.35865141124831962       0.36016227230914016       0.36124405520510677       0.36189416476363978       0.36211104137824257       0.36189416476342340       0.36124405520528774       0.36016227230894654       0.35865141124849459       0.35671509651616462       0.35435797320600892       0.35158569583000499       0.34840491471377960       0.34482325999071295       0.34084932324083722       0.33649263681362479       0.33176365089243809       0.32667370833994336       0.32123501741011284       0.31546062236186329       0.30936437207683981       0.30296088672660704       0.29626552259734146       0.28929433513302844       0.28206404030413640       0.27459197438278349       0.26689605222824575       0.25899472418106972       0.25090693166637595       0.24265206162202704       0.23424989984893332       0.22572058340890652       0.21708455217362493       0.20836249964974926       0.19957532319235258       0.19074407373137306       0.18188990512923289       0.17303402329161216       0.16419763515659261       0.15540189768182489       0.14666786695375264       0.13801644754331774       0.12946834222573542       0.12104400219105256       0.11276357785984496       0.10464687042663703        9.6713284245593986E-002   8.8981780174011635E-002   8.1470829984947257E-002   7.4198371960214712E-002   6.7181767769828843E-002   6.0437760740984926E-002   5.3982435619130090E-002   4.7831179915673067E-002   4.1998646936848780E-002   3.6498720582726261E-002   3.1344482002852066E-002   2.6548178260450840E-002   2.2121193701505833E-002   1.8074026333418095E-002   1.4416269597144229E-002   1.1156583548397228E-002   8.3026396037785468E-003   5.8610957184145980E-003   3.8376350821019679E-003   2.2369380521336532E-003   1.0626324751685510E-003   3.1728950415477349E-004   5.3705956950015091E-033   0.0000000000000000        2.8778596742172046E-004   9.4865326867872080E-004   1.9833875385906028E-003   3.3897410221268437E-003   5.1645449725830307E-003   7.3037132967741728E-003   9.8022858612814897E-003   1.2654452958176247E-002   1.5853521583849419E-002   1.9391937076769106E-002   2.3261331280586422E-002   2.7452547665992727E-002   3.1955657222244423E-002   3.6759979049110977E-002   4.1854105315137669E-002   4.7225928574021053E-002   5.2862670830204343E-002   5.8750914224740644E-002   6.4876633261902392E-002   7.1225228502084181E-002   7.7781561637941338E-002   8.4529991869755669E-002   9.1454413492822156E-002   9.8538294606148977E-002  0.10576471684879978       0.11311641606938154       0.12057582382932336       0.12812510964078580       0.13574622383837553       0.14342094097865388       0.15113090366666515       0.15885766670101079       0.16658274143159710       0.17428764022642704       0.18195392093355447       0.18956323124031813       0.19709735281320653       0.20453824512148289       0.21186808882991451       0.21906932866537029       0.22612471564496467       0.23301734857188919       0.23973071469310492       0.24624872942576992       0.25255577505107574       0.25863673829026629       0.26447704666223759       0.27006270354620338       0.27538032185499739       0.28041715624338920       0.28516113377686775       0.28960088297416758       0.29372576117371191       0.29752588013465425       0.30099212983507961       0.30411620038649240       0.30689060203198465       0.30930868316718463       0.31136464634380484       0.31305356222113834       0.31437138142585808       0.31531494429606083       0.31588198848397420       0.31607115440022099       0.31588198848421906       0.31531494429588053       0.31437138142596388       0.31305356222113406       0.31136464634374156       0.30930868316716892       0.30689060203207852       0.30411620038638165       0.30099212983497464       0.29752588013470577       0.29372576117379251       0.28960088297405789       0.28516113377685270       0.28041715624342634       0.27538032185486638       0.27006270354623574       0.26447704666229704       0.25863673829010325       0.25255577505125748       0.24624872942567980       0.23973071469316662       0.23301734857192041       0.22612471564482955       0.21906932866540477       0.21186808882998684       0.20453824512138366       0.19709735281328333       0.18956323124030999       0.18195392093355192       0.17428764022636084       0.16658274143174073       0.15885766670088883       0.15113090366671994       0.14342094097866787       0.13574622383831683       0.12812510964084400       0.12057582382927381       0.11311641606937600       0.10576471684885883        9.8538294606095950E-002   9.1454413492821851E-002   8.4529991869790780E-002   7.7781561637913915E-002   7.1225228502070539E-002   6.4876633261903266E-002   5.8750914224716545E-002   5.2862670830233716E-002   4.7225928574009098E-002   4.1854105315143192E-002   3.6759979049118853E-002   3.1955657222219186E-002   2.7452547666004960E-002   2.3261331280587428E-002   1.9391937076776125E-002   1.5853521583846241E-002   1.2654452958177831E-002   9.8022858612758380E-003   7.3037132967790864E-003   5.1645449725811763E-003   3.3897410221266290E-003   1.9833875385911197E-003   9.4865326867849193E-004   2.8778596742184959E-004   4.6809698205523600E-033   0.0000000000000000        2.5643340631814539E-004   8.3007792431175379E-004   1.7215944822930771E-003   2.9290648378818901E-003   4.4497876661997275E-003   6.2802816788207821E-003   8.4163224369449268E-003   1.0852963165171181E-002   1.3584506080372382E-002   1.6604520796352704E-002   1.9905885278166856E-002   2.3480807206944749E-002   2.7320837495604509E-002   3.1416887801921499E-002   3.5759251753511884E-002   4.0337628177932114E-002   4.5141145820798999E-002   5.0158389439684911E-002   5.5377427210553644E-002   6.0785839378570301E-002   6.6370748086312908E-002   7.2118848306363156E-002   7.8016439804103763E-002   8.4049460054059957E-002   9.0203518030353147E-002   9.6463928789464456E-002  0.10281574876313469       0.10924381167514134       0.11573276499669193       0.12226710685117252       0.12883122328169735       0.13540942578862289       0.14198598905021620       0.14854518873117287       0.15507133929431122       0.16154883171635059       0.16796217102455757       0.17429601355895305       0.18053520387240607       0.18666481117897019       0.19267016526311617       0.19853689176443812       0.20425094674909713       0.20979865048985658       0.21516672037093135       0.22034230283441955       0.22531300430263246       0.23006692098584183       0.23459266751956431       0.23887940435221783       0.24291686381822078       0.24669537484115409       0.25020588619539941       0.25343998828343178       0.25638993336398913       0.25904865419255219       0.26140978102287871       0.26346765693029028       0.26521735142158420       0.26665467229648487       0.26777617573362117       0.26857917457406150       0.26906174478876033       0.26922273010484743       0.26906174478855560       0.26857917457432084       0.26777617573333701       0.26665467229661255       0.26521735142166891       0.26346765693022994       0.26140978102281714       0.25904865419273965       0.25638993336388965       0.25343998828358499       0.25020588619519879       0.24669537484134502       0.24291686381814803       0.23887940435223648       0.23459266751968044       0.23006692098576240       0.22531300430263954       0.22034230283458220       0.21516672037071807       0.20979865048997742       0.20425094674904540       0.19853689176437861       0.19267016526327885       0.18666481117890782       0.18053520387234367       0.17429601355905577       0.16796217102454700       0.16154883171623172       0.15507133929442923       0.14854518873116082       0.14198598905009632       0.13540942578874224       0.12883122328164240       0.12226710685120479       0.11573276499665613       0.10924381167516976       0.10281574876312709        9.6463928789477404E-002   9.0203518030328403E-002   8.4049460054087768E-002   7.8016439804112769E-002   7.2118848306329947E-002   6.6370748086363729E-002   6.0785839378566825E-002   5.5377427210545324E-002   5.0158389439706005E-002   4.5141145820782005E-002   4.0337628177934418E-002   3.5759251753520828E-002   3.1416887801906976E-002   2.7320837495625507E-002   2.3480807206935062E-002   1.9905885278163296E-002   1.6604520796350313E-002   1.3584506080373506E-002   1.0852963165169227E-002   8.4163224369509602E-003   6.2802816788152969E-003   4.4497876662033496E-003   2.9290648378806844E-003   1.7215944822927367E-003   8.3007792431200262E-004   2.5643340631767696E-004   3.9800670798009672E-033   0.0000000000000000        2.2221969481264227E-004   7.0501743546973357E-004   1.4489292152678769E-003   2.4523722555553720E-003   3.7131205241120752E-003   5.2283072521469992E-003   6.9944552200450110E-003   9.0074938330463698E-003   1.1262735585833702E-002   1.3754891180357777E-002   1.6478103175844496E-002   1.9425963542911713E-002   2.2591524770937382E-002   2.5967314258597968E-002   2.9545351754118626E-002   3.3317168442442570E-002   3.7273827254565517E-002   4.1405944307802603E-002   4.5703711422860345E-002   5.0156919664856164E-002   5.4754983849875712E-002   5.9486967959706101E-002   6.4341611402782051E-002   6.9307356057741173E-002   7.4372374035723554E-002   7.9524596093151989E-002   8.4751740627855093E-002   9.0041343187754377E-002   9.5380786421208938E-002  0.10075733039874282       0.10615814322873671       0.11157033189948672       0.11698097326710970       0.12237714512059704       0.12774595724309379       0.13307458240086989       0.13835028718058340       0.14356046260213703       0.14869265443513965       0.15373459314257601       0.15867422338342599       0.16349973299867432       0.16819958141640615       0.17276252740247472       0.17717765609197289       0.18143440523969695       0.18552259061734191       0.18943243050916750       0.19315456923427551       0.19668009964762176       0.20000058456266923       0.20310807704268344       0.20599513951465465       0.20865486165724514       0.21108087702181880       0.21326737834468254       0.21520913151508547       0.21690148816423890       0.21834039684660358       0.21952241278382453       0.22044470615076153       0.22110506888323894       0.22150191998668659       0.22163430934143533       0.22150191998680877       0.22110506888306020       0.22044470615098397       0.21952241278374512       0.21834039684648343       0.21690148816440238       0.21520913151497661       0.21326737834467999       0.21108087702184380       0.20865486165714953       0.20599513951479076       0.20310807704253403       0.20000058456276767       0.19668009964754143       0.19315456923424823       0.18943243050921554       0.18552259061731802       0.18143440523957147       0.17717765609219530       0.17276252740231712       0.16819958141646391       0.16349973299872200       0.15867422338328327       0.15373459314268659       0.14869265443511345       0.14356046260207714       0.13835028718058603       0.13307458240097766       0.12774595724298810       0.12237714512062384       0.11698097326718639       0.11157033189939665       0.10615814322879445       0.10075733039866523        9.5380786421329813E-002   9.0041343187654208E-002   8.4751740627888386E-002   7.9524596093162148E-002   7.4372374035704861E-002   6.9307356057743325E-002   6.4341611402759888E-002   5.9486967959731483E-002   5.4754983849843328E-002   5.0156919664853861E-002   4.5703711422873008E-002   4.1405944307798016E-002   3.7273827254562839E-002   3.3317168442446692E-002   2.9545351754107677E-002   2.5967314258604296E-002   2.2591524770931393E-002   1.9425963542915342E-002   1.6478103175850349E-002   1.3754891180359004E-002   1.1262735585830949E-002   9.0074938330507847E-003   6.9944552200391077E-003   5.2283072521508754E-003   3.7131205241096865E-003   2.4523722555562229E-003   1.4489292152685142E-003   7.0501743546834026E-004   2.2221969481339379E-004   3.2695760088416300E-033   0.0000000000000000        1.8407092571242402E-004   5.7146114129062958E-004   1.1625824149681988E-003   1.9561933496251892E-003   2.9505505507111075E-003   4.1434107563993556E-003   5.5320543433377695E-003   7.1132987396512817E-003   8.8834800186551825E-003   1.0838464718246595E-002   1.2973676095001978E-002   1.5284107827091080E-002   1.7764332684317118E-002   2.0408513760885146E-002   2.3210418087290050E-002   2.6163431527568469E-002   2.9260574630064998E-002   3.2494519360366340E-002   3.5857606675141145E-002   3.9341864893683076E-002   4.2939028824287941E-002   4.6640559598132715E-002   5.0437665163412901E-002   5.4321321391345580E-002   5.8282293740943014E-002   6.2311159433317838E-002   6.6398330079522380E-002   7.0534074709145966E-002   7.4708543143977429E-002   7.8911789658747025E-002   8.3133796875883195E-002   8.7364499831283055E-002   9.1593810159106392E-002   9.5811640331836243E-002  0.10000792790194742       0.10417265968330233       0.10829589581586711       0.11236779365594574       0.11637863143293460       0.12031883161737754       0.12417898394237815       0.12794986802534983       0.13162247553184181       0.13518803183265071       0.13863801709822363       0.14196418678127518       0.14515859143936766       0.14821359584624325       0.15112189735047410       0.15387654343308785       0.15647094842484843       0.15889890934076847       0.16115462079579063       0.16323268896353874       0.16512814454675870       0.16683645472615447       0.16835353405995096       0.16967575430896203       0.17079995315999966       0.17172344183146171       0.17244401153856045       0.17295993880434521       0.17326998960576853       0.17337342233932274       0.17326998960566597       0.17295993880445312       0.17244401153846564       0.17172344183144522       0.17079995316010593       0.16967575430885756       0.16835353406005266       0.16683645472606229       0.16512814454680316       0.16323268896358084       0.16115462079571152       0.15889890934082487       0.15647094842480949       0.15387654343316873       0.15112189735045090       0.14821359584623381       0.14515859143937679       0.14196418678132267       0.13863801709810467       0.13518803183271477       0.13162247553188414       0.12794986802523312       0.12417898394253052       0.12031883161725040       0.11637863143298964       0.11236779365597457       0.10829589581587042       0.10417265968323673       0.10000792790201569        9.5811640331810138E-002   9.1593810159068520E-002   8.7364499831334624E-002   8.3133796875828003E-002   7.8911789658840228E-002   7.4708543143854916E-002   7.0534074709236963E-002   6.6398330079484383E-002   6.2311159433328114E-002   5.8282293740945582E-002   5.4321321391347599E-002   5.0437665163445430E-002   4.6640559598098617E-002   4.2939028824317715E-002   3.9341864893679031E-002   3.5857606675135628E-002   3.2494519360359068E-002   2.9260574630069237E-002   2.6163431527571512E-002   2.3210418087295476E-002   2.0408513760879932E-002   1.7764332684323536E-002   1.5284107827078829E-002   1.2973676095013452E-002   1.0838464718229449E-002   8.8834800186724187E-003   7.1132987396353379E-003   5.5320543433501805E-003   4.1434107563937360E-003   2.9505505507129211E-003   1.9561933496261750E-003   1.1625824149648885E-003   5.7146114129440055E-004   1.8407092571004851E-004   2.5512082428959587E-033   0.0000000000000000        1.4076671613241965E-004   4.2710693298471982E-004   8.5931018985125620E-004   1.4364820949924022E-003   2.1573691138560892E-003   3.0203595664468892E-003   4.0235008850658489E-003   5.1645089429990451E-003   6.4407550273471430E-003   7.8492742418926082E-003   9.3867843294084836E-003   1.1049695480644803E-002   1.2834116547107777E-002   1.4735863085893395E-002   1.6750467109959883E-002   1.8873187757057264E-002   2.1099022642633664E-002   2.3422719843594834E-002   2.5838790484323401E-002   2.8341521894076058E-002   3.0924991304490758E-002   3.3583080053470354E-002   3.6309488263055141E-002   3.9097749952692468E-002   4.1941248556303323E-002   4.4833232800030383E-002   4.7766832908446355E-002   5.0735077094641944E-002   5.3730908299295235E-002   5.6747201134712530E-002   5.9776778995358291E-002   6.2812431292926171E-002   6.5846930774052223E-002   6.8873050879826397E-002   7.1883583104801765E-002   7.4871354313268856E-002   7.7829243972824674E-002   8.0750201261005877E-002   8.3627262006870581E-002   8.6453565423791290E-002   8.9222370596394526E-002   9.1927072677606275E-002   9.4561218762664781E-002   9.7118523395175738E-002   9.9592883674032545E-002  0.10197839392050273       0.10426935987224034       0.10646031236979700       0.10854602050179256       0.11052150417880868       0.11238204610306694       0.11412320310870461       0.11574081684127858       0.11723102375454128       0.11859026439722482       0.11981529197024779       0.12090318013159179       0.12185133003097245       0.12265747655765018       0.12331969378599936       0.12383639960489649       0.12420635952207273       0.12442868963088556       0.12450285873619280       0.12442868963091654       0.12420635952205568       0.12383639960492482       0.12331969378599393       0.12265747655763957       0.12185133003097390       0.12090318013156381       0.11981529197032008       0.11859026439717796       0.11723102375453849       0.11574081684128708       0.11412320310871411       0.11238204610306446       0.11052150417876132       0.10854602050180502       0.10646031236981436       0.10426935987223991       0.10197839392046551        9.9592883674099367E-002   9.7118523395164164E-002   9.4561218762584789E-002   9.1927072677769797E-002   8.9222370596212353E-002   8.6453565423951120E-002   8.3627262006762251E-002   8.0750201261059543E-002   7.7829243972774839E-002   7.4871354313319760E-002   7.1883583104757953E-002   6.8873050879842301E-002   6.5846930774076676E-002   6.2812431292887827E-002   5.9776778995425828E-002   5.6747201134600356E-002   5.3730908299414175E-002   5.0735077094557150E-002   4.7766832908490237E-002   4.4833232800010996E-002   4.1941248556303642E-002   3.9097749952693051E-002   3.6309488263026310E-002   3.3583080053491608E-002   3.0924991304481547E-002   2.8341521894062360E-002   2.5838790484345137E-002   2.3422719843582584E-002   2.1099022642645893E-002   1.8873187757054394E-002   1.6750467109944739E-002   1.4735863085922693E-002   1.2834116547066995E-002   1.1049695480695159E-002   9.3867843293542370E-003   7.8492742419493857E-003   6.4407550272942270E-003   5.1645089430432268E-003   4.0235008850341330E-003   3.0203595664649798E-003   2.1573691138498338E-003   1.4364820949888777E-003   8.5931018986126892E-004   4.2710693297387796E-004   1.4076671613942349E-004   1.8266943928336873E-033   0.0000000000000000        9.0907399644437283E-005   2.6929574365582942E-004   5.3533488245308255E-004   8.8848398465897504E-004   1.3279854808129633E-003   1.8528673771030027E-003   2.4619522612958958E-003   3.1538638086714469E-003   3.9270184749741841E-003   4.7796307524045388E-003   5.7097244165427866E-003   6.7151384414038178E-003   7.7935307294721848E-003   8.9423829523386233E-003   1.0159006409134823E-002   1.1440548443177186E-002   1.2783999264658993E-002   1.4186199156097980E-002   1.5643846037127741E-002   1.7153503374771732E-002   1.8711608415710849E-002   2.0314480726786415E-002   2.1958331014296673E-002   2.3639270213202581E-002   2.5353318808983893E-002   2.7096416386875526E-002   2.8864431368243598E-002   3.0653170926594739E-002   3.2458391045576886E-002   3.4275806706158096E-002   3.6101102169385307E-002   3.7929941337024847E-002   3.9757978159625736E-002   4.1580867071561896E-002   4.3394273423549491E-002   4.5193883892546707E-002   4.6975416837524674E-002   4.8734632584438255E-002   5.0467343605439377E-002   5.2169424580376475E-002   5.3836822301145601E-002   5.5465565412308862E-002   5.7051773946846469E-002   5.8591668650198596E-002   6.0081580057462704E-002   6.1517957310053786E-002   6.2897376686851719E-002   6.4216549829547068E-002   6.5472331644784013E-002   6.6661727859709488E-002   6.7781902218024812E-002   6.8830183294603706E-002   6.9804070914667768E-002   7.0701242162439074E-002   7.1519556962425235E-002   7.2257063222724488E-002   7.2912001526316800E-002   7.3482809357935427E-002   7.3968124861980705E-002   7.4366790111137338E-002   7.4677853893545587E-002   7.4900573995624081E-002   7.5034418986841669E-002   7.5079069498257614E-002   7.5034418986918733E-002   7.4900573995565323E-002   7.4677853893471896E-002   7.4366790111315445E-002   7.3968124861748960E-002   7.3482809358160303E-002   7.2912001526159759E-002   7.2257063222749357E-002   7.1519556962472308E-002   7.0701242162359526E-002   6.9804070914786714E-002   6.8830183294477640E-002   6.7781902218115614E-002   6.6661727859704895E-002   6.5472331644737244E-002   6.4216549829635414E-002   6.2897376686706238E-002   6.1517957310218023E-002   6.0081580057338310E-002   5.8591668650221543E-002   5.7051773946960885E-002   5.5465565412064412E-002   5.3836822301437784E-002   5.2169424580088032E-002   5.0467343605709938E-002   4.8734632584196989E-002   4.6975416837718886E-002   4.5193883892396716E-002   4.3394273423673808E-002   4.1580867071501548E-002   3.9757978159609478E-002   3.7929941337109314E-002   3.6101102169214180E-002   3.4275806706413919E-002   3.2458391045298525E-002   3.0653170926832219E-002   2.8864431368068929E-002   2.7096416386978333E-002   2.5353318808938048E-002   2.3639270213219040E-002   2.1958331014310703E-002   2.0314480726789035E-002   1.8711608415680404E-002   1.7153503374840708E-002   1.5643846037043073E-002   1.4186199156164769E-002   1.2783999264616637E-002   1.1440548443181096E-002   1.0159006409176809E-002   8.9423829522480552E-003   7.7935307296085202E-003   6.7151384412359712E-003   5.7097244167272710E-003   4.7796307522199729E-003   3.9270184751435226E-003   3.1538638085299984E-003   2.4619522613997902E-003   1.8528673770402263E-003   1.3279854808357114E-003   8.8848398466996159E-004   5.3533488242145963E-004   2.6929574369126749E-004   9.0907399621489615E-005   1.0977798759795607E-033   0.0000000000000000        3.2809699596994536E-005   9.4801241437203322E-005   1.8603088141735160E-004   3.0631527464669599E-004   4.5540159845752391E-004   6.3296302895673995E-004   8.3860597646042757E-004   1.0718694810690384E-003   1.3322239281340026E-003   1.6190721716246147E-003   1.9317534939069299E-003   2.2695455244047128E-003   2.6316655030017675E-003   3.0172718838555701E-003   3.4254663010633724E-003   3.8552957013338091E-003   4.3057546276155448E-003   4.7757876188310646E-003   5.2642917381042964E-003   5.7701192085069701E-003   6.2920801657044409E-003   6.8289454995295708E-003   7.3794498085870122E-003   7.9422944186106591E-003   8.5161505092526662E-003   9.0996622842221455E-003   9.6914502348853862E-003   1.0290114436520960E-002   1.0894237914369749E-002   1.1502390035069664E-002   1.2113129943605793E-002   1.2725010015667872E-002   1.3336579334310464E-002   1.3946387168099934E-002   1.4552986456279107E-002   1.5154937276509779E-002   1.5750810307511957E-002   1.6339190251446197E-002   1.6918679242166536E-002   1.7487900187400533E-002   1.8045500090232421E-002   1.8590153282232499E-002   1.9120564620156481E-002   1.9635472585209555E-002   2.0133652319069162E-002   2.0613918562166746E-002   2.1075128500449510E-002   2.1516184511975581E-002   2.1936036799077553E-002   2.2333685914636456E-002   2.2708185158424866E-002   2.3058642853083997E-002   2.3384224486370897E-002   2.3684154713136452E-002   2.3957719221520821E-002   2.4204266445134556E-002   2.4423209129883959E-002   2.4614025747704132E-002   2.4776261740067824E-002   2.4909530624246778E-002   2.5013514906683753E-002   2.5087966856735543E-002   2.5132709098515053E-002   2.5147635031301845E-002   2.5132709098271384E-002   2.5087966856868611E-002   2.5013514907022930E-002   2.4909530623524641E-002   2.4776261740960821E-002   2.4614025746871382E-002   2.4423209130484264E-002   2.4204266445004643E-002   2.3957719221316533E-002   2.3684154713500535E-002   2.3384224485940738E-002   2.3058642853486390E-002   2.2708185158131652E-002   2.2333685914663476E-002   2.1936036799287902E-002   2.1516184511604478E-002   2.1075128500994519E-002   2.0613918561622036E-002   2.0133652319435015E-002   1.9635472585151571E-002   1.9120564619812135E-002   1.8590153282953725E-002   1.8045500089335843E-002   1.7487900188304303E-002   1.6918679241304933E-002   1.6339190252216793E-002   1.5750810306900835E-002   1.5154937277006834E-002   1.4552986455845993E-002   1.3946387168324408E-002   1.3336579334334712E-002   1.2725010015381181E-002   1.2113129944180120E-002   1.1502390034250340E-002   1.0894237915276798E-002   1.0290114435722480E-002   9.6914502354908255E-003   9.0996622838599960E-003   8.5161505094190054E-003   7.9422944185671175E-003   7.3794498085657948E-003   6.8289454994982252E-003   6.2920801658219406E-003   5.7701192082840295E-003   5.2642917383801790E-003   4.7757876185951422E-003   4.3057546277675855E-003   3.8552957013145155E-003   3.4254663009303590E-003   3.0172718841500181E-003   2.6316655025532794E-003   2.2695455249587436E-003   1.9317534932931587E-003   1.6190721722351205E-003   1.3322239275754869E-003   1.0718694815350690E-003   8.3860597611679988E-004   6.3296302916597980E-004   4.5540159838127002E-004   3.0631527461128910E-004   1.8603088152189463E-004   9.4801241319317017E-005   3.2809699673193586E-005   3.6622071125003840E-034


==> images/myfix/data/pm1_virtual_2.dat <==
  -0.0000000000000000       -2.4648507656724727E-003   4.5067900600035075E-003  -4.4356392480869580E-003   4.2186878790233450E-003  -2.4149016200677356E-003   1.5005426114879446E-003  -5.8018056076300365E-004  -1.2334969518925022E-004  -4.8719687312617424E-004  -7.0892150074932932E-004  -9.7559113029908971E-004  -1.2692151542089711E-003  -1.5873348567606478E-003  -1.9294339443566766E-003  -2.2950222873801308E-003  -2.6824004413885339E-003  -3.0904615473940924E-003  -3.5181535028882970E-003  -3.9643791029817868E-003  -4.4280246655214062E-003  -4.9079471463502168E-003  -5.4029657431782282E-003  -5.9118616565332479E-003  -6.4333858206417627E-003  -6.9662574028532369E-003  -7.5091662447204091E-003  -8.0607873090027104E-003  -8.6197568748449215E-003  -9.1847227584347033E-003  -9.7542787182449027E-003  -1.0327058236831502E-002  -1.0901629435731199E-002  -1.1476618993454700E-002  -1.2050590729714591E-002  -1.2622170256922652E-002  -1.3189937304116739E-002  -1.3752526151698778E-002  -1.4308546764775668E-002  -1.4856657549454434E-002  -1.5395508410866380E-002  -1.5923799038783361E-002  -1.6440229035511858E-002  -1.6943554004287448E-002  -1.7432535411697689E-002  -1.7905995877386800E-002  -1.8362773061030568E-002  -1.8801764583952559E-002  -1.9221899931178586E-002  -1.9622157689427155E-002  -2.0001573964013013E-002  -2.0359215104396002E-002  -2.0694234162674970E-002  -2.1005796131999776E-002  -2.1293174546368684E-002  -2.1555648240571827E-002  -2.1792609883369136E-002  -2.2003467482005740E-002  -2.2187731938740445E-002  -2.2344950434726299E-002  -2.2474755631190401E-002  -2.2576836751977983E-002  -2.2650955394684466E-002  -2.2696941169309887E-002  -2.2714691818141265E-002  -2.2704174674228660E-002  -2.2665427990914540E-002  -2.2598554997965887E-002  -2.2503735154022049E-002  -2.2381206458542840E-002  -2.2231287477321372E-002  -2.2054349341663369E-002  -2.1850845860835272E-002  -2.1621278863690085E-002  -2.1366231266969269E-002  -2.1086333412218002E-002  -2.0782288217714402E-002  -2.0454852374649109E-002  -2.0104838414105045E-002  -1.9733124512628760E-002  -1.9340624510292968E-002  -1.8928327543120287E-002  -1.8497244590041720E-002  -1.8048459441308250E-002  -1.7583078160214431E-002  -1.7102261676908450E-002  -1.6607205139870282E-002  -1.6099134294369866E-002  -1.5579319053506655E-002  -1.5049044022216521E-002  -1.4509634143057334E-002  -1.3962427675474658E-002  -1.3408786336958972E-002  -1.2850091916365861E-002  -1.2287729666867392E-002  -1.1723109353606114E-002  -1.1157630015392616E-002  -1.0592711488829225E-002  -1.0029757284776758E-002  -9.4701798169687657E-003  -8.9153765800522589E-003  -8.3667365953095253E-003  -7.8256391642690642E-003  -7.2934363467644829E-003  -6.7714745337222257E-003  -6.2610587290524034E-003  -5.7634849635743030E-003  -5.2800038318731590E-003  -4.8118431845523340E-003  -4.3601912885735021E-003  -3.9261927437935790E-003  -3.5109585942903810E-003  -3.1155283390407237E-003  -2.7409157142690667E-003  -2.3880271207423580E-003  -2.0575634546930411E-003  -1.7505278766803008E-003  -1.4677775403816101E-003  -1.2096396688637957E-003  -9.7327131246132119E-004  -7.9984039184170894E-004  -4.7992094321802197E-004  -7.4899861192326462E-004   2.6560506229496745E-004  -1.0717599099624828E-003   9.1990052554584271E-004  -9.9484465850381803E-004   5.5871607346110103E-004  -3.6072279065195470E-034  -0.0000000000000000        1.3245396192727856E-003  -3.0766600893225506E-004   2.7371990763827010E-003   3.5716910467920309E-004   2.4664582527496228E-003   1.2804237181251337E-003   1.7743636333489390E-003   1.4024191440269813E-003   1.1982345479674510E-003   8.6821245160948433E-004   4.6132528712984535E-004  -2.8096011788549327E-005  -5.9731152656038178E-004  -1.2425383937124243E-003  -1.9601737988145041E-003  -2.7470906707504784E-003  -3.6000963586957160E-003  -4.5160900727791477E-003  -5.4920090835069678E-003  -6.5247280576957757E-003  -7.6110152963502582E-003  -8.7475245303136016E-003  -9.9307997465199575E-003  -1.1157281807305965E-002  -1.2423318770797050E-002  -1.3725175332356725E-002  -1.5059038870060520E-002  -1.6421037202823684E-002  -1.7807234212715822E-002  -1.9213660495204572E-002  -2.0636296107008685E-002  -2.2071113309529562E-002  -2.3514050379858587E-002  -2.4961059361855841E-002  -2.6408079690241327E-002  -2.7851081781509898E-002  -2.9286047878527802E-002  -3.0709006833700279E-002  -3.2116023108993579E-002  -3.3503224717850770E-002  -3.4866796296102072E-002  -3.6203004573333288E-002  -3.7508191713286079E-002  -3.8778800423810655E-002  -4.0011367045997712E-002  -4.1202544912852954E-002  -4.2349099976216872E-002  -4.3447928107043080E-002  -4.4496058387895956E-002  -4.5490658696010253E-002  -4.6429051649171910E-002  -4.7308704919847150E-002  -4.8127260656098687E-002  -4.8882512835794562E-002  -4.9572444368936514E-002  -5.0195199927731228E-002  -5.0749120663022340E-002  -5.1232722371498216E-002  -5.1644719602318992E-002  -5.1984014353515601E-002  -5.2249707776424223E-002  -5.2441097870692663E-002  -5.2557682717753171E-002  -5.2599161818750448E-002  -5.2565436481663869E-002  -5.2456609698908134E-002  -5.2272987663046694E-002  -5.2015075554952696E-002  -5.1683581501002163E-002  -5.1279408022622319E-002  -5.0803658016443376E-002  -5.0257622694210587E-002  -4.9642788508038146E-002  -4.8960823154943253E-002  -4.8213581176602835E-002  -4.7403091342779743E-002  -4.6531556792437069E-002  -4.5601348415231016E-002  -4.4614995444829789E-002  -4.3575187597218769E-002  -4.2484755811869994E-002  -4.1346680629614163E-002  -4.0164068723526479E-002  -3.8940159641539615E-002  -3.7678307157006957E-002  -3.6381976331567256E-002  -3.5054735145569775E-002  -3.3700240666268755E-002  -3.2322237927677105E-002  -3.0924541970439281E-002  -2.9511035539903807E-002  -2.8085655404789689E-002  -2.6652382595122807E-002  -2.5215236489961081E-002  -2.3778257458497501E-002  -2.2345506378201069E-002  -2.0921043990330630E-002  -1.9508930911989148E-002  -1.8113208867004911E-002  -1.6737896725159990E-002  -1.5386977479565288E-002  -1.4064387626752441E-002  -1.2774011561355759E-002  -1.1519664330544417E-002  -1.0305091813018877E-002  -9.1339505616154296E-003  -8.0098086097744950E-003  -6.9361286629863201E-003  -5.9162632007205545E-003  -4.9534446137822511E-003  -4.0507663546612378E-003  -3.2111678434140365E-003  -2.4373834342537887E-003  -1.7319386587031638E-003  -1.0971832199558711E-003  -5.3514769906131722E-004  -4.7659753442175212E-005   3.6340144593750541E-004   6.9457800934523851E-004   9.5432576843856257E-004   1.0768695771682278E-003   1.2873623205395964E-003   1.0262752711211404E-003   1.3858842220682260E-003   6.5366212849957985E-004   1.0103639132954196E-003   2.3224794506716937E-004  -1.0812993591575987E-033  -0.0000000000000000        4.7196881599236864E-004   1.6383728920467224E-003   1.1942347990594024E-003   2.1700740335134487E-003   1.5916550252261037E-003   1.7981689310764693E-003   1.2747503589135864E-003   8.3478409492132935E-004   2.0443740330880825E-004  -5.3607330955578051E-004  -1.4147071650813334E-003  -2.4295550048248626E-003  -3.5749639301898770E-003  -4.8449888481786529E-003  -6.2339656507588836E-003  -7.7362801601009168E-003  -9.3465417062919016E-003  -1.1059524362735208E-002  -1.2870027293338950E-002  -1.4772741420321141E-002  -1.6762181367890799E-002  -1.8832671281217968E-002  -2.0978352747908154E-002  -2.3193199009405252E-002  -2.5471029541703716E-002  -2.7805525431931547E-002  -3.0190246164789117E-002  -3.2618643221187224E-002  -3.5084080635474683E-002  -3.7579845247473778E-002  -4.0099171581975512E-002  -4.2635248805720991E-002  -4.5181248550893061E-002  -4.7730330519037897E-002  -5.0275670419208475E-002  -5.2810466786323292E-002  -5.5327966608804527E-002  -5.7821474567307268E-002  -6.0284375877861243E-002  -6.2710147167876790E-002  -6.5092377574833979E-002  -6.7424779756610112E-002  -6.9701210206638664E-002  -7.1915679581628672E-002  -7.4062372213337307E-002  -7.6135655998355811E-002  -7.8130100097880614E-002  -8.0040485523210664E-002  -8.1861819319678314E-002  -8.3589347400072594E-002  -8.5218563563082175E-002  -8.6745225503686602E-002  -8.8165358285314743E-002  -8.9475272704838765E-002  -9.0671564843691016E-002  -9.1751134135452495E-002  -9.2711181923922664E-002  -9.3549226167791141E-002  -9.4263101395859500E-002  -9.4850968404262381E-002  -9.5311316081603009E-002  -9.5642966498092230E-002  -9.5845077362762238E-002  -9.5917144077646510E-002  -9.5859001099054708E-002  -9.5670822469293704E-002  -9.5353120871260549E-002  -9.4906747424773868E-002  -9.4332888044083421E-002  -9.3633062587037241E-002  -9.2809118665961393E-002  -9.1863229934708190E-002  -9.0797887717038214E-002  -8.9615898011051465E-002  -8.8320371680589274E-002  -8.6914719246415320E-002  -8.5402640965774074E-002  -8.3788118106223608E-002  -8.2075404239933397E-002  -8.0269012273431736E-002  -7.8373707160429670E-002  -7.6394489564527240E-002  -7.4336588418203522E-002  -7.2205443724167956E-002  -7.0006696381114286E-002  -6.7746172694493012E-002  -6.5429869976168648E-002  -6.3063943289249066E-002  -6.0654687900212764E-002  -5.8208526386668236E-002  -5.5731990654736538E-002  -5.3231707056755645E-002  -5.0714380044287945E-002  -4.8186774429232512E-002  -4.5655700901446959E-002  -4.3127996325523929E-002  -4.0610510017222060E-002  -3.8110083754758266E-002  -3.5633537452695180E-002  -3.3187650428285850E-002  -3.0779145499774216E-002  -2.8414672511477269E-002  -2.6100790545464304E-002  -2.3843953886598747E-002  -2.1650493029650532E-002  -1.9526602152228477E-002  -1.7478320651751769E-002  -1.5511520367770929E-002  -1.3631889271745828E-002  -1.1844914865513971E-002  -1.0155862357483145E-002  -8.5697328073573581E-003  -7.0912117634548705E-003  -5.7246173301126746E-003  -4.4738949076608206E-003  -3.3426802661462533E-003  -2.3342307846271754E-003  -1.4515495408650297E-003  -6.9819596220169850E-004  -8.3880786975474957E-005   4.0586107220076184E-004   7.0908335709018305E-004   1.0028804903954155E-003   9.5275326660479410E-004   1.0716019159784465E-003   7.0397457565963021E-004   5.1581274279015202E-004  -1.7992709827963939E-033  -0.0000000000000000        9.1851920507574005E-004   1.3512081307703351E-003   1.9841363835487792E-003   1.8841838525357124E-003   1.9644376366383240E-003   1.5068084810343305E-003   9.5324366547807921E-004   1.3056534386733220E-004  -8.3256867475854472E-004  -1.9766516495858481E-003  -3.3110296660888812E-003  -4.8348207449524254E-003  -6.5401400735773073E-003  -8.4185393040769121E-003  -1.0461967141061995E-002  -1.2662628468026099E-002  -1.5012972885542212E-002  -1.7505672684979941E-002  -2.0133424787089862E-002  -2.2888760824545475E-002  -2.5763960240895795E-002  -2.8751035649572890E-002  -3.1841745545752427E-002  -3.5027613692840860E-002  -3.8299950257226920E-002  -4.1649873422268814E-002  -4.5068331135626888E-002  -4.8546124300181681E-002  -5.2073928288480273E-002  -5.5642317914240624E-002  -5.9241788278338627E-002  -6.2862781231831602E-002  -6.6495705694996410E-002  -7.0130964749290300E-002  -7.3758976003005072E-002  -7.7370198259952450E-002  -8.0955152383575493E-002  -8.4504446900261432E-002  -8.8008799227991263E-002  -9.1459060175057311E-002  -9.4846234948017347E-002  -9.8161506729045112E-002 -0.10139625690928263      -0.10454208773077260      -0.10759084149507946      -0.11053462194738339      -0.11336581252225290      -0.11607709589156133      -0.11866147153259425      -0.12111227275288629      -0.12342318386583112      -0.12558825421077127      -0.12760191485781211      -0.12945898968951686      -0.13115471097324544      -0.13268472814218332      -0.13404512120460985      -0.13523240801026323      -0.13624355465044735      -0.13707598159178278      -0.13772757082578838      -0.13819667066106012      -0.13848209992020610      -0.13858315085721643      -0.13849959087333372      -0.13823166306945894      -0.13778008582685752      -0.13714605074888231      -0.13633122023162766      -0.13533772278994477      -0.13416814860479645      -0.13282554234805882      -0.13131339665708092      -0.12963564265844263      -0.12779664123528667      -0.12580117162868898      -0.12365442021161077      -0.12136196768746016      -0.11892977510770929      -0.11636417003663722      -0.11367182991103549      -0.11085976707839269      -0.10793531015643018      -0.10490608738086105      -0.10178000694319034       -9.8565238086968598E-002  -9.5270191092465289E-002  -9.1903496190851752E-002  -8.8473983107916723E-002  -8.4990658602150354E-002  -8.1462684999306451E-002  -7.7899357318203549E-002  -7.4310080433480766E-002  -7.0704346314874655E-002  -6.7091710017660275E-002  -6.3481767039690301E-002  -5.9884128746912617E-002  -5.6308399620135757E-002  -5.2764152803453097E-002  -4.9260907055664278E-002  -4.5808102994854015E-002  -4.2415079729053298E-002  -3.9091052168582205E-002  -3.5845087556820768E-002  -3.2686083916383377E-002  -2.9622747030587745E-002  -2.6663569762171040E-002  -2.3816810215273532E-002  -2.1090471144227706E-002  -1.8492277294096814E-002  -1.6029643953074955E-002  -1.3709625444544016E-002  -1.1538835300967321E-002  -9.5233792313746402E-003  -7.6688552986696173E-003  -5.9803716454480231E-003  -4.4625237449682055E-003  -3.1195985184692531E-003  -1.9570081279878717E-003  -9.8200824816665078E-004  -2.0784250046093416E-004   3.9066746325495385E-004   7.7346087761726023E-004   1.0353356623466286E-003   1.0162597362317932E-003   9.1554207779824884E-004   5.2633393271281977E-004  -2.5129080050401075E-033  -0.0000000000000000        9.2087691507952371E-004   1.6344247872730913E-003   1.9232154534236808E-003   2.0446472323451263E-003   1.7455564796915119E-003   1.2182710119209186E-003   3.2114400443457747E-004  -7.9970336847846012E-004  -2.1343854665198531E-003  -3.6963212059760546E-003  -5.5039484142006649E-003  -7.5536824318108778E-003  -9.8349198711995753E-003  -1.2336895846024461E-002  -1.5049331311057368E-002  -1.7962230048463514E-002  -2.1065944240906284E-002  -2.4351092283368906E-002  -2.7808289764034239E-002  -3.1427919259801984E-002  -3.5200032374674319E-002  -3.9114337332342528E-002  -4.3160217035058242E-002  -4.7326754456684973E-002  -5.1602759589272587E-002  -5.5976797152304830E-002  -6.0437214979140723E-002  -6.4972172602112646E-002  -6.9569670884141094E-002  -7.4217581068176858E-002  -7.8903675435801707E-002  -8.3615656553278420E-002  -8.8341188556331968E-002  -9.3067926491681094E-002  -9.7783547693306841E-002 -0.10247578117320669      -0.10713243858915150      -0.11174144351610651      -0.11629086168526770      -0.12076892979021686      -0.12516408481776495      -0.12946499198496803      -0.13366057298299433      -0.13774003270968294      -0.14169288617053694      -0.14550898377917207      -0.14917853658010663      -0.15269213998471032      -0.15604079693299766      -0.15921593998540265      -0.16220945206259024      -0.16501368677424244      -0.16762148651169004      -0.17002620075451469      -0.17222170149252491      -0.17420239910966223      -0.17596325524971648      -0.17749979586322184      -0.17880812160751941      -0.17988491779421806      -0.18072746226637965      -0.18133363219497034      -0.18170190924606766      -0.18183138330885870      -0.18172175474652971      -0.18137333516019033      -0.18078704659399672      -0.17996441939671895      -0.17890758835536202      -0.17761928768095811      -0.17610284411959651      -0.17436216909117958      -0.17240174886999807      -0.17022663391550052      -0.16784242627531387      -0.16525526612549260      -0.16247181662985127      -0.15949924769501519      -0.15634521854611627      -0.15301785877878238      -0.14952574883122527      -0.14587789858521599      -0.14208372577227049      -0.13815303254514893      -0.13409598178731844      -0.12992307209712384      -0.12564511208695534      -0.12127319405662043      -0.11681866661429219      -0.11229310711351412      -0.10770829309110230      -0.10307617351055119       -9.8408839464029535E-002  -9.3718494409431363E-002  -8.9017424426597977E-002  -8.4317967800878774E-002  -7.9632485009532586E-002  -7.4973328079840501E-002  -7.0352810462290638E-002  -6.5783176581377459E-002  -6.1276571786173649E-002  -5.6845012464670774E-002  -5.2500356319596361E-002  -4.8254273338511726E-002  -4.4118216729434619E-002  -4.0103394930739882E-002  -3.6220743626540465E-002  -3.2480898853858756E-002  -2.8894170093296430E-002  -2.5470511794794107E-002  -2.2219485780609276E-002  -1.9150197790651566E-002  -1.6271199853551140E-002  -1.3590395450293251E-002  -1.1115023924948109E-002  -8.8517049345385179E-003  -6.8064016883915557E-003  -4.9845591587905618E-003  -3.3926534709211092E-003  -2.0414709286277720E-003  -9.3977967720880115E-004  -8.9507898038114746E-005   5.3862137273463263E-004   9.1049091158206755E-004   1.0655568144654600E-003   9.4602294715395057E-004   6.0663708827701486E-004  -3.2204912117949342E-033  -0.0000000000000000        9.8849403785727236E-004   1.6099338539598590E-003   1.9135754572546966E-003   1.7947680718547669E-003   1.3484937931901755E-003   4.8362043761300457E-004  -7.4067135659881995E-004  -2.2517564849672883E-003  -4.0139051058896598E-003  -6.0601430957320668E-003  -8.4057675340862628E-003  -1.1044440787949760E-002  -1.3963264828353590E-002  -1.7149216945444135E-002  -2.0589773542156041E-002  -2.4272791183353973E-002  -2.8186572497144555E-002  -3.2319708790648410E-002  -3.6660735891197171E-002  -4.1197876662295095E-002  -4.5918942358558618E-002  -5.0811325358323264E-002  -5.5862022897598167E-002  -6.1057668192303315E-002  -6.6384563367488561E-002  -7.1828713241536668E-002  -7.7375859788403653E-002  -8.3011517315413008E-002  -8.8721007992772563E-002  -9.4489498118986937E-002 -0.10030203435388903      -0.10614358071575555      -0.11199905519889147      -0.11785336709005648      -0.12369145368375072      -0.12949831748831014      -0.13525906274067412      -0.14095893210758795      -0.14658334265419382      -0.15211792170210497      -0.15754854187229267      -0.16286135578928021      -0.16804282982831215      -0.17307977735073171      -0.17795939082317447      -0.18266927325304400      -0.18719746839338630      -0.19153249004048256      -0.19566335007295260      -0.19957958528506203      -0.20327128302948691      -0.20672910529954205      -0.20994431173292696      -0.21290878073212668      -0.21561502956002981      -0.21805623235977237      -0.22022623707302352      -0.22211958026052223      -0.22373150061616986      -0.22505795048433755      -0.22609560582933427      -0.22684187432457587      -0.22729490170987343      -0.22745357633483426      -0.22731753188890802      -0.22688714831145329      -0.22616355090071100      -0.22514860756128816      -0.22384492431270292      -0.22225583889599709      -0.22038541272328493      -0.21823842091291970      -0.21582034074676154      -0.21313733824346071      -0.21019625321823668      -0.20700458254879378      -0.20357046194706693      -0.19990264611888742      -0.19601048739036320      -0.19190391297286197      -0.18759340064914082      -0.18308995334197062      -0.17840507214098844      -0.17355072835627833      -0.16853933421668027      -0.16338371261696072      -0.15809706581154620      -0.15269294313738901      -0.14718520798188781      -0.14158800384631565      -0.13591571983946438      -0.13018295547519279      -0.12440448497626908      -0.11859522117280960      -0.11277017895902576      -0.10694443862355325      -0.10113310884538809       -9.5351289771220871E-002  -8.9614035948336265E-002  -8.3936319470672968E-002  -7.8332993237284820E-002  -7.2818754501131677E-002  -6.7408108822200274E-002  -6.2115334371008586E-002  -5.6954446911407476E-002  -5.1939165234189594E-002  -4.7082877462712933E-002  -4.2398607953362560E-002  -3.7898984758103202E-002  -3.3596205533988899E-002  -2.9501994096785583E-002  -2.5627529710396980E-002  -2.1983333286286724E-002  -1.8579144336048514E-002  -1.5423880506673187E-002  -1.2525686928279652E-002  -9.8919340166134691E-003  -7.5293543745697140E-003  -5.4454959554611475E-003  -3.6520486079228403E-003  -2.1635528300720137E-003  -9.7748949736989159E-004  -8.1444464146145958E-005   5.3406872711229980E-004   8.4554865943516392E-004   8.7120814503809096E-004   5.8559933711944631E-004  -3.9203159731388313E-033  -0.0000000000000000        1.0636934196956826E-003   1.7296030029097394E-003   1.9579173854154938E-003   1.7548660295786777E-003   1.1102150126485592E-003   3.4561877571530862E-005  -1.4436558528570587E-003  -3.2389445969365094E-003  -5.3440537053515164E-003  -7.7890175286931523E-003  -1.0586470293343222E-002  -1.3727716117243834E-002  -1.7197532450413649E-002  -2.0980622889779085E-002  -2.5062331608748843E-002  -2.9428560995666424E-002  -3.4065733648485100E-002  -3.8960520032741669E-002  -4.4099452256910629E-002  -4.9468663857227237E-002  -5.5053796243612577E-002  -6.0839996945351846E-002  -6.6811948891448730E-002  -7.2953907234355631E-002  -7.9249738092514177E-002  -8.5682958298490680E-002  -9.2236775987026315E-002  -9.8894131881068173E-002 -0.10563774126503878      -0.11245013639513143      -0.11931370945692221      -0.12621075569283546      -0.13312351691791519      -0.14003422496372869      -0.14692514531204387      -0.15377862045466323      -0.16057711320661289      -0.16730324957292886      -0.17393986131965050      -0.18047002792970143      -0.18687711802843582      -0.19314483001168462      -0.19925723193757899      -0.20519880042497432      -0.21095445862865458      -0.21650961303715507      -0.22185018915400573      -0.22696266585212213      -0.23183410840394908      -0.23645220007194701      -0.24080527215789205      -0.24488233253214947      -0.24867309241130839      -0.25216799154139213      -0.25535822146146314      -0.25823574707958225      -0.26079332621545520      -0.26302452734167220      -0.26492374523615064      -0.26648621470304712      -0.26770802218853240      -0.26858611535218374      -0.26911831052630913      -0.26930329805723313      -0.26914064552034461      -0.26863079879497415      -0.26777508099368397      -0.26657568926676739      -0.26503568945263151      -0.26315900864295527      -0.26095042560785825      -0.25841555919277825      -0.25556085461061462      -0.25239356777995914      -0.24892174762512331      -0.24515421649309566      -0.24110054864836772      -0.23677104694549411      -0.23217671773166276      -0.22732924400047544      -0.22224095694262591      -0.21692480584570836      -0.21139432655557822      -0.20566360843100867      -0.19974726000216952      -0.19366037331525754      -0.18741848710762526      -0.18103754889293638      -0.17453387601279657      -0.16792411581493458      -0.16122520497822376      -0.15445432814745313      -0.14762887594175536      -0.14076640243709776      -0.13388458226477662      -0.12700116735807204      -0.12013394354628837      -0.11330068699640164      -0.10651912070835079       -9.9806871086011495E-002  -9.3181424744685576E-002  -8.6660085637832618E-002  -8.0259932591783628E-002  -7.3997777402430243E-002  -6.7890123512570039E-002  -6.1953125474292797E-002  -5.6202549179267342E-002  -5.0653733014441142E-002  -4.5321549600795860E-002  -4.0220366186212914E-002  -3.5363995908780428E-002  -3.0765621570220010E-002  -2.6437673919300519E-002  -2.2391688399999499E-002  -1.8638224976896378E-002  -1.5186886829558720E-002  -1.2046337690448449E-002  -9.2244837063585466E-003  -6.7299505784323890E-003  -4.5753659106551863E-003  -2.7761022117433858E-003  -1.3372772028149736E-003  -2.4468411662224810E-004   5.0388418792940166E-004   9.0698583362619489E-004   9.5940714809409093E-004   6.5982744691918827E-004  -4.6106963499243136E-033  -0.0000000000000000        1.1076875280497220E-003   1.7567189962373192E-003   1.9359650702203031E-003   1.6263260437202145E-003   8.5457138320114805E-004  -3.8335467643035425E-004  -2.0583433977995899E-003  -4.1127371951573391E-003  -6.5355619084613622E-003  -9.3534145170963215E-003  -1.2575921022956623E-002  -1.6191736821523802E-002  -2.0183293501537067E-002  -2.4533223918857140E-002  -2.9225041324558984E-002  -3.4242908487886685E-002  -3.9571466405476395E-002  -4.5195515953669968E-002  -5.1099629023636517E-002  -5.7267893881002119E-002  -6.3683827291743753E-002  -7.0330378209319713E-002  -7.7189962518954408E-002  -8.4244505442093956E-002  -9.1475486012524060E-002  -9.8863982689891231E-002 -0.10639071991945806      -0.11403611553834304      -0.12178032888311111      -0.12960330953100468      -0.13748484649000903      -0.14540461780179867      -0.15334224034225760      -0.16127731980263113      -0.16918950062455820      -0.17705851586919910      -0.18486423681005765      -0.19258672220574835      -0.20020626707009184      -0.20770345087474273      -0.21505918502210325      -0.22225475951649001      -0.22927188867534520      -0.23609275582236233      -0.24270005679507059      -0.24907704222360871      -0.25520755842172443      -0.26107608683566713      -0.26666778192680279      -0.27196850740984291      -0.27696487076215004      -0.28164425589669295      -0.28599485396722740      -0.29000569216620031      -0.29366666051716356      -0.29696853652720162      -0.29990300770596590      -0.30246269183550767      -0.30464115499554328      -0.30643292725747895      -0.30783351604117870      -0.30883941708281698      -0.30944812299116620      -0.30965812938509707      -0.30946893857034768      -0.30888106077861055      -0.30789601293999141      -0.30651631500346799      -0.30474548381924638      -0.30258802458029654      -0.30004941986806938      -0.29713611629937964      -0.29385550884328110      -0.29021592280189018      -0.28622659354655577      -0.28189764401240491      -0.27724006004378826      -0.27226566362369159      -0.26698708406589694      -0.26141772723795892      -0.25557174287698603      -0.24946399010411321      -0.24311000118295165      -0.23652594365291804      -0.22972858088566020      -0.22273523119898953      -0.21556372559749559      -0.20823236425664665      -0.20075987185855498      -0.19316535186973932      -0.18546823989592459      -0.17768825620450529      -0.16984535754260938      -0.16195968836585367      -0.15405153158533452      -0.14614125897345667      -0.13824928131775610      -0.13039599847893568      -0.12260174944047345      -0.11488676249501467      -0.10727110567641664       -9.9774637555843551E-002  -9.2416958534281252E-002  -8.5217362725472104E-002  -7.8194790578439255E-002  -7.1367782314593800E-002  -6.4754432330190681E-002  -5.8372344594509684E-002  -5.2238588822482557E-002  -4.6369655450179695E-002  -4.0781401658540418E-002  -3.5488970206502289E-002  -3.0506662761617835E-002  -2.5847789091948771E-002  -2.1524565874249831E-002  -1.7548089834385078E-002  -1.3928310991229301E-002  -1.0674214686558089E-002  -7.7953182503202592E-003  -5.3049748912253527E-003  -3.2191339842111630E-003  -1.5434248474576326E-003  -2.7105384647508647E-004   5.9928091260046373E-004   1.0622598154323862E-003   1.1204556851685870E-003   7.6686248081073648E-004  -5.2899691553535234E-033  -0.0000000000000000        1.0403024715679094E-003   1.5763405711890699E-003   1.5947446044537552E-003   1.0863106940357642E-003   6.8732317762987532E-005  -1.4629377829369888E-003  -3.4963514528462396E-003  -5.9685922026903766E-003  -8.8644128825563530E-003  -1.2206800873253137E-002  -1.6002489840507360E-002  -2.0237829133006979E-002  -2.4893312907745813E-002  -2.9949851263033372E-002  -3.5389288018129711E-002  -4.1194058215228986E-002  -4.7346981056080123E-002  -5.3830940555585224E-002  -6.0628502840551407E-002  -6.7721667814184205E-002  -7.5091786978789599E-002  -8.2719572526643984E-002  -9.0585137490303211E-002  -9.8668043675418704E-002 -0.10694735180449019      -0.11540167292661167      -0.12400922090053638      -0.13274786581216991      -0.14159518821015019      -0.15052853401184460      -0.15952506996729798      -0.16856183952461715      -0.17761581898546175      -0.18666397379118069      -0.19568331482580997      -0.20465095458097016      -0.21354416306082877      -0.22234042328377154      -0.23101748625023022      -0.23955342524242090      -0.24792668932757012      -0.25611615592749687      -0.26410118234349861      -0.27186165608679014      -0.27937804392601084      -0.28663143949692493      -0.29360360939170715      -0.30027703759512203      -0.30663496816875779      -0.31266144608061086      -0.31834135607546127      -0.32366045950546629      -0.32860542900962619      -0.33316388098405109      -0.33732440574660588      -0.34107659532688067      -0.34441106882230549      -0.34731949524776773      -0.34979461383039157      -0.35183025170149496      -0.35342133893673616      -0.35456392091420452      -0.35525516795955286      -0.35549338224830479      -0.35527800196292980      -0.35460960267595393      -0.35348989597291192      -0.35192172530889693      -0.34990905910935755      -0.34745698113549911      -0.34457167813523082      -0.34126042481027785      -0.33753156613205210      -0.33339449705794372      -0.32885963968566861      -0.32393841791118239      -0.31864322964263703      -0.31298741664578028      -0.30698523208558581      -0.30065180584862727      -0.29400310772888594      -0.28705590855988106      -0.27982773939993771      -0.27233684885081805      -0.26460215863583525      -0.25664321751839758      -0.24848015369794405      -0.24013362577984049      -0.23162477244481078      -0.22297516094252878      -0.21420673452581465      -0.20534175896051041      -0.19640276823457348      -0.18741250960104919      -0.17839388808640969      -0.16936991059645051      -0.16036362976148788      -0.15139808764609702      -0.14249625947016747      -0.13368099747062789      -0.12497497503996280      -0.11640063128222561      -0.10798011611049456       -9.9735236031319577E-002  -9.1687400732099356E-002  -8.3857570617107247E-002  -7.6266205398281772E-002  -6.8933213838909296E-002  -6.1877904400467906E-002  -5.5118934863622668E-002  -4.8674253198087852E-002  -4.2561011519035588E-002  -3.6795434977275665E-002  -3.1392666679560435E-002  -2.6366659976575339E-002  -2.1730134002612710E-002  -1.7494507298574782E-002  -1.3670030911765257E-002  -1.0267250789944685E-002  -7.3002774008658518E-003  -4.7855347364651355E-003  -2.7288689940182685E-003  -1.1234452340474969E-003   2.7245139318724486E-005   7.1674054505239276E-004   9.4493731929642943E-004   7.0659999357051127E-004  -5.9564979617409128E-033  -0.0000000000000000        9.7154456386771681E-004   1.3860325558037142E-003   1.2311654646437501E-003   4.9298286576152008E-004  -8.1007417043137955E-004  -2.6891289898770578E-003  -5.1267399523228663E-003  -8.0565227241559210E-003  -1.1460378101608099E-002  -1.5358820317011457E-002  -1.9756597474184626E-002  -2.4638416188875141E-002  -2.9983263557457222E-002  -3.5770530287740909E-002  -4.1980457466653166E-002  -4.8593776399418025E-002  -5.5591502924578255E-002  -6.2954623856054437E-002  -7.0663721060567203E-002  -7.8698729497609185E-002  -8.7038860712737379E-002  -9.5662617252538870E-002 -0.10454783812337801      -0.11367175214627805      -0.12301103365666967      -0.13254185960192572      -0.14223996782494763      -0.15208071638870441      -0.16203914379886891      -0.17209002998175763      -0.18220795786490693      -0.19236737541850840      -0.20254265800161453      -0.21270817086569169      -0.22283833166524228      -0.23290767282129279      -0.24289090359211829      -0.25276297169302847      -0.26249912432821582      -0.27207496847634316      -0.28146653028745194      -0.29065031345609088      -0.29960335641043218      -0.30830328820728337      -0.31672838296417227      -0.32485761273153380      -0.33267069864977233      -0.34014816028252820      -0.34727136300466727      -0.35402256332613380      -0.36038495204846871      -0.36634269514237561      -0.37188097225745492      -0.37698601276089433      -0.38164512922349075      -0.38584674827639409      -0.38958043875024062      -0.39283693704637701      -0.39560816966667367      -0.39788727284774822      -0.39966860926389403      -0.40094778174152884      -0.40172164396523635      -0.40198830814680864      -0.40174714962859032      -0.40099880843178437      -0.39974518771779821      -0.39798944919335633      -0.39573600545052262      -0.39299050927304741      -0.38975983992501523      -0.38605208646434813      -0.38187652811260309      -0.37724361173663201      -0.37216492648862853      -0.36665317567172989      -0.36072214589824902      -0.35438667360946341      -0.34766260904728441      -0.34056677775728106      -0.33311693971528095      -0.32533174618774202      -0.31723069441020668      -0.30883408021759506      -0.30016294871439420      -0.29123904313010907      -0.28208475196177357      -0.27272305454321344      -0.26317746517154145      -0.25347197591913134      -0.24363099827896997      -0.23367930377448498      -0.22364196368601391      -0.21354428803215422      -0.20341176395936883      -0.19326999368467718      -0.18314463214275903      -0.17306132448885009      -0.16304564360697693      -0.15312302777527229      -0.14331871863984069      -0.13365769964380347      -0.12416463506629716      -0.11486380980968330      -0.10577907009175436       -9.6933765173724054E-002  -8.8350690272365112E-002  -8.0052030743653677E-002  -7.2059307321306318E-002  -6.4393320485191738E-002  -5.7074086284083038E-002  -5.0120745548743489E-002  -4.3551428492946825E-002  -3.7383095814751091E-002  -3.1631427137918423E-002  -2.6310771154005520E-002  -2.1434067648980211E-002  -1.7012954443914947E-002  -1.3059187828645106E-002  -9.5878632113345578E-003  -6.6161275424673083E-003  -4.1502980930808436E-003  -2.1837205514031971E-003  -7.1963745002878374E-004   2.3332838460848751E-004   6.7457115738201779E-004   5.9728677882328639E-004  -6.6086770428108645E-033  -0.0000000000000000        9.4089203666474224E-004   1.2728457229535021E-003   9.8099964609696020E-004   5.2015056808809700E-005  -1.4973677230766713E-003  -3.6753716036979365E-003  -6.4624657540436545E-003  -9.7909002059573293E-003  -1.3641149053601531E-002  -1.8032183715939988E-002  -2.2967353548253341E-002  -2.8430076080504307E-002  -3.4398017116967439E-002  -4.0849146887540766E-002  -4.7762177588935285E-002  -5.5116207846685028E-002  -6.2890522224390719E-002  -7.1064283798486200E-002  -7.9616165135715206E-002  -8.8524112748945324E-002  -9.7765276200820914E-002 -0.10731602772585144      -0.11715201285872395      -0.12724820906393758      -0.13757898684248016      -0.14811817236404884      -0.15883911139394422      -0.16971473436548207      -0.18071762243343331      -0.19182007435412654      -0.20299417402885450      -0.21421185854746788      -0.22544498656730289      -0.23666540686690127      -0.24784502689911236      -0.25895588119178059      -0.26997019941456180      -0.28086047396709685      -0.29159952690362012      -0.30216057605060476      -0.31251730014959378      -0.32264390286425604      -0.33251517551097498      -0.34210655834006493      -0.35139420024531015      -0.36035501673339954      -0.36896674603060853      -0.37720800318383041      -0.38505833202468026      -0.39249825487565182      -0.39950931987375876      -0.40607414580098089      -0.41217646431162674      -0.41780115945352897      -0.42293430439182261      -0.42756319524054337      -0.43167638192747243      -0.43526369601094539      -0.43831627538656709      -0.44082658582163609      -0.44278843926640593      -0.44419700889598629      -0.44504884085184965      -0.44534186264542391      -0.44507538821589132      -0.44425011961484762      -0.44286814533234725      -0.44093293524623128      -0.43844933223143695      -0.43542354042380782      -0.43186311019285561      -0.42777691983662108      -0.42317515405845080      -0.41806927926945603      -0.41247201578206805      -0.40639730695532067      -0.39986028537188389      -0.39287723612622688      -0.38546555731206317      -0.37764371780480221      -0.36943121244385563      -0.36084851471562213      -0.35191702706188260      -0.34265902892191885      -0.33309762264531090      -0.32325667739667180      -0.31316077119097802      -0.30283513120524336      -0.29230557249724171      -0.28159843529599488      -0.27074052099878337      -0.25975902704390647      -0.24868148080458452      -0.23753567267416537      -0.22634958849177939      -0.21515134148763154      -0.20396910389419570      -0.19283103840594065      -0.18176522963847508      -0.17079961576332262      -0.15996192047652394      -0.14927958546956327      -0.13877970356274991      -0.12848895266581931      -0.11843353071982508      -0.10863909178456672       -9.9130683414815929E-002  -8.9932685440564958E-002  -8.1068749937865198E-002  -7.2561740492561935E-002  -6.4433663120386023E-002  -5.6705570896354834E-002  -4.9397424454388592E-002  -4.2527929465718615E-002  -3.6114421556371165E-002  -3.0172812657965425E-002  -2.4717508911804523E-002  -1.9761510446051029E-002  -1.5317812493780763E-002  -1.1402591765396475E-002  -8.0339025245689394E-003  -5.2188298093024414E-003  -2.9513324088647477E-003  -1.2349778518027359E-003  -7.8422989128499893E-005   5.1680484243013807E-004   5.4360754459401202E-004  -7.2449352420329433E-033  -0.0000000000000000        9.2419680524279027E-004   1.1894966392108799E-003   7.8083390470488141E-004  -3.1530923848285038E-004  -2.0812633142793737E-003  -4.5242122310994492E-003  -7.6238005992489682E-003  -1.1311776642865343E-002  -1.5567719364250006E-002  -2.0409355414529335E-002  -2.5838808809718977E-002  -3.1838311500951913E-002  -3.8384278048029734E-002  -4.5453319070291300E-002  -5.3022678575807718E-002  -6.1069884704737447E-002  -6.9572554562683769E-002  -7.8508093018007402E-002  -8.7853330701009730E-002  -9.7584294913255321E-002 -0.10767614427463400      -0.11810319342915417      -0.12883896869871339      -0.13985627183298649      -0.15112724636983949      -0.16262344563607603      -0.17431590216151910      -0.18617519832735152      -0.19817153808558638      -0.21027481957073804      -0.22245470843345033      -0.23468071171455554      -0.24692225208656385      -0.25914874227580187      -0.27132965949634325      -0.28343461970167838      -0.29543345149389094      -0.30729626948759731      -0.31899354697810062      -0.33049618771679123      -0.34177559663109991      -0.35280374931910313      -0.36355326014285722      -0.37399744876677815      -0.38411040497162657      -0.39386705159206786      -0.40324320542608316      -0.41221563596617372      -0.42076212181394929      -0.42886150464060135      -0.43649374056268864      -0.44363994880921520      -0.45028245756318541      -0.45640484686850979      -0.46199198849291873      -0.46703008265975965      -0.47150669155117952      -0.47541076950760691      -0.47873268984856387      -0.48146426824971744      -0.48359878262096023      -0.48513098943807637      -0.48605713648335946      -0.48637497197559160      -0.48608375005186766      -0.48518423260743959      -0.48367868746126053      -0.48157088289391586      -0.47886607851646146      -0.47557101254771744      -0.47169388548866209      -0.46724434025230527      -0.46223343880147161      -0.45667363533415423      -0.45057874609352211      -0.44396391587783857      -0.43684558131490020      -0.42924143101234929      -0.42117036265831653      -0.41265243719267708      -0.40370883014708797      -0.39436178028271707      -0.38463453563782213      -0.37455129712503626      -0.36413715981142358      -0.35341805201646243      -0.34242067239096463      -0.33117242510808770      -0.31970135334141714      -0.30803607117864434      -0.29620569414153963      -0.28423976847642324      -0.27216819938930209      -0.26002117839221850      -0.24782910994949639      -0.23562253758087010      -0.22343206962426385      -0.21128830481137140      -0.19922175786221791      -0.18726278525274298      -0.17544151135737407      -0.16378775512754423      -0.15233095749313197      -0.14110010965891315      -0.13012368246839529      -0.11942955700645938      -0.10904495660453178       -9.8996380370260331E-002  -8.9309538046562303E-002  -8.0009284318235119E-002  -7.1119544984640737E-002  -6.2663217169762545E-002  -5.4662025908159030E-002  -4.7136358200653788E-002  -4.0105144568159161E-002  -3.3585801800787525E-002  -2.7594147497196880E-002  -2.2144495816579717E-002  -1.7251047200156244E-002  -1.2931051290658083E-002  -9.2035008760304668E-003  -6.0763447884302699E-003  -3.5443351705895889E-003  -1.6116348440736320E-003  -2.8731595351295111E-004   4.2679985571234457E-004   5.2320871761549388E-004  -7.8637397576755828E-033  -0.0000000000000000        9.0586858746430495E-004   1.1051284647024119E-003   5.8257811627357306E-004  -6.7480861254988261E-004  -2.6490050765443107E-003  -5.3465381680679941E-003  -8.7464997139871277E-003  -1.2780345061166683E-002  -1.7426875036657519E-002  -2.2702625542519998E-002  -2.8608535561060230E-002  -3.5125694812064324E-002  -4.2229312688883851E-002  -4.9894687999006031E-002  -5.8097646159065333E-002  -6.6814196371152157E-002  -7.6020341810054182E-002  -8.5691784730635462E-002  -9.5803571610178120E-002 -0.10632987054122313      -0.11724391135259765      -0.12851801527183271      -0.14012365545146258      -0.15203152568820227      -0.16421161186743632      -0.17663326517443306      -0.18926527682068295      -0.20207595410114751      -0.21503319760128850      -0.22810457936859901      -0.24125742185305424      -0.25445887743847961      -0.26767600835846456      -0.28087586681706761      -0.29402557511026250      -0.30709240556386830      -0.32004386008541030      -0.33284774915053178      -0.34547227001782760      -0.35788608399641919      -0.37005839257655893      -0.38195901222992645      -0.39355844771751813      -0.40482796370858437      -0.41573965455259010      -0.42626651202704091      -0.43638249090319903      -0.44606257216670542      -0.45528282374441920      -0.46402045858980068      -0.47225388998335882      -0.47996278392281377      -0.48712810846598814      -0.49373217991642965      -0.49975870573592157      -0.50519282407962296      -0.51002113986167963      -0.51423175726394832      -0.51781430860167288      -0.52075997949267172      -0.52306153025039892      -0.52471331346273287      -0.52571128771190589      -0.52605302739317938      -0.52573772862383894      -0.52476621121265032      -0.52314091670288043      -0.52086590246647591      -0.51794683190171309      -0.51439096071651857      -0.51020711936494889      -0.50540569166131544      -0.49999858961932553      -0.49399922459799250      -0.48742247480454443      -0.48028464923232700      -0.47260344814468302      -0.46439792016276887      -0.45568841609862276      -0.44649653961506885      -0.43684509485161532      -0.42675803113133659      -0.41626038488468742      -0.40537821893799736      -0.39413855929634822      -0.38256932959644541      -0.37069928336265456      -0.35855793425119786      -0.34617548443815932      -0.33358275132717563      -0.32081109275597686      -0.30789233088023277      -0.29485867491790507      -0.28174264294409890      -0.26857698291829873      -0.25539459314469648      -0.24222844234553817      -0.22911148955412744      -0.21607660400460721      -0.20315648523135046      -0.19038358354944090      -0.17779002112775524      -0.16540751383185323      -0.15326729403040995      -0.14140003455220140      -0.12983577397376242      -0.11860384341835889      -0.10773279499663603       -9.7250331712117374E-002  -8.7183236966805064E-002  -7.7557296141617799E-002  -6.8397192559480915E-002  -5.9726360348495308E-002  -5.1566815273049182E-002  -4.3939033088987833E-002  -3.6861888811916571E-002  -3.0352568048555476E-002  -2.4426658920705863E-002  -1.9099530479555933E-002  -1.4389472886618238E-002  -1.0316393886721363E-002  -6.8891038287436004E-003  -4.1031746181479064E-003  -1.9634105972333531E-003  -4.7937194919235766E-004   3.4671460932443306E-004   5.0710732645032285E-004  -8.4635998354597301E-033  -0.0000000000000000        8.8387348283816265E-004   1.0151576620624941E-003   3.7866095352669950E-004  -1.0382271219269131E-003  -3.2171966481422606E-003  -6.1641619538063686E-003  -9.8577123232631118E-003  -1.4229082314129369E-002  -1.9256334118762347E-002  -2.4954828044614786E-002  -3.1324343336757168E-002  -3.8344866749251701E-002  -4.5990447759289149E-002  -5.4235121024999944E-002  -6.3053343116208013E-002  -7.2419656240891139E-002  -8.2308503806524005E-002  -9.2693941923681217E-002 -0.10354929179695421      -0.11484692362649052      -0.12655820212174648      -0.13865352098137487      -0.15110236813858691      -0.16387339927362427      -0.17693451417771988      -0.19025293499483190      -0.20379528607934005      -0.21752767528217357      -0.23141577645876010      -0.24542491300792807      -0.25952014223917302      -0.27366634035794507      -0.28782828787520454      -0.30197075522387612      -0.31605858838440004      -0.33005679430735196      -0.34393062592887452      -0.35764566657319941      -0.37116791354153961      -0.38446386068084232      -0.39750057973276703      -0.41024580027897661      -0.42266798806633865      -0.43473642154982173      -0.44642126644611380      -0.45769364813380403      -0.46852572171295814      -0.47889073956706035      -0.48876311625463764      -0.49811849057784241      -0.50693378467968253      -0.51518726002492110      -0.52285857013101700      -0.52992880991752478      -0.53638056156714242      -0.54219793676870953      -0.54736661525965613      -0.55187387955883282      -0.55570864582289736      -0.55886149072719793      -0.56132467433870126      -0.56309215889464148      -0.56415962345988846      -0.56452447442768816      -0.56418585182470771      -0.56314463142348625      -0.56140342263900622      -0.55896656223421104      -0.55584010382673388      -0.55203180324634293      -0.54755109975722849      -0.54240909320297592      -0.53661851713076458      -0.53019370794710352      -0.52315057018930888      -0.51550653800406954      -0.50728053289873354      -0.49849291790637862      -0.48916544823290731      -0.47932121854510112      -0.46898460699561767      -0.45818121613524904      -0.44693781086077317      -0.43528225352286870      -0.42324343638807244      -0.41085121157686477      -0.39813631868503885      -0.38513031023150179      -0.37186547513636192      -0.35837476039595506      -0.34469169115881615      -0.33085028938204253      -0.31688499127553904      -0.30283056372519856      -0.28872201990362328      -0.27459453426408992      -0.26048335713239334      -0.24642372909282800      -0.23245079538475560      -0.21859952050593012      -0.20490460324062432      -0.19140039230427236      -0.17812080282136200      -0.16509923382690933      -0.15236848699846459      -0.13996068681091486      -0.12790720230156774      -0.11623857059986910      -0.10498442204171830       -9.4173405043120148E-002  -8.3833103254432870E-002  -7.3989927453755433E-002  -6.4668964889727509E-002  -5.5893807093058370E-002  -4.7686425202001045E-002  -4.0067105878183643E-002  -3.3054359573413468E-002  -2.6665008643993453E-002  -2.0915553706062070E-002  -1.5825289359572538E-002  -1.1415004569521537E-002  -7.6943481109884668E-003  -4.6597013314982807E-003  -2.3164999717100788E-003  -6.7478502907330432E-004   2.6280856046277082E-004   4.8829478887924720E-004  -9.0430703599164615E-033  -0.0000000000000000        8.5900491262844787E-004   9.2121056010012242E-004   1.7144453943074181E-004  -1.4024896210410916E-003  -3.7820211584025775E-003  -6.9724619796604423E-003  -1.0951928349755212E-002  -1.5651494292233687E-002  -2.1048517931453289E-002  -2.7157199216332636E-002  -3.3976185132759545E-002  -4.1484401540306692E-002  -4.9654786302257503E-002  -5.8460160869626077E-002  -6.7873666209272335E-002  -7.7868433187110328E-002  -8.8417403520231114E-002  -9.9493047746198174E-002 -0.11106702496365516      -0.12310997325194503      -0.13559146048692816      -0.14848002349253164      -0.16174323782822309      -0.17534779592421981      -0.18925958817512145      -0.20344378602265409      -0.21786492675987001      -0.23248699984066609      -0.24727353449684847      -0.26218768844377927      -0.27719233746354732      -0.29225016565079759      -0.30732375610079660      -0.32237568182305210      -0.33736859665951069      -0.35226532598905769      -0.36702895700061117      -0.38162292831351186      -0.39601111873140638      -0.41015793491588315      -0.42402839776977397      -0.43758822731073943      -0.45080392585390083      -0.46364285927045507      -0.47607333616055586      -0.48806468471855657      -0.49958732712980275      -0.51061285130343925      -0.52111407977269242      -0.53106513560412738      -0.54044150514188105      -0.54922009744907441      -0.55737930029488492      -0.56489903256183438      -0.57176079292398396      -0.57794770471778434      -0.58344455685176833      -0.58823784069644991      -0.59231578283335395      -0.59566837361395553      -0.59828739142792997      -0.60016642265428999      -0.60130087721963887      -0.60168799974556220      -0.60132687624587056      -0.60021843636773964      -0.59836545115946238      -0.59577252638357414      -0.59244609137973714      -0.58839438351172624      -0.58362742823170022      -0.57815701481761661      -0.57199666782428726      -0.56516161434353895      -0.55766874712956360      -0.54953658368661784      -0.54078522142320806      -0.53143628897058548      -0.52151289379304178      -0.51103956620855162      -0.50004219995653032      -0.48854798946577171      -0.47658536395182249      -0.46418391853421853      -0.45137434250171415      -0.43818834494220410      -0.42465857787152705      -0.41081855708674997      -0.39670258090359467      -0.38234564699943813      -0.36778336753838958      -0.35305188280756494      -0.33818777355051860      -0.32322797222911259      -0.30820967340917604      -0.29317024350495363      -0.27814713008412839      -0.26317777096202261      -0.24829950330165779      -0.23354947293723888      -0.21896454414183286      -0.20458121005926100      -0.19043550400706377      -0.17656291188009110      -0.16299828584804499      -0.14977575957010561      -0.13692866511938595      -0.12448945177735894      -0.11248960654635831      -0.10095957456060475       -8.9928671994654555E-002  -7.9424974076400104E-002  -6.9475161117561690E-002  -6.0104343521774996E-002  -5.1335934256197278E-002  -4.3191581550594341E-002  -3.5691074248208721E-002  -2.8852426135819606E-002  -2.2693229437753905E-002  -1.7233744233251004E-002  -1.2495603759481923E-002  -8.4892683134973335E-003  -5.2119126982092864E-003  -2.6695853571346898E-003  -8.7279019725683155E-004   1.7543993774707780E-004   4.6688512656715281E-004  -9.6007553357967399E-033  -0.0000000000000000        8.3224949616094541E-004   8.2535430024851923E-004  -3.5825517970530362E-005  -1.7630723937368540E-003  -4.3375762849984806E-003  -7.7640575344378095E-003  -1.2020189867385067E-002  -1.7036947924626417E-002  -2.2791022484753738E-002  -2.9295471306255892E-002  -3.6547839676382039E-002  -4.4526037786436219E-002  -5.3201943524215110E-002  -6.2547219626853848E-002  -7.2533748460866548E-002  -8.3133309163393856E-002  -9.4317403988883497E-002 -0.10605698280679625      -0.11832211028017918      -0.13108176280230591      -0.14430378451418577      -0.15795493096516308      -0.17200094326790935      -0.18640663065779123      -0.20113595612523794      -0.21615212414151488      -0.23141767019647838      -0.24689455193358906      -0.26254424165735785      -0.27832781999421791      -0.29420607047943381      -0.31013957483974453      -0.32608880874695628      -0.34201423780529949      -0.35787641354713740      -0.37363606920018799      -0.38925421499792667      -0.40469223280400834      -0.41991196981864032      -0.43487583114834744      -0.44954687100062407      -0.46388888231012887      -0.47786648454277836      -0.49144520950871967      -0.50459158493589840      -0.51727321563556938      -0.52945886204560444      -0.54111851596171789      -0.55222347329200161      -0.56274640363005057      -0.57266141651005087      -0.58194412415891195      -0.59057170061160758      -0.59852293702848047      -0.60577829311195441      -0.61231994445516769      -0.61813182575245329      -0.62319966973502272      -0.62751104175634820      -0.63105536993218814      -0.63382397077647246      -0.63581007025126901      -0.63700882020238658      -0.63741731012308478      -0.63703457422908161      -0.63586159381780394      -0.63390129491898239      -0.63115854122814152      -0.62764012235127442      -0.62335473738287261      -0.61831297386037853      -0.61252728213945107      -0.60601194526526314      -0.59878304439480046      -0.59085841986889709      -0.58225762801681313      -0.57300189381152666      -0.56311405946471382      -0.55261852912413534      -0.54154120975622111      -0.52990944841855214      -0.51775196600297080      -0.50509878767927507      -0.49198117014702386      -0.47843152592054394      -0.46448334478511211      -0.45017111265680082      -0.43553022800346131      -0.42059691605898575      -0.40540814101393968      -0.39000151641459813      -0.37441521396957855      -0.35868787099761629      -0.34285849672773500      -0.32696637769162595      -0.31105098242166079      -0.29515186569594570      -0.27930857255748875      -0.26356054233551063      -0.24794701290846113      -0.23250692543159296      -0.21727882976263077      -0.20230079081855767      -0.18761029607546900      -0.17324416445341631      -0.15923845678847864      -0.14562838811658380      -0.13244824193363017      -0.11973128629093592      -0.10750968993519130       -9.5814431158212962E-002  -8.4675182127058213E-002  -7.4120151823134126E-002  -6.4175908468880799E-002  -5.4867249328950631E-002  -4.6217130336453763E-002  -3.8246568685715916E-002  -3.0974723404474529E-002  -2.4420235197370445E-002  -1.8604287672939087E-002  -1.3549318588100098E-002  -9.2665703778289747E-003  -5.7539933681176594E-003  -3.0182277649711767E-003  -1.0702200008043362E-003   8.6611381584305279E-005   4.4382481628054923E-004  -1.0135311251146233E-032  -0.0000000000000000        8.0463942838344461E-004   7.2975524663009559E-004  -2.3974719583215454E-004  -2.1152375623830224E-003  -4.8776895458678823E-003  -8.5312446491907709E-003  -1.3053166057265100E-002  -1.8374391862894836E-002  -2.4470984680826223E-002  -3.1354881169210862E-002  -3.9022558472804093E-002  -4.7450959422690536E-002  -5.6610956828185045E-002  -6.6473112667801121E-002  -7.7008111378564434E-002  -8.8186443840950673E-002  -9.9978239116894796E-002 -0.11235299553124817      -0.12527925536062065      -0.13872440828077612      -0.15265465246859847      -0.16703504260806532      -0.18182956821263671      -0.19700124041720307      -0.21251218193587995      -0.22832371921885775      -0.24439647651264940      -0.26069047159389930      -0.27716521295105589      -0.29377979816930300      -0.31049301329371931      -0.32726343292288484      -0.34404952079112272      -0.36080973060440674      -0.37750260687704890      -0.39408688553225713      -0.41052159402268829      -0.42676615072678925      -0.44278046338691429      -0.45852502633981451      -0.47396101632870447      -0.48905038662716804      -0.50375595929788108      -0.51804151531033560      -0.53187188234829197      -0.54521302005859917      -0.55803210255608915      -0.57029759798224955      -0.58197934491662273      -0.59304862547233117      -0.60347823487955488      -0.61324254741220097      -0.62231757847356939      -0.63068104271984560      -0.63831240804737976      -0.64519294534922678      -0.65130577389135647      -0.65663590221747892      -0.66117026447440641      -0.66489775207844548      -0.66780924063188640      -0.66989761204848020      -0.67115777180628755      -0.67158666131088796      -0.67118326532022621      -0.66994861443282283      -0.66788578260821607      -0.66499987975250319      -0.66129803936548093      -0.65678940129103336      -0.65148508961002749      -0.64539818572597540      -0.63854369671138489      -0.63093851899073838      -0.62260139744515741      -0.61355288004703457      -0.60381526810941510      -0.59341256231529282      -0.58237040459215794      -0.57071601605218225      -0.55847813105835353      -0.54568692766512839      -0.53237395452253977      -0.51857205448299415      -0.50431528504389311      -0.48963883586576218      -0.47457894351735519      -0.45917280369736213      -0.44345848110744635      -0.42747481722499908      -0.41126133617173466      -0.39485814892551646      -0.37830585609444939      -0.36164544949351157      -0.34491821275757933      -0.32816562123426857      -0.31142924139480271      -0.29475063000837698      -0.27817123332145371      -0.26173228648457592      -0.24547471347324729      -0.22943902773997804      -0.21366523383708269      -0.19819273025404233      -0.18306021369409484      -0.16830558502848936      -0.15396585714970554      -0.14007706490203264      -0.12667417696451932      -0.11379100791712421      -0.10146012322809307       -8.9712720112162636E-002  -7.8578467605056171E-002  -6.8085326638438942E-002  -5.8259417365529413E-002  -4.9124945861772309E-002  -4.0704104125028312E-002  -3.3017146927551484E-002  -2.6083717222892225E-002  -1.9925877311793912E-002  -1.4566826999046449E-002  -1.0018558944301426E-002  -6.2797789755908023E-003  -3.3576965101711114E-003  -1.2636783442460558E-003  -1.5149773456612017E-006   4.2014382720541733E-004  -1.0645450313943299E-032  -0.0000000000000000        7.7701774545798643E-004   6.3619682478695044E-004  -4.3749969696607865E-004  -2.4550311055247485E-003  -5.3971790887366363E-003  -9.2675205025222508E-003  -1.4042941536669729E-002  -1.9654408241471723E-002  -2.6077396495319639E-002  -3.3322745612966380E-002  -4.1385900923804383E-002  -5.0242889060685594E-002  -5.9863635669440335E-002  -7.0217663146545983E-002  -8.1274522084359979E-002  -9.3003482179477071E-002 -0.10537336935195876      -0.11835230344917314      -0.13190738051608211      -0.14600448272620842      -0.16060824445105670      -0.17568210442566334      -0.19118838804547039      -0.20708839816836078      -0.22334250918909132      -0.23991026340113589      -0.25675046935108303      -0.27382130194582005      -0.29108040406210461      -0.30848498943250680      -0.32599194653521207      -0.34355794325683758      -0.36113953206971183      -0.37869325546054666      -0.39617575137420002      -0.41354385840206043      -0.43075472046810548      -0.44776589076420670      -0.46453543467038227      -0.48102203143503691      -0.49718507433388015      -0.51298476911672064      -0.52838223044253885      -0.54333957613538164      -0.55782001897377642      -0.57178795584131503      -0.58520905398912026      -0.59805033422132625      -0.61028025079392967      -0.62186876783739353      -0.63278743212268629      -0.64300944198208965      -0.65250971223937404      -0.66126493496595318      -0.66925363594882015      -0.67645622669996153      -0.68285505190961993      -0.68843443221326406      -0.69318070217589733      -0.69708224339300662      -0.70012951265028811      -0.70231506503892693      -0.70363357200965337      -0.70408183428910986      -0.70365878965426520      -0.70236551551865112      -0.70020522635457016      -0.69718326592897129      -0.69330709439507510      -0.68858627025041352      -0.68303242722609814      -0.67665924613967221      -0.66948242180375062      -0.66151962504742690      -0.65279045996359708      -0.64331641646083604      -0.63312081826640465      -0.62222876646416747      -0.61066707875483472      -0.59846422452631043      -0.58565025595064857      -0.57225673522242382      -0.55831665815023623      -0.54386437426300394      -0.52893550364213648      -0.51356685065684615      -0.49779631484129161      -0.48166279909509091      -0.46520611546103552      -0.44846688867553208      -0.43148645775679828      -0.41430677583832426      -0.39697030851178661      -0.37951993091035913      -0.36199882379040083      -0.34445036885362279      -0.32691804357155557      -0.30944531575515127      -0.29207553813538056      -0.27485184320104228      -0.25781703854866250      -0.24101350300155180      -0.22448308374295656      -0.20826699471537954      -0.19240571652761759      -0.17693889811687280      -0.16190526038971922      -0.14734250204768262      -0.13328720746439737      -0.11977475488785816      -0.10683921777318159       -9.4513242386766366E-002  -8.2827885250853120E-002  -7.1812431108530611E-002  -6.1494257968526506E-002  -5.1898761041804617E-002  -4.3049250318805278E-002  -3.4967023744625361E-002  -2.7672677417130715E-002  -2.1189104833916200E-002  -1.5540222926813303E-002  -1.0738740347094289E-002  -6.7840962987824032E-003  -3.6840452189853823E-003  -1.4503507330969178E-003  -8.7160214573768881E-005   3.9668282875139768E-004  -1.1129943554502751E-032  -0.0000000000000000        7.4987387946970970E-004   5.4575054097319854E-004  -6.2733691940077907E-004  -2.7799407079935842E-003  -5.8926756809020578E-003  -9.9685695221060910E-003  -1.4984166395053157E-002  -2.0870526183625209E-002  -2.7602581339632275E-002  -3.5190099939316197E-002  -4.3627534280191345E-002  -5.2890048480980764E-002  -6.2946681621564221E-002  -7.3765980565486083E-002  -8.5316429207812947E-002  -9.7566146378023993E-002 -0.11048272831630231      -0.12403299303706154      -0.13818267023293934      -0.15289621765977815      -0.16813679203923237      -0.18386630519879760      -0.20004551012410349      -0.21663409556128743      -0.23359078396940605      -0.25087343186208577      -0.26843913221523358      -0.28624431870202460      -0.30424487149857815      -0.32239622440180721      -0.34065347301334437      -0.35897148371238680      -0.37730500316567944      -0.39560876811188023      -0.41383761514206352      -0.43194659022859860      -0.44989105772790872      -0.46762680859184869      -0.48511016754207981      -0.50229809892275257      -0.51914831101078041      -0.53561935849043785      -0.55167074289308715      -0.56726301070660767      -0.58235784897424436      -0.59691817809775705      -0.61090824166363189      -0.62429369305571425      -0.63704167864018069      -0.64912091734641741      -0.66050177641727392      -0.67115634318351658      -0.68105849265397267      -0.69018395079204631      -0.69851035328947408      -0.70601729973546434      -0.71268640301540820      -0.71850133384150550      -0.72344786029966657      -0.72751388232150627      -0.73068946099087317      -0.73296684262445733      -0.73434047755830545      -0.73480703360707400      -0.73436540414391160      -0.73301671081023612      -0.73076430081573440      -0.72761373886630487      -0.72357279371383942      -0.71865141938065236      -0.71286173108505957      -0.70621797594760827      -0.69873649852228015      -0.69043570126869380      -0.68133600001883765      -0.67145977459640760      -0.66083131465401579      -0.64947676090867656      -0.63742404187528434      -0.62470280628367247      -0.61134435132058651      -0.59738154687847567      -0.58284875599556063      -0.56778175167281586      -0.55221763027248139      -0.53619472171039506      -0.51975249664558021      -0.50293147091428370      -0.48577310740691193      -0.46831971566283154      -0.45061434938445799      -0.43270070215578266      -0.41462300158778803      -0.39642590216417883      -0.37815437703534988      -0.35985360903039132      -0.34156888113918260      -0.32334546674304532      -0.30522851984311017      -0.28726296556331943      -0.26949339118750809      -0.25196393799171851      -0.23471819413685216      -0.21779908887556598      -0.20124878833452184      -0.18510859311407798      -0.16941883796225168      -0.15421879370852998      -0.13954657136961476      -0.12543902669673329      -0.11193165807551621       -9.9058481098141402E-002  -8.6851863626639839E-002  -7.5342341890040326E-002  -6.4558483456446103E-002  -5.4526808568912358E-002  -4.5271685478401345E-002  -3.6815399992721043E-002  -2.9179449703512092E-002  -2.2387509476035169E-002  -1.6464166327125166E-002  -1.1422808708047977E-002  -7.2635852443413513E-003  -3.9947696750226068E-003  -1.6284977397197813E-003  -1.6925759059049266E-004   3.7392874674813359E-004  -1.1587623786171489E-032  -0.0000000000000000        7.2342450760264120E-004   4.5893740905733550E-004  -8.0834581994041008E-004  -3.0885743236228162E-003  -6.3622220187575561E-003  -1.0631784039596619E-002  -1.5873498699511997E-002  -2.2018586652009391E-002  -2.9041481836002331E-002  -3.6950909285350740E-002  -4.5740369230324748E-002  -5.5384219197740454E-002  -6.5850674681416740E-002  -7.7107373629163908E-002  -8.9121803136904668E-002 -0.10186100440329414      -0.11529142053833735      -0.12937864760764889      -0.14408713221692218      -0.15937999430912353      -0.17521900275861033      -0.19156463528635034      -0.20837616805439158      -0.22561177382592684      -0.24322862357276662      -0.26118299054216121      -0.27943035648004572      -0.29792551973694437      -0.31662270501092182      -0.33547567445143639      -0.35443783985928889      -0.37346237571744922      -0.39250233277152063      -0.41151075189065406      -0.43044077793638580      -0.44924577335884192      -0.46787943124941478      -0.48629588758327669      -0.50444983236161867      -0.52229661941891337      -0.53979237458701468      -0.55689410200205902      -0.57355978825237808      -0.58974850415840629      -0.60542050389941870      -0.62053732128526984      -0.63506186291208033      -0.64895849798651828      -0.66219314461863743      -0.67473335233851295      -0.68654838068115476      -0.69760927361031766      -0.70788892963518002      -0.71736216742081338      -0.72600578676436334      -0.73379862476052693      -0.74072160704318102      -0.74675779396920283      -0.75189242163535430      -0.75611293762617249      -0.75940903141517435      -0.76177265933465210      -0.76319806406654489      -0.76368178859055036      -0.76322268457794729      -0.76182191518794407      -0.75948295227975393      -0.75621156802978773      -0.75201582098951480      -0.74690603660470722      -0.74089478225525696      -0.73399683686395178      -0.72622915515564268      -0.71761082664688636      -0.70816302948019061      -0.69790897918158112      -0.68687387251019971      -0.67508482648958046      -0.66257081280578090      -0.64936258770427857      -0.63549261756714270      -0.62099500035013588      -0.60590538306160946      -0.59026087549071282      -0.57409996039002686      -0.55746240032203009      -0.54038914141326644      -0.52292221421950780      -0.50510463197303979      -0.48698028643099733      -0.46859384159069595      -0.44999062552737024      -0.43121652060319043      -0.41231785233430901      -0.39334127715908140      -0.37433366939759216      -0.35534200766685176      -0.33641326102309616      -0.31759427511408989      -0.29893165860878285      -0.28047167018100588      -0.26226010632124064      -0.24434219024336090      -0.22676246215985979      -0.20956467118236621      -0.19279166911915541      -0.17648530640846924      -0.16068633041513058      -0.14543428597872199      -0.13076741654654725      -0.11672255885413679      -0.10333501470973906       -9.0638383919660462E-002  -7.8664378775277446E-002  -6.7442685163030883E-002  -5.7000881469283581E-002  -4.7364331856617557E-002  -3.8556252240408456E-002  -3.0598987795549218E-002  -2.3516942870074171E-002  -1.7335325677099910E-002  -1.2068166587853167E-002  -7.7162981506819477E-003  -4.2884863766677094E-003  -1.7972133625132705E-003  -2.4729112052832513E-004   3.5209561418236531E-004  -1.2017388417183368E-032  -0.0000000000000000        6.9776090373018375E-004   3.7602233273945638E-004  -9.8000542929419085E-004  -3.3800731103770356E-003  -6.8045401997125230E-003  -1.1255386939213022E-002  -1.6708582998534293E-002  -2.3095577605073688E-002  -3.0390352527652112E-002  -3.8600619867780253E-002  -4.7718970748784353E-002  -5.7719014057155613E-002  -6.8568206847571353E-002  -8.0233347110718889E-002  -9.2680997553506977E-002 -0.10587719766009236      -0.11978731679113507      -0.13437581192863010      -0.14960593297410643      -0.16543955190630721      -0.18183714291872882      -0.19875784590413342      -0.21615955935768255      -0.23399904186581774      -0.25223201711152948      -0.27081328142598976      -0.28969681355976362      -0.30883588641015391      -0.32818318042755529      -0.34769089843785694      -0.36731088159536096      -0.38699472618815861      -0.40669390102025843      -0.42635986507725437      -0.44594418520102452      -0.46539865348403853      -0.48467540410288323      -0.50372702930403590      -0.52250669427798135      -0.54096825061193343      -0.55906634809616129      -0.57675654455722136      -0.59399541350936191      -0.61074064931623850      -0.62695116964719289      -0.64258721495126792      -0.65761044473247854      -0.67198403038072663      -0.68567274433291636      -0.69864304536376753      -0.71086315978169012      -0.72230315835145675      -0.73293502874122640      -0.74273274333767825      -0.75167232224717995      -0.75973189134603314      -0.76689173523124965      -0.77313434494612665      -0.77844446036747628      -0.78280910714966478      -0.78621762813896767      -0.78866170918072309      -0.79013539925253706      -0.79063512489275356      -0.79015969885933313      -0.78871032303102995      -0.78629058551715592      -0.78290645200147568      -0.77856625132926838      -0.77328065538161039      -0.76706265327190115      -0.75992751994629204      -0.75189277924594367      -0.74297816153139284      -0.73320555595900183      -0.72259895755001369      -0.71118440913871883      -0.69898993838790036      -0.68604548997971526      -0.67238285317830593      -0.65803558491712899      -0.64303892861052492      -0.62742972887690929      -0.61124634238378517      -0.59452854502296071      -0.57731743565766136      -0.55965533664145717      -0.54158569138850843      -0.52315295920725835      -0.50440250767361350      -0.48538050279443867      -0.46613379722290627      -0.44670981681080035      -0.42715644574505529      -0.40752191057697712      -0.38785466339572572      -0.36820326444758938      -0.34861626447314176      -0.32914208705150466      -0.30982891123236894      -0.29072455474141801      -0.27187635803961191      -0.25333106951491746      -0.23513473208692984      -0.21733257149429930      -0.19996888653416642      -0.18308694152248628      -0.16672886118108649      -0.15093552788624748      -0.13574647960390498      -0.12119980159968473      -0.10733199566391077       -9.4177811168780295E-002  -8.1770058196718509E-002  -7.0139467008141040E-002  -5.9314604695546704E-002  -4.9321766588771375E-002  -4.0185038726010300E-002  -3.1927557899352962E-002  -2.4574404195367126E-002  -1.8151356471422516E-002  -1.2673047626454933E-002  -8.1409672555709557E-003  -4.5643454672831948E-003  -1.9559840373870509E-003  -3.2100118922312915E-004   3.3127192423940138E-004  -1.2418202106899342E-032  -0.0000000000000000        6.7293513818046928E-004   2.9718624824532172E-004  -1.1419290745008815E-003  -3.6537683725899315E-003  -7.2186037743389329E-003  -1.1837919232555269E-002  -1.7487453901784293E-002  -2.4098954126805482E-002  -3.1645997150621975E-002  -4.0135314043673223E-002  -4.9558631632889961E-002  -5.9888869988221086E-002  -7.1092794864976050E-002  -8.3136435414048401E-002  -9.5985504686352363E-002 -0.10960511884118390      -0.12395965549452015      -0.13901251817013052      -0.15472584933512507      -0.17106036586345624      -0.18797534355158066      -0.20542868396449560      -0.22337701040890370      -0.24177577250302584      -0.26057935432840196      -0.27974118520460545      -0.29921385274596185      -0.31894921793420089      -0.33889853192403374      -0.35901255429966600      -0.37924167250043539      -0.39953602212597095      -0.41984560782783470      -0.44012042450114303      -0.46031057848111917      -0.48036640844892214      -0.50023860576513790      -0.51987833392873495      -0.53923734687871305      -0.55826810586128695      -0.57692389455795801      -0.59515893223121197      -0.61292848457411520      -0.63018897203667967      -0.64689807533487043      -0.66301483791172233      -0.67849976508564969      -0.69331491966099523      -0.70742401375915931      -0.72079249665854950      -0.73338763842144516      -0.74517860911379330      -0.75613655342822195      -0.76623466051769240      -0.77544822888953868      -0.78375472618816877      -0.79113384372937223      -0.79756754565694210      -0.80304011259556263      -0.80753817969849340      -0.81105076900599471      -0.81356931601629978      -0.81508769043531715      -0.81560221101740316      -0.81511165450007295      -0.81361725858176326      -0.81112271894910160      -0.80763418036106238      -0.80316022180433000      -0.79771183576068405      -0.79130240164326260      -0.78394765344531836      -0.77566564170218888      -0.76647668984673911      -0.75640334506401630      -0.74547032376067157      -0.73370445179759147      -0.72113459960081128      -0.70779161233806553      -0.69370823530256798      -0.67891903470984305      -0.66346031407066108      -0.64737002636696239      -0.63068768222632321      -0.61345425432750278      -0.59571207825087225      -0.57750475003957713      -0.55887702068894685      -0.53987468784175430      -0.52054448493614691      -0.50093396808165602      -0.48109140093568697      -0.46106563784491217      -0.44090600556342241      -0.42066218379151410      -0.40038408486703303      -0.38012173285935713      -0.35992514239252926      -0.33984419745929889      -0.31992853054586412      -0.30022740233507633      -0.28078958229533402      -0.26166323043666390      -0.24289578051439914      -0.22453382497477684      -0.20662300190670413      -0.18920788427659918      -0.17233187167559280      -0.15603708449925419      -0.14036425894289181      -0.12535263596767884      -0.11103982822661816       -9.7461649509498566E-002  -8.4651926782543907E-002  -7.2642358236388122E-002  -6.1462427869130559E-002  -5.1139295222294566E-002  -4.1697854410363729E-002  -3.3161975979586984E-002  -2.5557360299151753E-002  -1.8910304797504843E-002  -1.3236004113136227E-002  -8.5365767402314757E-003  -4.8216876719630961E-003  -2.1044308550098043E-003  -3.9021240515114421E-004   3.1150683187737614E-004  -1.2789099260033758E-032  -0.0000000000000000        6.4898924696324108E-004   2.2258426288607625E-004  -1.2937774833635682E-003  -3.9090661344985487E-003  -7.6034940210511319E-003  -1.2378068290294662E-002  -1.8208336546803035E-002  -2.5026411422246757E-002  -3.2805514471906536E-002  -4.1551429313825411E-002  -5.1255065012004372E-002  -6.1888714366491612E-002  -7.3418520808598911E-002  -8.5809817754007395E-002  -9.9027545470381409E-002 -0.11303597746712514      -0.12779858404198216      -0.14327780343297594      -0.15943476261644721      -0.17622911899603580      -0.19361904914220809      -0.21156131876889286      -0.23001138154200448      -0.24892348646747861      -0.26825078893720650      -0.28794546444980607      -0.30795882468889946      -0.32824143565898034      -0.34874323760544296      -0.36941366642504342      -0.39020177627543512      -0.41105636308297139      -0.43192608866190607      -0.45275960513278524      -0.47350567934813148      -0.49411331702556910      -0.51453188628075019      -0.53471124027500139      -0.55460183866790780      -0.57415486759548540      -0.59332235787443977      -0.61205730114669465      -0.63031376370189662      -0.64804699767326823      -0.66521354936739541      -0.68177136444910913      -0.69767988973648876      -0.71290017135194150      -0.72739494900682755      -0.74112874617364322      -0.75406795594552589      -0.76618092236816415      -0.77743801704075111      -0.78781171082217294      -0.79727664044327817      -0.80580966988696756      -0.81338994637721673      -0.81999895083566865      -0.82562054270666241      -0.83024099901564841      -0.83384904758349132      -0.83643589431743315      -0.83799524449491070      -0.83852331802115154      -0.83801885858337188      -0.83648313671734476      -0.83391994675389358      -0.83033559766170595      -0.82573889781198040      -0.82014113369287645      -0.81355604263142578      -0.80599977958943225      -0.79749087810791564      -0.78805020549818738      -0.77770091238815320      -0.76646837674566126      -0.75438014250495611      -0.74146585296430323      -0.72775717908842885      -0.71328774292015318      -0.69809303624839270      -0.68221033476953585      -0.66567860791486477      -0.64853842458248678      -0.63083185498947192      -0.61260236889200581      -0.59389473040496410      -0.57475488968861477      -0.55522987175300587      -0.53536766265596880      -0.51521709336327426      -0.49482772155046090      -0.47424971164820123      -0.45353371338318610      -0.43273073915848526      -0.41189204051559880      -0.39106898402608847      -0.37031292686623735      -0.34967509241892353      -0.32920644615848438      -0.30895757216099728      -0.28897855050302840      -0.26931883586290822      -0.25002713761848355      -0.23115130171560175      -0.21273819461076168      -0.19483358955228650      -0.17748205543795109      -0.16072684819348143      -0.14460980306541824      -0.12917122110003809      -0.11444973401912562      -0.10048213232683732       -8.7303176529825596E-002  -7.4945453991586586E-002  -6.3439291637707007E-002  -5.2812644218145424E-002  -4.3091149973099888E-002  -3.4299353589075432E-002  -2.6463518687612587E-002  -1.9610407792922599E-002  -1.3755735209999884E-002  -8.9022189994525224E-003  -5.0599288654598219E-003  -2.2422226612930072E-003  -4.5477545875200094E-004   2.9283932473476423E-004  -1.3129186352857956E-032  -0.0000000000000000        6.2596154119175381E-004   1.5235810167028353E-004  -1.4352403745593271E-003  -4.1454229410840936E-003  -7.9583701355447796E-003  -1.2874632602822674E-002  -1.8869606115518973E-002  -2.5875839281178644E-002  -3.3866247888193396E-002  -4.2845703247061578E-002  -5.2804344785277471E-002  -6.3713901158274577E-002  -7.5539964121051101E-002  -8.8247246275282104E-002 -0.10179999393612850      -0.11616172073002592      -0.13129507627860257      -0.14716162404845756      -0.16372156991012157      -0.18093360998515803      -0.19875492342853246      -0.21714124531515233      -0.23604696802485861      -0.25542525120048148      -0.27522813540429480      -0.29540665852642967      -0.31591097458958128      -0.33669047467299629      -0.35769390965458175      -0.37886951448166883      -0.40016513366496553      -0.42152834770218028      -0.44290660011062272      -0.46424732478291164      -0.48549807333844186      -0.50660664217925844      -0.52752119893504434      -0.54819040799023266      -0.56856355480924359      -0.58859066872301447      -0.60822264392618619      -0.62741135835845796      -0.64610979019202186      -0.66427213166048116      -0.68185389992882706      -0.69881204475868486      -0.71510505269375968      -0.73069304752981190      -0.74553788680754307      -0.75960325411660423      -0.77285474697045675      -0.78525996004920384      -0.79678856361491734      -0.80741237688910683      -0.81710543624782384      -0.82584405803683247      -0.83360689587597347      -0.84037499231678237      -0.84613182470488324      -0.85086334516830586      -0.85455801461307712      -0.85720683064641223      -0.85880334937929292      -0.85934370102028956      -0.85882659926614413      -0.85725334442544798      -0.85462782030167717      -0.85095648481567432      -0.84624835441448076      -0.84051498228145105      -0.83377043042121413      -0.82603123566849801      -0.81731636971611821      -0.80764719325172385      -0.79704740431612153      -0.78554298100603348      -0.77316211866270612      -0.75993516169440334      -0.74589453020028262      -0.73107464156423085      -0.71551182722953188      -0.69924424482050085      -0.68231178585863184      -0.66475597927160002      -0.64661989093561245      -0.62794801950030943      -0.60878618873167456      -0.58918143664875489      -0.56918190171317518      -0.54883670634166493      -0.52819583803800885      -0.50731002841360839      -0.48623063039588948      -0.46500949392948415      -0.44369884044785707      -0.42235113644633049      -0.40101896643305579      -0.37975490559100533      -0.35861139243087869      -0.33764060177450189      -0.31689431833709386      -0.29642381124864359      -0.27627970979728389      -0.25651188069228353      -0.23716930716087081      -0.21829997015044503      -0.19995073192999746      -0.18216722233473390      -0.16499372759597478      -0.14847308019344385      -0.13264654309696941      -0.11755367285393536      -0.10323214663750038       -8.9717572914743082E-002  -7.7043347348236521E-002  -6.5240563809966623E-002  -5.4337901380709742E-002  -4.4361676728784265E-002  -3.5337047460785191E-002  -2.7290781979606025E-002  -2.0250053156895379E-002  -1.4231051706865358E-002  -9.2370648230891313E-003  -5.2785358668756199E-003  -2.3690576418819238E-003  -5.1455467200672736E-004   2.7530453447741901E-004  -1.3437644085777212E-032  -0.0000000000000000        6.0388743434672677E-004   8.6637605282310036E-005  -1.5660344449100060E-003  -4.3623434860508448E-003  -8.2824666555440900E-003  -1.3326519155258731E-002  -1.9469785316036149E-002  -2.6645319816033422E-002  -3.4825783570204751E-002  -4.4015172179044770E-002  -5.4202905021367993E-002  -6.5360211159796025E-002  -7.7452202830738615E-002  -9.0443048384502067E-002 -0.10429638078517053      -0.11897503843654168      -0.13444093893863540      -0.15065486361670485      -0.16757619384288686      -0.18516276495523776      -0.20337086290205611      -0.22215529980650914      -0.24146951767376171      -0.26126570064415544      -0.28149489099804698      -0.30210710795694390      -0.32305146894165115      -0.34427631298055911      -0.36572932598596553      -0.38735766757926682      -0.40910809917511159      -0.43092711299993475      -0.45276106175198860      -0.47455628856811838      -0.49625925700740697      -0.51781668071528197      -0.53917565247539956      -0.56028377232760118      -0.58108927443347680      -0.60154115241705142      -0.62158928283215220      -0.64118454649572609      -0.66027894738393533      -0.67882572878830405      -0.69677948647911925      -0.71409627858085112      -0.73073373190720359      -0.74665114449255576      -0.76180958407635535      -0.77617198230390594      -0.78970322440922713      -0.80237023417707798      -0.81414205395940320      -0.82498991958051138      -0.83488732991679171      -0.84381011101769476      -0.85173647458870716      -0.85864707069968438      -0.86452503460837549      -0.86935602755821861      -0.87312827147718486      -0.87583257748294485      -0.87746236811690959      -0.87801369328047474      -0.87748523979780746      -0.87587833462230091      -0.87319694163690575      -0.86944765210273911      -0.86463966872850007      -0.85878478344784981      -0.85189734891637081      -0.84399424383129840      -0.83509483212930724      -0.82522091618450777      -0.81439668409902821      -0.80264865123049101      -0.79000559608640897      -0.77649849074073352      -0.76216042594949451      -0.74702653113689887      -0.73113388944070812      -0.71452144804408280      -0.69722992397805050      -0.67930170564869341      -0.66078075031816241      -0.64171247777011275      -0.62214366045218372      -0.60212231032082086      -0.58169756268755257      -0.56091955734149390      -0.53983931722407408      -0.51850862496380334      -0.49697989755800931      -0.47530605950755639      -0.45354041471425788      -0.43173651743820696      -0.40994804264395263      -0.38822865602976758      -0.36663188406867286      -0.34521098436298475      -0.32401881663388743      -0.30310771465493436      -0.28252935942790502      -0.26233465393224842      -0.24257359971711595      -0.22329517566292789      -0.20454721918444782      -0.18637631013054445      -0.16882765733745095      -0.15194498630238631      -0.13577042144356488      -0.12034434767305048      -0.10570523665582410       -9.1889457217985776E-002  -7.8931130520405041E-002  -6.6862039587298916E-002  -5.5711515248987278E-002  -4.5506485317402638E-002  -3.6272657643544370E-002  -2.8037245639214038E-002  -2.0827776622924586E-002  -1.4660873387105866E-002  -9.5403608143301653E-003  -5.4770240619480643E-003  -2.4846613051841813E-003  -5.6942649712820757E-004   2.5893456574550692E-004  -1.3713729357095218E-032  -0.0000000000000000        5.8279944156541612E-004   2.5540587188293759E-005  -1.6859037975998151E-003  -4.5593814662549578E-003  -8.5750948801479165E-003  -1.3732745552560592E-002  -2.0007547347504949E-002  -2.7333131403839181E-002  -3.5681955514551673E-002  -4.5057177502666662E-002  -5.5447547613066951E-002  -6.6823861140969845E-002  -7.9150824305444331E-002  -9.2392139227731554E-002 -0.10651090770390230      -0.12146937926703016      -0.13722882994773630      -0.15374935345630780      -0.17098960526069515      -0.18890666248147764      -0.20745602421807807      -0.22659168954602446      -0.24626626328865212      -0.26643107029359014      -0.28703627349983712      -0.30803099485562346      -0.32936343872283402      -0.35098101748858845      -0.37283047905699096      -0.39485803593626251      -0.41700949559107425      -0.43923039176216205      -0.46146611641834695      -0.48366205204351131      -0.50576370391859338      -0.52771683209904663      -0.54946758275119412      -0.57096261854415920      -0.59214924778286016      -0.61297555195364273      -0.63339051139932512      -0.65334412880758863      -0.67278755020335090      -0.69167318318700366      -0.70995481209319711      -0.72758770982396614      -0.74452874606803066      -0.76073649165565282      -0.77617131879107282      -0.79079549692265549      -0.80457328402414086      -0.81747101305606373      -0.82945717341440017      -0.84050248715121378      -0.85057997980594158      -0.85966504565018675      -0.86773550721411175      -0.87477166893769309      -0.88075636481063257      -0.88567499990770904      -0.88951558569775058      -0.89226876905036201      -0.89392785487766679      -0.89448882233584914      -0.89395033457606465      -0.89231374198698621      -0.88958307896387612      -0.88576505415807405      -0.88086903429110885      -0.87490702151526789      -0.86789362442132245      -0.85984602272946276      -0.85078392577235717      -0.84072952485404229      -0.82970743961153803      -0.81774465849996858      -0.80487047354724273      -0.79111640954194151      -0.77651614781196077      -0.76110544478954201      -0.74492204555991925      -0.72800559258124964      -0.71039752983370863      -0.69214100258778688      -0.67328075305994628      -0.65386301220771204      -0.63393538790008597      -0.61354674976565338      -0.59274711097652666      -0.57158750724940266      -0.55011987337690604      -0.52839691756140439      -0.50647199387537589      -0.48439897314230013      -0.46223211255240360      -0.44002592433930066      -0.41783504381068126      -0.39571409707679561      -0.37371756877850915      -0.35189967014020340      -0.33031420766746677      -0.30901445279938511      -0.28805301284271029      -0.26748170348006634      -0.24735142318159375      -0.22771202980488542      -0.20861221968845964      -0.19009940948820248      -0.17221962072927774      -0.15501736556068590      -0.13853552730923877      -0.12281522079502469      -0.10789561810206469       -9.3813758992496929E-002  -8.0604405606714793E-002  -6.8299950699185666E-002  -5.6930302742442394E-002  -4.6522931986473073E-002  -3.7104032545828947E-002  -2.8701201907378085E-002  -2.1342264916795244E-002  -1.5044231147668376E-002  -9.8114308017043569E-003  -5.6549582502096948E-003  -2.5887869041382084E-003  -6.1927965544423397E-004   2.4375849783797257E-004  -1.3956777053211160E-032  -0.0000000000000000        5.6272711047289435E-004  -3.0827433282738228E-005  -1.7946205324997186E-003  -4.7361406228010692E-003  -8.8356444882396121E-003  -1.4092442337908795E-002  -2.0481719041725070E-002  -2.7937752769510028E-002  -3.6432850688109697E-002  -4.5969371990123215E-002  -5.6535449889862005E-002  -6.8101512858874086E-002  -8.0631935770790475E-002  -9.4090033820173807E-002 -0.10843846120253371      -0.12363896641961163      -0.13965227596415816      -0.15643789212720666      -0.17395384481459594      -0.19215655731946904      -0.21100085013713871      -0.23044002115469719      -0.25042595321636724      -0.27090923014914536      -0.29183925660875976      -0.31316438081302378      -0.33483201981156513      -0.35678878697616473      -0.37898062142159250      -0.40135291902564452      -0.42385066475043781      -0.44641856592753437      -0.46900118620670428      -0.49154307982123008      -0.51398892586844369      -0.53628366226483470      -0.55837261906216662      -0.58020165080204289      -0.60171726758067323      -0.62286676452571377      -0.64359834935489779      -0.66386126771244747      -0.68360592600265935      -0.70278401138020063      -0.72134860866024186      -0.73925431382047979      -0.75645734385604180      -0.77291564269540303      -0.78858898294566981      -0.80343906320146585      -0.81742960069641535      -0.83052641906954316      -0.84269753103130896      -0.85391321573868972      -0.86414609067746639      -0.87337117790700647      -0.88156596446280655      -0.88871045682317329      -0.89478722926708654      -0.89978146602710973      -0.90368099713320538      -0.90647632785745114      -0.90816066168694398      -0.90872991678313442      -0.90818273586061016      -0.90652048950291286      -0.90374727285004053      -0.89986989573837106      -0.89489786623886880      -0.88884336769988836      -0.88172122930398478      -0.87354889023901117      -0.86434635754795786      -0.85413615777956353      -0.84294328253620132      -0.83079512806875921      -0.81772142905093914      -0.80375418669718091      -0.78892759140147106      -0.77327794007702177      -0.75684354839604651      -0.73966465815627824      -0.72178333996621002      -0.70324339152288950      -0.68409023169574446      -0.66437079068349281      -0.64413339652008261      -0.62342765818001389      -0.60230434558356916      -0.58081526678744466      -0.55901314265047919      -0.53695147928254949      -0.51468443858406110      -0.49226670718524168      -0.46975336410541302      -0.44719974744507723      -0.42466132044037497      -0.40219353719786932      -0.37985170843218596      -0.35769086753578017      -0.33576563729926512      -0.31413009760613314      -0.29283765441770160      -0.27194091037233342      -0.25149153729919577      -0.23154015096480524      -0.21213618834652972      -0.19332778769156403      -0.17516167134138572      -0.15768302984776295      -0.14093540107613495      -0.12496052955468923      -0.10979819203029192       -9.5486008185756949E-002  -8.2059295100645857E-002  -6.9550974406628482E-002  -5.7991456764689697E-002  -4.7408684903669673E-002  -3.7829274071189758E-002  -2.9281143879345169E-002  -2.1792358889325743E-002  -1.5380269305633833E-002  -1.0049677450312388E-002  -5.8119536804453406E-003  -2.6812160225661609E-003  -6.6401540060287900E-004   2.2980231718807770E-004  -1.4166201650936621E-032  -0.0000000000000000        5.4369695610274025E-004  -8.2373472002897873E-005  -1.8919852777936528E-003  -4.8922756725732980E-003  -9.0635849809515001E-003  -1.4404855052798069E-002  -2.0891283650926101E-002  -2.8457866609706513E-002  -3.7076813588860953E-002  -4.6749725393256135E-002  -5.7464171358036317E-002  -6.9190281032971410E-002  -8.1892173617050548E-002  -9.5532857772648486E-002 -0.11007462485097665      -0.12547881143685222      -0.14170568787769880      -0.15871426267868577      -0.17646204203071472      -0.19490490136057356      -0.21399709243320841      -0.23369132548839286      -0.25393887832884798      -0.27468971381118962      -0.29589260118307731      -0.31749524034023879      -0.33944438864711679      -0.36168599001504542      -0.38416530592296710      -0.40682704806854064      -0.42961551232557715      -0.45247471369051806      -0.47534852188265803      -0.49818079728508657      -0.52091552688441345      -0.54349695988963975      -0.56586974270298440      -0.58797905291176800      -0.60977073198717224      -0.63119141635569465      -0.65218866654687924      -0.67271109408869778      -0.69270848584668998      -0.71213192552535531      -0.73093391200828528      -0.74906847428036683      -0.76649128263685939      -0.78315975591844289      -0.79903316451307049      -0.81407272887429871      -0.82824171332233021      -0.84150551489289593      -0.85383174703703080      -0.86519031794404433      -0.87555350333153426      -0.88489601348598879      -0.89319505444516134      -0.90043038311274437      -0.90658435623172140      -0.91164197305291106      -0.91559091162736583      -0.91842155860962726      -0.92012703252472361      -0.92070320041942799      -0.92014868787877113      -0.91846488236049795      -0.91565592987340472      -0.91172872495808410      -0.90669289405205800      -0.90056077222707975      -0.89334737339555259      -0.88507035402390899      -0.87574997047189251      -0.86540903003284986      -0.85407283581712301      -0.84176912558809280      -0.82852800472071719      -0.81438187342831214      -0.79936534843905338      -0.78351517931149206      -0.76687015959145099      -0.74947103301732310      -0.73136039501393768      -0.71258258969735400      -0.69318360264799861      -0.67321094971164863      -0.65271356208729026      -0.63174166798883269      -0.61034667116531427      -0.58858102655943134      -0.56649811342565171      -0.54415210619484211      -0.52159784340773996      -0.49889069502879402      -0.47608642846215071      -0.45324107359282378      -0.43041078717830616      -0.40765171691471608      -0.38501986551215944      -0.36257095510283577      -0.34036029230262188      -0.31844263426966374      -0.29687205606161726      -0.27570181962521972      -0.25498424473317760      -0.23477058217299215      -0.21511088949653026      -0.19605390959247074      -0.17764695206677905      -0.15993577599031303      -0.14296446783398267      -0.12677530011881363      -0.11140855705722172       -9.6902345856284489E-002  -8.3292451187637701E-002  -7.0612241468734377E-002  -5.8892552934337955E-002  -4.8161729748194548E-002  -3.8446742170730741E-002  -2.9775769116661743E-002  -2.2177056296565394E-002  -1.5668247655352754E-002  -1.0254583695004170E-002  -5.9476769742603935E-003  -2.7617590990475834E-003  -7.0354775515370791E-004   2.1708885472728260E-004  -1.4341498628072261E-032  -0.0000000000000000        5.2573240516477489E-004  -1.2901728936446136E-004  -1.9778276469407411E-003  -5.0274931121146683E-003  -9.2584669244016628E-003  -1.4669346019677738E-002  -2.1235383255748162E-002  -2.8892362715821299E-002  -3.7612450180518196E-002  -4.7396529274548564E-002  -5.8231659513472096E-002  -7.0087740223684303E-002  -8.2928711423807408E-002  -9.6717356541825616E-002 -0.11141568982736300      -0.12698472612813472      -0.14338437417440003      -0.16057324751858465      -0.17850843174877210      -0.19714536169806887      -0.21643783164133679      -0.23633807911873572      -0.25679689528032185      -0.27776374355307126      -0.29918688217758876      -0.32101348968663945      -0.34318979297528074      -0.36566119764996857      -0.38837242033855635      -0.41126762264686417      -0.43429054643462078      -0.45738465009000684      -0.48049324546575201      -0.50355963515558544      -0.52652724977128784      -0.54933978489995572      -0.57194133739897801      -0.59427654070773117      -0.61629069884863141      -0.63792991879770611      -0.65914124088958848      -0.67987276696885168      -0.70007378595526770      -0.71969489653150065      -0.73868812665344796      -0.75700704960241372      -0.77460689628419577      -0.79144466352502196      -0.80747921807849554      -0.82267139612153783      -0.83698409796778805      -0.85038237780439141      -0.86283352819559933      -0.87430715919824276      -0.88477527184313454      -0.89421232586352561      -0.90259530144530054      -0.90990375491788145      -0.91611986818017588      -0.92122849181112665      -0.92521718170017209      -0.92807622915917942      -0.92979868440682312      -0.93038037339030966      -0.92981990789506619      -0.92811868892106963      -0.92528090331046020      -0.92131351365384384      -0.91622624146973064      -0.91003154372904338      -0.90274458275366654      -0.89438318958967933      -0.88496782091045112      -0.87452150958983210      -0.86306980902890285      -0.85064073140522889      -0.83726467996002807      -0.82297437551605379      -0.80780477737963663      -0.79179299883677190      -0.77497821743162765      -0.75740158025419713      -0.73910610446160385      -0.72013657326882730      -0.70053942767231780      -0.68036265415093222      -0.65965566862491820      -0.63846919695996163      -0.61685515227858501      -0.59486650940985775      -0.57255717674955153      -0.54998186585732989      -0.52719595910074191      -0.50425537566214440      -0.48121643623860616      -0.45813572675194669      -0.43506996140552268      -0.41207584541737641      -0.38920993775251411      -0.36652851419545385      -0.34408743109237888      -0.32194199007825652      -0.30014680413794304      -0.27875566530336954      -0.25782141431700711      -0.23739581257381573      -0.21752941664833308      -0.19827145567045962      -0.17966971154820327      -0.16177040062786038      -0.14461805073264647      -0.12825535940053218      -0.11272301990146663       -9.8059533414936603E-002  -8.4301063760286010E-002  -7.1481343011799856E-002  -5.9631555387430771E-002  -4.8780374532436367E-002  -3.8955058767035311E-002  -3.0183982765498964E-002  -2.2495514197914221E-002  -1.5907543235303970E-002  -1.0425713977895880E-002  -6.0618469236629040E-003  -2.8302558805978991E-003  -7.3780371630869463E-004   2.0563773214249447E-004  -1.4482245678845954E-032  -0.0000000000000000        5.0885374761792967E-004  -1.7069156697075458E-004  -2.0520066272478855E-003  -5.1415518938845647E-003  -9.4199229982094013E-003  -1.4885395830192678E-002  -2.1513320782934456E-002  -2.9240340599235158E-002  -3.8038631189991692E-002  -4.7908401057257848E-002  -5.8836254714018481E-002  -7.0791930598316219E-002  -8.3739266685107130E-002  -9.7640903180031310E-002 -0.11245866375862300      -0.12815333255807887      -0.14468455212961007      -0.16201064087195538      -0.18008836789224789      -0.19887283576145129      -0.21831749359586061      -0.23837422232137837      -0.25899344598561519      -0.28012425132541452      -0.30171451119704168      -0.32371101098076788      -0.34605957758961758      -0.36870521077100049      -0.39159221639117486      -0.41466434137260066      -0.43786490996320598      -0.46113696100655088      -0.48442338588750516      -0.50766706680881724      -0.53081101508378770      -0.55379850908678208      -0.57657323155310669      -0.59907940588483022      -0.62126193113181993      -0.64306651532557024      -0.66443980685509674      -0.68532952354442445      -0.70568457914289251      -0.72545520691107146      -0.74459308001159397      -0.76305142840234175      -0.78078515196855425      -0.79775092960270033      -0.81390732398454280      -0.82921488179434000      -0.84363622913096603      -0.85713616189356590      -0.86968173092306855      -0.88124232167252159      -0.89178972825454517      -0.90129822163558881      -0.90974461187263356      -0.91710830417559064      -0.92337134873096804      -0.92851848409476612      -0.93253717412055182      -0.93541763827084945      -0.93715287528330560      -0.93773868011521300      -0.93717365412300779      -0.93545920846563246      -0.93259956071189964      -0.92860172466184232      -0.92347549341351298      -0.91723341570858963      -0.90989076561652460      -0.90146550562972705      -0.89197824326299124      -0.88145218125079061      -0.86991306148202363      -0.85738910277878833      -0.84391093270396000      -0.82951151352620700      -0.81422606255554952      -0.79809196700931884      -0.78114869363787320      -0.76343769331959388      -0.74500230084708274      -0.72588763016546931      -0.70614046529065788      -0.68580914719414432      -0.66494345691572165      -0.64359449517568879      -0.62181455880616698      -0.59965701426803397      -0.57717616857264575      -0.55442713792990361      -0.53146571441360158      -0.50834823099170701      -0.48513142523043778      -0.46187230200639334      -0.43862799556212684      -0.41545563122475015      -0.39241218713967907      -0.36955435633599176      -0.34693840946402194      -0.32462005854100678      -0.30265432201848874      -0.28109539151520924      -0.25999650052259260      -0.23940979540757149      -0.21938620901729164      -0.19997533715707727      -0.18122531794360286      -0.16318271265851242      -0.14589238216941580      -0.12939734503917708      -0.11373860421352656       -9.8954960365728276E-002  -8.5082867133735154E-002  -7.2156336284347464E-002  -6.0206821640976835E-002  -4.9263253641139440E-002  -3.9353111044524963E-002  -3.0504900167007871E-002  -2.2747050965999296E-002  -1.6097651816661986E-002  -1.0562715284689467E-002  -6.1542351591077175E-003  -2.8865758019161478E-003  -7.6672342740161971E-004   1.9546531612269803E-004  -1.4588103731284399E-032  -0.0000000000000000        4.9307809784331341E-004  -2.0734205110589242E-004  -2.1144108902121767E-003  -5.2342639727575180E-003  -9.5476688367407518E-003  -1.5052604556987757E-002  -2.1724561634087793E-002  -2.9501111597478889E-002  -3.8354494766258677E-002  -4.8284287284683786E-002  -5.9276694101659935E-002  -7.1301362567976756E-002  -8.4322106219332491E-002  -9.8301504570310685E-002 -0.11320127782723388      -0.12898207107787923      -0.14560335681048447      -0.16302325879372526      -0.18119833453774953      -0.20008346347672798      -0.21963186272802895      -0.23979517353444540      -0.26052357327491316      -0.28176589563029453      -0.30346975462216175      -0.32558167162756296      -0.34804720501790748      -0.37081108210263036      -0.39381733305853911      -0.41700942652529538      -0.44033040653853972      -0.46372303046926167      -0.48712990763669667      -0.51049363826460825      -0.53375695243699339      -0.55686284873058878      -0.57975473217719198      -0.60237655123132816      -0.62467293340779506      -0.64658931927476304      -0.66807209444925442      -0.68906871932003433      -0.70952785614392944      -0.72939949323765352      -0.74863506594656559      -0.76718757411664362      -0.78501169576916063      -0.80206389671417511      -0.81830253583702406      -0.83368796580318405      -0.84818262893680940      -0.86175114804564756      -0.87436041196785408      -0.88597965564411019      -0.89658053450619346      -0.90613719302667872      -0.91462632722792936      -0.92202724105058187      -0.92832189638658991      -0.93349495671335181      -0.93753382417564479      -0.94042867005964792      -0.94217245857189069      -0.94276096385884656      -0.94219278024538533      -0.94046932564860874      -0.93759483816836531      -0.93357636586276072      -0.92842374973141950      -0.92214959994133849      -0.91476926537175185      -0.90630079652138806      -0.89676490190282643      -0.88618489799705580      -0.87458665290822069      -0.86199852385231146      -0.84845128861934793      -0.83397807119326006      -0.81861426168193874      -0.80239743078646253      -0.78536723897783345      -0.76756534062658222      -0.74903528331132152      -0.72982240253183550      -0.70997371211338745      -0.68953779053201092      -0.66856466345326127      -0.64710568277673808      -0.62521340244732815      -0.60294145136333510      -0.58034440367943352      -0.55747764679797474      -0.53439724740065631      -0.51115981581469583      -0.48782236905340293      -0.46444219286603866      -0.44107670311101360      -0.41778330681539594      -0.39461926322232888      -0.37164154519315901      -0.34890670127511275      -0.32647071877924028      -0.30438888819781412      -0.28271566928138725      -0.26150455910934112      -0.24080796246173133      -0.22067706480908400      -0.20116170819029727      -0.18231026998497940      -0.16416954324507591      -0.14678461278018962      -0.13019871342068490      -0.11445305767505866       -9.9586650529395804E-002  -8.5636145445436074E-002  -7.2635749285248685E-002  -6.0617106503005475E-002  -4.9609331082358113E-002  -3.9640054094654174E-002  -3.0737848961097387E-002  -2.2931147904976839E-002  -1.6238189095143858E-002  -1.0665317981150137E-002  -6.2246666892831568E-003  -2.9306182931427942E-003  -7.9026031783587577E-004   1.8658468121566569E-004  -1.4658817764067207E-032  -0.0000000000000000        4.7841936282564399E-004  -2.3892766438258399E-004  -2.1649590340737063E-003  -5.3054947230730138E-003  -9.6415036725179780E-003  -1.5170692658622290E-002  -2.1868734916485916E-002  -2.9674200477863247E-002  -3.8559448484704786E-002  -4.8523466083681681E-002  -5.9552114561641500E-002  -7.1615020289692438E-002  -8.4676050250439019E-002  -9.8697806126333512E-002 -0.11364199213299099      -0.12946920637906265      -0.14613884785932621      -0.16360894671587090      -0.18183595425610513      -0.20077463643416579      -0.22037809207746145      -0.24059784025115405      -0.26138393268179760      -0.28268507423627037      -0.30444874726125770      -0.32662133891167600      -0.34914827110092783      -0.37197413276623609      -0.39504281412571007      -0.41829764260144592      -0.44168152008643863      -0.46513706121891091      -0.48860673233279772      -0.51203299074995412      -0.53535842407731404      -0.55852588917099288      -0.58147865043851232      -0.60416051713473895      -0.62651597933773973      -0.64849034224969759      -0.67002985853654473      -0.69108185834596769      -0.71159487672187260      -0.73151877809586219      -0.75080487755060632      -0.76940605857586775      -0.78727688701570087      -0.80437372095713078      -0.82065481626396453      -0.83608042752779621      -0.85061290418260171      -0.86421678154495107      -0.87685886657346157      -0.88850831813107711      -0.89913672155892399      -0.90871815738189521      -0.91722926398767801      -0.92464929410997876      -0.93096016500261802      -0.93614650216364437      -0.94019567651838465      -0.94309783496410604      -0.94484592420029245      -0.94543570780092145      -0.94486577646743564      -0.94313755145675948      -0.94025528115994372      -0.93622603085848211      -0.93105966565451148      -0.92476882665651661      -0.91736890042804431      -0.90887798183069268      -0.89931683028622045      -0.88870881962888182      -0.87707988161600059      -0.86445844326302945      -0.85087535814509829      -0.83636383182626606      -0.82095934161103057      -0.80469955078751576      -0.78762421759682677      -0.76977509912668729      -0.75119585036754355      -0.73193191868661234      -0.71203043394648979      -0.69154009456732635      -0.67051104978021647      -0.64899477836670327      -0.62704396418038388      -0.60471236874375511      -0.58205470122678948      -0.55912648613058824      -0.53598392898561675      -0.51268378038696472      -0.48928319871111026      -0.46583961181498407      -0.44241057809211526      -0.41905364717264981      -0.39582622065204204      -0.37278541314253549      -0.34998791401147616      -0.32748985012707788      -0.30534664993920846      -0.28361290924012506      -0.26234225890493684      -0.24158723495292517      -0.22139915122783974      -0.20182797497107172      -0.18292220531077660      -0.16472875335339343      -0.14729281821445067      -0.13065774572415645      -0.11486485734794771       -9.9953266735101909E-002  -8.5959736725966934E-002  -7.2918584253225657E-002  -6.0861565023395965E-002  -4.9817902938101268E-002  -3.9815312914643332E-002  -3.0882370671831579E-002  -2.3047450472883528E-002  -1.6328891598029634E-002  -1.0733336444745393E-002  -6.2730203091403702E-003  -2.9623130119904211E-003  -8.0838120910521941E-004   1.7900558136362590E-004  -1.4694217420895583E-032  -0.0000000000000000        4.6488822012013663E-004  -2.6542058262948279E-004  -2.2035997464912764E-003  -5.3551632228835862E-003  -9.7013107720536080E-003  -1.5239501608465038E-002  -2.1945634277712709E-002  -2.9759346509534049E-002  -3.8653170704607637E-002  -4.8625548823076514E-002  -5.9662054716689367E-002  -7.1732364019585784E-002  -8.4800475151500215E-002  -9.8829094952479477E-002 -0.11377999928968272      -0.12961383155892567      -0.14629001404568381      -0.16376658451009099      -0.18199999370527753      -0.20094500402894847      -0.22055471000723093      -0.24078062631722894      -0.26157280034667407      -0.28287993268988154      -0.30464950149411918      -0.32682788978452304      -0.34936051542206153      -0.37219196336684535      -0.39526611993698524      -0.41852630873650576      -0.44191542792069155      -0.46537608847240786      -0.48885075315802023      -0.51228187581632634      -0.53561204065967827      -0.55878410124167288      -0.58174131875494539      -0.60442749933830664      -0.62678713004121611      -0.64876551314124786      -0.67030889847134378      -0.69136461344540145      -0.71188119047956122      -0.73180849147089577      -0.75109782907808065      -0.76970208446240962      -0.78757582125638592      -0.80467539542809652      -0.82095906083883141      -0.83638707018385106      -0.85092177110663669      -0.86452769724668710      -0.87717165399600971      -0.88882279875865711      -0.89945271553282202      -0.90903548361204534      -0.91754774026419428      -0.92496873721877038      -0.93128039083719105      -0.93646732584232839      -0.94051691249641756      -0.94341929714839867      -0.94516742606679671      -0.94575706250757952      -0.94518679696940888      -0.94345805062097843      -0.94057507188415435      -0.93654492617633622      -0.93137747886321820      -0.92508537141639713      -0.91768399089236496      -0.90919143274068115      -0.89962845710087458      -0.88901843862645391      -0.87738731000912229      -0.86476349930899243      -0.85117786125561801      -0.83666360267909512      -0.82125620225308549      -0.80499332474884988      -0.78791472999063872      -0.77006217675878830      -0.75147932183998167      -0.73221161449699412      -0.71230618659528644      -0.69181173865351153      -0.67077842210166316      -0.64925771801912957      -0.62730231265153846      -0.60496597000756303      -0.58230340183815521      -0.55937013531653046      -0.53622237873130485      -0.51291688552976744      -0.48951081701829313      -0.46606160407912461      -0.44262680820091110      -0.41926398220055994      -0.39603053093116880      -0.37298357234340085      -0.35017979921780168      -0.32767534190386632      -0.30552563241177044      -0.28378527015374788      -0.26250788969816630      -0.24174603081958196      -0.22155101117880410      -0.20197280189776037      -0.18305990605033723      -0.16485923880401773      -0.14741600367769245      -0.13077355197427068      -0.11497321326385573      -0.10005411396843303       -8.6053035631559693E-002  -7.3004320011557461E-002  -6.0939754474579666E-002  -4.9888599013952026E-002  -3.9878583749915208E-002  -3.0938221778326856E-002  -2.3095769105363137E-002  -1.6369617292167512E-002  -1.0766669492782934E-002  -6.2992288774449141E-003  -2.9816200035423933E-003  -8.2106638803123959E-004   1.7273442941522692E-004  -1.4694217420895583E-032  -0.0000000000000000        4.5249210301278854E-004  -2.8680628105349896E-004  -2.2303118983748394E-003  -5.3832424088837271E-003  -9.7270576676648131E-003  -1.5258994210847129E-002  -2.1955218339955694E-002  -2.9756504028521563E-002  -3.8635611264601979E-002  -4.8590480966338861E-002  -5.9606455946925874E-002  -7.1653331316976127E-002  -8.4695314843386230E-002  -9.8695301450745718E-002 -0.11361522625693578      -0.12941587018180081      -0.14605677557473964      -0.16349608905200269      -0.18169036646173203      -0.20059447657205054      -0.22016162359671596      -0.24034343561998853      -0.26109007700422537      -0.28235036861909091      -0.30407191188489463      -0.32620121579778200      -0.34868382657109814      -0.37146445958456009      -0.39448713332079655      -0.41769530496386570      -0.44103200733900988      -0.46443998685743737      -0.48786184213237960      -0.51124016294208807      -0.53451766919195132      -0.55763734954696431      -0.58054259940411934      -0.60317735786117999      -0.62548624336217162      -0.64741468768897692      -0.66890906796833205      -0.68991683639486823      -0.71038664732944012      -0.73026848150072321      -0.74951376697125971      -0.76807549661989827      -0.78590834180959956      -0.80296876201700063      -0.81921511011245018      -0.83460773306956149      -0.84910906785048623      -0.86268373222787043      -0.87529861033736278      -0.88692293275255263      -0.89752835087186056      -0.90708900547207560      -0.91558158922295996      -0.92298540304632604      -0.92928240616592961      -0.93445725972417348      -0.93849736388298588      -0.94139288828563539      -0.94313679584061860      -0.94372485974260201      -0.94315567370948550      -0.94143065539551773      -0.93855404298201395      -0.93453288495562814      -0.92937702308126557      -0.92309906864187041      -0.91571437196384331      -0.90724098534381903      -0.89769961942117327      -0.88711359314358018      -0.87550877741874578      -0.86291353259510251      -0.84935863992742777      -0.83487722718893664      -0.81950468860736003      -0.80327859931805867      -0.78623862455309856      -0.76842642375299453      -0.74988554988257872      -0.73066134413539319      -0.71080082633571851      -0.69035258125638699      -0.66936664116388067      -0.64789436484118179      -0.62598831341247863      -0.60370212323664996      -0.58109037620463388      -0.55820846773210209      -0.53511247278203877      -0.51185901022499425      -0.48850510587847812      -0.46510805454414650      -0.44172528138634520      -0.41841420297327275      -0.39523208832985451      -0.37223592032676156      -0.34948225774450703      -0.32702709834876986      -0.30492574329314093      -0.28323266320131224      -0.26200136622163056      -0.24128426839866521      -0.22113256665534292      -0.20159611466549829      -0.18272330164552963      -0.16456093282848822      -0.14715410622931602      -0.13054607309558150      -0.11477807024249720       -9.9889140968082463E-002  -8.5915994832659312E-002  -7.2892913158289094E-002  -6.0851635362577365E-002  -4.9821383679481357E-002  -3.9829834782563918E-002  -3.0905374260909772E-002  -2.3076079640698161E-002  -1.6360345900502261E-002  -1.0765300604674573E-002  -6.3032794619936111E-003  -2.9885297839197813E-003  -8.2830964660525605E-004   1.6777428558440864E-004  -1.4658817764067207E-032  -0.0000000000000000        4.4123519495067794E-004  -3.0308354419089634E-004  -2.2451045586159555E-003  -5.3897590969398928E-003  -9.7187961840895370E-003  -1.5229254640172364E-002  -2.1897610733062334E-002  -2.9665842468842366E-002  -3.8506991525208145E-002  -4.8418542115195459E-002  -5.9385662436597576E-002  -7.1378337092883284E-002  -8.4361060846506297E-002  -9.8296999374740318E-002 -0.11314833439382878      -0.12887607633891385      -0.14543998414691026      -0.16279841428331593      -0.18090813308467696      -0.19972422535349607      -0.21920011871037187      -0.23928767215576532      -0.25993728805696975      -0.28109803180262599      -0.30271775525961320      -0.32474322317975535      -0.34712024222058052      -0.36979379225597303      -0.39270815966884742      -0.41580707229706193      -0.43903383571170174      -0.46233147049651108      -0.48564285020043146      -0.50891083962598338      -0.53207843312358449      -0.55508889255865068      -0.57788588461350532      -0.60041361710172914      -0.62261697395815785      -0.64444164858093056      -0.66583427521057992      -0.68674255801836015      -0.70711539760229669      -0.72690301457737250      -0.74605706997595034      -0.76453078214280445      -0.78227903987765457      -0.79925851151698435      -0.81542774971746712      -0.83074729168120676      -0.84517975456894467      -0.85868992589476467      -0.87124484866337970      -0.88281390105127222      -0.89336887045176017      -0.90288402167786874      -0.91133615919154021      -0.91870468318661713      -0.92497163938850879      -0.93012176247854406      -0.93414251299577655      -0.93702410766922106      -0.93875954307517706      -0.93934461258345969      -0.93877791654016451      -0.93706086566554614      -0.93419767766699180      -0.93019536705126427      -0.92506372820197291      -0.91881531170925435      -0.91146539406446803      -0.90303194074501425      -0.89353556281457136      -0.88299946712069444      -0.87144940021500039      -0.85891358614454050      -0.84542265824079943      -0.83100958509082434      -0.81570959086168970      -0.79956007016573694      -0.78260049767787820      -0.76487233273052002      -0.74641891908596403      -0.72728538017679301      -0.70751851001091537      -0.68716666005915117      -0.66627962234399962      -0.64490850906938124      -0.62310562901962341      -0.60092436108466885      -0.57841902517066401      -0.55564475083359044      -0.53265734394562247      -0.50951315170787059      -0.48626892635378033      -0.46298168784515126      -0.43970858592275242      -0.41650676181491969      -0.39343320996014808      -0.37054464006381665      -0.34789733982785631      -0.32554703868078755      -0.30354877284279563      -0.28195675204211756      -0.26082422821333257      -0.24020336648933269      -0.22014511879536550      -0.20069910032256694      -0.18191346890597099      -0.16383480611996687      -0.14650799483337912      -0.12997608095886465      -0.11428010793731266       -9.9458940269311458E-002  -8.5549125052803099E-002  -7.2584798105948742E-002  -6.0597571460511729E-002  -4.9616555900727402E-002  -3.9669306160034189E-002  -3.0784015629081542E-002  -2.2988523341817939E-002  -1.6301178921752597E-002  -1.0729297938852893E-002  -6.2852133526612383E-003  -2.9830633508993909E-003  -8.3011828877151096E-004   1.6412485420131957E-004  -1.4588103731284399E-032  -0.0000000000000000        4.3111843175548675E-004  -3.1426444612123444E-004  -2.2480169388184161E-003  -5.3747938733082826E-003  -9.6766622593768507E-003  -1.5150488167803263E-002  -2.1773099728003710E-002  -2.9487745883455728E-002  -3.8267803749737136E-002  -4.8110345244139374E-002  -5.9000420246520698E-002  -7.0908272504860342E-002  -8.3798760984697671E-002  -9.7635404328886108E-002 -0.11238071774271860      -0.12799603269860743      -0.14444142076962321      -0.16167554876973345      -0.17965549841102582      -0.19833667966705745      -0.21767285673499515      -0.23761623648395813      -0.25811757972368637      -0.27912632001855303      -0.30059068623771068      -0.32245782805367396      -0.34467394402124873      -0.36718441194069684      -0.38993392117866532      -0.41286660663896763      -0.43592618404984057      -0.45905608624976701      -0.48219960013756835      -0.50530000395607066      -0.52830070458971234      -0.55114537452127266      -0.57377808814725606      -0.59614345709690497      -0.61818676424425500      -0.63985409608652388      -0.66109247316603159      -0.68184997822189541      -0.70207588177226565      -0.72172076480669056      -0.74073663830709313      -0.75907705930711855      -0.77669724320083344      -0.79355417204064449      -0.80960669856337442      -0.82481564567548871      -0.83914390119154658      -0.85255650755920576      -0.86502074638492132      -0.87650621753778846      -0.88698491265327994      -0.89643128284496709      -0.90482230048436152      -0.91213751486479344      -0.91835910166139634      -0.92347190601512030      -0.92746347918945304      -0.93032410866607318      -0.93204684163963503      -0.93262750183950605      -0.93206469963210692      -0.93035983540866729      -0.92751709620118894      -0.92354344559495261      -0.91844860690017782      -0.91224503967867487      -0.90494790964037886      -0.89657505200767984      -0.88714692842194331      -0.87668657750559487      -0.86521955919400217      -0.85277389296638184      -0.83937999014209297      -0.82507058038082726      -0.80988063258563070      -0.79384727038844505      -0.77700968242553270      -0.75940902760930207      -0.74108833565409415      -0.72209240304570876      -0.70246768476634247      -0.68226218197630362      -0.66152532597857061      -0.64030785869101570      -0.61866170997028946      -0.59663987203393254      -0.57429627131694205      -0.55168563805853943      -0.52886337392783433      -0.50588541802778286      -0.48280811157214143      -0.45968806159410697      -0.43658200398081554      -0.41354666619822722      -0.39063863000878335      -0.36791419453191199      -0.34542923996729985      -0.32323909231643105      -0.30139838942210601      -0.27996094865389010      -0.25897963656001627      -0.23850624079101654      -0.21859134461501084      -0.19928420428301657      -0.18063262929289356      -0.16268286438275625      -0.14547946815857124      -0.12906517642296195      -0.11348073910603892       -9.8764746690894620E-002  -8.4953493762491630E-002  -7.2080885962900049E-002  -6.0178328869698677E-002  -4.9274748463622800E-002  -3.9397509366660435E-002  -3.0574548425172193E-002  -2.2833406520162157E-002  -1.6192339355021703E-002  -1.0658814142944431E-002  -6.2451259435421687E-003  -2.9652721186629620E-003  -8.2651310354916628E-004   1.6178248857283775E-004  -1.4482245678845954E-032  -0.0000000000000000        4.2213951250400091E-004  -3.2037429456495100E-004  -2.2391182599998975E-003  -5.3384808524162943E-003  -9.6008755597820038E-003  -1.5023020609977639E-002  -2.1582137471314797E-002  -2.9222811934824486E-002  -3.7918809832667863E-002  -4.7666835129256117E-002  -5.8451875413220292E-002  -7.0244502701797981E-002  -8.3010016743975804E-002  -9.6712370717649196E-002 -0.11131449954082390      -0.12677814655960049      -0.14306379132429711      -0.16013051076255105      -0.17793580608984891      -0.19643552079467139      -0.21558386800694443      -0.23533351855982418      -0.25563571128512264      -0.27644037067211846      -0.29769622823925318      -0.31935094680523385      -0.34135124732686550      -0.36364303799314202      -0.38617154526175002      -0.40888144652641795      -0.43171700408895430      -0.45462220012267285      -0.47754087228646502      -0.50041684968425959      -0.52319408881200558      -0.54581680920192388      -0.56822962839786917      -0.59037769596621492      -0.61220682620792743      -0.63366362924166697      -0.65469564016530912      -0.67525144596295239      -0.69528080985835761      -0.71473479282485441      -0.73356587193755440      -0.75172805530888942      -0.76917699330132638      -0.78587008578231499      -0.80176658512136600      -0.81682769473229222      -0.83101666286912457      -0.84429887149210281      -0.85664191996622197      -0.86801570340210865      -0.87839248543292370      -0.88774696528873343      -0.89605633894796088      -0.90330035429210831      -0.90946136005490363      -0.91452434851016151      -0.91847699175926223      -0.92130967153955989      -0.92301550249024122      -0.92359034880623703      -0.92303283425403437      -0.92134434550661704      -0.91852902881683163      -0.91459378000256331      -0.90954822780523548      -0.90340471062659378      -0.89617824672725854      -0.88788649794385854      -0.87854972701572565      -0.86819074862647128      -0.85683487427450078      -0.84450985111234622      -0.83124579488710959      -0.81707511716918724      -0.80203244701511811      -0.78615454727754064      -0.76948022574782060      -0.75205024136238940      -0.73390720567029444      -0.71509547984388344      -0.69566106742822520      -0.67565150313650102      -0.65511573792206645      -0.63410402063250981      -0.61266777650823268      -0.59085948283578094      -0.56873254204662371      -0.54634115256595150      -0.52374017773690085      -0.50098501311242560      -0.47813145246010547      -0.45523555278296568      -0.43235349869850070      -0.40954146648459044      -0.38685548814069221      -0.36435131577380886      -0.34208428664990392      -0.32010918922556814      -0.29848013049401745      -0.27725040495487446      -0.25647236552985547      -0.23619729673648945      -0.21647529041777649      -0.19735512430479044      -0.17888414344505696      -0.16110814338337076      -0.14407125013387501      -0.12781578537663968      -0.11238210611200350       -9.7808434273541259E-002  -8.4130722525681115E-002  -7.1382562265842706E-002  -5.9595074108097737E-002  -4.8796926389271106E-002  -3.9015225939272098E-002  -3.0277589209452900E-002  -2.2611199757137098E-002  -1.6034171129988985E-002  -1.0554085961208217E-002  -6.1831664816414181E-003  -2.9352377801353012E-003  -8.1752830543145236E-004   1.6074020475892133E-004  -1.4341498628072261E-032  -0.0000000000000000        4.1429291841765478E-004  -3.2145154455296408E-004  -2.2185075496586721E-003  -5.2810073056137113E-003  -9.4917388945204399E-003  -1.4847297470315509E-002  -2.1325338819241639E-002  -2.8871850377375788E-002  -3.7461039372831788E-002  -4.7089285972667719E-002  -5.7741571083772217E-002  -6.9388863420037680E-002  -8.1996979295997002E-002  -9.5530387151437454E-002 -0.10995252697161711      -0.12522564391215249      -0.14131071990078728      -0.15816734077580386      -0.17575353036687083      -0.19402567297624154      -0.21293854192414638      -0.23244538698887141      -0.25249804342967391      -0.27304704823079928      -0.29404175998110443      -0.31543048162901782      -0.33716058577074398      -0.35917864216199896      -0.38143054715629804      -0.40386165474515828      -0.42641690890037909      -0.44904097687381916      -0.47167838317110572      -0.49427364382741207      -0.51677140071597183      -0.53911655550999515      -0.56125440302748530      -0.58313076359357385      -0.60469211412663926      -0.62588571763215184      -0.64665975077142657      -0.66696342922220142      -0.68674713051729097      -0.70596251405458632      -0.72456263802202370      -0.74250207290607440      -0.75973701136705463      -0.77622537415890802      -0.79192691189407771      -0.80680330235380193      -0.82081824315717777      -0.83393753953219363      -0.84612918699319040      -0.85736344871832804      -0.86761292745104612      -0.87685263173168149      -0.88506003633075880      -0.89221513669637875      -0.89830049733339623      -0.90330129395455427      -0.90720534932343899      -0.91000316270795567      -0.91168793285211558      -0.91225557443264571      -0.91170472794662616      -0.91003676301430036      -0.90725577508062083      -0.90336857553692163      -0.89838467526992039      -0.89231626169172695      -0.88517816929847848      -0.87698784383262152      -0.86776530012952546      -0.85753307375953192      -0.84631616657242492      -0.83414198627869607      -0.82104028022268560      -0.80704306348446297      -0.79218454151324291      -0.77650102745352378      -0.76003085437943974      -0.74281428263715688      -0.72489340253448276      -0.70631203258963260      -0.68711561361038753      -0.66735109883530552      -0.64706684042085305      -0.62631247253445499      -0.60513879134290505      -0.58359763218454030      -0.56174174421824885      -0.53962466285702559      -0.51730058028245929      -0.49482421437371454      -0.47225067633761986      -0.44963533739164352      -0.42703369478681558      -0.40450123753178946      -0.38209331210179431      -0.35986498849245019      -0.33787092691487219      -0.31616524547017238      -0.29480138911324066      -0.27383200022634102      -0.25330879111413995      -0.23328241872611202      -0.21380236190763166      -0.19491680144481882      -0.17667250295300801      -0.15911470151419541      -0.14228698327648143      -0.12623115278657240      -0.11098707566468195       -9.6592511673351839E-002  -8.3082983010199868E-002  -7.0491683565951826E-002  -5.8849371229619120E-002  -4.8184384549111843E-002  -3.8523505528896267E-002  -2.9893967025953150E-002  -2.2322536730718618E-002  -1.5827138244375882E-002  -1.0415433634874745E-002  -6.0995376867976426E-003  -2.8930720932857142E-003  -8.0321144196477735E-004   1.6098770339269611E-004  -1.4166201650936621E-032  -0.0000000000000000        4.0756994034327968E-004  -3.1754767830814083E-004  -2.1863133616461597E-003  -5.2026131590676844E-003  -9.3496374221937739E-003  -1.4623882801612913E-002  -2.1003479782898682E-002  -2.8435881017956521E-002  -3.6895787099764148E-002  -4.6379298233006322E-002  -5.6871443686765201E-002  -6.8343656446326811E-002  -8.0762344190703675E-002  -9.4092570320023744E-002 -0.10829836417007860      -0.12334256152081227      -0.13918673991815611      -0.15579109169285410      -0.17311426514497541      -0.19111329137161875      -0.20974361379317510      -0.22895917469792268      -0.24871252274536332      -0.26895492749086330      -0.28963649749980536      -0.31070630128422094      -0.33211249073622817      -0.35380242675713036      -0.37572280677659664      -0.39781979386071353      -0.42003914708608625      -0.44232635288471200      -0.46462675701488354      -0.48688569687290428      -0.50904863379487353      -0.53106128505629546      -0.55286975522636039      -0.57442066658569468      -0.59566128827291220      -0.61653966385230219      -0.63700473700932803      -0.65700647505099619      -0.67649598992221671      -0.69542565645890986      -0.71374922755660797      -0.73142194603026556      -0.74840065283701862      -0.76464389145408296      -0.78011200811503922      -0.79476724770339913      -0.80857384503415608      -0.82149811133622863      -0.83350851570119366      -0.84457576132504919      -0.85467285633461409      -0.86377517905204904      -0.87186053752007342      -0.87890922316283149      -0.88490405843108122      -0.88983043833901354      -0.89367636578019283      -0.89643248053703783      -0.89809208191861523      -0.89865114497329102      -0.89810833022773617      -0.89646498694197563      -0.89372514986258145      -0.88989552948393935      -0.88498549584715980      -0.87900705590469230      -0.87197482451944619      -0.86390598914975891      -0.85482026832643176      -0.84473986400708490      -0.83368940792169322      -0.82169590205837739      -0.80878865339965500      -0.79499920310486227      -0.78036125027370895      -0.76491057050370148      -0.74868492941590148      -0.73172399137495969      -0.71406922360913405      -0.69576379597158100      -0.67685247657917058      -0.65738152358482760      -0.63739857333655692      -0.61695252520457788      -0.59609342334225113      -0.57487233567526863      -0.55334123040356109      -0.53155285031980648      -0.50956058524716741      -0.48741834289211194      -0.46518041844899582      -0.44290136323661783      -0.42063585272287363      -0.39843855421329416      -0.37636399456481168      -0.35446642820758162      -0.33279970581877771      -0.31141714395166953      -0.29037139593695827      -0.26971432437333592      -0.24949687550529187      -0.22976895580032158      -0.21057931101513142      -0.19197540801745924      -0.17400331940644015      -0.15670760989488439      -0.14013121979474893      -0.12431533477188131      -0.10929923181144247       -9.5120116023994200E-002  -8.1812991669379179E-002  -6.9410572876323517E-002  -5.7943177986614094E-002  -4.7438744478872405E-002  -3.7923663315614427E-002  -2.9424721356108175E-002  -2.1968212644829010E-002  -1.5571823609720644E-002  -1.0243260102911014E-002  -5.9944952400451269E-003  -2.8389165967123682E-003  -7.8362326792801008E-004   1.6251139941842970E-004  -1.3956777053211160E-032  -0.0000000000000000        4.0195871343298912E-004  -3.0872705305890792E-004  -2.1426934278330292E-003  -5.1035903640527496E-003  -9.1750376647042296E-003  -1.4353457772141840E-002  -2.0617495575811780E-002  -2.7916131174838384E-002  -3.6224609659048904E-002  -4.5538794662669482E-002  -5.5843818156555217E-002  -6.7111643951095881E-002  -7.9309344735470799E-002  -9.2402657351469158E-002 -0.10635628349355997      -0.12113373705324340      -0.13669728304666603      -0.15300781643495756      -0.17002471033603159      -0.18770574706387713      -0.20600714841564566      -0.22488366108912147      -0.24428866237846497      -0.26417427272004895      -0.28449147174380923      -0.30519021710558747      -0.32621956576732059      -0.34752779743715312      -0.36906253986790533      -0.39077089571132345      -0.41259957062697167      -0.43449500232918159      -0.45640349026790572      -0.47827132562769914      -0.50004492132806833      -0.52167094171864714      -0.54309643165429766      -0.56426894462821720      -0.58513666967402123      -0.60564855671604201      -0.62575444006415071      -0.64540515976876311      -0.66455268053240268      -0.68315020788741643      -0.70115230138155349      -0.71851498446313355      -0.73519585084060590      -0.75115416702395399      -0.76635097083067438      -0.78074916559360197      -0.79431360986375055      -0.80701120237892965      -0.81881096209990234      -0.82968410311379182      -0.83960410423882204      -0.84854677314137583      -0.85649030483283106      -0.86341533438554263      -0.86930498375817700      -0.87414490260297806      -0.87792330296708898      -0.88063098779686089      -0.88226137318392961      -0.88281050428901886      -0.88227706491975133      -0.88066238072081982      -0.87797041598885683      -0.87420776410187495      -0.86938363159929133      -0.86350981594392406      -0.85660067701992959      -0.84867310244192995      -0.83974646674868547      -0.82984258458634752      -0.81898565799921719      -0.80720221793493829      -0.79452106013706336      -0.78097317554441414      -0.76659167539432727      -0.75141171119205363      -0.73547038974762513      -0.71880668348168753      -0.70146133621967055      -0.68347676469655616      -0.66489695601759635      -0.64576736130931567      -0.62613478583651938      -0.60604727582592399      -0.58555400229595356      -0.56470514214609469      -0.54355175681836265      -0.52214566880031621      -0.50053933628353087      -0.47878572627501476      -0.45693818646285306      -0.43505031615281481      -0.41317583657875573      -0.39136846091359478      -0.36968176427043581      -0.34816905403808668      -0.32688324083587161      -0.30587671041418640      -0.28520119681100015      -0.26490765705715219      -0.24504614774902725      -0.22566570377400699      -0.20681421948443943      -0.18853833257882052      -0.17088331074067570      -0.15389294002382400      -0.13760941050512471      -0.12207318871876488      -0.10732286719790625       -9.3395005282426807E-002  -8.0324003107870121E-002  -6.8142013994660161E-002  -5.6878841037560919E-002  -4.6561950407420560E-002  -3.7217276780471362E-002  -2.8871099561673313E-002  -2.1549182269400766E-002  -1.5268927610839117E-002  -1.0038050000369655E-002  -5.8683471448353515E-003  -2.7729422501865646E-003  -7.5883758862887074E-004   1.6529446099030357E-004  -1.3713729357095218E-032  -0.0000000000000000        3.9744426145913472E-004  -2.9506671776586310E-004  -2.0878342346094519E-003  -4.9842821399776020E-003  -8.9684863154043566E-003  -1.4036818954746851E-002  -2.0168478282515161E-002  -2.7314032627928270E-002  -3.5449321762699215E-002  -4.4570015570528976E-002  -5.4661402214939842E-002  -6.5696041711332198E-002  -7.7641744075840291E-002  -9.0464996669282483E-002 -0.10413125508545287      -0.11860479727381243      -0.13384866596489417      -0.14982455321190197      -0.16649265555181875      -0.18381160911643743      -0.20173852047959309      -0.22022905069190740      -0.23923751891916487      -0.25871701272435410      -0.27861950178681405      -0.29889595433318555      -0.31949645598102266      -0.34037033068602784      -0.36146626351829786      -0.38273242496151255      -0.40411659643868775      -0.42556629675973190      -0.44702890919224253      -0.46845180883470627      -0.48978249000812141      -0.51096869332922612      -0.53195853218695288      -0.55270061830023154      -0.57314418605850248      -0.59323921534326740      -0.61293655254618096      -0.63218802946961361      -0.65094657984457160      -0.66916635317558404      -0.68680282563343664      -0.70381290774033034      -0.72015504857507961      -0.73578933626094467      -0.75067759447463134      -0.76478347476705710      -0.77807254445459506      -0.79051236987640672      -0.80207259481665683      -0.81272501390684315      -0.82244364081694299      -0.83120477109194124      -0.83898703946158537      -0.84577147150186516      -0.85154152951164652      -0.85628315250095477      -0.85998479019172602      -0.86263743095089707      -0.86423462358115632      -0.86477249293705594      -0.86424974929199294      -0.86266769148331612      -0.86003020377373995      -0.85634374648814060      -0.85161734040356674      -0.84586254496384949      -0.83909343035317219      -0.83132654349903323      -0.82258086809068731      -0.81287777870774380      -0.80224098916435282      -0.79069649520513474      -0.77827251167556255      -0.76499940433231128      -0.75090961645172838      -0.73603759041211725      -0.72041968443908955      -0.70409408472319090      -0.68710071310635212      -0.66948113057483671      -0.65127843678031772      -0.63253716583960440      -0.61330317865759598      -0.59362355203790051      -0.57354646484563410      -0.55312108149902106      -0.53239743306773046      -0.51142629626917613      -0.49025907065074764      -0.46894765425502499      -0.44754431806710537      -0.42610157955376171      -0.40467207558572893      -0.38330843506121681      -0.36206315153799828      -0.34098845616857287      -0.32013619126200138      -0.29955768476542444      -0.27930362597167202      -0.25942394275307967      -0.23996768061960297      -0.22098288388631379      -0.20251647924510360      -0.18461416198309485      -0.16732028491031983      -0.15067774902247530      -0.13472789157356393      -0.11951036146307152      -0.10506297261907661       -9.1421549073858077E-002  -7.8619802149686682E-002  -6.6689244711980969E-002  -5.5659090218143623E-002  -4.5556264503381953E-002  -3.6406181843928347E-002  -2.8234553826649873E-002  -2.1066557594516967E-002  -1.4919266378656265E-002  -9.8003684599215664E-003  -5.7214529595223012E-003  -2.6953490061982430E-003  -7.2894106928329426E-004   1.6931685488190266E-004  -1.3437644085777212E-032  -0.0000000000000000        3.9400854670607234E-004  -2.7665619747885956E-004  -2.0219505322115628E-003  -4.8450820928485957E-003  -8.7306088591495769E-003  -1.3674876328986688E-002  -1.9657674141846913E-002  -2.6631218080460324E-002  -3.4571991715633757E-002  -4.3475513312637819E-002  -5.3327279730776354E-002  -6.4100511236524285E-002  -7.5763825994305381E-002  -8.8284537377573802E-002 -0.10162893475294635      -0.11576214433185335      -0.13064807497925623      -0.14624930839786077      -0.16252696115942239      -0.17944062375148229      -0.19694839178042714      -0.21500694838627477      -0.23357166555954348      -0.25259671190289940      -0.27203516372811570      -0.29183911882407071      -0.31195981255775701      -0.33234773605058615      -0.35295275613071864      -0.37372423677610578      -0.39461116175624439      -0.41556225817818548      -0.43652612063019969      -0.45745133564137203      -0.47828660612939650      -0.49898087557336940      -0.51948345157145026      -0.53974412851913156      -0.55971330909215056      -0.57934212425405296      -0.59858255147792272      -0.61738753093539878      -0.63571107932349424      -0.65350840110202568      -0.67073599683572460      -0.68735176840774337      -0.70331512083362813      -0.71858706043151299      -0.73313028912778044      -0.74690929464864886      -0.75989043639311538      -0.77204202678025924      -0.78333440787376496      -0.79374002308635327      -0.80323348382060378      -0.81179163084769601      -0.81939359031243320      -0.82602082419926148      -0.83165717516202986      -0.83628890558804381      -0.83990473082392769      -0.84249584645826991      -0.84405594962705666      -0.84458125424858765      -0.84407050020105856      -0.84252495637167080      -0.83994841761098293      -0.83634719556416526      -0.83173010343851272      -0.82610843470640427      -0.81949593582237201      -0.81190877301003062      -0.80336549319724837      -0.79388697919512885      -0.78349639923547576      -0.77221915097265559      -0.76008280010801266      -0.74711701376004047      -0.73335348875798256      -0.71882587502619844      -0.70356969424701266      -0.68762225398550902      -0.67102255750738082      -0.65381120948149929      -0.63603031781098474      -0.61772339182845515      -0.59893523708667018      -0.57971184702227174      -0.56010029172902054      -0.54014860412595711      -0.51990566379062664      -0.49942107873019620      -0.47874506538496903      -0.45792832715376958      -0.43702193172336468      -0.41607718750824446      -0.39514551949828886      -0.37427834480699973      -0.35352694822427161      -0.33294235807907063      -0.31257522269873211      -0.29247568777807509      -0.27269327494036710      -0.25327676179444436      -0.23427406376793852      -0.21573211800915884      -0.19769676962964824      -0.18021266054148438      -0.16332312093889897      -0.14707006249692625      -0.13149386912571831      -0.11663327556697106      -0.10252522488385826       -8.9204718064310684E-002  -7.6704694624113792E-002  -6.5055948926069487E-002  -5.4287031885999953E-002  -4.4424261354201869E-002  -3.5492468380120601E-002  -2.7516737603115352E-002  -2.0521605102843427E-002  -1.4523769785167472E-002  -9.5308597178712061E-003  -5.5542229070437380E-003  -2.6063653087489702E-003  -6.9403301539991804E-004   1.7455540169569289E-004  -1.3129186352857953E-032  -0.0000000000000000        3.9163053013830545E-004  -2.5359724787441798E-004  -1.9452847723397915E-003  -4.6864332107995057E-003  -8.4621079967478925E-003  -1.3268651015398446E-002  -1.9086480460154279E-002  -2.5869517127453570E-002  -3.3594936330138672E-002  -4.2258146031765927E-002  -5.1844903167369297E-002  -6.2329150818803580E-002  -7.3680384454925890E-002  -8.5866817191062719E-002  -9.8855650190101618E-002 -0.11261294018011456      -0.12710354854658262      -0.14229103706972163      -0.15813753675602105      -0.17460369068022444      -0.19164868534472504      -0.20923033124203000      -0.22730516159997405      -0.24582853735108726      -0.26475475535997672      -0.28403715922774819      -0.30362825239295577      -0.32347981323929553      -0.34354301193613035      -0.36376852873633087      -0.38410667343650862      -0.40450750571718269      -0.42492095607520652      -0.44529694704484496      -0.46558551443564555      -0.48573692826693332      -0.50570181313869955      -0.52543126772072835      -0.54487698308996813      -0.56399135961974634      -0.58272762215482243      -0.60103993316209992      -0.61888350363486377      -0.63621470142047021      -0.65299115677935904      -0.66917186484920721      -0.68471728483128946      -0.69958943561912634      -0.71375198764970071      -0.72717035076169301      -0.73981175784762399      -0.75164534408514461      -0.76264222157625416      -0.77277554920195224      -0.78202059752086406      -0.79035480857413165      -0.79775785042149416      -0.80421166631581076      -0.80970051835483281      -0.81421102554874025      -0.81773219616913018      -0.82025545434133074      -0.82177466077644457      -0.82228612763621833      -0.82178862744984182      -0.82028339610074807      -0.81777412984575582      -0.81426697640163836      -0.80977052008784001      -0.80429576109323553      -0.79785608890115012      -0.79046724992995077      -0.78214730948369593      -0.77291660809794227      -0.76279771237417027      -0.75181536044719455      -0.73999640218499563      -0.72736973429750407      -0.71396623048414487      -0.69981866680568128      -0.68496164244909008      -0.66943149609011721      -0.65326621803630469      -0.63650535837974609      -0.61918993137660194      -0.60136231626867198      -0.58306615481530788      -0.56434624575637304      -0.54524843646978749      -0.52581951209633004      -0.50610708237243596      -0.48615946647736202      -0.46602557614501666      -0.44575479732999596      -0.42539687072674570      -0.40500177140950105      -0.38461958789626549      -0.36430040092410815      -0.34409416223220474      -0.32405057363521361      -0.30421896669431059      -0.28464818325783309      -0.26538645717750264      -0.24648129746974659      -0.22797937321723677      -0.20992640047861252      -0.19236703148273790      -0.17534474634765299      -0.15890174737980783      -0.14307885506550660      -0.12791540175575850      -0.11344911372427523       -9.9715973026727717E-002  -8.6750071877792490E-002  -7.4583496896290569E-002  -6.3246247677240242E-002  -5.2766141356036349E-002  -4.3168821691419883E-002  -3.4478475117191792E-002  -2.6719501570490203E-002  -1.9915742670380293E-002  -1.4083479161949488E-002  -9.2302455283201287E-003  -5.3671168598329964E-003  -2.5062475241551885E-003  -6.5422512004566485E-004   1.8098383691077897E-004  -1.2789099260033758E-032  -0.0000000000000000        3.9028623684743749E-004  -2.2600357928676418E-004  -1.8581064803140537E-003  -4.5088267395401666E-003  -8.1637618836824591E-003  -1.2819272733364927E-002  -1.8456442156608931E-002  -2.5030951754995066E-002  -3.2520715237111197E-002  -4.0921070654680300E-002  -5.0218085142735222E-002  -6.0386485526912420E-002  -7.1396711911743294E-002  -8.3217948949462106E-002  -9.5818385578008813E-002 -0.10916508915876783      -0.12322395773649980      -0.13795962125645833      -0.15333531711307505      -0.16931283665369898      -0.18585255650667235      -0.20291351705380167      -0.22045351836058008      -0.23842922210957346      -0.25679625667442424      -0.27550932472011525      -0.29452231300992576      -0.31378840417571696      -0.33326019016623365      -0.35288978710861335      -0.37262895130231438      -0.39242919606644083      -0.41224190915716918      -0.43201847047846126      -0.45171036978884033      -0.47126932413885492      -0.49064739473619196      -0.50979710297469583      -0.52867154533155869      -0.54722450687072310      -0.56541057306177478      -0.58318523966770586      -0.60050502040281806      -0.61732755214953083      -0.63361169741513512      -0.64931764386043700      -0.66440700058110314      -0.67884289096954198      -0.69259004190191420      -0.70561486904811543      -0.71788555808608134      -0.72937214164781539      -0.74004657178265554      -0.74988278778495931      -0.75885677921889105      -0.76694664397051071      -0.77413264122237591      -0.78039723917980286      -0.78572515747525418      -0.79010340411382529      -0.79352130689794809      -0.79597053923475036      -0.79744514028140623      -0.79794152936234064      -0.79745851464041828      -0.79599729600898772      -0.79356146220512125      -0.79015698214164654      -0.78579219049659221      -0.78047776757425669      -0.77422671349551331      -0.76705431678908309      -0.75897811744053723      -0.75001786449989294      -0.74019546835526384      -0.72953494776795036      -0.71806237182281474      -0.70580579690603118      -0.69279519889074570      -0.67906240066635692      -0.66464099521132136      -0.64956626437353615      -0.63387509357055882      -0.61760588260711224      -0.60079845281978672      -0.58349395079400801      -0.56573474885712061      -0.54756434260278852      -0.52902724570792636      -0.51016888225322166      -0.49103547686448257      -0.47167394288298742      -0.45213176887547729      -0.43245690374256240      -0.41269764069534343      -0.39290250039354829      -0.37312011351947044      -0.35339910307372058      -0.33378796667175847      -0.31433495913478077      -0.29508797564699896      -0.27609443576888509      -0.25740116858415557      -0.23905429925609603      -0.22109913726769798      -0.20358006661753431      -0.18654043822877778      -0.17002246481438354      -0.15406711824882724      -0.13871402859714285      -0.12400138097860293      -0.10996580133217576       -9.6642222894046129E-002  -8.4063745596155551E-002  -7.2261524164021970E-002  -6.1264689129212770E-002  -5.1100254445377358E-002  -4.1793125375745907E-002  -3.3366783935811037E-002  -2.5844889119407261E-002  -1.9250536099659044E-002  -1.3599544748507757E-002  -8.8993233907956795E-003  -5.1606432048395164E-003  -2.3952793045823716E-003  -6.0964118228631946E-004   1.8857288110630768E-004  -1.2418202106899347E-032  -0.0000000000000000        3.8994883060184375E-004  -1.9400055099225459E-004  -1.7607115588724950E-003  -4.3128009402703489E-003  -7.8364221849221097E-003  -1.2327977002562831E-002  -1.7769247952742321E-002  -2.4117731367099590E-002  -3.1352124611531952E-002  -3.9467735170737109E-002  -4.8450989116592125E-002  -5.8277456169294709E-002  -6.8918586418472996E-002  -8.0344605737111191E-002  -9.2524764601589135E-002 -0.10542721878648098      -0.11901898468994776      -0.13326584595299679      -0.14813223564266406      -0.16358118629607366      -0.17957436101441654      -0.19607212963479229      -0.21303366160496862      -0.23041702462243799      -0.24817928632330080      -0.26627661839385047      -0.28466440283877015      -0.30329734013177662      -0.32212955900426243      -0.34111472759072281      -0.36020616567684710      -0.37935695777083495      -0.39852006672908669      -0.41764844765837955      -0.43669516182844115      -0.45561349030502984      -0.47435704705072634      -0.49287989119334952      -0.51113663822316124      -0.52908256982078283      -0.54667374206948693      -0.56386709178671302      -0.58062054071708302      -0.59689309732711160      -0.61264495598631663      -0.62783759324349953      -0.64243386102634981      -0.65639807649119808      -0.66969610833147486      -0.68229545932965818      -0.69416534495579929      -0.70527676781822524      -0.71560258779280606      -0.72511758766059120      -0.73379853408828877      -0.74162423381960407      -0.74857558492255716      -0.75463562298798847      -0.75978956215494409      -0.76402483086844941      -0.76733110228606738      -0.76970031925362314      -0.77112671379788589      -0.77160682108043566      -0.77113948778661046      -0.76972587492615441      -0.76736945503497656      -0.76407600379716678      -0.75985358608797693      -0.75471253649017322      -0.74866543432456245      -0.74172707324327980      -0.73391442547942998      -0.72524660082894254      -0.71574480045010291      -0.70543226562904693      -0.69433422158525127      -0.68247781650352279      -0.66989205589391332      -0.65660773247474602      -0.64265735171925031      -0.62807505326843671      -0.61289652838028841      -0.59715893362826244      -0.58090080105393938      -0.56416194498024042      -0.54698336572492401      -0.52940715044673525      -0.51147637133283708      -0.49323498143075512      -0.47472770830785438      -0.45599994585492304      -0.43709764445704291      -0.41806719980690088      -0.39895534063732629      -0.37980901563204228      -0.36067527979371566      -0.34160118053987526      -0.32263364380674775      -0.30381936043011015      -0.28520467307714870      -0.26683546401217423      -0.24875704394836035      -0.23101404227438610      -0.21365029890461637      -0.19670875802164400      -0.18023136396610095      -0.16425895949639893      -0.14883118648123150      -0.13398638821153208      -0.11976150967432897      -0.10619198726991756       -9.3311620148358532E-002  -8.1152434867881068E-002  -6.9744577550476999E-002  -5.9116237518901542E-002  -4.9293558147125882E-002  -4.0300643659982510E-002  -3.2160213581900882E-002  -2.4895131367520043E-002  -1.8527695295955056E-002  -1.3073222879284675E-002  -8.5389645929845083E-003  -4.9353575922697493E-003  -2.2737708825845762E-003  -5.6041679605552510E-004   1.9729031693779895E-004  -1.2017388417183368E-032  -0.0000000000000000        3.9058869426411569E-004  -1.5772483759842046E-004  -1.6534215301347664E-003  -4.0989397337136847E-003  -7.4810119523068480E-003  -1.1796102080349641E-002  -1.7026726211991403E-002  -2.3132247365130587E-002  -3.0092190325915959E-002  -3.7901870203411354E-002  -4.6548119230854612E-002  -5.6007407254982808E-002  -6.6252257559811276E-002  -7.7254004655768441E-002  -8.8983031922395706E-002 -0.10140865880681980      -0.11449909911605909      -0.12822137295167305      -0.14254119546178509      -0.15742293028469487      -0.17282962023907214      -0.18872306096970226      -0.20506389053651880      -0.22181168453069691      -0.23892505411618822      -0.25636174641943171      -0.27407874698476897      -0.29203238406197884      -0.31017843445237042      -0.32847223068586495      -0.34686876924217180      -0.36532281957806784      -0.38378903368280176      -0.40222205590582122      -0.42057663278569624      -0.43880772262376355      -0.45687060452440703      -0.47472098665972695      -0.49231511347079937      -0.50960987157542148      -0.52656289410186274      -0.54313266321726950      -0.55927861058409190      -0.57496121552701096      -0.59014210063938533      -0.60478412464143938      -0.61885147222273340      -0.63230974068529811      -0.64512602316267886      -0.65726898821551216      -0.66870895561741261      -0.67941796814063393      -0.68936985917809146      -0.69854031602719813      -0.70690693869171772      -0.71444929406083646      -0.72114896532099237      -0.72698959650451156      -0.73195693204146839      -0.73603885124323254      -0.73922539761587958      -0.74150880294757493      -0.74288350609661291      -0.74334616645204032      -0.74289567202068685      -0.74153314212346533      -0.73926192470544716      -0.73608758824825848      -0.73201790831940727      -0.72706284878593908      -0.72123453772952406      -0.71454723814191501      -0.70701731344493424      -0.69866318793518201      -0.68950530225761797      -0.67956606397462549      -0.66886979341528663      -0.65744266485881009      -0.64531264326853544      -0.63250941666597249      -0.61906432435619796      -0.60501028114123501      -0.59038169773432947      -0.57521439754080406      -0.55954553002504592      -0.54341348086601093      -0.52685777911492571      -0.50991900157761127      -0.49263867467317080      -0.47505917396128489      -0.45722362163822350      -0.43917578219284092      -0.42095995651642965      -0.40262087469717345      -0.38420358776897040      -0.36575335867060149      -0.34731555268183900      -0.32893552759807132      -0.31065852391048265      -0.29252955525271518      -0.27459329938710392      -0.25689398997894480      -0.23947530943759510      -0.22238028306672269      -0.20565117478970371      -0.18932938469811639      -0.17345534866664411      -0.15806844025950664      -0.14320687498104587      -0.12890761610049117      -0.11520627857327806      -0.10213702293263599       -8.9732431727292894E-002  -7.8023379664422979E-002  -6.7038930025899862E-002  -5.6806261100732364E-002  -4.7350580457740633E-002  -3.8695130747737151E-002  -3.0861812805314352E-002  -2.3872641724844920E-002  -1.7749070095214640E-002  -1.2505872910626176E-002  -8.1501120759335556E-003  -4.6918615672351116E-003  -2.1420583056678232E-003  -5.0669900921355006E-004   2.0710107302696778E-004  -1.1587623786171491E-032  -0.0000000000000000        3.9217351875021932E-004  -1.1732406697460016E-004  -1.5365827118438420E-003  -3.8678712317067429E-003  -7.0985233270689247E-003  -1.1225085659057306E-002  -1.6230840442956890E-002  -2.2077067281731137E-002  -2.8744160547777051E-002  -3.6227479901360139E-002  -4.4514309328274757E-002  -5.3582073975659186E-002  -6.3404431249431195E-002  -7.3953889280312088E-002  -8.5202033150627007E-002  -9.7119418541636388E-002 -0.10967553288980547      -0.12283871256439387      -0.13657603810847491      -0.15085329096418801      -0.16563498357417922      -0.18088443029854939      -0.19656383349600329      -0.21263437488153011      -0.22905630969085139      -0.24578906309688736      -0.26279132861989124      -0.28002116827717849      -0.29743611425988620      -0.31499327185536669      -0.33264942340100012      -0.35036113299182808      -0.36808485170904465      -0.38577702310096329      -0.40339418867322996      -0.42089309312441137      -0.43823078908312640      -0.45536474108087743      -0.47225292852787432      -0.48885394742039479      -0.50512711056241477      -0.52103254602702542      -0.53653129365687036      -0.55158539933190376      -0.56615800681663353      -0.58021344692777532      -0.59371732383841169      -0.60663659829175598      -0.61893966752699636      -0.63059644173557028      -0.64157841684303585      -0.65185874346510908      -0.66141229184825168      -0.67021571265881541      -0.67824749345891411      -0.68548801073719956      -0.69191957738017063      -0.69752648544608775      -0.70229504416445465      -0.70621361304848151      -0.70927263005677554      -0.71146463472008814      -0.71278428619546919      -0.71322837619034896      -0.71279583672593783      -0.71148774273922655      -0.70930730948348331      -0.70625988477281709      -0.70235293605842675      -0.69759603238121071      -0.69200082124991114      -0.68558100047922066      -0.67835228508592949      -0.67033236929579987      -0.66154088376186870      -0.65199934811692883      -0.64173111892591006      -0.63076133323306049      -0.61911684776267806      -0.60682617399264638      -0.59391940919786868      -0.58042816367442263      -0.56638548428788993      -0.55182577455170434      -0.53678471141777773      -0.52129915897952706      -0.50540707930251871      -0.48914744059296766      -0.47256012291991450      -0.45568582173685668      -0.43856594940837273      -0.42124253500814535      -0.40375812260544114      -0.38615566830224085      -0.36847843626081650      -0.35076989397522335      -0.33307360703748096      -0.31543313365834375      -0.29789191918459573      -0.28049319088477065      -0.26327985323738179      -0.24629438399523440      -0.22957873125485057      -0.21317421179891100      -0.19712141094484598      -0.18146008414199227      -0.16622906056203704      -0.15146614888237517      -0.13720804532808270      -0.12349024323619656      -0.11034694084144521       -9.7810939570408553E-002  -8.5913525803427565E-002  -7.4684346723963763E-002  -6.4151311187238449E-002  -5.4340519118564433E-002  -4.5276179378177711E-002  -3.6980614670628714E-002  -2.9474852944361116E-002  -2.2780010014834103E-002  -1.6916645753072956E-002  -1.1898953903655429E-002  -7.7337781252357456E-003  -4.4308010930022169E-003  -2.0005026026633788E-003  -4.4864595600895322E-004   2.1796731588250029E-004  -1.1129943554502756E-032  -0.0000000000000000        3.9466839652908499E-004  -7.2956431108954414E-005  -1.4105653368416634E-003  -3.6202661632542218E-003  -6.6900150760217571E-003  -1.0616461313092912E-002  -1.5383684474165334E-002  -2.0954928493358501E-002  -2.7311497799800580E-002  -3.4448832167388282E-002  -4.2354711171250919E-002  -5.1007568248885957E-002  -6.0382253422351324E-002  -7.0452510844417643E-002  -8.1191193370010642E-002  -9.2570162601418690E-002 -0.10456025281141042      -0.11713119329059204      -0.13025151000187823      -0.14388848546711072      -0.15800818811153988      -0.17257554024928917      -0.18755440044486590      -0.20290765088876936      -0.21859728746067558      -0.23458451194079782      -0.25082982612417570      -0.26729312761896634      -0.28393380707176985      -0.30071084662150399      -0.31758291930890353      -0.33450848923015969      -0.35144591217085186      -0.36835353649661101      -0.38518980404078690      -0.40191335075816642      -0.41848310689182350      -0.43485839642338991      -0.45099903555113829      -0.46686542997723918      -0.48241867074840283      -0.49762062844198068      -0.51243404544533111      -0.52682262613327502      -0.54075112469544706      -0.55418543043381963      -0.56709265029869427      -0.57944118847526827      -0.59120082283603104      -0.60234277805191538      -0.61283979521869225      -0.62266619779458665      -0.63179795372240466      -0.64021273356214092      -0.64788996451004954      -0.65481088016589251      -0.66095856592531499      -0.66631799990302598      -0.67087608926766418      -0.67462170191602455      -0.67754569340372039      -0.67964092907077678      -0.68090230130460216      -0.68132674189739495      -0.68091322948455479      -0.67966279201355295      -0.67757850427850108      -0.67466548048640540      -0.67093086190523876      -0.66638379960026106      -0.66103543231769191      -0.65489885955399674      -0.64798910989124159      -0.64032310465558528      -0.63191961701330601      -0.62279922656697850      -0.61298426960561980      -0.60249878507831722      -0.59136845647468905      -0.57962054970328480      -0.56728384715538815      -0.55438857809035347      -0.54096634551873457      -0.52705004976580738      -0.51267380887806335      -0.49787287609892844      -0.48268355457509987      -0.46714310952870186      -0.45128967809220172      -0.43516217702524856      -0.41880020854143929      -0.40224396446512350      -0.38553412895471340      -0.36871178002600058      -0.35181829010801990      -0.33489522588135889      -0.31798424763086242      -0.30112700835822337      -0.28436505290435637      -0.26773971731289736      -0.25129202868980660      -0.23506260578978883      -0.21909156058055526      -0.20341840101054751      -0.18808193522494493      -0.17312017745544170      -0.15857025580995099      -0.14446832216614941      -0.13084946422407237      -0.11774761902787861      -0.10519548482646274       -9.3224423986671551E-002  -8.1864350294026000E-002  -7.1143610723105738E-002  -6.1088890939446958E-002  -5.1725147829222107E-002  -4.3075531122968691E-002  -3.5161387500884211E-002  -2.8002819971923928E-002  -2.1619996173481794E-002  -1.6032538107894921E-002  -1.1254021058381398E-002  -7.2910418952810271E-003  -4.1528649644542205E-003  -1.8494888948749886E-003  -3.8642646200422648E-004   2.2984854751618630E-004  -1.0645450313943300E-032  -0.0000000000000000        3.9803592443798540E-004  -2.4790272407465737E-005  -1.2757626101509694E-003  -3.3568361955703856E-003  -6.2566099659589003E-003  -9.9718547210740378E-003  -1.4487477314043750E-002  -1.9768731517992189E-002  -2.5797870502536555E-002  -3.2570448249344061E-002  -4.0074781897705455E-002  -4.8290363845978630E-002  -5.7193292667348579E-002  -6.6758608201730629E-002  -7.6960494261224782E-002  -8.7772185015651344E-002  -9.9165931592000156E-002 -0.11111292951663501      -0.12358322671351492      -0.13654568643771081      -0.14996801569543039      -0.16381683011104081      -0.17805773235935254      -0.19265539535611961      -0.20757364799113145      -0.22277556291861572      -0.23822354615647884      -0.25387942827479465      -0.26970455697442786      -0.28565989079604609      -0.30170609377563612      -0.31780363077951007      -0.33391286332003367      -0.34999414559723496      -0.36600792055026904      -0.38191481567940444      -0.39767573841144843      -0.41325197077077319      -0.42860526314275643      -0.44369792688319265      -0.45849292557202193      -0.47295396467029527      -0.48704557938325649      -0.50073322050048885      -0.51398333802255136      -0.52676346235691374      -0.53904228289732881      -0.55078972379881552      -0.56197701675044454      -0.57257677059547551      -0.58256303760097583      -0.59191137624828660      -0.60059891036218549      -0.60860438446588316      -0.61590821520239603      -0.62249253871289267      -0.62834125386445527      -0.63344006119152274      -0.63777649750473475      -0.64133996603509469      -0.64412176208072014      -0.64611509406418666      -0.64731509996904568      -0.64771885911409977      -0.64732539921559407      -0.64613569876072996      -0.64415268463918274      -0.64138122508248319      -0.63782811789286409      -0.63350207401555869      -0.62841369647730061      -0.62257545475362486      -0.61600165461343004      -0.60870840353430777      -0.60071357174407158      -0.59203674901133552      -0.58269919726523822      -0.57272379917815441      -0.56213500281656770      -0.55095876251254516      -0.53922247608226270      -0.52695491855334753      -0.51418617255835686      -0.50094755555376069      -0.48727154406241779      -0.47319169508808262      -0.45874256492766591      -0.44395962555113139      -0.42887917875932463      -0.41353826833355545      -0.39797459037460087      -0.38222640206074493      -0.36633242903734364      -0.35033177166179269      -0.33426381033591640      -0.31816811014383078      -0.30208432503656996      -0.28605210178693569      -0.27011098394757449      -0.25430031604772285      -0.23865914825471532      -0.22322614173427088      -0.20803947493468966      -0.19313675102490799      -0.17855490670408006      -0.16433012261072510      -0.15049773553590814      -0.13709215264531482      -0.12414676775348990      -0.11169387900718365       -9.9764605030475073E-002  -8.8388792654842369E-002  -7.7594909972036413E-002  -6.7409934222397841E-002  -5.7859262111708380E-002  -4.8966645621320533E-002  -4.0754117555407650E-002  -3.3241994930885817E-002  -2.6449406023419081E-002  -2.0395523533198796E-002  -1.5098988425990660E-002  -1.0572721925649809E-002  -6.8230467700405723E-003  -3.8587831188700594E-003  -1.6894254443348610E-003  -3.2021962208610567E-004   2.4270171041966191E-004  -1.0135311251146236E-032  -0.0000000000000000        4.0223630975671403E-004   2.6996357658108910E-005  -1.1325897136449793E-003  -3.0783321555897481E-003  -5.7994919814745947E-003  -9.2929796613400260E-003  -1.3544557707770424E-002  -1.8521532921064201E-002  -2.4207144017929866E-002  -3.0597091721296394E-002  -3.7680270732268338E-002  -4.5437280652775580E-002  -5.3845521836588021E-002  -6.2881386608492143E-002  -7.2520449883176213E-002  -8.2737381845121638E-002  -9.3505917135172964E-002 -0.10479878731498360      -0.11658763514576861      -0.12884298044939940      -0.14153424745659052      -0.15462982636581890      -0.16809714766003409      -0.18190276089848617      -0.19601241592774496      -0.21039114602734721      -0.22500335277691030      -0.23981289243403581      -0.25478316360813968      -0.26987719603732269      -0.28505774022798219      -0.30028735776695253      -0.31552851206775284      -0.33074365934476474      -0.34589533959220747      -0.36094626734263857      -0.37585942199679118      -0.39059813750059680      -0.40512619114775117      -0.41940789131004158      -0.43340816386105652      -0.44709263710971858      -0.46042772501545193      -0.47338070850267305      -0.48591981466602913      -0.49801429368342331      -0.50963449324618948      -0.52075193032911171      -0.53133936012946048      -0.54137084199956165      -0.55082180223183852      -0.55966909351807104      -0.56789105097471648      -0.57546754455918903      -0.58238002778430809      -0.58861158260249336      -0.59414696032891079      -0.59897261855703443      -0.60307675391323123      -0.60644933062896089      -0.60908210482034908      -0.61096864444261634      -0.61210434485696941      -0.61248643997535490      -0.61211400896609991      -0.61098797848195230      -0.60911112043627713      -0.60648804529861899      -0.60312519095826100      -0.59903080715279333      -0.59421493552726057      -0.58868938534741921      -0.58246770494380296      -0.57556514894408783      -0.56799864137955069      -0.55978673475141116      -0.55094956515567117      -0.54150880357445719      -0.53148760345718871      -0.52091054470731291      -0.50980357421661637      -0.49819394309549431      -0.48611014073254050      -0.47358182587031866      -0.46063975482892250      -0.44731570708791629      -0.43364240837348067      -0.41965345145585525      -0.40538321484446527      -0.39086677956857879      -0.37613984425665725      -0.36123863870992584      -0.34619983618057115      -0.33106046457196225      -0.31585781676479885      -0.30062936029488579      -0.28541264659656723      -0.27024522002857337      -0.25516452690631369      -0.24020782475748534      -0.22541209201901552      -0.21081393839638976      -0.19644951609876563      -0.18235443216391853      -0.16856366208992840      -0.15511146497082656      -0.14203130035554287      -0.12935574699510580      -0.11711642354707494      -0.10534391061705022       -9.4067671378366829E-002  -8.3315964316970553E-002  -7.3115742232286215E-002  -6.3492546437004735E-002  -5.4470422053012495E-002  -4.6071857255798168E-002  -3.8317712890261604E-002  -3.1227225235873270E-002  -2.4818500426996119E-002  -1.9109671715378303E-002  -1.4118357946699312E-002  -9.8567923846496763E-003  -6.3309975699808122E-003  -3.5493248471727672E-003  -1.5207426489502445E-003  -2.5021435560436379E-004   2.5648129838461132E-004  -9.6007553357967385E-033  -0.0000000000000000        4.0722748516354239E-004   8.2216160134393674E-005  -9.8148275472769559E-004  -2.7855421574116334E-003  -5.3199033964451813E-003  -8.5816337931158299E-003  -1.2557378404257313E-002  -1.7216537842880707E-002  -2.2543371218336026E-002  -2.8533756875077636E-002  -3.5177205000644501E-002  -4.2455468086465012E-002  -5.0347298681985689E-002  -5.8830495381217311E-002  -6.7882081168885194E-002  -7.7478222340285563E-002  -8.7594200189337182E-002  -9.8204348434408686E-002 -0.10928197370147327      -0.12079932421836002      -0.13272761593391635      -0.14503709060229689      -0.15769708579332736      -0.17067610910470971      -0.18394191464173257      -0.19746158132941519      -0.21120159283785939      -0.22512791893351003      -0.23920609805629017      -0.25340132092384599      -0.26767851496363693      -0.28200242936557246      -0.29633772055188862      -0.31064903785933695      -0.32490110922217141      -0.33905882665777154      -0.35308733133787729      -0.36695209804816681      -0.38061901883282034      -0.39405448561217321      -0.40722547159138489      -0.42009961124394091      -0.43264527869422803      -0.44483166429958904      -0.45662884925080599      -0.46800787801208127      -0.47894082842148544      -0.48940087929034493      -0.49936237532801375      -0.50880088924818823      -0.51769328089303268      -0.52601775324764566      -0.53375390519112753      -0.54088278088124531      -0.54738691562786890      -0.55325037816044342      -0.55845880919301949      -0.56299945616579405      -0.56686120411916929      -0.57003460258664973      -0.57251188847622358      -0.57428700485459772      -0.57535561561289039      -0.57571511596738600      -0.57536463876313670      -0.57430505659048892      -0.57253897967115819      -0.57007074956034121      -0.56690642864327467      -0.56305378548377827      -0.55852227602975624      -0.55332302074656003      -0.54746877771958180      -0.54097391179052046      -0.53385435981160445      -0.52612759208825111      -0.51781257011781845      -0.50892970071167520      -0.49950078662220626      -0.48954897378771856      -0.47909869533058114      -0.46817561242404809      -0.45680655220451682      -0.44501944283485678      -0.43284324592285622      -0.42030788641368466      -0.40744418015941791      -0.39428375932076026      -0.38085899578706167      -0.36720292280209627      -0.35334915497822389      -0.33933180689776676      -0.32518541049479277      -0.31094483141678697      -0.29664518456930355      -0.28232174904800450      -0.26800988265718473      -0.25374493623179678      -0.23956216795985288      -0.22549665791596527      -0.21158322301358123      -0.19785633257838531      -0.18435002474702405      -0.17109782389686937      -0.15813265929733725      -0.14548678519174671      -0.13319170248534104      -0.12127808223065768      -0.10977569094185285       -9.8713317185646327E-002  -8.8118696857925449E-002  -7.8018431128059354E-002  -6.8437891574643389E-002  -5.9401120877536753E-002  -5.0930753254096059E-002  -4.3047957272216664E-002  -3.5772369687042269E-002  -2.9122097654150407E-002  -2.3114180257413460E-002  -1.7765669143236313E-002  -1.3093122134306800E-002  -9.1080524158420675E-003  -5.8161576104558228E-003  -3.2252969087359792E-003  -1.3438919822526822E-003  -1.7660893511447172E-004   2.7113947376332414E-004  -9.0430703599164628E-033  -0.0000000000000000        4.1296522687289618E-004   1.4067307664459054E-004  -8.2289766474275732E-004  -2.4792896377007221E-003  -4.8191417019627526E-003  -7.8396942387351336E-003  -1.1528500147403645E-002  -1.5857092165700176E-002  -2.0810782601131735E-002  -2.6385656559265724E-002  -3.2571875462688263E-002  -3.9352387725227422E-002  -4.6707345559046931E-002  -5.4616004482203384E-002  -6.3056889198998461E-002  -7.2007718715542832E-002  -8.1445380451606916E-002  -9.1345872557430249E-002 -0.10168423054696162      -0.11243449871767491      -0.12356975490450001      -0.13506216492664411      -0.14688304811851507      -0.15900294677862720      -0.17139169773980861      -0.18401850565229474      -0.19685201777811023      -0.20986040011877127      -0.22301141469382052      -0.23627249777577414      -0.24961083890542393      -0.26299346048187533      -0.27638729775144599      -0.28975927898718817      -0.30307640567502375      -0.31630583251251038      -0.32941494702093155      -0.34237144858704366      -0.35514342673584165      -0.36769943845402403      -0.38000858436639129      -0.39204058359492577      -0.40376584710874802      -0.41515554939169524      -0.42618169825988855      -0.43681720264957086      -0.44703593822526039      -0.45681281063724705      -0.46612381628494665      -0.47494610043671703      -0.48325801256159812      -0.49103915874880338      -0.49827045107957535      -0.50493415383583162      -0.51101392643691668      -0.51649486299799974      -0.52136352840756006      -0.52560799085984122      -0.52921785072937633      -0.53218426575614197      -0.53449997244114178      -0.53615930364232678      -0.53715820229024291      -0.53749423121200124      -0.53716657904671095      -0.53617606220095348      -0.53452512289734988      -0.53221782325770695      -0.52925983549311884      -0.52565842817294106      -0.52142244865312193      -0.51656230166692796      -0.51108992415230636      -0.50501875637472005      -0.49836370940386793      -0.49114112903442458      -0.48336875623120851      -0.47506568419798917      -0.46625231217091267      -0.45695029604926857      -0.44718249597853477      -0.43697292102622332      -0.42634667105732754      -0.41532987598489185      -0.40394963250444876      -0.39223393849935356      -0.38021162524876079      -0.36791228761855710      -0.35536621239542332      -0.34260430493879090      -0.32965801432942149      -0.31655925719181049      -0.30334034037916102      -0.29003388270008773      -0.27667273588498009      -0.26328990497232052      -0.24991846832000145      -0.23659149741977101      -0.22334197671973274      -0.21020272364542841      -0.19720630900793273      -0.18438497799740711      -0.17177057194950854      -0.15939445107214639      -0.14728741832398837      -0.13547964462084047      -0.12400059556023534      -0.11287895981043075      -0.10214257922979145       -9.1818380174377850E-002  -8.1932303607926485E-002  -7.2509228417985308E-002  -6.3572882861825997E-002  -5.5145751923086697E-002  -4.7249003035439635E-002  -3.9902432600244543E-002  -3.3124404172925677E-002  -2.6931850208140502E-002  -2.1340700436008171E-002  -1.6366885196338974E-002  -1.2025864656440084E-002  -8.3284016657936624E-003  -5.2798456163132453E-003  -2.8875415570241616E-003  -1.1593448828911106E-003  -9.9610494048791003E-005   2.8662618967651452E-004  -8.4635998354597328E-033  -0.0000000000000000        4.1940327989474957E-004   2.0216279576561224E-004  -6.5730904953321370E-004  -2.1604313064269259E-003  -4.2985564016562953E-003  -7.0691129673343192E-003  -1.0460585405561565E-002  -1.4446674343808759E-002  -1.9013775974007909E-002  -2.4158209485405622E-002  -2.9870821017921989E-002  -3.6135795176206950E-002  -4.2934728253564661E-002  -5.0248380089666735E-002  -5.8056827314539761E-002  -6.6339394616196479E-002  -7.5074631197749153E-002  -8.4240257928453910E-002  -9.3813100064981003E-002 -0.10376906130281570      -0.11408314703708937      -0.12472951501456762      -0.13568153622637893      -0.14691185942433943      -0.15839247760889039      -0.17009479610403527      -0.18198970204345322      -0.19404763509082576      -0.20623865922696044      -0.21853253543664697      -0.23089879510508915      -0.24330681396615855      -0.25572588640401916      -0.26812529994442635      -0.28047440975079213      -0.29274271293733989      -0.30489992253687431      -0.31691604092619752      -0.32876143254849000      -0.34040689574149213      -0.35182373351509205      -0.36298382309123151      -0.37385968404871239      -0.38442454490918204      -0.39465240799207463      -0.40451811239856317      -0.41399739495915838      -0.42306694900329894      -0.43170448081241708      -0.43988876361101614      -0.44759968897687941      -0.45481831553649188      -0.46152691483588759      -0.46770901426936201      -0.47334943697023890      -0.47843433855697121      -0.48295124066335610      -0.48688906114417069      -0.49023814092067763      -0.49299026735733686      -0.49513869416347278      -0.49667815771669588      -0.49760488982009382      -0.49791662683070559      -0.49761261513670479      -0.49669361300371634      -0.49516188872954564      -0.49302121517606978      -0.49027686063104348      -0.48693557607230020      -0.48300557882615291      -0.47849653268656328      -0.47341952452951952      -0.46778703747734557      -0.46161292069010684      -0.45491235584381179      -0.44770182038366274      -0.43999904763729941      -0.43182298388957074      -0.42319374251248104      -0.41413255527673526      -0.40466172093945935      -0.39480455126138281      -0.38458531455159861      -0.37402917690644832      -0.36316214125992730      -0.35201098440734879      -0.34060319215018686      -0.32896689271489321      -0.31713078861252841      -0.30512408709814032      -0.29297642940294188      -0.28071781890190584      -0.26837854840243647      -0.25598912671526081      -0.24358020469770622      -0.23118250093726875      -0.21882672726236396      -0.20654351425741221      -0.19436333695839803      -0.18231644091593913      -0.17043276879617586      -0.15874188770274000      -0.14727291739205567      -0.13605445955512238      -0.12511452833991277      -0.11448048227446060      -0.10417895774972399       -9.4235804097779402E-002  -8.4676019790133894E-002  -7.5523687537759107E-002  -6.6801903142575531E-002  -5.8532693419144674E-002  -5.0736930374852524E-002  -4.3434262360225434E-002  -3.6643064414067825E-002  -3.0380380929268515E-002  -2.4661926997430264E-002  -1.9502483402290466E-002  -1.4916822023951525E-002  -1.0919271100116479E-002  -7.5198148197365804E-003  -4.7234325057385878E-003  -2.5369344779739575E-003  -9.6759159487583204E-004  -1.9434512624687305E-005   3.0288931898824937E-004  -7.8637397576755828E-033  -0.0000000000000000        4.2649348780691125E-004   2.6647328179231380E-004  -4.8520899316116571E-004  -1.8298550157877886E-003  -3.7595456808137821E-003  -6.2719120040012240E-003  -9.3563918557955181E-003  -1.2988886907151661E-002  -1.7156905737510164E-002  -2.1857027040234050E-002  -2.7080812804947535E-002  -3.2813721239392440E-002  -3.9038833976964032E-002  -4.5738459211104358E-002  -5.2894272140416275E-002  -6.0487252348261383E-002  -6.8497662532246636E-002  -7.6905000437137189E-002  -8.5687937602984127E-002  -9.4824295966129929E-002 -0.10429106949917383      -0.11406447093139849      -0.12411998784950401      -0.13443244212674715      -0.14497605116424050      -0.15572449060067350      -0.16665095831401394      -0.17772823956622055      -0.18892877313306469      -0.20022471825228993      -0.21158802224161638      -0.22299048860935666      -0.23440384550287957      -0.24579981432837694      -0.25715017836705212      -0.26842685124200799      -0.27960194504409042      -0.29064783797921068      -0.30153724135057886      -0.31224326573488048      -0.32273948617193399      -0.33300000623134796      -0.34299952078516677      -0.35271337734225272      -0.36211763579892803      -0.37118912645494928      -0.37990550615822605      -0.38824531244763849      -0.39618801555082250      -0.40371406812754418      -0.41080495262409461      -0.41744322613500406      -0.42361256265556646      -0.42929779263296897      -0.43448493970850310      -0.43916125457521493      -0.44331524585583276      -0.44693670794154833      -0.45001674570850292      -0.45254779606687856      -0.45452364627872505      -0.45593944901114047      -0.45679173407733986      -0.45707841684675754      -0.45679880330093553      -0.45595359171615635      -0.45454487098511304      -0.45257611555829463      -0.45005217704493011      -0.44697927246428337      -0.44336496920505697      -0.43921816670190028      -0.43454907489473832      -0.42936918951088826      -0.42369126423250209      -0.41752927981743976      -0.41089841024788043      -0.40381498598803617      -0.39629645443674022      -0.38836133767904796      -0.38002918762430177      -0.37132053865633663      -0.36225685789394357      -0.35286049319273222      -0.34315461900846084      -0.33316318025256630      -0.32291083428131118      -0.31242289114565530      -0.30172525226303087      -0.29084434764335593      -0.27980707183066689      -0.26864071871108003      -0.25737291534516560      -0.24603155498295792      -0.23464472942695175      -0.22324066090149894      -0.21184763359665829      -0.20049392505033536      -0.18920773753412123      -0.17801712960842361      -0.16694994801329807      -0.15603376005767841      -0.14529578667141663      -0.13476283628032812      -0.12446123966708715      -0.11441678596993679      -0.10465465997845526       -9.5199380860595276E-002  -8.6074742364920576E-002  -7.7303754056847251E-002  -6.8908581561275037E-002  -6.0910481100329816E-002  -5.3329724043224114E-002  -4.6185518056063475E-002  -3.9495943813308565E-002  -3.3277909279929851E-002  -2.7547096977518302E-002  -2.2317964994928812E-002  -1.7604108379816543E-002  -1.3419106038033538E-002  -9.7761224403376604E-003  -6.6843367957003918E-003  -4.1483380449233130E-003  -2.1743826482765191E-003  -7.6913996327095720E-004   6.3695717669869827E-005   3.1987478671844516E-004  -7.2449352420329446E-033  -0.0000000000000000        4.3418592674194861E-004   3.3338532145808775E-004  -3.0710582120236545E-004  -1.4884775541957539E-003  -3.2035529563834162E-003  -5.4501784619895143E-003  -8.2187656359734729E-003  -1.1487447673180742E-002  -1.5244871785657818E-002  -1.9487899630405425E-002  -2.4208837744322143E-002  -2.9394452403106758E-002  -3.5029348586919126E-002  -4.1097423401963012E-002  -4.7581993586174195E-002  -5.4465738953856549E-002  -6.1730683341707775E-002  -6.9358151260825784E-002  -7.7328712629754229E-002  -8.5622161835990723E-002  -9.4217537647780764E-002 -0.10309316586972844      -0.11222671051441666      -0.12159522799662938      -0.13117522298681170      -0.14094270559492744      -0.15087324974084379      -0.16094205256526117      -0.17112399473320988      -0.18139370149847883      -0.19172560436234515      -0.20209400319518250      -0.21247312866102289      -0.22283720479504288      -0.23316051159095105      -0.24341744743202562      -0.25358259123445070      -0.26363076413455894      -0.27353709058455677      -0.28327705870055681      -0.29282657972502979      -0.30216204645064243      -0.31126039047494414      -0.32009913814021884      -0.32865646502467849      -0.33691124885888923      -0.34484312073192541      -0.35243251446834922      -0.35966071405865707      -0.36650989902154707      -0.37296318759792735      -0.37900467766323398      -0.38461948526903889      -0.38979378070924414      -0.39451482203703514      -0.39877098593976462      -0.40255179590587820      -0.40584794761207982      -0.40865133146718602      -0.41095505226694223      -0.41275344590016710      -0.41404209307718093      -0.41481783004026690      -0.41507875623372870      -0.41482423891236875      -0.41405491468189870      -0.41277268796047850      -0.41098072637397759      -0.40868345308569315      -0.40588653609109437      -0.40259687448944970      -0.39882258178205604      -0.39457296621675775      -0.38985850825094059      -0.38469083516169977      -0.37908269288569668      -0.37304791514327812      -0.36660138992670432      -0.35975902343453636      -0.35253770153240488      -0.34495524884504536      -0.33703038556312281      -0.32878268208323669      -0.32023251158162030      -0.31140100063830295      -0.30230997803455345      -0.29298192183743366      -0.28343990491442328      -0.27370753899157396      -0.26380891740700935      -0.25376855668506398      -0.24361133707958835      -0.23336244222669647      -0.22304729805538451      -0.21269151109756473      -0.20232080635369074      -0.19196096486032582      -0.18163776110866811      -0.17137690046764167      -0.16120395676479077      -0.15114431016730998      -0.14122308552452961      -0.13146509130992137      -0.12189475931942673      -0.11253608526303918      -0.10341257040014341       -9.4547164355795590E-002  -8.5962209240725104E-002  -7.7679385124296299E-002  -6.9719656444211978E-002  -6.2103217537276739E-002  -5.4849432995049928E-002  -4.7976768986663365E-002  -4.1502721515629337E-002  -3.5443758806610326E-002  -2.9815279637164072E-002  -2.4631565305910954E-002  -1.9905780375988093E-002  -1.5650300264072148E-002  -1.1877479106160299E-002  -8.5992882809795401E-003  -5.8240777639338871E-003  -3.5560273866975514E-003  -1.8008221168329939E-003  -5.6451418655457551E-004   1.4954964727760707E-004   3.3752670866771597E-004  -6.6086770428108699E-033  -0.0000000000000000        4.4242904515779551E-004   4.0267308836363611E-004  -1.2352282099959452E-004  -1.1372423694760042E-003  -2.6320633182473525E-003  -4.6060594255008082E-003  -7.0506343856262645E-003  -9.9461806695613636E-003  -1.3282508059341506E-002  -1.7056782595771453E-002  -2.1262081557381969E-002  -2.5886510724790004E-002  -3.0916233085285877E-002  -3.6336771653457833E-002  -4.2133123896388458E-002  -4.8289711216226022E-002  -5.4790362043097590E-002  -6.1618273168910893E-002  -6.8755960407196531E-002  -7.6185240049407452E-002  -8.3887246939124430E-002  -9.1842472949900403E-002 -0.10003081309333539      -0.10843161435733652      -0.11702372602445114      -0.12578555120249157      -0.13469509941733507      -0.14373004014209473      -0.15286775714405473      -0.16208540349572642      -0.17135995714589439      -0.18066827688960660      -0.18998715862099563      -0.19929339172344343      -0.20856381546268293      -0.21777537525101942      -0.22690517863893428      -0.23593055090702775      -0.24482909011845400      -0.25357872150251465      -0.26215775103441646      -0.27054491808753250      -0.27871944702402229      -0.28666109760509828      -0.29435021409847151      -0.30176777295828267      -0.30889542897391059      -0.31571555976444421      -0.32221130851915808      -0.32836662487887125      -0.33416630385711554      -0.33959602271199740      -0.34464237567375461      -0.34929290645138700      -0.35353613843168180      -0.35736160250682880      -0.36075986245392910      -0.36372253781430425      -0.36624232421100850      -0.36831301105634084      -0.36992949661232932      -0.37108780035827810      -0.37178507264465649      -0.37201960160382519      -0.37179081730484154      -0.37109929313891804      -0.36994674443651776      -0.36833602431312484      -0.36627111676309149      -0.36375712700509333      -0.36080026911889446      -0.35740785098470607      -0.35358825658182219      -0.34935092566698683      -0.34470633090378533      -0.33966595248072384      -0.33424225028756177      -0.32844863371828220      -0.32229942916657578      -0.31580984530043721      -0.30899593619284155      -0.30187456240159538      -0.29446335009216351      -0.28678064829840300      -0.27884548442940255      -0.27067751812529345      -0.26229699357818248      -0.25372469042605289      -0.24498187334895238      -0.23609024047474550      -0.22707187073502488      -0.21794917028459251      -0.20874481812158066      -0.19948171103653603      -0.19018290802492299      -0.18087157429668033      -0.17157092501463109      -0.16230416890531724      -0.15309445187061796      -0.14396480073840312      -0.13493806729363914      -0.12603687271423808      -0.11728355255814971      -0.10870010242258675      -0.10030812441749773       -9.2128774574856589E-002  -8.4182711320874376E-002  -7.6490045133021059E-002  -6.9070289401839513E-002  -6.1942312159025056E-002  -5.5124287004691859E-002  -4.8633639423099777E-002  -4.2486984997039678E-002  -3.6700064898974538E-002  -3.1287694063552023E-002  -2.6263723661452732E-002  -2.1640997872885613E-002  -1.7431354416364838E-002  -1.3645918158717650E-002  -1.0295789465034828E-002  -7.3917198779963871E-003  -4.9412080143950553E-003  -2.9480074973372997E-003  -1.4172157178316490E-003  -3.5425352854493494E-004   2.3789003983963337E-004   3.5578753388777594E-004  -5.9564979617409128E-033  -0.0000000000000000        4.5116980568117511E-004   4.7410472420491944E-004   6.5003069774897124E-005  -7.7711722738744299E-004  -2.0465998703150397E-003  -3.7417566774358268E-003  -5.8550000855345083E-003  -8.3690068117347090E-003  -1.1274770771134939E-002  -1.4569781723213746E-002  -1.8247911306971565E-002  -2.2298633140443974E-002  -2.6709699454757010E-002  -3.1468292511502849E-002  -3.6561125829898095E-002  -4.1974399670414171E-002  -4.7693786226899119E-002  -5.3704395589855153E-002  -5.9990732300466587E-002  -6.6536679122590855E-002  -7.3325513199563402E-002  -8.0339940233093626E-002  -8.7562135428505133E-002  -9.4973786842411839E-002 -0.10255614005966435      -0.11029004393477687      -0.11815599728356285      -0.12613419640900680      -0.13420458334022409      -0.14234689468449463      -0.15054071095082774      -0.15876550625058058      -0.16700069823401120      -0.17522569815850988      -0.18341996095546190      -0.19156303518323689      -0.19963461274070760      -0.20761457822387563      -0.21548305780508351      -0.22322046751807298      -0.23080756082967019      -0.23822547538836741      -0.24545577883016964      -0.25248051353800199      -0.25928224024047114      -0.26584408035026175      -0.27214975693538790      -0.27818363422741088      -0.28393075557088315      -0.28937687971894716      -0.29450851539555434      -0.29931295402930197      -0.30377830059280858      -0.30789350246088082      -0.31164837622866359      -0.31503363241553295      -0.31804089800438728      -0.32066273675225354      -0.32289266723286925      -0.32472517855895927      -0.32615574375378126      -0.32718083073278387      -0.32779791087580212      -0.32800546516339091      -0.32780298786365286      -0.32719098776695044      -0.32617098695208713      -0.32474551710366562      -0.32291811337503246      -0.32069330581962485      -0.31807660841045560      -0.31507450567153961      -0.31169443695421351      -0.30794477840216922      -0.30383482263603862      -0.29937475622116716      -0.29457563496362776      -0.28944935709336012      -0.28400863440936625      -0.27826696144165625      -0.27223858271770557      -0.26593845820674561      -0.25938222702056002      -0.25258616946991752      -0.24556716755721017      -0.23834266400699838      -0.23093061992964303      -0.22334947122611837      -0.21561808382764258      -0.20775570789584613      -0.19978193107326706      -0.19171663091553581      -0.18357992660766104      -0.17539213008800628      -0.16717369669341114      -0.15894517544709849      -0.15072715911121640      -0.14254023411759556      -0.13440493050681326      -0.12634167199027896      -0.11837072625571690      -0.11051215564201317      -0.10278576829380573       -9.5211069923082925E-002  -8.7807216286166848E-002  -8.0592966495149881E-002  -7.3586637278371309E-002  -6.6806058281672617E-002  -6.0268528455479482E-002  -5.3990773197534744E-002  -4.7988900810440174E-002  -4.2278354873944567E-002  -3.6873859477763303E-002  -3.1789362054697429E-002  -2.7037987437357268E-002  -2.2632004560778976E-002  -1.8582788131181652E-002  -1.4900818990965646E-002  -1.1595943586963139E-002  -8.6779823778724442E-003  -6.1564429685085683E-003  -4.0379526725639629E-003  -2.3258234851636301E-003  -1.0245507157843161E-003  -1.3891099625492394E-004   3.2847356035645701E-004   3.7459819097202625E-004  -5.2899691553535261E-033  -0.0000000000000000        4.6035383318241655E-004   5.4744293355868433E-004   2.5792261367256356E-004  -4.0909181142167973E-004  -1.4487199755754657E-003  -2.8595213055707448E-003  -4.6349317226097066E-003  -6.7599343340500884E-003  -9.2267263388540154E-003  -1.2033138397922638E-002  -1.5173857498566319E-002  -1.8639750257006323E-002  -2.2420185886330393E-002  -2.6504035499813700E-002  -3.0879760037455843E-002  -3.5535371718660988E-002  -4.0458421284123476E-002  -4.5635968556644278E-002  -5.1054544838642177E-002  -5.6700138955885097E-002  -6.2558211396036498E-002  -6.8613724112178434E-002  -7.4851176186479434E-002  -8.1254641596825342E-002  -8.7807808131868059E-002  -9.4494017241890077E-002 -0.10129630471259821      -0.10819744206751034      -0.11517997859878648      -0.12222628391794131      -0.12931859093697054      -0.13643903916066427      -0.14356971819918254      -0.15069271138472168      -0.15779013939619380      -0.16484420377827830      -0.17183723025736330      -0.17875171174330062      -0.18557035091740035      -0.19227610230174996      -0.19885221371004380      -0.20528226697658014      -0.21155021786953382      -0.21764043508825215      -0.22353773825233134      -0.22922743479120194      -0.23469535564352317      -0.23992788968100709      -0.24491201677392324      -0.24963533941992599      -0.25408611285314231      -0.25825327357335959      -0.26212646621013141      -0.26569606867456041      -0.26895321552182516      -0.27188981948047453      -0.27449859108874891      -0.27677305639488414      -0.27870757267559837      -0.28029734213855528      -0.28153842357031739      -0.28242774190959624      -0.28296309571127060      -0.28314316249717258      -0.28296750196895226      -0.28243655707850329      -0.28155165296127554      -0.28031499371958174      -0.27872965707991137      -0.27679958692511025      -0.27452958372594533      -0.27192529289331319      -0.26899319107863462      -0.26574057045426103      -0.26217552101962283      -0.25830691096113889      -0.25414436512862354      -0.24969824167186494      -0.24497960689244605      -0.24000020837947664      -0.23477244648460141      -0.22930934421123514      -0.22362451559044397      -0.21773213261584931      -0.21164689082198601      -0.20538397358587640      -0.19895901524056189      -0.19238806308647571      -0.18568753839761404      -0.17887419650823860      -0.17196508608741731      -0.16497750768877062      -0.15792897168455683      -0.15083715567845676      -0.14371986150579621      -0.13659497192128331      -0.12948040707915073      -0.12239408091417035      -0.11535385752340419      -0.10837750765898355      -0.10148266543525505       -9.4686785352698241E-002  -8.8007099747298825E-002  -8.1460576762531337E-002  -7.5063878949895579E-002  -6.8833322597878152E-002  -6.2784837880742281E-002  -5.6933929926227297E-002  -5.1295640820223407E-002  -4.5884512278616958E-002  -4.0714547723976438E-002  -3.5799170826919212E-002  -3.1151177853864637E-002  -2.6782687940513222E-002  -2.2705103124586630E-002  -1.8929079350675448E-002  -1.5464493114360579E-002  -1.2320441708107678E-002  -9.5054684085923713E-003  -7.0280905557792983E-003  -4.8965504180664577E-003  -3.1165862895391450E-003  -1.6910548322529150E-003  -6.2383639534102642E-004   8.0948019245671637E-005   4.2105137741097403E-004   3.9389823878352122E-004  -4.6106963499243122E-033  -0.0000000000000000        4.6992556358984119E-004   6.2244559400761730E-004   4.5467564777578926E-004  -3.4175268469974771E-005  -8.4001142402727498E-004  -1.9616481789553586E-003  -3.3935577867861477E-003  -5.1230490212200719E-003  -7.1435390486542273E-003  -9.4532144262475942E-003  -1.2047595787402091E-002  -1.4918964676884607E-002  -1.8058331461784378E-002  -2.1456281911616540E-002  -2.5103051723407523E-002  -2.8988493926395770E-002  -3.3102068127112902E-002  -3.7432815631330815E-002  -4.1969327660304610E-002  -4.6699733599308131E-002  -5.1611713064160319E-002  -5.6692521228318311E-002  -6.1929019130964352E-002  -6.7307705760326922E-002  -7.2814751120984789E-002  -7.8436030090018080E-002  -8.4157156980876155E-002  -8.9963520720770171E-002  -9.5840320564477041E-002 -0.10177260225582065      -0.10774529454513837      -0.11374324598364366      -0.11975126189504764      -0.12575414144414843      -0.13173671470729020      -0.13768387965757034      -0.14358063897428769      -0.14941213658785671      -0.15516369387437132      -0.16082084540660085      -0.16636937418265779      -0.17179534623944451      -0.17708514457501626      -0.18222550229034779      -0.18720353487760458      -0.19200677156989071      -0.19662318568408416      -0.20104122387649764      -0.20524983424723600      -0.20923849321790744      -0.21299723112774049      -0.21651665647388796      -0.21978797875129730      -0.22280302982291728      -0.22555428378068565      -0.22803487524219015      -0.23023861603974993      -0.23216001026530506      -0.23379426763064118      -0.23513731511067171      -0.23618580684835297      -0.23693713228493829      -0.23738942251095613      -0.23754155480868494      -0.23739315538362843      -0.23694460027945943      -0.23619701446223437      -0.23515226909591161      -0.23381297699425999      -0.23218248627750271      -0.23026487223900904      -0.22806492744440895      -0.22558815008801347      -0.22284073063543114      -0.21982953677833342      -0.21656209674865892      -0.21304658102142865      -0.20929178245736924      -0.20530709493163349      -0.20110249049782727      -0.19668849514687869      -0.19207616321405285      -0.18727705050233476      -0.18230318617858216      -0.17716704352046642      -0.17188150957514831      -0.16645985381003622      -0.16091569582761237      -0.15526297222286894      -0.14951590266565470      -0.14368895528597511      -0.13779681144914868      -0.13185433000450822      -0.12587651109384679      -0.11987845960853726      -0.11387534837978178      -0.10788238119774055      -0.10191475574035108       -9.5987626509200827E-002  -9.0116067857094945E-002  -8.4315037197650933E-002  -7.8599338488362064E-002  -7.2983586071612011E-002  -6.7482168963199488E-002  -6.2109215676341437E-002  -5.6878559659644473E-002  -5.1803705443043392E-002  -4.6897795554594723E-002  -4.2173578240726588E-002  -3.7643375754447247E-002  -3.3319052141850797E-002  -2.9211978037437993E-002  -2.5332990215843600E-002  -2.1692349399924607E-002  -1.8299706332460339E-002  -1.5164077162813615E-002  -1.2293815126592063E-002  -9.6966107183659774E-003  -7.3796824685086349E-003  -5.3502243711716201E-003  -3.6151947054556422E-003  -2.1794273052131055E-003  -1.0453115493652921E-003  -2.1610159360573380E-004   3.0474712782109048E-004   5.1536977889095554E-004   4.1362601991473555E-004  -3.9203159731388327E-033  -0.0000000000000000        4.7982839768615588E-004   6.9886637579999087E-004   6.5469249031754754E-004   3.4660629184262793E-004  -2.2208852098230987E-004  -1.0504703263216745E-003  -2.1340586293861355E-003  -3.4625042422838943E-003  -5.0304584854594788E-003  -6.8364765680196445E-003  -8.8769283348472429E-003  -1.1145528905560522E-002  -1.3634950353413684E-002  -1.6337515040021851E-002  -1.9245256667490239E-002  -2.2349893601702631E-002  -2.5642820095160598E-002  -2.9115085936003520E-002  -3.2757370452990889E-002  -3.6559972930310533E-002  -4.0512822531661552E-002  -4.4605499090535294E-002  -4.8827257978017714E-002  -5.3167056433210597E-002  -5.7613580693965397E-002  -6.2155273786510895E-002  -6.6780363885016999E-002  -7.1476893186983859E-002  -7.6232747221506705E-002  -8.1035684528978136E-002  -8.5873366636517456E-002  -9.0733388253662270E-002  -9.5603307624171949E-002 -0.10047067694977459      -0.10532307282068734      -0.11014812657410683      -0.11493355451163885      -0.11966718789837429      -0.12433700267267137      -0.12893114879846951      -0.13343797918087075      -0.13784607808575663      -0.14214428898413917      -0.14632174176274373      -0.15036787922863412      -0.15427248284933026      -0.15802569766005747      -0.16161805628526299      -0.16504050200779000      -0.16828441084049178      -0.17134161253415667      -0.17420441048535099      -0.17686560048164657      -0.17931848825196914      -0.18155690576959654      -0.18357522627452216      -0.18536837797622360      -0.18693185640541829      -0.18826173538170629      -0.18935467657631078      -0.19020793763998856      -0.19081937888218770      -0.19118746848231249      -0.19131128622064431      -0.19119052572209494      -0.19082549520314307      -0.19021711672662373      -0.18936692395739704      -0.18827705843504278      -0.18695026436062356      -0.18538988192197756      -0.18359983916355196      -0.18158464242823283      -0.17934936538742630      -0.17689963669332215      -0.17424162627509132      -0.17138203031983562      -0.16832805496777342      -0.16508739876682624      -0.16166823392433644      -0.15807918640465637      -0.15432931491901927      -0.15042808885680004      -0.14638536521754805      -0.14221136458988279      -0.13791664624643815      -0.13351208240398560      -0.12900883172076039      -0.12441831208794990      -0.11975217278406151      -0.11502226605963899      -0.11024061822083221      -0.10541940027939356      -0.10057089824513674       -9.5707483125116108E-002  -9.0841580712100189E-002  -8.5985641222982495E-002  -8.1152108874218171E-002  -7.6353391454585515E-002  -7.1601829979693304E-002  -6.6909668494771327E-002  -6.2289024101243193E-002  -5.7751857280120292E-002  -5.3309942583302794E-002  -4.8974839761375170E-002  -4.4757865404880547E-002  -4.0670065156024920E-002  -3.6722186565013734E-002  -3.2924652599585692E-002  -2.9287535626623520E-002  -2.5820530981968449E-002  -2.2532928096523609E-002  -1.9433577330101308E-002  -1.6530855377760237E-002  -1.3832637461184990E-002  -1.1346277136967819E-002  -9.0785830844217347E-003  -7.0358192290191305E-003  -5.2238610113672385E-003  -3.6485618786427630E-003  -2.3155802654417244E-003  -1.2288324131350128E-003  -3.9023024944682050E-004   1.9760781085015420E-004   5.3190035629647222E-004   6.1117080022746282E-004   4.3371881752197593E-004  -3.2204912117949376E-033  -0.0000000000000000        4.9000485666946133E-004   7.7645537343387476E-004   8.5739536634859279E-004   7.3221233956603424E-004   4.0341188535319939E-004  -1.2835321660124117E-004  -8.5965869189094267E-004  -1.7825108289378196E-003  -2.8928067536037037E-003  -4.1894808147653487E-003  -5.6697648598303778E-003  -7.3288228988778147E-003  -9.1610055958310649E-003  -1.1160389926005369E-002  -1.3320826689332318E-002  -1.5635919742234210E-002  -1.8099019158862854E-002  -2.0703205390939634E-002  -2.3441269033174866E-002  -2.6305703369244780E-002  -2.9288712103571226E-002  -3.2382225555098614E-002  -3.5577920026533955E-002  -3.8867238310751590E-002  -4.2241410830449980E-002  -4.5691477279390491E-002  -4.9208308724254607E-002  -5.2782630094500238E-002  -5.6405043023718487E-002  -6.0066048971853636E-002  -6.3756072583061346E-002  -6.7465485218169946E-002  -7.1184628602999636E-002  -7.4903838541079251E-002  -7.8613468625897895E-002  -8.2303913904785045E-002  -8.5965634424073539E-002  -8.9589178613946177E-002  -9.3165206443767745E-002  -9.6684512297705860E-002 -0.10013804751587757      -0.10351694254294613      -0.10681252863383756      -0.11001635906306938      -0.11312022978524658      -0.11611619949842346      -0.11899660906137928      -0.12175410021645000      -0.12438163357605038      -0.12687250582376336      -0.12922036609623749      -0.13141923149698490      -0.13346350171459759      -0.13534797269988602      -0.13706784937821104      -0.13861875735922180      -0.13999675361967509      -0.14119833613218030      -0.14222045241640258      -0.14306050699278008      -0.14371636771970817      -0.14418637100143203      -0.14446932584810049      -0.14456451678811844      -0.14447170561311723      -0.14419113196484962      -0.14372351274960746      -0.14307004039271481      -0.14223237992917834      -0.14121266494243948      -0.14001349235846983      -0.13863791610948645      -0.13708943968031431      -0.13537200755909407      -0.13348999560851560      -0.13144820038481905      -0.12925182742742369      -0.12690647854972778      -0.12441813816028932      -0.12179315864849993      -0.11903824486818990      -0.11616043775987700      -0.11316709714901679      -0.11006588376000734      -0.10686474049622821      -0.10357187302060104      -0.10019572969753278       -9.6744980928615831E-002  -9.3228497947945230E-002  -8.9655331115879630E-002  -8.6034687771631577E-002  -8.2375909692819244E-002  -7.8688450222762676E-002  -7.4981851111774189E-002  -7.1265719140332237E-002  -6.7549702567393621E-002  -6.3843467474121035E-002  -6.0156674047643188E-002  -5.6498952873704648E-002  -5.2879881286488829E-002  -4.9308959838329725E-002  -4.5795588944697589E-002  -4.2349045759271772E-002  -3.8978461338867308E-002  -3.5692798150205762E-002  -3.2500827972744097E-002  -2.9411110256402404E-002  -2.6431970971697746E-002  -2.3571481981743775E-002  -2.0837440771575896E-002  -1.8237349871358596E-002  -1.5778394367966596E-002  -1.3467416084463037E-002  -1.1310886652174569E-002  -9.3148858613338135E-003  -7.4850859529806829E-003  -5.8267335499857529E-003  -4.3446497682457230E-003  -3.0433518872447882E-003  -1.9273386774497957E-003  -1.0009557035969064E-003  -2.6719082500538177E-004   2.7252983565488912E-004   6.1623145408038990E-004   7.6181358350209036E-004   7.0819286204740943E-004   4.5411301457330699E-004  -2.5129080050401072E-033  -0.0000000000000000        5.0039673944216934E-004   8.5495974602648145E-004   1.0621998554656495E-003   1.1215905020586013E-003   1.0348344316158588E-003   8.0231103578055820E-004   4.2638136993061780E-004  -8.7326809568865921E-005  -7.3596552475867737E-004  -1.5188564536838351E-003  -2.4341034273500138E-003  -3.4783313027010720E-003  -4.6475825042492256E-003  -5.9377026846937206E-003  -7.3443746422925185E-003  -8.8631034474527994E-003  -1.0489211522600270E-002  -1.2217827289641185E-002  -1.4043870681612685E-002  -1.5962047787605002E-002  -1.7966856355735195E-002  -2.0052597342982578E-002  -2.2213388737517360E-002  -2.4443180196444609E-002  -2.6735768131143780E-002  -2.9084811164139961E-002  -3.1483845901683648E-002  -3.3926303000243282E-002  -3.6405523471506870E-002  -3.8914775200844111E-002  -4.1447269626995839E-002  -4.3996178552233943E-002  -4.6554651035130984E-002  -4.9115830329539110E-002  -5.1672870826940567E-002  -5.4218954958542148E-002  -5.6747310024370140E-002  -5.9251224896768498E-002  -6.1724066568170560E-002  -6.4159296497855497E-002  -6.6550486718438440E-002  -6.8891335665077880E-002  -7.1175683686980115E-002  -7.3397528204749193E-002  -7.5551038476299001E-002  -7.7630569937258087E-002  -7.9630678076785713E-002  -8.1546131822649762E-002  -8.3371926393347340E-002  -8.5103295596895390E-002  -8.6735723536756584E-002  -8.8264955704290146E-002  -8.9687009423972772E-002  -9.0998183634774896E-002  -9.2195067972364153E-002  -9.3274551143561354E-002  -9.4233828560069829E-002  -9.5070409223134367E-002  -9.5782121835851719E-002  -9.6367120130738115E-002  -9.6823887402080061E-002  -9.7151240225525737E-002  -9.7348331364411733E-002  -9.7414651847658795E-002  -9.7350032221168226E-002  -9.7154642963728638E-002  -9.6828994071136265E-002  -9.6373933807064660E-002  -9.5790646623395245E-002  -9.5080650257177504E-002  -9.4245792009318374E-002  -9.3288244214308896E-002  -9.2210498912891542E-002  -9.1015361739974404E-002  -8.9705945041647403E-002  -8.8285660239976055E-002  -8.6758209462542077E-002  -8.5127576457340356E-002  -8.3398016814312137E-002  -8.1574047519909168E-002  -7.9660435865991058E-002  -7.7662187743088598E-002  -7.5584535344427162E-002  -7.3432924312192824E-002  -7.1213000355042896E-002  -6.8930595372277415E-002  -6.6591713112750972E-002  -6.4202514413110603E-002  -6.1769302036830412E-002  -5.9298505167269075E-002  -5.6796663576226321E-002  -5.4270411521076999E-002  -5.1726461394693807E-002  -4.9171587184581894E-002  -4.6612607762569327E-002  -4.4056370063260034E-002  -4.1509732178752416E-002  -3.8979546418226541E-002  -3.6472642370742873E-002  -3.3995810010613248E-002  -3.1555782892326807E-002  -2.9159221466404567E-002  -2.6812696567778065E-002  -2.4522673105699676E-002  -2.2295494003296720E-002  -2.0137364422316343E-002  -1.8054336308493006E-002  -1.6052293299660833E-002  -1.4136935996128856E-002  -1.2313767502373181E-002  -1.0588078735366543E-002  -8.9649323825298551E-003  -7.4491444702626773E-003  -6.0452651454916424E-003  -4.7575632361211932E-003  -3.5900150518190631E-003  -2.5462915066244238E-003  -1.6297582315200508E-003  -8.4356258339552759E-004  -1.9083763125987566E-004   3.2539409483374427E-004   7.0308153583534781E-004   9.4129089949147372E-004   1.0386970744834332E-003   9.9388599879190413E-004   8.0617141743271194E-004   4.7474425550243332E-004  -1.7992709827963963E-033  -0.0000000000000000        5.1094528312484308E-004   9.3412436341163210E-004   1.2685163550050097E-003   1.5136791698830718E-003   1.6705093140095162E-003   1.7391095315838509E-003   1.7207726497164969E-003   1.6187529688003618E-003   1.4346370588044595E-003   1.1687100486837362E-003   8.2198897019057204E-004   3.9637956351684916E-004  -1.0586179319234477E-004  -6.8235949702505176E-004  -1.3306390157134702E-003  -2.0481178932420501E-003  -2.8321027333223087E-003  -3.6797823234630527E-003  -4.5882188742252753E-003  -5.5543447480612129E-003  -6.5749657010170338E-003  -7.6467677599195167E-003  -8.7663254607542457E-003  -9.9301105803716316E-003  -1.1134501138234141E-002  -1.2375790619118242E-002  -1.3650197392205099E-002  -1.4953874300982183E-002  -1.6282918405335401E-002  -1.7633380844406771E-002  -1.9001276807156450E-002  -2.0382595572581909E-002  -2.1773310610364909E-002  -2.3169389701952557E-002  -2.4566805071764047E-002  -2.5961543492549997E-002  -2.7349616346786693E-002  -2.8727069617686979E-002  -3.0089993785419832E-002  -3.1434533604649130E-002  -3.2756897739598764E-002  -3.4053368233152623E-002  -3.5320309788191409E-002  -3.6554178834860229E-002  -3.7751532368528212E-002  -3.8909036527529521E-002  -4.0023474901481587E-002  -4.1091756536413990E-002  -4.2110923632242281E-002  -4.3078158899273918E-002  -4.3990792567574141E-002  -4.4846309024605902E-002  -4.5642353070388456E-002  -4.6376735768359406E-002  -4.7047439887769028E-002  -4.7652624911339113E-002  -4.8190631609782174E-002  -4.8659986160785540E-002  -4.9059403808831004E-002  -4.9387792056408079E-002  -4.9644253374370506E-002  -4.9828087432289329E-002  -4.9938792835590481E-002  -4.9976068372491050E-002  -4.9939813759694252E-002  -4.9830129895338422E-002  -4.9647318606844806E-002  -4.9391881904487844E-002  -4.9064520736389616E-002  -4.8666133249647428E-002  -4.8197812563101475E-002  -4.7660844054449987E-002  -4.7056702171650394E-002  -4.6387046772369225E-002  -4.5653719005085691E-002  -4.4858736736931207E-002  -4.4004289543219020E-002  -4.3092733268245469E-002  -4.2126584173855050E-002  -4.1108512683865076E-002  -4.0041336747853144E-002  -3.8928014832602706E-002  -3.7771638563470732E-002  -3.6575425031645452E-002  -3.5342708784033394E-002  -3.4076933520857375E-002  -3.2781643513888459E-002  -3.1460474771107118E-002  -3.0117145970625290E-002  -2.8755449176592902E-002  -2.7379240374631516E-002  -2.5992429833133299E-002  -2.4598972330650316E-002  -2.3202857254844216E-002  -2.1808098616990703E-002  -2.0418724988298623E-002  -1.9038769394421180E-002  -1.7672259188038338E-002  -1.6323205923304364E-002  -1.4995595261934933E-002  -1.3693376926491453E-002  -1.2420454737018204E-002  -1.1180676743550121E-002  -9.9778254873964488E-003  -8.8156084114715157E-003  -7.6976484401563502E-003  -6.6274747597479741E-003  -5.6085138083371774E-003  -4.6440804962624427E-003  -3.7373695769077134E-003  -2.8914468927977981E-003  -2.1092397997828395E-003  -1.3935261668919854E-003  -7.4692290118038868E-004  -1.7187674259029704E-004   3.2934239276594720E-004   7.5464908032338079E-004   1.1021422493259023E-003   1.3700528878368523E-003   1.5566215247171289E-003   1.6601559419019900E-003   1.6795479130532324E-003   1.6143606462150411E-003   1.4639231321409432E-003   1.2275115741599888E-003   9.0483960599392480E-004   4.9554760928393043E-004  -1.0812993591576035E-033  -0.0000000000000000        5.2159132330184240E-004   1.0136924597766727E-003   1.4757515555966748E-003   1.9074101256910852E-003   2.3087563942044090E-003   2.6796144990047306E-003   3.0202060239357289E-003   3.3314073061155476E-003   3.6135395954404060E-003   3.8664912961606196E-003   4.0903960065821936E-003   4.2856849150077984E-003   4.4529075339401663E-003   4.5926546673001568E-003   4.7055517645797542E-003   4.7922620393907938E-003   4.8534875924194703E-003   4.8899718225325055E-003   4.9025024605009269E-003   4.8919127774022450E-003   4.8590806132361962E-003   4.8049261988076216E-003   4.7304095157986899E-003   4.6365274968546630E-003   4.5243111283628590E-003   4.3948224831555048E-003   4.2491516813574883E-003   4.0884137950036627E-003   3.9137457007634626E-003   3.7263028860513771E-003   3.5272562250440341E-003   3.3177887187517000E-003   3.0990922255726226E-003   2.8723641689791142E-003   2.6388042531831010E-003   2.3996111741328829E-003   2.1559793493358612E-003   1.9090956673323538E-003   1.6601362641384815E-003   1.4102633406079274E-003   1.1606220212989574E-003   9.1233726832430813E-004   6.6651085495290918E-004   4.2421840616551146E-004   1.8650651645807023E-004  -4.5610052259292128E-005  -2.7115108156461343E-004  -4.8917351391734865E-004  -6.9877396392288571E-004  -8.9909112590770557E-004  -1.0893080618786712E-003  -1.2686543741286527E-003  -1.4364082477010733E-003  -1.5918983670345117E-003  -1.7345056921544179E-003  -1.8636651010427753E-003  -1.9788668825021886E-003  -2.0796580862702009E-003  -2.1656437199928137E-003  -2.2364877920984655E-003  -2.2919142022086152E-003  -2.3317074669789804E-003  -2.3557132924925950E-003  -2.3638389791017268E-003  -2.3560536688151234E-003  -2.3323884248003836E-003  -2.2929361514664962E-003  -2.2378513486893646E-003  -2.1673497049319503E-003  -2.0817075274891274E-003  -1.9812610142509023E-003  -1.8664053656828189E-003  -1.7375937401891781E-003  -1.5953360584800499E-003  -1.4401976536109976E-003  -1.2727977767923067E-003  -1.0938079572593868E-003  -9.0395022461007071E-004  -7.0399519278922101E-004  -4.9476001803445795E-004  -2.7710622619866662E-004  -5.1937424246207772E-005   1.7980310533266715E-004   4.1713491849169025E-004   6.5904302334417186E-004   9.0448059512521911E-004   1.1523717733782548E-003   1.4016145483166115E-003   1.6510837182656633E-003   1.8996339144166600E-003   2.1461026905367445E-003   2.3893136593558777E-003   2.6280796803647057E-003   2.8612060776713570E-003   3.0874938943472440E-003   3.3057431618361607E-003   3.5147561857809262E-003   3.7133408359347544E-003   3.9003138307894484E-003   4.0745040153710409E-003   4.2347556125738317E-003   4.3799314539188384E-003   4.5089161690320774E-003   4.6206193333893329E-003   4.7139785666414444E-003   4.7879625657097375E-003   4.8415740788894839E-003   4.8738527974635818E-003   4.8838781804902264E-003   4.8707722161621843E-003   4.8337022334529684E-003   4.7718839787974174E-003   4.6845851710971709E-003   4.5711292104979638E-003   4.4308981315421469E-003   4.2633347038861097E-003   4.0679448685674649E-003   3.8442975736386565E-003   3.5920072148689485E-003   3.3106926656650158E-003   2.9999963968486186E-003   2.6597566386496328E-003   2.2900364130140462E-003   1.8908214489663654E-003   1.4620805503951883E-003   1.0039289136321806E-003   5.1645773455817503E-004  -3.6072279065195525E-034   0.0000000000000000        5.3227545662532395E-004   1.0934062902037613E-003   1.6833099269193360E-003   2.3017111887883288E-003   2.9478893349689952E-003   3.6213892380575494E-003   4.3213602320396685E-003   5.0462991837004131E-003   5.7952607110927281E-003   6.5677353175159735E-003   7.3629717265573181E-003   8.1799248568090559E-003   9.0174354595736993E-003   9.8743075169063603E-003   1.0749315253254257E-002   1.1641200378070982E-002   1.2548671321385683E-002   1.3470401177822867E-002   1.4405025024248019E-002   1.5351139059099904E-002   1.6307301917547215E-002   1.7272037188954738E-002   1.8243836391591928E-002   1.9221162103586306E-002   2.0202451184896567E-002   2.1186118066008303E-002   2.2170558101669430E-002   2.3154150976435736E-002   2.4135264156999157E-002   2.5112256383061637E-002   2.6083481185862640E-002   2.7047290432798937E-002   2.8002037878429170E-002   2.8946082729668279E-002   2.9877793197441459E-002   3.0795550045932967E-002   3.1697750116583656E-002   3.2582809823351093E-002   3.3449168617407349E-002   3.4295292399226782E-002   3.5119676885300558E-002   3.5920850909374594E-002   3.6697379658814103E-002   3.7447867832933551E-002   3.8170962719539833E-002   3.8865357179814611E-002   3.9529792536734422E-002   4.0163061358837890E-002   4.0764010132257056E-002   4.1331541817413261E-002   4.1864618280192285E-002   4.2362262597029202E-002   4.2823561222207575E-002   4.3247666019702410E-002   4.3633796146226755E-002   4.3981239790572633E-002   4.4289355755537760E-002   4.4557574886353854E-002   4.4785401338131525E-002   4.4972413680322586E-002   4.5118265836610216E-002   4.5222687854683162E-002   4.5285486510816167E-002   4.5306545737690759E-002   4.5285826887162386E-002   4.5223368812489541E-002   4.5119287785844342E-002   4.4973777236921142E-002   4.4787107323163086E-002   4.4559624327466303E-002   4.4291749887317350E-002   4.3983980055210710E-002   4.3636884194258617E-002   4.3251103711194339E-002   4.2827350628056884E-002   4.2366405999723744E-002   4.1869118175571415E-002   4.1336400916119127E-002   4.0769231361101665E-002   4.0168647862999451E-002   3.9535747681288688E-002   3.8871684551889094E-002   3.8177666130587935E-002   3.7454951320696372E-002   3.6704847490341579E-002   3.5928707582659133E-002   3.5127927133212555E-002   3.4303941191461476E-002   3.3458221163327959E-002   3.2592271576245405E-002   3.1707626775343049E-002   3.0805847560728034E-002   2.9888517770310648E-002   2.8957240820924782E-002   2.8013636209642364E-002   2.7059335989735697E-002   2.6095981225098694E-002   2.5125218433231341E-002   2.4148696026935070E-002   2.3168060756055660E-002   2.2184954170492755E-002   2.1201009095195879E-002   2.0217846144299487E-002   1.9237070267047907E-002   1.8260267340724678E-002   1.7289000821990357E-002   1.6324808451962266E-002   1.5369199039026608E-002   1.4423649304253734E-002   1.3489600784151998E-002   1.2568456680414175E-002   1.1661578438626818E-002   1.0770281846805559E-002   9.8958329736307648E-003   9.0394448619513616E-003   8.2022750680608453E-003   7.3854228644071509E-003   6.5899290401284149E-003   5.8167930916552093E-003   5.0670138241190052E-003   4.3415698591692062E-003   3.6412470983667473E-003   2.9666093161838836E-003   2.3182998655359123E-003   1.6969809320994545E-003   1.1031698363347798E-003   5.3740904538486316E-004   3.6072279065195170E-034   0.0000000000000000        5.4293820336347349E-004   1.1730077894985238E-003   1.8905952066523642E-003   2.6955088701113399E-003   3.5862197466561079E-003   4.5619940927327327E-003   5.6209099889665843E-003   6.7590863292342207E-003   7.9743124014542092E-003   9.2656819746433638E-003   1.0631560328068293E-002   1.2069427820598645E-002   1.3576418326338529E-002   1.5149551019943204E-002   1.6785751033012344E-002   1.8481840823516393E-002   2.0234537516259678E-002   2.2040446383169907E-002   2.3896052433047023E-002   2.5797717489191446E-002   2.7741683773676029E-002   2.9724081124452881E-002   3.1740935569203807E-002   3.3788178386759578E-002   3.5861655434532923E-002   3.7957136692288063E-002   4.0070325995672083E-002   4.2196870937533756E-002   4.4332372912173602E-002   4.6472397279183952E-002   4.8612483624591821E-002   5.0748156089039390E-002   5.2874933747597511E-002   5.4988341004983982E-002   5.7083917994385225E-002   5.9157230941817088E-002   6.1203882481387521E-002   6.3219521894281289E-002   6.5199855239954863E-002   6.7140655369798338E-002   6.9037771782366031E-002   7.0887140312140773E-002   7.2684792615937535E-002   7.4426865444449153E-002   7.6109609669259129E-002   7.7729399048400025E-002   7.9282738707182582E-002   8.0766273315076118E-002   8.2176794937932077E-002   8.3511250549488436E-002   8.4766749179738837E-002   8.5940568687356500E-002   8.7030162137912384E-002   8.8033163772610029E-002   8.8947394553638814E-002   8.9770867273199842E-002   9.0501791213237176E-002   9.1138576345293654E-002   9.1679837060312269E-002   9.2124395419371924E-002   9.2471283916916308E-002   9.2719747752700921E-002   9.2869246601592834E-002   9.2919455883951771E-002   9.2870267525633141E-002   9.2721790215820568E-002   9.2474349149407192E-002   9.2128485267459509E-002   9.1684953987678536E-002   9.1144723434388383E-002   9.0508972166463586E-002   8.9779086416329548E-002   8.8956656837569870E-002   8.8043474776425462E-002   8.7041528072862001E-002   8.5952996399531550E-002   8.4780246155402195E-002   8.3525824918469355E-002   8.2192455479664986E-002   8.0783029462280720E-002   7.9300600553826678E-002   7.7748377353253753E-002   7.6129715864369313E-002   7.4448111641091635E-002   7.2707191611850089E-002   7.0910705599767143E-002   6.9062517556642736E-002   6.7166596536353124E-002   6.5227007425098738E-002   6.3247901453213601E-002   6.1233506509255561E-002   5.9188117282427170E-002   5.7116085253124019E-002   5.5021808557985968E-002   5.2909721754274455E-002   5.0784285504661984E-002   4.8649976211928916E-002   4.6511275622713830E-002   4.4372660430199523E-002   4.2238591898529930E-002   4.0113505529945581E-002   3.8001800810147687E-002   3.5907831039834949E-002   3.3835893293709979E-002   3.1790218520049499E-002   2.9774961804739361E-002   2.7794192832267930E-002   2.5851886549536744E-002   2.3951914055103510E-002   2.2098033636677377E-002   2.0293881675646781E-002   1.8542962730076568E-002   1.6848638184113654E-002   1.5214114424158447E-002   1.3642433275843037E-002   1.2136464991045988E-002   1.0698900218323808E-002   9.3322497737449699E-003   8.0388965724743286E-003   6.8212177734006821E-003   5.6815266966616096E-003   4.6215557113667071E-003   3.6423684144042045E-003   2.7452649078098133E-003   1.9315999875725010E-003   1.2022925469434970E-003   5.5833587717629728E-004   1.0812993591575997E-033   0.0000000000000000        5.5352017007192947E-004   1.2522392329736972E-003   2.0970118951173476E-003   3.0877310288995640E-003   4.2220613419297216E-003   5.4989924228513861E-003   6.9155341044715574E-003   8.4654318042990777E-003   1.0145213382404024E-002   1.1953579395185970E-002   1.3888015966298257E-002   1.5944534029705280E-002   1.8118566245536628E-002   2.0405353023104391E-002   2.2799976806260568E-002   2.5297347560204769E-002   2.7892198210067005E-002   3.0579073643089386E-002   3.3352316573245507E-002   3.6206062531255169E-002   3.9134245713988547E-002   4.2130610872032723E-002   4.5188727467711277E-002   4.8302004642352903E-002   5.1463706629747349E-002   5.4666968529151719E-002   5.7904812398826583E-002   6.1170163626804948E-002   6.4455867544538817E-002   6.7754706242267787E-002   7.1059415540381227E-002   7.4362702088422467E-002   7.7657260535549374E-002   8.0935790745710862E-002   8.4191015003876588E-002   8.7415695182590222E-002   9.0602649820562625E-002   9.3744771073850278E-002   9.6835041504386099E-002   9.9866550654182623E-002  0.10283251138061089       0.10572627589782355       0.10854135149976010       0.11127141591641540       0.11391033227321899       0.11645216361504954       0.11889118695925829       0.12122190684681258       0.12343906835653298       0.12553766955054402       0.12751297332628039       0.12936051863861045       0.13107613107347249       0.13265593273933005       0.13409635146227050       0.13539412925203900       0.13654633002843530       0.13755034658266582       0.13840390676044048       0.13910507885119502       0.13965227617003481       0.14004426082095947       0.14028014663584154       0.14035940127439964       0.14028184749266842       0.14004766355907949       0.13965738283910212       0.13911189252752196       0.13841243154810035       0.13756058761655210       0.13655829347776038       0.13540782232282000       0.13411178240268001       0.13267311084476680       0.13109506669081733       0.12938122317457224       0.12753545925193205       0.12556195041103826       0.12346515877727479       0.12124982254437382       0.11892094474828385       0.11648378142095872       0.11394382914137639       0.11130681202371025       0.10857866816806414       0.10576553560485809       0.10287373777501639        9.9909768569402591E-002   9.6880276973058149E-002   9.3792051344353825E-002   9.0652003372449469E-002   8.7467151744984345E-002   8.4244605571872813E-002   8.0991547600578306E-002   7.7715217262958214E-002   7.4422893599518355E-002   7.1121878092133703E-002   6.7819477459628560E-002   6.4522986443836639E-002   6.1239670637091792E-002   5.7976749389337237E-002   5.4741378831706745E-002   5.1540635066172256E-002   4.8381497551760418E-002   4.5270832733357795E-002   4.2215377951348734E-002   3.9221725666915133E-002   3.6296308043177093E-002   3.3445381887771776E-002   3.0675013855776579E-002   2.7991065422872444E-002   2.5399176495287130E-002   2.2904746634303474E-002   2.0512915483838479E-002   1.8228546977315050E-002   1.6056217779095432E-002   1.4000204045233524E-002   1.2064481173229880E-002   1.0252810441013909E-002   8.5689426258793132E-003   7.0165213797156629E-003   5.5982219227340268E-003   4.3156048740851174E-003   3.1706244564860572E-003   2.1653257517355927E-003   1.3010275614890945E-003   5.7917265405913777E-004   1.7992709827963925E-033   0.0000000000000000        5.6396221268248566E-004   1.3308438947760765E-003   2.3019667425745651E-003   3.4773095285385398E-003   4.8537340833114256E-003   6.4299565778030325E-003   8.2019235950543772E-003   1.0161014568201437E-002   1.2302502432082460E-002   1.4624700383345186E-002   1.7124222532271270E-002   1.9795618938596000E-002   2.2632630470862898E-002   2.5628728832958605E-002   2.8777164442437740E-002   3.2070946021105266E-002   3.5502834118362150E-002   3.9065325623931349E-002   4.2750633884588878E-002   4.6550681600114316E-002   5.0457108895826434E-002   5.4461289858183902E-002   5.8554352237343232E-002   6.2727198286302882E-002   6.6970526222258978E-002   7.1274852193867463E-002   7.5630532692176788E-002   8.0027787356579977E-002   8.4456722116129201E-002   8.8907352611379359E-002   9.3369627847723902E-002   9.7833454008769694E-002  0.10228871839133438       0.10672531338589943       0.11113316046128707       0.11550223408384691       0.11982258552016221       0.12408436646622195       0.12827785244020048       0.13239346589384041       0.13642179897310797       0.14035363588601185       0.14417997481628378       0.14789204933255751       0.15148134924209986       0.15493964083870232       0.15825898649586373       0.16143176355710270       0.16445068248173927       0.16730880419827152       0.16999955662480118       0.17251675032084932       0.17485459322431768       0.17700770445028982       0.17897112710430302       0.18074034009346440       0.18231126889576457       0.18368029526823251       0.18484426586864897       0.18580049976998911       0.18654679484836212       0.18708143303366420       0.18740318440242421       0.18751131011380970       0.18740556416745874       0.18708619399706217       0.18655393987824592       0.18581003316988309       0.18485619338143752       0.18369462407853965       0.18232800763454743       0.18075949884356407       0.17899271740659756       0.17703173930930421       0.17488108711850175       0.17254571920838907       0.17003101795622710       0.16734277692405417       0.16448718706627496       0.16147082198894080       0.15830062230262787       0.15498387910028111       0.15152821660564561       0.14794157402986505       0.14423218667825360       0.14040856636405777       0.13647948115452158       0.13245393452474238       0.12834114394443857       0.12415051896805446       0.11989163886777018       0.11557422987202069       0.11120814205791729       0.10680332595679862       0.10236980892853861        9.7917671358201452E-002   9.3457022738477044E-002   8.8997977687426025E-002   8.4550631965976425E-002   8.0125038548618951E-002   7.5731183806421895E-002   7.1378963858901148E-002   6.7078161151277987E-002   6.2838421314302589E-002   5.8669230361070773E-002   5.4579892275883918E-002   5.0579507048457081E-002   4.6676949202725394E-002   4.2880846833092873E-002   3.9199561004625343E-002   3.5641164830809063E-002   3.2213420646875726E-002   2.8923753837429986E-002   2.5779225559374196E-002   2.2786510736251653E-002   1.9951881992590383E-002   1.7281191222597338E-002   1.4779869336740407E-002   1.2453047565698499E-002   1.0305842416851353E-002   8.3432206066423494E-003   6.5687941861816840E-003   4.9846161329678788E-003   3.5932904140801706E-003   2.3975485254282506E-003   1.3991064062475536E-003   5.9985405475162016E-004   2.5129080050401038E-033   0.0000000000000000        5.7420559828425053E-004   1.4085667057119619E-003   2.5048702376046020E-003   3.8631828801159078E-003   5.4795683173510870E-003   7.3524738376275758E-003   9.4767897649061152E-003   1.1841540015345715E-002   1.4440751677572295E-002   1.7272358770957157E-002   2.0332113363279777E-002   2.3613116584356480E-002   2.7107430673677352E-002   3.0806772684136188E-002   3.4702575894704532E-002   3.8785963501709514E-002   4.3047740193555638E-002   4.7478372159878497E-002   5.2067961445485575E-002   5.6806236713274130E-002   6.1682563513028886E-002   6.6685965409661443E-002   7.1805149188179901E-002   7.7028531511162443E-002   8.2344266380181816E-002   8.7740273239894334E-002   9.3204265659257046E-002   9.8723780511288745E-002  0.10428620758976563       0.10987881958614730       0.11548880235573980       0.12110328540465176       0.12670937251595080       0.13229417245223210       0.13784482965001635       0.14334855484003967       0.14879265551793083       0.15416456618792884       0.15945187831556007       0.16464236990609546       0.16972403464909169       0.17468511055182095       0.17951410799222001       0.18419983713099788       0.18873143460916914       0.19309838947059421       0.19729056824787095       0.20129823914948780       0.20511209529067867       0.20872327691165846       0.21212339253379636       0.21530453899318910       0.21825932031795789       0.22098086538703160       0.22346284434573788       0.22569948372106968       0.22768558021574034       0.22941651313745479       0.23088825543791225       0.23209738333470764       0.23304108449231883       0.23371716474232659       0.23412405332859024       0.23426080665910298       0.23412711056824242       0.23372328106344922       0.23305026357885023       0.23210963071602825       0.23090357849102502       0.22943492109279895       0.22770708416133792       0.22572409661042886       0.22349058100400146       0.22101174252281935       0.21829335652930890       0.21534175478325918       0.21216381031920531       0.20876692103924074       0.20515899204935686       0.20134841678875962       0.19734405699247562       0.19315522154024750       0.18879164423749448       0.18426346058556684       0.17958118359814107       0.17475567871222014       0.16979813787243456       0.16472005282842817       0.15953318773081479       0.15424955107372892       0.14888136706578753       0.14344104648670886       0.13794115710886379       0.13239439374739537       0.12681354801709643       0.12121147786276334       0.11560107694260763       0.10999524393112520       0.10440685182284941        9.8848717304111225E-002   9.3333570268874344E-002   8.7874023554727551E-002   8.2482542966243244E-002   7.7171417661354172E-002   7.1952730971435008E-002   6.6838331724088568E-002   6.1839806137439779E-002   5.6968450347973848E-002   5.2235243592054351E-002   4.7650821850486094E-002   4.3225451080427871E-002   3.8968997996459948E-002   3.4890896557401865E-002   3.1000113021637105E-002   2.7305117781652420E-002   2.3813864815734179E-002   2.0533768112807264E-002   1.7471701431992889E-002   1.4634154203510656E-002   1.2027597651568991E-002   9.6583114010093535E-003   7.5308359245714242E-003   5.6477100458446798E-003   4.0121813610122488E-003   2.6276623716519208E-003   1.4962622812122683E-003   6.2031517847643141E-004   3.2204912117949342E-033   0.0000000000000000        5.8419216642748018E-004   1.4851549047081368E-003   2.7051380801492442E-003   4.2442988719099050E-003   6.0979088818645215E-003   8.2641523307813696E-003   1.0736872239244822E-002   1.3502750436122549E-002   1.6554579807893856E-002   1.9889925670223685E-002   2.3503690831763725E-002   2.7387542798216910E-002   3.1531882055135893E-002   3.5926689013294301E-002   4.0561598902097380E-002   4.5425869530563191E-002   5.0508370896788585E-002   5.5797560660525478E-002   6.1281452712919404E-002   6.6947605774009253E-002   7.2783135799291424E-002   7.8774741650876473E-002   8.4908735736606025E-002   9.1171076427635292E-002   9.7547401447114393E-002  0.10402306205193590       0.11058315790665987       0.11721257257592796       0.12389600953909266       0.13061802865177430       0.13736308295625771       0.14411555576165816       0.15085979789619319       0.15758016504965680       0.16426105511050643       0.17088694541208488       0.17744242979452518       0.18391225539781403       0.19028135909200164       0.19653490346368765       0.20265831226606187       0.20863730524982893       0.21445793229358251       0.22010660674775545       0.22557013791253830       0.23083576257565408       0.23589117552803884       0.24072455899036146       0.24532461087307519       0.24968057180979789       0.25378225088858830       0.25762005003399202       0.26118498696226172       0.26446871667578647       0.26746355142321510       0.27016247909854019       0.27255918001716006       0.27464804203815529       0.27642417399706787       0.27788341740965605       0.27902235642578854       0.27983832600552772       0.28032941829933705       0.28049448721722475       0.28033315117230362       0.27984579399973852       0.27903356403986485       0.27789837139457740       0.27644288336091932       0.27467051805028325       0.27258543621642128       0.27019253130067439       0.26749741773092017       0.26450641748786841       0.26122654498954423       0.25766549030860547       0.25383160078240957       0.24973386104904438       0.24538187155784097       0.24078582561139425       0.23595648499097391       0.23090515421973068       0.22564365353722188       0.22018429063606826       0.21453983123909945       0.20872346858559365       0.20274879189331965       0.19662975388469922       0.19038063744047298       0.18401602147543575       0.17755074610642776       0.17099987720369617       0.16437867040757381       0.15770253469957002       0.15098699560952902       0.14424765815794782       0.13750016960867634       0.13076018213632309       0.12404331548396556       0.11736511971211776       0.11074103812351979       0.10418637045015802        9.7716236397874773E-002   9.1345539630503694E-002   8.5088932281965513E-002   7.8960780082120166E-002   7.2975128178266985E-002   6.7145667729035796E-002   6.1485703293621276E-002   5.6008120783515379E-002   5.0725354911558711E-002   4.5649353641590840E-002   4.0791537394558972E-002   3.6162756501686863E-002   3.1773256925691162E-002   2.7632655284199295E-002   2.3749910170955183E-002   2.0133321962275519E-002   1.6790723227760717E-002   1.3729925786192084E-002   1.0958509157890706E-002   8.4819314568757853E-003   6.3032090071786185E-003   4.4262251971686093E-003   2.8550666000280393E-003   1.5922307199312214E-003   6.4049171006057910E-004   3.9203159731388300E-033   0.0000000000000000        5.9386448836792958E-004   1.5603586879541953E-003   2.9021926468426060E-003   4.6196171756348707E-003   6.7071191805690130E-003   9.1626268878611129E-003   1.1978946927558212E-002   1.5140435401685970E-002   1.8638665168066476E-002   2.2470845589130102E-002   2.6631045767085200E-002   3.1109518221155756E-002   3.5895022223953785E-002   4.0975823473739563E-002   4.6339782383248880E-002   5.1974315897341632E-002   5.7866385090264767E-002   6.4002466083569479E-002   7.0368512795672938E-002   7.6949943329987031E-002   8.3731654462951527E-002   9.0698051781248595E-002   9.7833085684622248E-002  0.10512028948090042       0.11254281862834273       0.12008349090489392       0.12772482740034136       0.13544909422621143       0.14323834485192907       0.15107446295493382       0.15893920569377021       0.16681424728607069       0.17468122280392936       0.18252177206174741       0.19031758350925296       0.19805043801169447       0.20570225241715581       0.21325512280618419       0.22069136731887984       0.22799356845498861       0.23514461474876208       0.24212774171542825       0.24892657197255455       0.25552515443703150       0.26190800250869012       0.26806013114256660       0.27396709272594344       0.27961501166795111       0.28499061762803235       0.29008127728949906       0.29487502461887899       0.29936058951870215       0.30352742482626965       0.30736573157105912       0.31086648245265086       0.31402144346056660       0.31682319360317518       0.31926514268574030       0.32134154709898521       0.32304752358240990       0.32437906092429536       0.32533302957484861       0.32590718914765060       0.32610019378829108       0.32591159540504350       0.32534184474405503       0.32439229031501754       0.32306517516378180       0.32136363150311020       0.31929167321598961       0.31685418624029754       0.31405691687350418       0.31090645800900513       0.30741023335121481       0.30357647963566381       0.29941422690646108       0.29493327689431259       0.29014417954148342       0.28505820774618001       0.27968733036698246       0.27404418356669064       0.26814204056272467       0.26199477984678182       0.25561685196455014       0.24902324492501415       0.24222944832467866       0.23525141627927851       0.22810552923976940       0.22080855479908140       0.21337760757133950       0.20583010824696174       0.19818374192219101       0.19045641579773684       0.18266621635538521       0.17483136611059397       0.16697018004667327       0.15910102183593924       0.15124225995130300       0.14341222377644014       0.13562915981769841       0.12791118812296884       0.12027625901587831       0.11274211024362164       0.10532622464651258        9.8045788448240634E-002   9.0917650266812977E-002   8.3958280947655284E-002   7.7183734300584478E-002   7.0609608776923405E-002   6.4251009805740306E-002   5.8122511529996278E-002   5.2238115005739751E-002   4.6611200199551478E-002   4.1254475914383124E-002   3.6179939462342173E-002   3.1398847314761030E-002   2.6921681382841019E-002   2.2758148899431067E-002   1.8917407237755486E-002   1.5408591623341577E-002   1.2240565623037341E-002   9.4196918719700162E-003   6.9494540372782437E-003   4.8343617594104830E-003   3.0791672413193862E-003   1.6867502440357316E-003   6.6032008279571467E-004   4.6106963499243088E-033   0.0000000000000000        6.0316602573847107E-004   1.6339318462284594E-003   3.0954644370848341E-003   4.9881119234962785E-003   7.3055852096231364E-003   1.0045564844344903E-002   1.3199833901304704E-002   1.6750442022813804E-002   2.0687758715017029E-002   2.5008652367579751E-002   2.9706376666466125E-002   3.4769791064131611E-002   4.0186037783346479E-002   4.5941693602714988E-002   5.2022871448094060E-002   5.8415176238247775E-002   6.5103690435212122E-002   7.2072940363549998E-002   7.9306853114627152E-002   8.6788740668865744E-002   9.4501316392835044E-002  0.10242672956170687       0.11054660663610841       0.11884209494345147       0.12729390767727880       0.13588236996318470       0.14458746586250182       0.15338888620970745       0.16226607715729227       0.17119828932291437       0.18016462740932856       0.18914410018977521       0.19811567072469047       0.20705830670477723       0.21595103078433694       0.22477297079430922       0.23350340971089636       0.24212183525622000       0.25060798901843195       0.25894191496691399       0.26710400724992733       0.27507505715804925       0.28283629913898339       0.29036945575821316       0.29765678149022973       0.30468110524070768       0.31142587149479029       0.31787517999360143       0.32401382383995980       0.32982732595016773       0.33530197375193094       0.34042485205777889       0.34518387402226153       0.34956781012318083       0.35356631507820441       0.35716995265406293       0.36037021828770421       0.36315955948107098       0.36553139390987827       0.36748012520988454       0.36900115639698944       0.37009090089420388       0.37074679113373815       0.37096728471769436       0.37075186812167149       0.37010105792828696       0.36901639959541582       0.36750046375425127       0.36555684005226186       0.36319012854831734       0.36040592869418370       0.35721082590979203       0.35361237580409399       0.34961908606417824       0.34524039606560247       0.34048665424964025       0.33536909332005599       0.32989980332467722       0.32409170267870457       0.31795850720715646       0.31151469727753256       0.30477548309720859       0.29775676827011144       0.29047511169044166       0.28294768786585900       0.27519224577670304       0.26722706635008486       0.25907091867470117       0.25074301504103674       0.24226296492816557       0.23365072804351877       0.22492656652662429       0.21611099643649978       0.20722473863423529       0.19828866918404264       0.18932376938637910       0.18035107556973029       0.17139162875586003       0.16246642432389594       0.15359636179107075       0.14480219483457976       0.13610448167032255       0.12752353591157670       0.11907937802406830       0.11079168749371054       0.10267975582389366        9.4762440471576073E-002   8.7058119827937777E-002   7.9584649269660329E-002   7.2359317971262979E-002   6.5398805018736114E-002   5.8719131441677536E-002   5.2335605096047504E-002   4.6262763145959902E-002   4.0514325765802113E-002   3.5103162484506803E-002   3.0041253490810903E-002   2.5339689635186298E-002   2.1008931530858858E-002   1.7059417589072045E-002   1.3501276784252839E-002   1.0341760839275948E-002   7.5848088244609545E-003   5.2355454120032313E-003   3.2993785031497965E-003   1.7795630100858890E-003   6.7973764044967628E-004   5.2899691553535234E-033   0.0000000000000000        6.1204128527773266E-004   1.7056323988409875E-003   3.2843935008196592E-003   5.3487742513659165E-003   7.8917195331313916E-003   1.0910671752584604E-002   1.4396405162770801E-002   1.8328685079361872E-002   2.2696696793780145E-002   2.7496984900003851E-002   3.2722008644126221E-002   3.8359259561929822E-002   4.4394290555952710E-002   5.0812019079226368E-002   5.7596841929883277E-002   6.4732585091723402E-002   7.2202487188241127E-002   7.9989161170711698E-002   8.8074545329539719E-002   9.6439885099046038E-002  0.10506575147553542       0.11393207983338857       0.12301821637134684       0.13230296727689148       0.14176464937588323       0.15138114197840813       0.16112993979053131       0.17098820675421844       0.18093283069358160       0.19094047863261118       0.20098765265159360       0.21105074614806238       0.22110610036907533       0.23113006107383272       0.24109903519658185       0.25098954736861301       0.26077829616474890       0.27044220994166818       0.27995850212900147       0.28930472584472372       0.29845882769950050       0.30739920066370219       0.31610473587002241       0.32455487322064730       0.33272965068999016       0.34060975218847461       0.34817655388688357       0.35541216887886312       0.36229949008275303       0.36882223126968250       0.37496496613083158       0.38071316527938742       0.38605323110658274       0.39097253039783836       0.39545942464556505       0.39950329796750322       0.40309458258046099       0.40622478175388183       0.40888649020100537       0.41107341184583840       0.41278037493531028       0.41400334444728637       0.41473943178087863       0.41498690168770924       0.41474517644114356       0.41401483722804217       0.41279762275916365       0.41109642510323779       0.40891528275268829       0.40625937094486769       0.40313498924487412       0.39954954644575769       0.39551154279549877       0.39103054961361006       0.38611718633632330       0.38078309504848806       0.37504091256093686       0.36890424010907330       0.36238761073010717       0.35550645441528800       0.34827706110553852       0.34071654163174436       0.33284278668388873       0.32467442391370477       0.31623077327549015       0.30753180070151070       0.29859807024298535       0.28945069476871582       0.28011128535933105       0.27060189950941049       0.26094498826076190       0.25116334240229959       0.24128003785531726       0.23131838038707206       0.22130184977297385       0.21125404355508645       0.20119862052022700       0.19115924404244786       0.18115952542016248       0.17122296735025941       0.16137290766710630       0.15163246349015322       0.14202447590938463       0.13257145534237644       0.12329552769536921       0.11421838145826460       0.10536121585742267        9.6744690182441598E-002   8.8388874324431405E-002   8.0313200160574805E-002   7.2536412150008070E-002   6.5076513298592209E-002   5.7950703030484350E-002   5.1175312324810193E-002   4.4765751534175086E-002   3.8736472498733854E-002   3.3100924959380912E-002   2.7871556720772971E-002   2.3060106893200122E-002   1.8678293874578911E-002   1.4737490655199328E-002   1.1245820341757808E-002   8.2076637121852140E-003   5.6287475996308293E-003   3.5151242082976366E-003   1.8704154473614975E-003   6.9868279650022662E-004   5.9564979617409108E-033   0.0000000000000000        6.2043597253490918E-004   1.7752232124709803E-003   3.4684308426323534E-003   5.7006147993438044E-003   8.4639651911087091E-003   1.1755697011049072E-002   1.5565592290382350E-002   1.9871156978978927E-002   2.4660413710588698E-002   2.9929602603694688E-002   3.5670412074336598E-002   4.1868994066694962E-002   4.8509343385776393E-002   5.5574751492051572E-002   6.3047934365874803E-002   7.0910976319004615E-002   7.9145311296246176E-002   8.7731679883784830E-002   9.6650074394868599E-002  0.10587971827717510       0.11539908637062943       0.12518594790131285       0.13521741798871267       0.14547001217164124       0.15591970258472274       0.16654197546678109       0.17731188984398596       0.18820413725047452       0.19919310234145041       0.21025292424786929       0.22135755853653166       0.23248083961315422       0.24359654342828246       0.25467845033110437       0.26570040791931049       0.27663639373634064       0.28746057766340793       0.29814738385609352       0.30867155207750191       0.31900819827921467       0.32913287428644056       0.33902162644142586       0.34865105306154059       0.35799836058627005       0.36704141825509318       0.37575881121390065       0.38412989189166247       0.39213482955202084       0.39975465787516901       0.40697132047889228       0.41376771424849479       0.42012773038663415       0.42603629307493779       0.43147939566228716       0.43644413428056761       0.44091873882478283       0.44489260120145963       0.44835630080051769       0.45130162710623872       0.45372159941338108       0.45561048358418832       0.45696380582304319       0.45777836341253514       0.45805223241339954       0.45778477228455056       0.45697662742745010       0.45562972564508486       0.45374727351980831       0.45133374872506871       0.44839488927944238       0.44493767978539167       0.44097033466676622       0.43650227846056483       0.43154412320372637       0.42610764296790393       0.42020574560859703       0.41385244179427105       0.40706281138402406       0.39985296725100683       0.39224001661585051       0.38424202000502333       0.37587794791798335       0.36716763531369934       0.35813173402767440       0.34879166322504646       0.33916955802504895       0.32928821639926148       0.31917104449263722       0.30884200048466104       0.29832553712849541       0.28764654311422094       0.27683028338353943       0.26590233855547890       0.25488854359116025       0.24381492586507050       0.23270764277150083       0.22159291903474770       0.21049698385777024       0.19944600807580151       0.18846604145039664       0.17758295027011636       0.16682235539632459       0.15620957090814289       0.14576954349417470       0.13552679273748619       0.12550535243186942       0.11572871307841152       0.10621976568218430        9.7000746889129380E-002   8.8093185067459459E-002   7.9517845491646963E-002   7.1294670360139978E-002   6.3442709766508454E-002   5.5980049605490093E-002   4.8923753605761851E-002   4.2289821300386304E-002   3.6093139636232958E-002   3.0347483349116390E-002   2.5065842188910094E-002   2.0261188412306438E-002   1.5946114935265866E-002   1.2129596312718916E-002   8.8164396214817815E-003   6.0129593620734390E-003   3.7258392080398287E-003   1.9590588866725813E-003   7.1709519066754724E-004   6.6086770428108672E-033   0.0000000000000000        6.2829714191472400E-004   1.8424726111417673E-003   3.6470397993340143E-003   6.0426661663396273E-003   9.0207995359372628E-003   1.2578439380934036E-002   1.6704393938450510E-002   2.1373937534172265E-002   2.6573954067190195E-002   3.2300400595280235E-002   3.8544220887595751E-002   4.5290258720960812E-002   5.2520985458271247E-002   6.0218103547791842E-002   6.8362687336455341E-002   7.6935120808561977E-002   8.5915076675934468E-002   9.5281468665308330E-002  0.10501239061820296       0.11508509344053718       0.12547600708582368       0.13616078761628239       0.14711437363759966       0.15831104605971560       0.16972448966428147       0.18132785613352509       0.19309382836948935       0.20499468594907744       0.21700237155423732       0.22908855822687332       0.24122471727129116       0.25338218665703921       0.26553223974683965       0.27764615418671157       0.28969528079661216       0.30165111228913505       0.31348535165695746       0.32516998006004882       0.33667732405240852       0.34798012198526740       0.35905158942573939       0.36986548343446574       0.38039616555346822       0.39061866333440437       0.40050873028925810       0.41004290408195027       0.41919856286108881       0.42795397955633840       0.43628837405049870       0.44418196306100988       0.45161600764491122       0.45857285818916604       0.46503599679152174       0.47099007692183231       0.47642096027858249       0.48131575073430044       0.48566282531303123       0.48945186209749991       0.49267386502449773       0.49532118548894111       0.49738754071746299       0.49886802885795206       0.49975914076200367       0.50005876840955998       0.49976620998550314       0.49888217156352677       0.49740876542301282       0.49534950498106334       0.49270929636034400       0.48949442662057768       0.48571254866207869       0.48137266286106467       0.47648509546440532       0.47106147380021113       0.46511469836824637       0.45865891187184094       0.45170946526841299       0.44428288092171569       0.43639681293618665       0.42807000478816892       0.41932224432655896       0.41017431628391071       0.40064795238392426       0.39076577918500449       0.38055126377652976       0.37002865745605035       0.35922293753470957       0.34815974739630523       0.33686533496477522       0.32536648972432575       0.31369047844319614       0.30186497975862581       0.28991801777439008       0.27787789484160752       0.26577312367045908       0.25363235894950453       0.24148432862616392       0.22935776502501812       0.21728133595558494       0.20528357599074759       0.19339281806919120       0.18163712559051126       0.17004422517117102       0.15864144021346774       0.14745562545504512       0.13651310265472605       0.12583959756533364       0.11546017833483849       0.10539919538025119        9.5680222284824840E-002   8.6325995705069519E-002   7.7358349560767273E-002   6.8798139239051426E-002   6.0665162392946573E-002   5.2978095294393179E-002   4.5754446761791745E-002   3.9010505059973583E-002   3.2761338550015805E-002   2.7021156709625190E-002   2.1804156664741243E-002   1.7124124523146784E-002   1.2990864172845198E-002   9.4095918999996097E-003   6.3871937987636102E-003   3.9309707693861735E-003   2.0452501752255309E-003   7.3491584298360137E-004   7.2449352420329419E-033   0.0000000000000000        6.3557334313440398E-004   1.9071549718771455E-003   3.8196973874966974E-003   6.3739853104426598E-003   9.5607379841934001E-003   1.3376752387095438E-002   1.7809883176421383E-002   2.2833203523177723E-002   2.8432484830929212E-002   3.4603424541478030E-002   4.1336250466174111E-002   4.8614532670850981E-002   5.6419257069599958E-002   6.4730577651121057E-002   7.3527970087250552E-002   8.2790163362222058E-002   9.2495116588998588E-002  0.10261996651619597       0.11314096059958878       0.12403343140433029       0.13527182020640460       0.14682972798731364       0.15867997666050038       0.17079467391964684       0.18314528005043751       0.19570267632968175       0.20843723482381998       0.22131888942012021       0.23431720792261776       0.24740146502983285       0.26054071603275197       0.27370387104329735       0.28685976957954273       0.29997725533237785       0.31302525092319583       0.32597283248538006       0.33878930387862943       0.35144427036583947       0.36390771157144830       0.37615005354370479       0.38814223975464346       0.39985580085811961       0.41126292304220846       0.42233651481699086       0.43305027206026742       0.44337874119115173       0.45329738028449557       0.46278261802167192       0.47181191028846770       0.48036379432958709       0.48841794029287278       0.49595520006171717       0.50295765324870345       0.50940865024329707       0.51529285220199750       0.52059626790362867       0.52530628735357976       0.52941171208301518       0.53290278205164299       0.53577119909772242       0.53801014687809867       0.53961430724652082       0.54057987303376764       0.54090455720485964       0.54058759835078651       0.53962976253265083       0.53803334144522119       0.53580214691549133       0.53294150176300858       0.52945822701050127       0.52536062551649865       0.52065846203319210       0.51536293976192515       0.50948667345063992       0.50304365910296744       0.49604924036917136       0.48852007169967532       0.48047407835567313       0.47193041336595648       0.46290941153049281       0.45343254060259769       0.44352234973163818       0.43320241532977816       0.42249728445939871       0.41143241589999163       0.40003411902676561       0.38832949064703054       0.37634634995236543       0.36411317173790264       0.35165901805186423       0.33901346844043412       0.32620654895043000       0.31326866007466087       0.30023050378999394       0.28712300989131834       0.27397726177464765       0.26082442186472582       0.24769565685574046       0.23462206295270682       0.22163459128819271       0.20876397369588279       0.19604064902195908       0.18349469014447731       0.17115573188725686       0.15905289998942398       0.14721474131259712       0.13566915544371289       0.12444332785114869       0.11356366463254927       0.10305572837788203        9.2944172928974278E-002   8.3252671888523047E-002   7.4003836191950292E-002   6.5219127936290255E-002   5.6918791176258775E-002   4.9121801908642161E-002   4.1845810377570611E-002   3.5107142053530674E-002   2.8921192259067557E-002   2.3303351203574376E-002   1.8268568870845912E-002   1.3827454239337112E-002   9.9856140882995884E-003   6.7504884820422514E-003   4.1299799328985351E-003   2.1287522802975823E-003   7.5208730407282695E-004   7.8637397576755801E-033   0.0000000000000000        6.4221476456919821E-004   1.9690513052556388E-003   3.9858956180406861E-003   6.6936558906582448E-003   1.0082337677999620E-002   1.4148549585211667E-002   1.8879214645968392E-002   2.4245238020945550E-002   3.0231307107232552E-002   3.6832885144729842E-002   4.4039515107827186E-002   5.1833530752404593E-002   6.0194473794536588E-002   6.9100993784526971E-002   7.8531014351644571E-002   8.8461658684712702E-002   9.8869223998892031E-002  0.10972912421078580       0.12101581692353983       0.13270277519196144       0.14476251262527970       0.15716663816865734       0.16988592197403077       0.18289036517609189       0.19614927179217961       0.20963132232215270       0.22330464886241547       0.23713691154234831       0.25109537610532484       0.26514699244762774       0.27925847392108150       0.29339637721515138       0.30752718262208262       0.32161737449245736       0.33563352169011640       0.34954235784750426       0.36331086123608092       0.37690633405106716       0.39029648092510649       0.40344948648309698       0.41633409174297292       0.42891966919204061       0.44117629634379035       0.45307482760921131       0.46458696430443031       0.47568532262484009       0.48634349942975447       0.49653613566489646       0.50623897729122280       0.51542893354770458       0.52408413243268825       0.53218397325202793       0.53970917611743863       0.54664182826890972       0.55296542712359842       0.55866491992053979       0.56372673990251254       0.56813883891132044       0.57189071634596422       0.57497344439795128       0.57737968950800955       0.57910372999543647       0.58014146981334291       0.58049044839229280       0.58014984656932023       0.57912048855504639       0.57740483996317016       0.57500700190066389       0.57193270110849304       0.56818927622505355       0.56378566014798381       0.55873235858958925       0.55304142483836449       0.54672643080826688       0.53980243444205833       0.53228594353727199       0.52419487610233084       0.51554851730932827       0.50636747317672004       0.49667362107720081       0.48649005718253924       0.47584104100159857       0.46475193710207985       0.45324915420217077       0.44136008173978147       0.42911302409607932       0.41653713262540587       0.40366233564771442       0.39051926658460734       0.37713919040303950       0.36355392854425472       0.34979578252726079       0.33589745639388785       0.32189197820576909       0.30781262075516624       0.29369282170554334       0.27956610333612530       0.26546599209130178       0.25142593813144720       0.23747923506882265       0.22365894009238069       0.20999779466719654       0.19652814600173965       0.18328186946968467       0.17029029217926178       0.15758411786317286       0.14519335328075156       0.13314723628503800       0.12147416560607069       0.11020163182783589        9.9356147155212293E-002   8.8963168387114808E-002   7.9047008014561965E-002   6.9630741225245332E-002   6.0736131271061027E-002   5.2383575627424649E-002   4.4592043817980674E-002   3.7379078793618015E-002   3.0761224942262043E-002   2.4755031051358511E-002   1.9376579155093027E-002   1.4637257012445566E-002   1.0543041592317282E-002   7.1019078099222059E-003   4.3223428361388568E-003   2.2093348759348636E-003   7.6855380169709971E-004   8.4635998354597301E-033   0.0000000000000000        6.4817337218839029E-004   2.0279498205325566E-003   4.1451427736578913E-003   7.0007905441339894E-003   1.0584201042839289E-002   1.4891809683401178E-002   1.9909631524106880E-002   2.5606439470015466E-002   3.1965867589841053E-002   3.8983172231482982E-002   4.6647245004522525E-002   5.4939223615191678E-002   6.3837249987556063E-002   7.3318516621474344E-002   8.3359445301867535E-002   9.3935606380166500E-002  0.10502169082359164       0.11659144799433424       0.12861760648565307       0.14107184316489418       0.15392480963518684       0.16714619066153075       0.18070477451537159       0.19456852751820586       0.20870467084700214       0.22307975916843142       0.23765976087798579       0.25241013976376619       0.26729593788685041       0.28228185948562656       0.29733235570020045       0.31241170991187073       0.32748412349464845       0.34251380176972013       0.35746503995832596       0.37230230892535460       0.38699034050602354       0.40149421221196602       0.41577943111441396       0.42981201669363667       0.44355858247347374       0.45698641621891967       0.47006355853013759       0.48275887962387243       0.49504215412741759       0.50688413370192120       0.51825661732219874       0.52913251904076675       0.53948593307361004       0.54929219605891855       0.55852794631947522       0.56717118001373268       0.57520130401160485       0.58259918539373379       0.58934719742834130       0.59542926194626244       0.60083088798017104       0.60553920659923266       0.60954300184321808       0.61283273768329305       0.61540058094852934       0.61724042015809688       0.61834788021632714       0.61872033293765927       0.61835690336702465       0.61725847189325533       0.61542767214418448       0.61286888465599476       0.60958822636822085       0.60559353591702114       0.60089435481661246       0.59550190453246665       0.58942905952031732       0.58269031630279344       0.57530175863173494       0.56728101885484228       0.55864723554392692       0.54942100752214218       0.53962434436812101       0.52928061353827704       0.51841448423152392       0.50705186811412273       0.49521985708068539       0.48294665815932036       0.47026152575877633       0.45719469138876190       0.44377729104164226       0.43004129040205280       0.41601940806875254       0.40174503696584141       0.38725216414639069       0.37257528916510202       0.35774934123107144       0.34280959532712441       0.32779158751219362       0.31273102959448240       0.29766372339343156       0.28262547479367262       0.26765200779047832       0.25277887874609400       0.23804139105386896       0.22347451041729000       0.20911278095246810       0.19499024231032056       0.18114034801944776       0.16759588525078617       0.15438889618681292       0.14155060117700155       0.12911132372617456       0.11710041674554593       0.10554618749216348        9.4475815167993193E-002   8.3915255707515832E-002   7.3889142117946796E-002   6.4420704559562322E-002   5.5531712800903202E-002   4.7242409691102667E-002   3.9571513010448020E-002   3.2536676628788036E-002   2.6155570770573754E-002   2.0445375254141859E-002   1.5418228305899796E-002   1.1080455256885075E-002   7.4405452955103374E-003   4.5075520012364039E-003   2.2867749158054724E-003   7.8426138364502110E-004   9.0430703599164601E-033   0.0000000000000000        6.5340304407024820E-004   2.0836464724200187E-003   4.2969646475785016E-003   7.2945330922250546E-003   1.1064979239078183E-002   1.5604581507063996E-002   2.0898472269037124E-002   2.6913330474528232E-002   3.3631769658534309E-002   4.1048868406781513E-002   4.9152902703787769E-002   5.7923857224937841E-002   6.7338521563297199E-002   7.7372681810954386E-002   8.8001311546940394E-002   9.9198484878236570E-002  0.11093734598441492       0.12319004193976441       0.13592763734160199       0.14912008052243517       0.16273623123971745       0.17674392257709307       0.19111003559438225       0.20580057845317529       0.22078076795085219       0.23601511298959346       0.25146749975931920       0.26710127842310405       0.28287935110143131       0.29876426094136488       0.31471828205575486       0.33070351011646854       0.34668195338646185       0.36261562396489433       0.37846662903316569       0.39419726187823206       0.40977009247100293       0.42514805739378397       0.44029454887976904       0.45517350277748769       0.46974948519676019       0.48398777766058776       0.49785446052864912       0.51131649451201233       0.52434180007219999       0.53689933451984173       0.54895916661774047       0.56049254852323904       0.57147198488381046       0.58187129892124723       0.59166569535983338       0.60083182001944480       0.60934781596170440       0.61719337602566460       0.62434979165201221       0.63079999785200003       0.63652861423914731       0.64152198200277155       0.64576819674968400       0.64925713712673339       0.65198048915799034       0.65393176623748894       0.65510632473053709       0.65550137514374829       0.65511598883938860       0.65395110027717795       0.65200950477341391       0.64929585179739768       0.64581663379385468       0.64158017059904038       0.63659658943726949       0.63087780059739207       0.62443746881087647       0.61729098041112151       0.60945540636625684       0.60094946125268034       0.59179345828406771       0.58200926049612811       0.57162022821160952       0.56065116290100248       0.54912824758806489       0.53707898393158515       0.52453212613920253       0.51151761187938849       0.49806649034196671       0.48421084763893391       0.46998372970881208       0.45541906292355189       0.44055157257633482       0.42541669946162342       0.41005051473115500       0.39448963324546271       0.37877112562172827       0.36293242919171648       0.34701125808366223       0.33104551264428450       0.31507318842430299       0.29913228493284649       0.28326071439934597       0.26749621074684216       0.25187623900105477       0.23643790535889206       0.22121786812172262       0.20625224971857595       0.19157655002441276       0.17722556118208418       0.16323328413863408       0.14963284706819197       0.13645642574292000       0.12373516524171688       0.11149910022768138        9.9777067350031862E-002   8.8596603896154050E-002   7.7983841639354026E-002   6.7963421779786315E-002   5.8558433828027980E-002   4.9790344861602921E-002   4.1679001921446017E-002   3.4243126067706811E-002   2.7501469268669122E-002   2.1472272507927766E-002   1.6168394230643781E-002   1.1596484827573056E-002   7.7655257837461310E-003   4.6851175828291278E-003   2.3608571856322856E-003   7.9915805541925340E-004   9.6007553357967371E-033   0.0000000000000000        6.5785970020008780E-004   2.1359454895044272E-003   4.4409057388689541E-003   7.5740606720363472E-003   1.1523375491773059E-002   1.6284988793852172E-002   2.1843177137540776E-002   2.8162566293874255E-002   3.5224784098520361E-002   4.3024762245388731E-002   5.1550199005420218E-002   6.0779971704027096E-002   7.0689568002276645E-002   8.1253421362202150E-002   9.2445114113820975E-002  0.10423728420425042       0.11660159215673220       0.12950864886711280       0.14292792395681664       0.15682770905118251       0.17117514654728169       0.18593629481820581       0.20107620698412917       0.21655901442929315       0.23234801286684417       0.24840575044606247       0.26469411766808365       0.28117443888947791       0.29780756519726875       0.31455396842665684       0.33137383610084342       0.34822716706204787       0.36507386755838361       0.38187384756769049       0.39858711711274847       0.41517388234405828       0.43159464116016172       0.44781027812445595       0.46378215846976073       0.47947222093670500       0.49484306925535421       0.50985806201610628       0.52448140074267557       0.53867821593533127       0.55241465088621700       0.56565794306307937       0.57837650286557629       0.59053998956571241       0.60211938424245492       0.61308705955119136       0.62341684613758663       0.63308409555824441       0.64206573953981771       0.65034034544357444       0.65788816779689585       0.66469119577283864       0.67073319649394081       0.67599975407159418       0.68047830426659095       0.68415816470794222       0.68703056058192524       0.68908864573795159       0.69032751915583423       0.69074423673968299       0.69033781840226682       0.68910925043450233       0.68706148314091342       0.68419942375436382       0.68052992465538908       0.67606176689477615       0.67080563910765323       0.66477411181267188       0.65798160720880894       0.65044436451146914       0.64218040092195994       0.63320946832120306       0.62355300580164530       0.61323408813400604       0.60227737030837181       0.59070902827963612       0.57855669605074345       0.56584939925975464       0.55261748542159583       0.53889255098875599       0.52470736542215857       0.51009579243369385       0.49509270861127941       0.47973391960450018       0.46405607408649602       0.44809657568745748       0.43189349312289466       0.41548546872557257       0.39891162559954529       0.38221147363282998       0.36542481457392822       0.34859164642635809       0.33175206736204932       0.31494617941720571       0.29821399217077882       0.28159532666199383       0.26512971976679056       0.24885632926130427       0.23281383981058673       0.21704037009823032       0.20157338132856706       0.18644958731803943       0.17170486638766963       0.15737417525881167       0.14349146499671628       0.13008959835781186       0.11720026559516694       0.10485389184346895        9.3079529824509941E-002   8.1904747383005766E-002   7.1355537446585640E-002   6.1456253479239234E-002   5.2229534663324494E-002   4.3696308926845048E-002   3.5876319619341721E-002   2.8789358309202186E-002   2.2454688249559238E-002   1.6885855998120189E-002   1.2089812295879823E-002   8.0760075954096656E-003   4.8545685730925700E-003   2.4313748392521088E-003   8.1319391421374228E-004   1.0135311251146233E-032   0.0000000000000000        6.6150142736169084E-004   2.1846598818614331E-003   4.5765304030435366E-003   7.8385857860929185E-003   1.1958148297432509E-002   1.6931234806431543E-002   2.2741294456353426E-002   2.9350943015037999E-002   3.6740859415821933E-002   4.4905860982769240E-002   5.3833108263265574E-002   6.3500419459703333E-002   7.3882033526051730E-002   8.4951088078090750E-002   9.6679834332770762E-002  0.10903953751522129       0.12200044114059502       0.13553168971795393       0.14960123075621806       0.16417577500018468       0.17922082611889972       0.19470074903102408       0.21057885260202797       0.22681747735306906       0.24337808584619716       0.26022135522105716       0.27730727162422092       0.29459522631466956       0.31204411320038217       0.32961242758532205       0.34725836587707437       0.36493992602219244       0.38261500842789170       0.40024151712037881       0.41777746090433676       0.43518105427477577       0.45241081784150028       0.46942567802165630       0.48618506576010961       0.50264901404776763       0.51877825398786814       0.53453430919626310       0.54987958829487071       0.56477747528110478       0.57919241756174933       0.59309001141983020       0.60643708474034264       0.61920177675632304       0.63135361466393292       0.64286358688765388       0.65370421284102465       0.66384960900750489       0.67327555117759785       0.68195953270686349       0.68988081863376194       0.69702049554655210       0.70336151707093075       0.70888874486019104       0.71358898501151047       0.71745101979551262       0.72046563463961621       0.72262564029496101       0.72392589013432274       0.72436329253142140       0.72393681831416223       0.72264750323790394       0.72049844551370390       0.71749479836685448       0.71364375764850230       0.70895454455815721       0.70343838346257637       0.69710847493553751       0.68997996401388839       0.68206990380103549       0.67339721446808942       0.66398263778034405       0.65384868722772238       0.64301959391407582       0.63152124830279466       0.61938113798431449       0.60662828159668303       0.59329315907656244       0.57940763838489029       0.56500489891404093       0.55011935172701654       0.53478655685345633       0.51904313781438516       0.50292669359937181       0.48647570830103148       0.46972945862339338       0.45272791949135593       0.43551166798176316       0.41812178581828979       0.40059976064939296       0.38298738636528740       0.36532666267348252       0.34765969419885484       0.33002858932209878       0.31247535903282025       0.29504181600892831       0.27776947418948600       0.26069944907043474       0.24387235896602522       0.22732822747443943       0.21110638738252846       0.19524538623704074       0.17978289381732968       0.16475561169923664       0.15019918497849216       0.13614811545509500       0.12263567315569283       0.10969379890044439        9.7352991256882543E-002   8.5642187956658428E-002   7.4588671043159568E-002   6.4217999040214233E-002   5.4553928214747159E-002   4.5618416316390721E-002   3.7432181587980402E-002   3.0016010695060321E-002   2.3390148090005607E-002   1.7568794552044326E-002   1.2559175116574048E-002   8.3711845872585233E-003   5.0154539610626067E-003   2.4981299126505757E-003   8.2632127641808057E-004   1.0645450313943296E-032   0.0000000000000000        6.6428859838226720E-004   2.2296119277893101E-003   4.7034239533331546E-003   8.0873582669847913E-003   1.2368114494920340E-002   1.7541606754887858E-002   2.3590486630642522E-002   3.0475405385518677E-002   3.8176131722896051E-002   4.6687402681066102E-002   5.5995883046080545E-002   6.6078382561083379E-002   7.6907947393353993E-002   8.8456478969406283E-002  0.10069496056740959       0.11359335132575844       0.12712054776021042       0.14124430129640880       0.15593111386377048       0.17114619496879907       0.18685349214145533       0.20301576219244180       0.21959465762988609       0.23655081834765757       0.25384396611832538       0.27143300132845488       0.28927610170550527       0.30733082278052254       0.32555419986596790       0.34390285128077758       0.36233308259596880       0.38080099163030467       0.39926257395822401       0.41767382866694042       0.43599086411228338       0.45417000341968139       0.47216788946667604       0.48994158911314611       0.50744869640810730       0.52464743453460705       0.54149675625157667       0.55795644257769628       0.57398719949277210       0.58955075241821653       0.60460993824178211       0.61912879468807314       0.63307264678245045       0.64640819024430995       0.65910357156979371       0.67112846463282938       0.68245414362112378       0.69305355211321706       0.70290136815579207       0.71197406515628414       0.72024996847634526       0.72770930755479257       0.73433426346698982       0.74010901178172206       0.74501976062663200       0.74905478386620694       0.75220444931003450       0.75446124188690589       0.75581978172698272       0.75627683711335014       0.75583133225807997       0.75448434990543012       0.75223912873746834       0.74910105558984796       0.74507765252110003       0.74017855871627714       0.73441550733697847       0.72780229729633827       0.72035476010431709       0.71209072179224775       0.70302996007019081       0.69319415676439677       0.68260684570442565       0.67129335612992269       0.65928075180546020       0.64659776594531415       0.63327473214208296       0.61934351143430499       0.60483741571363847       0.58979112763737684       0.57424061725444409       0.55822305552961338       0.54177672499220342       0.52494092770667666       0.50775589080041461       0.49026266976901206       0.47250304979202945       0.45451944530296623       0.43635479804488037       0.41805247386828276       0.39965615850978137       0.38120975261379259       0.36275726623243043       0.34434271308388797       0.32601000479061221       0.30780284538789721       0.28976462632324596       0.27193832222655911       0.25436638768226455       0.23709065526552450       0.22015223507832651       0.20359141603597236       0.18744756912929636       0.17175905288703180       0.15656312108331830       0.14189583196825478       0.12779195571181515       0.11428487235456398       0.10140645322014447        8.9186936413230167E-002   7.7654827331068030E-002   6.6836827703908294E-002   5.6757753096128571E-002   4.7440537450262825E-002   3.8906824119403084E-002   3.1178348118761690E-002   2.4276291940785972E-002   1.8215474999223845E-002   1.3003369293223856E-002   8.6502881282455400E-003   5.1673438441739621E-003   2.5609338169330009E-003   8.3849480118069314E-004   1.1129943554502748E-032   0.0000000000000000        6.6618398569716526E-004   2.2706336373928934E-003   4.8211937122873763E-003   8.3196671507780838E-003   1.2752152195976878E-002   1.8114480012870852E-002   2.4388535878554721E-002   3.1533054287142682E-002   3.9526934171122748E-002   4.8364867835128472E-002   5.8033068130425400E-002   6.8507389318780892E-002   7.9759743265775104E-002   9.1760857599942638E-002  0.10448051371868793       0.11788743435196579       0.13194924221159099       0.14663237228416290       0.16190196093323844       0.17772179969450766       0.19405436630694831       0.21086089870225430       0.22810148492820678       0.24573515859618458       0.26371999724905310       0.28201322307313492       0.30057130566919976       0.31935006664982640       0.33830478579345591       0.35739030851821618       0.37656115439624965       0.39577162647215497       0.41497592109345804       0.43412823801848172       0.45318289051007782       0.47209441516745532       0.49081768123073638       0.50930799907756041       0.52752122767790288       0.54541388072461938       0.56294323119734679       0.58006741410337315       0.59674552714950557       0.61293772910012145       0.62860533559057075       0.64371091215451237       0.65821836425729696       0.67209302409774030       0.68530173398999727       0.69781292611219881       0.70959669843119610       0.72062488662474278       0.73087113182446695       0.74031094402198983       0.74892176097017638       0.75668300246528108       0.76357611984444751       0.76958464061535348       0.77469420807828615       0.77889261586891245       0.78216983732494394       0.78451804961515692       0.78593165256122099       0.78640728211948485       0.78594381848479167       0.78454238879149996       0.78220636441414571       0.77894135287408439       0.77475518435627566       0.76965789289700948       0.76366169225298841       0.75678094654660588       0.74903213572270932       0.74043381593095881       0.73100657490305443       0.72077298245963561       0.70975753622833115       0.69798660275622837       0.68548835409565079       0.67229270007824715       0.65843121639082947       0.64393706865448297       0.62884493268514885       0.61319091111416013       0.59701244658984232       0.58034823175295813       0.56323811620950182       0.54572301072750118       0.52784478888006847       0.50964618637923387       0.49117069834432214       0.47246247473723479       0.45356621424009663       0.43452705681002801       0.41539047517987526       0.39620216556435700       0.37700793783624115       0.35785360543006339       0.33878487525174178       0.31984723784076086       0.30108585807130817       0.28254546663275881       0.26427025257041248       0.24630375713203750       0.22868876918151293       0.21146722243069049       0.19468009473453940       0.17836730966916475       0.16256764045263136       0.14731861543299268       0.13265642166882921       0.11861579847770026       0.10522991352365840        9.2530232608424662E-002   8.0546415731977974E-002   6.9306243164546630E-002   5.8835529357259095E-002   4.9158128379450598E-002   4.0296556650640858E-002   3.2273448646699954E-002   2.5110879761785131E-002   1.8824250843264556E-002   1.3421252319542488E-002   8.9125889843945025E-003   5.3098304877750952E-003   2.6196078089296224E-003   8.4967160700703066E-004   1.1587623786171485E-032   0.0000000000000000        6.6715286939036207E-004   2.3075671922665889E-003   4.9294700080768205E-003   8.5348424558148433E-003   1.3109203566739905E-002   1.8648322124243076E-002   2.5133349675050144E-002   3.2521153830198817E-002   4.0789805908187392E-002   4.9933990394415741E-002   5.9939513786656233E-002   7.0781330028014025E-002   8.2430277599775198E-002   9.4855975303544615E-002  0.10802707144670862       0.12191112490004452       0.13647456078379530       0.15168257744022179       0.16749902897369517       0.18388637563765389       0.20080571528062954       0.21821685985154177       0.23607842861450765       0.25434794711905256       0.27298194921414670       0.29193608148207661       0.31116520982332907       0.33062352791768751       0.35026466731766931       0.37004180889404131       0.38990779537869563       0.40981524471926672       0.42971666399158898       0.44956456357112357       0.46931157131603052       0.48891054646358051       0.50831469297652765       0.52747767207191132       0.54635371364439678       0.56489772633515423       0.58306540596572742       0.60081334208852788       0.61809912238249187       0.63488143466287350       0.65112016623570135       0.66677650038045966       0.68181300970838110       0.69619374619208152       0.70988432762693077       0.72285202034072937       0.73506581792489067       0.74649651583053145       0.75711678161405549       0.76690122069153366       0.77582643743185276       0.78387109143722178       0.79101594888821292       0.79724392881247885       0.80254014418819652       0.80689193775868751       0.81028891249067325       0.81272295659437377       0.81418826304634306       0.81468134356992683       0.81420103703527813       0.81274851226655664       0.81032726523998433       0.80694311068722602       0.80260416812092739       0.79732084231497347       0.79110579828984862       0.78397393086086853       0.77594232882332437       0.76703023385941194       0.75725899427169807       0.74665201364074685       0.73523469455527968       0.72303437751339250       0.71008027519033290       0.69640340217533281       0.68203650040129737       0.66701396040545047       0.65137173862971198       0.63514727096391610       0.61837938272012860       0.60110819528092196       0.58337502962236665       0.56522230696039477       0.54669344675421616       0.52783276230913667       0.50868535423384098       0.48929700201299170       0.46971405394524263       0.44998331571927980       0.43015193789976947       0.41026730258065136       0.39037690949534581       0.37052826184341658       0.35076875212012915       0.33114554821580683       0.31170548006191612       0.29249492710038993       0.27355970683929126       0.25494496477107809       0.23669506591409750       0.21885348823839129       0.20146271823228434       0.18456414883821159       0.16819797981199727       0.15240311969884024       0.13721708576805114       0.12267589338369644       0.10881392699338509        9.5663804434294925E-002   8.3256268731879260E-002   7.1620111377552170E-002   6.0782082817198095E-002   5.0766898883719672E-002   4.1597894878440976E-002   3.3298553830705957E-002   2.5891797018257928E-002   1.9393568001000894E-002   1.3811745974770046E-002   9.1573991077172831E-003   5.4425293318493516E-003   2.6739834373463904E-003   8.5981138302063901E-004   1.2017388417183368E-032   0.0000000000000000        6.6716313804841495E-004   2.3402653611506257E-003   5.0279071168717144E-003   8.7322568614204808E-003   1.3438277454515974E-002   1.9141696582279776E-002   2.5822965891757158E-002   3.3437138057999541E-002   4.1961500535551956E-002   5.1390768172756715E-002   6.1710388325920490E-002   7.2894471841545530E-002   8.4912847014771017E-002   9.7734091226061526E-002  0.11132579104725031       0.12565441673945663       0.14068527487400942       0.15638240990668595       0.17270848007616774       0.18962470426187053       0.20709089364953442       0.22506553055127967       0.24350586466863591       0.26236801535605320       0.28160707702589038       0.30117722706602162       0.32103183596547319       0.34112357939578170       0.36140455196320304       0.38182638237151295       0.40234034970791088       0.42289750057983089       0.44344876681035167       0.46394508342768409       0.48433750663614944       0.50457733151680362       0.52461620914719864       0.54440626287450233       0.56390020345685410       0.58305144279430954       0.60181420597908297       0.62014364138840050       0.63799592857133713       0.65532838364064860       0.67209956195264609       0.68826935779145726       0.70379910085063380       0.71865164924861114       0.73279147888455176       0.74618476888992435       0.75879948299800648       0.77060544661114438       0.78157441939507699       0.79168016322566126       0.80089850530998763       0.80920739635018857       0.81658696359150851       0.82301955864433740       0.82848979994179184       0.83298460976182975       0.83649324569213468       0.83900732648620580       0.84052085223892226       0.84103021882708706       0.84053422659804999       0.83903408326041362       0.83653340099932205       0.83303818778940841       0.82855683296395022       0.82310008703770332       0.81668103586553475       0.80931506916833607       0.80101984353198341       0.79181523994034975       0.78172331596787781       0.77076825273137806       0.75897629673415035       0.74637569674886728       0.73299663587234942       0.71887115894575260       0.70403309548077497       0.68851797830446004       0.67236295810803992       0.65560671409838722       0.63828936098763800       0.62045235251558706       0.60213838177329437       0.58339127852727646       0.56425590383264446       0.54477804215377146       0.52500429127505344       0.50498195026122938       0.48475890572245389       0.46438351669221878       0.44390449834839479       0.42337080490689527       0.40283151192507616       0.38233569833657760       0.36193232846875734       0.34167013435482663       0.32159749860260561       0.30176233811454056       0.28221198893558647       0.26299309250260250       0.24415148357570143       0.22573208011507903       0.20777877537156406       0.19033433242244824       0.17344028121217397       0.15713681724719697       0.14146269811624962       0.12645512891271021       0.11214962836329295        9.8579887872929012E-002   8.5777659266832826E-002   7.3772675443935051E-002   6.2592557628578377E-002   5.2262822893705610E-002   4.2807569234356482E-002   3.4251075422401793E-002   2.6617059834807385E-002   1.9921968597326565E-002   1.4173838961682016E-002   9.3840733267912604E-003   5.5650799410675500E-003   2.7239029642238985E-003   8.6887649375130902E-004   1.2418202106899344E-032   0.0000000000000000        6.6618538427040469E-004   2.3685918879978963E-003   5.1161841444373919E-003   8.9113272836836704E-003   1.3738451852162794E-002   1.9593266381111713E-002   2.6455557624422692E-002   3.4278617233777273E-002   4.3038994050955237E-002   5.2731472619704935E-002   6.3341189882472143E-002   7.4841472727515040E-002   8.7201204602444932E-002  0.10038799114123151       0.11436843093016767       0.12910798339157778       0.14457091823158844       0.16072021153845747       0.17751741496280313       0.19492259891082439       0.21289438424880780       0.23139002320506050       0.25036549845167971       0.26977562840755859       0.28957417578841399       0.30971395873734708       0.33014696424033574       0.35082446354351060       0.37169712930245491       0.39271515417741204       0.41382837058738120       0.43498637133864132       0.45613863083870360       0.47723462659031274       0.49822396069895886       0.51905648106876756       0.53968240202602524       0.56005242405777556       0.58011785238589597       0.59983071409455402       0.61914387351845834       0.63801114562960137       0.65638740712768184       0.67422870499201371       0.69149236221266352       0.70813708045952173       0.72412303942937917       0.73941199265223345       0.75396735949711202       0.76775431318918430       0.78073986459224587       0.79289294158598500       0.80418446382368458       0.81458741270168600       0.82407689637103787       0.83263020963104595       0.84022688856671557       0.84684875978575136       0.85247998416177773       0.85710709493972337       0.86071903015789486       0.86330715926482748       0.86486530389833827       0.86538975276431773       0.86487927057132929       0.86333510102451572       0.86076096383415246       0.85716304579335878       0.85254998589353226       0.84693285456468070       0.84032512704538376       0.83274265098738542       0.82420360833323758       0.81472847159802553       0.80433995462149799       0.79306295794827730       0.78092450892957832       0.76795369672447444       0.75418160233239939       0.73964122383823938       0.72436739704745290       0.70839671170067120       0.69176742346942266       0.67451936195154327       0.65669383486935173       0.63833352873617233       0.61948240617920514       0.60018560023054146       0.58048930576659874       0.56044066843230200       0.54008767126042556       0.51947901927888973       0.49866402240855967       0.47769247687488647       0.45661454549061198       0.43548063703096729       0.41434128504720802       0.39324702636511694       0.37224827959857182       0.35139522393957823       0.33073767854137459       0.31032498276789949       0.29020587760581024       0.27042838852616918       0.25103971006906306       0.23208609244153927       0.21361273038696588       0.19566365457810855       0.17828162558655436       0.16150802953434867       0.14538277144079662       0.12994415693563255       0.11522875376694572       0.10127124582774816        8.8104317043967012E-002   7.5758569585952854E-002   6.4262428071061320E-002   5.3642148279503261E-002   4.3922532837927894E-002   3.5128601676764876E-002   2.7284819834648130E-002   2.0408094527762290E-002   1.4506589383773439E-002   9.5920109326302801E-003   5.6771468963081641E-003   2.7692197600792372E-003   8.7683207753513242E-004   1.2789099260033758E-032   0.0000000000000000        6.6419299255332672E-004   2.3924218549560695E-003   5.1940058497790889E-003   9.0715163430430158E-003   1.4008876196006131E-002   2.0001797321607936E-002   2.7029437689592904E-002   3.5043383708551736E-002   4.4019492250167019E-002   5.3952657932629558E-002   6.4827757395725064E-002   7.6617394489150045E-002   8.9289575131963353E-002  0.10281100499457339       0.11714737064875641       0.13226320078052894       0.14812181236198999       0.16468520118796370       0.18191390426488130       0.19976693920252178       0.21820183576472543       0.23717471862391284       0.25664040901476182       0.27655253282675107       0.29686363203043986       0.31752527876367825       0.33848819175225703       0.35970235479635621       0.38111713702877520       0.40268141465580176       0.42434369389677296       0.44605223481391520       0.46775517573957642       0.48940065800840071       0.51093695067813827       0.53231257495632334       0.55347642801949704       0.57437790593414140       0.59496702538301427       0.61519454389726602       0.63501207832017859       0.65437222118913008       0.67322865479560068       0.69153626260714740       0.70925123781312582       0.72633118871554725       0.74273524072684438       0.75842413470312409       0.77336032141589672       0.78750805188360506       0.80083346340338546       0.81330466101708965       0.82489179426852355       0.83556712902392682       0.84530511421605259       0.85408244332455929       0.86187811046567619       0.86867346094440612       0.87445223614304812       0.87920061266292837       0.88290723558250150       0.88556324580161649       0.88716230136318175       0.88770059272308921       0.88717685193746654       0.88559235571494099       0.88295092236986072       0.87925890263844886       0.87452516442015904       0.86876107145071635       0.86198045597608042       0.85419958548672703       0.84543712359305734       0.83571408513259182       0.82505378563033049       0.81348178520897185       0.80102582711854087       0.78771577099557810       0.77358352104492512       0.75866294929903655       0.74298981413954557       0.72660167429331179       0.70953779848472776       0.69183907098619490       0.67354789328390852       0.65470808208148534       0.63536476392919083       0.61556426666627673       0.59535400801851490       0.57478238154211136       0.55389864023809632       0.53275277811346755       0.51139540993336519       0.48987764952158014       0.46825098683206545       0.44656716414408704       0.42487805163877118       0.40323552268680857       0.38169132912198300       0.36029697682502132       0.33910360189331262       0.31816184771748646       0.29752174324276437       0.27723258271827983       0.25734280722316050       0.23789988824671196       0.21895021361401298       0.20053897599264059       0.18271006404430409       0.16550595528696646       0.14896760650839855       0.13313433201572253       0.11804366077962419       0.10373118568139009        9.0230443761705609E-002   7.7572832178659512E-002   6.5787509551040554E-002   5.4901405974092224E-002   4.4939968914688391E-002   3.5928903231270140E-002   2.7893368650641525E-002   2.0850690777667866E-002   1.4809127054615989E-002   9.7806571573204291E-003   5.7784206263114058E-003   2.8097986729113201E-003   8.8364613758799805E-004   1.3129186352857953E-032   0.0000000000000000        6.6116222025734380E-004   2.4116420162047431E-003   5.2611034040181658E-003   9.2123337216001126E-003   1.4248773489042417E-002   2.0366161072834274E-002   2.7543062786198176E-002   3.5729417343231422E-002   4.4900437576334787E-002   5.5051169483791913E-002   6.6166280772884500E-002   7.8217714804970945E-002   9.1172669117623908E-002  0.10499702313611511       0.11965562942770322       0.13511216818902513       0.15132909002996983       0.16826750087319212       0.18588701746716818       0.20414570284744410       0.22300009752847638       0.24240530387973358       0.26231509010023141       0.28268200083275391       0.30345747120978184       0.32459194360669902       0.34603498680186207       0.36773541723595682       0.38964142209165770       0.41170068389707531       0.43386050634013545       0.45606794100816533       0.47826991473694253       0.50041335726350633       0.52244532887790252       0.54431314776808981       0.56596451674218695       0.58734764903843439       0.60841139290271884       0.62910535464914763       0.64938001989028782       0.66918687267094734       0.68847851218369926       0.70720876681924083       0.72533280525443655       0.74280724431931000       0.75959025338249930       0.77564165500395021       0.79092302160523986       0.80539776794715290       0.81903123915044407       0.83179079410275636       0.84364588399478146       0.85456812584104613       0.86453137078163167       0.87351176701193300       0.88148781718533498       0.88844043014883045       0.89435296689777122       0.89921128061647038       0.90300375073801542       0.90572131091415953       0.90735747084381613       0.90790833190723519       0.90737259655481084       0.90575157144621654       0.90304916432003679       0.89927187460396618       0.89442877778975860       0.88853150361103561       0.88159420807665745       0.87363353941923816       0.86466859805509422       0.85472089064200463       0.84381427834226330       0.83197491943180679       0.81923120637178026       0.80561369751135814       0.79115504358348199       0.77588990915412925       0.75985488924688072       0.74308842130229336       0.72563069272749792       0.70752354421881425       0.68881036911852422       0.66953600904170096       0.64974664600134058       0.62948969134315891       0.60881367169093170       0.58776811223658421       0.56640341762307478       0.54477075070791181       0.52292190952076267       0.50090920268326600       0.47878532361237564       0.45660322380203799       0.43441598548715488       0.41227669399664618       0.39023831011193844       0.36835354271798981       0.34667472208302869       0.32525367403899641       0.30414159539440072       0.28338893086178535       0.26304525180043858       0.24315913707432277       0.22377805629385386       0.20494825571409925       0.18671464682566885       0.16912069668380764       0.15220831563868792       0.13601773237824757       0.12058734696130773       0.10595357554069643        9.2150727191480791E-002   7.9210917805673631E-002   6.7163968776002100E-002   5.6037418416656964E-002   4.5857297657620574E-002   3.6649938541856684E-002   2.8441142098118360E-002   2.1248608496906837E-002   1.5080655633663861E-002   9.9495045411098632E-003   5.8686181755487742E-003   2.8455163677382003E-003   8.8928962678269706E-004   1.3437644085777210E-032   0.0000000000000000        6.5707227221567131E-004   2.4261511037427142E-003   5.3172350863838775E-003   9.3333374054162151E-003   1.4457442247272844E-002   2.0685337973183608E-002   2.7995037307176340E-002   3.6334890481232993E-002   4.5679515394875803E-002   5.6024151546193106E-002   6.7353310200713778E-002   7.9638338268426839E-002   9.2845695713740753E-002  0.10694051119876702       0.12188688315050962       0.13764772746742840       0.15418471680757470       0.17145815976640771       0.18942684944126276       0.20804799481951960       0.22727725141267929       0.24706880701246764       0.26737548772596098       0.28814887085135138       0.30933940125738713       0.33089651053786900       0.35276873860861330       0.37490385745788435       0.39724899675396935       0.41975077099442515       0.44235540791403022       0.46500887781650696       0.48765702353808310       0.51024569072044390       0.53272085808185010       0.55502876737115237       0.57711605269785160       0.59892986891595390       0.62041801876149993       0.64152907843652729       0.66221252133444775       0.68241883960297767       0.70209966327417872       0.72120787663864350       0.73969773162480312       0.75752495787378293       0.77464686926806114       0.79102246665041043       0.80661253648390852       0.82137974521018553       0.83528872910386687       0.84830617936180597       0.86040092227509479       0.87154399424536078       0.88170871149304386       0.89087073427781449       0.89900812547894615       0.90610140339700485       0.91213358864273930       0.91709024501022740       0.92095951422921507       0.92373214450858709       0.92540151282077054       0.92596364084416027       0.92541720455621679       0.92376353743293604       0.92100662725089022       0.91715310650900983       0.91221223648346861       0.90619588495527048       0.89911849766646279       0.89099706357804143       0.88185107400290319       0.87170247571820814       0.86057561817443562       0.84849719491793263       0.83549617937631004       0.82160375516207973       0.80685324104680178       0.79128001081895627       0.77492140817513711       0.75781665689183064       0.74000676646302777       0.72153443344753077       0.70244393875986333       0.68278104114321991       0.66259286710677678       0.64192779754699991       0.62083535138261536       0.59936606643412804       0.57757137786236756       0.55550349445234726       0.53321527303755911       0.51076009136782663       0.48819171973287961       0.46556419164017571       0.44293167386586135       0.42034833619685091       0.39786822115596765       0.37554511405933183       0.35343241367682499       0.33158300384663741       0.31004912632470166       0.28888225518816374       0.26813297309674150       0.24785084969723412       0.22808432248155777       0.20888058033447318       0.19028544984583115       0.17234328335535878       0.15509684426594841       0.13858717913294646       0.12285346685492078       0.10793285912967764        9.3860354086133704E-002   8.0668708311970261E-002   6.8388333081748617E-002   5.7047307290983520E-002   4.6672182516189480E-002   3.7289858868214766E-002   2.8926724000832571E-002   2.1600807811649244E-002   1.5320454582958873E-002   1.0098094186163507E-002   5.9474839088509224E-003   2.8762616392713353E-003   8.9373652470494769E-004   1.3713729357095221E-032   0.0000000000000000        6.5190536654107824E-004   2.4358601037403186E-003   5.3621869134914887E-003   9.4341348097638864E-003   1.4634258261494915E-002   2.0958419571090126E-002   2.8384116794941079E-002   3.6858172452751831E-002   4.6354659683735491E-002   5.6869054294909294E-002   6.8385764590013332E-002   8.0875606394477093E-002   9.4304374405608016E-002  0.10863652358919783       0.12383547975987653       0.13986348045358413       0.15668151061040161       0.17424917594869763       0.19252454450445802       0.21146407380892504       0.23102264075693316       0.25115362849903800       0.27180903427378600       0.29293958427242162       0.31449485207365591       0.33642337990750110       0.35867280240169214       0.38118997252707920       0.40392108941693294       0.42681182778024773       0.44980746856858095       0.47285303060506734       0.49589340284528993       0.51887347695382913       0.54173827988473300       0.56443310613373110       0.58690364935489048       0.60909613301995602       0.63095743980797758       0.65243523940731007       0.67347811443064443       0.69403568414059058       0.71405872566921402       0.73349929247531309       0.75231082970867480       0.77044828624931549       0.78786822311684213       0.80452891800435733       0.82039046568824403       0.83541487406291026       0.84956615556882065       0.86281041381145740       0.87511592513130843       0.88645321496179075       0.89679512876595036       0.90611689739547963       0.91439619670942096       0.92161320130601410       0.92775063224811516       0.93279379865779510       0.93673063307717530       0.93955172053279867       0.94125032119466290       0.94182238661980888       0.94126656950401166       0.93958422693766253       0.93677941715969093       0.93285888980247378       0.92783206966487985       0.92171103404801757       0.91451048370810351       0.90624770749366357       0.89694254075802571       0.88661731764305707       0.87529681735204745       0.86300820453337701       0.84978096393502645       0.83564682946357149       0.82063970784734641       0.80479559705405634       0.78815249969522139       0.77075033159500306       0.75263082576069396       0.73383743198845475       0.71441521232566407       0.69441073267502629       0.67387195075772732       0.65284810075934119       0.63138957487770897       0.60954780210936110       0.58737512453163510       0.56492467139791558       0.54225023133637906       0.51940612297354172       0.49644706427904350       0.47342804095723767       0.45040417420518614       0.42743058813288659       0.40456227720529103       0.38185397397733162       0.35936001748447416       0.33713422257465198       0.31522975051090185       0.29369898115504145       0.27259338703370922       0.25196340960125763       0.23185833797904659       0.21232619045454559       0.19341359876612599       0.17516569415058292       0.15762599048705572       0.14083625370470912       0.12483634740117269       0.10966406929319947        9.5355021884323293E-002   8.1942522824446890E-002   6.9457498889837030E-002   5.7928500540821298E-002   4.7382535899618307E-002   3.7847012790754836E-002   2.9348849656863147E-002   2.1906360379474910E-002   1.5527880942063779E-002   1.0226016890799902E-002   6.0147901484274430E-003   2.9019356934028677E-003   8.9696390741814407E-004   1.3956777053211160E-032   0.0000000000000000        6.4564679451604566E-004   2.4406925023916230E-003   5.3957732008341093E-003   9.5143837841958154E-003   1.4778676172630831E-002   2.1184610895093527E-002   2.8709211029676066E-002   3.7297833604793829E-002   4.6924058120237561E-002   5.7583640071579588E-002   6.9260939127300053E-002   8.1926306571885252E-002   9.5544945469132600E-002  0.11008071555757369       0.12549645303711257       0.14175380455715361       0.15881315917917646       0.17663351587277379       0.19517231794924847       0.21438537589179460       0.23422689625014209       0.25464956941558603       0.27560467898890295       0.29704221834869876       0.31891101086455781       0.34115883297107652       0.36373253977512776       0.38657819287651496       0.40964119011636080       0.43286639691501705       0.45619827890624798       0.47958103553439724       0.50295873429418037       0.52627544530204895       0.54947537585091522       0.57250300465553183       0.59530321543417652       0.61782142952942987       0.64000373723318982       0.66179702750637626       0.68314911578423021       0.70400886954452335       0.72432633135991176       0.74405283911370024       0.76314114310824244       0.78154551977284181       0.79922188169905206       0.81612788374960155       0.83222302496161371       0.84746874602708100       0.86182852209389171       0.87526795067390406       0.88775483444434078       0.89925925874700707       0.90975366358637222       0.91921290997215221       0.92761434042586455       0.93493783352654969       0.94116585234358019       0.94628348665629891       0.95027848885287958       0.95314130341453107       0.95486508993462549       0.95544573958487311       0.95488188502890126       0.95317490372093949       0.95032891460976254       0.94635076823894726       0.94125003027954490       0.93503895852185592       0.92773247339438725       0.91934812207197092       0.90990603626559707       0.89942888378816799       0.88794181402385675       0.87547239742031291       0.86205055915913475       0.84770850715809476       0.83248065458074627       0.81640353704375734       0.79951572471204624       0.78185772950312293       0.76347190762132966       0.74440235764796381       0.72469481445370509       0.70439653915674061       0.68355620543408868       0.66222378240879520       0.64045041444903839       0.61828829812081521       0.59579055662506297       0.57301111200218446       0.55000455541794002       0.52682601584766087       0.50353102746138201       0.48017539605151555       0.45681506479318240       0.43350597970130572       0.41030395506205292       0.38726453920685111       0.36444288091919186       0.34189359681249232       0.31967063999656381       0.29782717034404521       0.27641542667332292       0.25548660115317928       0.23509071623332542       0.21527650436062290       0.19609129053522770       0.17758087661129057       0.15978942255479117       0.14275931343153489       0.12653100173014939       0.11114284007954151        9.6630949183286005E-002   8.3029126717798801E-002   7.0368739273259678E-002   5.8678738647854875E-002   4.7986524276324029E-002   3.8319950253574007E-002   2.9706408941038525E-002   2.2164451668911837E-002   1.5702370913145983E-002   1.0332914165370161E-002   6.0703377445841247E-003   2.9224523997689695E-003   8.9895200958785455E-004   1.4166201650936621E-032   0.0000000000000000        6.3828497111828727E-004   2.4405845018047783E-003   5.4178370555194684E-003   9.5737934948015978E-003   1.4890230855166919E-002   2.1363232448129064E-002   2.8969386746101444E-002   3.7652648843667799E-002   4.7386156556608439E-002   5.8165988892712107E-002   6.9976511918812739E-002   8.2787679939119160E-002   9.6564179172296802E-002  0.11126935381631896       0.12686553472729958       0.14331386647212715       0.16057423546326602       0.17860513149141208       0.19736347498741630       0.21680453536038097       0.23688195870711207       0.25754785622219434       0.27875291482209202       0.30044651514558002       0.32257685324498103       0.34509106518534932       0.36793535419611134       0.39105512008011978       0.41439509055291407       0.43789945421325621       0.46151199480945237       0.48517622648695879       0.50883552969409496       0.53243328740063045       0.55591302133521481       0.57921852786830985       0.60229401326175414       0.62508422791695117       0.64753459932641877       0.66959136340018033       0.69120169383918673       0.71231382927048725       0.73287719780652461       0.75284253875433782       0.77216202116845578       0.79078935896243463       0.80867992231095787       0.82579084505780864       0.84208112789307576       0.85751173702508299       0.87204569813794797       0.88564818537968582       0.89828660519374037       0.90993067476587575       0.92055249492419766       0.93012661729115154       0.93863010554673365       0.94604259064066876       0.95234631982818330       0.95752619941301576       0.96156983108326344       0.96446754177113281       0.96621240694048549       0.96680026727731561       0.96622973870449369       0.96450221573824213       0.96162186814087147       0.95759563090559741       0.95243318757852968       0.94614694697525670       0.93875201332549385       0.93026614994729684       0.92070973650596843       0.91010571999073842       0.89847955950136504       0.88585916500040729       0.87227483015580698       0.85775915946215420       0.84234698978636280       0.82607530655366757       0.80898315475713911       0.79111154501568937       0.77250335490123334       0.75320322577375831       0.73325745537597220       0.71271388644464995       0.69162179159550896       0.67003175479096233       0.64799554962725547       0.62556601478593776       0.60279692691055908       0.57974287123244250       0.55645911025996242       0.53300145082924844       0.50942610986709380       0.48578957914784099       0.46214848941883185       0.43855947417146324       0.41507903343181746       0.39176339786094744       0.36866839351909125       0.34584930760548638       0.32336075550005555       0.30125654942819441       0.27958956906711435       0.25841163439840659       0.23777338111835067       0.21772413887027645       0.19831181234270062       0.17958276411211324       0.16158169427299818       0.14435150528913460       0.12793314129856362       0.11236541737216274        9.7684884953998727E-002   8.3925739503236951E-002   7.1119710613528314E-002   5.9296080152902310E-002   4.8482572663216518E-002   3.8707426118069432E-002   2.9998449032093533E-002   2.2374382968340666E-002   1.5843441256455315E-002   1.0418479123999987E-002   6.1139565755238615E-003   2.9377385126977216E-003   8.9968427881899436E-004   1.4341498628072259E-032   0.0000000000000000        6.2981147920665339E-004   2.4354852034832860E-003   5.4282507985244444E-003   9.6121251814536932E-003   1.4968538605973560E-002   2.1493721924742876E-002   2.9163869968047665E-002   3.7921600682843531E-002   4.7739662870148407E-002   5.8614503191572326E-002   7.0530549708978471E-002   8.3457428163695446E-002   9.7359383697516330E-002  0.11219932568380293       0.12793916497812313       0.14453963398749853       0.16196021086530912       0.18015897500801600       0.19909242706722674       0.21871540266194106       0.23898109868840817       0.25984116210659414       0.28124580155265577       0.30314390647693851       0.32548317003006810       0.34821021487794968       0.37127072160346009       0.39460955937556502       0.41817091858366967       0.44189844510216286       0.46573537587745484       0.48962467549996258       0.51350917343354963       0.53733170158370858       0.56103523185010740       0.58456301336094829       0.60785870902909811       0.63086653112933311       0.65353137554629903       0.67579895438562843       0.69761592662351402       0.71893002647577120       0.73969018918724250       0.75984667393051053       0.77935118351798105       0.79815698064689733       0.81621900038585760       0.83349395864337883       0.84994045634774873       0.86551907909596748       0.88019249202110994       0.89392552966125804       0.90668528060778220       0.91844116672403975       0.92916501675684393       0.93883113415023656       0.94741635890412379       0.95490012333246888       0.96126450157975440       0.96649425277597889       0.97057685774019509       0.97350254911843603       0.97526433491747233       0.97585801533822825       0.97528219290991591       0.97353827586094899       0.97063047475202668       0.96656579235554607       0.96135400681869743       0.95500764814598393       0.94754196806071078       0.93897490331211231       0.92932703252611826       0.91862152669189079       0.90688409341691267       0.89414291506820043       0.88042858097188870       0.86577401380064012       0.85021439037068636       0.83378705699101885       0.81653143961027996       0.79848894895006550       0.77970288086416273       0.76021831217025870       0.74008199218085269       0.71934223023010480       0.69804877943629073       0.67625271699000711       0.65400632127220448       0.63136294606622845       0.60837689219937696       0.58510327689753516       0.56159790118866459       0.53791711565504796       0.51411768486871678       0.49025665084375664       0.46639119580837146       0.44257850466170007       0.41887562741351719       0.39533934196685500       0.37202601754936648       0.34899147914106432       0.32629087321403566       0.30397853511263262       0.28210785838856833       0.26073116641416394       0.23989958656785582       0.21966292727815973       0.20006955794907666       0.18116629062119008       0.16299825825403186       0.14560877771192623       0.12903918634136483       0.11332866804582861        9.8514116475338545E-002   8.4630041621638077E-002   7.1708458332291711E-002   5.9778906410938075E-002   4.8869368487065294E-002   3.9008403224750327E-002   3.0224176760071868E-002   2.2535573111756323E-002   1.5950690489659466E-002   1.0482457251720019E-002   6.1455059784974505E-003   2.9477338608983840E-003   8.9914742242402164E-004   1.4482245678845952E-032   0.0000000000000000        6.2022110439740740E-004   2.4253567613313964E-003   5.4269163155196793E-003   9.6291927891401907E-003   1.5013298135223037E-002   2.1575635639970048E-002   2.9292047959505803E-002   3.8103881789329712E-002   4.7983550179964342E-002   5.8927911779938537E-002   7.0921512659966615E-002   8.3933719109984081E-002   9.7928411764813331E-002  0.11286814672921903       0.12871450107032986       0.14542788586046235       0.16296746632271972       0.18129101121308436       0.20035470551994622       0.22011305940587358       0.24051893290838747       0.26152362484375363       0.28307698512765650       0.30512753476799176       0.32762258964566016       0.35050838724578237       0.37373021599447298       0.39723254688512644       0.42095916707326275       0.44485331512622206       0.46885781759526246       0.49291522658247328       0.51696795797811679       0.54095843002209298       0.56482920186751140       0.58852311181185146       0.61198341485269792       0.63515391925012288       0.65797912175568951       0.68040434119335724       0.70237585005535352       0.72384100381776151       0.74474836763983243       0.76504784015934468       0.78469077408518673       0.80363009328094104       0.82182040608131390       0.83921811454577755       0.85578151940149472       0.87147092041748631       0.88624871196604171       0.90007947355050788       0.91293005505875235       0.92476965657995647       0.93556990253318506       0.94530490998849803       0.95395135097595374       0.96148850864504765       0.96789832714526147       0.97316545510191976       0.97727728257436852       0.98022397143145990       0.98199847903803617       0.98259657522901711       0.98201685250265636       0.98026072942804598       0.97733244724544410       0.97323905967470725       0.96799041595884805       0.96159913716794732       0.95408058584833877       0.94545282905616235       0.93573659489631300       0.92495522264830488       0.91313460661134227       0.90030313379976890       0.88649161563808077       0.87173321382750313       0.85606336054554677       0.83951967319392473       0.82214186388219879       0.80397164386782893       0.78505262319602154       0.76543020575765652       0.74515148004924892       0.72426510585841208       0.70282119718897029       0.68087120168148740       0.65846777681746083       0.63566466323326620       0.61251655540933025       0.58907897008743393       0.56540811268920921       0.54156074210391936       0.51759403413144178       0.49356544393135154       0.46953256780634794       0.44555300464391967       0.42168421736474782       0.39798339469298516       0.37450731360177364       0.35131220274656866       0.32845360722905947       0.30598625500733379       0.28396392528422487       0.26243931917690483       0.24146393299397809       0.22108793437468172       0.20136004134113894       0.18232740304973974       0.16403547700925644       0.14652789048042777       0.12984627461381201       0.11403008762374565        9.9116475971207263E-002   8.5140180123010750E-002   7.2133421683854365E-002   6.0125925565530605E-002   4.9145864814774939E-002   3.9222054949448984E-002   3.0382960568318816E-002   2.2647559921747665E-002   1.6023799889899867E-002   1.0524647044878498E-002   6.1648751076770324E-003   2.9523915059115973E-003   8.9733144512196827E-004   1.4588103731284402E-032   0.0000000000000000        6.0951186285554133E-004   2.4101745012924409E-003   5.4137653353701822E-003   9.6248634694002973E-003   1.5024291357775570E-002   2.1608649675288475E-002   2.9353470783103849E-002   3.8198897019982192E-002   4.8117059422790598E-002   5.9105273021158339E-002   7.1148258180913915E-002   8.4215191379999346E-002   9.8269665940718842E-002  0.11327396690081773       0.12918942441671269       0.14597621973707167       0.16359330118943957       0.18199822737974297       0.20114697250529817       0.22099383040020293       0.24149143740123227       0.26259086111843982       0.28424171317946278       0.30639226979156359       0.32898959611184619       0.35197967359798260       0.37530752996567873       0.39891737145034001       0.42275271704950429       0.44675653442558205       0.47087137713524324       0.49503952286777825       0.51920311234059380       0.54330428853867163       0.56728533594663122       0.59108881944305502       0.61465772252651518       0.63793558453484844       0.66086663653269895       0.68339593552796063       0.70546949672079340       0.72703442342263291       0.74803903438754005       0.76843298819844208       0.78816740443740085       0.80719498134771095       0.82547010968570578       0.84294898251047745       0.85958970063355711       0.87535237347521244       0.89019921509331357       0.90409463513714605       0.91700532453768413       0.92890033567461949       0.93975115690048117       0.94953178116686221       0.95821876864253397       0.96579130314911277       0.97223124227709523       0.97752316107176562       0.98165438917820080       0.98461504134952371       0.98639804126490482       0.98699913857084864       0.98641691913398355       0.98465280845944114       0.98171106827711718       0.97759878630340458       0.97232585919221792       0.96590496874447296       0.95835155138384986       0.94968376103836183       0.93992242544922289       0.92909099606677747       0.91721549161771632       0.90432443550546382       0.89044878716966347       0.87562186759467509       0.85987927912813633       0.84325881981251039       0.82580039242821168       0.80754590848178531       0.78853918734807771       0.76882585083371080       0.74845321339337401       0.72747016828443878       0.70592706991564969       0.68387561268091279       0.66136870658256885       0.63846034991048251       0.61520549932705715       0.59165993762786939       0.56788013953684102       0.54392313582184071       0.51984637608623130       0.49570759055482522       0.47156465118232038       0.44747543243501153       0.42349767205861827       0.39968883219230389       0.37610596113934752       0.35280555614897702       0.32984342752004181       0.30727456437382705       0.28515300239681535       0.26353169389729625       0.24246238045962079       0.22199546849365576       0.20217990768936034       0.18306307115596016       0.16469063184428118       0.14710642265061788       0.13035226840240205       0.11446780641825226        9.9490345929765217E-002   8.5454773221497901E-002   7.2393437596506710E-002   6.0336175734257855E-002   4.9311282940781256E-002   3.9347767252436751E-002   3.0474332083878283E-002   2.2710001364777323E-002   1.6062534294796829E-002   1.0544900522473545E-002   6.1719832210026873E-003   2.9516778668727288E-003   8.9422968029381788E-004   1.4658817764067207E-032   0.0000000000000000        5.9768502035236924E-004   2.3899270092327279E-003   5.3887596359680750E-003   9.5990579539624536E-003   1.5001383981189116E-002   2.1592560729549203E-002   2.9347852466170124E-002   3.8206264945546242E-002   4.8139701280133167E-002   5.9145977207035641E-002   7.1210043796382599E-002   8.4300957718198580E-002   9.8382102618144979E-002  0.11341557512263913       0.12936254581318579       0.14618305809214402       0.16383593990658829       0.18227864068839508       0.20146702923128876       0.22135529268773235       0.24189595740456069       0.26303997728330120       0.28473684668127075       0.30693472123704035       0.32958054254901353       0.35262016582041988       0.37599849013619102       0.39965959103880183       0.42354685509595213       0.44760311612411768       0.47177079275588241       0.49599202699981942       0.52020882348109954       0.54436318900566272       0.56839727213258984       0.59225350239935959       0.61587472888300576       0.63920435774646400       0.66218648844956063       0.68476604830154730       0.70688892500455414       0.72850209691468537       0.74955376065139923       0.76999345579829381       0.78977218636618585       0.80884253872554934       0.82715879574630535       0.84467704684303924       0.86135529367918540       0.87715355126903560       0.89203394423258509       0.90596079797960394       0.91890072458186800       0.93082270316903315       0.94169815459384265       0.95150101025153777       0.96020777483676190       0.96779758291432327       0.97425224916098907       0.97955631215396666       0.98369707160060715       0.98666461893360191       0.98845186116701111       0.98905453799759213       0.98847123206942300       0.98670337240614858       0.98375523098837980       0.97963391248761500       0.97434933718728856       0.96791421711219783       0.96034402546441899       0.95165695938045947       0.94187389616218553       0.93101834303611508       0.91911638059605871       0.90619660004085612       0.89229003438226329       0.87743008376404319       0.86165243509374057       0.84499497616302666       0.82749770448150539       0.80920263102097478       0.79015367912829848       0.77039657882459400       0.74997875676705372       0.72894922212237778       0.70735844863553676       0.68525825317907152       0.66270167105976596       0.63974282841571384       0.61643681196603417       0.59283953647465570       0.56900761020415191       0.54499819871874067       0.52086888734196757       0.49667754260598157       0.47248217303654094       0.44834078958807388       0.42431126609002751       0.40045120001564993       0.37681777393164739       0.35346761793974396       0.33045667346675706       0.30784005870081044       0.28567193603281449       0.26400538178558675       0.24289225857613281       0.22238309055666122       0.20252694157613751       0.18337129498256355       0.16496192953831348       0.14734277850775004       0.13055575978719686       0.11464059413849352        9.9634663098398260E-002   8.5572913709989470E-002   7.2487743554343342E-002   6.0409027397969918E-002   4.9365114325387136E-002   3.9385140214320991E-002   3.0497987293734926E-002   2.2722676413394666E-002   1.6066742701984906E-002   1.0543123608525279E-002   6.1667798929778850E-003   2.9455728146027802E-003   8.8983881106268305E-004   1.4694217420895583E-032   0.0000000000000000        5.8474510316343256E-004   2.3646161858443143E-003   5.3518911757039281E-003   9.5517507962124912E-003   1.4944525891276162E-002   2.1527286680904468E-002   2.9275071767205792E-002   3.8125818856852740E-002   4.8051257453290953E-002   5.9049748130941403E-002   7.1106529048864095E-002   8.4190607269660309E-002   9.8265234659709919E-002  0.11329240234845510       0.12923320892881329       0.14604765218273452       0.16369453643483306       0.18213130317315138       0.20131382141974996       0.22119628156573429       0.24173121394130340       0.26286957652536891       0.28456086770487277       0.30675324708948221       0.32939366017728167       0.35242796600748810       0.37580106742923108       0.39945704367982393       0.42333928494569639       0.44739062859279316       0.47155349672179175       0.49577003473667414       0.51998225057467362       0.54413215427793160       0.56816189755451962       0.59201391301276574       0.61563105271005447       0.63895672570721607       0.66193503427513001       0.68451090843854634       0.70663023853507045       0.72824000545224188       0.74928840825894860       0.76972498888915264       0.78950075360789618       0.80856829094710347       0.82688188583807154       0.84439762965942800       0.86107352594007358       0.87686959145866672       0.89174795250134486       0.90567293603531163       0.91861115560030804       0.93053159167450072       0.94140566637122514       0.95120731223185051       0.95991303499614333       0.96750197017017348       0.97395593326430607       0.97925946358361582       0.98339986146193381       0.98636721884388323       0.98815444315896572       0.98875727440530936       0.98817429542654411       0.98640693533635548       0.98345946610354829       0.97933899227874832       0.97405543391614013       0.96762150271612735       0.96005267143751838       0.95136713667978734       0.94158577509868513       0.93073209317283756       0.91883217064208722       0.90591459775424132       0.89201040646302143       0.87715299575759442       0.86137805128699851       0.84472345948987659       0.82722921641908731       0.80893733149835267       0.78989172642465699       0.77013812947988325       0.74972396548333575       0.72869824167429509       0.70711142977839925       0.68501534455504609       0.66246301911894312       0.63950857731553523       0.61620710349888053       0.59261450997183784       0.56878740246303761       0.54478294391491033       0.52065871695286214       0.49647258533305305       0.47228255472697234       0.44814663316422099       0.42412269147214005       0.40026832405585455       0.37664071034001395       0.35329647722292951       0.33029156285514233       0.30768108209343509       0.28551919392788050       0.26385897122735902       0.24275227309153735       0.22224962010262386       0.20240007247454728       0.18325110981050594       0.16484850679016180       0.14723619152757514       0.13045607414393770       0.11454786295724850        9.9548921135192023E-002   8.5494171233296154E-002   7.2415979510532621E-002   6.0344184985330146E-002   4.9307121883278501E-002   3.9333989050841470E-002   3.0453787323662572E-002   2.2685485620219020E-002   1.6036358663414227E-002   1.0519276382314488E-002   6.1492451536457613E-003   2.9340697305674786E-003   8.8415888464366812E-004   1.4694217420895583E-032   0.0000000000000000        5.7069990080328237E-004   2.3342572683095622E-003   5.3031821518304467E-003   9.4829704821169560E-003   1.4853751331885563E-002   2.1412866852087400E-002   2.9135172545379350E-002   3.7957607250026518E-002   4.7851781282895509E-002   5.8816643855371449E-002   7.0837776428559970E-002   8.3884206687499421E-002   9.7919132696606473E-002  0.11290452306501920       0.12880149202709654       0.14557008399711166       0.16316917645057430       0.18155630416134705       0.20068744201995461       0.22051689356342030       0.24099730708528205       0.26207976241716152       0.28371388328029901       0.30584795778274448       0.32842906278772033       0.35140319125236580       0.37471538218431460       0.39830985289745940       0.42213013325102294       0.44611920154262957       0.47021962174130494       0.49437368171144730       0.51852353211287405       0.54261132562775194       0.56657935619474487       0.59037019789329981       0.61392684317153556       0.63719284005383292       0.66011242803027348       0.68263067226887475       0.70469359585186020       0.72624830970911558       0.74724313992353120       0.76762775213138357       0.78735327268064170       0.80637240629136320       0.82463954990663868       0.84211090247682674       0.85874457040561458       0.87450066840950580       0.88934141553354873       0.90323122611962015       0.91613679547084170       0.92802718004456430       0.93887387194887473       0.94865086758416173       0.95733473025499760       0.96490464660011810       0.97134247671418228       0.97663279782962387       0.98076294145738818       0.98372302390445532       0.98550597007886287       0.98610753054127065       0.98552629175221895       0.98376367949325427       0.98082395545048107       0.97671420697876898       0.97144433005870023       0.96502700549185827       0.95747766839752790       0.94881447107989081       0.93905823934499022       0.92823242239747616       0.91636303641135464       0.90347860192581353       0.88961007521699276       0.87479077379857406       0.85905629625107938       0.84244443654911805       0.82499509311489583       0.80675017280146366       0.78775349004545347       0.76805066142550604       0.74768899589338267       0.72671738092027482       0.70518616485650554       0.68314703577118696       0.66065289706833930       0.63775774018714038       0.61451651467296253       0.59098499596123166       0.56721965115785211       0.54327750317869339       0.51921599352913173       0.49509284410814491       0.47096591831406781       0.44689308183266602       0.42293206341462991       0.39914031598815491       0.37557487844135889       0.35229223840406382       0.32934819636335011       0.30679773143398226       0.28469486911457070       0.26309255134440923       0.24204250916635831       0.22159513827708630       0.20179937746697055       0.18270258861303276       0.16435043241993724       0.14678672634022111       0.13005327187480570       0.11418966902409622        9.9233171922739616E-002   8.5218593404671167E-002   7.2178188830015644E-002   6.0141687653007855E-002   4.9137340611297736E-002   3.9194344613575099E-002   3.0341758816295521E-002   2.2598451390296034E-002   1.5971400476359632E-002   1.0473373198598918E-002   6.1193895547093429E-003   2.9171755350615716E-003   8.7719331741163795E-004   1.4658817764067207E-032   0.0000000000000000        5.5556046028180429E-004   2.2988788194873520E-003   5.2426849838293071E-003   9.3927994094202306E-003   1.4729178880003579E-002   2.1249461981313073E-002   2.8928363727588398E-002   3.7701893792593581E-002   4.7541597709383134E-002   5.8447056670574982E-002   7.0404251329472839E-002   8.3382300086977001E-002   9.7344425079498434E-002  0.11225265524125884       0.12806820791370782       0.14475126620130660       0.16226087728624738       0.18055477022124328       0.19958913114364157       0.21931848638471899       0.23969571589543462       0.26067213885557000       0.28219762532336407       0.30422071613639451       0.32668874667225922       0.34954797357464557       0.37274370408159652       0.39622042764128240       0.41992194950200923       0.44379152595228605       0.46777200088437182       0.49180594335654310       0.51583578581711709       0.53980396266481001       0.56365304880000211       0.58732589785048051       0.61076577971930701       0.63391651714164665       0.65672262090421007       0.67912942342183169       0.70108321032753040       0.72253134977603251       0.74342241914543605       0.76370632882083112       0.78333444278245967       0.80225969568673172       0.82043670617157360       0.83782188611125685       0.85437354555336287       0.87005199308304348       0.88481963139222752       0.89864104778583542       0.91148309945321770       0.92331499326192867       0.93410835989597252       0.94383732217093397       0.95247855733550457       0.96001135323776732       0.96641765819754899       0.97168212448005797       0.97579214526139768       0.97873788498937486       0.98051230308338644       0.98111117089849198       0.98053308192294575       0.97877945518456388       0.97585453185223225       0.97176536504729849       0.96652180288041867       0.96013646477000736       0.95262471108037805       0.94400460616440751       0.93429687490508284       0.92352485283959596       0.91171443001284724       0.89889398867077031       0.88509433496471024       0.87034862481594222       0.85469228412381792       0.83816292351781219       0.82080024784136663       0.80264596060360882       0.78374366361812053       0.76413875207496551       0.74387830529307819       0.72301097342626197       0.70158686038746954       0.67965740327186219       0.65727524857968245       0.63449412552388751       0.61136871673910287       0.58795452669358483       0.56430774813030637       0.54048512684642080       0.51654382516076014       0.49254128435636912       0.46853508648325992       0.44458281580433995       0.42074192025075569       0.39706957320609232       0.37362253595619416       0.35045702113473637       0.32762855749376746       0.30519185632600820       0.28320067986061526       0.26170771194173809       0.24076443131685230       0.22042098778025665       0.20072608119514948       0.18172684200753730       0.16346870732633945       0.14599527868212375       0.12934814836868111       0.11356671242696703        9.8688025528017198E-002   8.4746705773190989E-002   7.1774818256271411E-002   5.9801909254585395E-002   4.8856077563835254E-002   3.8966453360486562E-002   3.0162093910557401E-002   2.2461717967707611E-002   1.5871971166533928E-002   1.0405482674658951E-002   6.0772541585896863E-003   2.8949106798943488E-003   8.6894889179941755E-004   1.4588103731284402E-032   0.0000000000000000        5.3934107194837351E-004   2.2585226831008864E-003   5.1704822230117390E-003   9.2813737345753874E-003   1.4571011214850927E-002   2.1037353899651438E-002   2.8655018875807022E-002   3.7359156765175053E-002   4.7121302578318688E-002   5.7941712244241030E-002   6.9806821030723692E-002   8.2685907844502832E-002   9.6542296482574536E-002  0.11133815872432747       0.12703490210885982       0.14359294007930368       0.16097158562811908       0.17912886259630462       0.19802127324188631       0.21760367580047993       0.23782929502941125       0.25864980637512991       0.28001544665449474       0.30187513305825875       0.32417658601400434       0.34686645499106949       0.36989044688850986       0.39319345669624733       0.41671970011452930       0.44041284781113116       0.46421616099344232       0.48807262797217782       0.51192510138099645       0.53571643572838812       0.55938962494833266       0.58288793961568108       0.60615506349811277       0.62913522912115460       0.65177335200779729       0.67401516327657440       0.69580734028713298       0.71709763499883761       0.73783499974792377       0.75796971014379511       0.77745348476951048       0.79623960141916150       0.81428300958019140       0.83154043889289786       0.84797050332202406       0.86353380080531739       0.87819300810671008       0.89191297069144326       0.90466078735610478       0.91640588945315915       0.92712011449394116       0.93677777395778850       0.94535571515107120       0.95283337695907666       0.95919283935885069       0.96441886657962494       0.96849894379153167       0.97142330725872328       0.97318496785531450       0.97377972791299472       0.97320619134379316       0.97146576702011089       0.96856266540229297       0.96450388842203538       0.95929921264863049       0.95296116577030887       0.94550499645896224       0.93694863768428260       0.92731266356084152       0.91662023984514196       0.90489706818884330       0.89217132429266988       0.87847359009924497       0.86383678019902288       0.84829606262385859       0.83188877420424412       0.81465433072750415       0.79663413207141986       0.77787146257733675       0.75841138688161258       0.73830064146489993       0.71758752218052035       0.69632176802322610       0.67455444143893351       0.65233780543661835       0.62972519782404779       0.60677090284885415       0.58353002057256109       0.56005833427759155       0.53641217623592552       0.51264829215353180       0.48882370463382468       0.46499557596444674       0.44122107058164373       0.41755721752829916       0.39406077324195204       0.37078808500541766       0.34779495538274585       0.32513650797441324       0.30286705480870574       0.28103996569084855       0.25970753983024042       0.23892088003653855       0.21872976977279954       0.19918255304136637       0.18032601570562634       0.16220526218627274       0.14486357335186867       0.12834223218293617       0.11268033559738308        9.7914648819224265E-002   8.4079510632389887E-002   7.1206716904861550E-002   5.9325557501963985E-002   4.8463911164960342E-002   3.8650776814704739E-002   2.9915149818115314E-002   2.2275551115378336E-002   1.5738258268185468E-002   1.0315727546131571E-002   6.0229104565810970E-003   2.8673091100756966E-003   8.5943574492559124E-004   1.4482245678845954E-032   0.0000000000000000        5.2205924711320811E-004   2.2132439068433020E-003   5.0866863874243079E-003   9.1488830887362406E-003   1.4379534682187502E-002   2.0776944910307949E-002   2.8315675355694729E-002   3.6930087985519590E-002   4.6591761286897647E-002   5.7301667964409587E-002   6.9046752706962700E-002   8.1796524245398475E-002   9.5514485163906523E-002  0.11016303208245790       0.12570384925393097       0.14209767147258220       0.15930417296641936       0.17728177215086299       0.19598739151305142       0.21537632951247823       0.23540226803219344       0.25601735485665877       0.27717231310128015       0.29881655903543364       0.32089832374991806       0.34336477773719754       0.36616215803218477       0.38923589760302058       0.41253075667992001       0.43599095570696395       0.45956030959895472       0.48318236297175610       0.50680052603260639       0.53035821079261092       0.55379896727839240       0.57706661941500836       0.60010540025264125       0.62286008620632727       0.64527612999419692       0.66729979195354050       0.68887826939950414       0.70995982375012801       0.73049390507657108       0.75043127379921826       0.76972411923077566       0.78832617468149846       0.80619282884572585       0.82328123320770563       0.83955040520573365       0.85496132689913906       0.86947703891722217       0.88306272943903474       0.89568581802263336       0.90731603404230388       0.91792548958447184       0.92748874659592395       0.93598287814053982       0.94338752360921951       0.94968493775377416       0.95486003342223891       0.95890041790021230       0.96179642275878585       0.96354112715414786       0.96413037450196182       0.96356278250768956       0.96183974651033832       0.95896543614606833       0.95494678532737243       0.94979347557398752       0.94351791272355245       0.93613519709111004       0.92766308713361900       0.91812195672511199       0.90753474613094220       0.89592690680289888       0.88332634013413658       0.86976333031536468       0.85527047145362822       0.83988258913114311       0.82363665660139374       0.80657170580006277       0.78872873341818572       0.77015060223666243       0.75088193797069003       0.73096902187824309       0.71045967937308940       0.68940316493937159       0.66785004358671718       0.64585206917332383       0.62346205985317205       0.60073377097529446       0.57772176572058642       0.55448128380177930       0.53106810853584652       0.50753843261209153       0.48394872287440821       0.46035558445151042       0.43681562455331835       0.41338531626918795       0.39012086269060064       0.36707806168784285       0.34431217166676681       0.32187777862813599       0.29982866484950099       0.27821767950591864       0.25709661154120539       0.23651606509534820       0.21652533774448046       0.19717230154898913       0.17850328546256580       0.16056295292268799       0.14339416015439960       0.12703778146028710       0.11153252016611850        9.6914762734390508E-002   8.3218484681306854E-002   7.0475134283160504E-002   5.8713672319449024E-002   4.7961689868683523E-002   3.8247990492563895E-002   2.9601448001230730E-002   2.2040337512765188E-002   1.5570533396426525E-002   1.0204284390398759E-002   5.9564602087594769E-003   2.8344181899508719E-003   8.4866734853466749E-004   1.4341498628072261E-032   0.0000000000000000        5.0373568723596730E-004   2.1631106313101866E-003   4.9914397233335201E-003   8.9955701619019654E-003   1.4155118654753496E-002   2.0468756879095048E-002   2.7911033104494179E-002   3.6415591212948073E-002   4.5954106779035414E-002   5.6528310480041123E-002   6.8125710469044504E-002   8.0716113987828172E-002   9.4263278885263743E-002  0.10872990790896740       0.12407804775289581       0.14026884472934939       0.15726242881630936       0.17501771182445283       0.19349213956801087       0.21264155799109924       0.23242021732838022       0.25278085263979244       0.27367479171390019       0.29505207142799345       0.31686155792393261       0.33905106966631587       0.36156750302899232       0.38435696010294601       0.40736487842046376       0.43053616228242364       0.45381531536934833       0.47714657432464336       0.50047404297815756       0.52374182689514759       0.54689416792348522       0.56987557841362535       0.59263097479094173       0.61510581015682020       0.63724620560315770       0.65899907991096363       0.68031227734630573       0.70113469321497646       0.72141639689619619       0.74110875205220894       0.76016453371961001       0.77853804200550114       0.79618521211744930       0.81306372045144115       0.82913308649507655       0.84435477029263006       0.85869226523646081       0.87211118597392856       0.88457935118978437       0.89606686110898548       0.90654616948174260       0.91599214992062250       0.92438215640749744       0.93169607782561636       0.93791638639615560       0.94302817989201992       0.94701921752974660       0.94987994946283782       0.95160353978218304       0.95218588300267437       0.95162561395642986       0.94992411110740360       0.94708549324696500       0.94311660960312171       0.93802702336807109       0.93182898870235775       0.92453742124893645       0.91616986225259334       0.90674643635190910       0.89628980315037188       0.88482510269453518       0.87237989497301960       0.85898409359120720       0.84466989378810697       0.82947169495124495       0.81342601783244961       0.79657141665798270       0.77894838634119790       0.76059926502534891       0.74156813219556472       0.72190070258878924       0.70164421618594297       0.68084732451220109       0.65955997356480600       0.63783328360550973       0.61571942614301789       0.59327149837886906       0.57054339543140731       0.54758968063908875       0.52446545425924840       0.50122622087700675       0.47792775584186886       0.45462597105955294       0.43137678045430822       0.40823596543109303       0.38525904066254552       0.36250112051689615       0.34001678645895755       0.31785995573336778       0.29608375165094319       0.27474037579661614       0.25388098244992213       0.23355555553780399       0.21381278836317974       0.19469996609500204       0.17626284954481999       0.15854555392836295       0.14159040786450525       0.12543777858058569       0.11012588227448743        9.5690638215227566E-002   8.2165575535450189E-002   6.9581717343981248E-002   5.7967623393502497E-002   4.7350530162164672E-002   3.7758982322758601E-002   2.9221672952118583E-002   2.1756583846895661E-002   1.5369151616718186E-002   1.0071383219576764E-002   5.8780352133364156E-003   2.7962985986720139E-003   8.3666048050290323E-004   1.4166201650936624E-032   0.0000000000000000        4.8439424439110005E-004   2.1082039472253697E-003   4.8849138924189741E-003   8.8217301575778204E-003   1.3898214688365312E-002   2.0113430029519812E-002   2.7441953007347433E-002   3.5816780038490537E-002   4.5209736891443413E-002   5.5623352442545099E-002   6.7045751447178448E-002   7.9447107545041848E-002   9.2791509507884493E-002  0.10704204658981337       0.12216121266918134       0.13811065467702915       0.15485105172057115       0.17234190662421522       0.19054129036507864       0.20940570231827485       0.22889007093214547       0.24894783206907764       0.26953103511658311       0.29059045759739055       0.31207572356836416       0.33393542486011357       0.35611724480382112       0.37856808415297005       0.40123418888786505       0.42406127960042411       0.44699468214726479       0.46997945925456219       0.49296054275886531       0.51588286616674073       0.53869149721230747       0.56133177009020341       0.58374941705868055       0.60589069907364290       0.62770253516345664       0.64913263021482026       0.67012960087029416       0.69064309923248146       0.71062393407900926       0.73002418928973545       0.74879733921071989       0.76689836067119121       0.78428384137775331       0.80091208444585538       0.81674320878652507       0.83173924513376662       0.84586422746882073       0.85908427961265155       0.87136769680807713       0.88268502205016230       0.89300911702690144       0.90231522746846626       0.91058104275579155       0.91778674965238394       0.92391508002362466       0.92895135242200888       0.93288350745716453       0.93570213684009484       0.93740050606161529       0.93797457061398204       0.93742298575950334       0.93574710977757081       0.93295100072294601       0.92904140667256474       0.92402774950398636       0.91792210222994508       0.91073915996243682       0.90249620454802615       0.89321306299346281       0.88291205975225207       0.87161796300560923       0.85935792505637509       0.84616141699194136       0.83206015775322884       0.81708803780710004       0.80128103757998881       0.78467714086959817       0.76731624342832305       0.74924005695184714       0.73049200868974429       0.71111713693590239       0.69116198263283035       0.67067447737026786       0.64970382802757864       0.62830039835698670       0.60651558777872394       0.58440170768443456       0.56201185555286559       0.53939978716862502       0.51661978726564128       0.49372653889291096       0.47077499183189558       0.44782023036657120       0.42491734074124621       0.40212127860945507       0.37948673680471778       0.35706801374797753       0.33491888280448912       0.31309246291070270       0.29164109078430728       0.27061619500930156       0.25006817232811379       0.23004626640247322       0.21059844932502245       0.19177130583351276       0.17360991872871689       0.15615774908197577       0.13945649620507433       0.12354592306728664       0.10846366635469569        9.4245090809024601E-002   8.0923197103384734E-002   6.8528506576446935E-002   5.7089106926424049E-002   4.6631813922679087E-002   3.7184850542030030E-002   2.8776670576685554E-002   2.1424915624578243E-002   1.5134550609919402E-002   9.9173069415196425E-003   5.7877969989874132E-003   2.7530241898385092E-003   8.2343518812221417E-004   1.3956777053211160E-032   0.0000000000000000        4.6406187409704658E-004   2.0486177188189553E-003   4.7673095867826467E-003   8.6277101172084515E-003   1.3609355478546437E-002   1.9711721451546881E-002   2.6909454878550936E-002   3.5134975265993636E-002   4.4360311056554108E-002   5.4588828458943577E-002   6.5809320919722261E-002   7.7992395405595868E-002   9.1102546268623893E-002  0.10510332855789735       0.11995776688954131       0.13562809663856917       0.15207563805853963       0.16926058117134810       0.18714172244382654       0.20567631905928044       0.22482008591153513       0.24452727151171824       0.26475076203473974       0.28544219391076137       0.30655207015418096       0.32802987949504486       0.34982421795297869       0.37188291256313688       0.39415314695563286       0.41658158848988108       0.43911451662854817       0.46169795225304783       0.48427778760135060       0.50679991651721246       0.52921036469915039       0.55145541963597944       0.57348175990626871       0.59523658355109277       0.61666773518486151       0.63772383156072476       0.65835438527506063       0.67850992631586393       0.69814212116749308       0.71720388917497524       0.73564951590119831       0.75343476318441027       0.77051697566220301       0.78685518345839223       0.80241020084484693       0.81714472058069099       0.83102340374939032       0.84401296484929933       0.85608225194045851       0.86720232166224542       0.87734650892773014       0.88649049113597977       0.89461234674798806       0.90169260807975515       0.90771430818543963       0.91266302172983405       0.91652689972904677       0.91929669810408787       0.92096579994643324       0.92153023147749702       0.92098867162774656       0.91934245524296965       0.91659556988871516       0.91275464627430891       0.90782894230571975       0.90183032082788672       0.89477322107612922       0.88667462394928820       0.87755401114045928       0.86743331826666725       0.85633688207969638       0.84429138190320507       0.83132577542640484       0.81747122901736613       0.80276104271827131       0.78723057010279396       0.77091713319513411       0.75385993264828211       0.73609995339904677       0.71767986603639433       0.69864392410127318       0.67903785759032265       0.65890876289567135       0.63830498946386482       0.61727602343905930       0.59587236856516990       0.57414542465476159       0.55214736388415153       0.52993100525032333       0.50754968745659579       0.48505714056356292       0.46250735669123433       0.43995446009759781       0.41745257694016097       0.39505570503833631       0.37281758394525016       0.35079156564591818       0.32903048619241831       0.30758653858452073       0.28651114719841569       0.26585484407844029       0.24566714736779788       0.22599644219405204       0.20688986423461575       0.18839318593832263       0.17055070385702595       0.15340512056358202       0.13699740587493933       0.12136662276031324       0.10654973739129085        9.2581473958307514E-002   7.9494223833106434E-002   6.7317931147364507E-002   5.6080141597289773E-002   4.5807185129897204E-002   3.6526901089215760E-002   2.8267446185336269E-002   2.1046075683430029E-002   1.4867249637421838E-002   9.7423906931013420E-003   5.6859364470513117E-003   2.7046818212364413E-003   8.0901474268994670E-004   1.3713729357095224E-032   0.0000000000000000        4.4276857894777792E-004   1.9844583756219829E-003   4.6388560705872064E-003   8.4139081175781585E-003   1.3289153616722102E-002   1.9264503323913773E-002   2.6314715057344319E-002   3.4371701788579935E-002   4.3407746371208596E-002   5.3427090263811781E-002   6.4419246503920322E-002   7.6355321196302617E-002   8.9200287759651775E-002  0.10291824504639518       0.11747283057865979       0.13282695451306870       0.14894266868882822       0.16578094483580416       0.18330140349181323       0.20146216220210741       0.22021982864815010       0.23952957388074272       0.25934523404565840       0.27961942067083112       0.30030363466221532       0.32134838302816621       0.34270329801085248       0.36431725831937456       0.38613851218527862       0.40811480193077182       0.43019348976616156       0.45232168449566307       0.47444636884204777       0.49651452707502736       0.51847327263497522       0.54026997545327859       0.56185238865273546       0.58316877432809822       0.60416802810557890       0.62479980217548781       0.64501462650698893       0.66476402795217404       0.68400064694745744       0.70267835154298552       0.72075234846648406       0.73817929098205537       0.75491738324395485       0.77092648094937088       0.78616818797967103       0.80060594886739644       0.81420513680931528       0.82693313704840909       0.83875942540986403       0.84965564180277120       0.85959565851702202       0.86855564313937539       0.87651411595195217       0.88345200165952764       0.88935267533547036       0.89420200246246739       0.89798837298388101       0.90070272927059714       0.90233858795311850       0.90289205554461505       0.90236183783990842       0.90074924304962389       0.89805817867282611       0.89429514210961103       0.88946920504522509       0.88359199162402124       0.87667765049699953       0.86874282077126463       0.85980659198504794       0.84989045816524811       0.83901826611107710       0.82721615800490444       0.81451250850163326       0.80093785644557292       0.78652483137177376       0.77130807498391252       0.75532415778054363       0.73861149104303403       0.72121023439732479       0.70316219915324019       0.68451074769140097       0.66530068909404405       0.64557817131172945       0.62539057010216315       0.60478637500913468       0.58381507267937738       0.56252702775614238       0.54097336168747245       0.51920582969256313       0.49727669622106280       0.47523860917964617       0.45314447323964319       0.43104732253429995       0.40900019304010066       0.38705599496171245       0.36526738542097686       0.34368664175778812       0.32236553575091303       0.30135520905467134       0.28070605016308586       0.26046757318132885       0.24068829871637815       0.22141563714955284       0.20269577455151047       0.18457356117792009       0.16709240098075739       0.15029413550707990       0.13421890663711636       0.11890498327993254       0.10438857168592477        9.0703670986866464E-002   7.7881983847931227E-002   6.5952803099370641E-002   5.4943063745518633E-002   4.4878545943828188E-002   3.5786644486934950E-002   2.7695162098847106E-002   2.0620922427920269E-002   1.4567848304168416E-002   9.5470210433659559E-003   5.5726733379117118E-003   2.6513711492988871E-003   7.9342558567722498E-004   1.3437644085777212E-032   0.0000000000000000        4.2054734455676697E-004   1.9158446712890095E-003   4.4998106505722696E-003   8.1807723402485526E-003   1.2938300149175451E-002   1.8772760853138330E-002   2.5659063620770202E-002   3.3528684967815102E-002   4.2354213037435091E-002   5.2140801120387117E-002   6.2878731417915154E-002   7.4539673709802592E-002   8.7089152624470215E-002  0.10049188736495215       0.11471220894665689       0.12971378695417904       0.14545949345045309       0.16191117449204814       0.17902937127976612       0.19677316220412724       0.21510015193152049       0.23396654172689058       0.25332722859905649       0.27313591303037965       0.29334521034450489       0.31390676476129425       0.33477136578732541       0.35588906667265036       0.37720930463470670       0.39868102257659815       0.42025279198691151       0.44187293674709305       0.46348965752696514       0.48505115648441993       0.50650576196430652       0.52780205288988158       0.54888898255829444       0.56971600153611035       0.59023317935273489       0.61039132471762458       0.63014210394595582       0.64943815733014187       0.66823321316745388       0.68648219916132214       0.70414135095142949       0.72116831747523791       0.73752226295502932       0.75316396520599960       0.76805591009241614       0.78216238184902676       0.79544954908267040       0.80788554624214692       0.81944055034634578       0.83008685280333361       0.83979892613553253       0.84855348545568976       0.85632954454553423       0.86310846639540773       0.86887400809849202       0.87361235996813080       0.87731217881161827       0.87996461525468117       0.88156333506945816       0.88210453444274539       0.88158694915745028       0.88001185765525047       0.87738307798132864       0.87370695861472181       0.86899236320316298       0.86325064925314854       0.85649564079965146       0.84874359515836728       0.84001316379976076       0.83032534747965181       0.81970344569408438       0.80817300061963038       0.79576173564206631       0.78249948863927055       0.76841814017480004       0.75355153677391018       0.73793540946626490       0.72160728779632899       0.70460640949827513       0.68697362607111068       0.66875130445465913       0.64998322507549555       0.63071447647701451       0.61099134680982048       0.59086121243852896       0.57037242391696663       0.54957418964052362       0.52851645741511677       0.50724979426378602       0.48582526473572840       0.46429430802293620       0.44270861418012958       0.42111999973729747       0.39958028301787080       0.37814115944817089       0.35685407717199169       0.33577011325995143       0.31493985081393328       0.29441325727084416       0.27423956418089990       0.25446714877297000       0.23514341756850526       0.21631469234159226       0.19802609864616796       0.18032145685663206       0.16324317412450379       0.14683213050859983       0.13112754350606629       0.11616679580319074       0.10198524614067911        8.8616085807536341E-002   7.6090250980981530E-002   6.4436310624072679E-002   5.3680521779659672E-002   4.3848052154582547E-002   3.4965792233232720E-002   2.7061134866810409E-002   2.0150427772868105E-002   1.4237025127635966E-002   9.3316350712191829E-003   5.4482558285004401E-003   2.5932043929153279E-003   7.7669726678212061E-004   1.3129186352857956E-032   0.0000000000000000        3.9743406330236476E-004   1.8429074043169885E-003   4.3504580657899843E-003   7.9288000047060079E-003   1.2557562928075175E-002   1.8237589918578673E-002   2.4943981197726180E-002   3.2607846499452559E-002   4.1202129161396282E-002   5.0732929435927068E-002   6.1191346799483369E-002   7.2549677816389505E-002   8.4774068957610305E-002   9.7829934683166628E-002  0.11168237831738644       0.12629591162438009       0.14163431352065842       0.15766039488567321       0.17433571195693592       0.19162040214307088       0.20947316889229822       0.22785134887983075       0.24671100832446305       0.26600704789045126       0.28569331117395502       0.30572269579919492       0.32604726679958751       0.34661837200133272       0.36738675914117846       0.38830269442335696       0.40931608224650784       0.43037658579351301       0.45143374821505794       0.47243711409354627       0.49333635091287120       0.51408137022968092       0.53462244826320549       0.55491034560179953       0.57489642575478705       0.59453277224262047       0.61377230396700311       0.63256888856337690       0.65087745347037751       0.66865409445785984       0.68585618132838788       0.70244246057287119       0.71837315468723684       0.73361005796496981       0.74811662848125982       0.76185807608818790       0.77480144618985314       0.78691569909169179       0.79817178475308059       0.80854271273800404       0.81800361721657489       0.82653181684754484       0.83410686940043888       0.84071062099780980       0.84632724982791441       0.85094330427219556       0.85454773529509720       0.85713192307659913       0.85868969777939030       0.85921735442724068       0.85871366184461795       0.85717986564132675       0.85461968523892295       0.85103930493440794       0.84644735903718227       0.84085491110090382       0.83427542731487869       0.82672474410402508       0.81822103002974422       0.80878474206701823       0.79843857638841820       0.78720741373886705       0.77511825956590830       0.76220017903089143       0.74848422705931195       0.73400337360688517       0.71879242431195700       0.70288793673124417       0.68632813236072887       0.66915280464748383       0.65140322322392641       0.63312203458283944       0.61435315944853830       0.59514168707079840       0.57553376671705037       0.55557649660970221       0.53531781057967343       0.51480636271616131       0.49409141027711745       0.47322269515531939       0.45225032417892108       0.43122464853455617       0.41019614260538761       0.38921528251626170       0.36833242467640648       0.34759768461317792       0.32706081638834122       0.30677109289039062       0.28677718728177859       0.26712705590198726       0.24786782289031159       0.22904566682205812       0.21070570961744534       0.19289190795516156       0.17564694712104081       0.15901213565846101       0.14302729399379444       0.12773062100980642       0.11315852314053733        9.9345426051737476E-002   8.6323632328878658E-002   7.4123235697421921E-002   6.2772010388839825E-002   5.2295469802641839E-002   4.2718107990356073E-002   3.4066252671785820E-002   2.6366832093453637E-002   1.9635674799155046E-002   1.3875535893969443E-002   9.0967193040700951E-003   5.3129598462972362E-003   2.5303060577354952E-003   7.5886236959560685E-004   1.2789099260033758E-032   0.0000000000000000        3.7346740927148491E-004   1.7657890254119913E-003   4.1911096854791762E-003   7.6585360154995301E-003   1.2147784567690044E-002   1.7660194199349912E-002   2.4171095134569387E-002   3.1611299478704419E-002   3.9954154586368210E-002   4.9206741234898037E-002   5.9361022693336832E-002   7.0389983842459661E-002   8.2260461955165232E-002   9.4938639838060085E-002  0.10839046998226576       0.12258138699132086       0.13747616104593022       0.15303865600861224       0.16923153507968469       0.18601609030892544       0.20335222308088058       0.22119850794607132       0.23951228586353743       0.25824976602664618       0.27736613119770009       0.29681564558685114       0.31655176494397763       0.33652724859859512       0.35669427317935343       0.37700454773701053       0.39740942999483947       0.41786004344914668       0.43830739502870969       0.45870249304692168       0.47899646514191668       0.49914067593932493       0.51908684413866413       0.53878715875754146       0.55819439423562633       0.57726202414002659       0.59594433318129747       0.61419652728039542       0.63197484142543381       0.64923664503752476       0.66594054462581076       0.68204648344439112       0.69751583795435779       0.71231151081236732       0.72639802020944366       0.73974158530154133       0.75231020755672762       0.76407374781248516       0.77500399884656412       0.78507475331317333       0.79426186684895739       0.80254331622500730       0.80989925238650551       0.81631204825618264       0.82176634119966829       0.82624907002245351       0.82974950644298207       0.83225928093961954       0.83377240292078958       0.83428527516978723       0.83379670252719518       0.83230789479044398       0.82982246382087033       0.82634641487388694       0.82188813216182111       0.81645835869177208       0.81007017042679375       0.80273894482549601       0.79448232384795070       0.78532017150632827       0.77527452606488811       0.76436954701036841       0.75263145691417910       0.74008847832539371       0.72677076585675093       0.71271033361004932       0.69794097813833922       0.68249819710405146       0.66641910385571856       0.64974233810440973       0.63250797293929195       0.61475741838104625       0.59653332172651119       0.57787946491648146       0.55884065916551273       0.53946263712643838       0.51979194283054453       0.49987581967821565       0.47976209675160886       0.45949907371473575       0.43913540458563344       0.41871998065623689       0.39830181284761301       0.37792991377202645       0.35765317980339634       0.33752027342072283       0.31757950612561153       0.29787872220043254       0.27846518360117373       0.25938545624789044       0.24068529799995847       0.22240954857626719       0.20460202168440750       0.18730539958379031       0.17056112999180076       0.15440932368397650       0.13888864585437427       0.12403618499523440       0.10988728359751770        9.6475350923997602E-002   8.3831722115838572E-002   7.1985574480755599E-002   6.0963818533371454E-002   5.0791160093099405E-002   4.1491359958078587E-002   3.3090126068991997E-002   2.5613868607524348E-002   1.9077854886555574E-002   1.3484211623496207E-002   8.8428083724136370E-003   5.1670882935722431E-003   2.4628125473648847E-003   7.3995638877393227E-004   1.2418202106899347E-032   0.0000000000000000        3.4868835265630487E-004   1.6846425107713580E-003   4.0221015869304202E-003   7.3705700915082262E-003   1.1709878473306234E-002   1.7041879952681492E-002   2.3342172868971413E-002   3.0541340227738540E-002   3.8613181029981410E-002   4.7565788463895642E-002   5.7392034387124299E-002   6.8065651805399890E-002   7.9554235919060093E-002   9.1824808984057579E-002  0.10484424737611332       0.11857898691452520       0.13299487103384042       0.14805690219097636       0.16372893980585990       0.17997352341331679       0.19675184860589043       0.21402382729598990       0.23174817764858871       0.24988252258019830       0.26838349169540049       0.28720682568171019       0.30630748285052811       0.32563974756311970       0.34515734027798817       0.36481352896192942       0.38456124158721805       0.40435317945124943       0.42414193104653580       0.44388008619591296       0.46352035019557303       0.48301565767350629       0.50231928590582187       0.52138496729827633       0.54016700078822255       0.55862036186842612       0.57670081099657577       0.59436500010909810       0.61157057698884043       0.62827628724645079       0.64444207364326045       0.66002917255141891       0.67500020728349819       0.68931927810120819       0.70295204864923255       0.71586582864653014       0.72802965260076069       0.73941435437426017       0.74999263742553157       0.75973914053949343       0.76863049890648771       0.77664540039329033       0.78376463687146902       0.78997115048164923       0.79525007472098341       0.79958877025619279       0.80297685537433472       0.80540623099444753       0.80687110019491914       0.80736798218340233       0.80689572070638993       0.80545548684762269       0.80305077623897581       0.79968740066024624       0.79537347407478720       0.79011939311700174       0.78393781208369784       0.77684361249705514       0.76885386729719418       0.75998779976571940       0.75026673727074389       0.73971405994578410       0.72835514442938787       0.71621730279785512       0.70332971683598133       0.68972336781866239       0.67543096193933994       0.66048685161590193       0.64492695280520052       0.62878865857966837       0.61211074912589192       0.59493329842910714       0.57729757782261903       0.55924595666892996       0.54082180039952654       0.52206936614648580       0.50303369624664696       0.48376050984228458       0.46429609286224016       0.44468718663970708       0.42498087543390534       0.40522447313188709       0.38546540939420770       0.36575111553381701       0.34612891038116161       0.32664588643488357       0.30734879655170716       0.28828394146056796       0.26949705836619692       0.25103321091381170       0.23293668077688728       0.21525086112843569       0.19801815225616315       0.18127985951906067       0.16507609356786640       0.14944567112969356       0.13442600934977705       0.12005299722087510       0.10636082815887588        9.3381814130224963E-002   8.1146246400597949E-002   6.9682314077007840E-002   5.9015997013370375E-002   4.9171131418979677E-002   4.0170686989530101E-002   3.2039696445813205E-002   2.4803999846464850E-002   1.8478262500993752E-002   1.3063954605322673E-002   8.5704821445298542E-003   5.0109691295090637E-003   2.3908710403415532E-003   7.2001724607029857E-004   1.2017388417183373E-032   0.0000000000000000        3.2313765605257287E-004   1.5996261880359803E-003   3.8437865471932856E-003   7.0655257655697070E-003   1.1244814692121793E-002   1.6384038558457745E-002   2.2459101017946962E-002   2.9400423771978105E-002   3.7182303802002971E-002   4.5813876809154892E-002   5.5288966191567347E-002   6.5582111023330031E-002   7.6661729571098097E-002   8.8495752489944401E-002  0.10105205244361203       0.11429814237398443       0.12820101834361222       0.14272690426060397       0.15784094213935335       0.17350700884114034       0.18968768732597913       0.20634432313679438       0.22343711079654793       0.24092518874212729       0.25876673761263741       0.27691908091449929       0.29533878775184924       0.31398177737619748       0.33280342530208229       0.35175867073016986       0.37080212502664561       0.38988818098952094       0.40897112264535829       0.42800523530656293       0.44694491563187361       0.46574478141417253       0.48435978084129366       0.50274530096490833       0.52085727510656588       0.53865228895901174       0.55608768511277862       0.57312166576165191       0.58971339334502804       0.60582308887041036       0.62141212769942877       0.63644313254715845       0.65088006348413197       0.66468830471405771       0.67783474793505016       0.69028787205709075       0.70201781910947925       0.71299646614570522       0.72319749296141500       0.73259644548475933       0.74117079466834257       0.74889999074531521       0.75576551272607939       0.76175091300831643       0.76684185699394380       0.77102615762190574       0.77429380472942877       0.77663698917540902       0.77805012165826337       0.77852984620072485       0.77807504824349927       0.77668685736137522       0.77436864455434096       0.77112601416646354       0.76696679040820126       0.76190099854742843       0.75594084079609880       0.74910066695685862       0.74139693990168409       0.73284819596146855       0.72347500032590950       0.71329989755870038       0.70234735734658926       0.69064371561883853       0.67821711117057537       0.66509741794226662       0.65131617314058410       0.63690650132801740       0.62190303472113051       0.60634182983557317       0.59026028072521142       0.57369702898149877       0.55669187074791082       0.53928566095043395       0.52152021497157708       0.50343820803544570       0.48508307249831867       0.46649889334087402       0.44773030207782921       0.42882236935892715       0.40982049651486369       0.39077030630743997       0.37171753315269540       0.35270791307127175       0.33378707364660998       0.31500042423757096       0.29639304672397604       0.27800958704424239       0.25989414777995579       0.24209018205664687       0.22464038900656713       0.20758661105259799       0.19096973324855443       0.17482958489013450       0.15920484327589732       0.14413293792028772       0.12964994810284686       0.11579047709410555       0.10258748686242151        9.0072113814535504E-002   7.8273531405979174E-002   6.7218871111233952E-002   5.6933117389825420E-002   4.7439176862519139E-002   3.8759172165879083E-002   3.0917407064393797E-002   2.3939100950081248E-002   1.7838277744335322E-002   1.2615724255482179E-002   8.2803547326258560E-003   4.8449473675135002E-003   2.3146343196226793E-003   6.9908278877450162E-004   1.1587623786171488E-032   0.0000000000000000        2.9684580008289269E-004   1.5108834110468224E-003   3.6565033022606364E-003   6.7440190728617830E-003   1.0753567892111343E-002   1.5688083653610647E-002   2.1523811528395949E-002   2.8191078877411804E-002   3.5664725604276928E-002   4.3954958146412121E-002   5.3056592434446485E-002   6.2945029560382379E-002   7.3589573863640997E-002   8.4959131043524969E-002   9.7022639974790797E-002  0.10974876398622063       0.12310572834339199       0.13706105831513007       0.15158126180230572       0.16663163962238875       0.18217625192884637       0.19817797072426221       0.21459856249583156       0.23139877935687067       0.24853845345134423       0.26597659364194548       0.28367148418859817       0.30158078516639503       0.31966163439187656       0.33787075060670679       0.35616453766948775       0.37449918951208894       0.39283079559425221       0.41111544662392979       0.42930934025982820       0.44736888657494894       0.46525081299665100       0.48291226849150404       0.50031092673341460       0.51740508801402452       0.53415377963748623       0.55051685457778565       0.56645508813754997       0.58193027239686734       0.59690530821057930       0.61134429453653893       0.62521261488292101       0.63847702066527390       0.65110571126263528       0.66306841060084865       0.67433644005635929       0.68488278751783571       0.69468217243819652       0.70371110671657577       0.71194795126286525       0.71937296811897999       0.72596836799379472       0.73171835311291011       0.73660915527457638       0.74062906901608538       0.74376847981675465       0.74601988726781610       0.74737792314960005       0.74783936437949883       0.74740314079476911       0.74607033774710918       0.74384419352139464       0.74073009155165181       0.73673554749410708       0.73187019115001262       0.72614574331009696       0.71957598755881880       0.71217673711780483       0.70396579679787652       0.69496292016253214       0.68518976199638892       0.67466982619983640       0.66342840922835400       0.65149253922286221       0.63889091097038386       0.62565381684439358       0.61181307391787443       0.59740194738642405       0.58245507052563594       0.56700836133628929       0.55109893611808847       0.53476502014456506       0.51804585567442485       0.50098160752385468       0.48361326640293129       0.46598255028527363       0.44813180401150465       0.43010389739734683       0.41194212207345843       0.39369008731524580       0.37539161510860541       0.35709063470617114       0.33883107692916226       0.32065676846527552       0.30261132642167388       0.28473805338597274       0.26707983324255541       0.24967902800513761       0.23257737590379937       0.21581589097831286       0.19943476441502675       0.18347326786778051       0.16796965894370719       0.15296108875072678       0.13848350975379992       0.12457157676459885       0.11125852419351188        9.8576003141325502E-002   8.6553899005417212E-002   7.5220196162765304E-002   6.4600901541528422E-002   5.4719941829412991E-002   4.5599236278097192E-002   3.7260006526106997E-002   2.9725775469833144E-002   2.3021092918515045E-002   1.7159303498260062E-002   1.2140485102172758E-002   7.9730331863067019E-003   4.6693543383687633E-003   2.2342404503980042E-003   6.7718071678334263E-004   1.1129943554502754E-032   0.0000000000000000        2.6980588084978197E-004   1.4184881661931964E-003   3.4604946906765513E-003   6.4065490814757577E-003   1.0236980163529832E-002   1.4955286129274468E-002   2.0538088797289775E-002   2.6915687225254482E-002   3.4063507708647509E-002   4.1992853685266535E-002   5.0699572560252010E-002   6.0159981284880856E-002   7.0344331025596882E-002   8.1222566729186180E-002   9.2764760784584829E-002  0.10494079737489673       0.11772020458288267       0.13107188583260984       0.14496379493784040       0.15936273990311431       0.17423434437711025       0.18954309600284130       0.20525242508431052       0.22132479171252839       0.23772177605688274       0.25440417084906697       0.27133207576264629       0.28846499346657256       0.30576192711253847       0.32318147902810596       0.34068195037758159       0.35822144154357227       0.37575795300330633       0.39324948643274532       0.41065414582685339       0.42793023835529453       0.44503637474931806       0.46193156894311926       0.47857533675988290       0.49492779337742110       0.51094974936309401       0.52660280503093471       0.54184944289630677       0.55665311801496642       0.57097834597291963       0.58479078833083908       0.59805733530981076       0.61074618551229953       0.62282692250808525       0.63427058807041081       0.64504975191641467       0.65513857775914131       0.66451288552994858       0.67315020960935246       0.68102985293264351       0.68813293683863630       0.69444244653919385       0.69994327210551943       0.70462224486262848       0.70846816911770150       0.71147184913347739       0.71362611128874498       0.71492582137278393       0.71536789696667302       0.71495131488635921       0.71367711367338182       0.71154839110936052       0.70857029679235783       0.70475001975324802       0.70009677117912827       0.69462176225796035       0.68833817721523582       0.68126114159670526       0.67340768587992939       0.66479670450223649       0.65544891039360220       0.64538678514653758       0.63463452491279804       0.62321798218421187       0.61116460358212399       0.59850336381209945       0.58526469593720332       0.57148041814771589       0.55718365718676155       0.54240876864300502       0.52719125426907121       0.51156767655242652       0.49557557073421227       0.47925335448079998       0.46264023544150079       0.44577611689802393       0.42870150174863803       0.41145739504413609       0.39408520532217811       0.37662664496953041       0.35912362985524149       0.34161817847812631       0.32415231086763119       0.30676794748265906       0.28950680835710635       0.27241031272365046       0.25551947936992297       0.23887482795820111       0.22251628154940736       0.20648307056553095       0.19081363842355337       0.17554554905807088       0.16071539652445271       0.14635871654165977       0.13250989821857237       0.11920208869396760       0.10646707364621841        9.4335117010929698E-002   8.2834780699958754E-002   7.1992791562912314E-002   6.1833967723916729E-002   5.2381118212510354E-002   4.3655119443584765E-002   3.5676240250700778E-002   2.8467172674183871E-002   2.2051749739066349E-002   1.6442600424312902E-002   1.1639069593275495E-002   7.6490080292679445E-003   4.4844258391203533E-003   2.1497583901659767E-003   6.5430148203491235E-004   1.0645450313943303E-032   0.0000000000000000        2.4193243236921824E-004   1.3223625097729681E-003   3.2557835052375696E-003   6.0533319758862732E-003   9.6955531701397608E-003   1.4186524277492720E-002   1.9503277814718924E-002   2.5576149543920894E-002   3.2381194080037166E-002   3.9930836116901708E-002   4.8221991356277770E-002   5.7231944263112858E-002   6.6931951234764892E-002   7.7293058128002440E-002   8.8286535410828079E-002   9.9883555672467803E-002  0.11205502033477456       0.12477128451275528       0.13800182455063617       0.15171503531319197       0.16587818655368858       0.18045746692031028       0.19541805845228108       0.21072421947695616       0.22633937057303169       0.24222618262328405       0.25834666667458561       0.27466226538738914       0.29113394585428759       0.30772229356639030       0.32438760729399785       0.34108999466831103       0.35778946821324636       0.37444604161832346       0.39101982600004143       0.40747112594127044       0.42376053505367883       0.43984903085781246       0.45569806873037172       0.47126967470870135       0.48652653692115383       0.50143209542074030       0.51595063021756193       0.53004734728111025       0.54368846232166457       0.55684128213887474       0.56947428334103789       0.58155718825742553       0.59306103784233211       0.60395826141406650       0.61422274304530655       0.62382988445705312       0.63275666425561272       0.64098169337485233       0.64848526659255057       0.65524940998671799       0.66125792422982399       0.66649642360941808       0.67095237068153502       0.67461510647699718       0.67747587618362171       0.67952785024515139       0.68076614082763509       0.68118781360571667       0.68079189485429603       0.67957937381195965       0.67755320032613164       0.67471827777268378       0.67108145127662655       0.66665149125748091       0.66143907233738275       0.65545674767133810       0.64871891874589782       0.64124180074146564       0.63304338351219624       0.62414338831545046       0.61456322034640509       0.60432591724929718       0.59345609367392838       0.58197988205200568       0.56992486971421441       0.55732003250622564       0.54419566506464401       0.53058330792009967       0.51651567159480483       0.50202655789611117       0.48715077857672795       0.47192407156443145       0.45638301497027167       0.44056493906773708       0.42450783647056045       0.40825027071063846       0.39183128345040552       0.37529030054061430       0.35866703715812709       0.34200140225007830       0.32533340251086479       0.30870304612914828       0.29215024653282923       0.27571472636225969       0.25943592190943227       0.24335288824458662       0.22750420526623646       0.21192788489459219       0.19666127963797606       0.18174099274345606       0.16720279015614797       0.15308151444455925       0.13941100056133471       0.12622399164115530       0.11355204750416746       0.10142542863607908        8.9872938773213437E-002   7.8921746969966566E-002   6.8597257039457821E-002   5.8923036813203683E-002   4.9920720365562589E-002   4.1610088215137175E-002   3.4010406792670853E-002   2.7143489292190723E-002   2.1032406535477666E-002   1.5689037120909917E-002   1.1111970253228421E-002   7.3084873471248400E-003   4.2901779880276407E-003   2.0611054284551335E-003   6.3035711224240928E-004   1.0135311251146239E-032   0.0000000000000000        2.1305069292782235E-004   1.2222548848081930E-003   3.0421396013525655E-003   5.6842567148692987E-003   9.1293920287804416E-003   1.3382215570503784E-002   1.8420203665040987E-002   2.4173792722047997E-002   3.0619705962144000E-002   3.7771511521938118E-002   4.5627228048521651E-002   5.4165156913635597E-002   6.3357615720227176E-002   7.3176810260230277E-002   8.3595270813197689E-002   9.4585522897613822E-002  0.10611990858755656       0.11817030484321808       0.13070778360907173       0.14370240258715680       0.15712315640266447       0.17093801610000792       0.18511399927274635       0.19961724853279109       0.21441311293689297       0.22946623139524006       0.24474061779487610       0.26019974762687370       0.27580664591138798       0.29152397620669557       0.30731413049283152       0.32313931970412679       0.33896166470708156       0.35474328748884076       0.37044640234961701       0.38603340687026327       0.40146697244369084       0.41671013414564584       0.43172637973135997       0.44647973754699188       0.46093486313464016       0.47505712433663333       0.48881268467649258       0.50216858483595339       0.51509282201192785       0.52755442697628807       0.53952353865042846       0.55097147600557284       0.56187080713107140       0.57219541528916362       0.58192056181162444       0.59102294567019353       0.59948075959577751       0.60727374259635991       0.61438322875270868       0.62079219217777692       0.62648528802724390       0.63144888945859778       0.63567112046416563       0.63914188447719977       0.64185288870790125       0.64379766412365580       0.64497158105006402       0.64537186033791749       0.64499758007649355       0.64384967783672298       0.64193094843950105       0.63924603724710005       0.63580142901020364       0.63160543227404742       0.62666815940747267       0.62100150227707596       0.61461910365299299       0.60753632437785221       0.59977020643086609       0.59133943190769167       0.58226427809279491       0.57256656865579048       0.56226962115133139       0.55139819091075026       0.53997841147694425       0.52803773172348467       0.51560484980364574       0.50270964409896113       0.48938310132494933       0.47565724196758091       0.46156504323707742       0.44714035971744359       0.43241784190392912       0.41743285283147119       0.40222138298127913       0.38681996368874588       0.37126557924097792       0.35559557789477075       0.33984758201539039       0.32405939755824409       0.30826892311327775       0.29251405872523101       0.27683261471612730       0.26126222072335159       0.24584023517702566       0.23060365543162101       0.21558902876902655       0.20083236448869665       0.18636904729233592       0.17223375217781789       0.15846036103492869       0.14508188111264297       0.13213036519179980       0.11963683165763686       0.10763117706193226        9.6142063786893800E-002   8.5196765721419196E-002   7.4820992912403780E-002   6.5038763674215516E-002   5.5872336923867026E-002   4.7342117164021640E-002   3.9466738441402117E-002   3.2264417468421125E-002   2.5756042663122095E-002   1.9963879074696975E-002   1.4899021904357674E-002   1.0559283568623680E-002   6.9513524509409652E-003   4.0863743380856457E-003   1.9680255071370316E-003   6.0517047899199996E-004   9.6007553357967454E-033   0.0000000000000000        1.8296922007333784E-004   1.1178851176208715E-003   2.8192970377230115E-003   5.2991739943895619E-003   8.5385657667916004E-003   1.2542747924698824E-002   1.7289672924966366E-002   2.2709940811488666E-002   2.8780981959462226E-002   3.5517527937160349E-002   4.2918732705651767E-002   5.0963961567877906E-002   5.9626646756771526E-002   6.8880210264986780E-002   7.8698500944535954E-002   8.9055458599406695E-002   9.9924929910094565E-002  0.11128038029588819       0.12309454666226728       0.13533922165434828       0.14798519951778266       0.16100231092396095       0.17435948855199565       0.18802484093837488       0.20196572916845379       0.21614884544330740       0.23054029325779141       0.24510566899808889       0.25981014475993647       0.27461855218909320       0.28949546714284313       0.30440529497009167       0.31931235619832093       0.33418097243291978       0.34897555224883220       0.36366067687897430       0.37820118548505066       0.39256225981065446       0.40670950801032785       0.42060904745266930       0.43422758629991948       0.44753250366449648       0.46049192815553269       0.47307481461499185       0.48525101887269056       0.49699137033155444       0.50826774220258741       0.51905311924229913       0.52932166279893367       0.53904877304025867       0.54821114818749894       0.55678684063880302       0.56475530981846955       0.57209747164943203       0.57879574451820281       0.58483409161935385       0.59019805958329608       0.59487481329687353       0.59885316681844980       0.60212361033615358       0.60467833307664198       0.60651124213857566       0.60761797717872812       0.60799592093290111       0.60764420554345677       0.60656371466763392       0.60475708137668371       0.60222868184303469       0.59898462482278692       0.59503273698380443       0.59038254408083168       0.58504524805402369       0.57903370008186938       0.57236236967925636       0.56504730987634977       0.55710611861784076       0.54855789640697450       0.53942320036830371       0.52972399477752896       0.51948359822025825       0.50872662748538133       0.49747893833293633       0.48576756328717596       0.47362064658850372       0.46106737647681589       0.44813791496281641       0.43486332525165627       0.42127549700351491       0.40740706960492246       0.39329135363345991       0.37896225071534018       0.36445417195351876       0.34980195513972606       0.33504078093437323       0.32020608822685104       0.30533348887618844       0.29045868203612341       0.27561736827392580       0.26084516368579092       0.24617751422200304       0.23164961041893109       0.21729630275291043       0.20315201781200762       0.18925067549157135       0.17562560741209188       0.16230947675322677       0.14933419969786038       0.13673086862758493       0.12452967690704859       0.11275984341527791       0.10144952935803594        9.0625729812327166E-002   8.0314122718056963E-002   7.0538896333025236E-002   6.1322624199497466E-002   5.2686200696823102E-002   4.4648748942258294E-002   3.7227708536568538E-002   3.0440201546786436E-002   2.4306147856882093E-002   1.8846965171285868E-002   1.4072934081857072E-002   9.9810704500995235E-003   6.5774468442032809E-003   3.8727430202988261E-003   1.8702342192308101E-003   5.7854791403345396E-004   9.0430703599164697E-033   0.0000000000000000        1.5160998788206262E-004   1.0091917004244628E-003   2.5873100512429242E-003   4.8983553603896418E-003   7.9236662980156185E-003   1.1669136604625298E-002   1.6113226868559913E-002   2.1186763492765624E-002   2.6867921033369820E-002   3.3172612171059108E-002   4.0101156093070980E-002   4.7634026522643265E-002   5.5745821026774972E-002   6.4411231124941487E-002   7.3605479850248609E-002   8.3303979288622335E-002   9.3482141124943019E-002  0.10411508210808143       0.11517726954473707       0.12664229904165974       0.13848283497163966       0.15067064047577319       0.16317663832760709       0.17597097998130559       0.18902311734561353       0.20230187631445115       0.21577553181112746       0.22941188415544589       0.24317833657772081       0.25704197368725079       0.27096964071049323       0.28492802330409650       0.29888372775890293       0.31280336138874665       0.32665361292434236       0.34040133271010831       0.35401361251251867       0.36745786474880765       0.38070190094824974       0.39371400924677924       0.40646303074375451       0.41891843452214839       0.43105039116002264       0.44282984455669061       0.45422858189477588       0.46521930157172514       0.47577567894744405       0.48587242972630268       0.49548537085057942       0.50459147873002275       0.51316894469401519       0.52119722750349839       0.52865710282990974       0.53553070955086246       0.54180159276912321       0.54745474344817557       0.55247663456669127       0.55685525370170408       0.56058013197263101       0.56364236926338895       0.56603465567307676       0.56775128913359652       0.56878818916325669       0.56914290671073220       0.56881463007484434       0.56780418688383538       0.56611404212563354       0.56374829223719025       0.56071265527256720       0.55701445715434039       0.55266261407033823       0.54766761102952244       0.54204147665248703       0.53579775423226583       0.52895146916880131       0.52151909281304176       0.51351850285498868       0.50496894030361894       0.49589096320424059       0.48630639717483309       0.47623828289579118       0.46571082067608749       0.45474931222694448       0.44338009978571130       0.43163050273921044       0.41952875188841926       0.40710392152995473       0.39438585950163613       0.38140511536871824       0.36819286692539482       0.35478084518271635       0.34120125802671680       0.32748671273205165       0.31367013751569089       0.29978470231867921       0.28586373901047285       0.27194066120295429       0.25804888387263986       0.24422174298120311       0.23049241528563541       0.21689383853983182       0.20345863226781505       0.19021901931001001       0.17720674832356051       0.16445301742825891       0.15198839917785684       0.13984276703729895       0.12804522349707151       0.11662402964674820       0.10560653434421730        9.5019095456550864E-002   8.4886975476868715E-002   7.5234194039723937E-002   6.6083358398993014E-002   5.7455541426836967E-002   4.9370220522495629E-002   4.1845188580611994E-002   3.4896645549229707E-002   2.8540576476245867E-002   2.2795891318243611E-002   1.7683121041258111E-002   1.3211702265335308E-002   9.3778358396410071E-003   6.1869573450505141E-003   3.6492601167045389E-003   1.7676055558085522E-003   5.5037124888503218E-004   8.4635998354597287E-033   0.0000000000000000        1.1965083445607041E-004   8.9756986542241144E-004   2.3481942940043517E-003   4.4844143217003460E-003   7.2879339689590336E-003   1.0765312153474559E-002   1.4895570384340522E-002   1.9609836048334897E-002   2.4887069949233127E-002   3.0744383550928782E-002   3.7183289062912205E-002   4.4185410380315593E-002   5.1726558122783817E-002   5.9782743449902309E-002   6.8330615750834781E-002   7.7347113746167498E-002   8.6809270676465947E-002   9.6693913450831975E-002  0.10697730099466074       0.11763489550311994       0.12864129742860606       0.13997027052314320       0.15159479782267926       0.16348714572696302       0.17561893067839518       0.18796118748499263       0.20048443904195493       0.21315876729161345       0.22595388524054605       0.23883920986945315       0.25178393575483293       0.26475710922964685       0.27772770289723409       0.29066469033084030       0.30353712076681005       0.31631419361775970       0.32896533262882777       0.34146025949098929       0.35376906673926217       0.36586228976304480       0.37771097774530626       0.38928676337080487       0.40056193112908772       0.41150948404785120       0.42210320869984547       0.43231773832365639       0.44212861390470776       0.45151234307596927       0.46044645668764073       0.46890956291945973       0.47688139879289621       0.48434287897653860       0.49127614174415596       0.49766459200046914       0.50349294124833288       0.50874724441657804       0.51341493345104317       0.51748484759261582       0.52094726026707627       0.52379390252361424       0.52601798296053626       0.52761420410384074       0.52857877517541796       0.52890942124792173       0.52860538874435425       0.52766744727254999       0.52609788780138589       0.52390051716737385       0.52108064893517780       0.51764509063276809       0.51360212738805011       0.50896150200942414       0.50373439155678823       0.49793338046619084       0.49157243027436542       0.48466684604501581       0.47723323954538732       0.46928948929086750       0.46085469753235164       0.45194914430225014       0.44259423862582958       0.43281246701425935       0.42262733936595331       0.41206333240649995       0.40114583079721972       0.38990106606852026       0.37835605350506640       0.36653852715433405       0.35447687310245063       0.34220006118207025       0.32973757527668407       0.31711934239244932       0.30437566065970828       0.29153712644738461       0.27863456076001314       0.26569893509589088       0.25276129694561428       0.23985269511026860       0.22700410501701462       0.21424635421703442       0.20161004823791490       0.18912549697629646       0.17682264180181104       0.16473098355277918       0.15287951159249089       0.14129663410035292       0.13001010975847138       0.11904698096021137       0.10843350834011251        9.8195104751128581E-002   8.8356261098379407E-002   7.8940446211183735E-002   6.9969963083194614E-002   6.1465782580244321E-002   5.3447424642950381E-002   4.5932900680152523E-002   3.8938627750369992E-002   3.2479523952959340E-002   2.6570397785154964E-002   2.1229110696149123E-002   1.6475270661110347E-002   1.2317444710771933E-002   8.7510058252805480E-003   5.7807399273023660E-003   3.4163441522389662E-003   1.6602666489209396E-003   5.2063892209340643E-004   7.8637397576755855E-033   0.0000000000000000        9.2822722700295130E-005   7.9396112466640473E-004   2.1176543226177616E-003   4.0766195197387218E-003   6.6534959723678413E-003   9.8558876669001001E-003   1.3663646719239256E-002   1.8008408351127356E-002   2.2870034459129541E-002   2.8266887246252377E-002   3.4201710200718986E-002   4.0657318698713849E-002   4.7610780467248877E-002   5.5039472095230087E-002   6.2921516932732111E-002   7.1235429907472350E-002   7.9959917385470702E-002   8.9073570094539825E-002   9.8554494446065219E-002  0.10838007733215023       0.11852691556630091       0.12897083583837193       0.13968694567167267       0.15064969237616788       0.16183292447588177       0.17320995465312125       0.18475362398751746       0.19643636733015415       0.20823027965652299       0.22010718323988854       0.23203869548068951       0.24399629723109206       0.25595140145143574       0.26787542202735753       0.27973984259000079       0.29151628516860623       0.30317657850772550       0.31469282589515890       0.32603747232283231       0.33718337083107758       0.34810384786814186       0.35877276751652037       0.36916459441863725       0.37925445526458135       0.38901819868194337       0.39843245339259870       0.40747468448831398       0.41612324769783821       0.42435744150688237       0.43215755701186698       0.43950492538340108       0.44638196282676817       0.45277221293181269       0.45866038630719252       0.46403239740827690       0.46887539846574228       0.47317781043460300       0.47692935089139216       0.48012105880795902       0.48274531614537952       0.48479586621718379       0.48626782877023939       0.48715771176057299       0.48746341978033764       0.48718425912449459       0.48632093948928445       0.48487557228286060       0.48285166557037357       0.48025411565252041       0.47708919530437838       0.47336453870025075       0.46908912306174599       0.46427324707502959       0.45892850612312097       0.45306776440239710       0.44670512398100332       0.43985589088159344       0.43253653826241650       0.42476466679424651       0.41655896231888273       0.40793915090156335       0.39892595137480225       0.38954102549861247       0.37980692584608439       0.36974704155355548       0.35938554204830891       0.34874731891005828       0.33785792598527326       0.32674351791688405       0.31543078722386952       0.30394690009187930       0.29231943102067792       0.28057629649551258       0.26874568783459490       0.25685600337594872       0.24493578017142134       0.23301362534595879       0.22111814729164678       0.20927788686164128       0.19752124872792595       0.18587643307009658       0.17437136775866019       0.16303364119609437       0.15189043597813714       0.14096846353266212       0.13029389989711515       0.11989232278034236       0.10978865002373336       0.10000707924826774        9.0571026788578188E-002   8.1503058281473015E-002   7.2824792957202608E-002   6.4556763798149466E-002   5.6718254673442832E-002   4.9327184906608701E-002   4.2400055276201845E-002   3.5951865564264898E-002   2.9996213976380439E-002   2.4546697899317842E-002   1.9620099910498248E-002   1.5235083489804728E-002   1.1399345872552886E-002   8.1074606581227806E-003   5.3636124283435961E-003   3.1770769578206444E-003   1.5500020051802152E-003   4.9010721476629680E-004   7.2449352420329474E-033   0.0000000000000000        8.8665154713780055E-005   7.3374825067316592E-004   1.9469095530310271E-003   3.7414720095433093E-003   6.0983582260727897E-003   9.0280567612468759E-003   1.2512493106553436E-002   1.6484652359544497E-002   2.0925807428025089E-002   2.5855847713783180E-002   3.1278899924550685E-002   3.7179053088634360E-002   4.3534680895898542E-002   5.0324565197748798E-002   5.7528343141884167E-002   6.5126147374806653E-002   7.3098400718129147E-002   8.1425502967114621E-002   9.0087455322184845E-002   9.9063618778690035E-002  0.10833263796538074       0.11787245590149056       0.12766035979244378       0.13767303471662962       0.14788661965308705       0.15827676490150036       0.16881869068329214       0.17948724677662861       0.19025697304758479       0.20110216072585996       0.21199691428165995       0.22291521375483647       0.23383097738134712       0.24471812437558604       0.25555063770616743       0.26630262672320154       0.27694838948345479       0.28746247461789276       0.29781974260404470       0.30799542628192350       0.31796519048417465       0.32770519061384273       0.33719213005855997       0.34640331627240467       0.35531671541541010       0.36391100539964299       0.37216562723144070       0.38006083450943989       0.38757774097467179       0.39469836598396524       0.40140567781164477       0.40768363465964602       0.41351722329268703       0.41889249519311555       0.42379660015523807       0.42821781723704094       0.43214558299241412       0.43557051691927218       0.43848444405882070       0.44088041469553285       0.44275272110571673       0.44409691131957774       0.44490979985780582       0.44518947542245346       0.44493530552119953       0.44414793800980257       0.44282929955973460       0.44098259104084941       0.43861227984293444       0.43572408914573652       0.43232498416722770       0.42842315542481840       0.42402799904419836       0.41915009416885629       0.41380117752374451       0.40799411518915296       0.40174287166137218       0.39506247626718011       0.38796898701721122       0.38047945198417782       0.37261186829705650       0.36438513885574486       0.35581902686141548       0.34693410828304144       0.33775172236185880       0.32829392028858251       0.31858341215768804       0.30864351234958853       0.29849808344667728       0.28817147884437372       0.27768848417029440       0.26707425767641529       0.25635426972703640       0.24555424154187058       0.23470008333928591       0.22381783202075300       0.21293358855966366       0.20207345523293171       0.19126347285567960       0.18052955816326482       0.16989744149808722       0.15939260494350421       0.14904022106269185       0.13886509237998207       0.12889159176088091       0.11914360382270929       0.10964446752495081       0.10041692002474038        9.1483041582921101E-002   8.2864199596257515E-002   7.4580984077645754E-002   6.6653116524079098E-002   5.9099314168194854E-002   5.1937130724738892E-002   4.5182844476379290E-002   3.8851408053758564E-002   3.2956370099335351E-002   2.7509981840701202E-002   2.2524617155027345E-002   1.8015992846803146E-002   1.4001880696663622E-002   1.0489225864391995E-002   7.4720046070744783E-003   4.9540923253474037E-003   2.9447466330824769E-003   1.4452096491131929E-003   4.6292293975602164E-004   6.6086770428108713E-033   0.0000000000000000        1.1163413674958715E-004   7.2683876191136738E-004   1.8582901042915056E-003   3.5144994114656492E-003   5.6770818283500904E-003   8.3502949063204539E-003   1.1521102866796803E-002   1.5125904097291153E-002   1.9148769235338949E-002   2.3612006772638340E-002   2.8521675216842186E-002   3.3863452897231722E-002   3.9617167493514571E-002   4.5763067570990197E-002   5.2282340757897131E-002   5.9156771643784113E-002   6.6368535106224535E-002   7.3899877354663426E-002   8.1732733611297639E-002   8.9848480157200719E-002   9.8227852529631302E-002  0.10685095498471356       0.11569730101286269       0.12474586163446071       0.13397511589721403       0.14336310263912366       0.15288747331231661       0.16252554574472877       0.17225435870172254       0.18205072712523659       0.19189129791146969       0.20175260609455542       0.21161113130416667       0.22144335435391535       0.23122581383394372       0.24093516256253653       0.25054822376517005       0.26004204684893278       0.26939396262710913       0.27858163787799778       0.28758312908407085       0.29637693525040493       0.30494204964302302       0.31325801035339967       0.32130494954219435       0.32906364126330329       0.33651554773649983       0.34364286397125782       0.35042856062377797       0.35685642499189774       0.36291110004086624       0.36857812137724072       0.37384395206790400       0.37869601523440771       0.38312272433347655       0.38711351105598996       0.39065885077725576       0.39375028549333346       0.39638044419544122       0.39854306062328265       0.40023298836594079       0.40144621326398583       0.40217986308925252       0.40243221447728056       0.40220269709272360       0.40149189502554850       0.40030154540221247       0.39863453423083417       0.39649488947416134       0.39388777138124786       0.39081946009017321       0.38729734053941212       0.38332988471920304       0.37892663130810239       0.37409816274421254       0.36885607978273038       0.36321297360800880       0.35718239555750592       0.35077882454051912       0.34401763222481774       0.33691504607351525       0.32948811032643371       0.32175464501609125       0.31373320311711772       0.30544302593593819       0.29690399684070296       0.28813659345526305       0.27916183841457609       0.27000124882239251       0.26067678450718701       0.25121079523037604       0.24162596694186325       0.23194526724275377       0.22219189016388272       0.21238920040493220       0.20256067716653103       0.19272985770559009       0.18292028075946198       0.17315542996180477       0.16345867740306272       0.15385322745192906       0.14436206099455018       0.13500788020334434       0.12581305399030926       0.11679956425465743       0.10798895307514184        9.9402270949133148E-002   9.1060026181978074E-002   8.2982135171155089E-002   7.5187871662740963E-002   6.7695807248192949E-002   6.0523724947628636E-002   5.3688487717002055E-002   4.7205882987579745E-002   4.1090514562295892E-002   3.5355757766866357E-002   3.0013692674901265E-002   2.5075236811134546E-002   2.0551607142776328E-002   1.6457589295364339E-002   1.2810286150491939E-002   9.6162261173980759E-003   6.8692593802155604E-003   4.5735649661117778E-003   2.7362941637167669E-003   1.3582420137629677E-003   4.4533661475879319E-004   5.9564979617409210E-033   0.0000000000000000        8.6766229348532843E-005   6.3146902419172887E-004   1.6445186583071191E-003   3.1442966429784747E-003   5.1033166175701193E-003   7.5249191814644577E-003   1.0379282596674536E-002   1.3608038864302702E-002   1.7199506433976507E-002   2.1179578336945112E-002   2.5557180498706075E-002   3.0320272527536399E-002   3.5450594936528364E-002   4.0930094630876060E-002   4.6741604452483099E-002   5.2868612708159797E-002   5.9295092291375931E-002   6.6005182729439296E-002   7.2982801725123975E-002   8.0211390902322932E-002   8.7673828329060358E-002   9.5352432582119756E-002  0.10322899787841680       0.11128483684566383       0.11950082537727323       0.12785744859735992       0.13633484779234981       0.14491286815078519       0.15357110723720022       0.16228896404699505       0.17104568855558480       0.17982043161681444       0.18859229511097986       0.19734038220692257       0.20604384762703884       0.21468194778639796       0.22323409069640157       0.23167988549305332       0.23999919150146665       0.24817216667750275       0.25617931535837318       0.26400153515377334       0.27162016292042840       0.27901701965522097       0.28617445424670362       0.29307538594118160       0.29970334544877014       0.30604251457364129       0.31207776428104006       0.31779469110561015       0.32317965181838121       0.32821979625935904       0.33290309827041781       0.33721838463961079       0.34115536199799223       0.34470464159957387       0.34785776192327234       0.35060720904860260       0.35294643474592285       0.35486987225210170       0.35637294967534305       0.35745210101564040       0.35810477476159375       0.35832944004317879       0.35812559034054564       0.35749374471179440       0.35643544657399939       0.35495325999786725       0.35305076357000253       0.35073254179318664       0.34800417408538298       0.34487222137178697       0.34134421032398182       0.33742861527526891       0.33313483784979953       0.32847318437496498       0.32345484110037992       0.31809184731869822       0.31239706642067916       0.30638415497541888       0.30006752990446528       0.29346233382136688       0.28658439863466623       0.27945020748631078       0.27207685512973839       0.26448200683754014       0.25668385593220516       0.24870108006088579       0.24055279628863971       0.23225851515818532       0.22383809378137742       0.21531168812252843       0.20669970454446843       0.19802275077056763       0.18930158635382768       0.18055707278875893       0.17181012338306650       0.16308165299515673       0.15439252779430132       0.14576351510771984       0.13721523354898954       0.12876810346361608       0.12044229789874041       0.11225769412924831       0.10423382593784408        9.6389836687368557E-002   8.8744433367634157E-002   8.1315841615611742E-002   7.4121761524221036E-002   6.7179322225679197E-002   6.0505027544696180E-002   5.4114674426583159E-002   4.8023225889719058E-002   4.2244659803801161E-002   3.6791867309362590E-002   3.1676625540330842E-002   2.6909570466993271E-002   2.2500378506462221E-002   1.8459262775679785E-002   1.4800276560626329E-002   1.1540073182827416E-002   8.6849893527220969E-003   6.2289418469538716E-003   4.1713417743578837E-003   2.5182239129113160E-003   1.2677323354047230E-003   4.2759127652635011E-004   5.2899691553535214E-033   0.0000000000000000       -2.1447669998330599E-005   3.5426068704445953E-004   1.1663090023137474E-003   2.4078411402551347E-003   4.0884654780276265E-003   6.1969604458446239E-003   8.7042663701802463E-003   1.1524269790640909E-002   1.4649102802726169E-002   1.8108185518323452E-002   2.1913541292583293E-002   2.6055867123470019E-002   3.0519337445037216E-002   3.5288057317310301E-002   4.0346777203462567E-002   4.5680810981788701E-002   5.1275998275246142E-002   5.7118432483550322E-002   6.3194074880844830E-002   6.9488494771121720E-002   7.5986776246408469E-002   8.2673516796214527E-002   8.9532856890578466E-002   9.6548517160718009E-002  0.10370383743016841       0.11098181681868387       0.11836515459576467       0.12583629182912251       0.13337745359212499       0.14097069174782159       0.14859792810604852       0.15624099793366811       0.16388169364193386       0.17150180860834058       0.17908318096922299       0.18660773733798197       0.19405753627223163       0.20141481147682017       0.20866201452210092       0.21578185711385989       0.22275735265898930       0.22957185718663201       0.23620910936882783       0.24265326969109985       0.24888895855170376       0.25490129329704581       0.26067592403590445       0.26619906818530564       0.27145754364867164       0.27643880054842684       0.28113095143940087       0.28552279992944518       0.28960386763530632       0.29336441941420749       0.29679548680509160       0.29988888962536914       0.30263725567637850       0.30503403849224064       0.30707353312299807       0.30875088986643096       0.31006212597004135       0.31100413522401482       0.31157469545723210       0.31177247391175489       0.31159703045118747       0.31104881866696138       0.31012918477488072       0.30884036443078566       0.30718547733864088       0.30516851979423976       0.30279435506801966       0.30006870173953076       0.29699811995320219       0.29358999565408922       0.28985252284755325       0.28579468389226725       0.28142622792760663       0.27675764742441600       0.27180015297408017       0.26656564633585178       0.26106669182291231       0.25531648610644125       0.24932882647872803       0.24311807769571628       0.23669913743600113       0.23008740048661280       0.22329872174246584       0.21634937807280236       0.20925602921930925       0.20203567771512759       0.19470562804709862       0.18728344502787600       0.17978691160134871       0.17223398607973880       0.16464275899033898       0.15703140959755618       0.14941816219642737       0.14182124234832746       0.13425883303605732       0.12674903103360874       0.11930980335388677       0.11195894415753942       0.10471403192993292        9.7592387328427607E-002   9.0611031511827700E-002   8.3786645325261769E-002   7.7135529181688048E-002   7.0673563928955421E-002   6.4416172223920015E-002   5.8378278637943953E-002   5.2574260534626341E-002   4.7017871557120255E-002   4.1722119513355943E-002   3.6699122828042600E-002   3.1960029971178909E-002   2.7515037835949212E-002   2.3373408689721119E-002   1.9543651695729424E-002   1.6034999676323079E-002   1.2860691103617648E-002   1.0036712729900050E-002   7.5687995253821208E-003   5.4433646082111264E-003   3.6588229810935254E-003   2.2172405547422397E-003   1.1244565413910832E-003   3.8241830301197102E-004   4.6106963499243136E-033   0.0000000000000000       -7.2901461355081998E-005   2.2069977910238808E-004   8.3099652983846593E-004   1.8620890371515222E-003   3.2184456903593954E-003   4.9906504585716504E-003   7.1189761785620314E-003   9.5302531711667256E-003   1.2188209370475125E-002   1.5125331036450987E-002   1.8356378626289745E-002   2.1874481150886988E-002   2.5666210855375064E-002   2.9718019213918426E-002   3.4016861082481926E-002   3.8550076011662972E-002   4.3305454520616730E-002   4.8271080949456931E-002   5.3434989686447637E-002   5.8784907899194272E-002   6.4308157278774550E-002   6.9991646974464680E-002   7.5821897713784683E-002   8.1785073112182624E-002   8.7867012993871438E-002   9.4053267330321461E-002  0.10032913112296697       0.10667967967492145       0.11308980459486025       0.11954425007321817       0.12602764965701888       0.13252456317431366       0.13901951394058429       0.14549702595721989       0.15194166121125879       0.15833805676866880       0.16467096183007407       0.17092527434261193       0.17708607746482008       0.18313867534833245       0.18906862864415744       0.19486178913468133       0.20050433391048386       0.20598279854970797       0.21128410960797073       0.21639561604639979       0.22130511971371894       0.22600090471491338       0.23047176560900770       0.23470703441036170       0.23869660625990133       0.24243096377276893       0.24590119995296109       0.24909903964744598       0.25201685947800839       0.25464770621178362       0.25698531349409154       0.25902411698230648       0.26075926770631647       0.26218664381373563       0.26330286045519874       0.26410527798737565       0.26459200833474017       0.26476191952953482       0.26461463851414008       0.26415055197348908       0.26337080552791925       0.26227730088849738       0.26087269140592501       0.25916037561418809       0.25714448914844384       0.25482989476030898       0.25222217066959990       0.24932759715344788       0.24615314144428413       0.24270644101514888       0.23899578518532988       0.23503009523585816       0.23081890293477528       0.22637232763953904       0.22170105197536744       0.21681629613216521       0.21172979092549732       0.20645374955957577       0.20100083829072232       0.19538414597372156       0.18961715257005574       0.18371369679743138       0.17768794277916874       0.17155434609345371       0.16532761891825118       0.15902269476465414       0.15265469249606498       0.14623888004657901       0.13979063769512470       0.13332542108676562       0.12685872414504865       0.12040604172785997       0.11398283254885216       0.10760448183119380       0.10128626457098271        9.5043308590842285E-002   8.8890558447571863E-002   8.2842739291768011E-002   7.6914321727184529E-002   7.1119486850043961E-002   6.5472092384067274E-002   5.9985639188304199E-002   5.4673238555935345E-002   4.9547577689898599E-002   4.4620876123158341E-002   3.9904814536119659E-002   3.5410420828764611E-002   3.1147946602909395E-002   2.7126826534752152E-002   2.3355727290733021E-002   1.9842545108652545E-002   1.6594542316161358E-002   1.3619800218433800E-002   1.0930545296401461E-002   8.5418576493261483E-003   6.4517603964392711E-003   4.6483839447844112E-003   3.1227883845025613E-003   1.8990233255796723E-003   9.5942548948777721E-004   3.2999323864419392E-004   3.9203159731388347E-033   0.0000000000000000       -3.1155599897536481E-005   1.4448191217910492E-004   7.4380507450302696E-004   1.5088806258286688E-003   2.6923381743209148E-003   4.1013172440289838E-003   5.8769335013995451E-003   7.8725366650153634E-003   1.0077714115478682E-002   1.2505360466293178E-002   1.5173392031726093E-002   1.8077705910714760E-002   2.1207183917793668E-002   2.4550550251953275E-002   2.8097019004673977E-002   3.1836091618685738E-002   3.5757622559709532E-002   3.9851737668841362E-002   4.4108565169456625E-002   4.8518006047153950E-002   5.3069636075810174E-002   5.7752694006116073E-002   6.2556099590031666E-002   6.7468479585329658E-002   7.2478194615311173E-002   7.7573367558830278E-002   8.2741911721657249E-002   8.7971560259521089E-002   9.3249895373721178E-002   9.8564378436233488E-002  0.10390237994067818       0.10925121005935610       0.11459814901411972       0.11993047783610095       0.12523550879012729       0.13050061611605093       0.13571326614466156       0.14086104777788910       0.14593170198021532       0.15091315169472824       0.15579353047254710       0.16056121145879901       0.16520483498367455       0.16971333623262544       0.17407597163047681       0.17828234485954114       0.18232243181253005       0.18618660472306375       0.18986565539217354       0.19335081728295833       0.19663378669964104       0.19970674272558664       0.20256236608417336       0.20519385675474050       0.20759495035509587       0.20975993320111935       0.21168365614202544       0.21336154683681288       0.21478962095087836       0.21596449155358599       0.21688337747622458       0.21754410988541847       0.21794513755975103       0.21808553071187126       0.21796498305929676       0.21758381285298017       0.21694296179914527       0.21604399316370312       0.21488908768803297       0.21348103866767804       0.21182324499698896       0.20991970319894282       0.20777499771516900       0.20539428993473297       0.20278330582666701       0.19994832210038516       0.19689615124076343       0.19363412502048194       0.19017007697722871       0.18651232354283975       0.18266964404377656       0.17865125967629236       0.17446681123340063       0.17012633605344310       0.16564024381556403       0.16101929153291270       0.15627455778624086       0.15141741591468225       0.14645950695396812       0.14141271133499778       0.13628912068155755       0.13110100842361960       0.12586080058625790       0.12058104573199700       0.11527438490303762       0.10995352129165871       0.10463118952594533        9.9320125440033241E-002   9.4033034956736525E-002   8.8782564235740047E-002   8.3581268531107880E-002   7.8441582868608098E-002   7.3375791348562702E-002   6.8395998464466590E-002   6.3514099285758990E-002   5.8741751605471224E-002   5.4090347323844351E-002   4.9570985647850230E-002   4.5194445489951170E-002   4.0971157190060503E-002   3.6911164089733592E-002   3.3024059369523955E-002   2.9318887540043720E-002   2.5804049861566088E-002   2.2487287968027320E-002   1.9375728415035463E-002   1.6475845306449206E-002   1.3793598416253893E-002   1.1335982125145501E-002   9.1143042176981305E-003   7.1378571920959087E-003   5.4090961441868443E-003   3.8992732910109094E-003   2.6430369378790085E-003   1.6014637204189294E-003   8.3288374746956484E-004   2.8308422934454082E-004   3.2204912117949397E-033   0.0000000000000000       -1.3924233708309384E-004   2.0687618488302733E-004   3.5181687762556653E-004   1.2282312128181394E-003   1.9225645036071003E-003   3.1524392567758956E-003   4.4754432167246894E-003   6.0642905415778199E-003   7.7898621066369638E-003   9.6921917379624526E-003   1.1780168918935118E-002   1.4052457618082501E-002   1.6500722258582373E-002   1.9116066858118945E-002   2.1889996349482733E-002   2.4814275420279048E-002   2.7880917991982578E-002   3.1082164657899831E-002   3.4410285780089131E-002   3.7857390863021097E-002   4.1415342911011663E-002   4.5075743010847630E-002   4.8829944345721576E-002   5.2669070719994486E-002   5.6584039137322420E-002   6.0565580289626976E-002   6.4604262134894105E-002   6.8690511404244828E-002   7.2814637642191427E-002   7.6966855664837963E-002   8.1137309790306381E-002   8.5316096967189628E-002   8.9493291115193371E-002   9.3658966484273201E-002   9.7803222121316577E-002  0.10191620498091562       0.10598813450990117       0.11000932511801062       0.11397021072403873       0.11786136640052791       0.12167353249639035       0.12539763550252411       0.12902481118890433       0.13254642484477022       0.13595409288712296       0.13923970251100434       0.14239543146133921       0.14541376685793991       0.14828752312069804       0.15100985951065812       0.15357429635677708       0.15597473084217084       0.15820545159749480       0.16026115249140133       0.16213694538141415       0.16382837198663305       0.16533141438327587       0.16664250511498344       0.16775853519258327       0.16867686227203493       0.16939531638654090       0.16991220563169715       0.17022632011377334       0.17033693463654651       0.17024381106996217       0.16994719803206929       0.16944783140348010       0.16874693140361402       0.16784620080910545       0.16674781985110190       0.16545444183309624       0.16396918613841721       0.16229563112346668       0.16043780539675603       0.15840017804564627       0.15618764818118619       0.15380553278967077       0.15125955435239749       0.14855582678888254       0.14570084091816704       0.14270144891588005       0.13956484760660870       0.13629856154420597       0.13291042454378421       0.12940856113092827       0.12580136698685448       0.12209748849310414       0.11830580257067956       0.11443539445574934       0.11049553695334323       0.10649566701014232       0.10244536413752324        9.8354326467731221E-002   9.4232348122154738E-002   9.0089295376282533E-002   8.5935082825310774E-002   8.1779650220869748E-002   7.7632937396697119E-002   7.3504862141059280E-002   6.9405294169759546E-002   6.5344033986229635E-002   6.1330786604860528E-002   5.7375141039222026E-002   5.3486544592540229E-002   4.9674282712073137E-002   4.5947454388540657E-002   4.2314952445126001E-002   3.8785440231592645E-002   3.5367332166382104E-002   3.2068769234477108E-002   2.8897589091679870E-002   2.5861272367968889E-002   2.2966864533101001E-002   2.0220906767581016E-002   1.7629437495389956E-002   1.5198008513326226E-002   1.2931662995998619E-002   1.0835138616376826E-002   8.9143015423912737E-003   7.1768641583344617E-003   5.6365293525717760E-003   4.2685803072691278E-003   3.1135412303117255E-003   2.0770794319183985E-003   1.3196935017875881E-003   6.4254225386850084E-004   2.5294292716281048E-004   2.5129080050401157E-033   0.0000000000000000        1.7307129945593559E-004  -3.4868116584344411E-004   7.3933157777346197E-004   4.0620245319932012E-004   1.6257794759514910E-003   2.0584858297260679E-003   3.2188012131208984E-003   4.2929578836904368E-003   5.5544059140934174E-003   6.9225493075382120E-003   8.4249686677190291E-003   1.0059379463192566E-002   1.1819755252744792E-002   1.3699780882036883E-002   1.5693424348291404E-002   1.7794707805972192E-002   1.9997879121122438E-002   2.2297355973004522E-002   2.4687583435895621E-002   2.7162904063818740E-002   2.9717486712924034E-002   3.2345315977184777E-002   3.5040196815182327E-002   3.7795772636238331E-002   4.0605536087016919E-002   4.3462849145684254E-002   4.6360954800816950E-002   4.9292997186665660E-002   5.2252034694731962E-002   5.5231059476527664E-002   5.8223011994769501E-002   6.1220799919103140E-002   6.4217313467505380E-002   6.7205444232636219E-002   7.0178100333582225E-002   7.3128225834121610E-002   7.6048814807866183E-002   7.8932931718549856E-002   8.1773723995740871E-002   8.4564443084424595E-002   8.7298455900020083E-002   8.9969265496846501E-002   9.2570522389896270E-002   9.5096043464268434E-002   9.7539824116389756E-002   9.9896054462723552E-002  0.10215913251142833       0.10432367766651540       0.10638454421078006       0.10833683289013990       0.11017590351639552       0.11189738552181779       0.11349718882671186       0.11497151355954088       0.11631685930682965       0.11753003321469750       0.11860815848779381       0.11954867990002464       0.12034937192980376       0.12100834186041030       0.12152403646329432       0.12189524425926314       0.12212109889649395       0.12220108204129726       0.12213502262239295       0.12192310025753963       0.12156584120017100       0.12106412096565143       0.12041915846091537       0.11963251646363536       0.11870609506543148       0.11764212919299306       0.11644318198717543       0.11511213907659429       0.11365220198747132       0.11206687952688857       0.11035998062949404       0.10853560390465805       0.10659812882203248       0.10455220469835555       0.10240273935549460       0.10015488814658610        9.7814040335586203E-002   9.5385807444474627E-002   9.2876008869020740E-002   9.0290658015513586E-002   8.7635948791489435E-002   8.4918238693670198E-002   8.2144036509451013E-002   7.9319983095498661E-002   7.6452839236485798E-002   7.3549465778670484E-002   7.0616810237214986E-002   6.7661887903149157E-002   6.4691766022112546E-002   6.1713547272418366E-002   5.8734350555941311E-002   5.5761297897740633E-002   5.2801491565308507E-002   4.9862004360721746E-002   4.6949854161754789E-002   4.4071996197296612E-002   4.1235297122103790E-002   3.8446527485076216E-002   3.5712337111133363E-002   3.3039246859193093E-002   3.0433625954139544E-002   2.7901683084853676E-002   2.5449445317488478E-002   2.3082746583848381E-002   2.0807199665513421E-002   1.8628160548891253E-002   1.6550670382330504E-002   1.4579409423163610E-002   1.2718686191381036E-002   1.0972504741880744E-002   9.3444922933386132E-003   7.8380255071840415E-003   6.4570393375779130E-003   5.2116226836200997E-003   4.0876905997575801E-003   3.1475712949106372E-003   2.2145541180681907E-003   1.6235231242069828E-003   8.6196453770682124E-004   5.8571709746985481E-004   1.2922739959634724E-004   1.7992709827963915E-033   0.0000000000000000       -7.9338912706055894E-004   1.3696469042926980E-003  -1.1450271499799218E-003   1.7642342324484953E-003   1.8289944700314027E-004   1.8952914495774906E-003   1.9257972120411777E-003   2.8199574022112735E-003   3.5438153189149522E-003   4.3906534604525862E-003   5.3111895951395722E-003   6.3107821511482701E-003   7.3863850342718333E-003   8.5339091179100698E-003   9.7494505271149591E-003   1.1029580408758904E-002   1.2370811234913454E-002   1.3769745629146382E-002   1.5223032636831385E-002   1.6727256600427839E-002   1.8278904630136206E-002   1.9874347253660281E-002   2.1509855030470437E-002   2.3181593144367608E-002   2.4885645146549104E-002   2.6618007547742340E-002   2.8374613619490795E-002   3.0151330238162098E-002   3.1943978996349043E-002   3.3748336901436485E-002   3.5560154151136961E-002   3.7375157971036174E-002   3.9189068573283033E-002   4.0997603705660746E-002   4.2796495402544155E-002   4.4581492405309224E-002   4.6348380034384212E-002   4.8092978611510115E-002   4.9811167147877859E-002   5.1498878101659464E-002   5.3152123031490195E-002   5.4766986552820224E-002   5.6339650063680594E-002   5.7866388874724277E-002   5.9343590253113213E-002   6.0767756274601799E-002   6.2135514925633371E-002   6.3443628143798475E-002   6.4688997837146336E-002   6.5868675999532125E-002   6.6979869115001686E-002   6.8019946924125649E-002   6.8986447605828810E-002   6.9877084128319569E-002   7.0689749419408282E-002   7.1422522530009191E-002   7.2073670577068982E-002   7.2641657624713085E-002   7.3125141822776143E-002   7.3522986150114433E-002   7.3834254124181042E-002   7.4058216991333817E-002   7.4194353984772962E-002   7.4242350948759778E-002   7.4202107783352733E-002   7.4073728729393246E-002   7.3857534185900922E-002   7.3554047070566647E-002   7.3164004109895431E-002   7.2688342796890154E-002   7.2128208475828348E-002   7.1484944702447678E-002   7.0760094199094153E-002   6.9955393747522757E-002   6.9072768904883841E-002   6.8114332475807990E-002   6.7082375219966600E-002   6.5979364694756668E-002   6.4807935920229473E-002   6.3570886698801371E-002   6.2271171486956808E-002   6.0911891600330774E-002   5.9496291883252179E-002   5.8027748630978558E-002   5.6509764496504057E-002   5.4945959702569380E-002   5.3340060253691271E-002   5.1695895750382380E-002   5.0017380335392603E-002   4.8308515216865265E-002   4.6573366425647730E-002   4.4816067110123481E-002   4.3040797382909425E-002   4.1251781629491141E-002   3.9453274974508297E-002   3.7649551592407737E-002   3.5844901616439460E-002   3.4043607604008305E-002   3.2249953473445225E-002   3.0468189870112877E-002   2.8702552142930212E-002   2.6957219934753297E-002   2.5236337833211595E-002   2.3543975761656365E-002   2.1884147049754912E-002   2.0260773248575000E-002   1.8677698085025871E-002   1.7138656961531887E-002   1.5647287075432639E-002   1.4207099811343165E-002   1.2821481585505268E-002   1.1493657263831992E-002   1.0226660423653808E-002   9.0233091864255453E-003   7.8862568565508055E-003   6.8178337807932449E-003   5.8201746155205070E-003   4.8954645712745220E-003   4.0474716650836379E-003   3.2680510498730589E-003   2.6232909364441266E-003   1.8883532085368978E-003   1.6230820724297281E-003   7.3551943339342869E-004   9.3850954273590951E-004   5.1617158235087743E-005   2.9890245771820170E-004   1.0812993591575987E-033   0.0000000000000000        2.4737929228941104E-003  -4.4889106544360293E-003   4.4624440517626813E-003  -4.1829719795936299E-003   2.4595044261211192E-003  -1.4470763778984585E-003   6.4247422560651359E-004   1.9443704648350562E-004   5.6703169964042596E-004   7.9745850763268016E-004   1.0727747647867019E-003   1.3749887554070257E-003   1.7016328301049004E-003   2.0521896580121364E-003   2.4261590204945685E-003   2.8218426056444141E-003   3.2381211959272723E-003   3.6739460307659488E-003   4.1282061093817464E-003   4.5997921238120137E-003   5.0875468654303533E-003   5.5902943982286566E-003   6.1068012524815030E-003   6.6358246347139457E-003   7.1760669172338419E-003   7.7262279106427058E-003   8.2849609015479275E-003   8.8509187916876297E-003   9.4227202214258905E-003   9.9989838987652024E-003   1.0578306602781038E-002   1.1159287723397200E-002   1.1740513746320883E-002   1.2320580702493653E-002   1.2898076111545181E-002   1.3471608407221454E-002   1.4039778248827508E-002   1.4601220764655733E-002   1.5154563567635726E-002   1.5698480354046081E-002   1.6231641411487644E-002   1.6752768720922157E-002   1.7260591536344384E-002   1.7753889458006544E-002   1.8231465214730527E-002   1.8692166926887892E-002   1.9134881959294497E-002   1.9558539838723195E-002   1.9962120712341852E-002   2.0344648969654849E-002   2.0705204519998469E-002   2.1042918224572285E-002   2.1356977802159158E-002   2.1646628372704781E-002   2.1911175389934107E-002   2.2149982694359020E-002   2.2362482949730356E-002   2.2548163387062243E-002   2.2706588818502359E-002   2.2837377762501603E-002   2.2940226702228679E-002   2.3014894453138049E-002   2.3061207730428447E-002   2.3079070316698660E-002   2.3068441120400893E-002   2.3029367348545382E-002   2.2961944367164963E-002   2.2866358217837814E-002   2.2742843553136639E-002   2.2591720515263786E-002   2.2413362999515320E-002   2.2208220643507463E-002   2.1976803886752695E-002   2.1719687416755902E-002   2.1437512497971368E-002   2.1130975171732621E-002   2.0800838598052970E-002   2.0447916818746765E-002   2.0073084129301602E-002   1.9677267522075253E-002   1.9261442509541340E-002   1.8826639754071593E-002   1.8373928935817456E-002   1.7904430419176769E-002   1.7419302564338816E-002   1.6919740206383170E-002   1.6406982068600029E-002   1.5882285352714107E-002   1.5346955454844784E-002   1.4802303268095784E-002   1.4249683988435964E-002   1.3690453850203756E-002   1.3126000839733891E-002   1.2557716998278677E-002   1.1987006355127837E-002   1.1415286468372168E-002   1.0843961242385351E-002   1.0274461516572839E-002   9.7081778682598860E-003   9.1465381329934228E-003   8.5909104735599363E-003   8.0427005227774948E-003   7.5032462060113467E-003   6.9739130356370714E-003   6.4559984817714241E-003   5.9508137392866832E-003   5.4596030814887345E-003   4.9836114532858869E-003   4.5240172282063531E-003   4.0819864626707083E-003   3.6586170656985077E-003   3.2549715574854460E-003   2.8720515807181819E-003   2.5107834865265711E-003   2.1718610002675058E-003   1.8563016691433597E-003   1.5649612419112243E-003   1.2981763266978106E-003   1.0531067777944114E-003   8.7092684004384108E-004   5.4221570937898846E-004   8.0246364588898531E-004  -2.2100107385427162E-004   1.1074747527420373E-003  -8.9309487485319324E-004   1.0127234793150578E-003  -5.4977361939790399E-004   3.6072279065195709E-034


==> images/myfix/data/pm1v_graddp_1.dat <==
         128   3.1898109674799446E-004   6.3816587407394820E-004   9.5738869087513834E-004   1.2763229119142627E-003   1.5946719599342352E-003   1.9121778273730738E-003   2.2286064278450590E-003   2.5437444129750020E-003   2.8573976870890361E-003   3.1693784290008908E-003   3.4794976358611951E-003   3.7875653496858286E-003   4.0933922466199757E-003   4.3967905130058993E-003   4.6975741202148757E-003   4.9955589330510364E-003   5.2905627803094823E-003   5.5824055236751713E-003   5.8709091296393900E-003   6.1558977443034735E-003   6.4371977752871734E-003   6.7146379736652273E-003   6.9880495203538118E-003   7.2572661129944871E-003   7.5221240545376711E-003   7.7824623415789773E-003   8.0381227538324218E-003   8.2889499419153134E-003   8.5347915167929278E-003   8.7754981356152895E-003   9.0109235886198791E-003   9.2409248850860992E-003   9.4653623353888605E-003   9.6840996352731690E-003   9.8970039448333935E-003   1.0103945968779282E-002   1.0304800033019923E-002   1.0499444159987936E-002   1.0687760142292113E-002   1.0869633613031393E-002   1.1044954116372296E-002   1.1213615172462110E-002   1.1375514343744952E-002   1.1530553296404733E-002   1.1678637859254826E-002   1.1819678083565766E-002   1.1953588295239181E-002   1.2080287148833357E-002   1.2199697676685273E-002   1.2311747336313850E-002   1.2416368054227578E-002   1.2513496268682089E-002   1.2603072967630691E-002   1.2685043725774836E-002   1.2759358737487680E-002   1.2825972847440803E-002   1.2884845578923609E-002   1.2935941158104369E-002   1.2979228536394882E-002   1.3014681409215356E-002   1.3042278233232341E-002   1.3062002237724912E-002   1.3073841436894995E-002   1.3077788636317422E-002   1.3073841436955946E-002   1.3062002237649029E-002   1.3042278233226678E-002   1.3014681409326379E-002   1.2979228536381560E-002   1.2935941158018854E-002   1.2884845578972709E-002   1.2825972847494149E-002   1.2759358737374021E-002   1.2685043725840228E-002   1.2603072967648427E-002   1.2513496268693941E-002   1.2416368054227633E-002   1.2311747336223949E-002   1.2199697676718274E-002   1.2080287148903759E-002   1.1953588295181533E-002   1.1819678083538329E-002   1.1678637859390828E-002   1.1530553296236118E-002   1.1375514343793788E-002   1.1213615172527544E-002   1.1044954116232422E-002   1.0869633613196733E-002   1.0687760142185662E-002   1.0499444160048096E-002   1.0304800033006387E-002   1.0103945968781652E-002   9.8970039448219929E-003   9.6840996352928997E-003   9.4653623353985541E-003   9.2409248850945439E-003   9.0109235886060568E-003   8.7754981355404327E-003   8.5347915168798583E-003   8.2889499419226131E-003   8.0381227537673905E-003   7.7824623415952976E-003   7.5221240545067514E-003   7.2572661130106270E-003   6.9880495203871879E-003   6.7146379736797435E-003   6.4371977752676890E-003   6.1558977443101071E-003   5.8709091295822136E-003   5.5824055237370662E-003   5.2905627803518096E-003   4.9955589329882533E-003   4.6975741201997767E-003   4.3967905130305740E-003   4.0933922466545591E-003   3.7875653496000361E-003   3.4794976359232566E-003   3.1693784289895943E-003   2.8573976871406337E-003   2.5437444129829401E-003   2.2286064278424500E-003   1.9121778272474521E-003   1.5946719600225256E-003   1.2763229118089581E-003   9.5738869099584734E-004   6.3816587405912673E-004   3.1898109672581776E-004   3.1890628291264544E-004   6.3827482028200322E-004   9.5751567231694423E-004   1.2763892741199934E-003   1.5946499367338607E-003   1.9120624893697036E-003   2.2284044108903389E-003   2.5434657670762029E-003   2.8570475710819609E-003   3.1689567385221329E-003   3.4790022542192656E-003   3.7869940953897396E-003   4.0927433913398037E-003   4.3960627502418470E-003   4.6967664694996802E-003   4.9946706673238417E-003   5.2895933778138726E-003   5.5813546358433053E-003   5.8697765592274909E-003   6.1546834304277986E-003   6.4359017821929987E-003   6.7132604829619469E-003   6.9865908249746589E-003   7.2557266127531994E-003   7.5205042523490695E-003   7.7807628408597118E-003   8.0363442560327236E-003   8.2870932444975010E-003   8.5328575115329874E-003   8.7734878068784772E-003   9.0088380121443601E-003   9.2387652261124442E-003   9.4631298475233994E-003   9.6817956588823861E-003   9.8946299056015263E-003   1.0101503376101828E-002   1.0302290478378273E-002   1.0496869315283375E-002   1.0685121757947336E-002   1.0866933516277877E-002   1.1042194209004985E-002   1.1210797429126118E-002   1.1372640809266366E-002   1.1527626083914111E-002   1.1675659147682760E-002   1.1816650115016536E-002   1.1950513372549154E-002   1.2077167632882468E-002   1.2196535983575951E-002   1.2308545934463011E-002   1.2413129461578298E-002   1.2510223049460312E-002   1.2599767729437106E-002   1.2681709116202589E-002   1.2755997441060596E-002   1.2822587582177691E-002   1.2881439093037017E-002   1.2932516226487056E-002   1.2975787957241303E-002   1.3011228000490593E-002   1.3038814829047785E-002   1.3058531684895791E-002   1.3070366591280969E-002   1.3074312359131313E-002   1.3070366591324933E-002   1.3058531684854102E-002   1.3038814829029466E-002   1.3011228000586517E-002   1.2975787957225982E-002   1.2932516226437513E-002   1.2881439093057473E-002   1.2822587582226708E-002   1.2755997440964978E-002   1.2681709116268092E-002   1.2599767729427030E-002   1.2510223049478492E-002   1.2413129461571970E-002   1.2308545934404530E-002   1.2196535983598794E-002   1.2077167632925365E-002   1.1950513372513599E-002   1.1816650115005781E-002   1.1675659147788731E-002   1.1527626083767478E-002   1.1372640809317450E-002   1.1210797429140620E-002   1.1042194208925202E-002   1.0866933516411187E-002   1.0685121757864438E-002   1.0496869315319415E-002   1.0302290478377210E-002   1.0101503376090743E-002   9.8946299055972728E-003   9.6817956588954625E-003   9.4631298475434597E-003   9.2387652261005024E-003   9.0088380121378653E-003   8.7734878068393696E-003   8.5328575115982130E-003   8.2870932445070766E-003   8.0363442559689691E-003   7.7807628408801399E-003   7.5205042523236454E-003   7.2557266127436654E-003   6.9865908250315439E-003   6.7132604829559794E-003   6.4359017821717934E-003   6.1546834304296028E-003   5.8697765592152229E-003   5.5813546358772226E-003   5.2895933778495940E-003   4.9946706672689967E-003   4.6967664694897437E-003   4.3960627502569183E-003   4.0927433913781064E-003   3.7869940953211556E-003   3.4790022542507959E-003   3.1689567385323192E-003   2.8570475711297283E-003   2.5434657670704297E-003   2.2284044108967782E-003   1.9120624892451921E-003   1.5946499368232614E-003   1.2763892740455529E-003   9.5751567240012769E-004   6.3827482026729276E-004   3.1890628290295875E-004   3.1849817152440618E-004   6.3797574515067623E-004   9.5720674773713821E-004   1.2759984530710256E-003   1.5941395798687585E-003   1.9114158217793387E-003   2.2276164476413562E-003   2.5425367341639360E-003   2.8559780086530040E-003   3.1677459134910047E-003   3.4776486552688946E-003   3.7854961431164069E-003   4.0910997879836097E-003   4.3942725622645451E-003   4.6948291118033003E-003   4.9925858632474673E-003   5.2873611216831540E-003   5.5789751616797112E-003   5.8672503160952516E-003   6.1520110646050563E-003   6.4330841219403245E-003   6.7102985278922889E-003   6.9834857366434244E-003   7.2524797076202185E-003   7.5171169960879247E-003   7.7772368431753280E-003   8.0326812663134017E-003   8.2832951488033268E-003   8.5289263281671523E-003   8.7694256842124618E-003   9.0046472255720378E-003   9.2344481747101970E-003   9.4586890525187872E-003   9.6772337597121894E-003   9.8899496582576241E-003   1.0096707650003145E-002   1.0297382253742660E-002   1.0491851680443975E-002   1.0679997906255068E-002   1.0861706743752753E-002   1.1036867910487413E-002   1.1205375095945103E-002   1.1367126025831231E-002   1.1522022523800968E-002   1.1669970571680954E-002   1.1810880365863752E-002   1.1944666372849411E-002   1.2071247380522343E-002   1.2190546548330405E-002   1.2302491453991371E-002   1.2407014137751582E-002   1.2504051143903960E-002   1.2593543559728082E-002   1.2675437051641814E-002   1.2749681898147458E-002   1.2816233021000101E-002   1.2875050011906253E-002   1.2926097158250438E-002   1.2969343464633742E-002   1.3004762671582071E-002   1.3032333272259999E-002   1.3052038525421472E-002   1.3063866465511054E-002   1.3067809910457751E-002   1.3063866465516161E-002   1.3052038525401877E-002   1.3032333272273877E-002   1.3004762671597170E-002   1.2969343464614924E-002   1.2926097158270450E-002   1.2875050011898259E-002   1.2816233020985973E-002   1.2749681898188481E-002   1.2675437051610200E-002   1.2593543559745707E-002   1.2504051143898853E-002   1.2407014137765821E-002   1.2302491453982323E-002   1.2190546548332071E-002   1.2071247380535235E-002   1.1944666372815729E-002   1.1810880365872828E-002   1.1669970571685825E-002   1.1522022523825587E-002   1.1367126025818373E-002   1.1205375095943798E-002   1.1036867910480821E-002   1.0861706743760854E-002   1.0679997906249305E-002   1.0491851680453912E-002   1.0297382253731467E-002   1.0096707649990502E-002   9.8899496582911910E-003   9.6772337596978571E-003   9.4586890525113626E-003   9.2344481747471882E-003   9.0046472255300020E-003   8.7694256842212465E-003   8.5289263281674438E-003   8.2832951488057832E-003   8.0326812663180230E-003   7.7772368431641703E-003   7.5171169960750045E-003   7.2524797076644748E-003   6.9834857366158076E-003   6.7102985278791327E-003   6.4330841219749080E-003   6.1520110645789383E-003   5.8672503161111000E-003   5.5789751616885652E-003   5.2873611216653627E-003   4.9925858632719478E-003   4.6948291117796526E-003   4.3942725622743983E-003   4.0910997879709532E-003   3.7854961431481038E-003   3.4776486552592079E-003   3.1677459134805686E-003   2.8559780086211406E-003   2.5425367342182814E-003   2.2276164476051352E-003   1.9114158218077604E-003   1.5941395798398927E-003   1.2759984530843205E-003   9.5720674771776482E-004   6.3797574517335254E-004   3.1849817153603577E-004   3.1792266759145260E-004   6.3738789490264125E-004   9.5653450422539255E-004   1.2751888078561535E-003   1.5931585627332323E-003   1.9102438876158478E-003   2.2262435670818981E-003   2.5409582071181935E-003   2.8541913414243947E-003   3.1657492491864447E-003   3.4754403770677067E-003   3.7830749224087024E-003   4.0884646731381702E-003   4.3914230081065764E-003   4.6917649662535643E-003   4.9893073367212049E-003   5.2838687538115936E-003   5.5752697912287985E-003   5.8633330557065211E-003   6.1478832798377292E-003   6.4287474145267032E-003   6.7057547218806191E-003   6.9787368672017402E-003   7.2475280116154339E-003   7.5119649041990311E-003   7.7718869730877271E-003   8.0271364167994186E-003   8.2775582944859538E-003   8.5230006146141957E-003   8.7633144236473060E-003   8.9983538926601270E-003   9.2279764025073874E-003   9.4520426286546222E-003   9.6704166226975197E-003   9.8829658935877251E-003   1.0089561486469778E-002   1.0290078059668417E-002   1.0484393959852678E-002   1.0672391295063033E-002   1.0853956005716925E-002   1.1028977933305151E-002   1.1197350887067525E-002   1.1358972708291004E-002   1.1513745332028757E-002   1.1661574846873135E-002   1.1802371551827062E-002   1.1936050011129962E-002   1.2062529105961617E-002   1.2181732084156072E-002   1.2293586607023010E-002   1.2398024793397577E-002   1.2494983261245651E-002   1.2584403166269298E-002   1.2666230238249143E-002   1.2740414813722734E-002   1.2806911867116244E-002   1.2865681037579013E-002   1.2916686654318221E-002   1.2959897758390682E-002   1.2995288121168291E-002   1.3022836261215420E-002   1.3042525456926968E-002   1.3054343756912168E-002   1.3058283987557928E-002   1.3054343756925268E-002   1.3042525456910703E-002   1.3022836261230297E-002   1.2995288121189497E-002   1.2959897758363648E-002   1.2916686654336068E-002   1.2865681037568466E-002   1.2806911867118104E-002   1.2740414813744938E-002   1.2666230238226189E-002   1.2584403166291530E-002   1.2494983261236048E-002   1.2398024793415369E-002   1.2293586606998363E-002   1.2181732084153574E-002   1.2062529105976758E-002   1.1936050011106911E-002   1.1802371551828478E-002   1.1661574846899184E-002   1.1513745332018238E-002   1.1358972708288985E-002   1.1197350887070162E-002   1.1028977933287484E-002   1.0853956005741409E-002   1.0672391295048534E-002   1.0484393959875049E-002   1.0290078059657017E-002   1.0089561486446116E-002   9.8829658936132221E-003   9.6704166226905357E-003   9.4520426286591602E-003   9.2279764025406733E-003   8.9983538925980794E-003   8.7633144236651112E-003   8.5230006146338883E-003   8.2775582944624032E-003   8.0271364168190557E-003   7.7718869730804552E-003   7.5119649041772013E-003   7.2475280116571644E-003   6.9787368671859473E-003   6.7057547218660751E-003   6.4287474145477974E-003   6.1478832798192717E-003   5.8633330557204266E-003   5.5752697912486993E-003   5.2838687537886397E-003   4.9893073367344165E-003   4.6917649662231442E-003   4.3914230081375238E-003   4.0884646731295660E-003   3.7830749224318505E-003   3.4754403770425324E-003   3.1657492491893313E-003   2.8541913414136810E-003   2.5409582071601600E-003   2.2262435670556691E-003   1.9102438876243411E-003   1.5931585627215750E-003   1.2751888078482987E-003   9.5653450422489295E-004   6.3738789492315262E-004   3.1792266758315368E-004   3.1725869571330723E-004   6.3658385661324868E-004   9.5555276016034973E-004   1.2739953877312082E-003   1.5917277781573036E-003   1.9085583314049082E-003   2.2242923514813606E-003   2.5387348272347676E-003   2.8516918385124157E-003   3.1629710375103981E-003   3.4723816842735511E-003   3.7797345806184213E-003   4.0848420453563072E-003   4.3875179486934091E-003   4.6875777845636346E-003   4.9848387609540135E-003   5.2791198965982389E-003   5.5702421189797180E-003   5.8580283621522122E-003   6.1423036640412265E-003   6.4228952621158131E-003   6.6996326894986913E-003   6.9723478695461472E-003   7.2408752103512164E-003   7.5050516980242898E-003   7.7647169898559243E-003   8.0197135059140168E-003   8.2698865199237748E-003   8.5150842494410295E-003   8.7551579437422644E-003   8.9899619714389756E-003   9.2193539062540575E-003   9.4431946107947917E-003   9.6613483194072369E-003   9.8736827188411480E-003   1.0080069027171623E-002   1.0280382070965266E-002   1.0474500360177719E-002   1.0662306161264734E-002   1.0843685568171280E-002   1.1018528570927444E-002   1.1186729122105610E-002   1.1348185201151662E-002   1.1502798876128817E-002   1.1650476363122553E-002   1.1791128083200153E-002   1.1924668717121945E-002   1.2051017256940799E-002   1.2170097055527407E-002   1.2281835873424574E-002   1.2386165922831427E-002   1.2483023908797519E-002   1.2572351068440957E-002   1.2654093206178163E-002   1.2728200727524841E-002   1.2794628669078045E-002   1.2853336726053544E-002   1.2904289277175740E-002   1.2947455406450148E-002   1.2982808921828903E-002   1.3010328371734881E-002   1.3029997057801668E-002   1.3041803045339972E-002   1.3045739170729376E-002   1.3041803045354960E-002   1.3029997057791898E-002   1.3010328371735769E-002   1.2982808921846001E-002   1.2947455406457198E-002   1.2904289277164610E-002   1.2853336726057069E-002   1.2794628669077851E-002   1.2728200727518429E-002   1.2654093206198591E-002   1.2572351068406290E-002   1.2483023908828605E-002   1.2386165922818382E-002   1.2281835873426100E-002   1.2170097055531071E-002   1.2051017256938829E-002   1.1924668717110842E-002   1.1791128083210325E-002   1.1650476363119694E-002   1.1502798876125930E-002   1.1348185201155950E-002   1.1186729122102855E-002   1.1018528570911165E-002   1.0843685568211570E-002   1.0662306161257596E-002   1.0474500360173111E-002   1.0280382070949242E-002   1.0080069027190046E-002   9.8736827188385771E-003   9.6613483194108868E-003   9.4431946107910239E-003   9.2193539062466467E-003   8.9899619714646287E-003   8.7551579437172150E-003   8.5150842494310097E-003   8.2698865199592603E-003   8.0197135058757557E-003   7.7647169898531487E-003   7.5050516980456061E-003   7.2408752103459567E-003   6.9723478695565139E-003   6.6996326894981639E-003   6.4228952621159241E-003   6.1423036640234630E-003   5.8580283621922080E-003   5.5702421189571805E-003   5.2791198965934927E-003   4.9848387609606470E-003   4.6875777845669653E-003   4.3875179486895233E-003   4.0848420453492296E-003   3.7797345806329374E-003   3.4723816842678612E-003   3.1629710375172260E-003   2.8516918385167733E-003   2.5387348272289667E-003   2.2242923514850244E-003   1.9085583313910026E-003   1.5917277781595518E-003   1.2739953877499155E-003   9.5555276013051249E-004   6.3658385663944994E-004   3.1725869570742304E-004   3.1653438206358242E-004   6.3560198943679591E-004   9.5429656476975211E-004   1.2724453189647544E-003   1.5898664288710451E-003   1.9063721930892008E-003   2.2217718136315900E-003   2.5358734147191697E-003   2.8484852994938858E-003   3.1594166149538916E-003   3.4684776571035636E-003   3.7754800126078569E-003   4.0802366514929300E-003   4.3825620161630496E-003   4.6822721176054127E-003   4.9791846366874504E-003   5.2731190278780815E-003   5.5638966225445285E-003   5.8513407315045063E-003   6.1352767461627655E-003   6.4155322379443325E-003   6.6919370570986958E-003   6.9643234297157575E-003   7.2325260541126202E-003   7.4963821959365129E-003   7.7557317820896587E-003   8.0104174937661865E-003   8.2602848578072763E-003   8.5051823376061098E-003   8.7449614214386573E-003   8.9794767104066642E-003   9.2085860043776835E-003   9.4321503861826139E-003   9.6500343043688375E-003   9.8621056540429963E-003   1.0068235855802854E-002   1.0268299932895686E-002   1.0462176586153560E-002   1.0649748267061554E-002   1.0830901248513269E-002   1.1005525693656759E-002   1.1173515721981775E-002   1.1334769473748896E-002   1.1489189171469127E-002   1.1636681179481356E-002   1.1777156060442273E-002   1.1910528630393102E-002   1.2036718009752034E-002   1.2155647673197434E-002   1.2267245496131118E-002   1.2371443798745496E-002   1.2468179386996181E-002   1.2557393591771271E-002   1.2639032304185394E-002   1.2713046009038942E-002   1.2779389814984110E-002   1.2838023481819449E-002   1.2888911445450735E-002   1.2932022839487023E-002   1.2967331513960678E-002   1.2994816051795866E-002   1.3014459781473919E-002   1.3026250787486537E-002   1.3030181917754291E-002   1.3026250787502636E-002   1.3014459781456600E-002   1.2994816051797864E-002   1.2967331513985547E-002   1.2932022839482415E-002   1.2888911445433665E-002   1.2838023481828137E-002   1.2779389814987635E-002   1.2713046009039136E-002   1.2639032304197051E-002   1.2557393591746319E-002   1.2468179387016998E-002   1.2371443798731341E-002   1.2267245496142637E-002   1.2155647673199377E-002   1.2036718009751118E-002   1.1910528630368178E-002   1.1777156060472346E-002   1.1636681179470781E-002   1.1489189171476011E-002   1.1334769473738890E-002   1.1173515721982864E-002   1.1005525693639842E-002   1.0830901248559188E-002   1.0649748267034720E-002   1.0462176586163885E-002   1.0268299932881458E-002   1.0068235855805692E-002   9.8621056540460113E-003   9.6500343043746245E-003   9.4321503861839393E-003   9.2085860043704393E-003   8.9794767104115422E-003   8.7449614214235721E-003   8.5051823376127988E-003   8.2602848578420124E-003   8.0104174937224021E-003   7.7557317820913241E-003   7.4963821959453947E-003   7.2325260541337560E-003   6.9643234297011719E-003   6.6919370570952263E-003   6.4155322379516599E-003   6.1352767461481106E-003   5.8513407315313459E-003   5.5638966225374231E-003   5.2731190278743345E-003   4.9791846366888104E-003   4.6822721176028592E-003   4.3825620161749845E-003   4.0802366514831878E-003   3.7754800126269805E-003   3.4684776570849396E-003   3.1594166149576663E-003   2.8484852994898613E-003   2.5358734147289674E-003   2.2217718136404163E-003   1.9063721930668021E-003   1.5898664288713504E-003   1.2724453189941753E-003   9.5429656473453028E-004   6.3560198945278312E-004   3.1653438206508122E-004   3.1575510562353859E-004   6.3445996689903694E-004   9.5278681077259897E-004   1.2705578043302745E-003   1.5875902657618290E-003   1.9036977710937819E-003   2.2186915604585078E-003   2.5323817952843664E-003   2.8445784950679176E-003   3.1550921536884768E-003   3.4637341175518532E-003   3.7703168211112859E-003   4.0746539506002488E-003   4.3765605777620342E-003   4.6758532810792230E-003   4.9723502613350234E-003   5.2658714543944996E-003   5.5562386408073428E-003   5.8432755530457570E-003   6.1268079806950926E-003   6.4066638733013548E-003   6.6826734416041145E-003   6.9546692570321422E-003   7.2224863499031899E-003   7.4859623057802471E-003   7.7449373609955741E-003   7.9992544962369516E-003   8.2487595291609317E-003   8.4933012052385015E-003   8.7327312872312879E-003   8.9669046430765897E-003   9.1956793321427144E-003   9.4189166898420718E-003   9.6364814102858354E-003   9.8482416271395978E-003   1.0054068993028742E-002   1.0253838756266731E-002   1.0447429835881317E-002   1.0634724894763692E-002   1.0815610410465970E-002   1.0989976743392416E-002   1.1157718203731681E-002   1.1318733114882074E-002   1.1472923875583185E-002   1.1620197018762823E-002   1.1760463268542409E-002   1.1893637594544093E-002   1.2019639263448734E-002   1.2138391888246503E-002   1.2249823474962895E-002   1.2353866466285057E-002   1.2450457782872459E-002   1.2539538862010535E-002   1.2621055693174954E-002   1.2694958851101168E-002   1.2761203526137688E-002   1.2819749551356674E-002   1.2870561427376304E-002   1.2913608344148619E-002   1.2948864199318788E-002   1.2976307614877225E-002   1.2995921949770617E-002   1.3007695310225276E-002   1.3011620557156489E-002   1.3007695310229883E-002   1.2995921949752243E-002   1.2976307614894655E-002   1.2948864199332166E-002   1.2913608344137018E-002   1.2870561427383603E-002   1.2819749551350068E-002   1.2761203526135495E-002   1.2694958851113103E-002   1.2621055693164102E-002   1.2539538862016031E-002   1.2450457782874513E-002   1.2353866466290442E-002   1.2249823474944299E-002   1.2138391888260325E-002   1.2019639263447998E-002   1.1893637594530007E-002   1.1760463268543686E-002   1.1620197018772718E-002   1.1472923875577884E-002   1.1318733114901350E-002   1.1157718203709227E-002   1.0989976743397717E-002   1.0815610410470286E-002   1.0634724894775819E-002   1.0447429835876033E-002   1.0253838756244988E-002   1.0054068993046771E-002   9.8482416271552242E-003   9.6364814102659624E-003   9.4189166898499543E-003   9.1956793321584795E-003   8.9669046430589164E-003   8.7327312872230584E-003   8.4933012052471057E-003   8.2487595291660526E-003   7.9992544962331075E-003   7.7449373609943667E-003   7.4859623057780544E-003   7.2224863499015107E-003   6.9546692570487956E-003   6.6826734415949829E-003   6.4066638732937498E-003   6.1268079806910680E-003   5.8432755530511138E-003   5.5562386408107289E-003   5.2658714544106811E-003   4.9723502613346626E-003   4.6758532810620146E-003   4.3765605777762728E-003   4.0746539505873980E-003   3.7703168211077331E-003   3.4637341175795255E-003   3.1550921536648846E-003   2.8445784950692221E-003   2.5323817952972172E-003   2.2186915604555379E-003   1.9036977710932546E-003   1.5875902657716545E-003   1.2705578043162025E-003   9.5278681077354266E-004   6.3445996690339457E-004   3.1575510560169495E-004   3.1491476940403995E-004   6.3316385172540457E-004   9.5103514291405844E-004   1.2683458836905137E-003   1.5849115872845765E-003   1.9005458596716984E-003   2.2150608810327377E-003   2.5282680715609240E-003   2.8399787081441197E-003   3.1500044104546543E-003   3.4581574959873240E-003   3.7642512376795390E-003   4.0681000586597627E-003   4.3695196916299084E-003   4.6683273183120155E-003   4.9643416972313670E-003   5.2573832847686575E-003   5.5472743505932121E-003   5.8338390896595094E-003   6.1169037308992369E-003   6.3962966429857993E-003   6.6718484381185217E-003   6.9433920735699761E-003   7.2107629513710192E-003   7.4737990163337154E-003   7.7323408524910819E-003   7.9862317775928338E-003   8.2353179366188023E-003   8.4794483930062947E-003   8.7184752186800774E-003   8.9522535822647020E-003   9.1806418356356057E-003   9.4035015986709825E-003   9.6206978420556588E-003   9.8320989682233462E-003   1.0037576890886801E-002   1.0237007111493446E-002   1.0430268794689002E-002   1.0617244841049200E-002   1.0797821957877929E-002   1.0971890727540567E-002   1.1139345674082035E-002   1.1300085326677145E-002   1.1454012281629011E-002   1.1601033261102067E-002   1.1741059170112811E-002   1.1874005150593558E-002   1.1999790632966190E-002   1.2118339385220445E-002   1.2229579559515702E-002   1.2333443735859262E-002   1.2429868963089841E-002   1.2518796797669096E-002   1.2600173338965348E-002   1.2673949262391959E-002   1.2740079849607955E-002   1.2798525015551010E-002   1.2849249333262702E-002   1.2892222055545022E-002   1.2927417133355712E-002   1.2954813232281426E-002   1.2974393745289636E-002   1.2986146802882459E-002   1.2990065280588492E-002   1.2986146802885068E-002   1.2974393745281143E-002   1.2954813232296525E-002   1.2927417133359653E-002   1.2892222055542829E-002   1.2849249333268531E-002   1.2798525015544848E-002   1.2740079849601044E-002   1.2673949262409445E-002   1.2600173338952442E-002   1.2518796797669596E-002   1.2429868963098611E-002   1.2333443735859650E-002   1.2229579559507264E-002   1.2118339385221166E-002   1.1999790632969423E-002   1.1874005150584829E-002   1.1741059170114421E-002   1.1601033261115432E-002   1.1454012281614051E-002   1.1300085326694007E-002   1.1139345674062578E-002   1.0971890727547090E-002   1.0797821957885936E-002   1.0617244841045733E-002   1.0430268794700503E-002   1.0237007111480938E-002   1.0037576890879819E-002   9.8320989682507409E-003   9.6206978420332878E-003   9.4035015986764781E-003   9.1806418356559227E-003   8.9522535822512891E-003   8.7184752186668241E-003   8.4794483930070719E-003   8.2353179366315560E-003   7.9862317775972885E-003   7.7323408524750809E-003   7.4737990163435686E-003   7.2107629513707555E-003   6.9433920735683108E-003   6.6718484381227683E-003   6.3962966429831902E-003   6.1169037308913821E-003   5.8338390896781334E-003   5.5472743505859956E-003   5.2573832847728486E-003   4.9643416972379451E-003   4.6683273182971385E-003   4.3695196916366530E-003   4.0681000586545168E-003   3.7642512376810933E-003   3.4581574959957340E-003   3.1500044104380565E-003   2.8399787081632988E-003   2.5282680715602301E-003   2.2150608810274919E-003   1.9005458596641212E-003   1.5849115873059483E-003   1.2683458836692807E-003   9.5103514292743663E-004   6.3316385171949263E-004   3.1491476938946827E-004   3.1400395129677072E-004   6.3171467296885275E-004   9.4904814346430388E-004   1.2658185697779212E-003   1.5818400003954070E-003   1.8969257478846924E-003   2.2108884256177852E-003   2.5235402536341045E-003   2.8346934375395039E-003   3.1441605238282655E-003   3.4517546995886939E-003   3.7572900357426553E-003   4.0605816867608224E-003   4.3614460593441873E-003   4.6597009617161955E-003   4.9551657394009130E-003   5.2476614018489576E-003   5.5370107432417548E-003   5.8230384577294680E-003   6.1055712513060634E-003   6.3844379501872828E-003   6.6594696065690462E-003   6.9304996019715626E-003   7.1973637483514485E-003   7.4599003875400749E-003   7.7179504882506356E-003   7.9713577419975312E-003   8.2199686566386543E-003   8.4636326485973967E-003   8.7022021331908395E-003   8.9355326129508805E-003   9.1634827647886219E-003   9.3859145245510645E-003   9.6026931701391760E-003   9.8136874027299204E-003   1.0018769425675922E-002   1.0217815021884791E-002   1.0410703628405682E-002   1.0597318409641399E-002   1.0777546327902399E-002   1.0951278211777105E-002   1.1118408822352044E-002   1.1278836917038682E-002   1.1432465311007833E-002   1.1579200936261191E-002   1.1718954898019107E-002   1.1851642529151607E-002   1.1977183441306494E-002   1.2095501574058365E-002   1.2206525241325150E-002   1.2310187174988829E-002   1.2406424565730489E-002   1.2495179101727649E-002   1.2576397003939033E-002   1.2650029059079027E-002   1.2716030649696675E-002   1.2774361781261456E-002   1.2824987106850594E-002   1.2867875948673446E-002   1.2903002316589973E-002   1.2930344924419968E-002   1.2949887202661325E-002   1.2961617308642703E-002   1.2965528134018967E-002   1.2961617308658024E-002   1.2949887202636068E-002   1.2930344924433346E-002   1.2903002316602907E-002   1.2867875948666063E-002   1.2824987106843988E-002   1.2774361781264149E-002   1.2716030649707361E-002   1.2650029059075751E-002   1.2576397003940865E-002   1.2495179101726595E-002   1.2406424565724855E-002   1.2310187174993104E-002   1.2206525241325483E-002   1.2095501574063999E-002   1.1977183441310504E-002   1.1851642529133039E-002   1.1718954898024506E-002   1.1579200936267978E-002   1.1432465311009221E-002   1.1278836917041367E-002   1.1118408822339852E-002   1.0951278211763553E-002   1.0777546327934387E-002   1.0597318409638229E-002   1.0410703628401109E-002   1.0217815021868928E-002   1.0018769425691276E-002   9.8136874027227594E-003   9.6026931701486476E-003   9.3859145245364650E-003   9.1634827647954775E-003   8.9355326129578402E-003   8.7022021331635280E-003   8.4636326486302177E-003   8.2199686566282598E-003   7.9713577419934928E-003   7.7179504882605443E-003   7.4599003875216174E-003   7.1973637483775249E-003   6.9304996019637910E-003   6.6594696065712111E-003   6.3844379501888648E-003   6.1055712513054250E-003   5.8230384577380168E-003   5.5370107432413385E-003   5.2476614018504564E-003   4.9551657393807347E-003   4.6597009617278806E-003   4.3614460593543736E-003   4.0605816867498867E-003   3.7572900357667471E-003   3.4517546995727622E-003   3.1441605238229087E-003   2.8346934375332589E-003   2.5235402536536444E-003   2.2108884256054617E-003   1.8969257478827495E-003   1.5818400004052879E-003   1.2658185697836388E-003   9.4904814344506927E-004   6.3171467298395179E-004   3.1400395128225456E-004   3.1301820891616039E-004   6.3011332336393444E-004   9.4683045369892138E-004   1.2629826829561042E-003   1.5783833307173589E-003   1.8928455383599996E-003   2.2061822043393242E-003   2.5182061274933165E-003   2.8287302432080663E-003   3.1375678815122043E-003   3.4445330107528704E-003   3.7494404547652183E-003   4.0521060833761391E-003   4.3523469803705694E-003   4.6499815956329016E-003   4.9448298840730764E-003   5.2367134361820389E-003   5.5254556015364997E-003   5.8108816068139779E-003   6.0928186700572873E-003   6.3710961107875663E-003   6.6455454576351825E-003   6.9160005529770308E-003   7.1822976553689299E-003   7.4442755398153038E-003   7.7017755959750689E-003   7.9546419242417787E-003   8.2027214305349094E-003   8.4458639183362383E-003   8.6839221798118427E-003   8.9167520842786674E-003   9.1442126655056910E-003   9.3661662065135376E-003   9.5824783228013466E-003   9.7930180435141789E-003   9.9976578905356384E-003   1.0196273955672686E-002   1.0388745975303704E-002   1.0574957403618579E-002   1.0754795482896928E-002   1.0928151311919487E-002   1.1094919912193135E-002   1.1255000291409356E-002   1.1408295505058508E-002   1.1554712715124316E-002   1.1694163246631306E-002   1.1826562641680805E-002   1.1951830710713152E-002   1.2069891581316550E-002   1.2180673744733528E-002   1.2284110099257839E-002   1.2380137990990359E-002   1.2468699252423610E-002   1.2549740237699114E-002   1.2623211855363914E-002   1.2689069598533498E-002   1.2747273571765971E-002   1.2797788515718611E-002   1.2840583828696572E-002   1.2875633584986057E-002   1.2902916551151999E-002   1.2922416198842934E-002   1.2934120714735931E-002   1.2938023008125521E-002   1.2934120714752584E-002   1.2922416198816233E-002   1.2902916551177146E-002   1.2875633584985557E-002   1.2840583828689967E-002   1.2797788515720332E-002   1.2747273571762890E-002   1.2689069598541297E-002   1.2623211855367189E-002   1.2549740237687512E-002   1.2468699252433491E-002   1.2380137990983503E-002   1.2284110099259338E-002   1.2180673744741688E-002   1.2069891581319409E-002   1.1951830710702813E-002   1.1826562641674560E-002   1.1694163246635289E-002   1.1554712715143564E-002   1.1408295505047128E-002   1.1255000291419327E-002   1.1094919912171410E-002   1.0928151311916608E-002   1.0754795482916621E-002   1.0574957403611090E-002   1.0388745975314105E-002   1.0196273955648746E-002   9.9976578905514261E-003   9.7930180435187308E-003   9.5824783228038099E-003   9.3661662065029350E-003   9.1442126655115474E-003   8.9167520842833095E-003   8.6839221797925248E-003   8.4458639183657008E-003   8.2027214305117752E-003   7.9546419242586958E-003   7.7017755959558343E-003   7.4442755398197724E-003   7.1822976553821555E-003   6.9160005529785851E-003   6.6455454576346829E-003   6.3710961107850406E-003   6.0928186700495435E-003   5.8108816068304092E-003   5.5254556015301992E-003   5.2367134361901435E-003   4.9448298840661098E-003   4.6499815956246027E-003   4.3523469803910808E-003   4.0521060833562661E-003   3.7494404547874782E-003   3.4445330107438776E-003   3.1375678814998531E-003   2.8287302432139783E-003   2.5182061275019207E-003   2.2061822043441537E-003   1.8928455383444009E-003   1.5783833307356776E-003   1.2629826829506641E-003   9.4683045369073349E-004   6.3011332337542525E-004   3.1301820889903520E-004   3.1195845128051403E-004   6.2836214467498763E-004   9.4438634268001476E-004   1.2598440227736818E-003   1.5745483489870704E-003   1.8883125140045642E-003   2.2009497159730662E-003   2.5122732531348557E-003   2.8220966890105670E-003   3.1302340489605118E-003   3.4365000202630780E-003   3.7407101430407819E-003   4.0426809867644131E-003   4.3422303124721617E-003   4.6391772224819716E-003   4.9333423000764709E-003   5.2245477407664165E-003   5.5126174775044223E-003   5.7973773002008011E-003   6.0786549713317539E-003   6.3562803375732946E-003   6.6300854385160646E-003   6.8999046123636720E-003   7.1655745994019249E-003   7.4269346430533290E-003   7.6838265884962009E-003   7.9360949798958913E-003   8.1835871548956440E-003   8.4261533377233411E-003   8.6636467302133591E-003   8.8959236005798914E-003   9.1228433709169554E-003   9.3442687021481063E-003   9.5600655772707377E-003   9.7701033824760808E-003   9.9742549864793029E-003   1.0172396817370699E-002   1.0364408937509895E-002   1.0550175116443739E-002   1.0729582901314316E-002   1.0902523685019538E-002   1.1068892772375660E-002   1.1228589443588510E-002   1.1381517015477183E-002   1.1527582900353495E-002   1.1666698662252228E-002   1.1798780070879533E-002   1.1923747152823072E-002   1.2041524240165080E-002   1.2152040016898735E-002   1.2255227562187943E-002   1.2351024391096976E-002   1.2439372492985046E-002   1.2520218366641134E-002   1.2593513053095806E-002   1.2659212165518186E-002   1.2717275916133530E-002   1.2767669140797078E-002   1.2810361320369557E-002   1.2845326599169316E-002   1.2872543801112857E-002   1.2891996442421005E-002   1.2903672741728323E-002   1.2907565627472306E-002   1.2903672741741590E-002   1.2891996442408626E-002   1.2872543801115743E-002   1.2845326599178697E-002   1.2810361320372249E-002   1.2767669140786614E-002   1.2717275916135334E-002   1.2659212165522932E-002   1.2593513053098304E-002   1.2520218366636721E-002   1.2439372492989847E-002   1.2351024391092230E-002   1.2255227562194271E-002   1.2152040016897375E-002   1.2041524240164914E-002   1.1923747152814052E-002   1.1798780070879922E-002   1.1666698662247385E-002   1.1527582900375921E-002   1.1381517015469474E-002   1.1228589443584541E-002   1.1068892772378623E-002   1.0902523685010383E-002   1.0729582901330553E-002   1.0550175116444406E-002   1.0364408937511071E-002   1.0172396817350732E-002   9.9742549864813169E-003   9.7701033824908745E-003   9.5600655772615575E-003   9.3442687021533105E-003   9.1228433709151166E-003   8.8959236005781220E-003   8.6636467302011327E-003   8.4261533377519432E-003   8.1835871548885525E-003   7.9360949798841923E-003   7.6838265885073309E-003   7.4269346430379524E-003   7.1655745994287090E-003   6.8999046123609242E-003   6.6300854385049623E-003   6.3562803375784849E-003   6.0786549713263693E-003   5.7973773002092943E-003   5.5126174774993986E-003   5.2245477407787955E-003   4.9333423000579579E-003   4.6391772224909089E-003   4.3422303124701633E-003   4.0426809867668834E-003   3.7407101430397272E-003   3.4365000202656593E-003   3.1302340489595959E-003   2.8220966890112609E-003   2.5122732531380754E-003   2.2009497159901636E-003   1.8883125139810553E-003   1.5745483490005874E-003   1.2598440227602481E-003   9.4438634267474120E-004   6.2836214468880991E-004   3.1195845127934829E-004   3.1082768756585111E-004   6.2646443230818250E-004   9.4172010225246350E-004   1.2564079256757177E-003   1.5703412273622153E-003   1.8833334315979666E-003   2.1951980990991826E-003   2.5057490182349706E-003   2.8148003404199207E-003   3.1221667410397114E-003   3.4276635896924867E-003   3.7311071194611189E-003   4.0323145895462265E-003   4.3311044394732656E-003   4.6272964344730161E-003   4.9207118030930586E-003   5.2111733681750039E-003   5.4985056719103476E-003   5.7825350961525634E-003   6.0630899784760439E-003   6.3400007247832457E-003   6.6130999185732842E-003   6.8822224275726374E-003   7.1472055076686747E-003   7.4078889045434693E-003   7.6641149530094488E-003   7.9157286743258837E-003   8.1625778712495212E-003   8.4045132215256890E-003   8.6413883687345150E-003   8.8730600117052916E-003   9.0993879917562470E-003   9.3202353779884284E-003   9.5354685503177272E-003   9.7449572808278040E-003   9.9485748129090057E-003   1.0146197938117330E-002   1.0337707071114366E-002   1.0522986322232364E-002   1.0701923568004812E-002   1.0874410519227329E-002   1.1040342786839075E-002   1.1199619945399530E-002   1.1352145594164975E-002   1.1497827415818729E-002   1.1636577232547296E-002   1.1768311059953462E-002   1.1892949157963795E-002   1.2010416079535402E-002   1.2120640716785758E-002   1.2223556344162112E-002   1.2319100659093862E-002   1.2407215820290085E-002   1.2487848482715391E-002   1.2560949830300483E-002   1.2626475605868548E-002   1.2684386137776171E-002   1.2734646364603974E-002   1.2777225856369701E-002   1.2812098832853003E-002   1.2839244179909615E-002   1.2858645461859330E-002   1.2870290931775608E-002   1.2874173538754974E-002   1.2870290931791539E-002   1.2858645461839402E-002   1.2839244179913722E-002   1.2812098832870933E-002   1.2777225856363122E-002   1.2734646364603391E-002   1.2684386137781084E-002   1.2626475605862414E-002   1.2560949830309698E-002   1.2487848482700875E-002   1.2407215820300549E-002   1.2319100659091947E-002   1.2223556344164832E-002   1.2120640716778125E-002   1.2010416079544672E-002   1.1892949157958937E-002   1.1768311059940362E-002   1.1636577232549419E-002   1.1497827415838435E-002   1.1352145594162748E-002   1.1199619945395450E-002   1.1040342786836778E-002   1.0874410519214058E-002   1.0701923568028876E-002   1.0522986322220205E-002   1.0337707071117686E-002   1.0146197938119699E-002   9.9485748129086570E-003   9.7449572808391005E-003   9.5354685503083111E-003   9.3202353779823360E-003   9.0993879917665790E-003   8.8730600116986788E-003   8.6413883687245924E-003   8.4045132215376656E-003   8.1625778712647173E-003   7.9157286743042760E-003   7.6641149530154162E-003   7.4078889045447460E-003   7.1472055076804153E-003   6.8822224275710553E-003   6.6130999185661787E-003   6.3400007247753909E-003   6.0630899784780423E-003   5.7825350961631661E-003   5.4985056719126513E-003   5.2111733681809436E-003   4.9207118030774322E-003   4.6272964344697964E-003   4.3311044394862552E-003   4.0323145895518608E-003   3.7311071194486289E-003   3.4276635896992314E-003   3.1221667410430143E-003   2.8148003404208921E-003   2.5057490182377462E-003   2.1951980990924103E-003   1.8833334315926653E-003   1.5703412273733452E-003   1.2564079256828231E-003   9.4172010222448588E-004   6.2646443233310700E-004   3.1082768754586709E-004   3.0962907866205480E-004   6.2442372425453030E-004   9.3883599711408472E-004   1.2526794718634715E-003   1.5657677879035159E-003   1.8779147214577074E-003   2.1889342608624185E-003   2.4986407052481896E-003   2.8068487881989235E-003   3.1133738193064309E-003   3.4180318348693284E-003   3.7206397509192968E-003   4.0210155140333326E-003   4.3189782472131677E-003   4.6143483901860405E-003   4.9069478340797446E-003   5.1966000504022336E-003   5.4831302155321504E-003   5.7663653306252449E-003   6.0461343377927745E-003   6.3222682329182600E-003   6.5946001752337224E-003   6.8629655944160151E-003   7.1272022947256319E-003   7.3871505571880824E-003   7.6426532390911905E-003   7.8935558715719223E-003   8.1397067551299829E-003   8.3809570528626809E-003   8.6171608818718104E-003   8.8481754025648840E-003   9.0738609059791697E-003   9.2940808991021084E-003   9.5087021878950129E-003   9.7175949587218202E-003   9.9206328572060132E-003   1.0117693065250455E-002   1.0308656375697334E-002   1.0493407264969945E-002   1.0671833963348920E-002   1.0843828522949184E-002   1.1009286883510105E-002   1.1168108935643795E-002   1.1320198581909802E-002   1.1465463795257147E-002   1.1603816675098022E-002   1.1735173500968754E-002   1.1859454783365253E-002   1.1976585312282850E-002   1.2086494203252751E-002   1.2189114940312662E-002   1.2284385416664989E-002   1.2372247972691097E-002   1.2452649430965246E-002   1.2525541128809825E-002   1.2590878948082251E-002   1.2648623341817877E-002   1.2698739358773636E-002   1.2741196664587562E-002   1.2775969560087308E-002   1.2803036997462158E-002   1.2822382592713732E-002   1.2833994635846502E-002   1.2837866098089901E-002   1.2833994635855661E-002   1.2822382592699910E-002   1.2803036997468542E-002   1.2775969560097411E-002   1.2741196664585508E-002   1.2698739358766337E-002   1.2648623341824566E-002   1.2590878948080725E-002   1.2525541128817846E-002   1.2452649430955781E-002   1.2372247972691069E-002   1.2284385416664101E-002   1.2189114940322071E-002   1.2086494203240844E-002   1.1976585312288013E-002   1.1859454783365489E-002   1.1735173500954987E-002   1.1603816675105863E-002   1.1465463795277589E-002   1.1320198581899435E-002   1.1168108935643621E-002   1.1009286883494722E-002   1.0843828522946661E-002   1.0671833963377711E-002   1.0493407264963730E-002   1.0308656375696197E-002   1.0117693065240347E-002   9.9206328572040078E-003   9.7175949587280964E-003   9.5087021879056779E-003   9.2940808990877449E-003   9.0738609059905773E-003   8.8481754025604292E-003   8.6171608818660234E-003   8.3809570528765032E-003   8.1397067551313845E-003   7.8935558715687998E-003   7.6426532390867219E-003   7.3871505571872914E-003   7.1272022947407587E-003   6.8629655944064949E-003   6.5946001752349159E-003   6.3222682329071855E-003   6.0461343377925802E-003   5.7663653306389284E-003   5.4831302155364525E-003   5.1966000503995691E-003   4.9069478340708905E-003   4.6143483901897320E-003   4.3189782472181915E-003   4.0210155140325832E-003   3.7206397509234601E-003   3.4180318348630556E-003   3.1133738193067639E-003   2.8068487881991733E-003   2.4986407052498272E-003   2.1889342608610030E-003   1.8779147214599001E-003   1.5657677879069576E-003   1.2526794718598910E-003   9.3883599710672949E-004   6.2442372426324555E-004   3.0962907863824052E-004   3.0836541903977999E-004   6.2224344992101166E-004   9.3573817471170884E-004   1.2486635561950177E-003   1.5608336333143846E-003   1.8720626151519371E-003   2.1821649747258975E-003   2.4909555536053452E-003   2.7982496806362445E-003   3.1038633026637674E-003   3.4076131226852269E-003   3.7093167410477967E-003   4.0087927967041859E-003   4.3058611057514851E-003   4.6003427966702093E-003   4.8920604412439062E-003   5.1808381814613114E-003   5.4665018523932796E-003   5.7488791012705320E-003   6.0277995033323206E-003   6.3030946743227734E-003   6.5745983800973296E-003   6.8421466437317280E-003   7.1055778498388955E-003   7.3647328468977591E-003   7.6194550468173805E-003   7.8695905226747742E-003   8.1149881044068062E-003   8.3554994719760023E-003   8.5909792470192370E-003   8.8212850819910926E-003   9.0462777475778244E-003   9.2658212180117827E-003   9.4797827540122892E-003   9.6880329840758339E-003   9.8904459834187053E-003   1.0086899350751910E-002   1.0277274282836979E-002   1.0461455647044482E-002   1.0639332051599171E-002   1.0810795913066662E-002   1.0975743522451786E-002   1.1134075107987251E-002   1.1285694896171927E-002   1.1430511169964852E-002   1.1568436324890019E-002   1.1699386922359833E-002   1.1823283740451940E-002   1.1940051822339148E-002   1.2049620522066318E-002   1.2151923547551957E-002   1.2246899000965539E-002   1.2334489416707450E-002   1.2414641796286374E-002   1.2487307640791701E-002   1.2552442980500345E-002   1.2610008401564843E-002   1.2659969070342947E-002   1.2702294754537047E-002   1.2736959841517126E-002   1.2763943354246632E-002   1.2783228963931137E-002   1.2794804999936404E-002   1.2798664457182918E-002   1.2794804999949339E-002   1.2783228963908322E-002   1.2763943354263119E-002   1.2736959841526119E-002   1.2702294754533661E-002   1.2659969070337257E-002   1.2610008401563649E-002   1.2552442980505424E-002   1.2487307640793838E-002   1.2414641796278852E-002   1.2334489416712308E-002   1.2246899000964151E-002   1.2151923547557980E-002   1.2049620522067234E-002   1.1940051822336761E-002   1.1823283740453203E-002   1.1699386922340960E-002   1.1568436324894724E-002   1.1430511169991039E-002   1.1285694896153706E-002   1.1134075107995640E-002   1.0975743522444799E-002   1.0810795913062079E-002   1.0639332051606295E-002   1.0461455647055638E-002   1.0277274282830677E-002   1.0086899350738204E-002   9.8904459834233197E-003   9.6880329840833244E-003   9.4797827540107280E-003   9.2658212180029981E-003   9.0462777475910083E-003   8.8212850819798377E-003   8.5909792470155316E-003   8.3554994719971520E-003   8.1149881043985211E-003   7.8695905226783408E-003   7.6194550468071387E-003   7.3647328469001599E-003   7.1055778498592403E-003   6.8421466437195988E-003   6.5745983800953034E-003   6.3030946743222460E-003   6.0277995033386766E-003   5.7488791012833274E-003   5.4665018523795961E-003   5.1808381814612559E-003   4.8920604412383273E-003   4.6003427966722354E-003   4.3058611057624485E-003   4.0087927967006609E-003   3.7093167410494066E-003   3.4076131226823403E-003   3.1038633026694851E-003   2.7982496806292223E-003   2.4909555536072603E-003   2.1821649747320870E-003   1.8720626151484121E-003   1.5608336333134409E-003   1.2486635561984316E-003   9.3573817469697063E-004   6.2224344992478642E-004   3.0836541903284109E-004   3.0703916724217351E-004   6.1992684603806580E-004   9.3243063347914212E-004   1.2443649255550193E-003   1.5555442226373728E-003   1.8657832286620435E-003   2.1748969517888517E-003   2.4827008117536131E-003   2.7890107560227806E-003   3.0936433837093213E-003   3.3964160754630379E-003   3.6971471263266276E-003   3.9956558792000330E-003   4.2917628575388500E-003   4.5852898955262011E-003   4.8760602655431029E-003   5.1638988025012322E-003   5.4486320249624853E-003   5.7300882528750208E-003   6.0080977227041643E-003   6.2824926993380048E-003   6.5531075854401433E-003   6.8197790282926718E-003   7.0823460241216107E-003   7.3406500201590452E-003   7.5945350144487334E-003   7.8438476533665424E-003   8.0884373274090482E-003   8.3281562643049423E-003   8.5628596206109853E-003   8.7924055708346049E-003   9.0166553948153316E-003   9.2354735628409346E-003   9.4487278186897727E-003   9.6562892605922546E-003   9.8580324202210967E-003   1.0053835339234540E-002   1.0243579643793965E-002   1.0427150616844072E-002   1.0604437268218581E-002   1.0775332402201077E-002   1.0939732683066250E-002   1.1097538698045306E-002   1.1248655017995435E-002   1.1392990255547630E-002   1.1530457120949911E-002   1.1660972475318387E-002   1.1784457381227187E-002   1.1900837150918331E-002   1.2010041392057635E-002   1.2112004050512604E-002   1.2206663450542943E-002   1.2293962332837804E-002   1.2373847889078526E-002   1.2446271794356256E-002   1.2511190236807967E-002   1.2568563943951727E-002   1.2618358207161895E-002   1.2660542902671823E-002   1.2695092509715233E-002   1.2721986126584817E-002   1.2741207483021488E-002   1.2752744950337069E-002   1.2756591548544527E-002   1.2752744950351169E-002   1.2741207483007166E-002   1.2721986126586371E-002   1.2695092509722283E-002   1.2660542902678623E-002   1.2618358207156150E-002   1.2568563943956751E-002   1.2511190236795838E-002   1.2446271794371605E-002   1.2373847889070283E-002   1.2293962332838082E-002   1.2206663450547217E-002   1.2112004050508579E-002   1.2010041392054235E-002   1.1900837150923396E-002   1.1784457381224980E-002   1.1660972475304759E-002   1.1530457120955351E-002   1.1392990255568558E-002   1.1248655017974896E-002   1.1097538698055374E-002   1.0939732683061844E-002   1.0775332402196473E-002   1.0604437268237937E-002   1.0427150616840412E-002   1.0243579643785295E-002   1.0053835339231414E-002   9.8580324202243858E-003   9.6562892606007582E-003   9.4487278186834583E-003   9.2354735628446052E-003   9.0166553948195852E-003   8.7924055708254734E-003   8.5628596206022561E-003   8.3281562643231916E-003   8.0884373274038440E-003   7.8438476533712193E-003   7.5945350144358131E-003   7.3406500201651653E-003   7.0823460241333236E-003   6.8197790282947535E-003   6.5531075854355081E-003   6.2824926993303720E-003   6.0080977227073284E-003   5.7300882528809050E-003   5.4486320249615139E-003   5.1638988025128063E-003   4.8760602655254781E-003   4.5852898955211774E-003   4.2917628575532274E-003   3.9956558792014207E-003   3.6971471263226030E-003   3.3964160754605399E-003   3.0936433837114585E-003   2.7890107560237798E-003   2.4827008117655480E-003   2.1748969517870753E-003   1.8657832286560483E-003   1.5555442226396488E-003   1.2443649255490796E-003   9.3243063348208421E-004   6.1992684603820458E-004   3.0703916723412439E-004   3.0565254100989314E-004   6.1747697161851356E-004   9.2891723434329609E-004   1.2397882121283343E-003   1.5499049230920381E-003   1.8590826201471122E-003   2.1671368935963775E-003   2.4738837791868917E-003   2.7791398720989902E-003   3.0827224463173541E-003   3.3844495790001927E-003   3.6841402768176268E-003   3.9816146039726164E-003   4.2766938093322659E-003   4.5692004526921570E-003   4.8589585288534298E-003   5.1457935892881279E-003   5.4295328612219418E-003   5.7100053641607751E-003   5.9870420237537747E-003   6.2604757830287960E-003   6.5301417111600646E-003   6.7958771099168036E-003   7.0575216176904654E-003   7.3149173113385979E-003   7.5679088058425714E-003   7.8163433516819092E-003   8.0600709304898821E-003   8.2989443480028235E-003   8.5328193257175888E-003   8.7615545896084779E-003   8.9850119576667664E-003   9.2030564247725932E-003   9.4155562454488750E-003   9.6223830149797518E-003   9.8234117480031635E-003   1.0018520954943044E-002   1.0207592716427238E-002   1.0390512755331871E-002   1.0567170506692536E-002   1.0737459185170550E-002   1.0901275850343506E-002   1.1058521469461513E-002   1.1209100978023856E-002   1.1352923337733856E-002   1.1489901592057650E-002   1.1619952919415533E-002   1.1742998683636985E-002   1.1858964481856138E-002   1.1967780190235811E-002   1.2069380006536123E-002   1.2163702490244843E-002   1.2250690600366376E-002   1.2330291729912124E-002   1.2402457738256600E-002   1.2467144980531419E-002   1.2524314333998865E-002   1.2573931222366774E-002   1.2615965636700532E-002   1.2650392153515488E-002   1.2677189950820900E-002   1.2696342820367967E-002   1.2707839177819702E-002   1.2711672069772806E-002   1.2707839177829583E-002   1.2696342820353645E-002   1.2677189950831114E-002   1.2650392153528534E-002   1.2615965636699950E-002   1.2573931222357310E-002   1.2524314334006498E-002   1.2467144980517403E-002   1.2402457738267619E-002   1.2330291729910320E-002   1.2250690600361935E-002   1.2163702490254669E-002   1.2069380006536040E-002   1.1967780190225388E-002   1.1858964481855708E-002   1.1742998683641162E-002   1.1619952919413840E-002   1.1489901592053153E-002   1.1352923337747955E-002   1.1209100978012476E-002   1.1058521469468043E-002   1.0901275850330204E-002   1.0737459185173989E-002   1.0567170506714591E-002   1.0390512755319712E-002   1.0207592716424749E-002   1.0018520954942840E-002   9.8234117480035937E-003   9.6223830149962282E-003   9.4155562454465297E-003   9.2030564247572652E-003   8.9850119576812201E-003   8.7615545896015112E-003   8.5328193257011714E-003   8.2989443480319808E-003   8.0600709304781554E-003   7.8163433516894448E-003   7.5679088058326210E-003   7.3149173113400273E-003   7.0575216176982369E-003   6.7958771099187187E-003   6.5301417111576499E-003   6.2604757830222735E-003   5.9870420237559951E-003   5.7100053641672144E-003   5.4295328612171401E-003   5.1457935892883777E-003   4.8589585288556780E-003   4.5692004526875218E-003   4.2766938093293239E-003   3.9816146039696743E-003   3.6841402768341969E-003   3.3844495789913664E-003   3.0827224463245428E-003   2.7791398720853344E-003   2.4738837792149249E-003   2.1671368935948232E-003   1.8590826201309030E-003   1.5499049230988104E-003   1.2397882121202297E-003   9.2891723435284401E-004   6.1747697160988158E-004   3.0565254099607087E-004   3.0420758912153012E-004   6.1489674584158660E-004   9.2520172897525566E-004   1.2349379667814242E-003   1.5439210503885858E-003   1.8519668329209926E-003   2.1588915325947422E-003   2.4645118402075727E-003   2.7686450313220146E-003   3.0711090826749388E-003   3.3717227918742543E-003   3.6703058996100379E-003   3.9666792126087369E-003   4.2606647270372333E-003   4.5520857507821422E-003   4.8407670246288781E-003   5.1265348413800371E-003   5.4092171630374386E-003   5.6886437357037689E-003   5.9646462022812097E-003   6.2370582127121432E-003   6.5057155321301963E-003   6.7704561466445101E-003   7.0311203669589650E-003   7.2875509299030750E-003   7.5395930976869252E-003   7.7870947551845759E-003   8.0299065051118168E-003   8.2678817611924194E-003   8.5008768390878453E-003   8.7287510454171491E-003   8.9513667648351003E-003   9.1685895447091159E-003   9.3802881779403435E-003   9.5863347835247747E-003   9.7866048852885967E-003   9.9809774879288105E-003   1.0169335151276604E-002   1.0351564062117791E-002   1.0527554104120984E-002   1.0697198924635054E-002   1.0860396000267447E-002   1.1017046699211108E-002   1.1167056341591208E-002   1.1310334257328303E-002   1.1446793841482505E-002   1.1576352607232332E-002   1.1698932236112736E-002   1.1814458625897306E-002   1.1922861935977691E-002   1.2024076629858493E-002   1.2118041515168987E-002   1.2204699781192430E-002   1.2283999033366522E-002   1.2355891325412149E-002   1.2420333188661759E-002   1.2477285658336001E-002   1.2526714297704966E-002   1.2568589218966364E-002   1.2602885101294148E-002   1.2629581206723084E-002   1.2648661392451244E-002   1.2660114120889077E-002   1.2663932466737693E-002   1.2660114120902233E-002   1.2648661392436422E-002   1.2629581206727414E-002   1.2602885101306360E-002   1.2568589218965059E-002   1.2526714297695141E-002   1.2477285658344162E-002   1.2420333188657789E-002   1.2355891325421919E-002   1.2283999033360166E-002   1.2204699781185407E-002   1.2118041515173039E-002   1.2024076629869984E-002   1.1922861935965576E-002   1.1814458625903759E-002   1.1698932236115719E-002   1.1576352607217899E-002   1.1446793841480798E-002   1.1310334257347503E-002   1.1167056341582646E-002   1.1017046699209818E-002   1.0860396000264848E-002   1.0697198924623414E-002   1.0527554104132654E-002   1.0351564062130867E-002   1.0169335151263583E-002   9.9809774879232975E-003   9.7866048852922813E-003   9.5863347835492205E-003   9.3802881779249392E-003   9.1685895447075547E-003   8.9513667648385489E-003   8.7287510454161082E-003   8.5008768390733985E-003   8.2678817612056726E-003   8.0299065051206153E-003   7.7870947551756386E-003   7.5395930976796532E-003   7.2875509299061697E-003   7.0311203669718991E-003   6.7704561466414570E-003   6.5057155321320836E-003   6.2370582127075358E-003   5.9646462022723001E-003   5.6886437357191733E-003   5.4092171630308605E-003   5.1265348413864209E-003   4.8407670246216061E-003   4.5520857507878043E-003   4.2606647270419795E-003   3.9666792126152040E-003   3.6703058996059301E-003   3.3717227918809989E-003   3.0711090826671394E-003   2.7686450313222088E-003   2.4645118402121247E-003   2.1588915325938818E-003   1.8519668329211314E-003   1.5439210503814527E-003   1.2349379667788707E-003   9.2520172897186947E-004   6.1489674585582521E-004   3.0420758910437717E-004   3.0270623879768976E-004   6.1218898456660842E-004   9.2128779065869804E-004   1.2298186901916752E-003   1.5375979019470742E-003   1.8444419293500713E-003   2.1501676637771805E-003   2.4545924910632788E-003   2.7575344024886039E-003   3.0588121084498265E-003   3.3582451550794312E-003   3.6556540428632767E-003   3.9508603460671754E-003   4.2436868325951282E-003   4.5339575832186174E-003   4.8214981099574672E-003   5.1061354730237429E-003   5.3876983959219027E-003   5.6660173788982693E-003   5.9409248103275969E-003   6.2122550758810791E-003   6.4798446658484998E-003   6.7435322802685826E-003   7.0031589319813348E-003   7.2585680476071612E-003   7.5096055665591077E-003   7.7561200377629369E-003   7.9979627147960253E-003   8.2349876484996143E-003   8.4670517777630794E-003   8.6940150184408038E-003   8.9157403498778542E-003   9.1320938996155565E-003   9.3429450258613045E-003   9.5481663978895792E-003   9.7476340744093726E-003   9.9412275795530691E-003   1.0128829976799869E-002   1.0310327940638797E-002   1.0485611826140939E-002   1.0654575735762450E-002   1.0817117584474345E-002   1.0973139162006595E-002   1.1122546192912641E-002   1.1265248394309091E-002   1.1401159530942340E-002   1.1530197467976955E-002   1.1652284221105924E-002   1.1767346004153689E-002   1.1875313274350763E-002   1.1976120774705779E-002   1.2069707573664490E-002   1.2156017102749272E-002   1.2234997190724406E-002   1.2306600095701947E-002   1.2370782534247393E-002   1.2427505707681530E-002   1.2476735326032495E-002   1.2518441628874666E-002   1.2552599403313436E-002   1.2579187999710140E-002   1.2598191344122878E-002   1.2609597948078477E-002   1.2613400915824191E-002   1.2609597948096962E-002   1.2598191344102394E-002   1.2579187999721686E-002   1.2552599403316433E-002   1.2518441628875027E-002   1.2476735326027832E-002   1.2427505707687303E-002   1.2370782534246699E-002   1.2306600095703224E-002   1.2234997190723323E-002   1.2156017102747690E-002   1.2069707573667099E-002   1.1976120774699894E-002   1.1875313274357910E-002   1.1767346004154480E-002   1.1652284221100387E-002   1.1530197467971348E-002   1.1401159530939495E-002   1.1265248394331968E-002   1.1122546192901220E-002   1.0973139161997061E-002   1.0817117584472503E-002   1.0654575735756549E-002   1.0485611826162242E-002   1.0310327940642542E-002   1.0128829976794349E-002   9.9412275795492562E-003   9.7476340744097958E-003   9.5481663979024370E-003   9.3429450258574465E-003   9.1320938996134540E-003   8.9157403498762930E-003   8.6940150184349613E-003   8.4670517777610949E-003   8.2349876485002388E-003   7.9979627148027144E-003   7.7561200377725958E-003   7.5096055665443417E-003   7.2585680476139475E-003   7.0031589319891618E-003   6.7435322802675279E-003   6.4798446658480002E-003   6.2122550758731410E-003   5.9409248103259038E-003   5.6660173789178370E-003   5.3876983959119384E-003   5.1061354730185804E-003   4.8214981099558019E-003   4.5339575832181178E-003   4.2436868326021504E-003   3.9508603460759184E-003   3.6556540428579476E-003   3.3582451550781267E-003   3.0588121084439701E-003   2.7575344024968473E-003   2.4545924910712724E-003   2.1501676637610545E-003   1.8444419293619230E-003   1.5375979019428276E-003   1.2298186901940067E-003   9.2128779064459820E-004   6.1218898458445525E-004   3.0270623877753922E-004   3.0115032689337351E-004   6.0935642957815617E-004   9.1717904184729360E-004   1.2244348601941901E-003   1.5309407845194301E-003   1.8365140180236494E-003   2.1409721700158535E-003   2.4441333623130834E-003   2.7458163385848389E-003   3.0458405762442409E-003   3.3440264005898390E-003   3.6401951005937683E-003   3.9341690455233502E-003   4.2257718017342238E-003   4.5148282495687253E-003   4.8011646990719914E-003   5.0846090048991543E-003   5.3649906796195967E-003   5.6421410056577415E-003   5.9158931452523156E-003   6.1860822486088374E-003   6.4525455604335091E-003   6.7151225239524548E-003   6.9736548836661916E-003   7.2279867855781221E-003   7.4779648756921890E-003   7.7234383965036901E-003   7.9642592814372914E-003   8.2002822474119830E-003   8.4313648851751521E-003   8.6573677477634892E-003   8.8781544370385435E-003   9.0935916878750467E-003   9.3035494504095650E-003   9.5079009702305761E-003   9.7065228663910652E-003   9.8992952072509688E-003   1.0086101584023899E-002   1.0266829182292714E-002   1.0441368851209831E-002   1.0609615170279474E-002   1.0771466513933237E-002   1.0926825113811267E-002   1.1075597118479386E-002   1.1217692650954958E-002   1.1353025863533373E-002   1.1481514990469732E-002   1.1603082397748932E-002   1.1717654630569729E-002   1.1825162458476701E-002   1.1925540917430699E-002   1.2018729349462298E-002   1.2104671439950421E-002   1.2183315251898474E-002   1.2254613257634051E-002   1.2318522368008122E-002   1.2375003958423614E-002   1.2424023892818103E-002   1.2465552544285385E-002   1.2499564813087227E-002   1.2526040142232298E-002   1.2544962529912329E-002   1.2556320539196031E-002   1.2560107305281454E-002   1.2556320539211296E-002   1.2544962529889958E-002   1.2526040142244538E-002   1.2499564813089004E-002   1.2465552544291825E-002   1.2424023892810776E-002   1.2375003958429331E-002   1.2318522368006707E-002   1.2254613257634078E-002   1.2183315251893645E-002   1.2104671439961051E-002   1.2018729349453500E-002   1.1925540917435029E-002   1.1825162458476091E-002   1.1717654630573116E-002   1.1603082397738690E-002   1.1481514990463737E-002   1.1353025863541394E-002   1.1217692650973506E-002   1.1075597118472419E-002   1.0926825113802878E-002   1.0771466513927953E-002   1.0609615170267274E-002   1.0441368851241828E-002   1.0266829182287157E-002   1.0086101584014150E-002   9.8992952072448140E-003   9.7065228663953465E-003   9.5079009702410122E-003   9.3035494504116051E-003   9.0935916878750050E-003   8.8781544370462179E-003   8.6573677477611022E-003   8.4313648851570139E-003   8.2002822474229464E-003   7.9642592814441748E-003   7.7234383964940867E-003   7.4779648756924944E-003   7.2279867855754021E-003   6.9736548836791534E-003   6.7151225239557577E-003   6.4525455604211579E-003   6.1860822486212719E-003   5.9158931452458763E-003   5.6421410056655408E-003   5.3649906796187086E-003   5.0846090048873860E-003   4.8011646990742674E-003   4.5148282495695302E-003   4.2257718017430224E-003   3.9341690455111100E-003   3.6401951006052591E-003   3.3440264005870357E-003   3.0458405762410767E-003   2.7458163385840340E-003   2.4441333623253791E-003   2.1409721700057782E-003   1.8365140180158224E-003   1.5309407845389700E-003   1.2244348601924415E-003   9.1717904184265842E-004   6.0935642957979375E-004   3.0115032688152188E-004   2.9954162082523883E-004   6.0640177104698267E-004   9.1287907691983694E-004   1.2187909544612019E-003   1.5239550370074184E-003   1.8281892757179286E-003   2.1313120426904586E-003   2.4331422367180888E-003   2.7334993916429129E-003   3.0322037868303342E-003   3.3290765591659222E-003   3.6239398168478321E-003   3.9166167534411267E-003   4.2069317623973923E-003   4.4947105517419983E-003   4.7797802574622850E-003   5.0619695567643008E-003   5.3411087794972278E-003   5.6170300186582089E-003   5.8895672390373299E-003   6.1585563844273050E-003   6.4238354827702571E-003   6.6852447499373691E-003   6.9426266912083756E-003   7.1958262012098428E-003   7.4446906617871011E-003   7.6890700378162702E-003   7.9288169714937240E-003   8.1637868742004960E-003   8.3938380166342919E-003   8.6188316168474000E-003   8.8386319264001090E-003   9.0531063143112211E-003   9.2621253489052480E-003   9.4655628776951772E-003   9.6632961052616206E-003   9.8552056685277112E-003   1.0041175710235883E-002   1.0221093950133486E-002   1.0394851753887768E-002   1.0562344199498197E-002   1.0723470141879798E-002   1.0878132274606545E-002   1.1026237189592281E-002   1.1167695434159186E-002   1.1302421565934639E-002   1.1430334204974801E-002   1.1551356083622843E-002   1.1665414093575022E-002   1.1772439330912376E-002   1.1872367137946260E-002   1.1965137142742666E-002   1.2050693296250414E-002   1.2128983906265323E-002   1.2199961669192960E-002   1.2263583699038461E-002   1.2319811553241800E-002   1.2368611256636408E-002   1.2409953321987355E-002   1.2443812767839013E-002   1.2470169134102871E-002   1.2489006494386778E-002   1.2500313465670987E-002   1.2504083215475137E-002   1.2500313465678814E-002   1.2489006494370847E-002   1.2470169134118664E-002   1.2443812767842288E-002   1.2409953321991574E-002   1.2368611256627804E-002   1.2319811553242355E-002   1.2263583699034103E-002   1.2199961669203924E-002   1.2128983906258550E-002   1.2050693296248444E-002   1.1965137142748022E-002   1.1872367137954268E-002   1.1772439330895265E-002   1.1665414093579990E-002   1.1551356083621012E-002   1.1430334204973691E-002   1.1302421565930948E-002   1.1167695434183271E-002   1.1026237189574045E-002   1.0878132274611825E-002   1.0723470141878588E-002   1.0562344199490524E-002   1.0394851753902900E-002   1.0221093950133158E-002   1.0041175710233807E-002   9.8552056685129938E-003   9.6632961052657770E-003   9.4655628777183254E-003   9.2621253488916616E-003   9.0531063143085982E-003   8.8386319264098095E-003   8.6188316168432366E-003   8.3938380166198451E-003   8.1637868742118480E-003   7.9288169714992751E-003   7.6890700378104970E-003   7.4446906617783026E-003   7.1958262012210006E-003   6.9426266912163970E-003   6.6852447499349543E-003   6.4238354827716171E-003   6.1585563844147595E-003   5.8895672390479326E-003   5.6170300186592359E-003   5.3411087794981715E-003   5.0619695567575285E-003   4.7797802574674475E-003   4.4947105517330888E-003   4.2069317624224556E-003   3.9166167534202823E-003   3.6239398168574355E-003   3.3290765591648397E-003   3.0322037868201757E-003   2.7334993916521555E-003   2.4331422367217803E-003   2.1313120426853793E-003   1.8281892757133766E-003   1.5239550370071964E-003   1.2187909544632280E-003   9.1287907691764425E-004   6.0640177105056314E-004   2.9954162082065916E-004   2.9788183284429337E-004   6.0332766439452623E-004   9.0839148003341030E-004   1.2128914690306969E-003   1.5166460486437661E-003   1.8194739653772940E-003   2.1211943981356285E-003   2.4216270638587334E-003   2.7205923249470354E-003   3.0179112984662915E-003   3.3134059667596638E-003   3.6068992892576146E-003   3.8982153146090992E-003   4.1871792933433349E-003   4.4736177902968688E-003   4.7573587965383801E-003   5.0382318405226556E-003   5.3160680982455855E-003   5.5907005020059408E-003   5.8619638482370062E-003   6.1296949030594794E-003   6.3937325069330919E-003   6.6539176772815178E-003   6.9100937092546610E-003   7.1621062751687781E-003   7.4098035212721847E-003   7.6530361637368038E-003   7.8916575817464807E-003   8.1255239092545839E-003   8.3544941246926907E-003   8.5784301383471373E-003   8.7971968784632537E-003   9.0106623744777847E-003   9.2186978388123508E-003   9.4211777463133473E-003   9.6179799115556630E-003   9.8089855642675694E-003   9.9940794221128337E-003   1.0173149761737443E-002   1.0346088487305560E-002   1.0512791196777060E-002   1.0673157245965292E-002   1.0827089810294899E-002   1.0974495943953055E-002   1.1115286636972033E-002   1.1249376869551519E-002   1.1376685664344133E-002   1.1497136135691310E-002   1.1610655536739234E-002   1.1717175304232830E-002   1.1816631099998864E-002   1.1908962850516291E-002   1.1994114783667909E-002   1.2072035462677377E-002   1.2142677817693848E-002   1.2205999174586424E-002   1.2261961280735534E-002   1.2310530328785596E-002   1.2351676977223558E-002   1.2385376367932022E-002   1.2411608141962349E-002   1.2430356451539726E-002   1.2441609969901291E-002   1.2445361898322405E-002   1.2441609969914502E-002   1.2430356451522906E-002   1.2411608141967290E-002   1.2385376367945788E-002   1.2351676977214954E-002   1.2310530328787872E-002   1.2261961280733591E-002   1.2205999174582260E-002   1.2142677817704228E-002   1.2072035462679848E-002   1.1994114783656723E-002   1.1908962850518484E-002   1.1816631100007732E-002   1.1717175304220631E-002   1.1610655536752737E-002   1.1497136135681860E-002   1.1376685664335390E-002   1.1249376869562233E-002   1.1115286636985439E-002   1.0974495943943410E-002   1.0827089810293480E-002   1.0673157245964446E-002   1.0512791196760081E-002   1.0346088487329281E-002   1.0173149761733146E-002   9.9940794221152259E-003   9.8089855642629689E-003   9.6179799115571583E-003   9.4211777463074561E-003   9.2186978388181032E-003   9.0106623744783745E-003   8.7971968784564536E-003   8.5784301383544925E-003   8.3544941246708887E-003   8.1255239092853926E-003   7.8916575817407353E-003   7.6530361637357630E-003   7.4098035212808305E-003   7.1621062751431597E-003   6.9100937092861359E-003   6.6539176772746345E-003   6.3937325069337025E-003   6.1296949030512915E-003   5.8619638482291236E-003   5.5907005020383038E-003   5.3160680982268782E-003   5.0382318405291227E-003   4.7573587965304975E-003   4.4736177902908736E-003   4.1871792933470819E-003   3.8982153146079890E-003   3.6068992892558105E-003   3.3134059667768723E-003   3.0179112984584644E-003   2.7205923249411235E-003   2.4216270638726389E-003   2.1211943981294668E-003   1.8194739653681069E-003   1.5166460486560618E-003   1.2128914690253401E-003   9.0839148003232784E-004   6.0332766439891161E-004   2.9788183283938063E-004   2.9617262987335913E-004   6.0013674268832862E-004   9.0371983904757869E-004   1.2067409328578860E-003   1.5090192739555253E-003   1.8103744502450114E-003   2.1106264908994365E-003   2.4095959718734017E-003   2.7071041226723880E-003   3.0029729344960288E-003   3.2970252696948865E-003   3.5890849718817064E-003   3.8789769766441884E-003   4.1665274223977589E-003   4.4515637610242909E-003   4.7339148683360754E-003   5.0134111535207193E-003   5.2898846678501865E-003   5.5631692122737331E-003   5.8331004436645850E-003   6.0995159797564424E-003   6.3622555024461791E-003   6.6211608596276061E-003   6.8760761652350011E-003   7.1268478977639660E-003   7.3733249967515846E-003   7.6153589576246628E-003   7.8528039247309778E-003   8.0855167822881935E-003   8.3133572437099623E-003   8.5361879385881245E-003   8.7538744981798811E-003   8.9662856384770118E-003   9.1732932414042567E-003   9.3747724339510174E-003   9.5706016652536974E-003   9.7606627814004199E-003   9.9448410980450541E-003   1.0123025471183045E-002   1.0295108365213079E-002   1.0460985918960830E-002   1.0620558009562631E-002   1.0773728313681064E-002   1.0920404366670633E-002   1.1060497619107879E-002   1.1193923491113811E-002   1.1320601424159804E-002   1.1440454930240984E-002   1.1553411638684508E-002   1.1659403340691876E-002   1.1758366030748646E-002   1.1850239945802421E-002   1.1934969602045487E-002   1.2012503828542076E-002   1.2082795798706303E-002   1.2145803058890126E-002   1.2201487554197477E-002   1.2249815651968365E-002   1.2290758162248505E-002   1.2324290355428369E-002   1.2350391977712316E-002   1.2369047263231014E-002   1.2380244943738350E-002   1.2383978255638695E-002   1.2380244943750895E-002   1.2369047263212307E-002   1.2350391977722808E-002   1.2324290355438750E-002   1.2290758162246451E-002   1.2249815651957319E-002   1.2201487554199475E-002   1.2145803058896010E-002   1.2082795798704915E-002   1.2012503828537829E-002   1.1934969602048345E-002   1.1850239945805058E-002   1.1758366030746578E-002   1.1659403340691502E-002   1.1553411638692043E-002   1.1440454930236058E-002   1.1320601424151616E-002   1.1193923491117024E-002   1.1060497619128452E-002   1.0920404366653744E-002   1.0773728313688811E-002   1.0620558009554651E-002   1.0460985918950443E-002   1.0295108365228216E-002   1.0123025471177183E-002   9.9448410980554850E-003   9.7606627813778164E-003   9.5706016652601991E-003   9.3747724339685104E-003   9.1732932414021681E-003   8.9662856384738684E-003   8.7538744981826289E-003   8.5361879385877082E-003   8.3133572436941833E-003   8.0855167823077889E-003   7.8528039247195147E-003   7.6153589576229835E-003   7.3733249967499331E-003   7.1268478977694893E-003   6.8760761652505997E-003   6.6211608596215554E-003   6.3622555024464567E-003   6.0995159797569698E-003   5.8331004436620870E-003   5.5631692122761756E-003   5.2898846678514633E-003   5.0134111535190262E-003   4.7339148683335774E-003   4.4515637610292313E-003   4.1665274223897930E-003   3.8789769766530702E-003   3.5890849718810680E-003   3.2970252696935543E-003   3.0029729344989153E-003   2.7071041226680304E-003   2.4095959718880844E-003   2.1106264908962169E-003   1.8103744502261099E-003   1.5090192739756481E-003   1.2067409328415934E-003   9.0371983904916076E-004   6.0013674269088213E-004   2.9617262987960413E-004   2.9441564054766278E-004   5.9683162581125604E-004   8.9886775618963632E-004   1.2003439191978771E-003   1.5010802441908222E-003   1.8008972051435368E-003   2.0996157241425228E-003   2.3970572766308651E-003   2.6930439976378118E-003   2.9873987891599896E-003   3.2799454284577756E-003   3.5705086770633221E-003   3.8589143898657419E-003   4.1449896246558149E-003   4.4285627512345993E-003   4.7094635603655011E-003   4.9875233718413847E-003   5.2625751418315936E-003   5.5344535691654873E-003   5.8029952005731467E-003   6.0680385343107046E-003   6.3294241226909964E-003   6.5869946728549511E-003   6.8405951461927295E-003   7.0900728558686010E-003   7.3352775627797406E-003   7.5760615697147982E-003   7.8122798137818528E-003   8.0437899568482907E-003   8.2704524742476249E-003   8.4921307413555747E-003   8.7086911186257110E-003   8.9200030341234360E-003   9.1259390644202742E-003   9.3263750132062118E-003   9.5211899880248696E-003   9.7102664747437117E-003   9.8934904097935927E-003   1.0070751250472521E-002   1.0241942042856778E-002   1.0406959487325618E-002   1.0565704002285958E-002   1.0718079784914347E-002   1.0863994870144777E-002   1.1003361186905980E-002   1.1136094612092140E-002   1.1262115022174946E-002   1.1381346342123400E-002   1.1493716591961634E-002   1.1599157931029669E-002   1.1697606699288932E-002   1.1789003456195324E-002   1.1873293017361064E-002   1.1950424487958355E-002   1.2020351294073195E-002   1.2083031211098660E-002   1.2138426389450951E-002   1.2186503377940805E-002   1.2227233144063321E-002   1.2260591091644457E-002   1.2286557076136018E-002   1.2305115416720636E-002   1.2316254905940016E-002   1.2319968816692617E-002   1.2316254905954449E-002   1.2305115416703316E-002   1.2286557076143456E-002   1.2260591091653561E-002   1.2227233144064931E-002   1.2186503377928787E-002   1.2138426389456586E-002   1.2083031211099632E-002   1.2020351294069531E-002   1.1950424487959216E-002   1.1873293017365699E-002   1.1789003456197628E-002   1.1697606699286101E-002   1.1599157931027115E-002   1.1493716591965561E-002   1.1381346342121373E-002   1.1262115022166258E-002   1.1136094612092418E-002   1.1003361186920163E-002   1.0863994870137270E-002   1.0718079784919760E-002   1.0565704002274022E-002   1.0406959487328003E-002   1.0241942042866492E-002   1.0070751250471747E-002   9.8934904097969373E-003   9.7102664747325609E-003   9.5211899880268611E-003   9.3263750132088555E-003   9.1259390644191987E-003   8.9200030341316794E-003   8.7086911186281951E-003   8.4921307413552277E-003   8.2704524742279184E-003   8.0437899568680388E-003   7.8122798137828242E-003   7.5760615697122446E-003   7.3352775627742034E-003   7.0900728558638548E-003   6.8405951462075232E-003   6.5869946728576989E-003   6.3294241226831693E-003   6.0680385343104826E-003   5.8029952005717311E-003   5.5344535691834174E-003   5.2625751418175770E-003   4.9875233718450762E-003   4.7094635603643908E-003   4.4285627512349601E-003   4.1449896246543994E-003   3.8589143898705436E-003   3.5705086770653760E-003   3.2799454284654916E-003   2.9873987891375631E-003   2.6930439976328990E-003   2.3970572766493781E-003   2.0996157241468250E-003   1.8008972051345162E-003   1.5010802441977888E-003   1.2003439191878851E-003   8.9886775619740789E-004   5.9683162580240201E-004   2.9441564054627500E-004   2.9261246000233943E-004   5.9341492718745226E-004   8.9383885605087698E-004   1.1937050543651129E-003   1.4928345762876827E-003   1.7910488251930978E-003   2.0881696578082254E-003   2.3840194888119504E-003   2.6784213970258985E-003   2.9711992317951186E-003   3.2621777204988600E-003   3.5511825763893112E-003   3.8380406065465777E-003   4.1225798200320574E-003   4.4046295357798027E-003   4.6840204901306137E-003   4.9605849435988558E-003   5.2341567870630712E-003   5.5045716467829742E-003   5.7716669884946281E-003   6.0352822200927525E-003   6.2952587931013326E-003   6.5514403026387669E-003   6.8036725858282576E-003   7.0518038187900034E-003   7.2956846116620788E-003   7.5351681022991501E-003   7.7701100478164697E-003   8.0003689147180035E-003   8.2258059667823513E-003   8.4462853514374325E-003   8.6616741839194988E-003   8.8718426296636732E-003   9.0766639845030195E-003   9.2760147530275283E-003   9.4697747248043695E-003   9.6578270484044548E-003   9.8400583034370381E-003   1.0016358570166473E-002   1.0186621497427772E-002   1.0350744367579545E-002   1.0508628159819677E-002   1.0660177610885335E-002   1.0805301273454138E-002   1.0943911572220133E-002   1.1075924857546326E-002   1.1201261456821598E-002   1.1319845723033461E-002   1.1431606081219403E-002   1.1536475072338515E-002   1.1634389394463540E-002   1.1725289941388273E-002   1.1809121839096770E-002   1.1885834479013591E-002   1.1955381549106248E-002   1.2017721062268283E-002   1.2072815381747870E-002   1.2120631244429636E-002   1.2161139781115271E-002   1.2194316533876592E-002   1.2220141471479873E-002   1.2238599001259787E-002   1.2249677978786955E-002   1.2253371714758599E-002   1.2249677978794948E-002   1.2238599001244854E-002   1.2220141471488588E-002   1.2194316533887251E-002   1.2161139781113883E-002   1.2120631244425223E-002   1.2072815381745733E-002   1.2017721062273640E-002   1.1955381549108857E-002   1.1885834479001073E-002   1.1809121839100239E-002   1.1725289941391964E-002   1.1634389394462152E-002   1.1536475072335267E-002   1.1431606081226522E-002   1.1319845723034794E-002   1.1201261456806083E-002   1.1075924857549546E-002   1.0943911572235038E-002   1.0805301273442772E-002   1.0660177610891303E-002   1.0508628159814739E-002   1.0350744367568944E-002   1.0186621497450032E-002   1.0016358570172631E-002   9.8400583034185390E-003   9.6578270484062798E-003   9.4697747248029332E-003   9.2760147530385403E-003   9.0766639845013194E-003   8.8718426296593711E-003   8.6616741839260075E-003   8.4462853514325059E-003   8.2258059667815187E-003   8.0003689147227913E-003   7.7701100478172747E-003   7.5351681022913786E-003   7.2956846116722235E-003   7.0518038187818710E-003   6.8036725858430513E-003   6.5514403026327439E-003   6.2952587931038306E-003   6.0352822200899214E-003   5.7716669884916028E-003   5.5045716467917449E-003   5.2341567870588246E-003   4.9605849436004934E-003   4.6840204901197335E-003   4.4046295357888787E-003   4.1225798200360264E-003   3.8380406065434414E-003   3.5511825763919203E-003   3.2621777205054658E-003   2.9711992317835723E-003   2.6784213970238169E-003   2.3840194888324062E-003   2.0881696577950415E-003   1.7910488251970669E-003   1.4928345762772188E-003   1.1937050543768812E-003   8.9383885604665814E-004   5.9341492717665534E-004   2.9261245999945285E-004   2.9076465332944501E-004   5.8988925875846920E-004   8.8863679149109309E-004   1.1868290243560731E-003   1.4842879796290731E-003   1.7808360324399475E-003   2.0762960145139786E-003   2.3704913191811006E-003   2.6632460066022823E-003   2.9543849098693231E-003   3.2437337416189038E-003   3.5311192007141390E-003   3.8163690794601468E-003   4.0993123703128020E-003   4.3797793727481382E-003   4.6576017993935626E-003   4.9326128819658921E-003   5.2046474757923011E-003   5.4735421641769477E-003   5.7391353610452001E-003   6.0012674130016652E-003   6.2597806993446303E-003   6.5145197316776038E-003   6.7653312510667085E-003   7.0120643244662162E-003   7.2545704389286314E-003   7.4927035945614451E-003   7.7263203955914017E-003   7.9552801396193251E-003   8.1794449052163820E-003   8.3986796374622141E-003   8.6128522317989731E-003   8.8218336157742661E-003   9.0254978288687449E-003   9.2237221002663405E-003   9.4163869247809728E-003   9.6033761363416570E-003   9.7845769796096604E-003   9.9598801793382430E-003   1.0129180007742544E-002   1.0292374349126221E-002   1.0449364762941449E-002   1.0600056544032066E-002   1.0744358780729157E-002   1.0882184410685614E-002   1.1013450274096559E-002   1.1138077164905502E-002   1.1255989879020822E-002   1.1367117260482951E-002   1.1471392245174572E-002   1.1568751901730012E-002   1.1659137469894443E-002   1.1742494396803249E-002   1.1818772370116082E-002   1.1887925348825990E-002   1.1949911591543350E-002   1.2004693681771594E-002   1.2052238551064132E-002   1.2092517499130651E-002   1.2125506211197568E-002   1.2151184773231793E-002   1.2169537683813181E-002   1.2180553863707921E-002   1.2184226662806663E-002   1.2180553863726296E-002   1.2169537683795778E-002   1.2151184773236540E-002   1.2125506211207060E-002   1.2092517499129485E-002   1.2052238551054029E-002   1.2004693681777812E-002   1.1949911591546514E-002   1.1887925348830042E-002   1.1818772370107256E-002   1.1742494396811964E-002   1.1659137469889669E-002   1.1568751901729152E-002   1.1471392245178763E-002   1.1367117260483200E-002   1.1255989879017131E-002   1.1138077164894282E-002   1.1013450274106294E-002   1.0882184410694197E-002   1.0744358780723912E-002   1.0600056544031535E-002   1.0449364762942587E-002   1.0292374349115698E-002   1.0129180007752033E-002   9.9598801793490573E-003   9.7845769795976631E-003   9.6033761363412129E-003   9.4163869247784610E-003   9.2237221002821612E-003   9.0254978288581630E-003   8.8218336157766808E-003   8.6128522318003470E-003   8.3986796374612704E-003   8.1794449052111362E-003   7.9552801396328282E-003   7.7263203955846294E-003   7.4927035945587805E-003   7.2545704389268550E-003   7.0120643244622749E-003   6.7653312510834174E-003   6.5145197316708037E-003   6.2597806993531513E-003   6.0012674129805987E-003   5.7391353610656559E-003   5.4735421641778637E-003   5.2046474757920791E-003   4.9326128819579540E-003   4.6576017994062746E-003   4.3797793727347878E-003   4.0993123703208234E-003   3.8163690794616179E-003   3.5311192007186909E-003   3.2437337416060252E-003   2.9543849098710717E-003   2.6632460066021990E-003   2.3704913191902599E-003   2.0762960145193909E-003   1.7808360324158279E-003   1.4842879796410358E-003   1.1868290243512158E-003   8.8863679149117636E-004   5.8988925876174436E-004   2.9076465330854506E-004   2.8887375788744230E-004   5.8625723450822509E-004   8.8326524810122820E-004   1.1797205795233134E-003   1.4754462611634711E-003   1.7702656805148598E-003   2.0640026841463044E-003   2.3564816822003731E-003   2.6475277533839492E-003   2.9369667505853014E-003   3.2246254063681423E-003   3.5103314393114537E-003   3.7939136597004985E-003   4.0752020756387175E-003   4.3540279985229136E-003   4.6302241482247819E-003   4.9036247578549963E-003   5.1740656772072402E-003   5.4413844759977348E-003   5.7054205456830154E-003   5.9660152000626798E-003   6.2230117751250758E-003   6.4762557269117949E-003   6.7255947284468043E-003   6.9708787651536763E-003   7.2119602282412210E-003   7.4486940071422092E-003   7.6809375796335067E-003   7.9085511007891407E-003   8.1313974896664032E-003   8.3493425144065547E-003   8.5622548755697192E-003   8.7700062872512197E-003   8.9724715564084567E-003   9.1695286603165060E-003   9.3610588217680757E-003   9.5469465822817234E-003   9.7270798732338459E-003   9.9013500848509350E-003   1.0069652133019247E-002   1.0231884523771551E-002   1.0387949415793130E-002   1.0537752680303436E-002   1.0681203958929519E-002   1.0818216719113372E-002   1.0948708307059130E-002   1.1072599998572186E-002   1.1189817047124795E-002   1.1300288729588825E-002   1.1403948389805629E-002   1.1500733479182124E-002   1.1590585594871472E-002   1.1673450515807982E-002   1.1749278235621219E-002   1.1818022993329347E-002   1.1879643301394571E-002   1.1934101970842881E-002   1.1981366134348581E-002   1.2021407266142092E-002   1.2054201199317216E-002   1.2079728140934332E-002   1.2097972683823677E-002   1.2108923816169848E-002   1.2112574928236752E-002   1.2108923816181505E-002   1.2097972683807495E-002   1.2079728140940854E-002   1.2054201199326431E-002   1.2021407266143702E-002   1.1981366134338145E-002   1.1934101970852318E-002   1.1879643301390130E-002   1.1818022993335231E-002   1.1749278235615723E-002   1.1673450515810591E-002   1.1590585594868558E-002   1.1500733479182956E-002   1.1403948389808044E-002   1.1300288729590713E-002   1.1189817047121353E-002   1.1072599998565975E-002   1.0948708307056333E-002   1.0818216719127603E-002   1.0681203958926994E-002   1.0537752680301857E-002   1.0387949415787440E-002   1.0231884523770805E-002   1.0069652133033905E-002   9.9013500848416196E-003   9.7270798732319655E-003   9.5469465822761723E-003   9.3610588217674234E-003   9.1695286603340476E-003   8.9724715564140980E-003   8.7700062872322626E-003   8.5622548755692335E-003   8.3493425144131050E-003   8.1313974896539409E-003   7.9085511008054471E-003   7.6809375796388912E-003   7.4486940071253893E-003   7.2119602282498252E-003   6.9708787651476811E-003   6.7255947284717288E-003   6.4762557268976118E-003   6.2230117751200520E-003   5.9660152000741429E-003   5.7054205456662233E-003   5.4413844760124730E-003   5.1740656772028548E-003   4.9036247578467806E-003   4.6302241482369944E-003   4.3540279985118391E-003   4.0752020756404106E-003   3.7939136597078538E-003   3.5103314393111207E-003   3.2246254063730273E-003   2.9369667505703967E-003   2.6475277533977437E-003   2.3564816821985413E-003   2.0640026841539927E-003   1.7702656805071160E-003   1.4754462611637764E-003   1.1797205795290588E-003   8.8326524809886897E-004   5.8625723450361766E-004   2.8887375788047565E-004   2.8694128502959604E-004   5.8252147285331457E-004   8.7772794724239045E-004   1.1723845382177744E-003   1.4663153287349795E-003   1.7593447582571198E-003   2.0512977266187171E-003   2.3419996983089497E-003   2.6312768072368486E-003   2.9189559612488036E-003   3.2048649476501545E-003   3.4888325380981744E-003   3.7706885937686119E-003   4.0502641703564768E-003   4.3273916225921027E-003   4.6019047083644127E-003   4.8736386923882158E-003   5.1424304487110994E-003   5.4081185628888084E-003   5.6705434327213311E-003   5.9295473681290067E-003   6.1849746897713054E-003   6.4366718262489631E-003   6.6844874102349738E-003   6.9282723727751572E-003   7.1678800363514927E-003   7.4031662061390113E-003   7.6339892598968895E-003   7.8602102358439341E-003   8.0816929189967412E-003   8.2983039255595248E-003   8.5099127855939871E-003   8.7163920238726433E-003   8.9176172383729213E-003   9.1134671773046572E-003   9.3038238139007134E-003   9.4885724191497989E-003   9.6676016323840042E-003   9.8408035298697127E-003   1.0008073691265440E-002   1.0169311263601988E-002   1.0324419023430065E-002   1.0473303436420722E-002   1.0615874714754725E-002   1.0752046872176513E-002   1.0881737776800626E-002   1.1004869201393264E-002   1.1121366871298999E-002   1.1231160509832694E-002   1.1334183881592075E-002   1.1430374832788692E-002   1.1519675329204060E-002   1.1602031492003173E-002   1.1677393630449839E-002   1.1745716272339113E-002   1.1806958191998895E-002   1.1861082435167314E-002   1.1908056341925266E-002   1.1947851566545931E-002   1.1980444094644105E-002   1.2005814258168213E-002   1.2023946747225400E-002   1.2034830619439607E-002   1.2038459306836558E-002   1.2034830619453568E-002   1.2023946747208553E-002   1.2005814258178343E-002   1.1980444094647325E-002   1.1947851566547235E-002   1.1908056341917689E-002   1.1861082435168896E-002   1.1806958192002809E-002   1.1745716272345358E-002   1.1677393630435351E-002   1.1602031492015621E-002   1.1519675329200479E-002   1.1430374832784598E-002   1.1334183881595267E-002   1.1231160509833832E-002   1.1121366871293767E-002   1.1004869201389871E-002   1.0881737776801327E-002   1.0752046872198821E-002   1.0615874714737857E-002   1.0473303436425899E-002   1.0324419023428857E-002   1.0169311263590174E-002   1.0008073691278839E-002   9.8408035298670517E-003   9.6676016323809372E-003   9.4885724191478907E-003   9.3038238139041343E-003   9.1134671773106177E-003   8.9176172383646640E-003   8.7163920238757797E-003   8.5099127856091278E-003   8.2983039255431074E-003   8.0816929189895664E-003   7.8602102358627801E-003   7.6339892598982495E-003   7.4031662061333353E-003   7.1678800363401129E-003   6.9282723727781548E-003   6.6844874102465202E-003   6.4366718262518496E-003   6.1849746897573443E-003   5.9295473681339195E-003   5.6705434327212201E-003   5.4081185628967465E-003   5.1424304487131534E-003   4.8736386923863562E-003   4.6019047083677989E-003   4.3273916225840259E-003   4.0502641703632214E-003   3.7706885937748569E-003   3.4888325380870722E-003   3.2048649476543734E-003   2.9189559612479987E-003   2.6312768072251913E-003   2.3419996983402580E-003   2.0512977266032018E-003   1.7593447582435473E-003   1.4663153287411967E-003   1.1723845382230480E-003   8.7772794723456338E-004   5.8252147286386169E-004   2.8694128502765315E-004   2.8496872108740856E-004   5.7868459848109399E-004   8.7202864813129555E-004   1.1648257890118918E-003   1.4569011935815501E-003   1.7480803915572718E-003   2.0381893735905710E-003   2.3270546952121052E-003   2.6145035810175576E-003   2.9003640290250488E-003   3.1844649150574167E-003   3.4666360971402632E-003   3.7467085198980010E-003   4.0245143183380572E-003   4.2998869216563929E-003   4.5726611563731145E-003   4.8426733488258211E-003   5.1097614269874914E-003   5.3737650212940524E-003   5.6345255647820558E-003   5.8918863917384323E-003   6.1456928356049545E-003   6.3957923252224713E-003   6.6420344801001452E-003   6.8842712040569909E-003   7.1223567772478180E-003   7.3561479469997915E-003   7.5855040167769339E-003   7.8102869333992464E-003   8.0303613728488488E-003   8.2455948238764343E-003   8.4558576703493982E-003   8.6610232710793156E-003   8.8609680382372158E-003   9.0555715135859360E-003   9.2447164427993389E-003   9.4282888477583704E-003   9.6061780966052446E-003   9.7782769719200191E-003   9.9444817367327909E-003   1.0104692198085297E-002   1.0258811768737108E-002   1.0406747526415572E-002   1.0548410270803055E-002   1.0683714578331227E-002   1.0812578854414834E-002   1.0934925383715377E-002   1.1050680377475419E-002   1.1159774018801250E-002   1.1262140505624740E-002   1.1357718090758306E-002   1.1446449119653868E-002   1.1528280065944252E-002   1.1603161563917830E-002   1.1671048438897880E-002   1.1731899734853501E-002   1.1785678739260341E-002   1.1832353005859164E-002   1.1871894374350600E-002   1.1904278987419581E-002   1.1929487305684605E-002   1.1947504119401042E-002   1.1958318557761471E-002   1.1961924095772597E-002   1.1958318557776904E-002   1.1947504119378421E-002   1.1929487305698122E-002   1.1904278987423300E-002   1.1871894374352127E-002   1.1832353005856860E-002   1.1785678739261646E-002   1.1731899734854528E-002   1.1671048438899073E-002   1.1603161563916442E-002   1.1528280065937577E-002   1.1446449119655755E-002   1.1357718090759653E-002   1.1262140505624629E-002   1.1159774018807966E-002   1.1050680377468994E-002   1.0934925383707945E-002   1.0812578854420073E-002   1.0683714578340282E-002   1.0548410270801160E-002   1.0406747526413115E-002   1.0258811768731488E-002   1.0104692198071630E-002   9.9444817367581942E-003   9.7782769719170180E-003   9.6061780965983751E-003   9.4282888477562263E-003   9.2447164428059100E-003   9.0555715135900786E-003   8.8609680382368133E-003   8.6610232710769564E-003   8.4558576703463034E-003   8.2455948238851356E-003   8.0303613728305440E-003   7.8102869334170377E-003   7.5855040167713134E-003   7.3561479470067304E-003   7.1223567772430441E-003   6.8842712040435572E-003   6.6420344801217945E-003   6.3957923252182525E-003   6.1456928355989315E-003   5.8918863917415132E-003   5.6345255647793913E-003   5.3737650213090404E-003   5.1097614269787761E-003   4.8426733488305673E-003   4.5726611563647879E-003   4.2998869216521463E-003   4.0245143183384735E-003   3.7467085199046901E-003   3.4666360971516430E-003   3.1844649150446491E-003   2.9003640290208021E-003   2.6145035810183348E-003   2.3270546952248727E-003   2.0381893735923196E-003   1.7480803915501941E-003   1.4569011935785525E-003   1.1648257890145564E-003   8.7202864814062142E-004   5.7868459847976172E-004   2.8496872108524363E-004   2.8295752808360497E-004   5.7474924324985022E-004   8.6617114929399275E-004   1.1570492921134656E-003   1.4472099715434616E-003   1.7364798446362073E-003   2.0246860292709723E-003   2.3116562077055702E-003   2.5972187302877314E-003   2.8812027192983702E-003   3.1634381726022287E-003   3.4437560674855927E-003   3.7219884638586276E-003   3.9979686076018206E-003   4.2715310332571699E-003   4.5425116661614862E-003   4.8107479242084361E-003   5.0760788184730510E-003   5.3383450532535903E-003   5.5973891252013575E-003   5.8530554211412289E-003   6.1051903149206277E-003   6.3536422629935085E-003   6.5982618986993868E-003   6.8389021250915283E-003   7.0754182063943460E-003   7.3076678577924659E-003   7.5355113338663182E-003   7.7588115151504544E-003   7.9774339930973603E-003   8.1912471532261666E-003   8.4001222566874034E-003   8.6039335197318767E-003   8.8025581912993811E-003   8.9958766288267267E-003   9.1837723720935571E-003   9.3661322148783643E-003   9.5428462746055542E-003   9.7138080600542853E-003   9.8789145368698428E-003   1.0038066190698802E-002   1.0191167088501152E-002   1.0338124937375237E-002   1.0478851141180079E-002   1.0613260854881401E-002   1.0741273036576460E-002   1.0862810497220710E-002   1.0977799947861300E-002   1.1086172044438347E-002   1.1187861430553891E-002   1.1282806777180521E-002   1.1370950820256409E-002   1.1452240395939561E-002   1.1526626472842749E-002   1.1594064182219810E-002   1.1654512845429121E-002   1.1707935998581498E-002   1.1754301415150492E-002   1.1793581125561003E-002   1.1825751434073883E-002   1.1850792933625010E-002   1.1868690517489400E-002   1.1879433388473915E-002   1.1883015065787650E-002   1.1879433388489014E-002   1.1868690517470720E-002   1.1850792933635307E-002   1.1825751434076021E-002   1.1793581125565417E-002   1.1754301415146745E-002   1.1707935998584329E-002   1.1654512845426790E-002   1.1594064182223252E-002   1.1526626472839890E-002   1.1452240395938812E-002   1.1370950820261932E-002   1.1282806777177898E-002   1.1187861430547993E-002   1.1086172044442566E-002   1.0977799947864131E-002   1.0862810497212536E-002   1.0741273036572768E-002   1.0613260854897895E-002   1.0478851141172016E-002   1.0338124937379522E-002   1.0191167088497525E-002   1.0038066190684576E-002   9.8789145368895111E-003   9.7138080600553886E-003   9.5428462746015158E-003   9.3661322148719667E-003   9.1837723720992123E-003   8.9958766288334990E-003   8.8025581912904299E-003   8.6039335197330286E-003   8.4001222567003653E-003   8.1912471532156611E-003   7.9774339930806654E-003   7.7588115151641379E-003   7.5355113338739094E-003   7.3076678577919940E-003   7.0754182063885451E-003   6.8389021250943594E-003   6.5982618987064090E-003   6.3536422629948408E-003   6.1051903149156039E-003   5.8530554211370378E-003   5.5973891252028840E-003   5.3383450532620003E-003   5.0760788184580630E-003   4.8107479242177342E-003   4.5425116661669818E-003   4.2715310332528678E-003   3.9979686076100363E-003   3.7219884638570455E-003   3.4437560674781265E-003   3.1634381726176886E-003   2.8812027192888778E-003   2.5972187302833460E-003   2.3116562077060143E-003   2.0246860292743307E-003   1.7364798446339036E-003   1.4472099715431286E-003   1.1570492921159081E-003   8.6617114928980166E-004   5.7474924326275656E-004   2.8295752806911656E-004   2.8090914412093326E-004   5.7071804700037365E-004   8.6015928905014416E-004   1.1490600801177253E-003   1.4372478836819358E-003   1.7245505201830547E-003   2.0107962700601778E-003   2.2958139771042108E-003   2.5794331516234559E-003   2.8614840735869951E-003   3.1417978958538928E-003   3.4202067469892850E-003   3.6965438339662260E-003   3.9706435445060473E-003   4.2423415488640481E-003   4.5114749012666877E-003   4.7778821404510508E-003   5.0414033896218902E-003   5.3018804555164945E-003   5.5591569265208696E-003   5.8130782696824701E-003   6.0634919266114862E-003   6.3102474083487348E-003   6.5531963885471223E-003   6.7921927958348727E-003   7.0270929041811314E-003   7.2577554221059382E-003   7.4840415803115734E-003   7.7058152175782935E-003   7.9229428650045008E-003   8.1352938285783605E-003   8.3427402700253506E-003   8.5451572856471980E-003   8.7424229834776046E-003   8.9344185583797309E-003   9.1210283653524460E-003   9.3021399907502467E-003   9.4776443213263617E-003   9.6474356115352489E-003   9.8114115484737585E-003   9.9694733146914460E-003   1.0121525648929930E-002   1.0267476904633976E-002   1.0407239106120736E-002   1.0540728002549182E-002   1.0667863119583232E-002   1.0788567808815763E-002   1.0902769294513726E-002   1.1010398718333925E-002   1.1111391181578723E-002   1.1205685784781871E-002   1.1293225664950390E-002   1.1373958030563125E-002   1.1447834193665685E-002   1.1514809599759868E-002   1.1574843855131800E-002   1.1627900751277453E-002   1.1673948287385161E-002   1.1712958689773456E-002   1.1744908428682532E-002   1.1769778232977313E-002   1.1787553101726078E-002   1.1798222313401718E-002   1.1801779432552395E-002   1.1798222313408879E-002   1.1787553101711840E-002   1.1769778232987277E-002   1.1744908428684336E-002   1.1712958689776926E-002   1.1673948287376584E-002   1.1627900751278730E-002   1.1574843855132244E-002   1.1514809599769860E-002   1.1447834193656192E-002   1.1373958030561848E-002   1.1293225664949835E-002   1.1205685784786770E-002   1.1111391181576599E-002   1.1010398718340086E-002   1.0902769294515557E-002   1.0788567808798957E-002   1.0667863119587534E-002   1.0540728002566439E-002   1.0407239106109648E-002   1.0267476904637852E-002   1.0121525648927229E-002   9.9694733146741422E-003   9.8114115484977220E-003   9.6474356115312035E-003   9.4776443213247935E-003   9.3021399907369379E-003   9.1210283653578930E-003   8.9344185583835611E-003   8.7424229834782846E-003   8.5451572856516528E-003   8.3427402700209374E-003   8.1352938285788740E-003   7.9229428649909978E-003   7.7058152175883132E-003   7.4840415803174160E-003   7.2577554221049667E-003   7.0270929041791608E-003   6.7921927958410899E-003   6.5531963885628042E-003   6.3102474083326365E-003   6.0634919266138454E-003   5.8130782696710626E-003   5.5591569265287244E-003   5.3018804555319543E-003   5.0414033896156729E-003   4.7778821404477478E-003   4.5114749012557520E-003   4.2423415488713478E-003   3.9706435445094890E-003   3.6965438339710277E-003   3.4202067469860931E-003   3.1417978958507009E-003   2.8614840735884384E-003   2.5794331516149627E-003   2.2958139771181996E-003   2.0107962700616488E-003   1.7245505201759770E-003   1.4372478836905955E-003   1.1490600801196127E-003   8.6015928904500938E-004   5.7071804699779238E-004   2.8090914411188495E-004   2.7882498360332075E-004   5.6659365759126334E-004   8.5399694596299813E-004   1.1408632580187650E-003   1.4270212561092732E-003   1.7122999588577992E-003   1.9965288436809558E-003   2.2795379497254631E-003   2.5611579805556728E-003   2.8412204066394775E-003   3.1195575679183740E-003   3.3960027758938027E-003   3.6703904156554223E-003   3.9425560472194920E-003   4.2123365065956930E-003   4.4795700062982835E-003   4.7440962350234761E-003   5.0057564566980961E-003   5.2643936085330356E-003   5.5198523984113512E-003   5.7719794009363223E-003   6.0206231524536635E-003   6.2656342449955993E-003   6.5068654188743524E-003   6.7441716539162755E-003   6.9774102592262688E-003   7.2064409616627856E-003   7.4311259925656792E-003   7.6513301731255812E-003   7.8669209978187160E-003   8.0777687162595369E-003   8.2837464135688821E-003   8.4847300884657306E-003   8.6805987297744469E-003   8.8712343911108160E-003   9.0565222634892972E-003   9.2363507459589655E-003   9.4106115143475222E-003   9.5791995877885228E-003   9.7420133933474040E-003   9.8989548282708006E-003   1.0049929320416318E-002   1.0194845886122239E-002   1.0333617186115807E-002   1.0466159579100354E-002   1.0592393172884795E-002   1.0712241873639672E-002   1.0825633432138160E-002   1.0932499488236103E-002   1.1032775612816736E-002   1.1126401347022918E-002   1.1213320239331415E-002   1.1293479880187529E-002   1.1366831933935839E-002   1.1433332168486077E-002   1.1492940482394021E-002   1.1545620929167666E-002   1.1591341739581373E-002   1.1630075340912371E-002   1.1661798373661214E-002   1.1686491706180024E-002   1.1704140446053002E-002   1.1714733949354045E-002   1.1718265827210639E-002   1.1714733949364259E-002   1.1704140446042705E-002   1.1686491706182495E-002   1.1661798373668930E-002   1.1630075340913676E-002   1.1591341739576211E-002   1.1545620929169470E-002   1.1492940482393021E-002   1.1433332168489185E-002   1.1366831933930607E-002   1.1293479880186960E-002   1.1213320239330749E-002   1.1126401347033368E-002   1.1032775612807300E-002   1.0932499488242597E-002   1.0825633432136113E-002   1.0712241873623234E-002   1.0592393172898843E-002   1.0466159579110675E-002   1.0333617186113257E-002   1.0194845886117590E-002   1.0049929320406353E-002   9.8989548282662557E-003   9.7420133933628361E-003   9.5791995877852372E-003   9.4106115143488475E-003   9.2363507459618591E-003   9.0565222634778758E-003   8.8712343911220848E-003   8.6805987297767784E-003   8.4847300884572374E-003   8.2837464135755434E-003   8.0777687162618683E-003   7.8669209978027427E-003   7.6513301731434280E-003   7.4311259925734785E-003   7.2064409616484637E-003   6.9774102592253529E-003   6.7441716539120566E-003   6.5068654188921438E-003   6.2656342449970981E-003   6.0206231524439213E-003   5.7719794009307157E-003   5.5198523984233971E-003   5.2643936085405019E-003   5.0057564566874657E-003   4.7440962350293325E-003   4.4795700062894295E-003   4.2123365065970531E-003   3.9425560472126919E-003   3.6703904156581979E-003   3.3960027759074862E-003   3.1195575679082155E-003   2.8412204066394775E-003   2.5611579805553675E-003   2.2795379497446144E-003   1.9965288436697981E-003   1.7122999588497501E-003   1.4270212561181828E-003   1.1408632580116040E-003   8.5399694596727249E-004   5.6659365758343627E-004   2.7882498359904639E-004   2.7670643728139321E-004   5.6237873105324798E-004   8.4768803858581432E-004   1.1324640028624877E-003   1.4165365192465584E-003   1.6997358382117023E-003   1.9818926675307935E-003   2.2628382746202602E-003   2.5424045887444402E-003   2.8204243028062681E-003   3.0967309752933936E-003   3.3711591316122336E-003   3.6435443653604072E-003   3.9137234387998099E-003   4.1815343831935747E-003   4.4468165983011509E-003   4.7094109513633464E-003   4.9691598750387644E-003   5.2259074647940107E-003   5.4794995752606157E-003   5.7297839154630825E-003   5.9766101429147289E-003   6.2198299568567705E-003   6.4592971898117524E-003   6.6948678981817444E-003   6.9264004511556676E-003   7.1537556183205453E-003   7.3767966559137310E-003   7.5953893910323256E-003   7.8094023048350669E-003   8.0187066133873275E-003   8.2231763474366337E-003   8.4226884299726246E-003   8.6171227520428495E-003   8.8063622467600133E-003   8.9902929614715799E-003   9.1688041278199517E-003   9.3417882297621713E-003   9.5091410698198153E-003   9.6707618331671186E-003   9.8265531491795177E-003   9.9764211516444878E-003   1.0120275536100787E-002   1.0258029615317965E-002   1.0389600372389229E-002   1.0514908511697840E-002   1.0633878507514904E-002   1.0746438650144241E-002   1.0852521089884493E-002   1.0952061878727382E-002   1.1045001009358568E-002   1.1131282451779523E-002   1.1210854187873098E-002   1.1283668242960343E-002   1.1349680715313726E-002   1.1408851802978570E-002   1.1461145827948549E-002   1.1506531258282104E-002   1.1544980727191956E-002   1.1576471049659420E-002   1.1600983236934870E-002   1.1618502507834527E-002   1.1629018297939969E-002   1.1632524266085076E-002   1.1629018297947352E-002   1.1618502507824341E-002   1.1600983236939616E-002   1.1576471049669079E-002   1.1544980727191539E-002   1.1506531258273722E-002   1.1461145827952740E-002   1.1408851802979014E-002   1.1349680715313060E-002   1.1283668242961883E-002   1.1210854187869476E-002   1.1131282451778690E-002   1.1045001009362745E-002   1.0952061878726715E-002   1.0852521089887407E-002   1.0746438650139516E-002   1.0633878507506529E-002   1.0514908511702611E-002   1.0389600372408995E-002   1.0258029615302307E-002   1.0120275536105991E-002   9.9764211516377987E-003   9.8265531491690747E-003   9.6707618331778288E-003   9.5091410698343176E-003   9.3417882297553503E-003   9.1688041278014040E-003   8.9902929614803367E-003   8.8063622467671743E-003   8.6171227520424054E-003   8.4226884299771765E-003   8.2231763474410746E-003   8.0187066133757812E-003   7.8094023048208977E-003   7.5953893910613302E-003   7.3767966559014908E-003   7.1537556183269846E-003   6.9264004511427057E-003   6.6948678981817444E-003   6.4592971898286555E-003   6.2198299568534399E-003   5.9766101429149232E-003   5.7297839154487606E-003   5.4794995752718290E-003   5.2259074648051962E-003   4.9691598750288557E-003   4.7094109513628191E-003   4.4468165983065633E-003   4.1815343831896612E-003   3.9137234387995046E-003   3.6435443653580757E-003   3.3711591316218092E-003   3.0967309752844563E-003   2.8204243028045473E-003   2.5424045887445235E-003   2.2628382746389120E-003   1.9818926675236326E-003   1.6997358382036531E-003   1.4165365192565782E-003   1.1324640028538835E-003   8.4768803858487063E-004   5.6237873104553193E-004   2.7670643728910926E-004   2.7455487228489339E-004   5.5807593127055188E-004   8.4123652493039991E-004   1.1238675629733352E-003   1.4058002067025566E-003   1.6868659710965739E-003   1.9668968265882381E-003   2.2457253009041667E-003   2.5231845805243625E-003   2.7991086119494302E-003   3.0733322028887455E-003   3.3456911229564623E-003   3.6160222039336443E-003   3.8841634397674962E-003   4.1499540857602435E-003   4.4132347574752373E-003   4.6738475285484915E-003   4.9316360280958760E-003   5.1864455369817763E-003   5.4381230833757677E-003   5.6865175370542920E-003   5.9314797027902877E-003   6.1728624125395593E-003   6.4105206163335149E-003   6.6443114719109131E-003   6.8740944329691578E-003   7.0997313359222325E-003   7.3210864853420210E-003   7.5380267376184973E-003   7.7504215831595280E-003   7.9581432268773789E-003   8.1610666669656995E-003   8.3590697720887785E-003   8.5520333562855155E-003   8.7398412526468183E-003   8.9223803847119365E-003   9.0995408359326735E-003   9.2712159173378161E-003   9.4373022330404566E-003   9.5976997438557143E-003   9.7523118284835730E-003   9.9010453431188084E-003   1.0043810678310394E-002   1.0180521814132260E-002   1.0311096372748019E-002   1.0435455668979798E-002   1.0553524758597110E-002   1.0665232484037002E-002   1.0770511518044701E-002   1.0869298405017769E-002   1.0961533599756490E-002   1.1047161503732639E-002   1.1126130499444553E-002   1.1198392981699223E-002   1.1263905386867279E-002   1.1322628219563202E-002   1.1374526076578406E-002   1.1419567668822794E-002   1.1457725840316790E-002   1.1488977584635129E-002   1.1513304059248608E-002   1.1530690596878335E-002   1.1541126714451400E-002   1.1544606119663042E-002   1.1541126714458422E-002   1.1530690596866899E-002   1.1513304059256935E-002   1.1488977584638710E-002   1.1457725840318622E-002   1.1419567668817798E-002   1.1374526076581737E-002   1.1322628219562536E-002   1.1263905386867848E-002   1.1198392981696476E-002   1.1126130499447232E-002   1.1047161503734804E-002   1.0961533599754020E-002   1.0869298405020197E-002   1.0770511518042779E-002   1.0665232484035905E-002   1.0553524758587951E-002   1.0435455668984083E-002   1.0311096372760148E-002   1.0180521814121980E-002   1.0043810678321573E-002   9.9010453431078206E-003   9.7523118284791079E-003   9.5976997438677880E-003   9.4373022330420872E-003   9.2712159173330352E-003   9.0995408359260052E-003   8.9223803847077732E-003   8.7398412526577124E-003   8.5520333562880968E-003   8.3590697720786339E-003   8.1610666669809928E-003   7.9581432268670399E-003   7.7504215831525197E-003   7.5380267376336796E-003   7.3210864853418267E-003   7.0997313359181802E-003   6.8740944329600262E-003   6.6443114719151042E-003   6.4105206163419803E-003   6.1728624125466092E-003   5.9314797027864019E-003   5.6865175370487409E-003   5.4381230833745187E-003   5.1864455369976803E-003   4.9316360280930449E-003   4.6738475285445502E-003   4.4132347574656616E-003   4.1499540857648787E-003   3.8841634397668023E-003   3.6160222039395840E-003   3.3456911229483577E-003   3.0733322028966281E-003   2.7991086119399100E-003   2.5231845805223641E-003   2.2457253009217359E-003   1.9668968265973141E-003   1.6868659710792266E-003   1.4058002067064423E-003   1.1238675629697270E-003   8.4123652492931744E-004   5.5807593126627753E-004   2.7455487226707431E-004   2.7237163186666358E-004   5.5368792968002456E-004   8.3464640183361638E-004   1.1150792568578316E-003   1.3948189537114075E-003   1.6736983035420261E-003   1.9515505708114222E-003   2.2282095745050912E-003   2.5035097890228064E-003   2.7772864447912493E-003   3.0493756286781304E-003   3.3196143838937209E-003   3.5878408096468029E-003   3.8538941601140575E-003   4.1176149429985598E-003   4.3788450173425364E-003   4.6374276908417444E-003   4.8932078159426018E-003   5.1460318855923726E-003   5.3957481277171482E-003   5.6422065987798975E-003   5.8852592761944322E-003   6.1247601498016779E-003   6.3605653117330130E-003   6.5925330455035569E-003   6.8205239130870732E-003   7.0444008413483861E-003   7.2640292062494671E-003   7.4792769160981765E-003   7.6900144929087366E-003   7.8961151520915429E-003   8.0974548807827285E-003   8.2939125140442105E-003   8.4853698094703445E-003   8.6717115199362871E-003   8.8528254645380278E-003   9.0286025975383488E-003   9.1989370752842414E-003   9.3637263212799082E-003   9.5228710892746316E-003   9.6762755239498954E-003   9.8238472199348448E-003   9.9654972783530527E-003   1.0101140361385041E-002   1.0230694744571445E-002   1.0354082366791972E-002   1.0471228878333350E-002   1.0582063686076337E-002   1.0686519996889687E-002   1.0784534858659767E-002   1.0876049198563553E-002   1.0961007859288441E-002   1.1039359632872059E-002   1.1111057291897097E-002   1.1176057618442314E-002   1.1234321430527050E-002   1.1285813605945272E-002   1.1330503103881173E-002   1.1368362983910085E-002   1.1399370422172816E-002   1.1423506725713406E-002   1.1440757343637420E-002   1.1451111876103093E-002   1.1454564080721735E-002   1.1451111876109171E-002   1.1440757343626928E-002   1.1423506725720955E-002   1.1399370422178284E-002   1.1368362983908031E-002   1.1330503103878897E-002   1.1285813605944439E-002   1.1234321430534377E-002   1.1176057618439192E-002   1.1111057291893933E-002   1.1039359632872905E-002   1.0961007859283112E-002   1.0876049198573740E-002   1.0784534858650864E-002   1.0686519996897778E-002   1.0582063686072854E-002   1.0471228878320474E-002   1.0354082366804893E-002   1.0230694744580743E-002   1.0101140361376781E-002   9.9654972783535314E-003   9.8238472199249048E-003   9.6762755239455898E-003   9.5228710892949209E-003   9.3637263212819968E-003   9.1989370752732016E-003   9.0286025975362463E-003   8.8528254645431903E-003   8.6717115199406031E-003   8.4853698094648766E-003   8.2939125140474163E-003   8.0974548807843105E-003   7.8961151520916401E-003   7.6900144928907926E-003   7.4792769161151351E-003   7.2640292062506051E-003   7.0444008413423909E-003   6.8205239131013673E-003   6.5925330454857656E-003   6.3605653117533023E-003   6.1247601497915749E-003   5.8852592761994282E-003   5.6422065987706271E-003   5.3957481277206176E-003   5.1460318856050014E-003   4.8932078159386605E-003   4.6374276908336953E-003   4.3788450173514459E-003   4.1176149429848208E-003   3.8538941601203580E-003   3.5878408096479686E-003   3.3196143838974956E-003   3.0493756286713025E-003   2.7772864447909440E-003   2.5035097890219737E-003   2.2282095745147223E-003   1.9515505708116720E-003   1.6736983035347819E-003   1.3948189537156819E-003   1.1150792568516144E-003   8.3464640183653072E-004   5.5368792967142033E-004   2.7237163186927260E-004   2.7015803556895701E-004   5.4921740469138225E-004   8.2792170404988319E-004   1.1061044717879387E-003   1.3835994952954289E-003   1.6602409124619744E-003   1.9358633120567514E-003   2.2103018344603598E-003   2.4833922718221491E-003   2.7549711678614974E-003   3.0248759177152751E-003   3.2929448669777317E-003   3.5590174106157058E-003   3.8229340910028720E-003   4.0845366958179863E-003   4.3436683548944144E-003   4.6001736366205748E-003   4.8538986433771525E-003   5.1046911061972677E-003   5.3524004783863655E-003   5.5968780284637587E-003   5.8379769313535723E-003   6.0755523593203353E-003   6.3094615708066959E-003   6.5395639987421150E-003   6.7657213369345381E-003   6.9877976254955065E-003   7.2056593344372866E-003   7.4191754461190307E-003   7.6282175358605153E-003   7.8326598509282919E-003   8.0323793881316163E-003   8.2272559694219760E-003   8.4171723157353551E-003   8.6020141192465482E-003   8.7816701135230435E-003   8.9560321419970834E-003   9.1249952242320465E-003   9.2884576205356506E-003   9.4463208943794674E-003   9.5984899726237471E-003   9.7448732040514852E-003   9.8853824154498948E-003   1.0019932965649403E-002   1.0148443797377060E-002   1.0270837486975215E-002   1.0387040291774008E-002   1.0496982195238591E-002   1.0600596949713603E-002   1.0697822117277989E-002   1.0788599107642960E-002   1.0872873214045509E-002   1.0950593646881668E-002   1.1021713564549451E-002   1.1086190102226279E-002   1.1143984398055751E-002   1.1195061616787572E-002   1.1239390971255647E-002   1.1276945741160727E-002   1.1307703289136550E-002   1.1331645074984048E-002   1.1348756666705900E-002   1.1359027749431649E-002   1.1362452131815443E-002   1.1359027749437922E-002   1.1348756666694354E-002   1.1331645074989127E-002   1.1307703289142823E-002   1.1276945741161615E-002   1.1239390971255731E-002   1.1195061616786656E-002   1.1143984398057458E-002   1.1086190102222809E-002   1.1021713564549354E-002   1.0950593646885373E-002   1.0872873214046300E-002   1.0788599107644598E-002   1.0697822117270023E-002   1.0600596949720383E-002   1.0496982195230896E-002   1.0387040291768089E-002   1.0270837486975477E-002   1.0148443797400318E-002   1.0019932965633482E-002   9.8853824154583013E-003   9.7448732040461283E-003   9.5984899726139668E-003   9.4463208943895496E-003   9.2884576205423675E-003   9.1249952242319424E-003   8.9560321419863004E-003   8.7816701135217390E-003   8.6020141192490601E-003   8.4171723157430017E-003   8.2272559694168274E-003   8.0323793881368205E-003   7.8326598509225187E-003   7.6282175358474147E-003   7.4191754461446491E-003   7.2056593344345943E-003   6.9877976254836827E-003   6.7657213369449187E-003   6.5395639987345655E-003   6.3094615708178536E-003   6.0755523593102045E-003   5.8379769313631480E-003   5.5968780284488262E-003   5.3524004784044066E-003   5.1046911061939371E-003   4.8538986433826203E-003   4.6001736366230173E-003   4.3436683548925825E-003   4.0845366958083829E-003   3.8229340910069520E-003   3.5590174106112649E-003   3.2929448669878625E-003   3.0248759177116946E-003   2.7549711678574451E-003   2.4833922718162094E-003   2.2103018344815928E-003   1.9358633120538926E-003   1.6602409124430173E-003   1.3835994953070863E-003   1.1061044717786683E-003   8.2792170405288079E-004   5.4921740469424107E-004   2.7015803558161355E-004   2.6791537894832462E-004   5.4466704123357079E-004   8.2106650318203300E-004   1.0969486622842695E-003   1.3721486641210534E-003   1.6465020027878197E-003   1.9198446207782105E-003   2.1920130090238299E-003   2.4628443061596172E-003   2.7321763979372138E-003   2.9998480159666441E-003   3.2656988361873251E-003   3.5295695768788882E-003   3.7913020959480237E-003   4.0507394878663838E-003   4.3077261798131206E-003   4.5621080271014414E-003   4.8137324077234256E-003   5.0624483162758915E-003   5.3081064566339320E-003   5.5505593338499581E-003   5.7896613449269774E-003   6.0252688683026800E-003   6.2572403524444598E-003   6.4854364028706923E-003   6.7097198680143855E-003   6.9299559236237762E-003   7.1460121558472034E-003   7.3577586426689656E-003   7.5650680338840148E-003   7.7678156293859990E-003   7.9658794559791524E-003   8.1591403423636466E-003   8.3474819922153554E-003   8.5307910559019318E-003   8.7089571999345861E-003   8.8818731748420698E-003   9.0494348808618508E-003   9.2115414319424715E-003   9.3680952176452559E-003   9.5190019629083911E-003   9.6641707858913239E-003   9.8035142537293840E-003   9.9369484359971283E-003   1.0064392956235568E-002   1.0185771041045677E-002   1.0301009567268260E-002   1.0410039106550417E-002   1.0512793967851985E-002   1.0609212237898680E-002   1.0699235818737218E-002   1.0782810463332626E-002   1.0859885808939262E-002   1.0930415407623129E-002   1.0994356754852219E-002   1.1051671315435607E-002   1.1102324546913345E-002   1.1146285920940302E-002   1.1183528941820120E-002   1.1214031162484761E-002   1.1237774198611855E-002   1.1254743739514433E-002   1.1264929557053049E-002   1.1268325511917782E-002   1.1264929557057934E-002   1.1254743739504719E-002   1.1237774198618433E-002   1.1214031162490590E-002   1.1183528941820176E-002   1.1146285920936500E-002   1.1102324546918035E-002   1.1051671315434650E-002   1.0994356754856355E-002   1.0930415407619617E-002   1.0859885808936751E-002   1.0782810463331863E-002   1.0699235818737635E-002   1.0609212237894905E-002   1.0512793967863553E-002   1.0410039106543985E-002   1.0301009567257914E-002   1.0185771041050078E-002   1.0064392956248671E-002   9.9369484359910117E-003   9.8035142537250854E-003   9.6641707858912962E-003   9.5190019628901383E-003   9.3680952176743645E-003   9.2115414319391964E-003   9.0494348808560707E-003   8.8818731748344232E-003   8.7089571999396098E-003   8.5307910559077188E-003   8.3474819922203375E-003   8.1591403423495884E-003   7.9658794559871043E-003   7.7678156293841949E-003   7.5650680338738840E-003   7.3577586426908093E-003   7.1460121558469536E-003   6.9299559236208896E-003   6.7097198680057812E-003   6.4854364028695821E-003   6.2572403524556730E-003   6.0252688683044842E-003   5.7896613449145706E-003   5.5505593338557868E-003   5.3081064566321556E-003   5.0624483162816647E-003   4.8137324077311139E-003   4.5621080270908387E-003   4.3077261798151745E-003   4.0507394878656067E-003   3.7913020959460531E-003   3.5295695768799984E-003   3.2656988361978445E-003   2.9998480159616203E-003   2.7321763979349378E-003   2.4628443061559535E-003   2.1920130090285206E-003   1.9198446207892295E-003   1.6465020027717492E-003   1.3721486641309899E-003   1.0969486622851576E-003   8.2106650317909091E-004   5.4466704122893561E-004   2.6791537895320960E-004   2.6564493352032592E-004   5.4003953004133631E-004   8.1408490648315901E-004   1.0876173483820306E-003   1.3604733881501518E-003   1.6324899045965235E-003   1.9035042224128107E-003   2.1733542110772275E-003   2.4418783839099678E-003   2.7089159962175868E-003   2.9743071436119095E-003   3.2378928594246625E-003   3.4995152121427564E-003   3.7590174016634004E-003   4.0162438554329771E-003   4.2710403237773420E-003   4.5232539744097799E-003   4.7727334861359383E-003   5.0193291418386687E-003   5.2628929203735186E-003   5.5032785874951085E-003   5.7403417858657990E-003   5.9739401236130751E-003   6.2039332620422716E-003   6.4301830020031536E-003   6.6525533686767613E-003   6.8709106954022436E-003   7.0851237058251471E-003   7.2950635946237297E-003   7.5006041067250395E-003   7.7016216147857142E-003   7.8979951954865069E-003   8.0896067034933461E-003   8.2763408442205755E-003   8.4580852445432786E-003   8.6347305219314774E-003   8.8061703513620526E-003   8.9723015307771603E-003   9.1330240441764299E-003   9.2882411231750561E-003   9.4378593060702731E-003   9.5817884953354748E-003   9.7199420126889979E-003   9.8522366522212912E-003   9.9785927314034462E-003   1.0098934139692095E-002   1.0213188385392535E-002   1.0321286639749849E-002   1.0423163779114619E-002   1.0518758424975960E-002   1.0608012981289050E-002   1.0690873669651990E-002   1.0767290562450793E-002   1.0837217613076155E-002   1.0900612684246969E-002   1.0957437573779372E-002   1.1007658037696155E-002   1.1051243811483813E-002   1.1088168628422990E-002   1.1118410235443660E-002   1.1141950407100365E-002   1.1158774956404105E-002   1.1168873743603036E-002   1.1172240682461476E-002   1.1168873743614305E-002   1.1158774956389228E-002   1.1141950407106666E-002   1.1118410235448573E-002   1.1088168628421463E-002   1.1051243811480094E-002   1.1007658037701568E-002   1.0957437573774154E-002   1.0900612684251423E-002   1.0837217613072311E-002   1.0767290562449350E-002   1.0690873669659776E-002   1.0608012981285060E-002   1.0518758424975856E-002   1.0423163779117901E-002   1.0321286639747348E-002   1.0213188385383567E-002   1.0098934139698618E-002   9.9785927314133323E-003   9.8522366522196224E-003   9.7199420126871678E-003   9.5817884953249589E-003   9.4378593060611415E-003   9.2882411231913209E-003   9.1330240441790736E-003   8.9723015307720394E-003   8.8061703513663825E-003   8.6347305219206250E-003   8.4580852445586413E-003   8.2763408442125541E-003   8.0896067034945812E-003   7.8979951954838423E-003   7.7016216147930971E-003   7.5006041067079421E-003   7.2950635946388842E-003   7.0851237058288385E-003   6.8709106953974419E-003   6.6525533686745963E-003   6.4301830019978523E-003   6.2039332620618393E-003   5.9739401236050815E-003   5.7403417858608030E-003   5.5032785875024359E-003   5.2628929203660801E-003   5.0193291418463293E-003   4.7727334861344117E-003   4.5232539744088363E-003   4.2710403237765648E-003   4.0162438554303126E-003   3.7590174016578493E-003   3.4995152121511941E-003   3.2378928594398726E-003   2.9743071435922031E-003   2.7089159962188636E-003   2.4418783839101066E-003   2.1733542111004311E-003   1.9035042223981558E-003   1.6324899045963570E-003   1.3604733881534825E-003   1.0876173483898854E-003   8.1408490647680298E-004   5.4003953004155836E-004   2.6564493351916019E-004   2.6334794673865680E-004   5.3533756709567282E-004   8.0698105566445744E-004   1.0781161137318751E-003   1.3485806880880746E-003   1.6182130698902952E-003   1.8868519932871974E-003   2.1543367337376607E-003   2.4205072060987654E-003   2.6852040621460072E-003   2.9482687879642810E-003   3.2095438007794241E-003   3.4688725450749969E-003   3.7260995885367576E-003   3.9810707170320203E-003   4.2336330291012914E-003   4.4836350296166838E-003   4.7309267226146590E-003   4.9753597034255526E-003   5.2167872495887391E-003   5.4550644110542557E-003   5.6900480991338709E-003   5.9215971744027707E-003   6.1495725334375084E-003   6.3738371942628769E-003   6.5942563805656551E-003   6.8106976044558509E-003   7.0230307479506315E-003   7.2311281428781848E-003   7.4348646493492820E-003   7.6341177325237597E-003   7.8287675379997701E-003   8.0186969653769369E-003   8.2037917400297755E-003   8.3839404833109810E-003   8.5590347809922362E-003   8.7289692495790550E-003   8.8936416010441666E-003   9.0529527054533099E-003   9.2068066519586100E-003   9.3551108071306399E-003   9.4977758721625505E-003   9.6347159372578428E-003   9.7658485343585233E-003   9.8910946875527817E-003   1.0010378961453625E-002   1.0123629507408305E-002   1.0230778107338523E-002   1.0331760215399999E-002   1.0426514997773473E-002   1.0514985369526941E-002   1.0597118029563701E-002   1.0672863493438267E-002   1.0742176123236524E-002   1.0805014155767012E-002   1.0861339727965158E-002   1.0911118899881334E-002   1.0954321675678780E-002   1.0990922021869576E-002   1.1020897882951658E-002   1.1044231195312504E-002   1.1060907897924632E-002   1.1070917941090608E-002   1.1074255292589763E-002   1.1070917941099212E-002   1.1060907897915473E-002   1.1044231195317583E-002   1.1020897882960567E-002   1.0990922021861554E-002   1.0954321675679168E-002   1.0911118899882527E-002   1.0861339727964575E-002   1.0805014155771689E-002   1.0742176123235400E-002   1.0672863493433882E-002   1.0597118029570154E-002   1.0514985369524547E-002   1.0426514997767110E-002   1.0331760215407899E-002   1.0230778107332868E-002   1.0123629507406671E-002   1.0010378961452876E-002   9.8910946875658771E-003   9.7658485343403729E-003   9.6347159372655589E-003   9.4977758721599102E-003   9.3551108071271705E-003   9.2068066519646607E-003   9.0529527054673195E-003   8.8936416010326619E-003   8.7289692495736704E-003   8.5590347809869349E-003   8.3839404833313397E-003   8.2037917400206994E-003   8.0186969653776446E-003   7.8287675380095123E-003   7.6341177325116305E-003   7.4348646493432868E-003   7.2311281428928953E-003   7.0230307479504928E-003   6.8106976044511047E-003   6.5942563805574950E-003   6.3738371942656247E-003   6.1495725334436979E-003   5.9215971744071561E-003   5.6900480991340374E-003   5.4550644110550883E-003   5.2167872495826328E-003   4.9753597034306041E-003   4.7309267226180729E-003   4.4836350296064698E-003   4.2336330290993485E-003   3.9810707170371273E-003   3.7260995885440851E-003   3.4688725450750524E-003   3.2095438007714860E-003   2.9482687879763270E-003   2.6852040621433981E-003   2.4205072060917432E-003   2.1543367337531483E-003   1.8868519932794814E-003   1.6182130698869091E-003   1.3485806880925155E-003   1.0781161137341511E-003   8.0698105565346623E-004   5.3533756709900349E-004   2.6334794672627782E-004   2.6102564199792511E-004   5.3056385293648312E-004   7.9975912554797191E-004   1.0684506035788521E-003   1.3364776747349927E-003   1.6036800691020536E-003   1.8698979566921237E-003   2.1349720452432663E-003   2.3987436772194837E-003   2.6610549268548667E-003   2.9217486963806216E-003   3.1806688122332227E-003   3.4376601202911194E-003   3.6925685808059105E-003   3.9452413627372174E-003   4.1955269371549697E-003   4.4432751701253270E-003   4.6883374146818868E-003   4.9305666019120453E-003   5.1698173311931495E-003   5.4059459593641668E-003   5.6388106888222156E-003   5.8682716546636371E-003   6.0941910103384789E-003   6.3164330125835555E-003   6.5348641044741251E-003   6.7493529975488631E-003   6.9597707524597929E-003   7.1659908580420373E-003   7.3678893090541875E-003   7.5653446822190329E-003   7.7582382107472814E-003   7.9464538573652543E-003   8.1298783851979639E-003   8.3084014274875106E-003   8.4819155551502101E-003   8.6503163426741581E-003   8.8135024320245003E-003   8.9713755948870322E-003   9.1238407928039278E-003   9.2708062352352405E-003   9.4121834359764955E-003   9.5478872672102866E-003   9.6778360115948869E-003   9.8019514123215967E-003   9.9201587208865294E-003   1.0032386743013932E-002   1.0138567881954330E-002   1.0238638179880410E-002   1.0332537357122862E-002   1.0420208848936352E-002   1.0501599839870257E-002   1.0576661296386680E-002   1.0645347996549481E-002   1.0707618557735110E-002   1.0763435461991322E-002   1.0812765078750619E-002   1.0855577685579265E-002   1.0891847486302897E-002   1.0921552626483449E-002   1.0944675207172239E-002   1.0961201295532824E-002   1.0971120933484291E-002   1.0974428143796927E-002   1.0971120933490286E-002   1.0961201295524747E-002   1.0944675207177068E-002   1.0921552626489750E-002   1.0891847486298761E-002   1.0855577685579307E-002   1.0812765078749287E-002   1.0763435461995971E-002   1.0707618557733500E-002   1.0645347996541848E-002   1.0576661296393272E-002   1.0501599839869605E-002   1.0420208848938121E-002   1.0332537357128080E-002   1.0238638179875127E-002   1.0138567881953213E-002   1.0032386743004655E-002   9.9201587208914040E-003   9.8019514123326851E-003   9.6778360115896394E-003   9.5478872672149877E-003   9.4121834359748510E-003   9.2708062352213280E-003   9.1238407928139545E-003   8.9713755948924445E-003   8.8135024320246391E-003   8.6503163426640828E-003   8.4819155551514869E-003   8.3084014274937418E-003   8.1298783852001982E-003   7.9464538573602861E-003   7.7582382107556358E-003   7.5653446822062653E-003   7.3678893090494135E-003   7.1659908580616050E-003   6.9597707524505226E-003   6.7493529975471422E-003   6.5348641044737921E-003   6.3164330125881629E-003   6.0941910103533836E-003   5.8682716546452074E-003   5.6388106888271838E-003   5.4059459593608361E-003   5.1698173311977291E-003   4.9305666019170691E-003   4.6883374146818035E-003   4.4432751701277140E-003   4.1955269371467818E-003   3.9452413627396044E-003   3.6925685808159303E-003   3.4376601202773527E-003   3.1806688122371640E-003   2.9217486963866723E-003   2.6610549268401562E-003   2.3987436772318349E-003   2.1349720452461807E-003   1.8698979567006446E-003   1.6036800690900077E-003   1.3364776747487594E-003   1.0684506035688046E-003   7.9975912554369755E-004   5.3056385293581698E-004   2.6102564200164435E-004   2.5867921872402277E-004   5.2572109200066386E-004   7.9242332274320759E-004   1.0586265226756320E-003   1.3241715461683734E-003   1.5888995875946721E-003   1.8526522784357846E-003   2.1152717839001411E-003   2.3766008993835186E-003   2.6364831464646965E-003   2.8947628684001803E-003   3.1512853253895523E-003   3.4058967890254754E-003   3.6584446363362444E-003   3.9087774430590638E-003   4.1567450764030678E-003   4.4021987869702350E-003   4.6449912996365805E-003   4.8849769039790436E-003   5.1220115435910429E-003   5.3559529041781184E-003   5.5866605010096437E-003   5.8139957650127361E-003   6.0378221276700117E-003   6.2580051050504792E-003   6.4744123799503894E-003   6.6869138834078079E-003   6.8953818742802930E-003   7.0996910176958083E-003   7.2997184619177924E-003   7.4953439136558053E-003   7.6864497119296660E-003   7.8729209000971689E-003   8.0546452963964343E-003   8.2315135626850888E-003   8.4034192714471656E-003   8.5702589710267563E-003   8.7319322489110007E-003   8.8883417932942299E-003   9.0393934526789010E-003   9.1849962934282825E-003   9.3250626554727267E-003   9.4595082059754643E-003   9.5882519908317976E-003   9.7112164842592663E-003   9.8283276361703087E-003   9.9395149175040554E-003   1.0044711363249359E-002   1.0143853613363951E-002   1.0236881951651122E-002   1.0323740342131793E-002   1.0404376463168330E-002   1.0478741739693320E-002   1.0546791372595510E-002   1.0608484366276094E-002   1.0663783553648609E-002   1.0712655618654310E-002   1.0755071116857640E-002   1.0791004493370893E-002   1.0820434098170101E-002   1.0843342199734707E-002   1.0859714995567621E-002   1.0869542620713379E-002   1.0872819153884078E-002   1.0869542620724482E-002   1.0859714995551883E-002   1.0843342199743977E-002   1.0820434098177456E-002   1.0791004493368270E-002   1.0755071116855197E-002   1.0712655618651201E-002   1.0663783553649511E-002   1.0608484366282089E-002   1.0546791372594205E-002   1.0478741739688886E-002   1.0404376463171570E-002   1.0323740342132216E-002   1.0236881951651733E-002   1.0143853613360270E-002   1.0044711363250781E-002   9.9395149174972344E-003   9.8283276361703191E-003   9.7112164842750436E-003   9.5882519908216703E-003   9.4595082059768694E-003   9.3250626554729835E-003   9.1849962934169929E-003   9.0393934526962968E-003   8.8883417932889286E-003   8.7319322489092244E-003   8.5702589710213439E-003   8.4034192714508016E-003   8.2315135626879060E-003   8.0546452964016108E-003   7.8729209000886757E-003   7.6864497119265851E-003   7.4953439136626887E-003   7.2997184619102429E-003   7.0996910177120454E-003   6.8953818742736317E-003   6.6869138834068642E-003   6.4744123799564957E-003   6.2580051050364349E-003   6.0378221276913002E-003   5.8139957649986362E-003   5.5866605010139458E-003   5.3559529041770637E-003   5.1220115435864633E-003   4.8849769039956692E-003   4.6449912996287812E-003   4.4021987869623525E-003   4.1567450764126435E-003   3.9087774430533462E-003   3.6584446363331080E-003   3.4058967890331360E-003   3.1512853253940487E-003   2.8947628683979043E-003   2.6364831464520955E-003   2.3766008993983678E-003   2.1152717839026947E-003   1.8526522784358956E-003   1.5888995875917300E-003   1.3241715461644876E-003   1.0586265226834590E-003   7.9242332274326310E-004   5.2572109199922057E-004   2.5867921871364219E-004   2.5630985237112824E-004   5.2081199203179995E-004   7.8497788420650583E-004   1.0486496332664519E-003   1.3116695847209536E-003   1.5738804219661562E-003   1.8351252622690328E-003   2.0952477527778068E-003   2.3540921660674119E-003   2.6115034950661142E-003   2.8673275480208815E-003   3.1214110426398545E-003   3.3736016996741558E-003   3.6237483361049039E-003   3.8717009576163530E-003   4.1173108502651212E-003   4.3604306715500085E-003   4.6009145405262464E-003   4.8386181272103146E-003   5.0733987408382308E-003   5.3051154175148829E-003   5.5336290062557580E-003   5.7588022545299600E-003   5.9804998922858843E-003   6.1985887148242602E-003   6.4129376645093439E-003   6.6234179110865599E-003   6.8299029306700954E-003   7.0322685832806542E-003   7.2303931889519668E-003   7.4241576022448519E-003   7.6134452853830470E-003   7.7981423795681626E-003   7.9781377747314419E-003   8.1533231776056425E-003   8.3235931780940020E-003   8.4888453137493269E-003   8.6489801325219107E-003   8.8039012535931493E-003   8.9535154265177330E-003   9.0977325880187698E-003   9.2364659172824437E-003   9.3696318889854857E-003   9.4971503243885813E-003   9.6189444403013691E-003   9.7349408960596961E-003   9.8450698384326407E-003   9.9492649441106362E-003   1.0047463460297446E-002   1.0139606243232346E-002   1.0225637794100295E-002   1.0305506292881239E-002   1.0379163630229338E-002   1.0446565436651734E-002   1.0507671109651784E-002   1.0562443838559310E-002   1.0610850626871227E-002   1.0652862312559019E-002   1.0688453585819602E-002   1.0717603004335913E-002   1.0740293006632817E-002   1.0756509922628193E-002   1.0766243982014645E-002   1.0769489320279657E-002   1.0766243982019141E-002   1.0756509922619256E-002   1.0740293006639257E-002   1.0717603004336523E-002   1.0688453585824043E-002   1.0652862312556646E-002   1.0610850626870214E-002   1.0562443838562946E-002   1.0507671109647038E-002   1.0446565436649000E-002   1.0379163630235673E-002   1.0305506292877992E-002   1.0225637794099851E-002   1.0139606243232912E-002   1.0047463460304020E-002   9.9492649440994802E-003   9.8450698384263523E-003   9.7349408960670236E-003   9.6189444403181890E-003   9.4971503243764591E-003   9.3696318889905303E-003   9.2364659172751787E-003   9.0977325880096174E-003   8.9535154265341643E-003   8.8039012535988670E-003   8.6489801325070059E-003   8.4888453137470649E-003   8.3235931780907824E-003   8.1533231776193954E-003   7.9781377747313309E-003   7.7981423795719651E-003   7.6134452853825196E-003   7.4241576022390232E-003   7.2303931889401429E-003   7.0322685832927001E-003   6.8299029306746750E-003   6.6234179110820357E-003   6.4129376645129244E-003   6.1985887148208740E-003   5.9804998922899921E-003   5.7588022545378703E-003   5.5336290062512061E-003   5.3051154175041415E-003   5.0733987408518588E-003   4.8386181272009054E-003   4.6009145405273566E-003   4.3604306715525620E-003   4.1173108502626787E-003   3.8717009576213768E-003   3.6237483361111211E-003   3.3736016996690765E-003   3.1214110426369956E-003   2.8673275480289862E-003   2.6115034950593696E-003   2.3540921660587799E-003   2.0952477528038416E-003   1.8351252622652026E-003   1.5738804219518343E-003   1.3116695847296134E-003   1.0486496332650086E-003   7.8497788421399983E-004   5.2081199202175243E-004   2.5630985236851922E-004   2.5391869472746187E-004   5.1583926342158026E-004   7.7742707588102089E-004   1.0385257526637215E-003   1.2989791541285767E-003   1.5586314761234510E-003   1.8173273453272465E-003   2.0749119142240424E-003   2.3312309557306232E-003   2.5861309575011537E-003   2.8394592156528731E-003   3.0910639281873653E-003   3.3407942877234920E-003   3.5885005735870612E-003   3.8340342435081443E-003   4.0772480243921327E-003   4.3179960023130848E-003   4.5561337119209844E-003   4.7915182247361132E-003   5.0240082366761474E-003   5.2534641546230221E-003   5.4797481817447924E-003   5.7027244020343426E-003   5.9222588634153528E-003   6.1382196599194527E-003   6.3504770124084287E-003   6.5589033480127901E-003   6.7633733784567829E-003   6.9637641765836200E-003   7.1599552518271659E-003   7.3518286238777875E-003   7.5392688949986186E-003   7.7221633207081308E-003   7.9004018787280916E-003   8.0738773363226990E-003   8.2424853160881217E-003   8.4061243596514346E-003   8.5646959898113550E-003   8.7181047707404757E-003   8.8662583665171657E-003   9.0090675973160672E-003   9.1464464942027091E-003   9.2783123514999510E-003   9.4045857774307517E-003   9.5251907425998872E-003   9.6400546264265308E-003   9.7491082616402713E-003   9.8522859763068293E-003   9.9495256340426663E-003   1.0040768672089528E-002   1.0125960136880996E-002   1.0205048717586818E-002   1.0277986777618986E-002   1.0344730383507750E-002   1.0405239331804039E-002   1.0459477173684117E-002   1.0507411236935937E-002   1.0549012646222433E-002   1.0584256340545384E-002   1.0613121088359295E-002   1.0635589500872455E-002   1.0651648042375145E-002   1.0661287038628009E-002   1.0664500682769140E-002   1.0661287038633671E-002   1.0651648042364098E-002   1.0635589500878395E-002   1.0613121088364749E-002   1.0584256340544482E-002   1.0549012646218367E-002   1.0507411236940781E-002   1.0459477173681481E-002   1.0405239331810479E-002   1.0344730383502081E-002   1.0277986777619527E-002   1.0205048717583570E-002   1.0125960136884046E-002   1.0040768672084359E-002   9.9495256340490813E-003   9.8522859763044406E-003   9.7491082616322378E-003   9.6400546264310827E-003   9.5251907426107119E-003   9.4045857774197814E-003   9.2783123515038438E-003   9.1464464941957077E-003   9.0090675973146725E-003   8.8662583665343186E-003   8.7181047707430848E-003   8.5646959897978936E-003   8.4061243596493945E-003   8.2424853160906753E-003   8.0738773363327326E-003   7.9004018787196817E-003   7.7221633207126827E-003   7.5392688949990350E-003   7.3518286238740682E-003   7.1599552518231135E-003   6.9637641765972202E-003   6.7633733784513150E-003   6.5589033480172032E-003   6.3504770124002963E-003   6.1382196599195082E-003   5.9222588634258444E-003   5.7027244020260437E-003   5.4797481817507876E-003   5.2534641546161664E-003   5.0240082366841132E-003   4.7915182247321442E-003   4.5561337119151557E-003   4.3179960023157493E-003   4.0772480243850273E-003   3.8340342435196628E-003   3.5885005735929454E-003   3.3407942877106411E-003   3.0910639281968855E-003   2.8394592156535947E-003   2.5861309574957692E-003   2.3312309557335098E-003   2.0749119142256522E-003   1.8173273453268579E-003   1.5586314761224518E-003   1.2989791541336837E-003   1.0385257526729363E-003   7.7742707587963311E-004   5.1583926341630670E-004   2.5391869474072903E-004   2.5150687412944794E-004   5.1080561865590735E-004   7.6977519124454830E-004   1.0282607512099862E-003   1.2861076962877860E-003   1.5431617574728218E-003   1.7992690932860933E-003   2.0542763840454281E-003   2.3080309254346343E-003   2.5603807219216623E-003   2.8111745796920440E-003   3.0602621989244128E-003   3.3074942657991269E-003   3.5527225435885157E-003   3.7957999633915218E-003   4.0365807139803866E-003   4.2749203309527806E-003   4.5106757851410828E-003   4.7437055699069974E-003   4.9738697879645466E-003   5.2010302367813122E-003   5.4250504931825372E-003   5.6457959969102856E-003   5.8631341328759801E-003   6.0769343124049691E-003   6.2870680531372791E-003   6.4934090576579395E-003   6.6958332908653717E-003   6.8942190558275995E-003   7.0884470682858192E-003   7.2784005296517296E-003   7.4639651985254352E-003   7.6450294605642788E-003   7.8214843967807646E-003   7.9932238500932118E-003   8.1601444904623177E-003   8.3221458778647284E-003   8.4791305238543502E-003   8.6310039510137937E-003   8.7776747509954456E-003   8.9190546399925408E-003   9.0550585130496075E-003   9.1856044958326111E-003   9.3106139947461419E-003   9.4300117449187537E-003   9.5437258561113514E-003   9.6516878568000952E-003   9.7538327357141741E-003   9.8500989816517337E-003   9.9404286211560167E-003   1.0024767253707267E-002   1.0103064084898694E-002   1.0175271957670762E-002   1.0241347380790911E-002   1.0301250555575459E-002   1.0354945400159105E-002   1.0402399571322496E-002   1.0443584484456814E-002   1.0478475330946591E-002   1.0507051093050723E-002   1.0529294557078711E-002   1.0545192323657693E-002   1.0554734815957895E-002   1.0557916285628022E-002   1.0554734815964362E-002   1.0545192323645758E-002   1.0529294557087676E-002   1.0507051093052028E-002   1.0478475330942316E-002   1.0443584484459770E-002   1.0402399571318249E-002   1.0354945400162449E-002   1.0301250555578290E-002   1.0241347380787934E-002   1.0175271957668562E-002   1.0103064084904127E-002   1.0024767253707420E-002   9.9404286211531960E-003   9.8500989816559074E-003   9.7538327357131176E-003   9.6516878567886339E-003   9.5437258561163890E-003   9.4300117449282600E-003   9.3106139947378500E-003   9.1856044958302865E-003   9.0550585130489136E-003   8.9190546399893905E-003   8.7776747510102671E-003   8.6310039510202191E-003   8.4791305238411246E-003   8.3221458778651725E-003   8.1601444904571968E-003   7.9932238501050079E-003   7.8214843967739367E-003   7.6450294605698299E-003   7.4639651985259625E-003   7.2784005296522292E-003   7.0884470682763823E-003   6.8942190558372307E-003   6.6958332908633178E-003   6.4934090576590220E-003   6.2870680531330048E-003   6.0769343124032205E-003   5.8631341328786446E-003   5.6457959969156701E-003   5.4250504931880883E-003   5.2010302367742900E-003   4.9738697879632421E-003   4.7437055699176833E-003   4.5106757851219315E-003   4.2749203309687955E-003   4.0365807139738363E-003   3.7957999633889128E-003   3.5527225435915133E-003   3.3074942657981832E-003   3.0602621989333501E-003   2.8111745796867704E-003   2.5603807219286567E-003   2.3080309254274733E-003   2.0542763840514788E-003   1.7992690932893685E-003   1.5431617574596657E-003   1.2861076962983331E-003   1.0282607512082653E-003   7.6977519124526994E-004   5.1080561865574081E-004   2.5150687411840122E-004   2.4907549565911236E-004   5.0571377179309263E-004   7.6202654993462460E-004   1.0178605498263327E-003   1.2730627282162565E-003   1.5274803727383102E-003   1.7809611954570093E-003   2.0333534259047159E-003   2.2845059039569016E-003   2.5342681722457794E-003   2.7824905680821077E-003   3.0290243149264651E-003   3.2737216132951996E-003   3.5164357310941696E-003   3.7570210932462711E-003   3.9953333706548300E-003   4.2312295684679979E-003   4.4645681134166670E-003   4.6952089403667907E-003   4.9230135780781170E-003   5.1478452335997904E-003   5.3695688762516181E-003   5.5880513199553228E-003   5.8031613048051822E-003   6.0147695773293819E-003   6.2227489695727556E-003   6.4269744768170045E-003   6.6273233341181959E-003   6.8236750913908684E-003   7.0159116870159854E-003   7.2039175200529493E-003   7.3875795210635031E-003   7.5667872211054310E-003   7.7414328193050608E-003   7.9114112488119503E-003   8.0766202410024190E-003   8.2369603879707265E-003   8.3923352033443144E-003   8.5426511810473560E-003   8.6878178527703964E-003   8.8277478428376854E-003   8.9623569219069998E-003   9.0915640582148738E-003   9.2152914670866060E-003   9.3334646584862790E-003   9.4460124824073399E-003   9.5528671724195990E-003   9.6539643868523983E-003   9.7492432481315894E-003   9.8386463800267943E-003   9.9221199425719719E-003   9.9996136647428902E-003   1.0071080875458494E-002   1.0136478531748649E-002   1.0195767245128273E-002   1.0248911305669045E-002   1.0295878703571293E-002   1.0336641148910308E-002   1.0371174088843582E-002   1.0399456722333111E-002   1.0421472013166094E-002   1.0437206700128876E-002   1.0446651305146520E-002   1.0449800139130716E-002   1.0446651305155041E-002   1.0437206700117829E-002   1.0421472013175170E-002   1.0399456722333944E-002   1.0371174088841473E-002   1.0336641148911266E-002   1.0295878703567601E-002   1.0248911305672806E-002   1.0195767245129744E-002   1.0136478531746047E-002   1.0071080875460138E-002   9.9996136647427861E-003   9.9221199425701262E-003   9.8386463800294206E-003   9.7492432481286091E-003   9.6539643868557585E-003   9.5528671724086894E-003   9.4460124824124608E-003   9.3334646584997544E-003   9.2152914670792438E-003   9.0915640582052357E-003   8.9623569219077215E-003   8.8277478428346184E-003   8.6878178527827754E-003   8.5426511810521993E-003   8.3923352033324489E-003   8.2369603879768882E-003   8.0766202410025439E-003   7.9114112488148647E-003   7.7414328193037285E-003   7.5667872211042098E-003   7.3875795210664730E-003   7.2039175200520056E-003   7.0159116870068816E-003   6.8236750914008881E-003   6.6273233341213045E-003   6.4269744768111481E-003   6.2227489695692029E-003   6.0147695773319076E-003   5.8031613048069586E-003   5.5880513199585979E-003   5.3695688762551708E-003   5.1478452335988745E-003   4.9230135780642670E-003   4.6952089403871911E-003   4.4645681134103943E-003   4.2312295684644174E-003   3.9953333706502780E-003   3.7570210932386661E-003   3.5164357311065486E-003   3.2737216133044700E-003   3.0290243149233564E-003   2.7824905680800538E-003   2.5342681722472227E-003   2.2845059039549587E-003   2.0333534259043273E-003   1.7809611954565097E-003   1.5274803727408082E-003   1.2730627282111495E-003   1.0178605498327165E-003   7.6202654993834384E-004   5.0571377178415533E-004   2.4907549565394982E-004   2.4662564172617252E-004   5.0056643787299571E-004   7.5418549634720389E-004   1.0073311178505628E-003   1.2598518387396673E-003   1.5115965240287688E-003   1.7624144597520042E-003   2.0121554452503521E-003   2.2606698850847762E-003   2.5078088803001108E-003   2.7534243196251085E-003   2.9973689698454820E-003   3.2394965658260055E-003   3.4796618997700035E-003   3.7177209100489605E-003   3.9535307691193067E-003   4.1869499708004909E-003   4.4178384167410378E-003   4.6460575020231820E-003   4.8714701998208154E-003   5.0939411452296524E-003   5.3133367178499480E-003   5.5295251235925047E-003   5.7423764751461936E-003   5.9517628714396698E-003   6.1575584757328494E-003   6.3596395925832327E-003   6.5578847435325271E-003   6.7521747412155331E-003   6.9423927622869752E-003   7.1284244188246082E-003   7.3101578281994373E-003   7.4874836815612134E-003   7.6602953104248361E-003   7.8284887519693425E-003   7.9919628126348119E-003   8.1506191297521235E-003   8.3043622317234833E-003   8.4530995962792677E-003   8.5967417070770269E-003   8.7352021081862352E-003   8.8683974570017421E-003   8.9962475750676729E-003   9.1186754969750372E-003   9.2356075173942731E-003   9.3469732359826030E-003   9.4527056003572696E-003   9.5527409470614888E-003   9.6470190401629075E-003   9.7354831083532600E-003   9.8180798792901758E-003   9.8947596120809167E-003   9.9654761278025195E-003   1.0030186837441446E-002   1.0088852767994011E-002   1.0141438586194540E-002   1.0187912619929906E-002   1.0228246877714425E-002   1.0262417065766777E-002   1.0290402602476240E-002   1.0312186631441317E-002   1.0327756031307922E-002   1.0337101424057304E-002   1.0340217180616951E-002   1.0337101424065243E-002   1.0327756031300983E-002   1.0312186631438472E-002   1.0290402602488896E-002   1.0262417065760268E-002   1.0228246877713607E-002   1.0187912619931891E-002   1.0141438586195234E-002   1.0088852767993879E-002   1.0030186837443035E-002   9.9654761277991472E-003   9.8947596120803720E-003   9.8180798792930901E-003   9.7354831083516398E-003   9.6470190401688038E-003   9.5527409470562430E-003   9.4527056003590772E-003   9.3469732359697869E-003   9.2356075174161237E-003   9.1186754969674044E-003   8.9962475750661602E-003   8.8683974569989804E-003   8.7352021081753967E-003   8.5967417070939162E-003   8.4530995962759509E-003   8.3043622317205829E-003   8.1506191297487929E-003   7.9919628126338821E-003   7.8284887519868424E-003   7.6602953104138449E-003   7.4874836815560231E-003   7.3101578282120105E-003   7.1284244188194179E-003   6.9423927622788706E-003   6.7521747412229438E-003   6.5578847435344423E-003   6.3596395925844540E-003   6.1575584757240509E-003   5.9517628714342019E-003   5.7423764751613482E-003   5.5295251235925880E-003   5.3133367178507529E-003   5.0939411452213534E-003   4.8714701998280319E-003   4.6460575020254025E-003   4.4178384167380125E-003   4.1869499708016289E-003   3.9535307691087873E-003   3.7177209100601183E-003   3.4796618997749162E-003   3.2394965658190666E-003   2.9973689698495343E-003   2.7534243196253860E-003   2.5078088802975018E-003   2.2606698850747842E-003   2.0121554452647850E-003   1.7624144597478408E-003   1.5115965240216633E-003   1.2598518387510471E-003   1.0073311178389055E-003   7.5418549635203336E-004   5.0056643787721455E-004   2.4662564171912260E-004   2.4415837237867777E-004   4.9536633257862839E-004   7.4625639821246370E-004   9.9667847060513903E-004   1.2464826854063915E-003   1.4955195044884517E-003   1.7436398075946213E-003   1.9906949833998766E-003   2.2365370205313928E-003   2.4810185979775579E-003   2.7239931750911994E-003   2.9653150811699280E-003   3.2048396044146443E-003   3.4424230802457823E-003   3.6779229791463752E-003   3.9111979935960717E-003   4.1421081244614744E-003   4.3705147664050426E-003   4.5962807925538085E-003   4.8192706383271000E-003   5.0393503840694409E-003   5.2563878370291417E-003   5.4702526119747574E-003   5.6808162108676341E-003   5.8879521014047476E-003   6.0915357942371573E-003   6.2914449190567545E-003   6.4875592993425824E-003   6.6797610257906537E-003   6.8679345282495752E-003   7.0519666463722541E-003   7.2317466987662504E-003   7.4071665505096029E-003   7.5781206791974420E-003   7.7445062393780018E-003   7.9062231253931303E-003   8.0631740324035306E-003   8.2152645158569682E-003   8.3624030490407897E-003   8.5045010790881781E-003   8.6414730808186402E-003   8.7732366090670366E-003   8.8997123489400476E-003   9.0208241641472342E-003   9.1364991434849108E-003   9.2466676452778729E-003   9.3512633398866729E-003   9.4502232500818240E-003   9.5434877894205461E-003   9.6310007987008284E-003   9.7127095801040619E-003   9.7885649292102639E-003   9.8585211651913418E-003   9.9225361584946159E-003   9.9805713565499776E-003   1.0032591807308588E-002   1.0078566180412252E-002   1.0118466786422503E-002   1.0152269593719093E-002   1.0179954242798078E-002   1.0201504059168059E-002   1.0216906063103881E-002   1.0226150977791615E-002   1.0229233234908208E-002   1.0226150977797610E-002   1.0216906063095027E-002   1.0201504059171959E-002   1.0179954242807654E-002   1.0152269593710336E-002   1.0118466786425820E-002   1.0078566180414042E-002   1.0032591807307395E-002   9.9805713565448081E-003   9.9225361584963853E-003   9.8585211651971046E-003   9.7885649292052540E-003   9.7127095801060048E-003   9.6310007987023376E-003   9.5434877894166777E-003   9.4502232500830730E-003   9.3512633398798693E-003   9.2466676452765337E-003   9.1364991435011964E-003   9.0208241641374920E-003   8.8997123489446689E-003   8.7732366090651909E-003   8.6414730808093837E-003   8.5045010791038739E-003   8.3624030490392770E-003   8.2152645158530407E-003   8.0631740324018097E-003   7.9062231253898274E-003   7.7445062393871611E-003   7.5781206791963873E-003   7.4071665505096307E-003   7.2317466987661672E-003   7.0519666463756681E-003   6.8679345282353643E-003   6.6797610257976758E-003   6.4875592993474396E-003   6.2914449190535349E-003   6.0915357942350756E-003   5.8879521014027214E-003   5.6808162108805682E-003   5.4702526119690120E-003   5.2563878370312234E-003   5.0393503840715781E-003   4.8192706383151096E-003   4.5962807925686855E-003   4.3705147663997967E-003   4.1421081244666647E-003   3.9111979935859964E-003   3.6779229791416013E-003   3.4424230802545808E-003   3.2048396044120353E-003   2.9653150811727591E-003   2.7239931750930313E-003   2.4810185979765031E-003   2.2365370205337243E-003   1.9906949834009868E-003   1.7436398075902360E-003   1.4955195044943359E-003   1.2464826853988975E-003   9.9667847060547210E-004   7.4625639821718215E-004   4.9536633257929452E-004   2.4415837238017657E-004   2.4167472597047546E-004   4.9011617169469890E-004   7.3824364526797748E-004   9.8590866720027481E-004   1.2329629910139417E-003   1.4792586942273811E-003   1.7246482687564013E-003   1.9689847112469572E-003   2.2121216129528110E-003   2.4539132491574467E-003   2.6942146682276125E-003   2.9328817801917983E-003   3.1697714446694558E-003   3.4047415582606488E-003   3.6376511413387380E-003   3.8683604240430380E-003   4.0967309317314626E-003   4.3226255693010751E-003   4.5459087050304658E-003   4.7664462532792662E-003   4.9841057564634084E-003   5.1987564656637564E-003   5.4102694207270874E-003   5.6185175287742362E-003   5.8233756419079907E-003   6.0247206335324321E-003   6.2224314735525033E-003   6.4163893022714524E-003   6.6064775028857325E-003   6.7925817727403359E-003   6.9745901930357568E-003   7.1523932971438442E-003   7.3258841374810868E-003   7.4949583506839779E-003   7.6595142213050638E-003   7.8194527439320871E-003   7.9746776835839528E-003   8.1250956342999170E-003   8.2706160762545666E-003   8.4111514309540003E-003   8.5466171145049952E-003   8.6769315893508447E-003   8.8020164139183676E-003   8.9217962904315495E-003   9.0361991108099393E-003   9.1451560006514665E-003   9.2486013611979279E-003   9.3464729093131749E-003   9.4387117152571198E-003   9.5252622390209485E-003   9.6060723637221290E-003   9.6810934275258220E-003   9.7502802533621369E-003   9.8135911762903261E-003   9.8709880689865914E-003   9.9224363649398351E-003   9.9679050794027335E-003   1.0007366828430952E-002   1.0040797845489557E-002   1.0068177995778832E-002   1.0089490788700861E-002   1.0104723387829945E-002   1.0113866618652989E-002   1.0116914974322988E-002   1.0113866618660289E-002   1.0104723387814554E-002   1.0089490788710326E-002   1.0068177995778152E-002   1.0040797845494706E-002   1.0007366828426512E-002   9.9679050794004645E-003   9.9224363649484740E-003   9.8709880689800064E-003   9.8135911762893928E-003   9.7502802533632228E-003   9.6810934275253953E-003   9.6060723637259888E-003   9.5252622390139662E-003   9.4387117152693635E-003   9.3464729092999979E-003   9.2486013611978030E-003   9.1451560006514596E-003   9.0361991108262596E-003   8.9217962904183101E-003   8.8020164139226698E-003   8.6769315893445303E-003   8.5466171144958081E-003   8.4111514309735125E-003   8.2706160762558850E-003   8.1250956342980296E-003   7.9746776835756261E-003   7.8194527439303108E-003   7.6595142213127798E-003   7.4949583506775663E-003   7.3258841374854722E-003   7.1523932971485626E-003   6.9745901930239884E-003   6.7925817727477467E-003   6.6064775028936984E-003   6.4163893022657070E-003   6.2224314735531694E-003   6.0247206335305448E-003   5.8233756419062144E-003   5.6185175287761790E-003   5.4102694207313895E-003   5.1987564656655882E-003   4.9841057564554425E-003   4.7664462532875929E-003   4.5459087050322977E-003   4.3226255692988269E-003   4.0967309317295475E-003   3.8683604240465075E-003   3.6376511413279411E-003   3.4047415582637020E-003   3.1697714446663472E-003   2.9328817801999585E-003   2.6942146682348289E-003   2.4539132491464555E-003   2.2121216129528110E-003   1.9689847112577263E-003   1.7246482687520714E-003   1.4792586942206087E-003   1.2329629910261541E-003   9.8590866719278081E-004   7.3824364526109409E-004   4.9011617169486543E-004   2.4167472594799344E-004   2.3917571957998707E-004   4.8481867082206254E-004   7.3015164786027764E-004   9.7502780808322864E-004   1.2193005405278790E-003   1.4628235559184244E-003   1.7054509760646708E-003   1.9470374231842502E-003   2.1874381086225414E-003   2.4265089215129709E-003   2.6641065166106426E-003   2.9000884018982598E-003   3.1343130256307195E-003   3.3666398625714633E-003   3.5969294999083079E-003   3.8250437221747369E-003   4.0508455957173339E-003   4.2741995520872433E-003   4.4949714708631960E-003   4.7130287614301491E-003   4.9282404438756866E-003   5.1404772288114464E-003   5.3496115964645208E-003   5.5555178741791278E-003   5.7580723133323075E-003   5.9571531647000242E-003   6.1526407527388027E-003   6.3444175486253029E-003   6.5323682419438645E-003   6.7163798109928230E-003   6.8963415917647208E-003   7.0721453454148375E-003   7.2436853242931476E-003   7.4108583364178027E-003   7.5735638084161172E-003   7.7317038468071586E-003   7.8851832978311664E-003   8.0339098052187308E-003   8.1777938667075833E-003   8.3167488885264595E-003   8.4506912381094867E-003   8.5795402951268085E-003   8.7032185006515328E-003   8.8216514043000238E-003   8.9347677096999756E-003   9.0424993178411794E-003   9.1447813686435508E-003   9.2415522804076278E-003   9.3327537871709110E-003   9.4183309745946575E-003   9.4982323129951807E-003   9.5724096888614718E-003   9.6408184342310632E-003   9.7034173537613455E-003   9.7601687498599377E-003   9.8110384456852606E-003   9.8559958057670427E-003   9.8950137548923789E-003   9.9280687944944268E-003   9.9551410167617871E-003   9.9762141170782193E-003   9.9912754037194962E-003   1.0000315805667903E-002   1.0003329878141967E-002   1.0000315805673912E-002   9.9912754037100177E-003   9.9762141170879892E-003   9.9551410167604965E-003   9.9280687944932194E-003   9.8950137548919903E-003   9.8559958057667582E-003   9.8110384456886676E-003   9.7601687498608050E-003   9.7034173537566722E-003   9.6408184342358892E-003   9.5724096888557923E-003   9.4982323130008948E-003   9.4183309745875399E-003   9.3327537871802056E-003   9.2415522803928271E-003   9.1447813686453411E-003   9.0424993178438509E-003   8.9347677097112999E-003   8.8216514042959437E-003   8.7032185006497842E-003   8.5795402951287930E-003   8.4506912380889199E-003   8.3167488885461938E-003   8.1777938667084854E-003   8.0339098052176761E-003   7.8851832978254488E-003   7.7317038468107113E-003   7.5735638084168944E-003   7.4108583364162206E-003   7.2436853242968668E-003   7.0721453454139493E-003   6.8963415917632220E-003   6.7163798109947936E-003   6.5323682419498319E-003   6.3444175486217780E-003   6.1526407527341398E-003   5.9571531647026332E-003   5.7580723133319744E-003   5.5555178741832356E-003   5.3496115964613289E-003   5.1404772288209943E-003   4.9282404438585614E-003   4.7130287614348676E-003   4.4949714708690802E-003   4.2741995520877152E-003   4.0508455957145306E-003   3.8250437221752087E-003   3.5969294999080026E-003   3.3666398625795124E-003   3.1343130256258345E-003   2.9000884019000917E-003   2.6641065166038702E-003   2.4265089215115276E-003   2.1874381086309791E-003   1.9470374231806975E-003   1.7054509760713321E-003   1.4628235559107639E-003   1.2193005405327639E-003   9.7502780807806610E-004   7.3015164786593978E-004   4.8481867082389440E-004   2.3917571955528460E-004   2.3666234988839463E-004   4.7947654503244230E-004   7.2198483571905836E-004   9.6404203280853196E-004   1.2055031775631830E-003   1.4462236305433640E-003   1.6860591601396413E-003   1.9248660306763199E-003   2.1625010902475150E-003   2.3988218582602361E-003   2.6336866122976810E-003   2.8669544747003117E-003   3.0984854984953403E-003   3.3281407527629980E-003   3.5557824074076150E-003   3.7812738172562366E-003   4.0044796052000065E-003   4.2252657450473352E-003   4.4434996429126294E-003   4.6590502183469495E-003   4.8717879840355360E-003   5.0815851249281230E-003   5.2883155759974043E-003   5.4918550992021364E-003   5.6920813592641339E-003   5.8888739980840765E-003   6.0821147082995020E-003   6.2716873052970912E-003   6.4574777981164511E-003   6.6393744588166270E-003   6.8172678907314488E-003   6.9910510950104698E-003   7.1606195360042202E-003   7.3258712047476471E-003   7.4867066813023575E-003   7.6430291952714891E-003   7.7947446848410928E-003   7.9417618539270873E-003   8.0839922279362098E-003   8.2213502076556866E-003   8.3537531212791172E-003   8.4811212749217324E-003   8.6033780009849292E-003   8.7204497050343277E-003   8.8322659103642898E-003   8.9387593011823196E-003   9.0398657633907198E-003   9.1355244237058542E-003   9.2256776866047052E-003   9.3102712696015444E-003   9.3892542360994868E-003   9.4625790263286047E-003   9.5302014865601692E-003   9.5920808956857506E-003   9.6481799901590448E-003   9.6984649866632411E-003   9.7429056025023220E-003   9.7814750742738210E-003   9.8141501740306447E-003   9.8409112232559215E-003   9.8617421051199472E-003   9.8766302740796175E-003   9.8855667636095490E-003   9.8885461916306400E-003   9.8855667636128242E-003   9.8766302740718598E-003   9.8617421051268028E-003   9.8409112232548668E-003   9.8141501740304088E-003   9.7814750742721696E-003   9.7429056025037097E-003   9.6984649866666064E-003   9.6481799901537921E-003   9.5920808956869996E-003   9.5302014865619646E-003   9.4625790263284625E-003   9.3892542360966801E-003   9.3102712696064797E-003   9.2256776866040183E-003   9.1355244237095387E-003   9.0398657633786531E-003   8.9387593011785241E-003   8.8322659103880138E-003   8.7204497050135804E-003   8.6033780010009164E-003   8.4811212749058285E-003   8.3537531212792837E-003   8.2213502076712713E-003   8.0839922279304227E-003   7.9417618539276841E-003   7.7947446848363050E-003   7.6430291952799545E-003   7.4867066812962790E-003   7.3258712047514774E-003   7.1606195359940616E-003   6.9910510950256244E-003   6.8172678907229833E-003   6.6393744588120196E-003   6.4574777981229181E-003   6.2716873052986177E-003   6.0821147082966986E-003   5.8888739980869631E-003   5.6920813592558905E-003   5.4918550992164028E-003   5.2883155759925471E-003   5.0815851249236543E-003   4.8717879840412259E-003   4.6590502183384008E-003   4.4434996429201234E-003   4.2252657450439490E-003   4.0044796052106646E-003   3.7812738172369464E-003   3.5557824074167188E-003   3.3281407527671614E-003   3.0984854984925647E-003   2.8669544746988684E-003   2.6336866123013447E-003   2.3988218582630116E-003   2.1625010902460717E-003   1.9248660306764309E-003   1.6860591601397523E-003   1.4462236305507470E-003   1.2055031775605185E-003   9.6404203280608947E-004   7.2198483572089023E-004   4.7947654503349701E-004   2.3666234990543655E-004   2.3413559389329208E-004   4.7409250856333962E-004   7.1374765653164918E-004   9.5295751768675885E-004   1.1915788011723771E-003   1.4294685330710211E-003   1.6664841439749667E-003   1.9024835559580122E-003   2.1373252694703027E-003   2.3708684497145138E-003   2.6029730125402550E-003   2.8334997100235570E-003   3.0623102152682047E-003   3.2892672067828532E-003   3.5142344522843816E-003   3.7370768916873409E-003   3.9576607193494429E-003   4.1758534657548863E-003   4.3915240781133291E-003   4.6045430003202603E-003   4.8147822518379568E-003   5.0221155056679456E-003   5.2264181653757236E-003   5.4275674409326458E-003   5.6254424236276135E-003   5.8199241596098017E-003   6.0108957224536685E-003   6.1982422843524509E-003   6.3818511860992411E-003   6.5616120056251614E-003   6.7374166254171586E-003   6.9091592982239436E-003   7.0767367115708302E-003   7.2400480506888409E-003   7.3989950597074250E-003   7.5534821018182763E-003   7.7034162172792131E-003   7.8487071800678598E-003   7.9892675528118184E-003   8.1250127401291117E-003   8.2558610398901222E-003   8.3817336932486830E-003   8.5025549322866323E-003   8.6182520263577422E-003   8.7287553261808370E-003   8.8339983063561722E-003   8.9339176057602887E-003   9.0284530661126072E-003   9.1175477685206396E-003   9.2011480682553659E-003   9.2792036273131873E-003   9.3516674448420878E-003   9.4184958860843160E-003   9.4796487086027392E-003   9.5350890869324578E-003   9.5847836349367277E-003   9.6287024259879284E-003   9.6668190113684271E-003   9.6991104362981750E-003   9.7255572536668056E-003   9.7461435361806126E-003   9.7608568858526257E-003   9.7696884416141605E-003   9.7726328846743510E-003   9.7696884416111351E-003   9.7608568858490868E-003   9.7461435361901327E-003   9.7255572536650292E-003   9.6991104362989106E-003   9.6668190113671781E-003   9.6287024259859716E-003   9.5847836349415502E-003   9.5350890869296615E-003   9.4796487086028763E-003   9.4184958860874350E-003   9.3516674448384258E-003   9.2792036273122193E-003   9.2011480682612570E-003   9.1175477685151926E-003   9.0284530661187759E-003   8.9339176057459321E-003   8.8339983063571367E-003   8.7287553262014664E-003   8.6182520263426848E-003   8.5025549322922944E-003   8.3817336932355546E-003   8.2558610398951182E-003   8.1250127401382294E-003   7.9892675528103335E-003   7.8487071800645292E-003   7.7034162172750775E-003   7.5534821018196918E-003   7.3989950597109500E-003   7.2400480506797371E-003   7.0767367115868729E-003   6.9091592982250538E-003   6.7374166254036416E-003   6.5616120056253835E-003   6.3818511861022664E-003   6.1982422843518126E-003   6.0108957224576376E-003   5.8199241596166851E-003   5.6254424236209799E-003   5.4275674409403063E-003   5.2264181653677022E-003   5.0221155056667521E-003   4.8147822518377625E-003   4.6045430003213705E-003   4.3915240781213782E-003   4.1758534657548863E-003   3.9576607193479163E-003   3.7370768916780150E-003   3.5142344522930413E-003   3.2892672067848516E-003   3.0623102152571580E-003   2.8334997100256665E-003   2.6029730125584072E-003   2.3708684497022459E-003   2.1373252694706357E-003   1.9024835559608988E-003   1.6664841439664180E-003   1.4294685330758505E-003   1.1915788011720441E-003   9.5295751769164383E-004   7.1374765652304495E-004   4.7409250856983443E-004   2.3413559390444982E-004   2.3159640963388295E-004   4.6866927468247610E-004   7.0544457474636113E-004   9.4178047347404092E-004   1.1775353624358664E-003   1.4125679480151421E-003   1.6467373375421701E-003   1.8799031255588572E-003   2.1119254794613185E-003   2.3426652247967028E-003   2.5719839302006942E-003   2.7997439918058253E-003   3.0258087171642356E-003   3.2500424084552226E-003   3.4723104452785702E-003   3.6924793666054390E-003   3.9104169520835508E-003   4.1259923026454870E-003   4.3390759200582218E-003   4.5495397859807718E-003   4.7572574398066503E-003   4.9621040557109586E-003   5.1639565186071823E-003   5.3626934991696240E-003   5.5581955277290152E-003   5.7503450668804357E-003   5.9390265831545386E-003   6.1241266173792663E-003   6.3055338536391337E-003   6.4831391871563726E-003   6.6568357905984477E-003   6.8265191791878621E-003   6.9920872743330365E-003   7.1534404655739237E-003   7.3104816714323895E-003   7.4631163983605586E-003   7.6112527982758471E-003   7.7548017244806755E-003   7.8936767857707424E-003   8.0277943992872469E-003   8.1570738410194910E-003   8.2814372951122706E-003   8.4008099012231607E-003   8.5151197999378536E-003   8.6242981765330406E-003   8.7282793028336525E-003   8.8270005772142501E-003   8.9204025625802541E-003   9.0084290224881347E-003   9.0910269555546930E-003   9.1681466274554368E-003   9.2397416011279487E-003   9.3057687652877974E-003   9.3661883603138874E-003   9.4209640025504082E-003   9.4700627065533172E-003   9.5134549047843353E-003   9.5511144659866376E-003   9.5830187108487397E-003   9.6091484257104232E-003   9.6294878744612455E-003   9.6440248079021629E-003   9.6527504713648099E-003   9.6556596098990866E-003   9.6527504713728451E-003   9.6440248078961122E-003   9.6294878744623003E-003   9.6091484257161963E-003   9.5830187108439310E-003   9.5511144659900862E-003   9.5134549047807965E-003   9.4700627065548368E-003   9.4209640025565283E-003   9.3661883603049587E-003   9.3057687652915323E-003   9.2397416011345927E-003   9.1681466274444179E-003   9.0910269555541968E-003   9.0084290224981510E-003   8.9204025625682221E-003   8.8270005772193988E-003   8.7282793028222588E-003   8.6242981765557725E-003   8.5151197999239897E-003   8.4008099012258808E-003   8.2814372951141579E-003   8.1570738409984800E-003   8.0277943993109085E-003   7.8936767857787776E-003   7.7548017244640083E-003   7.6112527982788170E-003   7.4631163983574778E-003   7.3104816714436027E-003   7.1534404655735906E-003   6.9920872743267637E-003   6.8265191791964941E-003   6.6568357905880116E-003   6.4831391871523758E-003   6.3055338536524841E-003   6.1241266173771014E-003   5.9390265831510414E-003   5.7503450668721645E-003   5.5581955277272110E-003   5.3626934991860553E-003   5.1639565186065162E-003   4.9621040557121521E-003   4.7572574398006273E-003   4.5495397859821596E-003   4.3390759200645224E-003   4.1259923026336631E-003   3.9104169521007037E-003   3.6924793665915057E-003   3.4723104452813458E-003   3.2500424084588864E-003   3.0258087171604608E-003   2.7997439918085454E-003   2.5719839301984182E-003   2.3426652247888757E-003   2.1119254794629283E-003   1.8799031255736232E-003   1.6467373375408934E-003   1.4125679480000430E-003   1.1775353624522977E-003   9.4178047347126537E-004   7.0544457474691624E-004   4.6866927468025565E-004   2.3159640962933103E-004   2.2904573709525700E-004   4.6320955536405251E-004   6.9708007035423902E-004   9.3051714305913968E-004   1.1633808611828944E-003   1.3955316249949501E-003   1.6268302323473316E-003   1.8571379638376850E-003   2.0863166673839584E-003   2.3142288425057056E-003   2.5407377240886375E-003   2.7657073658199360E-003   2.9890027230173311E-003   3.2104897347958183E-003   3.4300354057675286E-003   3.6475078870695787E-003   3.8627765565373839E-003   4.0757120982695683E-003   4.2861865813231814E-003   4.4940735375515461E-003   4.6992480386956470E-003   4.9015867721420303E-003   5.1009681162704212E-003   5.2972722142052842E-003   5.4903810469288383E-003   5.6801785049708231E-003   5.8665504590221240E-003   6.0493848295771757E-003   6.2285716548487469E-003   6.4040031578812551E-003   6.5755738119799845E-003   6.7431804049107313E-003   6.9067221018557778E-003   7.0661005064695526E-003   7.2212197209105544E-003   7.3719864041636440E-003   7.5183098286928929E-003   7.6601019357490086E-003   7.7972773887313163E-003   7.9297536253589707E-003   8.0574509075619360E-003   8.1802923701246866E-003   8.2982040674413060E-003   8.4111150183565075E-003   8.5189572493490906E-003   8.6216658359081211E-003   8.7191789419372445E-003   8.8114378573094509E-003   8.8983870335139770E-003   8.9799741176211367E-003   9.0561499838740234E-003   9.1268687634873391E-003   9.1920878728215805E-003   9.2517680389489487E-003   9.3058733236025259E-003   9.3543711451651856E-003   9.3972322981215606E-003   9.4344309711742735E-003   9.4659447627402360E-003   9.4917546944390807E-003   9.5118452228672157E-003   9.5262042488380438E-003   9.5348231249159227E-003   9.5376966605016100E-003   9.5348231249244297E-003   9.5262042488354348E-003   9.5118452228634964E-003   9.4917546944419742E-003   9.4659447627379600E-003   9.4344309711777916E-003   9.3972322981174805E-003   9.3543711451677600E-003   9.3058733236037056E-003   9.2517680389418346E-003   9.1920878728298083E-003   9.1268687634876618E-003   9.0561499838664461E-003   8.9799741176228229E-003   8.8983870335196460E-003   8.8114378573018876E-003   8.7191789419351490E-003   8.6216658359043047E-003   8.5189572493720445E-003   8.4111150183416722E-003   8.2982040674447477E-003   8.1802923701237429E-003   8.0574509075448109E-003   7.9297536253826045E-003   7.7972773887334812E-003   7.6601019357387112E-003   7.5183098286928096E-003   7.3719864041590089E-003   7.2212197209247098E-003   7.0661005064622251E-003   6.9067221018572766E-003   6.7431804049193078E-003   6.5755738119592788E-003   6.4040031578782575E-003   6.2285716548684811E-003   6.0493848295758434E-003   5.8665504590277862E-003   5.6801785049535591E-003   5.4903810469343062E-003   5.2972722142163864E-003   5.1009681162644815E-003   4.9015867721494966E-003   4.6992480386768010E-003   4.4940735375688101E-003   4.2861865813181022E-003   4.0757120982717332E-003   3.8627765565374395E-003   3.6475078870663036E-003   3.4300354057705262E-003   3.2104897347947081E-003   2.9890027230148886E-003   2.7657073658247655E-003   2.5407377240831419E-003   2.3142288424981006E-003   2.0863166673925626E-003   1.8571379638476770E-003   1.6268302323422801E-003   1.3955316249910643E-003   1.1633808611908880E-003   9.3051714305181221E-004   6.9708007035412800E-004   4.6320955536716113E-004   2.2904573710114118E-004   2.2648449928136527E-004   4.5771606128647280E-004   6.8865863763589719E-004   9.1917379917033637E-004   1.1491233425230951E-003   1.3783693744280900E-003   1.6067743959350955E-003   1.8342013863447693E-003   2.0605138867810235E-003   2.2855760832133365E-003   2.5092528893623234E-003   2.7314100289714260E-003   2.9519141174355057E-003   3.1706327431628156E-003   3.3874345479902868E-003   3.6021893072801237E-003   3.8147680090909186E-003   4.0250429325275894E-003   4.2328877256525010E-003   4.4381774822247477E-003   4.6407888175658552E-003   4.8405999438299041E-003   5.0374907438005545E-003   5.2313428441108645E-003   5.4220396872228793E-003   5.6094666020751194E-003   5.7935108741615227E-003   5.9740618137029133E-003   6.1510108231673799E-003   6.3242514632766422E-003   6.4936795175037920E-003   6.6591930557397538E-003   6.8206924960040882E-003   6.9780806651115745E-003   7.1312628576000181E-003   7.2801468934396429E-003   7.4246431740255803E-003   7.5646647364832065E-003   7.7001273066609754E-003   7.8309493504027383E-003   7.9570521227533275E-003   8.0783597162844001E-003   8.1947991067576886E-003   8.3063001978296302E-003   8.4127958633699040E-003   8.5142219884249415E-003   8.6105175080912200E-003   8.7016244445899116E-003   8.7874879424063856E-003   8.8680563018299630E-003   8.9432810101499616E-003   9.0131167710945648E-003   9.0775215325439307E-003   9.1364565118072782E-003   9.1898862193477704E-003   9.2377784803292784E-003   9.2801044539387034E-003   9.3168386512003099E-003   9.3479589502853122E-003   9.3734466098307906E-003   9.3932862805957279E-003   9.4074660145037625E-003   9.4159772721139345E-003   9.4188149276702299E-003   9.4159772721102014E-003   9.4074660145000849E-003   9.3932862805972753E-003   9.3734466098393462E-003   9.3479589502860616E-003   9.3168386511928436E-003   9.2801044539451982E-003   9.2377784803238487E-003   9.1898862193568343E-003   9.1364565118005336E-003   9.0775215325433808E-003   9.0131167710956819E-003   8.9432810101550304E-003   8.8680563018270903E-003   8.7874879424118119E-003   8.7016244445799890E-003   8.6105175080900542E-003   8.5142219884236231E-003   8.4127958633880701E-003   8.3063001978096185E-003   8.1947991067684578E-003   8.0783597162747550E-003   7.9570521227545071E-003   7.8309493504004624E-003   7.7001273066748532E-003   7.5646647364728814E-003   7.4246431740259411E-003   7.2801468934424185E-003   7.1312628575998516E-003   6.9780806651079386E-003   6.8206924960104998E-003   6.6591930557381440E-003   6.4936795175040141E-003   6.3242514632639857E-003   6.1510108231850047E-003   5.9740618136974455E-003   5.7935108741513364E-003   5.6094666020945483E-003   5.4220396872033394E-003   5.2313428441279619E-003   5.0374907437962246E-003   4.8405999438194680E-003   4.6407888175793999E-003   4.4381774822133957E-003   4.2328877256619102E-003   4.0250429325334736E-003   3.8147680090749314E-003   3.6021893072918920E-003   3.3874345479861234E-003   3.1706327431615389E-003   2.9519141174375596E-003   2.7314100289735910E-003   2.5092528893679855E-003   2.2855760832015126E-003   2.0605138867749728E-003   1.8342013863625883E-003   1.6067743959268799E-003   1.3783693744194303E-003   1.1491233425275360E-003   9.1917379917166864E-004   6.8865863762257451E-004   4.5771606129918485E-004   2.2648449927009651E-004   2.2391360306833752E-004   4.5219150169212297E-004   6.8018478391906889E-004   9.0775674217696833E-004   1.1347708935448009E-003   1.3610910629648365E-003   1.5865814663506561E-003   1.8111067933391234E-003   2.0345322898279172E-003   2.2567238399523459E-003   2.4775480477167156E-003   2.6968723184164767E-003   2.9145649389831774E-003   3.1304951584008589E-003   3.3445332670336558E-003   3.5565506756163878E-003   3.7664199934375753E-003   3.9740151056234518E-003   4.1792112500569911E-003   4.3818850929961961E-003   4.5819148040528446E-003   4.7791801304336579E-003   4.9735624697112568E-003   5.1649449420784199E-003   5.3532124614348309E-003   5.5382518050138274E-003   5.7199516825902630E-003   5.8982028036663192E-003   6.0728979442223885E-003   6.2439320116738362E-003   6.4112021086486504E-003   6.5746075957492933E-003   6.7340501524155161E-003   6.8894338368079011E-003   7.0406651439914869E-003   7.1876530627725255E-003   7.3303091310484847E-003   7.4685474893090298E-003   7.6022849329838160E-003   7.7314409629561931E-003   7.8559378342434316E-003   7.9757006034750222E-003   8.0906571741590216E-003   8.2007383406630385E-003   8.3058778299722191E-003   8.4060123422030342E-003   8.5010815888154345E-003   8.5910283293284262E-003   8.6757984058956350E-003   8.7553407764526803E-003   8.8296075454880607E-003   8.8985539930759305E-003   8.9621386021941363E-003   9.0203230837616610E-003   9.0730723999522811E-003   9.1203547854629419E-003   9.1621417666623295E-003   9.1984081790456584E-003   9.2291321824684303E-003   9.2542952741635903E-003   9.2738823003536558E-003   9.2878814650907970E-003   9.2962843376923621E-003   9.2990858576499774E-003   9.2962843376866583E-003   9.2878814650890623E-003   9.2738823003566603E-003   9.2542952741728676E-003   9.2291321824624489E-003   9.1984081790442013E-003   9.1621417666629262E-003   9.1203547854632923E-003   9.0730723999580386E-003   9.0203230837545834E-003   8.9621386022000708E-003   8.8985539930660947E-003   8.8296075454932094E-003   8.7553407764534991E-003   8.6757984058998955E-003   8.5910283293179485E-003   8.5010815888179603E-003   8.4060123421917793E-003   8.3058778300026809E-003   8.2007383406376422E-003   8.0906571741723443E-003   7.9757006034664596E-003   7.8559378342369229E-003   7.7314409629673508E-003   7.6022849329899778E-003   7.4685474893013692E-003   7.3303091310456814E-003   7.1876530627824620E-003   7.0406651439849921E-003   6.8894338368057084E-003   6.7340501524194851E-003   6.5746075957471284E-003   6.4112021086535909E-003   6.2439320116596253E-003   6.0728979442396247E-003   5.8982028036677903E-003   5.7199516825764130E-003   5.5382518050319240E-003   5.3532124614081300E-003   5.1649449421050098E-003   4.9735624696966574E-003   4.7791801304314374E-003   4.5819148040657787E-003   4.3818850929815967E-003   4.1792112500639855E-003   3.9740151056353312E-003   3.7664199934228093E-003   3.5565506756196075E-003   3.3445332670311578E-003   3.1304951584023577E-003   2.9145649389886730E-003   2.6968723184090937E-003   2.4775480477293721E-003   2.2567238399381906E-003   2.0345322898230878E-003   1.8111067933559433E-003   1.5865814663459932E-003   1.3610910629618389E-003   1.1347708935527945E-003   9.0775674217152824E-004   6.8018478390652337E-004   4.5219150170316968E-004   2.2391360305695773E-004   2.2133394037054943E-004   4.4663858434645931E-004   6.7166302852539328E-004   8.9627229769789762E-004   1.1203316399510665E-003   1.3437066091200323E-003   1.5662631465857002E-003   1.7878676630401213E-003   2.0083871197728032E-003   2.2276891095995843E-003   2.4456419375125660E-003   2.6621147006801738E-003   2.8769773681389665E-003   3.0901008598007706E-003   3.3013571247935691E-003   3.5106192195160091E-003   3.7177613844787127E-003   3.9226591210278494E-003   4.1251892665424283E-003   4.3252300697060320E-003   4.5226612641149355E-003   4.7173641414660628E-003   4.9092216235412378E-003   5.0981183334340430E-003   5.2839406654849319E-003   5.4665768543011306E-003   5.6459170426365057E-003   5.8218533480361989E-003   5.9942799284004034E-003   6.1630930461203937E-003   6.3281911312641492E-003   6.4894748428937499E-003   6.6468471298072873E-003   6.8002132890193079E-003   6.9494810235088966E-003   7.0945604981635380E-003   7.2353643942799084E-003   7.3718079625718635E-003   7.5038090746107899E-003   7.6312882726431441E-003   7.7541688178400792E-003   7.8723767367731567E-003   7.9858408664681413E-003   8.0944928973399055E-003   8.1982674148949608E-003   8.2971019391693546E-003   8.3909369628693276E-003   8.4797159872389560E-003   8.5633855564737626E-003   8.6418952901622936E-003   8.7151979137231883E-003   8.7832492871675605E-003   8.8460084318948140E-003   8.9034375553795342E-003   8.9555020743236347E-003   9.0021706354835307E-003   9.0434151346165670E-003   9.0792107337416827E-003   9.1095358760592132E-003   9.1343722989412346E-003   9.1537050452062674E-003   9.1675224720135229E-003   9.1758162580444086E-003   9.1785814085542233E-003   9.1758162580567876E-003   9.1675224720020737E-003   9.1537050452097021E-003   9.1343722989429832E-003   9.1095358760622490E-003   9.0792107337367423E-003   9.0434151346198196E-003   9.0021706354850885E-003   8.9555020743167634E-003   8.9034375553907093E-003   8.8460084318775292E-003   8.7832492871787113E-003   8.7151979137324656E-003   8.6418952901459387E-003   8.5633855564725553E-003   8.4797159872505440E-003   8.3909369628557551E-003   8.2971019391758910E-003   8.1982674148976531E-003   8.0944928973445823E-003   7.9858408664612024E-003   7.8723767367771397E-003   7.7541688178243418E-003   7.6312882726644604E-003   7.5038090746062658E-003   7.3718079625715860E-003   7.2353643942753842E-003   7.0945604981593469E-003   6.9494810235116167E-003   6.8002132890249423E-003   6.6468471298090359E-003   6.4894748428991067E-003   6.3281911312425554E-003   6.1630930461338829E-003   5.9942799284031789E-003   5.8218533480378365E-003   5.6459170426284566E-003   5.4665768543042115E-003   5.2839406654847931E-003   5.0981183334349034E-003   4.9092216235427089E-003   4.7173641414567091E-003   4.5226612641224573E-003   4.3252300697046442E-003   4.1251892665576384E-003   3.9226591210042017E-003   3.7177613845056912E-003   3.5106192194970243E-003   3.3013571247984541E-003   3.0901008597928881E-003   2.8769773681469046E-003   2.6621147006831714E-003   2.4456419375024074E-003   2.2276891095983076E-003   2.0083871197746905E-003   1.7878676630512791E-003   1.5662631465833687E-003   1.3437066091170902E-003   1.1203316399521213E-003   8.9627229769539962E-004   6.7166302853294280E-004   4.4663858432636427E-004   2.2133394037698872E-004   2.1874638925850620E-004   4.4106001544230722E-004   6.6309790163054938E-004   8.8472681443935164E-004   1.1058137426741554E-003   1.3262259787031883E-003   1.5458311990340645E-003   1.7644975450365474E-003   1.9820937030186059E-003   2.1984889841260014E-003   2.4135534037574291E-003   2.6271577606575280E-003   2.8391737153106167E-003   3.0494738679345268E-003   3.2579318358492704E-003   3.4644223302449095E-003   3.6688212321794311E-003   3.8710056680574256E-003   4.0708540839737295E-003   4.2682463198015497E-003   4.4630636818419056E-003   4.6551890149896247E-003   4.8445067737453718E-003   5.0309030924879372E-003   5.2142658543124498E-003   5.3944847592509171E-003   5.5714513911142571E-003   5.7450592832651859E-003   5.9152039832091052E-003   6.0817831159868385E-003   6.2446964462423704E-003   6.4038459389665903E-003   6.5591358191652849E-003   6.7104726297076422E-003   6.8577652881277595E-003   7.0009251419212437E-003   7.1398660221536070E-003   7.2745042958960449E-003   7.4047589167669514E-003   7.5305514742831647E-003   7.6518062411549126E-003   7.7684502194453331E-003   7.8804131847107772E-003   7.9876277285174380E-003   8.0900292995070566E-003   8.1875562422641657E-003   8.2801498350150993E-003   8.3677543248930619E-003   8.4503169619279117E-003   8.5277880310767329E-003   8.6001208821575859E-003   8.6672719582557844E-003   8.7292008222060735E-003   8.7858701807869144E-003   8.8372459077293020E-003   8.8832970641334330E-003   8.9239959172151828E-003   8.9593179572680093E-003   8.9892419124743134E-003   9.0137497616010198E-003   9.0328267452029209E-003   9.0464613743757305E-003   9.0546454377930657E-003   9.0573740067588365E-003   9.0546454378058056E-003   9.0464613743559547E-003   9.0328267452139746E-003   9.0137497616001594E-003   8.9892419124775226E-003   8.9593179572644722E-003   8.9239959172160085E-003   8.8832970641350810E-003   8.8372459077255983E-003   8.7858701807954458E-003   8.7292008221831127E-003   8.6672719582754978E-003   8.6001208821634631E-003   8.5277880310608914E-003   8.4503169619308677E-003   8.3677543249010972E-003   8.2801498350004166E-003   8.1875562422770581E-003   8.0900292995046974E-003   7.9876277285188674E-003   7.8804131847037273E-003   7.7684502194518973E-003   7.6518062411429499E-003   7.5305514742923796E-003   7.4047589167721417E-003   7.2745042958879957E-003   7.1398660221546340E-003   7.0009251419153318E-003   6.8577652881418039E-003   6.7104726297076145E-003   6.5591358191706417E-003   6.4038459389678393E-003   6.2446964462201660E-003   6.0817831159946101E-003   5.9152039832177095E-003   5.7450592832613279E-003   5.5714513911135910E-003   5.3944847592490575E-003   5.2142658543135323E-003   5.0309030924860221E-003   4.8445067737566128E-003   4.6551890149753583E-003   4.4630636818404068E-003   4.2682463198012721E-003   4.0708540839878293E-003   3.8710056680474336E-003   3.6688212321926428E-003   3.4644223302302546E-003   3.2579318358528231E-003   3.0494738679371913E-003   2.8391737153096730E-003   2.6271577606624130E-003   2.4135534037553752E-003   2.1984889841137334E-003   1.9820937030227137E-003   1.7644975450462619E-003   1.5458311990349527E-003   1.3262259786941399E-003   1.1058137426733228E-003   8.8472681443219070E-004   6.6309790164487126E-004   4.4106001542476569E-004   2.1874638925073464E-004   2.1615181502271374E-004   4.3545849977261186E-004   6.5449394306854591E-004   8.7312666190575428E-004   1.0912253945130623E-003   1.3086591803863623E-003   1.5252974398753949E-003   1.7410100535402151E-003   1.9556674414226705E-003   2.1691406415068615E-003   2.3813013883274836E-003   2.5920221905167962E-003   2.8011764086088853E-003   3.0086383315355292E-003   3.2142832531346088E-003   3.4179875476832988E-003   3.6196287450240283E-003   3.8190856047292665E-003   4.0162381896682309E-003   4.2109679388313004E-003   4.4031577390925558E-003   4.5926919962698265E-003   4.7794567053872639E-003   4.9633395193081631E-003   5.1442298176516688E-003   5.3220187729095536E-003   5.4965994172423427E-003   5.6678667067909805E-003   5.8357175856508237E-003   6.0000510481610370E-003   6.1607682002153830E-003   6.3177723192162638E-003   6.4709689127067649E-003   6.6202657755138339E-003   6.7655730457753527E-003   6.9068032594027939E-003   7.0438714029962823E-003   7.1766949654057388E-003   7.3051939877201710E-003   7.4292911118107319E-003   7.5489116270282541E-003   7.6639835156538105E-003   7.7744374964225649E-003   7.8802070665683066E-003   7.9812285419853246E-003   8.0774410960695042E-003   8.1687867962260408E-003   8.2552106393204983E-003   8.3366605846592612E-003   8.4130875857593712E-003   8.4844456200679486E-003   8.5506917165180940E-003   8.6117859820122045E-003   8.6676916252536595E-003   8.7183749791077958E-003   8.7638055211277099E-003   8.8039558917831773E-003   8.8388019113402189E-003   8.8683225942574884E-003   8.8925001619676314E-003   8.9113200537199039E-003   8.9247709352626853E-003   8.9328447059059263E-003   8.9355365032021475E-003   8.9328447059038585E-003   8.9247709352740998E-003   8.9113200537092943E-003   8.8925001619775436E-003   8.8683225942554310E-003   8.8388019113344284E-003   8.8039558917867439E-003   8.7638055211349541E-003   8.7183749791021337E-003   8.6676916252455376E-003   8.6117859820258394E-003   8.5506917165150062E-003   8.4844456200591639E-003   8.4130875857681420E-003   8.3366605846535158E-003   8.2552106393226216E-003   8.1687867962326050E-003   8.0774410960452597E-003   7.9812285420137602E-003   7.8802070665524859E-003   7.7744374964301005E-003   7.6639835156480096E-003   7.5489116270266721E-003   7.4292911118223059E-003   7.3051939877153138E-003   7.1766949654070988E-003   7.0438714029918137E-003   6.9068032594004347E-003   6.7655730457883145E-003   6.6202657755043137E-003   6.4709689126946357E-003   6.3177723192302804E-003   6.1607682002157993E-003   6.0000510481557079E-003   5.8357175856548205E-003   5.6678667068029986E-003   5.4965994172260224E-003   5.3220187729193513E-003   5.1442298176328505E-003   4.9633395193413032E-003   4.7794567053533743E-003   4.5926919962972490E-003   4.4031577390821197E-003   4.2109679388201982E-003   4.0162381896847732E-003   3.8190856047196076E-003   3.6196287450285802E-003   3.4179875476834654E-003   3.2142832531288357E-003   3.0086383315353626E-003   2.8011764086136037E-003   2.5920221905254004E-003   2.3813013883028367E-003   2.1691406415283998E-003   1.9556674414077380E-003   1.7410100535601991E-003   1.5252974398518027E-003   1.3086591803948555E-003   1.0912253945224992E-003   8.7312666189731658E-004   6.5449394307187658E-004   4.3545849977155715E-004   2.1615181504464065E-004   2.1355107155413000E-004   4.2983674072466505E-004   6.4585570126790559E-004   8.6147822822835174E-004   1.0765748167827494E-003   1.2910162612669307E-003   1.5046737333971327E-003   1.7174188606524643E-003   1.9291238043764314E-003   2.1396613370114892E-003   2.3489049196885325E-003   2.5567287785988047E-003   2.7630079817095865E-003   2.9676185141607192E-003   3.1704373536275976E-003   3.3713425448904655E-003   3.5702132737094883E-003   3.7669299401573153E-003   3.9613742308640676E-003   4.1534291910155230E-003   4.3429792950032131E-003   4.5299105164505193E-003   4.7141103975026910E-003   4.8954681164450342E-003   5.0738745556557219E-003   5.2492223667688909E-003   5.4214060364876637E-003   5.5903219500442747E-003   5.7558684541281213E-003   5.9179459184022232E-003   6.0764567958995208E-003   6.2313056820629820E-003   6.3823993725688477E-003   6.5296469197264062E-003   6.6729596875268471E-003   6.8122514055246053E-003   6.9474382207870833E-003   7.0784387488896927E-003   7.2051741230961253E-003   7.3275680421954481E-003   7.4455468165985639E-003   7.5590394130634897E-003   7.6679774976249615E-003   7.7722954770244879E-003   7.8719305383063987E-003   7.9668226871281722E-003   8.0569147836535293E-003   8.1421525775962622E-003   8.2224847406725532E-003   8.2978628979158420E-003   8.3682416569876295E-003   8.4335786353328668E-003   8.4938344862861281E-003   8.5489729225114441E-003   8.5989607381620481E-003   8.6437678289591202E-003   8.6833672103013015E-003   8.7177350337730303E-003   8.7468506014518888E-003   8.7706963784301706E-003   8.7892580035233009E-003   8.8025242978278101E-003   8.8104872716897945E-003   8.8131421293250051E-003   8.8104872716843891E-003   8.8025242978382115E-003   8.7892580035107346E-003   8.7706963784388546E-003   8.7468506014510873E-003   8.7177350337673855E-003   8.6833672102988174E-003   8.6437678289749409E-003   8.5989607381550259E-003   8.5489729225076867E-003   8.4938344862920054E-003   8.4335786353314582E-003   8.3682416569837298E-003   8.2978628979238356E-003   8.2224847406633383E-003   8.1421525776000786E-003   8.0569147836610649E-003   7.9668226871016240E-003   7.8719305383411903E-003   7.7722954770033936E-003   7.6679774976252529E-003   7.5590394130600203E-003   7.4455468166003957E-003   7.3275680422127121E-003   7.2051741230804434E-003   7.0784387488959932E-003   6.9474382207813934E-003   6.8122514055190819E-003   6.6729596875463038E-003   6.5296469197147211E-003   6.3823993725708739E-003   6.2313056820666735E-003   6.0764567958963844E-003   5.9179459184010574E-003   5.7558684541322291E-003   5.5903219500494095E-003   5.4214060364795036E-003   5.2492223667761351E-003   5.0738745556385134E-003   4.8954681164723457E-003   4.7141103974700227E-003   4.5299105164773867E-003   4.3429792949992163E-003   4.1534291910059751E-003   3.9613742308720612E-003   3.7669299401425493E-003   3.5702132737300274E-003   3.3713425448797518E-003   3.1704373536217134E-003   2.9676185141578881E-003   2.7630079817195230E-003   2.5567287786038562E-003   2.3489049196686596E-003   2.1396613370280315E-003   1.9291238043616099E-003   1.7174188606825513E-003   1.5046737333713200E-003   1.2910162612665421E-003   1.0765748168029554E-003   8.6147822821502906E-004   6.4585570126834968E-004   4.2983674072216704E-004   2.1355107157672304E-004   2.1094500248264314E-004   4.2419744033544982E-004   6.3718773224291647E-004   8.4978791787032604E-004   1.0618702559682114E-003   1.2733073022525021E-003   1.4839719864229162E-003   1.6937376896530298E-003   1.9024783209916074E-003   2.1100683940229459E-003   2.3163831029620052E-003   2.5212983982161874E-003   2.7246910615711384E-003   2.9264387808070613E-003   3.1264202239731365E-003   3.3245151125261829E-003   3.5206042947047433E-003   3.7145698169556152E-003   3.9062949961679028E-003   4.0956644896832373E-003   4.2825643653782164E-003   4.4668821707934958E-003   4.6485070007994955E-003   4.8273295651842241E-003   5.0032422545275845E-003   5.1761392053402688E-003   5.3459163643294616E-003   5.5124715511703504E-003   5.6757045204469669E-003   5.8355170224290709E-003   5.9918128622218347E-003   6.1444979583683557E-003   6.2934803995350896E-003   6.4386705001329703E-003   6.5799808548124283E-003   6.7173263909998671E-003   6.8506244208071387E-003   6.9797946907041442E-003   7.1047594301562045E-003   7.2254433989613065E-003   7.3417739323611286E-003   7.4536809852246699E-003   7.5610971745420918E-003   7.6639578198913760E-003   7.7622009828792471E-003   7.8557675042827679E-003   7.9446010402999534E-003   8.0286480961096474E-003   8.1078580585410842E-003   8.1821832267401640E-003   8.2515788408701052E-003   8.3160031091540909E-003   8.3754172333145305E-003   8.4297854319908827E-003   8.4790749622281891E-003   8.5232561396056256E-003   8.5623023557242772E-003   8.5961900948333808E-003   8.6248989476882809E-003   8.6484116239099323E-003   8.6667139626559198E-003   8.6797949409802427E-003   8.6876466806357425E-003   8.6902644527633993E-003   8.6876466806582592E-003   8.6797949409551031E-003   8.6667139626708488E-003   8.6484116239103799E-003   8.6248989476891153E-003   8.5961900948283727E-003   8.5623023557347341E-003   8.5232561395944678E-003   8.4790749622307739E-003   8.4297854319840756E-003   8.3754172333264792E-003   8.3160031091491990E-003   8.2515788408597940E-003   8.1821832267499339E-003   8.1078580585414034E-003   8.0286480961038048E-003   7.9446010402884487E-003   7.8557675043000180E-003   7.7622009828789557E-003   7.6639578198912650E-003   7.5610971745476430E-003   7.4536809852214225E-003   7.3417739323397291E-003   7.2254433989754341E-003   7.1047594301742734E-003   6.9797946906894337E-003   6.8506244208041411E-003   6.7173263910129399E-003   6.5799808547953309E-003   6.4386705001496791E-003   6.2934803995219335E-003   6.1444979583705484E-003   5.9918128622288847E-003   5.8355170224049235E-003   5.6757045204789969E-003   5.5124715511552513E-003   5.3459163643243546E-003   5.1761392053464028E-003   5.0032422545177591E-003   4.8273295652035420E-003   4.6485070008029372E-003   4.4668821707757322E-003   4.2825643653916501E-003   4.0956644896620320E-003   3.9062949961807814E-003   3.7145698169716579E-003   3.5206042946764882E-003   3.3245151125482764E-003   3.1264202239709160E-003   2.9264387808085601E-003   2.7246910615588149E-003   2.5212983982201842E-003   2.3163831029650583E-003   2.1100683940220022E-003   1.9024783209860008E-003   1.6937376896499212E-003   1.4839719864445655E-003   1.2733073022312413E-003   1.0618702559776483E-003   8.4978791784839913E-004   6.3718773226123515E-004   4.2419744032723417E-004   2.1094500247459402E-004   2.0833444240564436E-004   4.1854329943896706E-004   6.2849459853736578E-004   8.3806214947562685E-004   1.0471199802795650E-003   1.2555424135788362E-003   1.4632041427791176E-003   1.6699803081466347E-003   1.8757465721347955E-003   2.0803791950534389E-003   2.2837551098204845E-003   2.4857519963912833E-003   2.6862483560172734E-003   2.8851235846024115E-003   3.0822580459115567E-003   3.2775331435377364E-003   3.4708313933674018E-003   3.6620364937811622E-003   3.8510333968790889E-003   4.0377083774867373E-003   4.2219491020313304E-003   4.4036446969243359E-003   4.5826858149792815E-003   4.7589647020114811E-003   4.9323752619291894E-003   5.1028131207013216E-003   5.2701756897434171E-003   5.4343622277197023E-003   5.5952739016825737E-003   5.7528138467472512E-003   5.9068872245390258E-003   6.0574012808155553E-003   6.2042654013637066E-003   6.3473911667881189E-003   6.4866924060975051E-003   6.6220852486567061E-003   6.7534881751258324E-003   6.8808220664976216E-003   7.0040102519785263E-003   7.1229785556695679E-003   7.2376553408580735E-003   7.3479715538060375E-003   7.4538607653046596E-003   7.5552592107818173E-003   7.6521058289981958E-003   7.7443422987912569E-003   7.8319130745835019E-003   7.9147654196282113E-003   7.9928494380904769E-003   8.0661181052956443E-003   8.1345272959797710E-003   8.1980358109468576E-003   8.2566054021358665E-003   8.3102007956683543E-003   8.3587897130216610E-003   8.4023428908625714E-003   8.4408340983350982E-003   8.4742401532704043E-003   8.5025409360526549E-003   8.5257194016510746E-003   8.5437615901542904E-003   8.5566566350598269E-003   8.5643967699261733E-003   8.5669773329913185E-003   8.5643967699586404E-003   8.5566566350385505E-003   8.5437615901652400E-003   8.5257194016500580E-003   8.5025409360558312E-003   8.4742401532718319E-003   8.4408340983328431E-003   8.4023428908699925E-003   8.3587897130120437E-003   8.3102007956602289E-003   8.2566054021496332E-003   8.1980358109400644E-003   8.1345272959681275E-003   8.0661181053052755E-003   7.9928494380932386E-003   7.9147654196198430E-003   7.8319130745745785E-003   7.7443422988004301E-003   7.6521058290139748E-003   7.5552592107686056E-003   7.4538607653117095E-003   7.3479715537975165E-003   7.2376553408507183E-003   7.1229785556753134E-003   7.0040102519996206E-003   6.8808220664849373E-003   6.7534881751247777E-003   6.6220852486645609E-003   6.4866924060862363E-003   6.3473911667871197E-003   6.2042654013609866E-003   6.0574012808196909E-003   5.9068872245451876E-003   5.7528138467256573E-003   5.5952739017054443E-003   5.4343622277152615E-003   5.2701756897360341E-003   5.1028131207027927E-003   4.9323752619337413E-003   4.7589647020239156E-003   4.5826858149694005E-003   4.4036446969100140E-003   4.2219491020573097E-003   4.0377083774502109E-003   3.8510333968977406E-003   3.6620364937989813E-003   3.4708313933491386E-003   3.2775331435471733E-003   3.0822580459021198E-003   2.8851235846146794E-003   2.6862483560203820E-003   2.4857519963870645E-003   2.2837551098046638E-003   2.0803791950734785E-003   1.8757465721390698E-003   1.6699803081217657E-003   1.4632041428005449E-003   1.2555424135737847E-003   1.0471199802791209E-003   8.3806214946169355E-004   6.2849459854313894E-004   4.1854329942941915E-004   2.0833444238749221E-004   2.0572021832770959E-004   4.1287701788295106E-004   6.1978086805025701E-004   8.2630735370203823E-004   1.0323322763822196E-003   1.2377317304362867E-003   1.4423821774116607E-003   1.6461605212281794E-003   1.8489441826173847E-003   2.0506111728308962E-003   2.2510401680989056E-003   2.4501105826383873E-003   2.6477026415102634E-003   2.8436974533130877E-003   3.0379770817410279E-003   3.2304246173311402E-003   3.4209242475464197E-003   3.6093613274224556E-003   3.7956224482962875E-003   3.9795955066267985E-003   4.1611697719915464E-003   4.3402359533235013E-003   4.5166862656786932E-003   4.6904144949786453E-003   4.8613160622792972E-003   5.0292880868718637E-003   5.1942294486824747E-003   5.3560408493671385E-003   5.5146248717115598E-003   5.6698860396097728E-003   5.8217308745317498E-003   5.9700679530285683E-003   6.1148079612835526E-003   6.2558637493526081E-003   6.3931503839711745E-003   6.5265851993787649E-003   6.6560878479034469E-003   6.7815803478986636E-003   6.9029871313703584E-003   7.0202350891144238E-003   7.1332536156029358E-003   7.2419746505784366E-003   7.3463327214328966E-003   7.4462649816566528E-003   7.5417112495483607E-003   7.6326140439922918E-003   7.7189186198631798E-003   7.8005730003189444E-003   7.8775280088895228E-003   7.9497372986306325E-003   8.0171573806192276E-003   8.0797476497041776E-003   8.1374704095428518E-003   8.1902908949236103E-003   8.2381772930631286E-003   8.2811007628467020E-003   8.3190354516889525E-003   8.3519585122090179E-003   8.3798501149175558E-003   8.4026934608112738E-003   8.4204747915308520E-003   8.4331833973094114E-003   8.4408116238350803E-003   8.4433548766979019E-003   8.4408116238072033E-003   8.4331833973096473E-003   8.4204747915429569E-003   8.4026934608080594E-003   8.3798501149193964E-003   8.3519585121745801E-003   8.3190354517513401E-003   8.2811007627806021E-003   8.2381772931139421E-003   8.1902908949083170E-003   8.1374704095350872E-003   8.0797476497213028E-003   8.0171573806128854E-003   7.9497372986346987E-003   7.8775280088750482E-003   7.8005730003464085E-003   7.7189186198408505E-003   7.6326140440030887E-003   7.5417112495268362E-003   7.4462649816800508E-003   7.3463327214165486E-003   7.2419746506011684E-003   7.1332536155625237E-003   7.0202350891549192E-003   6.9029871313516511E-003   6.7815803478951109E-003   6.6560878478943986E-003   6.5265851993946411E-003   6.3931503839485260E-003   6.2558637493955183E-003   6.1148079612595163E-003   5.9700679530302891E-003   5.8217308745464602E-003   5.6698860395706097E-003   5.5146248717659330E-003   5.3560408493220635E-003   5.1942294486922447E-003   5.0292880868975931E-003   4.8613160622325013E-003   4.6904144950032922E-003   4.5166862656916273E-003   4.3402359533297186E-003   4.1611697719677321E-003   3.9795955066608824E-003   3.7956224482594836E-003   3.6093613274298386E-003   3.4209242475423673E-003   3.2304246173412432E-003   3.0379770817413609E-003   2.8436974532966008E-003   2.6477026415233085E-003   2.4501105826205127E-003   2.2510401681314351E-003   2.0506111728170184E-003   1.8489441825783604E-003   1.6461605212795272E-003   1.4423821774059986E-003   1.2377317304125279E-003   1.0323322763917675E-003   8.2630735369565445E-004   6.1978086808200938E-004   4.1287701783948583E-004   2.0572021833797915E-004   2.0310315108046373E-004   4.0720129450055875E-004   6.1105111330561623E-004   8.1452997096187474E-004   1.0175154460423386E-003   1.2198854082315913E-003   1.4215180907949376E-003   1.6222921649668431E-003   1.8220868130437440E-003   2.0207818009796430E-003   2.2182575518971404E-003   2.4143952176203798E-003   2.6090767506318224E-003   2.8021849756860173E-003   2.9936036599393923E-003   3.1832175840780241E-003   3.3709126108874554E-003   3.5565757550239385E-003   3.7400952506762564E-003   3.9213606193032047E-003   4.1002627364656874E-003   4.2766938973372581E-003   4.4505478820190403E-003   4.6217200198116482E-003   4.7901072519302423E-003   4.9556081940513863E-003   5.1181231976730746E-003   5.2775544101062444E-003   5.4338058329947425E-003   5.5867833816157231E-003   5.7363949401629810E-003   5.8825504185965327E-003   6.0251618061316070E-003   6.1641432248652206E-003   6.2994109816694177E-003   6.4308836180884121E-003   6.5584819605601918E-003   6.6821291670998151E-003   6.8017507745374572E-003   6.9172747428167258E-003   7.0286314992585586E-003   7.1357539795550984E-003   7.2385776692307224E-003   7.3370406418332423E-003   7.4310835969422506E-003   7.5206498952569145E-003   7.6056855935955903E-003   7.6861394766721269E-003   7.7619630885815138E-003   7.8331107618059836E-003   7.8995396447942012E-003   7.9612097277181326E-003   8.0180838669786647E-003   8.0701278072459609E-003   8.1173102022289306E-003   8.1596026338737887E-003   8.1969796287915814E-003   8.2294186748262388E-003   8.2569002334436509E-003   8.2794077520047318E-003   8.2969276741235581E-003   8.3094494471228145E-003   8.3169655290542890E-003   8.3194713928661027E-003   8.3169655290284382E-003   8.3094494471093322E-003   8.2969276741522817E-003   8.2794077519994687E-003   8.2569002334245307E-003   8.2294186748206669E-003   8.1969796288598393E-003   8.1596026337929783E-003   8.1173102022638818E-003   8.0701278072268304E-003   8.0180838669864085E-003   7.9612097277403093E-003   7.8995396447743144E-003   7.8331107617942014E-003   7.7619630886165553E-003   7.6861394766739727E-003   7.6056855935770912E-003   7.5206498952720552E-003   7.4310835969162714E-003   7.3370406418648004E-003   7.2385776692106552E-003   7.1357539795494640E-003   7.0286314992461241E-003   6.9172747428502268E-003   6.8017507745028183E-003   6.6821291671073091E-003   6.5584819605476463E-003   6.4308836181076190E-003   6.2994109816245369E-003   6.1641432249285866E-003   6.0251618060817580E-003   5.8825504186004185E-003   5.7363949402111092E-003   5.5867833815746726E-003   5.4338058330438976E-003   5.2775544100412963E-003   5.1181231976974995E-003   4.9556081940834995E-003   4.7901072518808929E-003   4.6217200198295227E-003   4.4505478820517363E-003   4.2766938973192725E-003   4.1002627364728483E-003   3.9213606193168604E-003   3.7400952506593255E-003   3.5565757550314325E-003   3.3709126108757426E-003   3.1832175840791344E-003   2.9936036599454985E-003   2.8021849756401096E-003   2.6090767506700696E-003   2.4143952176060579E-003   2.2182575519235637E-003   2.0207818009766454E-003   1.8220868130007228E-003   1.6222921650043132E-003   1.4215180907974911E-003   1.2198854082255961E-003   1.0175154460486668E-003   8.1452997092273938E-004   6.1105111335457707E-004   4.0720129443888586E-004   2.0310315112637145E-004   2.0048405674699676E-004   4.0151882722244681E-004   6.0230991045917559E-004   8.0273644897627117E-004   1.0026778028107142E-003   1.2020136182326335E-003   1.4006239034562995E-003   1.5983890992464223E-003   1.7951901518588054E-003   1.9909085852619635E-003   2.1854265711231391E-003   2.3786270017892019E-003   2.5703935597746197E-003   2.7606107879447062E-003   2.9491641603264229E-003   3.1359401491924399E-003   3.3208262957600265E-003   3.5037112764266243E-003   3.6844849707138860E-003   3.8630385273816792E-003   4.0392644303400838E-003   4.2130565630925099E-003   4.3843102736322859E-003   4.5529224359701637E-003   4.7187915143872550E-003   4.8818176231096300E-003   5.0419025869329892E-003   5.1989500007560419E-003   5.3528652880080463E-003   5.5035557564724891E-003   5.6509306555675431E-003   5.7949012300596847E-003   5.9353807745699538E-003   6.0722846849017020E-003   6.2055305095062019E-003   6.3350379997938744E-003   6.4607291570237813E-003   6.5825282811575181E-003   6.7003620150501153E-003   6.8141593897729780E-003   6.9238518666029647E-003   7.0293733784903834E-003   7.1306603709300753E-003   7.2276518386884536E-003   7.3202893635215815E-003   7.4085171496109659E-003   7.4922820566182824E-003   7.5715336319706061E-003   7.6462241415500842E-003   7.7163085976632850E-003   7.7817447876349366E-003   7.8424932976637607E-003   7.8985175376659611E-003   7.9497837626184842E-003   7.9962610938361517E-003   8.0379215366323947E-003   8.0747399977557505E-003   8.1066943002734218E-003   8.1337651970126365E-003   8.1559363826695166E-003   8.1731945023806318E-003   8.1855291613139904E-003   8.1929329296842428E-003   8.1954013482272887E-003   8.1929329296932217E-003   8.1855291613594020E-003   8.1731945023258094E-003   8.1559363826649821E-003   8.1337651971056732E-003   8.1066943001811623E-003   8.0747399977426776E-003   8.0379215366668116E-003   7.9962610938587655E-003   7.9497837626295448E-003   7.8985175376322520E-003   7.8424932976422779E-003   7.7817447876493417E-003   7.7163085977598050E-003   7.6462241413821769E-003   7.5715336320620469E-003   7.4922820565913734E-003   7.4085171496042490E-003   7.3202893635793687E-003   7.2276518386360789E-003   7.1306603709100636E-003   7.0293733785911361E-003   6.9238518664966608E-003   6.8141593898141950E-003   6.7003620150974386E-003   6.5825282811070029E-003   6.4607291570437098E-003   6.3350379997792472E-003   6.2055305095712332E-003   6.0722846847897638E-003   5.9353807746813092E-003   5.7949012300432534E-003   5.6509306554840544E-003   5.5035557564896143E-003   5.3528652880235894E-003   5.1989500008131628E-003   5.0419025868844169E-003   4.8818176230884247E-003   4.7187915144160097E-003   4.5529224360003062E-003   4.3843102735436901E-003   4.2130565631953720E-003   4.0392644302437719E-003   3.8630385274238122E-003   3.6844849706764715E-003   3.5037112764632061E-003   3.3208262957490353E-003   3.1359401492188077E-003   2.9491641602576446E-003   2.7606107880661090E-003   2.5703935597014560E-003   2.3786270018007483E-003   2.1854265711300780E-003   1.9909085852199970E-003   1.7951901518885593E-003   1.5983890992630756E-003   1.4006239034358159E-003   1.2020136182172014E-003   1.0026778028192074E-003   8.0273644900957786E-004   6.0230991041071436E-004   4.0151882730349309E-004   2.0048405669909064E-004   1.9786374725205835E-004   3.9583231418566234E-004   5.9356183737024892E-004   7.9093324160511846E-004   9.8782766838989566E-004   1.1841265430960202E-003   1.3797116499043582E-003   1.5744652008900517E-003   1.7682699079724085E-003   1.9610090539640135E-003   2.1525665613352785E-003   2.3428270641085436E-003   2.5316759763029939E-003   2.7189995607702078E-003   2.9046849991826162E-003   3.0886204576218712E-003   3.2706951566860987E-003   3.4507994362437677E-003   3.6288248223916297E-003   3.8046640926961972E-003   3.9782113408032282E-003   4.1493620399996600E-003   4.3180131071862693E-003   4.4840629630189532E-003   4.6474115957407802E-003   4.8079606193260349E-003   4.9656133333497166E-003   5.1202747819125149E-003   5.2718518105746570E-003   5.4202531215970517E-003   5.5653893303325985E-003   5.7071730179834024E-003   5.8455187851841339E-003   5.9803433027759978E-003   6.1115653621103549E-003   6.2391059248348701E-003   6.3628881688022609E-003   6.4828375363603086E-003   6.5988817776939379E-003   6.7109509955274871E-003   6.8189776863954721E-003   6.9228967811903186E-003   7.0226456861118280E-003   7.1181643179645815E-003   7.2093951416916657E-003   7.2962832052883286E-003   7.3787761722552969E-003   7.4568243531939471E-003   7.5303807364356656E-003   7.5994010149202929E-003   7.6638436150779921E-003   7.7236697197410054E-003   7.7788432928206919E-003   7.8293311002341215E-003   7.8751027309924698E-003   7.9161306144275995E-003   7.9523900373389134E-003   7.9838591587711380E-003   8.0105190230653836E-003   8.0323535720656855E-003   8.0493496531689121E-003   8.0614970290863973E-003   8.0687883825834011E-003   8.0712193220204530E-003   8.0687883825877708E-003   8.0614970291420750E-003   8.0493496531040681E-003   8.0323535720665910E-003   8.0105190231765031E-003   7.9838591586440869E-003   7.9523900373267842E-003   7.9161306144570273E-003   7.8751027310480226E-003   7.8293311002503724E-003   7.7788432927783230E-003   7.7236697197119453E-003   7.6638436150936740E-003   7.5994010150285257E-003   7.5303807362286784E-003   7.4568243533275624E-003   7.3787761722094725E-003   7.2962832052767268E-003   7.2093951417529500E-003   7.1181643178932219E-003   7.0226456861040287E-003   6.9228967813253217E-003   6.8189776862569162E-003   6.7109509955709801E-003   6.5988817777627440E-003   6.4828375363051860E-003   6.3628881688112537E-003   6.2391059248301795E-003   6.1115653621844346E-003   5.9803433026514585E-003   5.8455187853162505E-003   5.7071730179384661E-003   5.5653893302536894E-003   5.4202531216070715E-003   5.2718518105951406E-003   5.1202747819780736E-003   4.9656133333016994E-003   4.8079606192906188E-003   4.6474115957620965E-003   4.4840629630896189E-003   4.3180131070779115E-003   4.1493620401331643E-003   3.9782113406739428E-003   3.8046640927291153E-003   3.6288248223529940E-003   3.4507994362761307E-003   3.2706951566733311E-003   3.0886204576833221E-003   2.9046849990794210E-003   2.7189995609046003E-003   2.5316759762307184E-003   2.3428270641149829E-003   2.1525665613406630E-003   1.9610090539076142E-003   1.7682699079981656E-003   1.5744652009181404E-003   1.3797116498739936E-003   1.1841265431071224E-003   9.8782766836452707E-004   7.9093324166717993E-004   5.9356183732245382E-004   3.9583231430734278E-004   1.9786374714764188E-004   1.9524303270096466E-004   3.9014445288693134E-004   5.8481147388894650E-004   7.7912680562880476E-004   9.7297336952173463E-004   1.1662343722412261E-003   1.3587933732887025E-003   1.5505343571483032E-003   1.7413418019895932E-003   1.9311007491829013E-003   2.1196968734145671E-003   2.3070165506389184E-003   2.4929469265005944E-003   2.6773759850388656E-003   2.8601926148423829E-003   3.0412866779878645E-003   3.2205490735524589E-003   3.3978718058301771E-003   3.5731480481658306E-003   3.7462722070102372E-003   3.9171399864885714E-003   4.0856484504684376E-003   4.2516960840017770E-003   4.4151828565659468E-003   4.5760102793331869E-003   4.7340814666614883E-003   4.8893011944247944E-003   5.0415759554347794E-003   5.1908140174836415E-003   5.3369254785953502E-003   5.4798223197772000E-003   5.6194184594381136E-003   5.7556298046028964E-003   5.8883743011065859E-003   6.0175719842083253E-003   6.1431450251352437E-003   6.2650177798380391E-003   6.3831168326045074E-003   6.4973710417798036E-003   6.6077115814360821E-003   6.7140719837464058E-003   6.8163881790339054E-003   6.9145985327102311E-003   7.0086438846541088E-003   7.0984675837135469E-003   7.1840155213901691E-003   7.2652361651718983E-003   7.3420805896492608E-003   7.4145025047051560E-003   7.4824582856966720E-003   7.5459069970064130E-003   7.6048104186927229E-003   7.6591330687494352E-003   7.7088422247391652E-003   7.7539079427839386E-003   7.7943030765859692E-003   7.8300032930306226E-003   7.8609870873357773E-003   7.8872357959846179E-003   7.9087336068005623E-003   7.9254675706981713E-003   7.9374276071792517E-003   7.9446065121756958E-003   7.9469999610061372E-003   7.9446065121732204E-003   7.9374276071196188E-003   7.9254675707706099E-003   7.9087336067949002E-003   7.8872357958739772E-003   7.8609870874609897E-003   7.8300032930471233E-003   7.7943030765568883E-003   7.7539079427284552E-003   7.7088422247163085E-003   7.6591330688010606E-003   7.6048104187082383E-003   7.5459069969942005E-003   7.4824582856128641E-003   7.4145025048909935E-003   7.3420805894969382E-003   7.2652361652382758E-003   7.1840155213973855E-003   7.0984675836574529E-003   7.0086438847385413E-003   6.9145985326818371E-003   6.8163881789295722E-003   6.7140719838372220E-003   6.6077115814597021E-003   6.4973710416870167E-003   6.3831168326514698E-003   6.2650177798340423E-003   6.1431450251411279E-003   6.0175719841380204E-003   5.8883743011986234E-003   5.7556298044894039E-003   5.6194184595367291E-003   5.4798223197886908E-003   5.3369254785771425E-003   5.1908140175148942E-003   5.0415759553475437E-003   4.8893011944585729E-003   4.7340814667272135E-003   4.5760102792879453E-003   4.4151828564943929E-003   4.2516960841397222E-003   4.0856484502988510E-003   3.9171399866234635E-003   3.7462722070085719E-003   3.5731480481612787E-003   3.3978718058371715E-003   3.2205490735629505E-003   3.0412866778669612E-003   2.8601926149825485E-003   2.6773759849532119E-003   2.4929469265047022E-003   2.3070165506645091E-003   2.1196968733984689E-003   1.9311007492413546E-003   1.7413418019512905E-003   1.5505343571369234E-003   1.3587933733569257E-003   1.1662343721376978E-003   9.7297336964929926E-004   7.7912680549430124E-004   5.8481147401290290E-004   3.9014445266466469E-004   1.9524303290757716E-004   1.9262272320369478E-004   3.8445793983837850E-004   5.7606340083143914E-004   7.6732359823344920E-004   9.5812323508359665E-004   1.1483472971152708E-003   1.3378811197514162E-003   1.5266104587950413E-003   1.7144215580934263E-003   1.9012012178891702E-003   2.0868368636193790E-003   2.2712166129614797E-003   2.4542293430453999E-003   2.6357647578645893E-003   2.8157134536745954E-003   2.9939669864240681E-003   3.1704179344817507E-003   3.3449599656343310E-003   3.5174878998611159E-003   3.6878977723148743E-003   3.8560868969426121E-003   4.0219539273799176E-003   4.1853989175555384E-003   4.3463233836289472E-003   4.5046303606900706E-003   4.6602244628541067E-003   4.8130119408635597E-003   4.9629007365857014E-003   5.1098005400397051E-003   5.2536228437318477E-003   5.3942809945577153E-003   5.5316902473376561E-003   5.6657678152331192E-003   5.7964329189751085E-003   5.9236068368077599E-003   6.0472129501804028E-003   6.1671767916176845E-003   6.2834260878056325E-003   6.3958908044251805E-003   6.5045031871909242E-003   6.6091978035360821E-003   6.7099115817358945E-003   6.8065838478947038E-003   6.8991563639254627E-003   6.9875733618837976E-003   7.0717815770734160E-003   7.1517302807950073E-003   7.2273713108824550E-003   7.2986590995926248E-003   7.3655507029488226E-003   7.4280058244487468E-003   7.4859868407682190E-003   7.5394588239095506E-003   7.5883895623528042E-003   7.6327495799421302E-003   7.6725121543800637E-003   7.7076533326145211E-003   7.7381519458324249E-003   7.7639896220411848E-003   7.7851507961958395E-003   7.8016227214847923E-003   7.8133954749527688E-003   7.8204619650747674E-003   7.8228179347998254E-003   7.8204619650677210E-003   7.8133954749029684E-003   7.8016227215499875E-003   7.7851507961945940E-003   7.7639896219453067E-003   7.7381519459233106E-003   7.7076533326316948E-003   7.6725121543511493E-003   7.6327495799113354E-003   7.5883895623377468E-003   7.5394588239505456E-003   7.4859868407753244E-003   7.4280058244434732E-003   7.3655507028878298E-003   7.2986590997277390E-003   7.2273713107497695E-003   7.1517302808651873E-003   7.0717815770748593E-003   6.9875733618287028E-003   6.8991563640063980E-003   6.8065838478638674E-003   6.7099115816676436E-003   6.6091978035896504E-003   6.5045031872329184E-003   6.3958908043451057E-003   6.2834260878402159E-003   6.1671767916129661E-003   6.0472129501890626E-003   5.9236068367475025E-003   5.7964329190500485E-003   5.6657678151504354E-003   5.5316902474278895E-003   5.3942809945420611E-003   5.2536228437061183E-003   5.1098005400898594E-003   4.9629007365059041E-003   4.8130119408988370E-003   4.6602244629065370E-003   4.5046303606361415E-003   4.3463233835699389E-003   4.1853989176836026E-003   4.0219539272320914E-003   3.8560868970588524E-003   3.6878977723152073E-003   3.5174878998349146E-003   3.3449599656472095E-003   3.1704179345005690E-003   2.9939669863119356E-003   2.8157134538194240E-003   2.6357647577923693E-003   2.4542293430350748E-003   2.2712166129887357E-003   2.0868368636025036E-003   1.9012012179275284E-003   1.7144215580580102E-003   1.5266104587929874E-003   1.3378811198090923E-003   1.1483472970024167E-003   9.5812323521449194E-004   7.6732359812359263E-004   5.7606340095384123E-004   3.8445793963343133E-004   1.9262272340075937E-004   1.9000362881932409E-004   3.7877547264220102E-004   5.6732219781230331E-004   7.5553007636830483E-004   9.4328559189349459E-004   1.1304755070578598E-003   1.3169869323820804E-003   1.5027073930680146E-003   1.6875248969461243E-003   1.8713280021507295E-003   2.0540058828785179E-003   2.2354483971235850E-003   2.4155461521074839E-003   2.5941905701600820E-003   2.7712739541385645E-003   2.9466895514967395E-003   3.1203316193378905E-003   3.2920954870994112E-003   3.4618776198017676E-003   3.6295756804438084E-003   3.7950885908575871E-003   3.9583165930978659E-003   4.1191613091838830E-003   4.2775257997683669E-003   4.4333146230940979E-003   4.5864338920361403E-003   4.7367913300183362E-003   4.8842963272535955E-003   5.0288599951004986E-003   5.1703952185528368E-003   5.3088167098973849E-003   5.4440410589179089E-003   5.5759867835849797E-003   5.7045743790403725E-003   5.8297263646566178E-003   5.9513673318618565E-003   6.0694239880982048E-003   6.1838252018576456E-003   6.2945020449294842E-003   6.4013878341504238E-003   6.5044181708857340E-003   6.6035309806793951E-003   6.6986665495843978E-003   6.7897675607856839E-003   6.8767791284617408E-003   6.9596488313952015E-003   7.0383267438819952E-003   7.1127654661419792E-003   7.1829201525434316E-003   7.2487485388269823E-003   7.3102109673051224E-003   7.3672704107074632E-003   7.4198924945806655E-003   7.4680455177381089E-003   7.5117004715420863E-003   7.5508310571396897E-003   7.5854137015776216E-003   7.6154275712865399E-003   7.6408545855947037E-003   7.6616794268684167E-003   7.6778895497451680E-003   7.6894751891395888E-003   7.6964293657061263E-003   7.6987478901605205E-003   7.6964293657316163E-003   7.6894751891535967E-003   7.6778895497155580E-003   7.6616794268718133E-003   7.6408545856175569E-003   7.6154275712909530E-003   7.5854137015084200E-003   7.5508310572156290E-003   7.5117004715212349E-003   7.4680455177462829E-003   7.4198924945719641E-003   7.3672704106988313E-003   7.3102109673085641E-003   7.2487485388296052E-003   7.1829201525229480E-003   7.1127654661668205E-003   7.0383267438526576E-003   6.9596488313976579E-003   6.8767791285053448E-003   6.7897675607349051E-003   6.6986665496173992E-003   6.6035309806725395E-003   6.5044181709010551E-003   6.4013878341167563E-003   6.2945020449634570E-003   6.1838252018639184E-003   6.0694239880809409E-003   5.9513673318686289E-003   5.8297263646925890E-003   5.7045743789930214E-003   5.5759867836133459E-003   5.4440410589041421E-003   5.3088167098698791E-003   5.1703952185856716E-003   5.0288599950564228E-003   4.8842963273226792E-003   4.7367913299750097E-003   4.5864338920087455E-003   4.4333146231551046E-003   4.2775257997617611E-003   4.1191613091550172E-003   3.9583165931364461E-003   3.7950885908200616E-003   3.6295756804212154E-003   3.4618776198359069E-003   3.2920954870991337E-003   3.1203316193230135E-003   2.9466895515259384E-003   2.7712739540882714E-003   2.5941905702043799E-003   2.4155461520882771E-003   2.2354483971261940E-003   2.0540058828804608E-003   1.8713280021171452E-003   1.6875248969887569E-003   1.5027073930517498E-003   1.3169869323525485E-003   1.1304755071163686E-003   9.4328559185347105E-004   7.5553007638601288E-004   5.6732219780131210E-004   3.7877547270009915E-004   1.9000362875604138E-004   1.8738656158184819E-004   3.7309974925336942E-004   5.5859244309497402E-004   7.4375269360238416E-004   9.2846876154273339E-004   1.1126291848732595E-003   1.2961228457781249E-003   1.4788390368070115E-003   1.6606675273593829E-003   1.8414986303030290E-003   2.0212232666591001E-003   2.1997330321149033E-003   2.3769202612530238E-003   2.5526780925191339E-003   2.7269005323207196E-003   2.8994825182466211E-003   3.0703199826790373E-003   3.2393099146977022E-003   3.4063504222035801E-003   3.5713407931050878E-003   3.7341815553241231E-003   3.8947745371157028E-003   4.0530229255206773E-003   4.2088313246083087E-003   4.3621058127501500E-003   4.5127539992005083E-003   4.6606850790253118E-003   4.8058098879940891E-003   4.9480409563688599E-003   5.0872925605699448E-003   5.2234807755440482E-003   5.3565235244661114E-003   5.4863406284425820E-003   5.6128538545505702E-003   5.7359869623497817E-003   5.8556657505753895E-003   5.9718181007567817E-003   6.0843740210531905E-003   6.1932656881058534E-003   6.2984274878532254E-003   6.3997960545381372E-003   6.4973103096556684E-003   6.5909114973831534E-003   6.6805432209549320E-003   6.7661514758655672E-003   6.8476846826634047E-003   6.9250937176046357E-003   6.9983319424998247E-003   7.0673552322432498E-003   7.1321220019980314E-003   7.1925932314717139E-003   7.2487324887220012E-003   7.3005059520175886E-003   7.3478824300612089E-003   7.3908333807120932E-003   7.4293329281639002E-003   7.4633578786806147E-003   7.4928877339030253E-003   7.5179047041237191E-003   7.5383937180607029E-003   7.5543424323369062E-003   7.5657412389538905E-003   7.5725832709253350E-003   7.5748644063287074E-003   7.5725832709538227E-003   7.5657412389521506E-003   7.5543424323284147E-003   7.5383937180593732E-003   7.5179047041246672E-003   7.4928877339359851E-003   7.4633578786189869E-003   7.4293329282285603E-003   7.3908333806725485E-003   7.3478824300594742E-003   7.3005059520305365E-003   7.2487324887143684E-003   7.1925932314757246E-003   7.1321220019891218E-003   7.0673552322536304E-003   6.9983319424940793E-003   6.9250937175941163E-003   6.8476846826671656E-003   6.7661514758957930E-003   6.6805432209213200E-003   6.5909114974045668E-003   6.4973103096256646E-003   6.3997960545703336E-003   6.2984274878285507E-003   6.1932656881170112E-003   6.0843740210716202E-003   5.9718181007344662E-003   5.8556657505820509E-003   5.7359869623651027E-003   5.6128538545179851E-003   5.4863406284605121E-003   5.3565235244725506E-003   5.2234807755168478E-003   5.0872925605982555E-003   4.9480409563412708E-003   4.8058098880356948E-003   4.6606850789944754E-003   4.5127539991837162E-003   4.3621058128026080E-003   4.2088313245809972E-003   4.0530229255181238E-003   3.8947745371191167E-003   3.7341815553194047E-003   3.5713407930846319E-003   3.4063504222363039E-003   3.2393099147035032E-003   3.0703199826581651E-003   2.8994825182575013E-003   2.7269005322995143E-003   2.5526780925561043E-003   2.3769202612287099E-003   2.1997330321136266E-003   2.0212232666619312E-003   1.8414986302930925E-003   1.6606675273923566E-003   1.4788390367881932E-003   1.2961228457614715E-003   1.1126291849080094E-003   9.2846876152979929E-004   7.4375269359289176E-004   5.5859244309341971E-004   3.7309974926885703E-004   1.8738656157518685E-004   1.8477233753716460E-004   3.6743346767009744E-004   5.4987871265571586E-004   7.3199789779665458E-004   9.1368105764094709E-004   1.0948185017334300E-003   1.2753008804154975E-003   1.4550192498644088E-003   1.6338651379022573E-003   1.8117306080144280E-003   1.9885083249819302E-003   2.1640916183448544E-003   2.3383745467527861E-003   2.5112519612189854E-003   2.6826195681673715E-003   2.8523739920090219E-003   3.0204128368868377E-003   3.1866347483118784E-003   3.3509394736315756E-003   3.5132279222608309E-003   3.6734022252608300E-003   3.8313657935237777E-003   3.9870233762356599E-003   4.1402811175605403E-003   4.2910466131177716E-003   4.4392289653492067E-003   4.5847388379748333E-003   4.7274885096240671E-003   4.8673919264193566E-003   5.0043647534251945E-003   5.1383244255351346E-003   5.2691901966717136E-003   5.3968831883850210E-003   5.5213264370942428E-003   5.6424449402331933E-003   5.7601657012951446E-003   5.8744177735235437E-003   5.9851323024913694E-003   6.0922425674585223E-003   6.1956840213003017E-003   6.2953943292944764E-003   6.3913134064218780E-003   6.4833834534994278E-003   6.5715489918503206E-003   6.6557568964058095E-003   6.7359564278670625E-003   6.8120992628788735E-003   6.8841395231897251E-003   6.9520338030507473E-003   7.0157411953296889E-003   7.0752233161054529E-003   7.1304443274876270E-003   7.1813709594287581E-003   7.2279725293106778E-003   7.2702209607494531E-003   7.3080908001558545E-003   7.3415592320271415E-003   7.3706060928436148E-003   7.3952138829917226E-003   7.4153677772157752E-003   7.4310556337156310E-003   7.4422680012029251E-003   7.4489981248350330E-003   7.4512419500350063E-003   7.4489981248017714E-003   7.4422680012248624E-003   7.4310556337031167E-003   7.4153677772204399E-003   7.3952138829857933E-003   7.3706060928430822E-003   7.3415592320315443E-003   7.3080908001470768E-003   7.2702209607585638E-003   7.2279725293222241E-003   7.1813709594099190E-003   7.1304443274969320E-003   7.0752233161085754E-003   7.0157411953315207E-003   6.9520338030431839E-003   6.8841395231969971E-003   6.8120992628745991E-003   6.7359564278621498E-003   6.6557568964155933E-003   6.5715489918379277E-003   6.4833834535022172E-003   6.3913134064267907E-003   6.2953943292876624E-003   6.1956840213180653E-003   6.0922425674496961E-003   5.9851323024805447E-003   5.8744177735198522E-003   5.7601657012966989E-003   5.6424449402451837E-003   5.5213264370963244E-003   5.3968831883841051E-003   5.2691901966755161E-003   5.1383244255218674E-003   5.0043647534427360E-003   4.8673919263940157E-003   4.7274885096426078E-003   4.5847388379745002E-003   4.4392289653467643E-003   4.2910466131103053E-003   4.1402811175645371E-003   3.9870233762268614E-003   3.8313657935473699E-003   3.6734022252381537E-003   3.5132279222867546E-003   3.3509394736157549E-003   3.1866347483054391E-003   3.0204128368928052E-003   2.8523739919992241E-003   2.6826195681686205E-003   2.5112519612106032E-003   2.3383745467735473E-003   2.1640916183404135E-003   1.9885083249802649E-003   1.8117306080275286E-003   1.6338651378631774E-003   1.4550192499003800E-003   1.2753008803927934E-003   1.0948185017444212E-003   9.1368105763645069E-004   7.3199789779526681E-004   5.4987871266692911E-004   3.6743346765932827E-004   1.8477233753172451E-004   1.8216177745405959E-004   3.6177932678260749E-004   5.4118557893551023E-004   7.2027212942138430E-004   8.9893078194519527E-004   1.0770536130642050E-003   1.2545330367752239E-003   1.4312618683476330E-003   1.6071333890400608E-003   1.7820414090640446E-003   1.9558803318245332E-003   2.1285452165202834E-003   2.2999318412042780E-003   2.4699367650238557E-003   2.6384573901007402E-003   2.8053920230182994E-003   2.9706399355504398E-003   3.1341014251404231E-003   3.2956778743413184E-003   3.4552718100534507E-003   3.6127869619249908E-003   3.7681283196549509E-003   3.9212021904096173E-003   4.0719162543917942E-003   4.2201796205143249E-003   4.3659028807148115E-003   4.5089981633894549E-003   4.6493791861756395E-003   4.7869613076541861E-003   4.9216615777408768E-003   5.0533987878546571E-003   5.1820935191203010E-003   5.3076681902092526E-003   5.4300471037532771E-003   5.5491564915145508E-003   5.6649245589539821E-003   5.7772815278341882E-003   5.8861596782817660E-003   5.9914933892908639E-003   6.0932191780082717E-003   6.1912757377923511E-003   6.2856039750038006E-003   6.3761470442659091E-003   6.4628503827338507E-003   6.5456617425258962E-003   6.6245312223791597E-003   6.6994112971564268E-003   6.7702568467125079E-003   6.8370251826012501E-003   6.8996760738790075E-003   6.9581717712192542E-003   7.0124770292832386E-003   7.0625591282465414E-003   7.1083878929884547E-003   7.1499357115444515E-003   7.1871775514123718E-003   7.2200909746399653E-003   7.2486561512803650E-003   7.2728558713548684E-003   7.2926755549570319E-003   7.3081032612145637E-003   7.3191296952819715E-003   7.3257482141262792E-003   7.3279548302627034E-003   7.3257482141017224E-003   7.3191296953081172E-003   7.3081032611973240E-003   7.2926755549625605E-003   7.2728558713505004E-003   7.2486561512844078E-003   7.2200909746313463E-003   7.1871775514218417E-003   7.1499357115438616E-003   7.1083878929952549E-003   7.0625591282346273E-003   7.0124770292884220E-003   6.9581717712194069E-003   6.8996760738848362E-003   6.8370251825890793E-003   6.7702568467252200E-003   6.6994112971507092E-003   6.6245312223685293E-003   6.5456617425464769E-003   6.4628503827162675E-003   6.3761470442642854E-003   6.2856039750076587E-003   6.1912757377934891E-003   6.0932191780176115E-003   5.9914933892773747E-003   5.8861596782828207E-003   5.7772815278293310E-003   5.6649245589585340E-003   5.5491564915256530E-003   5.4300471037458109E-003   5.3076681902154699E-003   5.1820935191221329E-003   5.0533987878385034E-003   4.9216615777673556E-003   4.7869613076198525E-003   4.6493791862006195E-003   4.5089981633870124E-003   4.3659028807054856E-003   4.2201796205256770E-003   4.0719162543922383E-003   3.9212021903875516E-003   3.7681283196812076E-003   3.6127869619033692E-003   3.4552718100750446E-003   3.2956778743322701E-003   3.1341014251352051E-003   2.9706399355516888E-003   2.8053920230203255E-003   2.6384573900916086E-003   2.4699367650256043E-003   2.2999318412171288E-003   2.1285452165125118E-003   1.9558803318294182E-003   1.7820414090633507E-003   1.6071333890205763E-003   1.4312618683817724E-003   1.2545330367408902E-003   1.0770536130859654E-003   8.9893078193914455E-004   7.2027212941622176E-004   5.4118557894217156E-004   3.6177932676761948E-004   1.8216177745594697E-004   1.7955570838434909E-004   3.5614002637637809E-004   5.3251760991765429E-004   7.0858181905314455E-004   8.8422622112777072E-004   1.0593446540608231E-003   1.2338312897951509E-003   1.4075806973695704E-003   1.5804879056246501E-003   1.7524484660807749E-003   1.9233585151158250E-003   2.0931148361303664E-003   2.2616149210497871E-003   2.4287570316881557E-003   2.5944402604275163E-003   2.7585645906793022E-003   2.9210309565244341E-003   3.0817413019581796E-003   3.2405986396386588E-003   3.3975071087186948E-003   3.5523720322929997E-003   3.7050999739996204E-003   3.8555987937209935E-003   4.0037777030994537E-003   4.1495473194159693E-003   4.2928197192727835E-003   4.4335084912356659E-003   4.5715287873044630E-003   4.7067973739607361E-003   4.8392326817752462E-003   4.9687548541765547E-003   5.0952857954239261E-003   5.2187492171752725E-003   5.3390706841690561E-003   5.4561776587893906E-003   5.5699995444322414E-003   5.6804677278660953E-003   5.7875156200808686E-003   5.8910786963603246E-003   5.9910945347829564E-003   6.0875028535304215E-003   6.1802455471780260E-003   6.2692667211809716E-003   6.3545127256088574E-003   6.4359321870920694E-003   6.5134760395322427E-003   6.5870975538088877E-003   6.6567523652243527E-003   6.7223985004600251E-003   6.7839964027170269E-003   6.8415089550910371E-003   6.8949015031060136E-003   6.9441418752759949E-003   6.9892004024674631E-003   7.0300499356148356E-003   7.0666658620517891E-003   7.0990261200674235E-003   7.1271112123399488E-003   7.1509042175889898E-003   7.1703908004392310E-003   7.1855592203463950E-003   7.1964003384347303E-003   7.2029076230721578E-003   7.2050771537017569E-003   7.2029076230753081E-003   7.1964003384241138E-003   7.1855592203580732E-003   7.1703908004326772E-003   7.1509042175920273E-003   7.1271112123440089E-003   7.0990261200665622E-003   7.0666658620409245E-003   7.0300499356234364E-003   6.9892004024656174E-003   6.9441418752732853E-003   6.8949015031022354E-003   6.8415089550992458E-003   6.7839964027072708E-003   6.7223985004715991E-003   6.6567523652198701E-003   6.5870975537896947E-003   6.5134760395577085E-003   6.4359321870831876E-003   6.3545127256129375E-003   6.2692667211847186E-003   6.1802455471682005E-003   6.0875028535326559E-003   5.9910945347813327E-003   5.8910786963705664E-003   5.7875156200812572E-003   5.6804677278555205E-003   5.5699995444378758E-003   5.4561776587869204E-003   5.3390706841698055E-003   5.2187492171740235E-003   5.0952857954251196E-003   4.9687548541750837E-003   4.8392326817616738E-003   4.7067973739753355E-003   4.5715287873116517E-003   4.4335084912160982E-003   4.2928197192803608E-003   4.1495473194166355E-003   4.0037777030969002E-003   3.8555987937404224E-003   3.7050999739787205E-003   3.5523720322947483E-003   3.3975071087262165E-003   3.2405986396348285E-003   3.0817413019637030E-003   2.9210309565197434E-003   2.7585645906828549E-003   2.5944402604266559E-003   2.4287570316923190E-003   2.2616149210383796E-003   2.0931148361310603E-003   1.9233585151247623E-003   1.7524484660695339E-003   1.5804879056228183E-003   1.4075806973673499E-003   1.2338312898103609E-003   1.0593446540551055E-003   8.8422622111106186E-004   7.0858181906274798E-004   5.3251760991757102E-004   3.5614002637468500E-004   1.7955570837180357E-004   1.7695496491365592E-004   3.5051826733148439E-004   5.2387936811784663E-004   6.9693338536697125E-004   8.6957564340811588E-004   1.0417017349268476E-003   1.2132075833193312E-003   1.3839895044840400E-003   1.5539442685839622E-003   1.7229691615836817E-003   1.8909620464773180E-003   2.0578214242110981E-003   2.2234464941492116E-003   2.3877372143114584E-003   2.5505943609217818E-003   2.7119195878830271E-003   2.8716154852199416E-003   3.0295856373780683E-003   3.1857346808329412E-003   3.3399683609045272E-003   3.4921935882057109E-003   3.6423184941792586E-003   3.7902524858353104E-003   3.9359063002447625E-003   4.0791920574148044E-003   4.2200233131286236E-003   4.3583151104861495E-003   4.4939840305533718E-003   4.6269482424389219E-003   4.7571275520174316E-003   4.8844434498601930E-003   5.0088191582690900E-003   5.1301796770396313E-003   5.2484518283801296E-003   5.3635643005460476E-003   5.4754476905527205E-003   5.5840345456577428E-003   5.6892594035577032E-003   5.7910588317389988E-003   5.8893714651681167E-003   5.9841380431031738E-003   6.0753014445865949E-003   6.1628067223824801E-003   6.2466011360640394E-003   6.3266341834148088E-003   6.4028576305921042E-003   6.4752255412351897E-003   6.5436943035004150E-003   6.6082226564748714E-003   6.6687717148739972E-003   6.7253049920115056E-003   6.7777884219158424E-003   6.8261903795524947E-003   6.8704816997248279E-003   6.9106356946689431E-003   6.9466281698856462E-003   6.9784374385832969E-003   7.0060443347723898E-003   7.0294322247844952E-003   7.0485870169024502E-003   7.0634971701489246E-003   7.0741537009983008E-003   7.0805501888580452E-003   7.0826827798227340E-003   7.0805501888563105E-003   7.0741537009883226E-003   7.0634971701602489E-003   7.0485870168909698E-003   7.0294322247874824E-003   7.0060443347795404E-003   6.9784374385803566E-003   6.9466281698804949E-003   6.9106356946745245E-003   6.8704816997294249E-003   6.8261903795399925E-003   6.7777884219182294E-003   6.7253049920227570E-003   6.6687717148614101E-003   6.6082226564859459E-003   6.5436943034945239E-003   6.4752255412184045E-003   6.4028576306113250E-003   6.3266341834157525E-003   6.2466011360580165E-003   6.1628067223804539E-003   6.0753014445863729E-003   5.9841380431003288E-003   5.8893714651691853E-003   5.7910588317399703E-003   5.6892594035673760E-003   5.5840345456464879E-003   5.4754476905533589E-003   5.3635643005525979E-003   5.2484518283790749E-003   5.1301796770466535E-003   5.0088191582618458E-003   4.8844434498522271E-003   4.7571275520168488E-003   4.6269482424411978E-003   4.4939840305602829E-003   4.3583151104729656E-003   4.2200233131371445E-003   4.0791920574172469E-003   3.9359063002381012E-003   3.7902524858525188E-003   3.6423184941576370E-003   3.4921935882146204E-003   3.3399683609101061E-003   3.1857346808271125E-003   3.0295856373869778E-003   2.8716154852190812E-003   2.7119195878718139E-003   2.5505943609294146E-003   2.3877372143067399E-003   2.2234464941477405E-003   2.0578214242134019E-003   1.8909620464762633E-003   1.7229691615839315E-003   1.5539442685793547E-003   1.3839895044845951E-003   1.2132075833259925E-003   1.0417017349333424E-003   8.6957564338585591E-004   6.9693338537779592E-004   5.2387936811992830E-004   3.5051826732718228E-004   1.7695496490344187E-004   1.7436039068127740E-004   3.4491675165540525E-004   5.1527540955906281E-004   6.8533323283928582E-004   8.5498729524433048E-004   1.0241349366161834E-003   1.1926738241504753E-003   1.3605020129982826E-003   1.5275180069708461E-003   1.6936208189867186E-003   1.8587100310273885E-003   2.0226858540758341E-003   2.1854491874594983E-003   2.3469016778951968E-003   2.5069457782140869E-003   2.6654848053239144E-003   2.8224229980553239E-003   2.9776655740635372E-003   3.1311187865130097E-003   3.2826899799365539E-003   3.4322876454696560E-003   3.5798214754624025E-003   3.7252024174576348E-003   3.8683427270851112E-003   4.0091560207359545E-003   4.1475573268087984E-003   4.2834631365988862E-003   4.4167914540817477E-003   4.5474618448805293E-003   4.6753954841900480E-003   4.8005152038446963E-003   4.9227455385135455E-003   5.0420127705761153E-003   5.1582449741872649E-003   5.2713720581885476E-003   5.3813258080391557E-003   5.4880399264893576E-003   5.5914500730882000E-003   5.6914939026754957E-003   5.7881111026961557E-003   5.8812434289941123E-003   5.9708347407780443E-003   6.0568310341037046E-003   6.1391804741052214E-003   6.2178334258979409E-003   6.2927424844012314E-003   6.3638625024401291E-003   6.4311506179292530E-003   6.4945662792116922E-003   6.5540712695470356E-003   6.6096297299271037E-003   6.6612081801777460E-003   6.7087755393575779E-003   6.7523031441931629E-003   6.7917647660464620E-003   6.8271366268798477E-003   6.8583974131527538E-003   6.8855282888416122E-003   6.9085129065691794E-003   6.9273374172696620E-003   6.9419904786648529E-003   6.9524632618866641E-003   6.9587494569672004E-003   6.9608452762704304E-003   6.9587494569542940E-003   6.9524632619061416E-003   6.9419904786536812E-003   6.9273374172710428E-003   6.9085129065645651E-003   6.8855282888474062E-003   6.8583974131532777E-003   6.8271366268766037E-003   6.7917647660507563E-003   6.7523031441839854E-003   6.7087755393789861E-003   6.6612081801582790E-003   6.6096297299186590E-003   6.5540712695698611E-003   6.4945662792087189E-003   6.4311506179172140E-003   6.3638625024473872E-003   6.2927424843892410E-003   6.2178334259196943E-003   6.1391804740870970E-003   6.0568310341131693E-003   5.9708347407712026E-003   5.8812434289928217E-003   5.7881111027031085E-003   5.6914939026759814E-003   5.5914500730799011E-003   5.4880399264914670E-003   5.3813258080450954E-003   5.2713720581834544E-003   5.1582449741859326E-003   5.0420127705668172E-003   4.9227455385309482E-003   4.8005152038478882E-003   4.6753954841682877E-003   4.5474618448932969E-003   4.4167914540917397E-003   4.2834631365870623E-003   4.1475573268147103E-003   4.0091560207268784E-003   3.8683427271021253E-003   3.7252024174403986E-003   3.5798214754754754E-003   3.4322876454664364E-003   3.2826899799247022E-003   3.1311187865219470E-003   2.9776655740638702E-003   2.8224229980448601E-003   2.6654848053339064E-003   2.5069457782077031E-003   2.3469016779008034E-003   2.1854491874621074E-003   2.0226858540707826E-003   1.8587100310296090E-003   1.6936208189837765E-003   1.5275180069758143E-003   1.3605020129921486E-003   1.1926738241462287E-003   1.0241349366251207E-003   8.5498729524396966E-004   6.8533323283637149E-004   5.1527540955303985E-004   3.4491675166481439E-004   1.7436039069473885E-004   1.7177283956829048E-004   3.3933818274675676E-004   5.0671028266427443E-004   6.7378774957457810E-004   8.4046939797280396E-004   1.0066543061924560E-003   1.1722418766043352E-003   1.3371318949906563E-003   1.5012245902256971E-003   1.6644206935020334E-003   1.8266214972789130E-003   1.9877289140579624E-003   2.1476455346223777E-003   2.3062746860385008E-003   2.4635204892643481E-003   2.6192879160554794E-003   2.7734828457486593E-003   2.9260121210942236E-003   3.0767836039556351E-003   3.2257062300281303E-003   3.3726900631839696E-003   3.5176463489829113E-003   3.6604875676727044E-003   3.8011274861329547E-003   3.9394812095684129E-003   4.0754652317536444E-003   4.2089974850813006E-003   4.3399973893084032E-003   4.4683858996990011E-003   4.5940855540445025E-003   4.7170205188249853E-003   4.8371166345824307E-003   4.9543014599318785E-003   5.0685043148798875E-003   5.1796563228158204E-003   5.2876904517894785E-003   5.3925415543702726E-003   5.4941464064029444E-003   5.5924437448426206E-003   5.6873743043259900E-003   5.7788808523134144E-003   5.8669082234521913E-003   5.9514033523436205E-003   6.0323153052801448E-003   6.1095953105084130E-003   6.1831967874950433E-003   6.2530753745897588E-003   6.3191889555823701E-003   6.3814976846684468E-003   6.4399640104619120E-003   6.4945526983574073E-003   6.5452308512753852E-003   6.5919679296633600E-003   6.6347357695975637E-003   6.6735085994524476E-003   6.7082630555309504E-003   6.7389781957530835E-003   6.7656355123671061E-003   6.7882189429850567E-003   6.8067148799269075E-003   6.8211121786649759E-003   6.8314021642450692E-003   6.8375786367188690E-003   6.8396378744729897E-003   6.8375786367027291E-003   6.8314021642607442E-003   6.8211121786597717E-003   6.8067148799273031E-003   6.7882189429792489E-003   6.7656355123785900E-003   6.7389781957449130E-003   6.7082630555280187E-003   6.6735085994606980E-003   6.6347357695849263E-003   6.5919679296851941E-003   6.5452308512561064E-003   6.4945526983518909E-003   6.4399640104838562E-003   6.3814976846635896E-003   6.3191889555692105E-003   6.2530753745926593E-003   6.1831967874891591E-003   6.1095953105231859E-003   6.0323153052699585E-003   5.9514033523515308E-003   5.8669082234458214E-003   5.7788808523118185E-003   5.6873743043291403E-003   5.5924437448466868E-003   5.4941464064006962E-003   5.3925415543657207E-003   5.2876904517985268E-003   5.1796563228154180E-003   5.0685043148694930E-003   4.9543014599298107E-003   4.8371166345957950E-003   4.7170205188265535E-003   4.5940855540259617E-003   4.4683858997091042E-003   4.3399973893181731E-003   4.2089974850704759E-003   4.0754652317609441E-003   3.9394812095486231E-003   3.8011274861609046E-003   3.6604875676496396E-003   3.5176463489947074E-003   3.3726900631795287E-003   3.2257062300245498E-003   3.0767836039631291E-003   2.9260121210900047E-003   2.7734828457497973E-003   2.6192879160558125E-003   2.4635204892565210E-003   2.3062746860443295E-003   2.1476455346278733E-003   1.9877289140473597E-003   1.8266214972842421E-003   1.6644206935065298E-003   1.5012245902198407E-003   1.3371318949863542E-003   1.1722418766055842E-003   1.0066543061992839E-003   8.4046939796961206E-004   6.7378774957671528E-004   5.0671028266086049E-004   3.3933818275722061E-004   1.7177283957747758E-004   1.6919317687863478E-004   3.3378526540328579E-004   4.9818852727684382E-004   6.6230330510042013E-004   8.2603014436921640E-004   9.8926985235550657E-004   1.1519235568393793E-003   1.3138927646906273E-003   1.4750794201579820E-003   1.6353859631619838E-003   1.7947153870588595E-003   1.9529712963294865E-003   2.1100579637734762E-003   2.2658803874453515E-003   2.4203443470293406E-003   2.5733564599403624E-003   2.7248242368105857E-003   2.8746561364826895E-003   3.0227616204409891E-003   3.1690512067525933E-003   3.3134365232376783E-003   3.4558303600153162E-003   3.5961467214943588E-003   3.7343008775030662E-003   3.8702094136075504E-003   4.0037902810397819E-003   4.1349628451349263E-003   4.2636479336796984E-003   4.3897678838669546E-003   4.5132465885032724E-003   4.6340095414243582E-003   4.7519838817394605E-003   4.8670984373385129E-003   4.9792837670732393E-003   5.0884722023290807E-003   5.1945978871898307E-003   5.2975968175968252E-003   5.3974068796658198E-003   5.4939678864706076E-003   5.5872216140156611E-003   5.6771118358977662E-003   5.7635843567622191E-003   5.8465870446503809E-003   5.9260698619615707E-003   6.0019848954276020E-003   6.0742863844614955E-003   6.1429307486442139E-003   6.2078766134942322E-003   6.2690848352379269E-003   6.3265185241795502E-003   6.3801430665889648E-003   6.4299261453621042E-003   6.4758377593722933E-003   6.5178502412160839E-003   6.5559382738220456E-003   6.5900789055512443E-003   6.6202515637024534E-003   6.6464380670700832E-003   6.6686226365741466E-003   6.6867919047044339E-003   6.7009349235162344E-003   6.7110431711704943E-003   6.7171105570692918E-003   6.7191334253782903E-003   6.7171105570708739E-003   6.7110431711746715E-003   6.7009349235132992E-003   6.6867919046964402E-003   6.6686226365793438E-003   6.6464380670679807E-003   6.6202515637068249E-003   6.5900789055513276E-003   6.5559382738168692E-003   6.5178502412205075E-003   6.4758377593640004E-003   6.4299261453713286E-003   6.3801430665874070E-003   6.3265185241761501E-003   6.2690848352370543E-003   6.2078766135041652E-003   6.1429307486297324E-003   6.0742863844717998E-003   6.0019848954286081E-003   5.9260698619617025E-003   5.8465870446435808E-003   5.7635843567650780E-003   5.6771118358889539E-003   5.5872216140290254E-003   5.4939678864595332E-003   5.3974068796706076E-003   5.2975968175988097E-003   5.1945978871779652E-003   5.0884722023391560E-003   4.9792837670846746E-003   4.8670984373259119E-003   4.7519838817391968E-003   4.6340095414217353E-003   4.5132465885088235E-003   4.3897678838630827E-003   4.2636479336851663E-003   4.1349628451350373E-003   4.0037902810249326E-003   3.8702094136258136E-003   3.7343008774867181E-003   3.5961467215041010E-003   3.4558303600165652E-003   3.3134365232245777E-003   3.1690512067620857E-003   3.0227616204474006E-003   2.8746561364780820E-003   2.7248242368113629E-003   2.5733564599367265E-003   2.4203443470292574E-003   2.2658803874458511E-003   2.1100579637778338E-003   1.9529712963223256E-003   1.7947153870562782E-003   1.6353859631677015E-003   1.4750794201590645E-003   1.3138927646884069E-003   1.1519235568420716E-003   9.8926985235431308E-004   8.2603014436694044E-004   6.6230330510258506E-004   4.9818852728150675E-004   3.3378526539895592E-004   1.6919317687791313E-004   1.6662228066627316E-004   3.2826070581171152E-004   4.8971467356101472E-004   6.5088624810383244E-004   8.1167769539525203E-004   9.7199154089364082E-004   1.1317306272516647E-003   1.2907981716850925E-003   1.4490978232205853E-003   1.6065337198913343E-003   1.7630105454226330E-003   1.9184335857652113E-003   2.0727087853250892E-003   2.2257428026806192E-003   2.3774430660693235E-003   2.5277178282743507E-003   2.6764762211619053E-003   2.8236283095851022E-003   2.9690851448343214E-003   3.1127588175200449E-003   3.2545625097349928E-003   3.3944105466227892E-003   3.5322184474012308E-003   3.6679029754747849E-003   3.8013821878165044E-003   3.9325754839844296E-003   4.0614036535460279E-003   4.1877889236528187E-003   4.3116550049167590E-003   4.4329271369053513E-003   4.5515321325705210E-003   4.6673984217493053E-003   4.7804560937406704E-003   4.8906369387785587E-003   4.9978744887199389E-003   5.1021040565192438E-003   5.2032627746187582E-003   5.3012896324956121E-003   5.3961255127884522E-003   5.4877132265780740E-003   5.5759975473847964E-003   5.6609252439518420E-003   5.7424451120513254E-003   5.8205080047931332E-003   5.8950668620360337E-003   5.9660767382346373E-003   6.0334948293708016E-003   6.0972804982338501E-003   6.1573952987289838E-003   6.2138029987966886E-003   6.2664696019334963E-003   6.3153633673393248E-003   6.3604548290196808E-003   6.4017168131731521E-003   6.4391244544211995E-003   6.4726552106912638E-003   6.5022888764251219E-003   6.5280075949127117E-003   6.5497958687574312E-003   6.5676405690388781E-003   6.5815309432737945E-003   6.5914586217566407E-003   6.5974176226495790E-003   6.5994043553553733E-003   6.5974176226498843E-003   6.5914586217621501E-003   6.5815309432721708E-003   6.5676405690305445E-003   6.5497958687574243E-003   6.5280075949194216E-003   6.5022888764251774E-003   6.4726552106865454E-003   6.4391244544205473E-003   6.4017168131771107E-003   6.3604548290175922E-003   6.3153633673400378E-003   6.2664696019317234E-003   6.2138029987989229E-003   6.1573952987253044E-003   6.0972804982404039E-003   6.0334948293548074E-003   5.9660767382409274E-003   5.8950668620407487E-003   5.8205080047940005E-003   5.7424451120505760E-003   5.6609252439530910E-003   5.5759975473765599E-003   5.4877132265909179E-003   5.3961255127810415E-003   5.3012896324988457E-003   5.2032627746127491E-003   5.1021040565157327E-003   4.9978744887316240E-003   4.8906369387836657E-003   4.7804560937245721E-003   4.6673984217556197E-003   4.5515321325703684E-003   4.4329271369073497E-003   4.3116550049078772E-003   4.1877889236582311E-003   4.0614036535543407E-003   3.9325754839653060E-003   3.8013821878454257E-003   3.6679029754491665E-003   3.5322184474169127E-003   3.3944105466234276E-003   3.2545625097234465E-003   3.1127588175243193E-003   2.9690851448336830E-003   2.8236283095910419E-003   2.6764762211510251E-003   2.5277178282767654E-003   2.3774430660660761E-003   2.2257428026836723E-003   2.0727087853233961E-003   1.9184335857660439E-003   1.7630105454206624E-003   1.6065337198962748E-003   1.4490978232241658E-003   1.2907981716726580E-003   1.1317306272498606E-003   9.7199154090271689E-004   8.1167769538842416E-004   6.5088624809889195E-004   4.8971467356934140E-004   3.2826070580893596E-004   1.6662228066499640E-004   1.6406104284197309E-004   3.2276721174037681E-004   4.8129324082593627E-004   6.3954290423445803E-004   7.9742017672249088E-004   9.5482929032561503E-004   1.1116747908470337E-003   1.2678615941867644E-003   1.4232950426077418E-003   1.5778809606029065E-003   1.7315257107057835E-003   1.8841362489048497E-003   2.0356201797532836E-003   2.1858858110460899E-003   2.3348422082915543E-003   2.4823992484889479E-003   2.6284676737051427E-003   2.7729591438391266E-003   2.9157862891875663E-003   3.0568627621696820E-003   3.1961032886148044E-003   3.3334237183090809E-003   3.4687410749393160E-003   3.6019736053598123E-003   3.7330408281161798E-003   3.8618635810957064E-003   3.9883640686815824E-003   4.1124659077850234E-003   4.2340941732326304E-003   4.3531754422916902E-003   4.4696378381033630E-003   4.5834110725775229E-003   4.6944264878824027E-003   4.8026170974279497E-003   4.9079176254053641E-003   5.0102645457993644E-003   5.1095961199585857E-003   5.2058524332240438E-003   5.2989754307187359E-003   5.3889089516115235E-003   5.4755987625856248E-003   5.5589925901080514E-003   5.6390401513668996E-003   5.7156931842704158E-003   5.7889054760498840E-003   5.8586328907599128E-003   5.9248333955172891E-003   5.9874670855152440E-003   6.0464962076211028E-003   6.1018851830057343E-003   6.1536006282077380E-003   6.2016113749529811E-003   6.2458884887360497E-003   6.2864052860323316E-003   6.3231373501731747E-003   6.3560625458491046E-003   6.3851610322433680E-003   6.4104152749405799E-003   6.4318100563003494E-003   6.4493324844325239E-003   6.4629720010023345E-003   6.4727203874242745E-003   6.4785717698461059E-003   6.4805226225227164E-003   6.4785717698341294E-003   6.4727203874280631E-003   6.4629720010070113E-003   6.4493324844292765E-003   6.4318100563045544E-003   6.4104152749321630E-003   6.3851610322525343E-003   6.3560625458430609E-003   6.3231373501743127E-003   6.2864052860353015E-003   6.2458884887313382E-003   6.2016113749487900E-003   6.1536006282159328E-003   6.1018851830056120E-003   6.0464962076156592E-003   5.9874670855221412E-003   5.9248333955138344E-003   5.8586328907575258E-003   5.7889054760497938E-003   5.7156931842743119E-003   5.6390401513657651E-003   5.5589925901005643E-003   5.4755987625912383E-003   5.3889089516116206E-003   5.2989754307169457E-003   5.2058524332322387E-003   5.1095961199468798E-003   5.0102645458025008E-003   4.9079176254113177E-003   4.8026170974189153E-003   4.6944264878880371E-003   4.5834110725759825E-003   4.4696378381064994E-003   4.3531754422844737E-003   4.2340941732451620E-003   4.1124659077756420E-003   3.9883640686836919E-003   3.8618635810934165E-003   3.7330408281087135E-003   3.6019736053720108E-003   3.4687410749396630E-003   3.3334237183035853E-003   3.1961032886086982E-003   3.0568627621803124E-003   2.9157862891869279E-003   2.7729591438334089E-003   2.6284676737056145E-003   2.4823992484898638E-003   2.3348422082939968E-003   2.1858858110497814E-003   2.0356201797455675E-003   1.8841362489032676E-003   1.7315257107181070E-003   1.5778809605923594E-003   1.4232950425979718E-003   1.2678615941982829E-003   1.1116747908404556E-003   9.5482929032625341E-004   7.9742017672568277E-004   6.3954290423051674E-004   4.8129324082435421E-004   3.2276721173307710E-004   1.6406104283528400E-004   1.6151037030262549E-004   3.1730749242978029E-004   4.7292873643586808E-004   6.2827957381011990E-004   7.8326567546979642E-004   9.3779296730348016E-004   1.0917676856522507E-003   1.2450964324676461E-003   1.3976862305280502E-003   1.5494445783110211E-003   1.7002795045927277E-003   1.8500996229249000E-003   1.9988141856039365E-003   2.1463331373825223E-003   2.2925671687838434E-003   2.4374277689592494E-003   2.5808272781482622E-003   2.7226789394695361E-003   2.8628969504500140E-003   3.0013965137547227E-003   3.1380938874853853E-003   3.2729064347435943E-003   3.4057526726015835E-003   3.5365523203946675E-003   3.6652263473183899E-003   3.7916970191835125E-003   3.9158879445531647E-003   4.0377241199822667E-003   4.1571319744464902E-003   4.2740394130262871E-003   4.3883758594696898E-003   4.5000722983018077E-003   4.6090613154115279E-003   4.7152771383196096E-003   4.8186556748839454E-003   4.9191345516012286E-003   5.0166531503732029E-003   5.1111526444915581E-003   5.2025760336815025E-003   5.2908681776832195E-003   5.3759758291268625E-003   5.4578476651195931E-003   5.5364343175879939E-003   5.6116884026832618E-003   5.6835645488728052E-003   5.7520194238307159E-003   5.8170117602413677E-003   5.8785023802454114E-003   5.9364542186456613E-003   5.9908323450755148E-003   6.0416039846264216E-003   6.0887385373110947E-003   6.1322075962717340E-003   6.1719849646662273E-003   6.2080466712239879E-003   6.2403709844610147E-003   6.2689384255805308E-003   6.2937317801296938E-003   6.3147361081911241E-003   6.3319387531598215E-003   6.3453293494064728E-003   6.3548998283595448E-003   6.3606444233985510E-003   6.3625596731256839E-003   6.3606444233899884E-003   6.3548998283626396E-003   6.3453293494104279E-003   6.3319387531537707E-003   6.3147361081939968E-003   6.2937317801280146E-003   6.2689384255846525E-003   6.2403709844587041E-003   6.2080466712214899E-003   6.1719849646698632E-003   6.1322075962722267E-003   6.0887385373017966E-003   6.0416039846360181E-003   5.9908323450763856E-003   5.9364542186381986E-003   5.8785023802528646E-003   5.8170117602350524E-003   5.7520194238353806E-003   5.6835645488679531E-003   5.6116884026831959E-003   5.5364343175887953E-003   5.4578476651165886E-003   5.3759758291309634E-003   5.2908681776855093E-003   5.2025760336710802E-003   5.1111526445067890E-003   5.0166531503640366E-003   4.9191345516060303E-003   4.8186556748868181E-003   4.7152771383052183E-003   4.6090613154228799E-003   4.5000722982887487E-003   4.3883758594848166E-003   4.2740394130161286E-003   4.1571319744547752E-003   4.0377241199721081E-003   3.9158879445630457E-003   3.7916970191813615E-003   3.6652263473113122E-003   3.5365523204036742E-003   3.4057526725935761E-003   3.2729064347426506E-003   3.1380938874888131E-003   3.0013965137578591E-003   2.8628969504521096E-003   2.7226789394653728E-003   2.5808272781470132E-003   2.4374277689599988E-003   2.2925671687829552E-003   2.1463331373840489E-003   1.9988141856049912E-003   1.8500996229176003E-003   1.7002795045970576E-003   1.5494445783054700E-003   1.3976862305284943E-003   1.2450964324704494E-003   1.0917676856529446E-003   9.3779296731050232E-004   7.8326567546216364E-004   6.2827957381017541E-004   4.7292873643389743E-004   3.1730749243041867E-004   1.6151037030487370E-004   1.5897118604299432E-004   3.1188425853428958E-004   4.6462565466234840E-004   6.1710252959032430E-004   7.6922223674347201E-004   9.2089238224740688E-004   1.0720208792146246E-003   1.2225160020731540E-003   1.3722864405348589E-003   1.5212413533889635E-003   1.6692904222403437E-003   1.8163439047067242E-003   1.9623126875067676E-003   2.1071083390521717E-003   2.2506431617677347E-003   2.3928302438873533E-003   2.5335835108880322E-003   2.6728177763609140E-003   2.8104487923776428E-003   2.9463932994152897E-003   3.0805690754697607E-003   3.2128949847826244E-003   3.3432910258286708E-003   3.4716783786495620E-003   3.5979794514153784E-003   3.7221179264453064E-003   3.8440188052600577E-003   3.9636084529918320E-003   4.0808146419990254E-003   4.1955665945455495E-003   4.3077950246665497E-003   4.4174321792669613E-003   4.5244118781591486E-003   4.6286695532087585E-003   4.7301422866078344E-003   4.8287688481464114E-003   4.9244897313653543E-003   5.0172471889186679E-003   5.1069852666310381E-003   5.1936498368479675E-003   5.2771886302469678E-003   5.3575512669884005E-003   5.4346892865253602E-003   5.5085561762682547E-003   5.5791073992173222E-003   5.6463004203099213E-003   5.7100947316976155E-003   5.7704518767111752E-003   5.8273354726133993E-003   5.8807112323714453E-003   5.9305469847734521E-003   5.9768126935907245E-003   6.0194804754794620E-003   6.0585246163762374E-003   6.0939215868418273E-003   6.1256500560744401E-003   6.1536909043840432E-003   6.1780272347421450E-003   6.1986443827436039E-003   6.2155299252064089E-003   6.2286736876858845E-003   6.2380677504081383E-003   6.2437064531490061E-003   6.2455863983509469E-003   6.2437064531476599E-003   6.2380677504159238E-003   6.2286736876782933E-003   6.2155299252036056E-003   6.1986443827451720E-003   6.1780272347436993E-003   6.1536909043848342E-003   6.1256500560699645E-003   6.0939215868484053E-003   6.0585246163726569E-003   6.0194804754779840E-003   5.9768126935914601E-003   5.9305469847761028E-003   5.8807112323639166E-003   5.8273354726232629E-003   5.7704518767024704E-003   5.7100947316951756E-003   5.6463004203101408E-003   5.5791073992289553E-003   5.5085561762633073E-003   5.4346892865246299E-003   5.3575512669871428E-003   5.2771886302396820E-003   5.1936498368540529E-003   5.1069852666416615E-003   5.0172471889095571E-003   4.9244897313636127E-003   4.8287688481417623E-003   4.7301422866193876E-003   4.6286695532082311E-003   4.5244118781485598E-003   4.4174321792763704E-003   4.3077950246643848E-003   4.1955665945390130E-003   4.0808146420089897E-003   3.9636084529884874E-003   3.8440188052555890E-003   3.7221179264421145E-003   3.5979794514227059E-003   3.4716783786414851E-003   3.3432910258400228E-003   3.2128949847823329E-003   3.0805690754635573E-003   2.9463932994099329E-003   2.8104487923839572E-003   2.6728177763599148E-003   2.5335835108848404E-003   2.3928302438889770E-003   2.2506431617650979E-003   2.1071083390556411E-003   1.9623126875055186E-003   1.8163439047092500E-003   1.6692904222385674E-003   1.5212413533904345E-003   1.3722864405283919E-003   1.2225160020850612E-003   1.0720208792086572E-003   9.2089238223597158E-004   7.6922223674669166E-004   6.1710252959035206E-004   4.6462565466132144E-004   3.1188425852762824E-004   1.5897118603325211E-004   1.5644443005360942E-004   3.0650022207651118E-004   4.5638847546511374E-004   6.0601801447349168E-004   7.5529786035444246E-004   9.0413728476917976E-004   1.0524458630455646E-003   1.2001335273611191E-003   1.3471106197513738E-003   1.4932879448363717E-003   1.6385768224916331E-003   1.7828891400316904E-003   1.9261374042773005E-003   2.0682347930699035E-003   2.2090952066424474E-003   2.3486333183242586E-003   2.4867646250324171E-003   2.6234054970721288E-003   2.7584732275756502E-003   2.8918860813999803E-003   3.0235633432614401E-003   3.1534253655267491E-003   3.2813936152069345E-003   3.4073907203712450E-003   3.5313405157819666E-003   3.6531680879699768E-003   3.7727998194197199E-003   3.8901634320483297E-003   4.0051880299817044E-003   4.1178041413542713E-003   4.2279437593485403E-003   4.3355403824716157E-003   4.4405290537427727E-003   4.5428463991429580E-003   4.6424306650234629E-003   4.7392217546835119E-003   4.8331612638068192E-003   4.9241925150479322E-003   5.0122605915165729E-003   5.0973123693159109E-003   5.1792965488642179E-003   5.2581636853139459E-003   5.3338662178189413E-003   5.4063584975961518E-003   5.4755968150330438E-003   5.5415394254875981E-003   5.6041465740632491E-003   5.6633805191234170E-003   5.7192055545202784E-003   5.7715880310343012E-003   5.8204963759809630E-003   5.8659011121061783E-003   5.9077748750015688E-003   5.9460924292925113E-003   5.9808306836187652E-003   6.0119687043492381E-003   6.0394877278639597E-003   6.0633711718402483E-003   6.0836046450109676E-003   6.1001759556145452E-003   6.1130751187496862E-003   6.1222943621836445E-003   6.1278281311518412E-003   6.1296730913918268E-003   6.1278281311496763E-003   6.1222943621887516E-003   6.1130751187434551E-003   6.1001759556167101E-003   6.0836046450088166E-003   6.0633711718411365E-003   6.0394877278681092E-003   6.0119687043432846E-003   5.9808306836223180E-003   5.9460924292919770E-003   5.9077748749981340E-003   5.8659011121081073E-003   5.8204963759852790E-003   5.7715880310260925E-003   5.7192055545290388E-003   5.6633805191132758E-003   5.6041465740665763E-003   5.5415394254897665E-003   5.4755968150337897E-003   5.4063584975963808E-003   5.3338662178176732E-003   5.2581636853134273E-003   5.1792965488564602E-003   5.0973123693267008E-003   5.0122605915193796E-003   4.9241925150463328E-003   4.8331612637961818E-003   4.7392217546834425E-003   4.6424306650326708E-003   4.5428463991409873E-003   4.4405290537410380E-003   4.3355403824737460E-003   4.2279437593450986E-003   4.1178041413503230E-003   4.0051880299916687E-003   3.8901634320464007E-003   3.7727998194155288E-003   3.6531680879687278E-003   3.5313405157879618E-003   3.4073907203635567E-003   3.2813936152106815E-003   3.1534253655284838E-003   3.0235633432582065E-003   2.8918860813963443E-003   2.7584732275848789E-003   2.6234054970716847E-003   2.4867646250246178E-003   2.3486333183233010E-003   2.2090952066386449E-003   2.0682347930828793E-003   1.9261374042717772E-003   1.7828891400323843E-003   1.6385768224919661E-003   1.4932879448362191E-003   1.3471106197444072E-003   1.2001335273694180E-003   1.0524458630357669E-003   9.0413728476906874E-004   7.5529786035888336E-004   6.0601801447013326E-004   4.5638847546669581E-004   3.0650022207151517E-004   1.5644443004081410E-004   1.5393106035661852E-004   3.0115809627898060E-004   4.4822166331670577E-004   5.9503223919851744E-004   7.4150049738941348E-004   8.8753735940293177E-004   1.0330540471223670E-003   1.1779621348498859E-003   1.3221736013638991E-003   1.4656008815886468E-003   1.6081569181812250E-003   1.7497552128390575E-003   1.8903098771344967E-003   2.0297356832703894E-003   2.1679481141529122E-003   2.3048634133841367E-003   2.4403986345206963E-003   2.5744716900196890E-003   2.7070013996411263E-003   2.8379075383054009E-003   2.9671108834381510E-003   3.0945332616273552E-003   3.2200975947482557E-003   3.3437279453948365E-003   3.4653495617098934E-003   3.5848889213589696E-003   3.7022737749753398E-003   3.8174331887284169E-003   3.9302975861511893E-003   4.0407987891754524E-003   4.1488700583120000E-003   4.2544461320708007E-003   4.3574632654520273E-003   4.4578592674685558E-003   4.5555735379102270E-003   4.6505471031532339E-003   4.7427226508147957E-003   4.8320445637559592E-003   4.9184589527428574E-003   5.0019136884454606E-003   5.0823584320392060E-003   5.1597446651051732E-003   5.2340257181637045E-003   5.3051567983188330E-003   5.3730950157028431E-003   5.4377994088220839E-003   5.4992309688099879E-003   5.5573526624218966E-003   5.6121294539636310E-003   5.6635283260314737E-003   5.7115182990901334E-003   5.7560704495736303E-003   5.7971579273319723E-003   5.8347559712170483E-003   5.8688419239149581E-003   5.8993952453283705E-003   5.9263975246001133E-003   5.9498324912181932E-003   5.9696860245525840E-003   5.9859461621064175E-003   5.9986031067911783E-003   6.0076492325392278E-003   6.0130790890959712E-003   6.0148894048822343E-003   6.0130790890887686E-003   6.0076492325507602E-003   5.9986031067851830E-003   5.9859461621032672E-003   5.9696860245542493E-003   5.9498324912217737E-003   5.9263975245975042E-003   5.8993952453244569E-003   5.8688419239172618E-003   5.8347559712194075E-003   5.7971579273302098E-003   5.7560704495760451E-003   5.7115182990843394E-003   5.6635283260404456E-003   5.6121294539549782E-003   5.5573526624262126E-003   5.4992309688035312E-003   5.4377994088224968E-003   5.3730950157132862E-003   5.3051567983129766E-003   5.2340257181612282E-003   5.1597446651051593E-003   5.0823584320355830E-003   5.0019136884539295E-003   4.9184589527385136E-003   4.8320445637525800E-003   4.7427226508233167E-003   4.6505471031438872E-003   4.5555735379163576E-003   4.4578592674656137E-003   4.3574632654528878E-003   4.2544461320738192E-003   4.1488700583101057E-003   4.0407987891661334E-003   3.9302975861634226E-003   3.8174331887232404E-003   3.7022737749795587E-003   3.5848889213561108E-003   3.4653495617038010E-003   3.3437279454038293E-003   3.2200975947428989E-003   3.0945332616301169E-003   2.9671108834344873E-003   2.8379075383054841E-003   2.7070013996425280E-003   2.5744716900171216E-003   2.4403986345231110E-003   2.3048634133825963E-003   2.1679481141552714E-003   2.0297356832650881E-003   1.8903098771386184E-003   1.7497552128311056E-003   1.6081569181929933E-003   1.4656008815793209E-003   1.3221736013614982E-003   1.1779621348570468E-003   1.0330540471230054E-003   8.8753735940150236E-004   7.4150049739341028E-004   5.9503223920087667E-004   4.4822166331792701E-004   3.0115809628467050E-004   1.5393106038491533E-004   1.5143205396954407E-004   2.9586059540617771E-004   4.4012966592132940E-004   5.8415138008441336E-004   7.2783804689380283E-004   8.7110222109089419E-004   1.0138567544399069E-003   1.1560148467774090E-003   1.2974900970435937E-003   1.4381965539544961E-003   1.5780487665509324E-003   1.7169618345406062E-003   1.8548514580958991E-003   1.9916339875799272E-003   2.1272264727297541E-003   2.2615467115156412E-003   2.3945132985113970E-003   2.5260456728046637E-003   2.6560641654787692E-003   2.7844900464485123E-003   2.9112455708449891E-003   3.0362540247840103E-003   3.1594397704793054E-003   3.2807282907985139E-003   3.4000462331379988E-003   3.5173214525279495E-003   3.6324830541563172E-003   3.7454614350878462E-003   3.8561883252032567E-003   3.9645968274258439E-003   4.0706214570489438E-003   4.1741981803402259E-003   4.2752644522618122E-003   4.3737592532073766E-003   4.4696231250169437E-003   4.5627982060299846E-003   4.6532282650630641E-003   4.7408587346813380E-003   4.8256367431897384E-003   4.9075111460194819E-003   4.9864325556387840E-003   5.0623533708816087E-003   5.1352278048946917E-003   5.2050119121932470E-003   5.2716636145917276E-003   5.3351427260133477E-003   5.3954109762570715E-003   5.4524320335135185E-003   5.5061715258773805E-003   5.5565970616052798E-003   5.6036782483625050E-003   5.6473867109084752E-003   5.6876961082008709E-003   5.7245821486883453E-003   5.7580226047906913E-003   5.7879973260732964E-003   5.8144882509620355E-003   5.8374794176839773E-003   5.8569569735500981E-003   5.8729091830945074E-003   5.8853264351667600E-003   5.8942012484365647E-003   5.8995282761067080E-003   5.9013043087014772E-003   5.8995282761019063E-003   5.8942012484445860E-003   5.8853264351602097E-003   5.8729091830950486E-003   5.8569569735441307E-003   5.8374794176884737E-003   5.8144882509660878E-003   5.7879973260680506E-003   5.7580226047934391E-003   5.7245821486885951E-003   5.6876961081991362E-003   5.6473867109093634E-003   5.6036782483561698E-003   5.5565970616143767E-003   5.5061715258709343E-003   5.4524320335191667E-003   5.3954109762534286E-003   5.3351427260113216E-003   5.2716636145973828E-003   5.2050119121880567E-003   5.1352278048966138E-003   5.0623533708795687E-003   4.9864325556370770E-003   4.9075111460273879E-003   4.8256367431866454E-003   4.7408587346766118E-003   4.6532282650695311E-003   4.5627982060217342E-003   4.4696231250205276E-003   4.3737592532119840E-003   4.2752644522600636E-003   4.1741981803392614E-003   4.0706214570490618E-003   3.9645968274186205E-003   3.8561883252116735E-003   3.7454614350824200E-003   3.6324830541590858E-003   3.5173214525276997E-003   3.4000462331357784E-003   3.2807282908032809E-003   3.1594397704733379E-003   3.0362540247871328E-003   2.9112455708508733E-003   2.7844900464363276E-003   2.6560641654823636E-003   2.5260456728083414E-003   2.3945132985060957E-003   2.2615467115124077E-003   2.1272264727336121E-003   1.9916339875806766E-003   1.8548514580962183E-003   1.7169618345398985E-003   1.5780487665530418E-003   1.4381965539492780E-003   1.2974900970482151E-003   1.1560148467843478E-003   1.0138567544283883E-003   8.7110222109432200E-004   7.2783804688980602E-004   5.8415138009226819E-004   4.4012966592588132E-004   2.9586059540859244E-004   1.5143205399376081E-004   1.4894840757360972E-004   2.9061043452492663E-004   4.3211691297145860E-004   5.7338157667105594E-004   7.1431835252436238E-004   8.5484141081436371E-004   9.9486521560139540E-004   1.1343045746300962E-003   1.2730746894633743E-003   1.4110912051228247E-003   1.5482702597005293E-003   1.6845285335619770E-003   1.8197832983508494E-003   1.9539524655898394E-003   2.0869546349150808E-003   2.2187091419753474E-003   2.3491361057715460E-003   2.4781564757157676E-003   2.6056920779387177E-003   2.7316656614201906E-003   2.8560009432260988E-003   2.9786226534162311E-003   3.0994565792320447E-003   3.2184296087109654E-003   3.3354697736365999E-003   3.4505062918265203E-003   3.5634696086558684E-003   3.6742914380030675E-003   3.7829048023060238E-003   3.8892440719296151E-003   3.9932450037009522E-003   4.0948447787218303E-003   4.1939820392366337E-003   4.2905969246889927E-003   4.3846311069414817E-003   4.4760278245704619E-003   4.5647319162416830E-003   4.6506898531200967E-003   4.7338497704122982E-003   4.8141614978825329E-003   4.8915765893276023E-003   4.9660483511665583E-003   5.0375318698667529E-003   5.1059840384744884E-003   5.1713635819209333E-003   5.2336310813859213E-003   5.2927489975704081E-003   5.3486816927375558E-003   5.4013954517172572E-003   5.4508585019297021E-003   5.4970410319781643E-003   5.5399152092267812E-003   5.5794551963663369E-003   5.6156371664858457E-003   5.6484393172299557E-003   5.6778418837040295E-003   5.7038271499555565E-003   5.7263794596880829E-003   5.7454852253247674E-003   5.7611329360723329E-003   5.7733131647013797E-003   5.7820185731577156E-003   5.7872439169704415E-003   5.7889860481173117E-003   5.7872439169634471E-003   5.7820185731654317E-003   5.7733131646982572E-003   5.7611329360653663E-003   5.7454852253295552E-003   5.7263794596874307E-003   5.7038271499528503E-003   5.6778418837057365E-003   5.6484393172308855E-003   5.6156371664837224E-003   5.5794551963646577E-003   5.5399152092297232E-003   5.4970410319798990E-003   5.4508585019240885E-003   5.4013954517203033E-003   5.3486816927392489E-003   5.2927489975644060E-003   5.2336310813905496E-003   5.1713635819222170E-003   5.1059840384736765E-003   5.0375318698696603E-003   4.9660483511630993E-003   4.8915765893169927E-003   4.8141614978929326E-003   4.7338497704186855E-003   4.6506898531150642E-003   4.5647319162352429E-003   4.4760278245717933E-003   4.3846311069446475E-003   4.2905969246841980E-003   4.1939820392378757E-003   4.0948447787282904E-003   3.9932450036957445E-003   3.8892440719283106E-003   3.7829048023094169E-003   3.6742914380005209E-003   3.5634696086583317E-003   3.4505062918232521E-003   3.3354697736329708E-003   3.2184296087154896E-003   3.0994565792311080E-003   2.9786226534181393E-003   2.8560009432215816E-003   2.7316656614242985E-003   2.6056920779416459E-003   2.4781564757097030E-003   2.3491361057728088E-003   2.2187091419748062E-003   2.0869546349131518E-003   1.9539524655942664E-003   1.8197832983513074E-003   1.6845285335548854E-003   1.5482702597017228E-003   1.4110912051238378E-003   1.2730746894576428E-003   1.1343045746353142E-003   9.9486521559966068E-004   8.5484141082109444E-004   7.1431835252111497E-004   5.7338157667091716E-004   4.3211691297562194E-004   2.9061043452704993E-004   1.4894840755763639E-004   1.4648113821737196E-004   2.8541032922237142E-004   4.2418781483571921E-004   5.6272892943379227E-004   7.0094919917770837E-004   8.3876439128073577E-004   9.7609056344664935E-004   1.1128441127729594E-003   1.2489418249222867E-003   1.3843009228004105E-003   1.5188391151640113E-003   1.6524746448883382E-003   1.7851263369426246E-003   1.9167136460643691E-003   2.0471567040009769E-003   2.1763763664568100E-003   2.3042942594349372E-003   2.4308328253744224E-003   2.5559153684783023E-003   2.6794660999138256E-003   2.8014101820739434E-003   2.9216737725978534E-003   3.0401840676112027E-003   3.1568693444280760E-003   3.2716590036036344E-003   3.3844836103377254E-003   3.4952749351182220E-003   3.6039659938200165E-003   3.7104910868790524E-003   3.8147858378880482E-003   3.9167872312578893E-003   4.0164336492775274E-003   4.1136649081844542E-003   4.2084222934721605E-003   4.3006485943465908E-003   4.3902881373241156E-003   4.4772868188942541E-003   4.5615921372527870E-003   4.6431532231765490E-003   4.7219208698932764E-003   4.7978475619574953E-003   4.8708875032313741E-003   4.9409966437444983E-003   5.0081327056441735E-003   5.0722552080084762E-003   5.1333254906898371E-003   5.1913067370948571E-003   5.2461639957639694E-003   5.2978642009710725E-003   5.3463761922710185E-003   5.3916707327958252E-003   5.4337205263513266E-003   5.4725002337655121E-003   5.5079864875332979E-003   5.5401579057803158E-003   5.5689951048180780E-003   5.5944807104425370E-003   5.6165993683909426E-003   5.6353377532822185E-003   5.6506845763887176E-003   5.6626305924311338E-003   5.6711686049509547E-003   5.6762934707059731E-003   5.6780021024060712E-003   5.6762934706967028E-003   5.6711686049593923E-003   5.6626305924356024E-003   5.6506845763777680E-003   5.6353377532791515E-003   5.6165993683982285E-003   5.5944807104395811E-003   5.5689951048213948E-003   5.5401579057785255E-003   5.5079864875343665E-003   5.4725002337600026E-003   5.4337205263562394E-003   5.3916707327921753E-003   5.3463761922774855E-003   5.2978642009664512E-003   5.2461639957650796E-003   5.1913067370867594E-003   5.1333254906953674E-003   5.0722552080137429E-003   5.0081327056372138E-003   4.9409966437465869E-003   4.8708875032296151E-003   4.7978475619527283E-003   4.7219208699015303E-003   4.6431532231776540E-003   4.5615921372564316E-003   4.4772868188822090E-003   4.3902881373266700E-003   4.3006485943544170E-003   4.2084222934703486E-003   4.1136649081788268E-003   4.0164336492832242E-003   3.9167872312540486E-003   3.8147858378835831E-003   3.7104910868824281E-003   3.6039659938159052E-003   3.4952749351206402E-003   3.3844836103325560E-003   3.2716590036103721E-003   3.1568693444276597E-003   3.0401840676149150E-003   2.9216737725959452E-003   2.8014101820742487E-003   2.6794660999079345E-003   2.5559153684797109E-003   2.4308328253742628E-003   2.3042942594373450E-003   2.1763763664536806E-003   2.0471567040021288E-003   1.9167136460681578E-003   1.7851263369417225E-003   1.6524746448827732E-003   1.5188391151672587E-003   1.3843009228009517E-003   1.2489418249209128E-003   1.1128441127725153E-003   9.7609056343705980E-004   8.3876439129365599E-004   7.0094919916907639E-004   5.6272892943826092E-004   4.2418781483555268E-004   2.8541032922846377E-004   1.4648113822079978E-004   1.4403128428192025E-004   2.8026299531762333E-004   4.1634676124699399E-004   5.5219949744871044E-004   6.8773830970478289E-004   8.2288054257712018E-004   9.5754382772889057E-004   1.0916461321300308E-003   1.2251058060415571E-003   1.3578416308555191E-003   1.4897728667107590E-003   1.6208192998099086E-003   1.7509012894628972E-003   1.8799398147363658E-003   2.0078565208234284E-003   2.1345737649091159E-003   2.2600146617748687E-003   2.3841031286977246E-003   2.5067639301199346E-003   2.6279227216732537E-003   2.7475060936959436E-003   2.8654416141958503E-003   2.9816578712511393E-003   3.0960845147695870E-003   3.2086522977150742E-003   3.3192931164871646E-003   3.4279400508995111E-003   3.5345274032288036E-003   3.6389907367042392E-003   3.7412669131625404E-003   3.8412941300175448E-003   3.9390119564227111E-003   4.0343613686411681E-003   4.1272847845848547E-003   4.2177260975097709E-003   4.3056307089606154E-003   4.3909455606650320E-003   4.4736191656397292E-003   4.5536016383998512E-003   4.6308447242076403E-003   4.7053018273004454E-003   4.7769280383242602E-003   4.8456801606028971E-003   4.9115167355365252E-003   4.9743980669154572E-003   5.0342862442538730E-003   5.0911451650397510E-003   5.1449405559690353E-003   5.1956399930066371E-003   5.2432129205989275E-003   5.2876306695136821E-003   5.3288664736940022E-003   5.3668954861021689E-003   5.4016947932278014E-003   5.4332434286484960E-003   5.4615223853439060E-003   5.4865146267959325E-003   5.5082050972055235E-003   5.5265807301959069E-003   5.5416304565391039E-003   5.5533452107026648E-003   5.5617179361347191E-003   5.5667435896108175E-003   5.5684191438954422E-003   5.5667435896067652E-003   5.5617179361453217E-003   5.5533452106903691E-003   5.5416304565407137E-003   5.5265807301985437E-003   5.5082050972032059E-003   5.4865146267988607E-003   5.4615223853398120E-003   5.4332434286500642E-003   5.4016947932303827E-003   5.3668954861016416E-003   5.3288664736918234E-003   5.2876306695113784E-003   5.2432129206007871E-003   5.1956399930098707E-003   5.1449405559659545E-003   5.0911451650367257E-003   5.0342862442562253E-003   4.9743980669214038E-003   4.9115167355298084E-003   4.8456801606047151E-003   4.7769280383215817E-003   4.7053018272980029E-003   4.6308447242141004E-003   4.5536016383951328E-003   4.4736191656420954E-003   4.3909455606638836E-003   4.3056307089590629E-003   4.2177260975139741E-003   4.1272847845808536E-003   4.0343613686434909E-003   3.9390119564237103E-003   3.8412941300134396E-003   3.7412669131636767E-003   3.6389907367040952E-003   3.5345274032332896E-003   3.4279400508951396E-003   3.3192931164890416E-003   3.2086522977092802E-003   3.0960845147766647E-003   2.9816578712468789E-003   2.8654416141955519E-003   2.7475060936958395E-003   2.6279227216728929E-003   2.5067639301222799E-003   2.3841031286914727E-003   2.2600146617826056E-003   2.1345737649109409E-003   2.0078565208114796E-003   1.8799398147417157E-003   1.7509012894664222E-003   1.6208192998088400E-003   1.4897728667076504E-003   1.3578416308547836E-003   1.2251058060367415E-003   1.0916461321337501E-003   9.5754382773421964E-004   8.2288054257739773E-004   6.8773830970214611E-004   5.5219949745433095E-004   4.1634676124630010E-004   2.8026299531563881E-004   1.4403128428508438E-004   1.4159990581257692E-004   2.7517114845117957E-004   4.0859811993877726E-004   5.4179929606986560E-004   6.7469334162353206E-004   8.0719915785261442E-004   9.3923592989791915E-004   1.0707231739878614E-003   1.2015807845665236E-003   1.3317290811733912E-003   1.4610888551034873E-003   1.5895814158018301E-003   1.7171286369659089E-003   1.8436530022494999E-003   1.9690776506704893E-003   2.0933264215894296E-003   2.2163238992738074E-003   2.3379954569805669E-003   2.4582673005938555E-003   2.5770665117719992E-003   2.6943210905262076E-003   2.8099599972588978E-003   2.9239131942976442E-003   3.0361116866967353E-003   3.1464875626431091E-003   3.2549740329220651E-003   3.3615054700555508E-003   3.4660174464812748E-003   3.5684467722690511E-003   3.6687315318858745E-003   3.7668111204290401E-003   3.8626262789638330E-003   3.9561191291705884E-003   4.0472332071194682E-003   4.1359134962208159E-003   4.2221064594981129E-003   4.3057600707793360E-003   4.3868238451315392E-003   4.4652488684318592E-003   4.5409878259798572E-003   4.6139950301461452E-003   4.6842264471822909E-003   4.7516397229781376E-003   4.8161942078769893E-003   4.8778509804917602E-003   4.9365728705486334E-003   4.9923244806579781E-003   5.0450722071125331E-003   5.0947842594795262E-003   5.1414306794722864E-003   5.1849833583745841E-003   5.2254160535367827E-003   5.2627044038936754E-003   5.2968259441868171E-003   5.3277601181993400E-003   5.3554882908542628E-003   5.3799937590439662E-003   5.4012617616556735E-003   5.4192794880956741E-003   5.4340360858233794E-003   5.4455226667876611E-003   5.4537323126059578E-003   5.4586600788016637E-003   5.4603029973990247E-003   5.4586600787948358E-003   5.4537323126188919E-003   5.4455226667790291E-003   5.4340360858211589E-003   5.4192794880965900E-003   5.4012617616542580E-003   5.3799937590488789E-003   5.3554882908494750E-003   5.3277601182009360E-003   5.2968259441861787E-003   5.2627044038980331E-003   5.2254160535266381E-003   5.1849833583773597E-003   5.1414306794776710E-003   5.0947842594806780E-003   5.0450722071081200E-003   4.9923244806591160E-003   4.9365728705468848E-003   4.8778509804973669E-003   4.8161942078671638E-003   4.7516397229847573E-003   4.6842264471803063E-003   4.6139950301422594E-003   4.5409878259880521E-003   4.4652488684274738E-003   4.3868238451311714E-003   4.3057600707766541E-003   4.2221064594982760E-003   4.1359134962240529E-003   4.0472332071188055E-003   3.9561191291719866E-003   3.8626262789655530E-003   3.7668111204195442E-003   3.6687315318877367E-003   3.5684467722679192E-003   3.4660174464919424E-003   3.3615054700502633E-003   3.2549740329155252E-003   3.1464875626435740E-003   3.0361116867075322E-003   2.9239131942900287E-003   2.8099599972610800E-003   2.6943210905173154E-003   2.5770665117793579E-003   2.4582673005985045E-003   2.3379954569759387E-003   2.2163238992751744E-003   2.0933264215830527E-003   1.9690776506682273E-003   1.8436530022518105E-003   1.7171286369753735E-003   1.5895814157959043E-003   1.4610888551007117E-003   1.3317290811725724E-003   1.2015807845634496E-003   1.0707231739918166E-003   9.3923592989425542E-004   8.0719915786109375E-004   6.7469334161629479E-004   5.4179929607867106E-004   4.0859811993826378E-004   2.7517114845071466E-004   1.4159990581230630E-004   1.3918808520130277E-004   2.7013750368790751E-004   4.0094623530814028E-004   5.3153429460209983E-004   6.6182188379027007E-004   7.9172943919409572E-004   9.2117767786094318E-004   1.0500876438098022E-003   1.1783807542621871E-003   1.3059788456066812E-003   1.4328042191326940E-003   1.5587796865407996E-003   1.6838286150518481E-003   1.8078749722531193E-003   1.9308433705404332E-003   2.0526591111759036E-003   2.1732482279209556E-003   2.2925375301937161E-003   2.4104546457746519E-003   2.5269280630580253E-003   2.6418871726787245E-003   2.7552623087004589E-003   2.8669847891759741E-003   2.9769869561628009E-003   3.0852022151186759E-003   3.1915650736580444E-003   3.2960111796920015E-003   3.3984773589010586E-003   3.4989016515072089E-003   3.5972233483430108E-003   3.6933830262016552E-003   3.7873225824870196E-003   3.8789852690331098E-003   3.9683157251695009E-003   4.0552600099921163E-003   4.1397656338719169E-003   4.2217815889966578E-003   4.3012583791726886E-003   4.3781480487072588E-003   4.4524042104575404E-003   4.5239820728184971E-003   4.5928384660323396E-003   4.6589318673125046E-003   4.7222224251921158E-003   4.7826719828081288E-003   4.8402441002303037E-003   4.8949040758230200E-003   4.9466189665132859E-003   4.9953576070882605E-003   5.0410906285438123E-003   5.0837904752015217E-003   5.1234314208505327E-003   5.1599895839441606E-003   5.1934429414709632E-003   5.2237713419715781E-003   5.2509565173307904E-003   5.2749820934271663E-003   5.2958335998916084E-003   5.3134984784969919E-003   5.3279660905089232E-003   5.3392277229973029E-003   5.3472765938888944E-003   5.3521078561324098E-003   5.3537186002572401E-003   5.3521078561276081E-003   5.3472765938974987E-003   5.3392277229913632E-003   5.3279660905044823E-003   5.3134984784972139E-003   5.2958335998956330E-003   5.2749820934261948E-003   5.2509565173323725E-003   5.2237713419656939E-003   5.1934429414756955E-003   5.1599895839424814E-003   5.1234314208510878E-003   5.0837904752027985E-003   5.0410906285400514E-003   4.9953576070881633E-003   4.9466189665162696E-003   4.8949040758172191E-003   4.8402441002313168E-003   4.7826719828120701E-003   4.7222224251917688E-003   4.6589318673159741E-003   4.5928384660263166E-003   4.5239820728200653E-003   4.4524042104590600E-003   4.3781480487073421E-003   4.3012583791734449E-003   4.2217815889963317E-003   4.1397656338675315E-003   4.0552600099985070E-003   3.9683157251595436E-003   3.8789852690352955E-003   3.7873225824922585E-003   3.6933830261958178E-003   3.5972233483425042E-003   3.4989016515140081E-003   3.3984773588987549E-003   3.2960111796886404E-003   3.1915650736548118E-003   3.0852022151175995E-003   2.9769869561667162E-003   2.8669847891786837E-003   2.7552623087018224E-003   2.6418871726716642E-003   2.5269280630641489E-003   2.4104546457703879E-003   2.2925375301898199E-003   2.1732482279238075E-003   2.0526591111771353E-003   1.9308433705430006E-003   1.8078749722540421E-003   1.6838286150464010E-003   1.5587796865382808E-003   1.4328042191384949E-003   1.3059788456046273E-003   1.1783807542613545E-003   1.0500876438079287E-003   9.2117767786370486E-004   7.9172943919336713E-004   6.6182188378716145E-004   5.3153429460534030E-004   4.0094623531056195E-004   2.7013750369053735E-004   1.3918808520418935E-004   1.3679692757417872E-004   2.6516477507906172E-004   3.9339542697761770E-004   5.2141041401095739E-004   6.4913145319500654E-004   7.7648049335814900E-004   9.0337976092068339E-004   1.0297518052358595E-003   1.1555195439386136E-003   1.2806063080437156E-003   1.4049358867594119E-003   1.5284325720963700E-003   1.6510212030983948E-003   1.7726272097296908E-003   1.8931766564403534E-003   2.0125962852980510E-003   2.1308135586866270E-003   2.2477567015838813E-003   2.3633547433024697E-003   2.4775375588905382E-003   2.5902359097913922E-003   2.7013814841975493E-003   2.8109069366697896E-003   2.9187459272914402E-003   3.0248331602215966E-003   3.1291044215484435E-003   3.2314966166242780E-003   3.3319478066781427E-003   3.4303972448117802E-003   3.5267854112266336E-003   3.6210540478311889E-003   3.7131461921094608E-003   3.8030062101724535E-003   3.8905798291591701E-003   3.9758141687080209E-003   4.0586577718698114E-003   4.1390606348975581E-003   4.2169742364612586E-003   4.2923515658554734E-003   4.3651471504532954E-003   4.4353170821267024E-003   4.5028190429518833E-003   4.5676123298217519E-003   4.6296578782372005E-003   4.6889182851034827E-003   4.7453578305974992E-003   4.7989424990298735E-003   4.8496399987118938E-003   4.8974197808397263E-003   4.9422530573939721E-003   4.9841128179835270E-003   5.0229738455578321E-003   5.0588127313270920E-003   5.0916078883252308E-003   5.1213395641322712E-003   5.1479898524522116E-003   5.1715427034952632E-003   5.1919839335553553E-003   5.2093012332185551E-003   5.2234841745384120E-003   5.2345242172342210E-003   5.2424147136371224E-003   5.2471509127434979E-003   5.2487299627466122E-003   5.2471509127422489E-003   5.2424147136448385E-003   5.2345242172305573E-003   5.2234841745330274E-003   5.2093012332178890E-003   5.1919839335571039E-003   5.1715427034957351E-003   5.1479898524504075E-003   5.1213395641285520E-003   5.0916078883292692E-003   5.0588127313273556E-003   5.0229738455599415E-003   4.9841128179795580E-003   4.9422530573983714E-003   4.8974197808339670E-003   4.8496399987154604E-003   4.7989424990280694E-003   4.7453578305933775E-003   4.6889182851120315E-003   4.6296578782269449E-003   4.5676123298256655E-003   4.5028190429525772E-003   4.4353170821271326E-003   4.3651471504606021E-003   4.2923515658447875E-003   4.2169742364658869E-003   4.1390606348922221E-003   4.0586577718679795E-003   3.9758141687142312E-003   3.8905798291583027E-003   3.8030062101733764E-003   3.7131461921066089E-003   3.6210540478346376E-003   3.5267854112246977E-003   3.4303972448124220E-003   3.3319478066812236E-003   3.2314966166248627E-003   3.1291044215400188E-003   3.0248331602213407E-003   2.9187459272975169E-003   2.8109069366691886E-003   2.7013814841934103E-003   2.5902359097949024E-003   2.4775375588861892E-003   2.3633547433086211E-003   2.2477567015776745E-003   2.1308135586871058E-003   2.0125962852970414E-003   1.8931766564423413E-003   1.7726272097288720E-003   1.6510212031009552E-003   1.5284325720920089E-003   1.4049358867567197E-003   1.2806063080476604E-003   1.1555195439376664E-003   1.0297518052337362E-003   9.0337976091858785E-004   7.7648049336886960E-004   6.4913145318279408E-004   5.2141041402092858E-004   3.9339542697575114E-004   2.6516477507920744E-004   1.3679692756340955E-004   1.3442756121902211E-004   2.6025567510860187E-004   3.8594998843916040E-004   5.1143352459811359E-004   6.3662949175333217E-004   7.6146132772129255E-004   8.8585274475650594E-004   1.0097277741272989E-003   1.1330108106073628E-003   1.2556266566446372E-003   1.3775005663897305E-003   1.4985582893456313E-003   1.6187261137271224E-003   1.7379309095121032E-003   1.8561001710047063E-003   1.9731620591443566E-003   2.0890454432795445E-003   2.2036799424829346E-003   2.3169959665134783E-003   2.4289247561451559E-003   2.5393984231254227E-003   2.6483499894350412E-003   2.7557134262039644E-003   2.8614236918925867E-003   2.9654167700058458E-003   3.0676297061027133E-003   3.1680006443050752E-003   3.2664688630725837E-003   3.3629748103960154E-003   3.4574601382533036E-003   3.5498677364156558E-003   3.6401417655634177E-003   3.7282276896514893E-003   3.8140723074881616E-003   3.8976237836406205E-003   3.9788316785077243E-003   4.0576469776205590E-003   4.1340221200644317E-003   4.2079110261616856E-003   4.2792691242929115E-003   4.3480533767231710E-003   4.4142223047521773E-003   4.4777360128359922E-003   4.5385562117922079E-003   4.5966462411398401E-003   4.6519710905004175E-003   4.7044974199482864E-003   4.7541935795743784E-003   4.8010296277698900E-003   4.8449773489804698E-003   4.8860102699485319E-003   4.9241036752661338E-003   4.9592346218752248E-003   4.9913819523806080E-003   5.0205263074982187E-003   5.0466501373611916E-003   5.0697377117169262E-003   5.0897751292554028E-003   5.1067503256687352E-003   5.1206530807014761E-003   5.1314750241306939E-003   5.1392096406984167E-003   5.1438522740464565E-003   5.1454001291396378E-003   5.1438522740400450E-003   5.1392096407104071E-003   5.1314750241228946E-003   5.1206530806940376E-003   5.1067503256721491E-003   5.0897751292570126E-003   5.0697377117149556E-003   5.0466501373631900E-003   5.0205263074974971E-003   4.9913819523833280E-003   4.9592346218715888E-003   4.9241036752644685E-003   4.8860102699511687E-003   4.8449773489762094E-003   4.8010296277773978E-003   4.7541935795730739E-003   4.7044974199489942E-003   4.6519710904906475E-003   4.5966462411493048E-003   4.5385562117871148E-003   4.4777360128412935E-003   4.4142223047498041E-003   4.3480533767197849E-003   4.2792691242956038E-003   4.2079110261605268E-003   4.1340221200701355E-003   4.0576469776137380E-003   3.9788316785116518E-003   3.8976237836403915E-003   3.8140723074818750E-003   3.7282276896558053E-003   3.6401417655689272E-003   3.5498677364065312E-003   3.4574601382527104E-003   3.3629748103935486E-003   3.2664688630801852E-003   3.1680006442992292E-003   3.0676297061021929E-003   2.9654167700005063E-003   2.8614236919020097E-003   2.7557134262077287E-003   2.6483499894349727E-003   2.5393984231124600E-003   2.4289247561550820E-003   2.3169959665106377E-003   2.2036799424821063E-003   2.0890454432740402E-003   1.9731620591512122E-003   1.8561001710038494E-003   1.7379309095145734E-003   1.6187261137259878E-003   1.4985582893369265E-003   1.3775005663986262E-003   1.2556266566408625E-003   1.1330108106025749E-003   1.0097277741277777E-003   8.8585274476143949E-004   7.6146132771715003E-004   6.3662949175435912E-004   5.1143352459720459E-004   3.8594998844432293E-004   2.6025567510495895E-004   1.3442756122544752E-004   1.3208113793354570E-004   2.5541291417149371E-004   3.7861418563683857E-004   5.0160944371217299E-004   6.2432336317344572E-004   7.4668084621950202E-004   8.6860706648927283E-004   9.9002751279134854E-004   1.1108680327689274E-003   1.2310548762569104E-003   1.3505147384003250E-003   1.4691748025049776E-003   1.5869627824814129E-003   1.7038069650288385E-003   1.8196362513201742E-003   1.9343801984116060E-003   2.0479690601155542E-003   2.1603338274277560E-003   2.2714062685888952E-003   2.3811189685370333E-003   2.4894053679405392E-003   2.5961998016202220E-003   2.7014375365602590E-003   2.8050548092286437E-003   2.9069888624534308E-003   3.0071779815881508E-003   3.1055615301639854E-003   3.2020799848935209E-003   3.2966749700512957E-003   3.3892892911127764E-003   3.4798669678713715E-003   3.5683532667307866E-003   3.6546947323839313E-003   3.7388392186901015E-003   3.8207359188311904E-003   3.9003353948090930E-003   3.9775896059801585E-003   4.0524519369464079E-003   4.1248772245608550E-003   4.1948217841745461E-003   4.2622434349144367E-003   4.3271015242539318E-003   4.3893569515958963E-003   4.4489721910217078E-003   4.5059113130900552E-003   4.5601400057719288E-003   4.6116255944424894E-003   4.6603370608747641E-003   4.7062450612589818E-003   4.7493219434976558E-003   4.7895417631472481E-003   4.8268802985648729E-003   4.8613150651700410E-003   4.8928253284345746E-003   4.9213921160428109E-003   4.9469982290181458E-003   4.9696282516188406E-003   4.9892685605328890E-003   5.0059073327393400E-003   5.0195345523867396E-003   5.0301420166961597E-003   5.0377233407304933E-003   5.0422739612795420E-003   5.0437911392227919E-003   5.0422739612709655E-003   5.0377233407434274E-003   5.0301420166904143E-003   5.0195345523804114E-003   5.0059073327403669E-003   4.9892685605345544E-003   4.9696282516149271E-003   4.9469982290174241E-003   4.9213921160469742E-003   4.8928253284292456E-003   4.8613150651755088E-003   4.8268802985619863E-003   4.7895417631445003E-003   4.7493219435049139E-003   4.7062450612630480E-003   4.6603370608657713E-003   4.6116255944375628E-003   4.5601400057786456E-003   4.5059113130938577E-003   4.4489721910121460E-003   4.3893569516000319E-003   4.3271015242556943E-003   4.2622434349057214E-003   4.1948217841834556E-003   4.1248772245592868E-003   4.0524519369475320E-003   3.9775896059747740E-003   3.9003353948099395E-003   3.8207359188357493E-003   3.7388392186861186E-003   3.6546947323877199E-003   3.5683532667306617E-003   3.4798669678690608E-003   3.3892892911118744E-003   3.2966749700474307E-003   3.2020799849019066E-003   3.1055615301608386E-003   3.0071779815822319E-003   2.9069888624535523E-003   2.8050548092373173E-003   2.7014375365513876E-003   2.5961998016235110E-003   2.4894053679366257E-003   2.3811189685398748E-003   2.2714062685905145E-003   2.1603338274283623E-003   2.0479690601058476E-003   1.9343801984176290E-003   1.8196362513215880E-003   1.7038069650306964E-003   1.5869627824849908E-003   1.4691748024940332E-003   1.3505147384061944E-003   1.2310548762572426E-003   1.1108680327636122E-003   9.9002751278876033E-004   8.6860706648722585E-004   7.4668084622808717E-004   6.2432336316675663E-004   5.0160944371918648E-004   3.7861418563622795E-004   2.5541291417291445E-004   1.3208113793145015E-004   1.2975883321181443E-004   2.5063920000702091E-004   3.7139225552724423E-004   4.9194393354775549E-004   6.1222034982346546E-004   7.3214784542922472E-004   8.5165302990659712E-004   9.7066282428474437E-004   1.0891045039035773E-003   1.2069057409618876E-003   1.3239946468114857E-003   1.4402998139666414E-003   1.5557503576857871E-003   1.6702759573013568E-003   1.7838068970198635E-003   1.8962741064647848E-003   2.0076092006294753E-003   2.1177445194901293E-003   2.2266131670846956E-003   2.3341490501476124E-003   2.4402869162460684E-003   2.5449623913182222E-003   2.6481120167951080E-003   2.7496732861413339E-003   2.8495846807780958E-003   2.9477857054956702E-003   3.0442169232566749E-003   3.1388199894058014E-003   3.2315376852081190E-003   3.3223139508276670E-003   3.4110939175579780E-003   3.4978239394804558E-003   3.5824516243698271E-003   3.6649258638666651E-003   3.7451968630004412E-003   3.8232161689695648E-003   3.8989366990676289E-003   3.9723127679406611E-003   4.0433001139832253E-003   4.1118559250260950E-003   4.1779388630064779E-003   4.2415090880692646E-003   4.3025282815512406E-003   4.3609596682657320E-003   4.4167680378556506E-003   4.4699197652132289E-003   4.5203828300417886E-003   4.5681268354911125E-003   4.6131230257266814E-003   4.6553443028608810E-003   4.6947652425592956E-003   4.7313621088653224E-003   4.7651128681315547E-003   4.7959972017388719E-003   4.8239965180073840E-003   4.8490939630481122E-003   4.8712744304879596E-003   4.8905245704300715E-003   4.9068327971742709E-003   4.9201892959167826E-003   4.9305860285578096E-003   4.9380167383354101E-003   4.9424769536748903E-003   4.9439639904322041E-003   4.9424769536628721E-003   4.9380167383472062E-003   4.9305860285506486E-003   4.9201892959099824E-003   4.9068327971802939E-003   4.8905245704342626E-003   4.8712744304853228E-003   4.8490939630473351E-003   4.8239965180073840E-003   4.7959972017359576E-003   4.7651128681341082E-003   4.7313621088626578E-003   4.6947652425587960E-003   4.6553443028615193E-003   4.6131230257316358E-003   4.5681268354834104E-003   4.5203828300427462E-003   4.4699197652133260E-003   4.4167680378617291E-003   4.3609596682608887E-003   4.3025282815531973E-003   4.2415090880668083E-003   4.1779388630037162E-003   4.1118559250337139E-003   4.0433001139830727E-003   3.9723127679340831E-003   3.8989366990692664E-003   3.8232161689658595E-003   3.7451968630062282E-003   3.6649258638601911E-003   3.5824516243713744E-003   3.4978239394814481E-003   3.4110939175591160E-003   3.3223139508251620E-003   3.2315376852078415E-003   3.1388199894106239E-003   3.0442169232559602E-003   2.9477857054910350E-003   2.8495846807797265E-003   2.7496732861455597E-003   2.6481120167926586E-003   2.5449623913181840E-003   2.4402869162412633E-003   2.3341490501497253E-003   2.2266131670861666E-003   2.1177445194885403E-003   2.0076092006255375E-003   1.8962741064655342E-003   1.7838068970240650E-003   1.6702759573004045E-003   1.5557503576862919E-003   1.4402998139609879E-003   1.3239946468128205E-003   1.2069057409644368E-003   1.0891045039000402E-003   9.7066282428581729E-004   8.5165302990197755E-004   7.3214784543568223E-004   6.1222034981839313E-004   4.9194393355322941E-004   3.7139225552840216E-004   2.5063920000589768E-004   1.2975883320870407E-004   1.2746184642248130E-004   2.4593723706432900E-004   3.6428840470519638E-004   4.8244269888845278E-004   6.0032764976911818E-004   7.1787101071370783E-004   8.3500080079194905E-004   9.5164534694166213E-004   1.0677333260857447E-003   1.1831938068787538E-003   1.2979562911952808E-003   1.4119507552999930E-003   1.5251076906169295E-003   1.6373581441821335E-003   1.7486337586259774E-003   1.8588668117855700E-003   1.9679902558336106E-003   2.0759377559728884E-003   2.1826437286609768E-003   2.2880433793734979E-003   2.3920727397919381E-003   2.4946687045885527E-003   2.5957690675998887E-003   2.6953125575268147E-003   2.7932388730398591E-003   2.8894887173846195E-003   2.9840038323095189E-003   3.0767270315247217E-003   3.1676022334648501E-003   3.2565744934620541E-003   3.3435900352800849E-003   3.4285962820053140E-003   3.5115418862487896E-003   3.5923767596752476E-003   3.6710521017697811E-003   3.7475204280372348E-003   3.8217355972810785E-003   3.8936528381979529E-003   3.9632287752743994E-003   4.0304214537971866E-003   4.0951903640752546E-003   4.1574964648996987E-003   4.2173022061262194E-003   4.2745715503926668E-003   4.3292699940072066E-003   4.3813645869690693E-003   4.4308239520643583E-003   4.4776183030738326E-003   4.5217194620180701E-003   4.5631008756550073E-003   4.6017376307936342E-003   4.6376064687852492E-003   4.6706857991075379E-003   4.7009557119045142E-003   4.7283979895267614E-003   4.7529961172371737E-003   4.7747352926720277E-003   4.7936024346225958E-003   4.8095861906234105E-003   4.8226769434263350E-003   4.8328668167697819E-003   4.8401496798599897E-003   4.8445211511556896E-003   4.8459786005647654E-003   4.8445211511452813E-003   4.8401496798726740E-003   4.8328668167626765E-003   4.8226769434212002E-003   4.8095861906223281E-003   4.7936024346310058E-003   4.7747352926658382E-003   4.7529961172417812E-003   4.7283979895248185E-003   4.7009557119055134E-003   4.6706857991094530E-003   4.6376064687788099E-003   4.6017376307980196E-003   4.5631008756521485E-003   4.5217194620189027E-003   4.4776183030734162E-003   4.4308239520647330E-003   4.3813645869663076E-003   4.3292699940085111E-003   4.2745715503916815E-003   4.2173022061302579E-003   4.1574964649028767E-003   4.0951903640659704E-003   4.0304214538018357E-003   3.9632287752726092E-003   3.8936528381968705E-003   3.8217355972788303E-003   3.7475204280389418E-003   3.6710521017707665E-003   3.5923767596774403E-003   3.5115418862513015E-003   3.4285962819978200E-003   3.3435900352859482E-003   3.2565744934527352E-003   3.1676022334698462E-003   3.0767270315254502E-003   2.9840038323106777E-003   2.8894887173809281E-003   2.7932388730450008E-003   2.6953125575198134E-003   2.5957690675982303E-003   2.4946687045909188E-003   2.3920727397958585E-003   2.2880433793693866E-003   2.1826437286626144E-003   2.0759377559746994E-003   1.9679902558324414E-003   1.8588668117792695E-003   1.7486337586291034E-003   1.6373581441819773E-003   1.5251076906216410E-003   1.4119507552922128E-003   1.2979562911940579E-003   1.1831938068843084E-003   1.0677333260896149E-003   9.5164534694014424E-004   8.3500080078369177E-004   7.1787101071713044E-004   6.0032764976908348E-004   4.8244269888786384E-004   3.6428840470814627E-004   2.4593723706156645E-004   1.2746184643069869E-004   1.2519140098298659E-004   2.4130972587508778E-004   3.5730680800709694E-004   4.7311138499411126E-004   5.8865237378839114E-004   7.0385891254199848E-004   8.1866040239850571E-004   9.3298654901187092E-004   1.0467674038357501E-003   1.1599334051677138E-003   1.2724154188264690E-003   1.3841447785410722E-003   1.4950533258864078E-003   1.6050734498947415E-003   1.7141381261936602E-003   1.8221809557475120E-003   1.9291362031463796E-003   2.0349388343788993E-003   2.1395245542267446E-003   2.2428298431043311E-003   2.3447919934428477E-003   2.4453491455332377E-003   2.5444403229011175E-003   2.6420054671303511E-003   2.7379854721705649E-003   2.8323222180542604E-003   2.9249586040893186E-003   3.0158385815017633E-003   3.1049071854161933E-003   3.1921105662906096E-003   3.2773960206914504E-003   3.3607120215016079E-003   3.4420082473932273E-003   3.5212356116677279E-003   3.5983462904228547E-003   3.6732937500196933E-003   3.7460327738046695E-003   3.8165194881178560E-003   3.8847113875109945E-003   3.9505673593211721E-003   4.0140477072416192E-003   4.0751141743387426E-003   4.1337299650893583E-003   4.1898597666191473E-003   4.2434697691695195E-003   4.2945276856146131E-003   4.3430027701941154E-003   4.3888658362761235E-003   4.4320892732778172E-003   4.4726470627270698E-003   4.5105147933470757E-003   4.5456696751036696E-003   4.5780905526302818E-003   4.6077579173513239E-003   4.6346539189237035E-003   4.6587623755784402E-003   4.6800687834548105E-003   4.6985603251690211E-003   4.7142258772226997E-003   4.7270560163827358E-003   4.7370430252571538E-003   4.7441808967495502E-003   4.7484653377102559E-003   4.7498937711054068E-003   4.7484653377008190E-003   4.7441808967630950E-003   4.7370430252492712E-003   4.7270560163792386E-003   4.7142258772240042E-003   4.6985603251730734E-003   4.6800687834521182E-003   4.6587623755741103E-003   4.6346539189240921E-003   4.6077579173547933E-003   4.5780905526264237E-003   4.5456696751039471E-003   4.5105147933485190E-003   4.4726470627335924E-003   4.4320892732683248E-003   4.3888658362834509E-003   4.3430027701867324E-003   4.2945276856138359E-003   4.2434697691748346E-003   4.1898597666169546E-003   4.1337299650879844E-003   4.0751141743395891E-003   4.0140477072346803E-003   3.9505673593314694E-003   3.8847113875054018E-003   3.8165194881170095E-003   3.7460327738098598E-003   3.6732937500176255E-003   3.5983462904204955E-003   3.5212356116736676E-003   3.4420082473875513E-003   3.3607120215007891E-003   3.2773960206947117E-003   3.1921105662842675E-003   3.1049071854201693E-003   3.0158385815022282E-003   2.9249586040899778E-003   2.8323222180524632E-003   2.7379854721727992E-003   2.6420054671266180E-003   2.5444403228982448E-003   2.4453491455360687E-003   2.3447919934476702E-003   2.2428298430974825E-003   2.1395245542309427E-003   2.0349388343808283E-003   1.9291362031434445E-003   1.8221809557420476E-003   1.7141381261936428E-003   1.6050734498981867E-003   1.4950533258866749E-003   1.3841447785445382E-003   1.2724154188186731E-003   1.1599334051700660E-003   1.0467674038399100E-003   9.3298654900486611E-004   8.1866040239930715E-004   7.0385891254609589E-004   5.8865237378313839E-004   4.7311138499528393E-004   3.5730680800799552E-004   2.4130972587260713E-004   1.2519140098338211E-004   1.2294874435681696E-004   2.3675936241353626E-004   3.5045160712650000E-004   4.6395557550200223E-004   5.7720154261250295E-004   6.9012000286926625E-004   8.0264171113200375E-004   9.1469772355777870E-004   1.0262194381832034E-003   1.1371386352424726E-003   1.2473875170773419E-003   1.3568987477473871E-003   1.4656054921526815E-003   1.5734414548356779E-003   1.6803409182509083E-003   1.7862387806732716E-003   1.8910705936106068E-003   1.9947725987295856E-003   2.0972817643146527E-003   2.1985358213334263E-003   2.2984732988496834E-003   2.3970335590847713E-003   2.4941568318954804E-003   2.5897842487698636E-003   2.6838578762999471E-003   2.7763207491178499E-003   2.8671169022210230E-003   2.9561914029189312E-003   3.0434903819608755E-003   3.1289610643205762E-003   3.2125517991495184E-003   3.2942120893547783E-003   3.3738926203238234E-003   3.4515452881483388E-003   3.5271232270761843E-003   3.6005808364383135E-003   3.6718738066580381E-003   3.7409591447371410E-003   3.8077951989106823E-003   3.8723416825985624E-003   3.9345596975249864E-003   3.9944117561773879E-003   4.0518618033613812E-003   4.1068752369748801E-003   4.1594189280220462E-003   4.2094612396892939E-003   4.2569720456804294E-003   4.3019227475848409E-003   4.3442862914236380E-003   4.3840371833564762E-003   4.4211515044384475E-003   4.4556069243886776E-003   4.4873827146783285E-003   4.5164597604231138E-003   4.5428205715554726E-003   4.5664492929597955E-003   4.5873317135787517E-003   4.6054552748555633E-003   4.6208090778782629E-003   4.6333838897367197E-003   4.6431721488820188E-003   4.6501679695594711E-003   4.6543671453280477E-003   4.6557671512112431E-003   4.6543671453206648E-003   4.6501679695725162E-003   4.6431721488773003E-003   4.6333838897274493E-003   4.6208090778786237E-003   4.6054552748565625E-003   4.5873317135832203E-003   4.5664492929524125E-003   4.5428205715571379E-003   4.5164597604244738E-003   4.4873827146837963E-003   4.4556069243844032E-003   4.4211515044375593E-003   4.3840371833614999E-003   4.3442862914165881E-003   4.3019227475866173E-003   4.2569720456765436E-003   4.2094612396928466E-003   4.1594189280296789E-003   4.1068752369666783E-003   4.0518618033597020E-003   3.9944117561828696E-003   3.9345596975139951E-003   3.8723416826078050E-003   3.8077951989074488E-003   3.7409591447390422E-003   3.6718738066524037E-003   3.6005808364382719E-003   3.5271232270798758E-003   3.4515452881446751E-003   3.3738926203302211E-003   3.2942120893515447E-003   3.2125517991537511E-003   3.1289610643143173E-003   3.0434903819604453E-003   2.9561914029254677E-003   2.8671169022165821E-003   2.7763207491153241E-003   2.6838578763028198E-003   2.5897842487733747E-003   2.4941568318910257E-003   2.3970335590838276E-003   2.2984732988477474E-003   2.1985358213363893E-003   2.0972817643166719E-003   1.9947725987258802E-003   1.8910705936066585E-003   1.7862387806760749E-003   1.6803409182444828E-003   1.5734414548406739E-003   1.4656054921564077E-003   1.3568987477396988E-003   1.2473875170808113E-003   1.1371386352451163E-003   1.0262194381801537E-003   9.1469772355246004E-004   8.0264171113053617E-004   6.9012000287882458E-004   5.7720154260332279E-004   4.6395557550882316E-004   3.5045160712959822E-004   2.3675936241290829E-004   1.2294874435286873E-004   1.2073514806350966E-004   2.3228883742965750E-004   3.4372690934912631E-004   4.5498079042626677E-004   5.6598208420084034E-004   6.7666261177994069E-004   7.8695445237583761E-004   8.9678998352649142E-004   1.0061019209748057E-003   1.1148233583081618E-003   1.2228878061152221E-003   1.3302292308445610E-003   1.4367820931108707E-003   1.5424813857265185E-003   1.6472626710724234E-003   1.7510621182105848E-003   1.8538165394039047E-003   1.9554634261717135E-003   2.0559409849056423E-003   2.1551881720125593E-003   2.2531447285285555E-003   2.3497512142485952E-003   2.4449490414135550E-003   2.5386805078336100E-003   2.6308888295549504E-003   2.7215181729565302E-003   2.8105136863694757E-003   2.8978215310971195E-003   2.9833889119930401E-003   3.0671641072732292E-003   3.1490964979835889E-003   3.2291365967023616E-003   3.3072360756983971E-003   3.3833477944216345E-003   3.4574258263915802E-003   3.5294254854125462E-003   3.5993033511108191E-003   3.6670172936941470E-003   3.7325264981743905E-003   3.7957914876913662E-003   3.8567741461941196E-003   3.9154377402991630E-003   3.9717469404596528E-003   4.0256678412355362E-003   4.0771679808372097E-003   4.1262163598651258E-003   4.1727834591241131E-003   4.2168412567507307E-003   4.2583632442400043E-003   4.2973244419755863E-003   4.3337014135113039E-003   4.3674722791523235E-003   4.3986167286901301E-003   4.4271160330823234E-003   4.4529530553390484E-003   4.4761122604784487E-003   4.4965797244247152E-003   4.5143431422284830E-003   4.5293918351288764E-003   4.5417167567018413E-003   4.5513104981551866E-003   4.5581672926257866E-003   4.5622830186569652E-003   4.5636552023026744E-003   4.5622830186508867E-003   4.5581672926368333E-003   4.5513104981493024E-003   4.5417167566904337E-003   4.5293918351362317E-003   4.5143431422298708E-003   4.4965797244261307E-003   4.4761122604783377E-003   4.4529530553381602E-003   4.4271160330789927E-003   4.3986167286935718E-003   4.3674722791493537E-003   4.3337014135115259E-003   4.2973244419787227E-003   4.2583632442394492E-003   4.2168412567455960E-003   4.1727834591301916E-003   4.1262163598543289E-003   4.0771679808509487E-003   4.0256678412266544E-003   3.9717469404615402E-003   3.9154377402976226E-003   3.8567741461910110E-003   3.7957914876981524E-003   3.7325264981692419E-003   3.6670172936927870E-003   3.5993033511166339E-003   3.5294254854160156E-003   3.4574258263850299E-003   3.3833477944213985E-003   3.3072360756939423E-003   3.2291365967096475E-003   3.1490964979815628E-003   3.0671641072709255E-003   2.9833889119939561E-003   2.8978215310971889E-003   2.8105136863637581E-003   2.7215181729654536E-003   2.6308888295518695E-003   2.5386805078309038E-003   2.4449490414124031E-003   2.3497512142521271E-003   2.2531447285256134E-003   2.1551881720128230E-003   2.0559409849028598E-003   1.9554634261720882E-003   1.8538165394095252E-003   1.7510621182062480E-003   1.6472626710714033E-003   1.5424813857249919E-003   1.4367820931139863E-003   1.3302292308418617E-003   1.2228878061159021E-003   1.1148233583044842E-003   1.0061019209772759E-003   8.9678998352649142E-004   7.8695445237891848E-004   6.7666261177301568E-004   5.6598208420532981E-004   4.5498079042310957E-004   3.4372690935036143E-004   2.3228883742776318E-004   1.2073514807747765E-004   1.1855190766255769E-004   2.2790083583345416E-004   3.3713678625714449E-004   4.4619248430678021E-004   5.5500083121389626E-004   6.6349494423063871E-004   7.7160819659385926E-004   8.7927425711509244E-004   9.8642712947508149E-004   1.0930011911599452E-003   1.1989312318920892E-003   1.3041524917895217E-003   1.4086006988223779E-003   1.5122121060794635E-003   1.6149235282889376E-003   1.7166723781002965E-003   1.8173967016932996E-003   1.9170352140185226E-003   2.0155273335115687E-003   2.1128132163601293E-003   2.2088337902501504E-003   2.3035307876625860E-003   2.3968467786602693E-003   2.4887252032440160E-003   2.5791104031237799E-003   2.6679476530986207E-003   2.7551831917920766E-003   2.8407642520077575E-003   2.9246390904739406E-003   3.0067570170078939E-003   3.0870684232100210E-003   3.1655248105107031E-003   3.2420788176621834E-003   3.3166842476030495E-003   3.3892960936683925E-003   3.4598705652524597E-003   3.5283651127157450E-003   3.5947384516406833E-003   3.6589505864071531E-003   3.7209628331279776E-003   3.7807378416541693E-003   3.8382396171159350E-003   3.8934335404955389E-003   3.9462863884865418E-003   3.9967663526621899E-003   4.0448430576812966E-003   4.0904875788589090E-003   4.1336724587861251E-003   4.1743717230965927E-003   4.2125608956084248E-003   4.2482170123277485E-003   4.2813186346999654E-003   4.3118458621196343E-003   4.3397803432768667E-003   4.3651052869064233E-003   4.3878054714546200E-003   4.4078672537860852E-003   4.4252785772905812E-003   4.4400289787189517E-003   4.4521095942441913E-003   4.4615131646180972E-003   4.4682340393824294E-003   4.4722681803116560E-003   4.4736131633596465E-003   4.4722681802999709E-003   4.4682340394005815E-003   4.4615131646109363E-003   4.4521095942332278E-003   4.4400289787209779E-003   4.4252785772955772E-003   4.4078672537847807E-003   4.3878054714498460E-003   4.3651052869084217E-003   4.3397803432809745E-003   4.3118458621145273E-003   4.2813186347014920E-003   4.2482170123304686E-003   4.2125608956058436E-003   4.1743717230962041E-003   4.1336724587871521E-003   4.0904875788587702E-003   4.0448430576799366E-003   3.9967663526628283E-003   3.9462863884875410E-003   3.8934335404950948E-003   3.8382396171162125E-003   3.7807378416512272E-003   3.7209628331321687E-003   3.6589505864081939E-003   3.5947384516362701E-003   3.5283651127162030E-003   3.4598705652517658E-003   3.3892960936699468E-003   3.3166842475964575E-003   3.2420788176641402E-003   3.1655248105140199E-003   3.0870684232032763E-003   3.0067570170103641E-003   2.9246390904765218E-003   2.8407642520116294E-003   2.7551831917865810E-003   2.6679476530968027E-003   2.5791104031251955E-003   2.4887252032453899E-003   2.3968467786611991E-003   2.3035307876654865E-003   2.2088337902404498E-003   2.1128132163651947E-003   2.0155273335127899E-003   1.9170352140134850E-003   1.8173967016961168E-003   1.7166723780967508E-003   1.6149235282924002E-003   1.5122121060782145E-003   1.4086006988259236E-003   1.3041524917798974E-003   1.1989312318980705E-003   1.0930011911552961E-003   9.8642712947272226E-004   8.7927425711509244E-004   7.7160819659377600E-004   6.6349494423245670E-004   5.5500083121529098E-004   4.4619248430349812E-004   3.3713678626379195E-004   2.2790083582990839E-004   1.1855190767390278E-004   1.1640034263978027E-004   2.2359803606049333E-004   3.3068527259949576E-004   4.3759604442313721E-004   5.4426451866641107E-004   6.5062507710779427E-004   7.5661235566282237E-004   8.6216128339913073E-004   9.6720712125470537E-004   1.0716855002946835E-003   1.1755324595034075E-003   1.2786844831143562E-003   1.3810785374041429E-003   1.4826521070474136E-003   1.5833432308695050E-003   1.6830905372524768E-003   1.7818332788771679E-003   1.8795113670834473E-003   1.9760654057032895E-003   2.0714367244626802E-003   2.1655674118482571E-003   2.2584003475374370E-003   2.3498792343499136E-003   2.4399486297558837E-003   2.5285539768596654E-003   2.6156416349149836E-003   2.7011589093815513E-003   2.7850540814504804E-003   2.8672764370442777E-003   2.9477762953467740E-003   3.0265050366962698E-003   3.1034151300466106E-003   3.1784601597675405E-003   3.2515948518494764E-003   3.3227750995551836E-003   3.3919579884849754E-003   3.4591018208405128E-003   3.5241661392169110E-003   3.5871117496122373E-003   3.6479007438181832E-003   3.7064965209632761E-003   3.7628638085884236E-003   3.8169686827087546E-003   3.8687785873072200E-003   3.9182623530130412E-003   3.9653902149634768E-003   4.0101338299436129E-003   4.0524662926799127E-003   4.0923621512520825E-003   4.1297974218964806E-003   4.1647496027253095E-003   4.1971976866577998E-003   4.2271221736891185E-003   4.2545050820160801E-003   4.2793299584640287E-003   4.3015818880359769E-003   4.3212475024124175E-003   4.3383149878387928E-003   4.3527740918449520E-003   4.3646161292090202E-003   4.3738339869341114E-003   4.3804221284294842E-003   4.3843765968251125E-003   4.3856950169343101E-003   4.3843765968156201E-003   4.3804221284398093E-003   4.3738339869300868E-003   4.3646161291986951E-003   4.3527740918490876E-003   4.3383149878410965E-003   4.3212475024122510E-003   4.3015818880376977E-003   4.2793299584616973E-003   4.2545050820127495E-003   4.2271221736941977E-003   4.1971976866581606E-003   4.1647496027170106E-003   4.1297974219037803E-003   4.0923621512529706E-003   4.0524662926771371E-003   4.0101338299401434E-003   3.9653902149671683E-003   3.9182623530145122E-003   3.8687785873025571E-003   3.8169686827091986E-003   3.7628638085916433E-003   3.7064965209616108E-003   3.6479007438221522E-003   3.5871117496097393E-003   3.5241661392141910E-003   3.4591018208369184E-003   3.3919579884823525E-003   3.3227750995632466E-003   3.2515948518481719E-003   3.1784601597651951E-003   3.1034151300525781E-003   3.0265050366882762E-003   2.9477762953473152E-003   2.8672764370413217E-003   2.7850540814582936E-003   2.7011589093771660E-003   2.6156416349157330E-003   2.5285539768596932E-003   2.4399486297568829E-003   2.3498792343489283E-003   2.2584003475340508E-003   2.1655674118483126E-003   2.0714367244683562E-003   1.9760654057044413E-003   1.8795113670766472E-003   1.7818332788719360E-003   1.6830905372584026E-003   1.5833432308717810E-003   1.4826521070454568E-003   1.3810785374059331E-003   1.2786844831104704E-003   1.1755324595003613E-003   1.0716855003016779E-003   9.6720712125081265E-004   8.6216128339583475E-004   7.5661235565982476E-004   6.5062507711810547E-004   5.4426451865308145E-004   4.3759604443177613E-004   3.3068527260077252E-004   2.2359803606003537E-004   1.1640034263848964E-004   1.1428179633837798E-004   2.1938310952165918E-004   3.2437636521288893E-004   4.2919678927025307E-004   5.3377978180201013E-004   6.3806095646178063E-004   7.4197617951554662E-004   8.4546160829911121E-004   9.4845372943978823E-004   1.0508893964615990E-003   1.1527058668797663E-003   1.2538408388317879E-003   1.3542324871024941E-003   1.4538194986323666E-003   1.5525411074637230E-003   1.6503371292665298E-003   1.7471479952125696E-003   1.8429147854232830E-003   1.9375792619665683E-003   2.0310839013158583E-003   2.1233719263684669E-003   2.2143873380032764E-003   2.3040749462053395E-003   2.3923804006946159E-003   2.4792502211307410E-003   2.5646318268324475E-003   2.6484735660582959E-003   2.7307247447797972E-003   2.8113356549610974E-003   2.8902576023660392E-003   2.9674429338092390E-003   3.0428450639158056E-003   3.1164185012853979E-003   3.1881188741122168E-003   3.2579029552084054E-003   3.3257286864765978E-003   3.3915552026847207E-003   3.4553428546192366E-003   3.5170532316688985E-003   3.5766491836285719E-003   3.6340948418696062E-003   3.6893556398226446E-003   3.7423983326901888E-003   3.7931910165024396E-003   3.8417031463092444E-003   3.8879055537639762E-003   3.9317704638283379E-003   3.9732715106843841E-003   4.0123837528960871E-003   4.0490836878147307E-003   4.0833492650537984E-003   4.1151598991052973E-003   4.1444964813786289E-003   4.1713413910421382E-003   4.1956785052896794E-003   4.2174932086196382E-003   4.2367724011971863E-003   4.2535045065346944E-003   4.2676794781273675E-003   4.2792888052105571E-003   4.2883255176872914E-003   4.2947841902125083E-003   4.2986609454037650E-003   4.2999534558146313E-003   4.2986609453949942E-003   4.2947841902250539E-003   4.2883255176824342E-003   4.2792888052022304E-003   4.2676794781296712E-003   4.2535045065391630E-003   4.2367724011908026E-003   4.2174932086215811E-003   4.1956785052896794E-003   4.1713413910445807E-003   4.1444964813778795E-003   4.1151598991051586E-003   4.0833492650482195E-003   4.0490836878203096E-003   4.0123837528960316E-003   3.9732715106839955E-003   3.9317704638248130E-003   3.8879055537653362E-003   3.8417031463149343E-003   3.7931910164929472E-003   3.7423983326964061E-003   3.6893556398174820E-003   3.6340948418726593E-003   3.5766491836279890E-003   3.5170532316688985E-003   3.4553428546212905E-003   3.3915552026820284E-003   3.3257286864787350E-003   3.2579029552094463E-003   3.1881188741082478E-003   3.1164185012824142E-003   3.0428450639157778E-003   2.9674429338115149E-003   2.8902576023656645E-003   2.8113356549637203E-003   2.7307247447741489E-003   2.6484735660556868E-003   2.5646318268431334E-003   2.4792502211220535E-003   2.3923804006936167E-003   2.3040749462064358E-003   2.2143873380074397E-003   2.1233719263661910E-003   2.0310839013131798E-003   1.9375792619641952E-003   1.8429147854309713E-003   1.7471479952098079E-003   1.6503371292623803E-003   1.5525411074674422E-003   1.4538194986279951E-003   1.3542324871023692E-003   1.2538408388325650E-003   1.1527058668786005E-003   1.0508893964571442E-003   9.4845372944701856E-004   8.4546160829207517E-004   7.4197617951698991E-004   6.3806095646357086E-004   5.3377978179958152E-004   4.2919678926761629E-004   3.2437636521392976E-004   2.1938310952013262E-004   1.1428179634531688E-004   1.1219763582186182E-004   2.1525872010906555E-004   3.1821402213853822E-004   4.2099996716092603E-004   5.2355315422682180E-004   6.2581039514077175E-004   7.2770875312501426E-004   8.2918558092096029E-004   9.3017855837970731E-004   1.0306257295134014E-003   1.1304655389376278E-003   1.2296368677507802E-003   1.3280790687943550E-003   1.4257320013332103E-003   1.5225360651909686E-003   1.6184322343011232E-003   1.7133620897916979E-003   1.8072678524955615E-003   1.9000924149733256E-003   1.9917793732114192E-003   2.0822730576268156E-003   2.1715185638352258E-003   2.2594617828722158E-003   2.3460494310224705E-003   2.4312290792013885E-003   2.5149491818793474E-003   2.5971591056045407E-003   2.6778091570346940E-003   2.7568506105159346E-003   2.8342357351738290E-003   2.9099178214946758E-003   2.9838512074676637E-003   3.0559913040935083E-003   3.1262946204106135E-003   3.1947187879444727E-003   3.2612225846042064E-003   3.3257659579031540E-003   3.3883100476495842E-003   3.4488172079180646E-003   3.5072510284961944E-003   3.5635763554569266E-003   3.6177593113041195E-003   3.6697673141738718E-003   3.7195690965002859E-003   3.7671347228574736E-003   3.8124356070807219E-003   3.8554445286456407E-003   3.8961356483030452E-003   3.9344845228028724E-003   3.9704681190476099E-003   4.0040648272972323E-003   4.0352544734882090E-003   4.0640183310011457E-003   4.0903391313142912E-003   4.1142010740139734E-003   4.1355898358829135E-003   4.1544925790864828E-003   4.1708979587332939E-003   4.1847961292636737E-003   4.1961787501913206E-003   4.2050389908895869E-003   4.2113715345365454E-003   4.2151725813600605E-003   4.2164398504730694E-003   4.2151725813490692E-003   4.2113715345535319E-003   4.2050389908804275E-003   4.1961787501856307E-003   4.1847961292672542E-003   4.1708979587319894E-003   4.1544925790934495E-003   4.1355898358751975E-003   4.1142010740131130E-003   4.0903391313162896E-003   4.0640183310042821E-003   4.0352544734852391E-003   4.0040648272962054E-003   3.9704681190529945E-003   3.9344845227980429E-003   3.8961356483006027E-003   3.8554445286479444E-003   3.8124356070812215E-003   3.7671347228584451E-003   3.7195690964976214E-003   3.6697673141735665E-003   3.6177593113048134E-003   3.5635763554547895E-003   3.5072510285000802E-003   3.4488172079183421E-003   3.3883100476495009E-003   3.3257659578954657E-003   3.2612225846076481E-003   3.1947187879465266E-003   3.1262946204093089E-003   3.0559913040928421E-003   2.9838512074676360E-003   2.9099178214964105E-003   2.8342357351717196E-003   2.7568506105152824E-003   2.6778091570410778E-003   2.5971591056005439E-003   2.5149491818792225E-003   2.4312290792006808E-003   2.3460494310218460E-003   2.2594617828730623E-003   2.1715185638344625E-003   2.0822730576217641E-003   1.9917793732109890E-003   1.9000924149800147E-003   1.8072678524874708E-003   1.7133620897953894E-003   1.6184322343016366E-003   1.5225360651872077E-003   1.4257320013359998E-003   1.3280790687978938E-003   1.2296368677468528E-003   1.1304655389353657E-003   1.0306257295142895E-003   9.3017855837873586E-004   8.2918558091921168E-004   7.2770875312161420E-004   6.2581039514775227E-004   5.2355315421848125E-004   4.2099996716810084E-004   3.1821402214010641E-004   2.1525872010530467E-004   1.1219763582165365E-004   1.1014925186365876E-004   2.1122752384229726E-004   3.1220216189760397E-004   4.1301075516010644E-004   5.1359106638003416E-004   6.1388107067648912E-004   7.1381899391408099E-004   8.1334335033375615E-004   9.1239297971137945E-004   1.0109070838141276E-003   1.1088252621710010E-003   1.2060875472554994E-003   1.3026344389072547E-003   1.3984069382328018E-003   1.4933465808086438E-003   1.5873954693934739E-003   1.6804963060231548E-003   1.7725924236505347E-003   1.8636278172441678E-003   1.9535471745388416E-003   2.0422959061597301E-003   2.1298201755312191E-003   2.2160669282101503E-003   2.3009839208802813E-003   2.3845197499459819E-003   2.4666238796705459E-003   2.5472466699166807E-003   2.6263394034786725E-003   2.7038543129379172E-003   2.7797446070885606E-003   2.8539644968570144E-003   2.9264692207922327E-003   2.9972150700064426E-003   3.0661594126022707E-003   3.1332607174899829E-003   3.1984785778649272E-003   3.2617737337665431E-003   3.3231080943742775E-003   3.3824447593934215E-003   3.4397480401016090E-003   3.4949834794490153E-003   3.5481178717325645E-003   3.5991192814326112E-003   3.6479570614389445E-003   3.6946018705238115E-003   3.7390256900929897E-003   3.7812018402317571E-003   3.8211049949645748E-003   3.8587111966905119E-003   3.8939978700798239E-003   3.9269438349048003E-003   3.9575293181754179E-003   3.9857359656221003E-003   4.0115468521407793E-003   4.0349464915514222E-003   4.0559208455859252E-003   4.0744573317866017E-003   4.0905448309598025E-003   4.1041736934747941E-003   4.1153357448021899E-003   4.1240242902393365E-003   4.1302341187812175E-003   4.1339615062808699E-003   4.1352042172369818E-003   4.1339615062707669E-003   4.1302341187950953E-003   4.1240242902315094E-003   4.1153357447947236E-003   4.1041736934783746E-003   4.0905448309627723E-003   4.0744573317841870E-003   4.0559208455830942E-003   4.0349464915571676E-003   4.0115468521382258E-003   3.9857359656216285E-003   3.9575293181758897E-003   3.9269438349056607E-003   3.8939978700807121E-003   3.8587111966914001E-003   3.8211049949627984E-003   3.7812018402303416E-003   3.7390256900897700E-003   3.6946018705251160E-003   3.6479570614385004E-003   3.5991192814321948E-003   3.5481178717354789E-003   3.4949834794432144E-003   3.4397480401041070E-003   3.3824447593935325E-003   3.3231080943696423E-003   3.2617737337746755E-003   3.1984785778545466E-003   3.1332607174998639E-003   3.0661594125987457E-003   2.9972150700086075E-003   2.9264692207854881E-003   2.8539644968630373E-003   2.7797446070819687E-003   2.7038543129435655E-003   2.6263394034797827E-003   2.5472466699125729E-003   2.4666238796697826E-003   2.3845197499487991E-003   2.3009839208755767E-003   2.2160669282115242E-003   2.1298201755297619E-003   2.0422959061652257E-003   1.9535471745319444E-003   1.8636278172481369E-003   1.7725924236514090E-003   1.6804963060205735E-003   1.5873954693895187E-003   1.4933465808071866E-003   1.3984069382350084E-003   1.3026344389070466E-003   1.2060875472568733E-003   1.1088252621670458E-003   1.0109070838135725E-003   9.1239297971779099E-004   8.1334335032751115E-004   7.1381899391315118E-004   6.1388107068138797E-004   5.1359106637327567E-004   4.1301075516059216E-004   3.1220216190014360E-004   2.1122752384039600E-004   1.1014925186686453E-004   1.0813805886057681E-004   2.0729216862602762E-004   3.0634466304012287E-004   4.0523425826842485E-004   5.0389984434401347E-004   6.0228052376226637E-004   7.0031564959135983E-004   7.9794486281850596E-004   8.9510812897071468E-004   9.9174577408553399E-004   1.0877985197448453E-003   1.1832075175862433E-003   1.2779143828589440E-003   1.3718612275034348E-003   1.4649906924065481E-003   1.5572459791957372E-003   1.6485708814068800E-003   1.7389098151310428E-003   1.8282078492019710E-003   1.9164107349551734E-003   2.0034649355568646E-003   2.0893176548515136E-003   2.1739168659863917E-003   2.2572113394659504E-003   2.3391506709969923E-003   2.4196853088127301E-003   2.4987665807046922E-003   2.5763467205754120E-003   2.6523788946912208E-003   2.7268172273364477E-003   2.7996168261888998E-003   2.8707338071409239E-003   2.9401253186686627E-003   3.0077495656517239E-003   3.0735658327351589E-003   3.1375345071583960E-003   3.1996171008858154E-003   3.2597762723730328E-003   3.3179758475325172E-003   3.3741808402368845E-003   3.4283574720611887E-003   3.4804731914954146E-003   3.5304966923958014E-003   3.5783979318145531E-003   3.6241481470777603E-003   3.6677198722470661E-003   3.7090869537421411E-003   3.7482245653493174E-003   3.7851092223299687E-003   3.8197187950037570E-003   3.8520325213239615E-003   3.8820310187826779E-003   3.9096962956221559E-003   3.9350117610592594E-003   3.9579622348787924E-003   3.9785339561615174E-003   3.9967145911036506E-003   4.0124932402509361E-003   4.0258604446906376E-003   4.0368081914524678E-003   4.0453299181817948E-003   4.0514205168662443E-003   4.0550763369978648E-003   4.0562951872498143E-003   4.0550763369838760E-003   4.0514205168853401E-003   4.0453299181704705E-003   4.0368081914483045E-003   4.0258604446863910E-003   4.0124932402603175E-003   3.9967145910991819E-003   3.9785339561631550E-003   3.9579622348782650E-003   3.9350117610593149E-003   3.9096962956176040E-003   3.8820310187894225E-003   3.8520325213184381E-003   3.8197187950031464E-003   3.7851092223301630E-003   3.7482245653538970E-003   3.7090869537386717E-003   3.6677198722423476E-003   3.6241481470821735E-003   3.5783979318143033E-003   3.5304966923994652E-003   3.4804731914951370E-003   3.4283574720607723E-003   3.3741808402378282E-003   3.3179758475321286E-003   3.2597762723745038E-003   3.1996171008816798E-003   3.1375345071523730E-003   3.0735658327483151E-003   3.0077495656416486E-003   2.9401253186677190E-003   2.8707338071464195E-003   2.7996168261826271E-003   2.7268172273400837E-003   2.6523788946904436E-003   2.5763467205763835E-003   2.4987665807005843E-003   2.4196853088136461E-003   2.3391506709951049E-003   2.2572113394689342E-003   2.1739168659866137E-003   2.0893176548505421E-003   2.0034649355514245E-003   1.9164107349634585E-003   1.8282078491945741E-003   1.7389098151304183E-003   1.6485708814085176E-003   1.5572459791989290E-003   1.4649906924058542E-003   1.3718612275049336E-003   1.2779143828576256E-003   1.1832075175798873E-003   1.0877985197491613E-003   9.9174577407673548E-004   8.9510812897231062E-004   7.9794486281553612E-004   7.0031564959383008E-004   6.0228052376654073E-004   5.0389984434284774E-004   4.0523425826483050E-004   3.0634466304396701E-004   2.0729216862386268E-004   1.0813805885750982E-004   1.0616549491192229E-004   2.0345529424192765E-004   3.0064536394437680E-004   3.9767550905946136E-004   4.9448570918014800E-004   5.9101615706719235E-004   6.8720729658092172E-004   7.8299985970228803E-004   8.7833490276993664E-004   9.7315384185106546E-004   1.0673984871370917E-003   1.1610110766481496E-003   1.2539343089945781E-003   1.3461113754776877E-003   1.4374859914743354E-003   1.5280024271916159E-003   1.6176055378596399E-003   1.7062407933931961E-003   1.7938543076110730E-003   1.8803928670163700E-003   1.9658039591642917E-003   2.0500358006898811E-003   2.1330373649500189E-003   2.2147584093431955E-003   2.2951495022619506E-003   2.3741620497185478E-003   2.4517483215746871E-003   2.5278614774550678E-003   2.6024555922408155E-003   2.6754856811769534E-003   2.7469077245301232E-003   2.8166786918817355E-003   2.8847565658674523E-003   2.9511003655222912E-003   3.0156701690202126E-003   3.0784271360566884E-003   3.1393335294968849E-003   3.1983527365866127E-003   3.2554492895851550E-003   3.3105888857097865E-003   3.3637384065492715E-003   3.4148659367970180E-003   3.4639407823852664E-003   3.5109334878734855E-003   3.5558158532242035E-003   3.5985609498659366E-003   3.6391431360568161E-003   3.6775380715240724E-003   3.7137227313060184E-003   3.7476754190341466E-003   3.7793757792964622E-003   3.8088048092332072E-003   3.8359448695545750E-003   3.8607796945325790E-003   3.8832944014390580E-003   3.9034754990078524E-003   3.9213108952009523E-003   3.9367899041888865E-003   3.9499032524930866E-003   3.9606430842276108E-003   3.9690029656999637E-003   3.9749778890398879E-003   3.9785642753222827E-003   3.9797599761831615E-003   3.9785642753090711E-003   3.9749778890566523E-003   3.9690029656915260E-003   3.9606430842224483E-003   3.9499032524933919E-003   3.9367899041937715E-003   3.9213108951959841E-003   3.9034754990109888E-003   3.8832944014371429E-003   3.8607796945384076E-003   3.8359448695500231E-003   3.8088048092319027E-003   3.7793757792997096E-003   3.7476754190313710E-003   3.7137227313067123E-003   3.6775380715246553E-003   3.6391431360564552E-003   3.5985609498627724E-003   3.5558158532243422E-003   3.5109334878731802E-003   3.4639407823900958E-003   3.4148659367924106E-003   3.3637384065519638E-003   3.3105888857081767E-003   3.2554492895848774E-003   3.1983527365950781E-003   3.1393335294878089E-003   3.0784271360538851E-003   3.0156701690248200E-003   2.9511003655147139E-003   2.8847565658742802E-003   2.8166786918804032E-003   2.7469077245244056E-003   2.6754856811799788E-003   2.6024555922427584E-003   2.5278614774525421E-003   2.4517483215743541E-003   2.3741620497196303E-003   2.2951495022616175E-003   2.2147584093398787E-003   2.1330373649549039E-003   2.0500358006888542E-003   1.9658039591602949E-003   1.8803928670186321E-003   1.7938543076088109E-003   1.7062407933940427E-003   1.6176055378580023E-003   1.5280024271946413E-003   1.4374859914739191E-003   1.3461113754777432E-003   1.2539343089909005E-003   1.1610110766441806E-003   1.0673984871431008E-003   9.7315384184543108E-004   8.7833490276922888E-004   7.8299985969759733E-004   6.8720729658144908E-004   5.9101615707490840E-004   4.9448570917842716E-004   3.9767550905650539E-004   3.0064536394985852E-004   2.0345529424098396E-004   1.0616549491576643E-004   1.0423302205185558E-004   1.9971953259999287E-004   2.9510806308175042E-004   3.9033946775277051E-004   4.8535477675606953E-004   5.8009523480441472E-004   6.7450233903705581E-004   7.6851787583848141E-004   8.6208395659775894E-004   9.5514305253165122E-004   1.0476380284157871E-003   1.1395121754256693E-003   1.2307092430560718E-003   1.3211734702017197E-003   1.4108496155466471E-003   1.4996829873257095E-003   1.5876194723929565E-003   1.6746055649075747E-003   1.7605883944930012E-003   1.8455157540707423E-003   1.9293361272247622E-003   2.0119987153289776E-003   2.0934534643042291E-003   2.1736510911172513E-003   2.2525431098948112E-003   2.3300818578072258E-003   2.4062205205820086E-003   2.4809131577123167E-003   2.5541147273026310E-003   2.6257811105098727E-003   2.6958691356617215E-003   2.7643366019199922E-003   2.8311423025118021E-003   2.8962460474736273E-003   2.9596086859944581E-003   3.0211921281962650E-003   3.0809593663602697E-003   3.1388744957449866E-003   3.1949027346068193E-003   3.2490104439579226E-003   3.3011651463646374E-003   3.3513355444406145E-003   3.3994915385077706E-003   3.4456042436847578E-003   3.4896460062941725E-003   3.5315904196109305E-003   3.5714123388838337E-003   3.6090878957005801E-003   3.6445945115453349E-003   3.6779109108177888E-003   3.7090171329029198E-003   3.7378945435629363E-003   3.7645258457580932E-003   3.7888950893585072E-003   3.8109876804440224E-003   3.8307903896202811E-003   3.8482913595182522E-003   3.8634801117691520E-003   3.8763475528951485E-003   3.8868859795538058E-003   3.8950890829337892E-003   3.9009519524401126E-003   3.9044710785916537E-003   3.9056443547882402E-003   3.9044710785792192E-003   3.9009519524573211E-003   3.8950890829215212E-003   3.8868859795485045E-003   3.8763475528944547E-003   3.8634801117720108E-003   3.8482913595195845E-003   3.8307903896194206E-003   3.8109876804449105E-003   3.7888950893621987E-003   3.7645258457481012E-003   3.7378945435694866E-003   3.7090171329023369E-003   3.6779109108167063E-003   3.6445945115483047E-003   3.6090878956999140E-003   3.5714123388805308E-003   3.5315904196093761E-003   3.4896460062924239E-003   3.4456042436873946E-003   3.3994915385043289E-003   3.3513355444427795E-003   3.3011651463617508E-003   3.2490104439625855E-003   3.1949027346077075E-003   3.1388744957383530E-003   3.0809593663683743E-003   3.0211921281907417E-003   2.9596086859974280E-003   2.8962460474761809E-003   2.8311423025034199E-003   2.7643366019237670E-003   2.6958691356659958E-003   2.6257811105060425E-003   2.5541147272990505E-003   2.4809131577142596E-003   2.4062205205841458E-003   2.3300818578059768E-003   2.2525431098955884E-003   2.1736510911113949E-003   2.0934534643050617E-003   2.0119987153296992E-003   1.9293361272258447E-003   1.8455157540683276E-003   1.7605883944969425E-003   1.6746055649049518E-003   1.5876194723936088E-003   1.4996829873205053E-003   1.4108496155476047E-003   1.3211734701997213E-003   1.2307092430611233E-003   1.1395121754246285E-003   1.0476380284126785E-003   9.5514305253352472E-004   8.6208395659986836E-004   7.6851787583398501E-004   6.7450233903793011E-004   5.8009523480445635E-004   4.8535477675148986E-004   3.9033946775390849E-004   2.9510806308558069E-004   1.9971953260045083E-004   1.0423302205830876E-004   1.0234212662087183E-004   1.9608750833823019E-004   2.8973651969488312E-004   3.8323102292661670E-004   4.7651305828053103E-004   5.6952488289128966E-004   6.6220900867246246E-004   7.5450823884587459E-004   8.4636570339674533E-004   9.3772489322850594E-004   1.0285296931842325E-003   1.1187244140141300E-003   1.2082538233047502E-003   1.2970631755241935E-003   1.3850982413201179E-003   1.4723053361564015E-003   1.5586313482830183E-003   1.6440237663155055E-003   1.7284307063311077E-003   1.8118009386715317E-003   1.8940839143163635E-003   1.9752297910975436E-003   2.0551894595305376E-003   2.1339145685048411E-003   2.2113575505796068E-003   2.2874716471338596E-003   2.3622109331445096E-003   2.4355303417694096E-003   2.5073856884743895E-003   2.5777336949538432E-003   2.6465320126113911E-003   2.7137392456885179E-003   2.7793149739693268E-003   2.8432197750291599E-003   2.9054152460476212E-003   2.9658640251775947E-003   3.0245298123078856E-003   3.0813773893731133E-003   3.1363726401010816E-003   3.1894825692407314E-003   3.2406753210164618E-003   3.2899201972872993E-003   3.3371876747808615E-003   3.3824494218857304E-003   3.4256783147289249E-003   3.4668484525594567E-003   3.5059351725550691E-003   3.5429150638054963E-003   3.5777659806512652E-003   3.6104670554480134E-003   3.6409987103557528E-003   3.6693426685465158E-003   3.6954819647539439E-003   3.7194009548608131E-003   3.7410853249518761E-003   3.7605220994649524E-003   3.7776996485964220E-003   3.7926076950482168E-003   3.8052373199114475E-003   3.8155809676735930E-003   3.8236324506371044E-003   3.8293869524540503E-003   3.8328410310475847E-003   3.8339926202182184E-003   3.8328410310355943E-003   3.8293869524737012E-003   3.8236324506258357E-003   3.8155809676658214E-003   3.8052373199141121E-003   3.7926076950556831E-003   3.7776996485894276E-003   3.7605220994670896E-003   3.7410853249451592E-003   3.7194009548658924E-003   3.6954819647591619E-003   3.6693426685411867E-003   3.6409987103515618E-003   3.6104670554528706E-003   3.5777659806568440E-003   3.5429150637987794E-003   3.5059351725567622E-003   3.4668484525550713E-003   3.4256783147330605E-003   3.3824494218844259E-003   3.3371876747801399E-003   3.2899201972826919E-003   3.2406753210189598E-003   3.1894825692368456E-003   3.1363726401079650E-003   3.0813773893727525E-003   3.0245298123085518E-003   2.9658640251776225E-003   2.9054152460495919E-003   2.8432197750248855E-003   2.7793149739652745E-003   2.7137392456964005E-003   2.6465320126053404E-003   2.5777336949552865E-003   2.5073856884751944E-003   2.4355303417653573E-003   2.3622109331479235E-003   2.2874716471358858E-003   2.2113575505728345E-003   2.1339145685009275E-003   2.0551894595358111E-003   1.9752297910992644E-003   1.8940839143141708E-003   1.8118009386715039E-003   1.7284307063278326E-003   1.6440237663184476E-003   1.5586313482823799E-003   1.4723053361543892E-003   1.3850982413217139E-003   1.2970631755224171E-003   1.2082538233049167E-003   1.1187244140170582E-003   1.0285296931821231E-003   9.3772489322430097E-004   8.4636570340118622E-004   7.5450823884259943E-004   6.6220900867147714E-004   5.6952488289180314E-004   4.7651305828222412E-004   3.8323102292270317E-004   2.8973651970082281E-004   1.9608750833843835E-004   1.0234212663329245E-004   1.0049431993745805E-004   1.9256183992603926E-004   2.8453445513954012E-004   3.7635499289857821E-004   4.6796646164411204E-004   5.5931209011400584E-004   6.5033536538969261E-004   7.4098006921162474E-004   8.3119031296995105E-004   9.2091057131594989E-004   1.0100857142869291E-003   1.0986610383459106E-003   1.1865822962184858E-003   1.2737957258061317E-003   1.3602480782737292E-003   1.4458866454371833E-003   1.5306592866408952E-003   1.6145144550511747E-003   1.6974012237146174E-003   1.7792693112459457E-003   1.8600691072078734E-003   1.9397516973458373E-003   2.0182688885725109E-003   2.0955732337430699E-003   2.1716180562601495E-003   2.2463574743865622E-003   2.3197464254140487E-003   2.3917406895380688E-003   2.4622969133808736E-003   2.5313726333843767E-003   2.5989262986404749E-003   2.6649172935607202E-003   2.7293059600886072E-003   2.7920536193817291E-003   2.8531225932965087E-003   2.9124762251539205E-003   2.9700789002368722E-003   3.0258960655506206E-003   3.0798942492801240E-003   3.1320410795417086E-003   3.1823053025646919E-003   3.2306568004125680E-003   3.2770666079243171E-003   3.3215069291665511E-003   3.3639511531863286E-003   3.4043738691154624E-003   3.4427508806407769E-003   3.4790592197850023E-003   3.5132771599180601E-003   3.5453842282892056E-003   3.5753612176183114E-003   3.6031901970434987E-003   3.6288545224686108E-003   3.6523388459701878E-003   3.6736291246700081E-003   3.6927126287395751E-003   3.7095779486230607E-003   3.7242150016812137E-003   3.7366150379279373E-003   3.7467706449900162E-003   3.7546757523880814E-003   3.7603256349992287E-003   3.7637169159819850E-003   3.7648475682619531E-003   3.7637169159648320E-003   3.7603256350187686E-003   3.7546757523780339E-003   3.7467706449836879E-003   3.7366150379293805E-003   3.7242150016856823E-003   3.7095779486221447E-003   3.6927126287385481E-003   3.6736291246726727E-003   3.6523388459698269E-003   3.6288545224624214E-003   3.6031901970446922E-003   3.5753612176220861E-003   3.5453842282869297E-003   3.5132771599165613E-003   3.4790592197859183E-003   3.4427508806407214E-003   3.4043738691112990E-003   3.3639511531888266E-003   3.3215069291671062E-003   3.2770666079250388E-003   3.2306568004123459E-003   3.1823053025642478E-003   3.1320410795427356E-003   3.0798942492844539E-003   3.0258960655504819E-003   2.9700789002265471E-003   2.9124762251576675E-003   2.8531225932970639E-003   2.7920536193820067E-003   2.7293059600820291E-003   2.6649172935686027E-003   2.5989262986338968E-003   2.5313726333888731E-003   2.4622969133792361E-003   2.3917406895376248E-003   2.3197464254110511E-003   2.2463574743897818E-003   2.1716180562557641E-003   2.0955732337471500E-003   2.0182688885737043E-003   1.9397516973450601E-003   1.8600691072011011E-003   1.7792693112510527E-003   1.6974012237145342E-003   1.6145144550472335E-003   1.5306592866417001E-003   1.4458866454388764E-003   1.3602480782726190E-003   1.2737957258103783E-003   1.1865822962154882E-003   1.0986610383391104E-003   1.0100857142946729E-003   9.2091057130805343E-004   8.3119031297190782E-004   7.4098006920708670E-004   6.5033536539277348E-004   5.5931209011850225E-004   4.6796646163954625E-004   3.7635499290056273E-004   2.8453445514065034E-004   1.9256183992633069E-004   1.0049431993902624E-004   9.8691139385265192E-005   1.8914514130549676E-004   2.7950555498532093E-004   3.6971612809022503E-004   4.5972079372330610E-004   5.4946371017522422E-004   6.3888929903879732E-004   7.2794228139516637E-004   8.1656771236338077E-004   9.0471101395728226E-004   9.9231800632396117E-004   1.0793349376730654E-003   1.1657085128951028E-003   1.2513859211867595E-003   1.3363148628235955E-003   1.4204435751956901E-003   1.5037208583996431E-003   1.5860961002873153E-003   1.6675193013258316E-003   1.7479410991673161E-003   1.8273127929859245E-003   1.9055863677662765E-003   1.9827145183463901E-003   2.0586506733797638E-003   2.1333490191768889E-003   2.2067645232847766E-003   2.2788529579930716E-003   2.3495709235744622E-003   2.4188758712345437E-003   2.4867261259376439E-003   2.5530809087162820E-003   2.6179003588629457E-003   2.6811455556158548E-003   2.7427785394646409E-003   2.8027623331221552E-003   2.8610609619322547E-003   2.9176394739073852E-003   2.9724639591745816E-003   3.0255015689816256E-003   3.0767205341270809E-003   3.1260901828054077E-003   3.1735809579520047E-003   3.2191644338954162E-003   3.2628133324741904E-003   3.3045015384973175E-003   3.3442041145780310E-003   3.3818973152777154E-003   3.4175586007018366E-003   3.4511666491719439E-003   3.4827013695954978E-003   3.5121439127993592E-003   3.5394766822384460E-003   3.5646833441998205E-003   3.5877488370117672E-003   3.6086593797085009E-003   3.6274024799170246E-003   3.6439669409125686E-003   3.6583428681773444E-003   3.6705216749774450E-003   3.6804960872240389E-003   3.6882601477332688E-003   3.6938092195427097E-003   3.6971399888193757E-003   3.6982504663327087E-003   3.6971399888058865E-003   3.6938092195616945E-003   3.6882601477231103E-003   3.6804960872168224E-003   3.6705216749755576E-003   3.6583428681857266E-003   3.6439669409098485E-003   3.6274024799120563E-003   3.6086593797059474E-003   3.5877488370176236E-003   3.5646833442037895E-003   3.5394766822340884E-003   3.5121439127908105E-003   3.4827013696082099E-003   3.4511666491672255E-003   3.4175586006980896E-003   3.3818973152806020E-003   3.3442041145772539E-003   3.3045015385045340E-003   3.2628133324693609E-003   3.2191644338950276E-003   3.1735809579520602E-003   3.1260901828024101E-003   3.0767205341350468E-003   3.0255015689737430E-003   2.9724639591747204E-003   2.9176394739056088E-003   2.8610609619293959E-003   2.8027623331285945E-003   2.7427785394651960E-003   2.6811455556127184E-003   2.6179003588636118E-003   2.5530809087165318E-003   2.4867261259341467E-003   2.4188758712387348E-003   2.3495709235731299E-003   2.2788529579951811E-003   2.2067645232797806E-003   2.1333490191758342E-003   2.0586506733861198E-003   1.9827145183410888E-003   1.9055863677660545E-003   1.8273127929849253E-003   1.7479410991672051E-003   1.6675193013283574E-003   1.5860961002859275E-003   1.5037208583915107E-003   1.4204435751995481E-003   1.3363148628221522E-003   1.2513859211912837E-003   1.1657085128982114E-003   1.0793349376650996E-003   9.9231800632465506E-004   9.0471101395761533E-004   8.1656771236510162E-004   7.2794228138783890E-004   6.3888929903882508E-004   5.4946371018660400E-004   4.5972079371298102E-004   3.6971612809777454E-004   2.7950555498634788E-004   1.8914514130574656E-004   9.8691139383488835E-005   9.6934150056210422E-005   1.8584002440924507E-004   2.7465347213634361E-004   3.6331911443396314E-004   4.5178176394844449E-004   5.3998646508390813E-004   6.2787853228959967E-004   7.1540358615429511E-004   8.0250758732464123E-004   8.8913686860447871E-004   9.7523816509620387E-004   1.0607586428519333E-003   1.1456459261156848E-003   1.2298481234487568E-003   1.3133138530337651E-003   1.3959922672264757E-003   1.4778330767186987E-003   1.5587865742606732E-003   1.6388036582327958E-003   1.7178358560714369E-003   1.7958353475450717E-003   1.8727549879970218E-003   1.9485483315885566E-003   2.0231696543334399E-003   2.0965739772726977E-003   2.1687170893039398E-003   2.2395555700908953E-003   2.3090468126249486E-003   2.3771490458035505E-003   2.4438213564643707E-003   2.5090237114938629E-003   2.5727169793061666E-003   2.6348629512666921E-003   2.6954243624873198E-003   2.7543649123606129E-003   2.8116492847051477E-003   2.8672431672573939E-003   2.9211132709215104E-003   2.9732273482700744E-003   3.0235542117643399E-003   3.0720637511861548E-003   3.1187269506703363E-003   3.1635159051263961E-003   3.2064038359532199E-003   3.2473651062959741E-003   3.2863752355463960E-003   3.3234109133004341E-003   3.3584500125800332E-003   3.3914716024490144E-003   3.4224559599368709E-003   3.4513845813358979E-003   3.4782401926283513E-003   3.5030067595165360E-003   3.5256694964305724E-003   3.5462148750784739E-003   3.5646306321203691E-003   3.5809057761674312E-003   3.5950305941501726E-003   3.6069966567908729E-003   3.6167968234397385E-003   3.6244252461541948E-003   3.6298773730351064E-003   3.6331499510247611E-003   3.6342410273828007E-003   3.6331499510110499E-003   3.6298773730505940E-003   3.6244252461450355E-003   3.6167968234354642E-003   3.6069966567900957E-003   3.5950305941570004E-003   3.5809057761655994E-003   3.5646306321162058E-003   3.5462148750737832E-003   3.5256694964339030E-003   3.5030067595215320E-003   3.4782401926289341E-003   3.4513845813343713E-003   3.4224559599413396E-003   3.3914716024418534E-003   3.3584500125841132E-003   3.3234109132965761E-003   3.2863752355479781E-003   3.2473651062946418E-003   3.2064038359519431E-003   3.1635159051279782E-003   3.1187269506764981E-003   3.0720637511761906E-003   3.0235542117729719E-003   2.9732273482651617E-003   2.9211132709220378E-003   2.8672431672564502E-003   2.8116492846999575E-003   2.7543649123634162E-003   2.6954243624881524E-003   2.6348629512717991E-003   2.5727169793020588E-003   2.5090237114868685E-003   2.4438213564715872E-003   2.3771490457944466E-003   2.3090468126358843E-003   2.2395555700847614E-003   2.1687170893012198E-003   2.0965739772772496E-003   2.0231696543350219E-003   1.9485483315825336E-003   1.8727549880028782E-003   1.7958353475400202E-003   1.7178358560738793E-003   1.6388036582333787E-003   1.5587865742557327E-003   1.4778330767169501E-003   1.3959922672304725E-003   1.3133138530299626E-003   1.2298481234511716E-003   1.1456459261184326E-003   1.0607586428472704E-003   9.7523816509759165E-004   8.8913686860564445E-004   8.0250758732008931E-004   7.1540358615385102E-004   6.2787853228385426E-004   5.3998646509534343E-004   4.5178176393789737E-004   3.6331911444004161E-004   2.7465347214317148E-004   1.8584002440868996E-004   9.6934150061123159E-005   9.5224947092437118E-005   1.8264910270548995E-004   2.6998183115251040E-004   3.5716857825299209E-004   4.4415498926531072E-004   5.3088694994263275E-004   6.1731062505268608E-004   7.0337249417617986E-004   7.8901938504666314E-004   8.7419850464331983E-004   9.5885746801788185E-004   1.0429443254728055E-003   1.1264075881624869E-003   1.2091962524946875E-003   1.2912598237626860E-003   1.3725483390317206E-003   1.4530123897118219E-003   1.5326031438832599E-003   1.6112723684732211E-003   1.6889724515036786E-003   1.7656564242503614E-003   1.8412779835079440E-003   1.9157915139350334E-003   1.9891521102999576E-003   2.0613155998991939E-003   2.1322385647754571E-003   2.2018783639776995E-003   2.2701931556039501E-003   2.3371419188257803E-003   2.4026844754919674E-003   2.4667815117228598E-003   2.5293945990308986E-003   2.5904862152641983E-003   2.6500197650708990E-003   2.7079596000222639E-003   2.7642710384010727E-003   2.8189203843838606E-003   2.8718749468555627E-003   2.9231030577174522E-003   2.9725740896592023E-003   3.0202584733773075E-003   3.0661277142600696E-003   3.1101544085209987E-003   3.1523122586655239E-003   3.1925760884398691E-003   3.2309218571063003E-003   3.2673266731090556E-003   3.3017688071378670E-003   3.3342277043905133E-003   3.3646839963993036E-003   3.3931195120741331E-003   3.4195172879275815E-003   3.4438615778942805E-003   3.4661378623000727E-003   3.4863328560758022E-003   3.5044345164301771E-003   3.5204320496367014E-003   3.5343159173203964E-003   3.5460778418250349E-003   3.5557108109325331E-003   3.5632090819068263E-003   3.5685681847225093E-003   3.5717849248617095E-003   3.5728573846990908E-003   3.5717849248505518E-003   3.5685681847423267E-003   3.5632090818923379E-003   3.5557108109303681E-003   3.5460778418251460E-003   3.5343159173237826E-003   3.5204320496395325E-003   3.5044345164281232E-003   3.4863328560681417E-003   3.4661378622981576E-003   3.4438615779103232E-003   3.4195172879089575E-003   3.3931195120798230E-003   3.3646839964098230E-003   3.3342277043837965E-003   3.3017688071351192E-003   3.2673266731202411E-003   3.2309218570940601E-003   3.1925760884432552E-003   3.1523122586624153E-003   3.1101544085182509E-003   3.0661277142597365E-003   3.0202584733779458E-003   2.9725740896616171E-003   2.9231030577203110E-003   2.8718749468559235E-003   2.8189203843844157E-003   2.7642710384009894E-003   2.7079596000194051E-003   2.6500197650689561E-003   2.5904862152610342E-003   2.5293945990380040E-003   2.4667815117174197E-003   2.4026844754935217E-003   2.3371419188248366E-003   2.2701931556059485E-003   2.2018783639692896E-003   2.1322385647830622E-003   2.0613155998979726E-003   1.9891521102924914E-003   1.9157915139361714E-003   1.8412779835137449E-003   1.7656564242488626E-003   1.6889724515026794E-003   1.6112723684700847E-003   1.5326031438852028E-003   1.4530123897152358E-003   1.3725483390232829E-003   1.2912598237654893E-003   1.2091962524973798E-003   1.1264075881606272E-003   1.0429443254700299E-003   9.5885746801960270E-004   8.7419850464137694E-004   7.8901938505221425E-004   7.0337249416918546E-004   6.1731062505376855E-004   5.3088694994629648E-004   4.4415498926519970E-004   3.5716857824902304E-004   2.6998183115545249E-004   1.8264910270315848E-004   9.5224947108951685E-005   9.3565159109770812E-005   1.7957499605653071E-004   2.6549423426872054E-004   3.5126909281227303E-004   4.3684600091212222E-004   5.2217163959814017E-004   6.0719298050537773E-004   6.9185732131551991E-004   7.7611231834215366E-004   8.5990601628171959E-004   9.4318687562000569E-004   1.0259037978836982E-003   1.1080061493389803E-003   1.1894437834288063E-003   1.2701670623206651E-003   1.3501268780935494E-003   1.4292746734835826E-003   1.5075624626143813E-003   1.5849428518455722E-003   1.6613690606893106E-003   1.7367949428821750E-003   1.8111750076789390E-003   1.8844644412721878E-003   1.9566191283674761E-003   2.0275956738202427E-003   2.0973514242808577E-003   2.1658444898936535E-003   2.2330337658582333E-003   2.2988789538936072E-003   2.3633405835465637E-003   2.4263800332229024E-003   2.4879595510836905E-003   2.5480422754350085E-003   2.6065922549963483E-003   2.6635744686112628E-003   2.7189548446969192E-003   2.7727002801247180E-003   2.8247786587391188E-003   2.8751588693174124E-003   2.9238108230930371E-003   2.9707054706448743E-003   3.0158148183501710E-003   3.0591119441958359E-003   3.1005710130377340E-003   3.1401672912352574E-003   3.1778771607396950E-003   3.2136781324753061E-003   3.2475488592001722E-003   3.2794691475593885E-003   3.3094199697222826E-003   3.3373834741388109E-003   3.3633429956867467E-003   3.3872830653118302E-003   3.4091894187119332E-003   3.4290490045779110E-003   3.4468499919809159E-003   3.4625817771297140E-003   3.4762349894689182E-003   3.4878014970537441E-003   3.4972744110353671E-003   3.5046480897615861E-003   3.5099181418767889E-003   3.5130814290913470E-003   3.5141360675455813E-003   3.5130814290834089E-003   3.5099181418949965E-003   3.5046480897497068E-003   3.4972744110268739E-003   3.4878014970542437E-003   3.4762349894837397E-003   3.4625817771216094E-003   3.4468499919770301E-003   3.4290490045756905E-003   3.4091894187142091E-003   3.3872830653173813E-003   3.3633429956849148E-003   3.3373834741299846E-003   3.3094199697324411E-003   3.2794691475556692E-003   3.2475488592024204E-003   3.2136781324704211E-003   3.1778771607369194E-003   3.1401672912416134E-003   3.1005710130327935E-003   3.0591119442005543E-003   3.0158148183553890E-003   2.9707054706381020E-003   2.9238108230958404E-003   2.8751588693126107E-003   2.8247786587370927E-003   2.7727002801259393E-003   2.7189548446953649E-003   2.6635744686160923E-003   2.6065922549912690E-003   2.5480422754393106E-003   2.4879595510788333E-003   2.4263800332249841E-003   2.3633405835457033E-003   2.2988789538934684E-003   2.2330337658629240E-003   2.1658444898904894E-003   2.0973514242778601E-003   2.0275956738201040E-003   1.9566191283743595E-003   1.8844644412657763E-003   1.8111750076782451E-003   1.7367949428784835E-003   1.6613690606945286E-003   1.5849428518485698E-003   1.5075624626061379E-003   1.4292746734780315E-003   1.3501268780981568E-003   1.2701670623239680E-003   1.1894437834276128E-003   1.1080061493411453E-003   1.0259037978795904E-003   9.4318687561700809E-004   8.5990601628743724E-004   7.7611231833785155E-004   6.9185732131804567E-004   6.0719298049927151E-004   5.2217163960360802E-004   4.3684600090720949E-004   3.5126909282057195E-004   2.6549423426658336E-004   1.7957499606136018E-004   9.3565159102193540E-005   9.1956453053460008E-005   1.7662033752835482E-004   2.6119426934298473E-004   3.4562518708267098E-004   4.2986025338251355E-004   5.1384689729069843E-004   5.9753285318842053E-004   6.8086619571691709E-004   7.6379537140561227E-004   8.4626922685770989E-004   9.2823703420352732E-004   1.0096485141324330E-003   1.0904538572548694E-003   1.1706037441001349E-003   1.2500493644872213E-003   1.3287424364891720E-003   1.4066352253521708E-003   1.4836805624898475E-003   1.5598318648391563E-003   1.6350431544968624E-003   1.7092690786727205E-003   1.7824649300308415E-003   1.8545866672472766E-003   1.9255909359099932E-003   1.9954350894630102E-003   2.0640772103640015E-003   2.1314761312154484E-003   2.1975914559083376E-003   2.2623835806831749E-003   2.3258137150087566E-003   2.3878439023082565E-003   2.4484370404474765E-003   2.5075569018675192E-003   2.5651681534799853E-003   2.6212363760843571E-003   2.6757280835671415E-003   2.7286107413981853E-003   2.7798527849518251E-003   2.8294236371662340E-003   2.8772937257513787E-003   2.9234344998681494E-003   2.9678184463016177E-003   3.0104191050064344E-003   3.0512110841353079E-003   3.0901700744500882E-003   3.1272728631291380E-003   3.1624973469810413E-003   3.1958225450785249E-003   3.2272286105665127E-003   3.2566968421496312E-003   3.2842096946495980E-003   3.3097507889778277E-003   3.3333049216139332E-003   3.3548580730717870E-003   3.3743974161417056E-003   3.3919113230109210E-003   3.4073893719362425E-003   3.4208223532977700E-003   3.4322022747506065E-003   3.4415223657892624E-003   3.4487770816342689E-003   3.4539621063513493E-003   3.4570743555633054E-003   3.4581119777454816E-003   3.4570743555514816E-003   3.4539621063696679E-003   3.4487770816240548E-003   3.4415223657832117E-003   3.4322022747469982E-003   3.4208223533040427E-003   3.4073893719342441E-003   3.3919113230070352E-003   3.3743974161455914E-003   3.3548580730818345E-003   3.3333049215978350E-003   3.3097507889877087E-003   3.2842096946474331E-003   3.2566968421464670E-003   3.2272286105689552E-003   3.1958225450785527E-003   3.1624973469840389E-003   3.1272728631233093E-003   3.0901700744470628E-003   3.0512110841435791E-003   3.0104191050108198E-003   2.9678184462922919E-003   2.9234344998714801E-003   2.8772937257495745E-003   2.8294236371650405E-003   2.7798527849576260E-003   2.7286107413945770E-003   2.6757280835638109E-003   2.6212363760910184E-003   2.5651681534700765E-003   2.5075569018731536E-003   2.4484370404479483E-003   2.3878439023017894E-003   2.3258137150118374E-003   2.2623835806810932E-003   2.1975914559093646E-003   2.1314761312126174E-003   2.0640772103667770E-003   1.9954350894581530E-003   1.9255909359139900E-003   1.8545866672500244E-003   1.7824649300263173E-003   1.7092690786676412E-003   1.6350431545064104E-003   1.5598318648350484E-003   1.4836805624846572E-003   1.4066352253545022E-003   1.3287424364933353E-003   1.2500493644855837E-003   1.1706037441018835E-003   1.0904538572478195E-003   1.0096485141334322E-003   9.2823703420208403E-004   8.4626922685876460E-004   7.6379537140081055E-004   6.8086619571861018E-004   5.9753285318564497E-004   5.1384689729289112E-004   4.2986025338098699E-004   3.4562518708691758E-004   2.6119426934145817E-004   1.7662033753229611E-004   9.1956453055375142E-005   9.0400541150670310E-005   1.7378778252533089E-004   2.5708552053452238E-004   3.4024135708823899E-004   4.2320313597499215E-004   5.0591898595353513E-004   5.8833735941696275E-004   6.7040706697374386E-004   7.5207730750298518E-004   8.3329769465539938E-004   9.1401827970827298E-004   9.9418957187633050E-004   1.0737625566875630E-003   1.1526887132455310E-003   1.2309200308374124E-003   1.3084090256085534E-003   1.3851087572191445E-003   1.4609728461952298E-003   1.5359554915939100E-003   1.6100114894090634E-003   1.6830962514262915E-003   1.7551658245958945E-003   1.8261769109430004E-003   1.8960868875935177E-003   1.9648538274274763E-003   2.0324365195089622E-003   2.0987944899447386E-003   2.1638880225466617E-003   2.2276781796065626E-003   2.2901268224037596E-003   2.3511966316399346E-003   2.4108511276133282E-003   2.4690546901286747E-003   2.5257725780326867E-003   2.5809709484256593E-003   2.6346168755475852E-003   2.6866783690942531E-003   2.7371243921797128E-003   2.7859248788098256E-003   2.8330507508247393E-003   2.8784739343802324E-003   2.9221673757546529E-003   2.9641050568169625E-003   3.0042620097066597E-003   3.0426143310938458E-003   3.0791391957243619E-003   3.1138148694749845E-003   3.1466207217197839E-003   3.1775372369852728E-003   3.2065460262704626E-003   3.2336298373821792E-003   3.2587725647683086E-003   3.2819592588158586E-003   3.3031761342493526E-003   3.3224105780743640E-003   3.3396511567683196E-003   3.3548876226843771E-003   3.3681109200760506E-003   3.3793131901643791E-003   3.3884877755616660E-003   3.3956292241580366E-003   3.4007332921409117E-003   3.4037969466816365E-003   3.4048183671978038E-003   3.4037969466650941E-003   3.4007332921632827E-003   3.3956292241434927E-003   3.3884877755565590E-003   3.3793131901599938E-003   3.3681109200888182E-003   3.3548876226805469E-003   3.3396511567671539E-003   3.3224105780687019E-003   3.3031761342531274E-003   3.2819592588217983E-003   3.2587725647613697E-003   3.2336298373828454E-003   3.2065460262733492E-003   3.1775372369881594E-003   3.1466207217130115E-003   3.1138148694787593E-003   3.0791391957215031E-003   3.0426143310939846E-003   3.0042620097034956E-003   2.9641050568213201E-003   2.9221673757502398E-003   2.8784739343808430E-003   2.8330507508286806E-003   2.7859248788085211E-003   2.7371243921818778E-003   2.6866783690915330E-003   2.6346168755514987E-003   2.5809709484247434E-003   2.5257725780281626E-003   2.4690546901255384E-003   2.4108511276195177E-003   2.3511966316380750E-003   2.2901268224029270E-003   2.2276781796095046E-003   2.1638880225423596E-003   2.0987944899372168E-003   2.0324365195164007E-003   1.9648538274241178E-003   1.8960868875969039E-003   1.8261769109381154E-003   1.7551658245998358E-003   1.6830962514242098E-003   1.6100114894082029E-003   1.5359554915909124E-003   1.4609728461970617E-003   1.3851087572227527E-003   1.3084090256013647E-003   1.2309200308425194E-003   1.1526887132414787E-003   1.0737625566902276E-003   9.9418957187380474E-004   9.1401827971149263E-004   8.3329769465334547E-004   7.5207730750231905E-004   6.7040706696613883E-004   5.8833735942770415E-004   5.0591898594720686E-004   4.2320313597976611E-004   3.4024135708166092E-004   2.5708552054060085E-004   1.7378778252119531E-004   9.0400541164381565E-005   8.8899190825275642E-005   1.7108002125384991E-004   2.5317158220303226E-004   3.3512208050287540E-004   4.1687998753614508E-004   4.9839408239282790E-004   5.7961349059046374E-004   6.6048771783022708E-004   7.4096667867690202E-004   8.2100072042862182E-004   9.0054064290856495E-004   9.7953771513162313E-004   1.0579436901479999E-003   1.1357108188078668E-003   1.2127918632672263E-003   1.2891401109378642E-003   1.3647093888520812E-003   1.4394540790786947E-003   1.5133291347945166E-003   1.5862900974620564E-003   1.6582931145895097E-003   1.7292949583144201E-003   1.7992530445689603E-003   1.8681254526114466E-003   1.9358709451338385E-003   2.0024489883777030E-003   2.0678197725327030E-003   2.1319442322353666E-003   2.1947840668986029E-003   2.2563017610895963E-003   2.3164606046582048E-003   2.3752247126514747E-003   2.4325590450320622E-003   2.4884294259636952E-003   2.5428025627850237E-003   2.5956460646674728E-003   2.6469284607153476E-003   2.6966192177103054E-003   2.7446887573230050E-003   2.7911084728588498E-003   2.8358507455085169E-003   2.8788889599627721E-003   2.9201975196033458E-003   2.9597518610273710E-003   2.9975284680794634E-003   3.0335048851803104E-003   3.0676597302273789E-003   3.0999727067080318E-003   3.1304246152352722E-003   3.1589973646604097E-003   3.1856739822114788E-003   3.2104386232653659E-003   3.2332765803752550E-003   3.2541742916172289E-003   3.2731193483557242E-003   3.2901005023491803E-003   3.3051076720325701E-003   3.3181319484061333E-003   3.3291656000812297E-003   3.3382020775700738E-003   3.3452360171466466E-003   3.3502632438111024E-003   3.3532807738675952E-003   3.3542868162895201E-003   3.3532807738600456E-003   3.3502632438244806E-003   3.3452360171377649E-003   3.3382020775668542E-003   3.3291656000768444E-003   3.3181319484182348E-003   3.3051076720290729E-003   3.2901005023451280E-003   3.2731193483613863E-003   3.2541742916142313E-003   3.2332765803727570E-003   3.2104386232661986E-003   3.1856739822160307E-003   3.1589973646551917E-003   3.1304246152368820E-003   3.0999727067088090E-003   3.0676597302229935E-003   3.0335048851840019E-003   2.9975284680793246E-003   2.9597518610280371E-003   2.9201975196031515E-003   2.8788889599589140E-003   2.8358507455063520E-003   2.7911084728680646E-003   2.7446887573127632E-003   2.6966192177128034E-003   2.6469284607171240E-003   2.5956460646704982E-003   2.5428025627776685E-003   2.4884294259674422E-003   2.4325590450318679E-003   2.3752247126502812E-003   2.3164606046601754E-003   2.2563017610888192E-003   2.1947840669019336E-003   2.1319442322303428E-003   2.0678197725310099E-003   2.0024489883812557E-003   1.9358709451322009E-003   1.8681254526136115E-003   1.7992530445554156E-003   1.7292949583220252E-003   1.6582931145943669E-003   1.5862900974548122E-003   1.5133291348010669E-003   1.4394540790736432E-003   1.3647093888514705E-003   1.2891401109358380E-003   1.2127918632696688E-003   1.1357108188004839E-003   1.0579436901574368E-003   9.7953771513137333E-004   9.0054064289812885E-004   8.2100072043966854E-004   7.4096667867479260E-004   6.6048771782784010E-004   5.7961349058816003E-004   4.9839408239538141E-004   4.1687998753348054E-004   3.3512208050257009E-004   2.5317158221194180E-004   1.7108002124743837E-004   8.8899190837210540E-005   8.7454238936857109E-005   1.6849979549149463E-004   2.4945607683585225E-004   3.3027183515113578E-004   4.1089611482342248E-004   4.9127829518233468E-004   5.7136812959329708E-004   6.5111577882559502E-004   7.3047183790386772E-004   8.0938735678423579E-004   8.8781385579361771E-004   9.6570333790549356E-004   1.0430082987937517E-003   1.1196817365143330E-003   1.1956771613670092E-003   1.2709486067066234E-003   1.3454506409510125E-003   1.4191383808953850E-003   1.4919675063415072E-003   1.5638942759826635E-003   1.6348755442686103E-003   1.7048687792985684E-003   1.7738320812785702E-003   1.8417242018921587E-003   1.9085045637006470E-003   1.9741332802265255E-003   2.0385711760199376E-003   2.1017798068688198E-003   2.1637214800762639E-003   2.2243592744678742E-003   2.2836570604698458E-003   2.3415795198107880E-003   2.3980921649836007E-003   2.4531613584433398E-003   2.5067543313316010E-003   2.5588392019528228E-003   2.6093849937043057E-003   2.6583616525487075E-003   2.7057400641268825E-003   2.7514920702763901E-003   2.7955904849662760E-003   2.8380091098939852E-003   2.8787227493455858E-003   2.9177072245920865E-003   2.9549393876799335E-003   2.9903971346130209E-003   3.0240594180315217E-003   3.0559062591825337E-003   3.0859187592844894E-003   3.1140791103962950E-003   3.1403706055471714E-003   3.1647776481872891E-003   3.1872857611963124E-003   3.2078815950633555E-003   3.2265529355164912E-003   3.2432887104908437E-003   3.2580789963638779E-003   3.2709150237445472E-003   3.2817891823441192E-003   3.2906950253486222E-003   3.2976272730487755E-003   3.3025818158940456E-003   3.3055557169424099E-003   3.3065472132483564E-003   3.3055557169334726E-003   3.3025818159072018E-003   3.2976272730416700E-003   3.2906950253365763E-003   3.2817891823519463E-003   3.2709150237514861E-003   3.2580789963553292E-003   3.2432887104985042E-003   3.2265529355084976E-003   3.2078815950677408E-003   3.1872857611976446E-003   3.1647776481846246E-003   3.1403706055443958E-003   3.1140791104045107E-003   3.0859187592776061E-003   3.0559062591814512E-003   3.0240594180310776E-003   2.9903971346136871E-003   2.9549393876810992E-003   2.9177072245920588E-003   2.8787227493449197E-003   2.8380091098960669E-003   2.7955904849609747E-003   2.7514920702792489E-003   2.7057400641298246E-003   2.6583616525455156E-003   2.6093849937007252E-003   2.5588392019506023E-003   2.5067543313395668E-003   2.4531613584404255E-003   2.3980921649874309E-003   2.3415795198043488E-003   2.2836570604716777E-003   2.2243592744679574E-003   2.1637214800694360E-003   2.1017798068810323E-003   2.0385711760151359E-003   1.9741332802210021E-003   1.9085045636990650E-003   1.8417242018945457E-003   1.7738320812842878E-003   1.7048687792917683E-003   1.6348755442687213E-003   1.5638942759839680E-003   1.4919675063420623E-003   1.4191383808924707E-003   1.3454506409515399E-003   1.2709486067033482E-003   1.1956771613673700E-003   1.1196817365187184E-003   1.0430082987912814E-003   9.6570333790563234E-004   8.8781385579372873E-004   8.0938735678037776E-004   7.3047183790636572E-004   6.5111577881965532E-004   5.7136812959091010E-004   4.9127829519207689E-004   4.1089611481526234E-004   3.3027183515532688E-004   2.4945607683901638E-004   1.6849979549532490E-004   8.7454238934969730E-005   8.6067612703022434E-005   1.6604992106739047E-004   2.4594267770167155E-004   3.2569512172750392E-004   4.0525681528363888E-004   4.8457768664969536E-004   5.6360807140504177E-004   6.4229874627264039E-004   7.2060095396930812E-004   7.9846641939865237E-004   8.7584735931811597E-004   9.5269648841564414E-004   1.0289670235630599E-003   1.1046126882934271E-003   1.1795877185317993E-003   1.2538468700357130E-003   1.3273454277283048E-003   1.4000392171517884E-003   1.4718846176213773E-003   1.5428385770347719E-003   1.6128586279685053E-003   1.6819029050147705E-003   1.7499301629080311E-003   1.8168997954522426E-003   1.8827718548779238E-003   1.9475070716180876E-003   2.0110668743391347E-003   2.0734134099472668E-003   2.1345095637850253E-003   2.1943189795667062E-003   2.2528060792422755E-003   2.3099360826714932E-003   2.3656750268971072E-003   2.4199897852099361E-003   2.4728480857265367E-003   2.5242185297293940E-003   2.5740706094168619E-003   2.6223747251858665E-003   2.6691022026069655E-003   2.7142253087577284E-003   2.7577172679407458E-003   2.7995522771634140E-003   2.8397055207568522E-003   2.8781531846378827E-003   2.9148724698523920E-003   2.9498416057117949E-003   2.9830398621408794E-003   3.0144475615946908E-003   3.0440460902227406E-003   3.0718179085682529E-003   3.0977465615722455E-003   3.1218166878898557E-003   3.1440140287223306E-003   3.1643254359006168E-003   3.1827388794126166E-003   3.1992434542159609E-003   3.2138293864142353E-003   3.2264880389502038E-003   3.2372119163628366E-003   3.2459946691522079E-003   3.2528310972887442E-003   3.2577171532435223E-003   3.2606499444204906E-003   3.2616277344768574E-003   3.2606499444147730E-003   3.2577171532543470E-003   3.2528310972794183E-003   3.2459946691452690E-003   3.2372119163678881E-003   3.2264880389535899E-003   3.2138293864136802E-003   3.1992434542168491E-003   3.1827388794027356E-003   3.1643254359071116E-003   3.1440140287236629E-003   3.1218166878920761E-003   3.0977465615726896E-003   3.0718179085718056E-003   3.0440460902134148E-003   3.0144475615956901E-003   2.9830398621434329E-003   2.9498416057122112E-003   2.9148724698582207E-003   2.8781531846227004E-003   2.8397055207636801E-003   2.7995522771671055E-003   2.7577172679353334E-003   2.7142253087613089E-003   2.6691022026085198E-003   2.6223747251855611E-003   2.5740706094105614E-003   2.5242185297303377E-003   2.4728480857282853E-003   2.4199897852072993E-003   2.3656750269013260E-003   2.3099360826685511E-003   2.2528060792471050E-003   2.1943189795595730E-003   2.1345095637805289E-003   2.0734134099574253E-003   2.0110668743331672E-003   1.9475070716170606E-003   1.8827718548748429E-003   1.8168997954584043E-003   1.7499301629058661E-003   1.6819029050140211E-003   1.6128586279655077E-003   1.5428385770350217E-003   1.4718846176241529E-003   1.4000392171481524E-003   1.3273454277240027E-003   1.2538468700361016E-003   1.1795877185334369E-003   1.1046126882959251E-003   1.0289670235602011E-003   9.5269648841972421E-004   8.7584735931578450E-004   7.9846641939462781E-004   7.2060095397113999E-004   6.4229874627036443E-004   5.6360807139865798E-004   4.8457768666659851E-004   4.0525681527259216E-004   3.2569512172719861E-004   2.4594267771060885E-004   1.6604992106689087E-004   8.6067612695694962E-005   8.4741360893786366E-005   1.6373331718563811E-004   2.4263513647901358E-004   3.2139649108597901E-004   3.9996740460135349E-004   4.7829830016923869E-004   5.5634004845478424E-004   6.3404400443248243E-004   7.1136202936392112E-004   7.8824650042866318E-004   8.6465031210747334E-004   9.4052687369089449E-004   1.0158301060623764E-003   1.0905144400784328E-003   1.1645348173872361E-003   1.2378466943265554E-003   1.3104060487755531E-003   1.3821693897265175E-003   1.4530937692348034E-003   1.5231367963899067E-003   1.5922566529786852E-003   1.6604121103520886E-003   1.7275625474838241E-003   1.7936679697290459E-003   1.8586890281386270E-003   1.9225870392532429E-003   1.9853240050256571E-003   2.0468626329582240E-003   2.1071663561073595E-003   2.1661993531520152E-003   2.2239265680893960E-003   2.2803137299068632E-003   2.3353273717311718E-003   2.3889348498849217E-003   2.4411043622365458E-003   2.4918049665410003E-003   2.5410065979062091E-003   2.5886800861429360E-003   2.6347971723922892E-003   2.6793305253886290E-003   2.7222537570759098E-003   2.7635414377737977E-003   2.8031691108225676E-003   2.8411133064538407E-003   2.8773515554348650E-003   2.9118624017652195E-003   2.9446254151095919E-003   2.9756212023703266E-003   3.0048314187952618E-003   3.0322387785591820E-003   3.0578270645282291E-003   3.0815811374720892E-003   3.1034869448509084E-003   3.1235315286918808E-003   3.1417030329876638E-003   3.1579907105084293E-003   3.1723849288026740E-003   3.1848771757717054E-003   3.1954600645044962E-003   3.2041273373525914E-003   3.2108738696158268E-003   3.2156956723372043E-003   3.2185898948244307E-003   3.2195548258383555E-003   3.2185898948124958E-003   3.2156956723541352E-003   3.2108738696073336E-003   3.2041273373417112E-003   3.1954600645074382E-003   3.1848771757831962E-003   3.1723849287961792E-003   3.1579907105097060E-003   3.1417030329806694E-003   3.1235315286959331E-003   3.1034869448502977E-003   3.0815811374775293E-003   3.0578270645190142E-003   3.0322387785638449E-003   3.0048314188024228E-003   2.9756212023639983E-003   2.9446254151039297E-003   2.9118624017732131E-003   2.8773515554355034E-003   2.8411133064526473E-003   2.8031691108174606E-003   2.7635414377832346E-003   2.7222537570690264E-003   2.6793305253963173E-003   2.6347971723866825E-003   2.5886800861418258E-003   2.5410065979026286E-003   2.4918049665350051E-003   2.4411043622456496E-003   2.3889348498775109E-003   2.3353273717425238E-003   2.2803137299028386E-003   2.2239265680878417E-003   2.1661993531476020E-003   2.1071663561098575E-003   2.0468626329591122E-003   1.9853240050239362E-003   1.9225870392505229E-003   1.8586890281390156E-003   1.7936679697305724E-003   1.7275625474834078E-003   1.6604121103513392E-003   1.5922566529764093E-003   1.5231367963941533E-003   1.4530937692349144E-003   1.3821693897193010E-003   1.3104060487729718E-003   1.2378466943295252E-003   1.1645348173853765E-003   1.0905144400834010E-003   1.0158301060665953E-003   9.4052687368118004E-004   8.6465031211074850E-004   7.8824650042874644E-004   7.1136202936294968E-004   6.3404400443367592E-004   5.5634004844906659E-004   4.7829830017220853E-004   3.9996740460102043E-004   3.2139649108597901E-004   2.4263513648897783E-004   1.6373331717944861E-004   8.4741360904638796E-005   8.3477701285444850E-005   1.6155304284629080E-004   2.3953731407036494E-004   3.1738057542063380E-004   3.9503325001222223E-004   4.7244619385430897E-004   5.4957076232459157E-004   6.2635885279546666E-004   7.0276292179496935E-004   7.7873598378994102E-004   8.5423159992426001E-004   9.2920386381961650E-004   1.0036073887298991E-003   1.0773972986229119E-003   1.1505292238657983E-003   1.2229593014978779E-003   1.2946441798366848E-003   1.3655410265713264E-003   1.4356075398745394E-003   1.5048019619376130E-003   1.5730830943962992E-003   1.6404103152147520E-003   1.7067435967920430E-003   1.7720435248494704E-003   1.8362713178511902E-003   1.8993888469776565E-003   1.9613586561311736E-003   2.0221439822247222E-003   2.0817087752288410E-003   2.1400177182991642E-003   2.1970362475083882E-003   2.2527305715112911E-003   2.3070676906409571E-003   2.3600154159958697E-003   2.4115423875924469E-003   2.4616180927585773E-003   2.5102128833992821E-003   2.5572979932786954E-003   2.6028455544864770E-003   2.6468286136177299E-003   2.6892211471899463E-003   2.7299980767251375E-003   2.7691352831750171E-003   2.8066096207047253E-003   2.8423989301475938E-003   2.8764820515581047E-003   2.9088388364990059E-003   2.9394501594544598E-003   2.9682979288448985E-003   2.9953650973828516E-003   3.0206356717673022E-003   3.0440947217689751E-003   3.0657283888747000E-003   3.0855238940140084E-003   3.1034695449645433E-003   3.1195547429276327E-003   3.1337699885488624E-003   3.1461068873322451E-003   3.1565581544648613E-003   3.1651176187785235E-003   3.1717802264079609E-003   3.1765420435476144E-003   3.1794002589158876E-003   3.1803531849309286E-003   3.1794002589043968E-003   3.1765420435613256E-003   3.1717802264060180E-003   3.1651176187678653E-003   3.1565581544591437E-003   3.1461068873466225E-003   3.1337699885428116E-003   3.1195547429310189E-003   3.1034695449622118E-003   3.0855238940160623E-003   3.0657283888676501E-003   3.0440947217739711E-003   3.0206356717663030E-003   2.9953650973807422E-003   2.9682979288506162E-003   2.9394501594580125E-003   2.9088388364897910E-003   2.8764820515587708E-003   2.8423989301473163E-003   2.8066096207091107E-003   2.7691352831756832E-003   2.7299980767262477E-003   2.6892211471891692E-003   2.6468286136161479E-003   2.6028455544884199E-003   2.5572979932720341E-003   2.5102128834034176E-003   2.4616180927535813E-003   2.4115423876007736E-003   2.3600154159797992E-003   2.3070676906591925E-003   2.2527305715040469E-003   2.1970362475040583E-003   2.1400177183012459E-003   2.0817087752282859E-003   2.0221439822233900E-003   1.9613586561305629E-003   1.8993888469792664E-003   1.8362713178476930E-003   1.7720435248499422E-003   1.7067435968003419E-003   1.6404103152123928E-003   1.5730830943879170E-003   1.5048019619421371E-003   1.4356075398694323E-003   1.3655410265714374E-003   1.2946441798363795E-003   1.2229593014984608E-003   1.1505292238666587E-003   1.0773972986289349E-003   1.0036073887249031E-003   9.2920386380945796E-004   8.5423159993186504E-004   7.7873598378963571E-004   7.0276292179038968E-004   6.2635885279505032E-004   5.4957076232398094E-004   4.7244619385644615E-004   3.9503325001277734E-004   3.1738057541896847E-004   2.3953731407683199E-004   1.6155304284082295E-004   8.3477701301015728E-005   8.2279092391085440E-005   1.5951233477654037E-004   2.3665320895302489E-004   3.1365212159295552E-004   3.9045981055801926E-004   4.6702748370713865E-004   5.4330692410201054E-004   6.1925053979794420E-004   6.9481136957516565E-004   7.6994306205893648E-004   8.4459984509088759E-004   9.1873649528559365E-004   9.9230831321364676E-004   1.0652711063576514E-003   1.1375811795899526E-003   1.2091953324785132E-003   1.2800708620609169E-003   1.3501655702003734E-003   1.4194377743443620E-003   1.4878463212603110E-003   1.5553506025181019E-003   1.6219105718842386E-003   1.6874867636334501E-003   1.7520403119044015E-003   1.8155329704996059E-003   1.8779271330403025E-003   1.9391858534025253E-003   1.9992728660907788E-003   2.0581526065664435E-003   2.1157902314433985E-003   2.1721516383786388E-003   2.2272034857134249E-003   2.2809132117689035E-003   2.3332490535740158E-003   2.3841800654942347E-003   2.4336761370498117E-003   2.4817080105180023E-003   2.5282472978620518E-003   2.5732664972266950E-003   2.6167390089641140E-003   2.6586391509162977E-003   2.6989421733978058E-003   2.7376242734123701E-003   2.7746626084534931E-003   2.8100353095818487E-003   2.8437214941183231E-003   2.8757012775025292E-003   2.9059557848612472E-003   2.9344671615928464E-003   2.9612185838487903E-003   2.9861942679219045E-003   3.0093794793403794E-003   3.0307605412683847E-003   3.0503248422654172E-003   3.0680608434749956E-003   3.0839580851452775E-003   3.0980071925886254E-003   3.1101998815047383E-003   3.1205289626742849E-003   3.1289883460127177E-003   3.1355730439618368E-003   3.1402791744049030E-003   3.1431039629842839E-003   3.1440457442664660E-003   3.1431039629714053E-003   3.1402791744226111E-003   3.1355730439554530E-003   3.1289883459968415E-003   3.1205289626820565E-003   3.1101998815037391E-003   3.0980071925884589E-003   3.0839580851535486E-003   3.0680608434617840E-003   3.0503248422760199E-003   3.0307605412679406E-003   3.0093794793361051E-003   2.9861942679208497E-003   2.9612185838549521E-003   2.9344671615889051E-003   2.9059557848590822E-003   2.8757012775114665E-003   2.8437214941097744E-003   2.8100353095890096E-003   2.7746626084477199E-003   2.7376242734148404E-003   2.6989421733906171E-003   2.6586391509165197E-003   2.6167390089669729E-003   2.5732664972283326E-003   2.5282472978601644E-003   2.4817080105202782E-003   2.4336761370522542E-003   2.3841800654897938E-003   2.3332490535776795E-003   2.2809132117573294E-003   2.2272034857253598E-003   2.1721516383750306E-003   2.1157902314433708E-003   2.0581526065663325E-003   1.9992728660824244E-003   1.9391858534048567E-003   1.8779271330453540E-003   1.8155329704988565E-003   1.7520403118964634E-003   1.6874867636352264E-003   1.6219105718845994E-003   1.5553506025229868E-003   1.4878463212578130E-003   1.4194377743464992E-003   1.3501655701910753E-003   1.2800708620715473E-003   1.2091953324725457E-003   1.1375811795896751E-003   1.0652711063551812E-003   9.9230831321023283E-004   9.1873649528878554E-004   8.4459984509582808E-004   7.6994306204775098E-004   6.9481136957993961E-004   6.1925053980221856E-004   5.4330692409543246E-004   4.6702748370858194E-004   3.9045981056423651E-004   3.1365212158562805E-004   2.3665320895710495E-004   1.5951233477567994E-004   8.2279092399106801E-005   8.1148328652497215E-005   1.5761462242278035E-004   2.3398696850254752E-004   3.1021602451575259E-004   3.8625268892283904E-004   4.6204840132574310E-004   5.3755530720231426E-004   6.1272630489717095E-004   6.8751502098796102E-004   7.6187575414130015E-004   8.3576341452562541E-004   9.0913347168800063E-004   9.8194191600228797E-004   1.0541452333742429E-003   1.1257003915740027E-003   1.1965648354956004E-003   1.2666964894613442E-003   1.3360537646149029E-003   1.4045955702940705E-003   1.4722813284198111E-003   1.5390709897100674E-003   1.6049250519456215E-003   1.6698045788416382E-003   1.7336712201580506E-003   1.7964872320046787E-003   1.8582154975539944E-003   1.9188195478176406E-003   1.9782635824692474E-003   2.0365124903483078E-003   2.0935318699657757E-003   2.1492880494997646E-003   2.2037481065669828E-003   2.2568798875961249E-003   2.3086520266272781E-003   2.3590339638394076E-003   2.4079959634730752E-003   2.4555091312927213E-003   2.5015454314639696E-003   2.5460777030042736E-003   2.5890796756627699E-003   2.6305259851213680E-003   2.6703921878531989E-003   2.7086547752279144E-003   2.7452911871408414E-003   2.7802798250465277E-003   2.8136000644220505E-003   2.8452322665641350E-003   2.8751577900053005E-003   2.9033590009759358E-003   2.9298192837260428E-003   2.9545230498879693E-003   2.9774557473437047E-003   2.9986038685764216E-003   3.0179549583306819E-003   3.0354976206848905E-003   3.0512215254866470E-003   3.0651174142365956E-003   3.0771771053191843E-003   3.0873934986651030E-003   3.0957605797047316E-003   3.1022734227562632E-003   3.1069281938422288E-003   3.1097221530274610E-003   3.1106536555525754E-003   3.1097221530262398E-003   3.1069281938534976E-003   3.1022734227456605E-003   3.0957605796928522E-003   3.0873934986756502E-003   3.0771771053234032E-003   3.0651174142267701E-003   3.0512215254932529E-003   3.0354976206757867E-003   3.0179549583372878E-003   2.9986038685806404E-003   2.9774557473410956E-003   2.9545230498814745E-003   2.9298192837404202E-003   2.9033590009695520E-003   2.8751577900077985E-003   2.8452322665603047E-003   2.8136000644227166E-003   2.7802798250484706E-003   2.7452911871366226E-003   2.7086547752289691E-003   2.6703921878524772E-003   2.6305259851162055E-003   2.5890796756712353E-003   2.5460777029996384E-003   2.5015454314635255E-003   2.4555091312864485E-003   2.4079959634748516E-003   2.3590339638484004E-003   2.3086520266222266E-003   2.2568798875926555E-003   2.2037481065699804E-003   2.1492880494967670E-003   2.0935318699688565E-003   2.0365124903451437E-003   1.9782635824693862E-003   1.9188195478251902E-003   1.8582154975443910E-003   1.7964872320082037E-003   1.7336712201566629E-003   1.6698045788393068E-003   1.6049250519445946E-003   1.5390709897211696E-003   1.4722813284056557E-003   1.4045955703018143E-003   1.3360537646063264E-003   1.2666964894632593E-003   1.1965648355001246E-003   1.1257003915676189E-003   1.0541452333767132E-003   9.8194191600114999E-004   9.0913347168858349E-004   8.3576341452912262E-004   7.6187575413405595E-004   6.8751502098929329E-004   6.1272630490000202E-004   5.3755530719223898E-004   4.6204840133418079E-004   3.8625268891817610E-004   3.1021602451952734E-004   2.3398696851145706E-004   1.5761462242075419E-004   8.1148328647029366E-005   8.0088571033032352E-005   1.5586344372786609E-004   2.3154285749296677E-004   3.0707736432203370E-004   3.8241770719843471E-004   4.5751537695581934E-004   5.3232281885376431E-004   6.0679343053390844E-004   6.8088146678368933E-004   7.5454192160009925E-004   8.2773042404035713E-004   9.0040315996325893E-004   9.7251681939461432E-004   1.0440285654570447E-003   1.1148960184296786E-003   1.1850772515029084E-003   1.2545307940450001E-003   1.3232156405767193E-003   1.3910912636814210E-003   1.4581176296869225E-003   1.5242552165180001E-003   1.5894650328037163E-003   1.6537086382363286E-003   1.7169481642044515E-003   1.7791463352143100E-003   1.8402664901015220E-003   1.9002726034582362E-003   1.9591293068318971E-003   2.0168019097523970E-003   2.0732564203580772E-003   2.1284595657920791E-003   2.1823788119860743E-003   2.2349823832293891E-003   2.2862392810915622E-003   2.3361193028084426E-003   2.3845930594168785E-003   2.4316319929859886E-003   2.4772083936576983E-003   2.5212954158364553E-003   2.5638670940808794E-003   2.6048983582205032E-003   2.6443650480523218E-003   2.6822439273935794E-003   2.7185126975640128E-003   2.7531500102813133E-003   2.7861354800273741E-003   2.8174496957715234E-003   2.8470742321226039E-003   2.8749916598117542E-003   2.9011855558901400E-003   2.9256405128249563E-003   2.9483421474422178E-003   2.9692771091386905E-003   2.9884330872849141E-003   3.0057988184090112E-003   3.0213640924794394E-003   3.0351197586040990E-003   3.0470577303861601E-003   3.0571709903459698E-003   3.0654535938920424E-003   3.0719006727076836E-003   3.0765084374199114E-003   3.0792741800240719E-003   3.0801962749013034E-003   3.0792741800050316E-003   3.0765084374453355E-003   3.0719006726972475E-003   3.0654535938852145E-003   3.0571709903455258E-003   3.0470577303918778E-003   3.0351197586085954E-003   3.0213640924670049E-003   3.0057988184147288E-003   2.9884330872882447E-003   2.9692771091293091E-003   2.9483421474489901E-003   2.9256405128246232E-003   2.9011855558859767E-003   2.8749916598218572E-003   2.8470742321103359E-003   2.8174496957775741E-003   2.7861354800255977E-003   2.7531500102846440E-003   2.7185126975604046E-003   2.6822439273945786E-003   2.6443650480535985E-003   2.6048983582211416E-003   2.5638670940773545E-003   2.5212954158426171E-003   2.4772083936530631E-003   2.4316319929943986E-003   2.3845930594088016E-003   2.3361193028120786E-003   2.2862392810775733E-003   2.2349823832384375E-003   2.1823788119905707E-003   2.1284595657809491E-003   2.0732564203650994E-003   2.0168019097512313E-003   1.9591293068272342E-003   1.9002726034593742E-003   1.8402664901021049E-003   1.7791463352087589E-003   1.7169481642155260E-003   1.6537086382263366E-003   1.5894650328139304E-003   1.5242552165027901E-003   1.4581176297004395E-003   1.3910912636675432E-003   1.3232156405879048E-003   1.2545307940375894E-003   1.1850772515071273E-003   1.1148960184216294E-003   1.0440285654630399E-003   9.7251681939730661E-004   9.0040315995199016E-004   8.2773042404737929E-004   7.5454192160057110E-004   6.8088146678035866E-004   6.0679343052999490E-004   5.3232281884907362E-004   4.5751537697197309E-004   3.8241770718350221E-004   3.0707736432833421E-004   2.3154285749638071E-004   1.5586344372015004E-004   8.0088571042857826E-005   7.9102828652866108E-005   1.5426209412006120E-004   2.2932516774040734E-004   3.0424147748939201E-004   3.7896103752393939E-004   4.5343516741713774E-004   5.2761659759278934E-004   6.0145930438107453E-004   6.7491827246457525E-004   7.4794927927754329E-004   8.2050873520703171E-004   8.9255357898748722E-004   9.6404121599577564E-004   1.0349294865032999E-003   1.1051766523242912E-003   1.1747413961876174E-003   1.2435828283841321E-003   1.3116604988657465E-003   1.3789344127739245E-003   1.4453650484300973E-003   1.5109133771122885E-003   1.5755408838704077E-003   1.6392095892489023E-003   1.7018820712147720E-003   1.7635214875063032E-003   1.8240915978031402E-003   1.8835567857154178E-003   1.9418820807184933E-003   1.9990331794837446E-003   2.0549764669955117E-003   2.1096790371198659E-003   2.1631087126961490E-003   2.2152340651979130E-003   2.2660244337500690E-003   2.3154499435951992E-003   2.3634815242780383E-003   2.4100909267717185E-003   2.4552507405709301E-003   2.4989344098104160E-003   2.5411162490629469E-003   2.5817714583706852E-003   2.6208761378834211E-003   2.6584073017705823E-003   2.6943428916013645E-003   2.7286617891580933E-003   2.7613438286390179E-003   2.7923698083086035E-003   2.8217215015166053E-003   2.8493816670761563E-003   2.8753340592934107E-003   2.8995634370960754E-003   2.9220555727085262E-003   2.9427972598290997E-003   2.9617763210453285E-003   2.9789816146922332E-003   2.9944030413154854E-003   3.0080315491016196E-003   3.0198591392622820E-003   3.0298788703742030E-003   3.0380848622732493E-003   3.0444722994462659E-003   3.0490374336041848E-003   3.0517775861194085E-003   3.0526911490060815E-003   3.0517775861040319E-003   3.0490374336258341E-003   3.0444722994332762E-003   3.0380848622652001E-003   3.0298788703742030E-003   3.0198591392703311E-003   3.0080315491051168E-003   2.9944030413069367E-003   2.9789816146978398E-003   2.9617763210360026E-003   2.9427972598397023E-003   2.9220555727033082E-003   2.8995634370955203E-003   2.8753340593013488E-003   2.8493816670774885E-003   2.8217215015016728E-003   2.7923698083225368E-003   2.7613438286290259E-003   2.7286617891645326E-003   2.6943428915962020E-003   2.6584073017732468E-003   2.6208761378841428E-003   2.5817714583769580E-003   2.5411162490528993E-003   2.4989344098141353E-003   2.4552507405717350E-003   2.4100909267806281E-003   2.3634815242692953E-003   2.3154499436001119E-003   2.2660244337394109E-003   2.2152340652006886E-003   2.1631087127024218E-003   2.1096790371163965E-003   2.0549764669897663E-003   1.9990331794911831E-003   1.9418820807040604E-003   1.8835567857249380E-003   1.8240915978026684E-003   1.7635214875063032E-003   1.7018820712154659E-003   1.6392095892400205E-003   1.5755408838756257E-003   1.5109133771092909E-003   1.4453650484357872E-003   1.3789344127583814E-003   1.3116604988780978E-003   1.2435828283785533E-003   1.1747413961888387E-003   1.1051766523191286E-003   1.0349294865044101E-003   9.6404121599874548E-004   8.9255357898077037E-004   8.2050873521877232E-004   7.4794927927607224E-004   6.7491827245758085E-004   6.0145930438665340E-004   5.2761659758104873E-004   4.5343516742873957E-004   3.7896103751988708E-004   3.0424147748908670E-004   2.2932516774443190E-004   1.5426209411267822E-004   7.9102828665467140E-005   7.8192010536159984E-005   1.5281291539176456E-004   2.2733816825443176E-004   3.0171416360422199E-004   3.7588945061933776E-004   4.4981505565364066E-004   5.2344414214688939E-004   5.9673148648697882E-004   6.6963300183503494E-004   7.4210539265628928E-004   8.1410593879444049E-004   8.8559237705596039E-004   9.5652284411187893E-004   1.0268558542063655E-003   1.0965502957617224E-003   1.1655654383207759E-003   1.2338609454727312E-003   1.3013968915198126E-003   1.3681337808393312E-003   1.4340325688259326E-003   1.4990546843336727E-003   1.5631620523171019E-003   1.6263171176418012E-003   1.6884828682020847E-003   1.7496228587162432E-003   1.8097012335692719E-003   1.8686827501113168E-003   1.9265328007236071E-003   1.9832174350978282E-003   2.0387033814992239E-003   2.0929580678167026E-003   2.1459496418440027E-003   2.1976469910613139E-003   2.2480197618557629E-003   2.2970383780732129E-003   2.3446740590963855E-003   2.3908988371428574E-003   2.4356855742860006E-003   2.4790079783996166E-003   2.5208406191088439E-003   2.5611589425842407E-003   2.5999392861608683E-003   2.6371588921228484E-003   2.6727959210001706E-003   2.7068294643005086E-003   2.7392395565525307E-003   2.7700071868599352E-003   2.7991143098593518E-003   2.8265438559186840E-003   2.8522797411088541E-003   2.8763068762261423E-003   2.8986111753374066E-003   2.9191795638949802E-003   2.9379999860098538E-003   2.9550614113830198E-003   2.9703538414070363E-003   2.9838683148156742E-003   2.9955969128530047E-003   3.0055327634878615E-003   3.0136700455187238E-003   3.0200039915806998E-003   3.0245308909737645E-003   3.0272480918779321E-003   3.0281540024385545E-003   3.0272480918754341E-003   3.0245308909827573E-003   3.0200039915718735E-003   3.0136700455035137E-003   3.0055327635035156E-003   2.9955969128404036E-003   2.9838683148218359E-003   2.9703538414156405E-003   2.9550614113701967E-003   2.9379999860214001E-003   2.9191795638929818E-003   2.8986111753328547E-003   2.8763068762251431E-003   2.8522797411271172E-003   2.8265438559110234E-003   2.7991143098474724E-003   2.7700071868740350E-003   2.7392395565405403E-003   2.7068294643067259E-003   2.6727959209978391E-003   2.6371588921212941E-003   2.5999392861603132E-003   2.5611589425825754E-003   2.5208406191123967E-003   2.4790079784023922E-003   2.4356855742745376E-003   2.3908988371639794E-003   2.3446740590785664E-003   2.2970383780741566E-003   2.2480197618600095E-003   2.1976469910576779E-003   2.1459496418427815E-003   2.0929580678196724E-003   2.0387033814984190E-003   1.9832174350944975E-003   1.9265328007253557E-003   1.8686827500998260E-003   1.8097012335875351E-003   1.7496228587032814E-003   1.6884828682094954E-003   1.6263171176364444E-003   1.5631620523245404E-003   1.4990546843169361E-003   1.4340325688440569E-003   1.3681337808268412E-003   1.3013968915243090E-003   1.2338609454774496E-003   1.1655654383110337E-003   1.0965502957669959E-003   1.0268558542059769E-003   9.5652284410902011E-004   8.8559237705598814E-004   8.1410593878605830E-004   7.4210539265268105E-004   6.6963300185168828E-004   5.9673148646854912E-004   5.2344414216493051E-004   4.4981505564828383E-004   3.7588945061006740E-004   3.0171416361413073E-004   2.2733816825226683E-004   1.5281291538876696E-004   7.8192010547317725E-005   7.7351674314329877E-005   1.5151680020802916E-004   2.2558650041165640E-004   2.9950224294930661E-004   3.7321077215807241E-004   4.4666314422694975E-004   5.1981346272123030E-004   5.9261776274288636E-004   6.6503321493188716E-004   7.3701764942779580E-004   8.0852931721403509E-004   8.7952679362804376E-004   9.4996895217611121E-004   1.0198149680726853E-003   1.0890243329904070E-003   1.1575568742250575E-003   1.2253727758344546E-003   1.2924326013014631E-003   1.3586973174598560E-003   1.4241283190300214E-003   1.4886874540255002E-003   1.5523370488381705E-003   1.6150399341682553E-003   1.6767594696705246E-003   1.7374595692766504E-003   1.7971047250474603E-003   1.8556600314800775E-003   1.9130912081879170E-003   1.9693646228615691E-003   2.0244473129329699E-003   2.0783070070130860E-003   2.1309121453496616E-003   2.1822318998849510E-003   2.2322361936209234E-003   2.2808957191735590E-003   2.3281819569263007E-003   2.3740671923794532E-003   2.4185245331050653E-003   2.4615279246773536E-003   2.5030521665221350E-003   2.5430729267350571E-003   2.5815667565125544E-003   2.6185111039185860E-003   2.6538843270313417E-003   2.6876657066457477E-003   2.7198354581221551E-003   2.7503747429193925E-003   2.7792656793711457E-003   2.8064913528823010E-003   2.8320358256770928E-003   2.8558841457932416E-003   2.8780223555574524E-003   2.8984374995555395E-003   2.9171176318022463E-003   2.9340518226724788E-003   2.9492301648715302E-003   2.9626437790166715E-003   2.9742848187329640E-003   2.9841464748951441E-003   2.9922229795429911E-003   2.9985096089883423E-003   3.0030026864954484E-003   3.0056995845400003E-003   3.0065987258612314E-003   3.0056995845321732E-003   3.0030026865044412E-003   2.9985096089766294E-003   2.9922229795402155E-003   2.9841464749070234E-003   2.9742848187264692E-003   2.9626437790157278E-003   2.9492301648780250E-003   2.9340518226692036E-003   2.9171176318115721E-003   2.8984374995382201E-003   2.8780223555642248E-003   2.8558841458004580E-003   2.8320358256789246E-003   2.8064913528741964E-003   2.7792656793744763E-003   2.7503747429180603E-003   2.7198354581201567E-003   2.6876657066440823E-003   2.6538843270405565E-003   2.6185111039070397E-003   2.5815667565198819E-003   2.5430729267297281E-003   2.5030521665321270E-003   2.4615279246692490E-003   2.4185245330944349E-003   2.3740671924034618E-003   2.3281819569102025E-003   2.2808957191721158E-003   2.2322361936292778E-003   2.1822318998830359E-003   2.1309121453417790E-003   2.0783070070141130E-003   2.0244473129324425E-003   1.9693646228642891E-003   1.9130912081845586E-003   1.8556600314691418E-003   1.7971047250702754E-003   1.7374595692600803E-003   1.6767594696798782E-003   1.6150399341591792E-003   1.5523370488442767E-003   1.4886874540125938E-003   1.4241283190404297E-003   1.3586973174598005E-003   1.2924326013035170E-003   1.2253727758294031E-003   1.1575568742147047E-003   1.0890243329960136E-003   1.0198149680754054E-003   9.4996895217763777E-004   8.7952679362623964E-004   8.0852931720032384E-004   7.3701764943828740E-004   6.6503321494387757E-004   5.9261776272656608E-004   5.1981346273549667E-004   4.4666314422575626E-004   3.7321077214025333E-004   2.9950224296770855E-004   2.2558650040871431E-004   1.5151680020436542E-004   7.7351674321268771E-005   7.6572397862656461E-005   1.5037477767190777E-004   2.2407674642280218E-004   2.9761472831579816E-004   3.7093460902565267E-004   4.4398872224485353E-004   5.1673320954409574E-004   5.8912614331921298E-004   6.6112641051191412E-004   7.3269318814203621E-004   8.0378577768377979E-004   8.7436360212875264E-004   9.4438625127218900E-004   1.0138135296750006E-003   1.0826054964626908E-003   1.1507224988755449E-003   1.2181252023475975E-003   1.2847746195724929E-003   1.3506321389932796E-003   1.4156595535781136E-003   1.4798190893460517E-003   1.5430734333587992E-003   1.6053857614939104E-003   1.6667197654554322E-003   1.7270396791017883E-003   1.7863103039682526E-003   1.8444970339693834E-003   1.9015658795246693E-003   1.9574834904830807E-003   2.0122171787559651E-003   2.0657349396540348E-003   2.1180054731151365E-003   2.1689982035622002E-003   2.2186832995136352E-003   2.2670316922770994E-003   2.3140150941665660E-003   2.3596060157522747E-003   2.4037777828204154E-003   2.4465045523962559E-003   2.4877613284512434E-003   2.5275239764916413E-003   2.5657692382392017E-003   2.6024747450687502E-003   2.6376190311517833E-003   2.6711815459335431E-003   2.7031426662078584E-003   2.7334837070662199E-003   2.7621869330830551E-003   2.7892355679267067E-003   2.8146138044917723E-003   2.8383068133440159E-003   2.8603007514320655E-003   2.8805827697989117E-003   2.8991410207928614E-003   2.9159646647333171E-003   2.9310438760254409E-003   2.9443698485401848E-003   2.9559348006671926E-003   2.9657319795560744E-003   2.9737556649050978E-003   2.9800011720726438E-003   2.9844648547846520E-003   2.9871441072765181E-003   2.9880373652707570E-003   2.9871441072563121E-003   2.9844648548065789E-003   2.9800011720707009E-003   2.9737556648839480E-003   2.9657319795580728E-003   2.9559348006770736E-003   2.9443698485449032E-003   2.9310438760222213E-003   2.9159646647371473E-003   2.8991410207840351E-003   2.8805827698110686E-003   2.8603007514200751E-003   2.8383068133541189E-003   2.8146138044828906E-003   2.7892355679339786E-003   2.7621869330752280E-003   2.7334837070809304E-003   2.7031426661839331E-003   2.6711815459578014E-003   2.6376190311377390E-003   2.6024747450689723E-003   2.5657692382471398E-003   2.5275239764950275E-003   2.4877613284338684E-003   2.4465045524094120E-003   2.4037777828239126E-003   2.3596060157374810E-003   2.3140150941743931E-003   2.2670316922765998E-003   2.2186832995104711E-003   2.1689982035610345E-003   2.1180054731168574E-003   2.0657349396626112E-003   2.0122171787424481E-003   1.9574834904829141E-003   1.9015658795284995E-003   1.8444970339739353E-003   1.7863103039494899E-003   1.7270396791125298E-003   1.6667197654623989E-003   1.6053857614822253E-003   1.5430734333671814E-003   1.4798190893410279E-003   1.4156595535907424E-003   1.3506321389702980E-003   1.2847746195679410E-003   1.2181252023718003E-003   1.1507224988691611E-003   1.0826054964598320E-003   1.0138135296702266E-003   9.4438625127007958E-004   8.7436360212705955E-004   8.0378577769546489E-004   7.3269318813506956E-004   6.6112641050902754E-004   5.8912614330847157E-004   5.1673320955741842E-004   4.4398872223549990E-004   3.7093460905462949E-004   2.9761472828165880E-004   2.2407674645053000E-004   1.5037477765161844E-004   7.6572397883389876E-005   7.5848084222313039E-005   1.4939291048052250E-004   2.2282055102781917E-004   2.9606465955367423E-004   3.6907325975127359E-004   4.4180258391376959E-004   5.1421267170131957E-004   5.8626473080955477E-004   6.5791987149016462E-004   7.2913876558691748E-004   7.9988175050763055E-004   8.7010903412090834E-004   9.3978085739981898E-004   1.0088575971559655E-003   1.0772998295041913E-003   1.1450683746043189E-003   1.2121243336323251E-003   1.2784291231434097E-003   1.3439445083342494E-003   1.4086326357039269E-003   1.4724560651891705E-003   1.5353778009458141E-003   1.5973613216380411E-003   1.6583706092464234E-003   1.7183701770041859E-003   1.7773250962046516E-003   1.8352010218188886E-003   1.8919642174065610E-003   1.9475815786604289E-003   2.0020206564595744E-003   2.0552496786143959E-003   2.1072375712350988E-003   2.1579539789510216E-003   2.2073692844781223E-003   2.2554546274806686E-003   2.3021819227895257E-003   2.3475238776830831E-003   2.3914540088122438E-003   2.4339466581717595E-003   2.4749770087935663E-003   2.5145210992239542E-003   2.5525558381175872E-003   2.5890590176553263E-003   2.6240093265009756E-003   2.6573863622805782E-003   2.6891706434724050E-003   2.7193436203311605E-003   2.7478876858849643E-003   2.7747861855997313E-003   2.8000234272127500E-003   2.8235846892547545E-003   2.8454562296154062E-003   2.8656252931392179E-003   2.8840801187893228E-003   2.9008099462486392E-003   2.9158050219363907E-003   2.9290566043157495E-003   2.9405569689348598E-003   2.9502994125851778E-003   2.9582782570357624E-003   2.9644888521376256E-003   2.9689275784559044E-003   2.9715918494199745E-003   2.9724801122987810E-003   2.9715918494015447E-003   2.9689275784757219E-003   2.9644888521304646E-003   2.9582782570280464E-003   2.9502994125791826E-003   2.9405569689480715E-003   2.9290566043128075E-003   2.9158050219365017E-003   2.9008099462594639E-003   2.8840801187811627E-003   2.8656252931544834E-003   2.8454562296057473E-003   2.8235846892573080E-003   2.8000234272079760E-003   2.7747861856036726E-003   2.7478876858856860E-003   2.7193436203331034E-003   2.6891706434529206E-003   2.6573863623003957E-003   2.6240093264885966E-003   2.5890590176493311E-003   2.5525558381361835E-003   2.5145210992131295E-003   2.4749770087885148E-003   2.4339466581859148E-003   2.3914540088095237E-003   2.3475238776751173E-003   2.3021819227887486E-003   2.2554546274773379E-003   2.2073692844877257E-003   2.1579539789514102E-003   2.1072375712299363E-003   2.0552496786263030E-003   2.0020206564392851E-003   1.9475815786654249E-003   1.8919642174141105E-003   1.8352010218199988E-003   1.7773250961812259E-003   1.7183701770246418E-003   1.6583706092412331E-003   1.5973613216221927E-003   1.5353778009624119E-003   1.4724560651860896E-003   1.4086326357088397E-003   1.3439445083178181E-003   1.2784291231536238E-003   1.2121243336487564E-003   1.1450683745837242E-003   1.0772998294988345E-003   1.0088575971534119E-003   9.3978085741103223E-004   8.7010903412704232E-004   7.9988175050216270E-004   7.2913876557700874E-004   6.5791987149782516E-004   5.8626473079831376E-004   5.1421267170809193E-004   4.4180258391823823E-004   3.6907325976270888E-004   2.9606465952808358E-004   2.2282055105060650E-004   1.4939291046706105E-004   7.5848084237106761E-005   7.5184112342613352E-005   1.4858887218097139E-004   2.2183880696055591E-004   2.9487123944324511E-004   3.6764247516071769E-004   4.4011702771987182E-004   5.1226145612040530E-004   5.8404135088105380E-004   6.5542036858967645E-004   7.2636055389527221E-004   7.9682305774542161E-004   8.6676869231352982E-004   9.3615822963491468E-004   1.0049525377186508E-003   1.0731126478118469E-003   1.1405997988357397E-003   1.2073754764403422E-003   1.2734014508948011E-003   1.3386398147738898E-003   1.4030530199066193E-003   1.4666039127592401E-003   1.5292557685844255E-003   1.5909723240222773E-003   1.6517178079211992E-003   1.7114569708615857E-003   1.7701551129761517E-003   1.8277781108921587E-003   1.8842924428865704E-003   1.9396652134800740E-003   1.9938641765050447E-003   2.0468577574448976E-003   2.0986150749662535E-003   2.1491059610803109E-003   2.1983009812039933E-003   2.2461714527275412E-003   2.2926894635068307E-003   2.3378278889719384E-003   2.3815604091073639E-003   2.4238615244047135E-003   2.4647065712675165E-003   2.5040717368357002E-003   2.5419340731615003E-003   2.5782715105046039E-003   2.6130628706029224E-003   2.6462878785172284E-003   2.6779271748482714E-003   2.7079623263233654E-003   2.7363758368667002E-003   2.7631511569810030E-003   2.7882726936110935E-003   2.8117258186693972E-003   2.8334968771941971E-003   2.8535731952925025E-003   2.8719430867317763E-003   2.8885958600476380E-003   2.9035218238926963E-003   2.9167122927924449E-003   2.9281595917821091E-003   2.9378570606575782E-003   2.9457990577028137E-003   2.9519809626434856E-003   2.9563991793355449E-003   2.9590511378486117E-003   2.9599352954697289E-003   2.9590511378383977E-003   2.9563991793487010E-003   2.9519809626452065E-003   2.9457990576713944E-003   2.9378570606794496E-003   2.9281595917770575E-003   2.9167122928039912E-003   2.9035218238875338E-003   2.8885958600439188E-003   2.8719430867527040E-003   2.8535731952522014E-003   2.8334968772102398E-003   2.8117258186795557E-003   2.7882726936134250E-003   2.7631511569894962E-003   2.7363758368507685E-003   2.7079623263314700E-003   2.6779271748297861E-003   2.6462878785337707E-003   2.6130628705919312E-003   2.5782715105239218E-003   2.5419340731421824E-003   2.5040717368629561E-003   2.4647065712473659E-003   2.4238615243900030E-003   2.3815604091233511E-003   2.3378278889804038E-003   2.2926894635012518E-003   2.2461714527255983E-003   2.1983009811962773E-003   2.1491059610803109E-003   2.0986150749599530E-003   2.0468577574516700E-003   1.9938641765077092E-003   1.9396652134798797E-003   1.8842924428785768E-003   1.8277781108920199E-003   1.7701551129882809E-003   1.7114569708419625E-003   1.6517178079329398E-003   1.5909723240296603E-003   1.5292557685688268E-003   1.4666039127599340E-003   1.4030530199228286E-003   1.3386398147623435E-003   1.2734014508830604E-003   1.2073754764292399E-003   1.1405997988626071E-003   1.0731126478103481E-003   1.0049525377147650E-003   9.3615822962594963E-004   8.6676869230989384E-004   7.9682305773270956E-004   7.2636055393365817E-004   6.5542036856575114E-004   5.8404135087986031E-004   5.1226145615096419E-004   4.4011702767704497E-004   3.6764247519199822E-004   2.9487123943833238E-004   2.2183880696330371E-004   1.4858887217017447E-004   7.5184112357074007E-005   7.4608608398279985E-005   1.4800102195164366E-004   2.2116656343798557E-004   2.9406159423109313E-004   3.6666145801592109E-004   4.3894509355821287E-004   5.1088857556844114E-004   5.8246282383059289E-004   6.5363370137461185E-004   7.2436388959432052E-004   7.9461477952336157E-004   8.6434747160532566E-004   9.3352311479208416E-004   1.0021029835803330E-003   1.0700485022574480E-003   1.1373212723124748E-003   1.2038831085504631E-003   1.2696960804470525E-003   1.3347225543927088E-003   1.3989252351379600E-003   1.4622672053349051E-003   1.5247119625880767E-003   1.5862234545814813E-003   1.6467661119112520E-003   1.7063048789715263E-003   1.7648052428963779E-003   1.8222332613801184E-003   1.8785555885471039E-003   1.9337394999450475E-003   1.9877529159454954E-003   2.0405644245221066E-003   2.0921433027627778E-003   2.1424595372291355E-003   2.1914838441794982E-003   2.2391876880568651E-003   2.2855432999690506E-003   2.3305236948828467E-003   2.3741026885290561E-003   2.4162549132101252E-003   2.4569558332317998E-003   2.4961817596463320E-003   2.5339098642924718E-003   2.5701181929695949E-003   2.6047856788284918E-003   2.6378921537156264E-003   2.6694183607979260E-003   2.6993459646136864E-003   2.7276575623100818E-003   2.7543366927964552E-003   2.7793678466387362E-003   2.8027364743218319E-003   2.8244289945257850E-003   2.8444328018393805E-003   2.8627362733332218E-003   2.8793287756296859E-003   2.8942006700133915E-003   2.9073433184578779E-003   2.9187490878551103E-003   2.9284113544144064E-003   2.9363245072790423E-003   2.9424839516034584E-003   2.9468861108361555E-003   2.9495284292520574E-003   2.9504093725731262E-003   2.9495284292469504E-003   2.9468861108570832E-003   2.9424839515956314E-003   2.9363245072677180E-003   2.9284113544288393E-003   2.9187490878358480E-003   2.9073433184757524E-003   2.8942006700253264E-003   2.8793287755961017E-003   2.8627362733716910E-003   2.8444328018017440E-003   2.8244289945459355E-003   2.8027364743249961E-003   2.7793678466287441E-003   2.7543366928098334E-003   2.7276575622925958E-003   2.6993459646344475E-003   2.6694183607742228E-003   2.6378921537404953E-003   2.6047856787931867E-003   2.5701181929975725E-003   2.5339098642696012E-003   2.4961817596730329E-003   2.4569558332249719E-003   2.4162549131790945E-003   2.3741026885474859E-003   2.3305236949016095E-003   2.2855432999646652E-003   2.2391876880400452E-003   2.1914838441839390E-003   2.1424595372308008E-003   2.0921433027455971E-003   2.0405644245435339E-003   1.9877529159453289E-003   1.9337394999364710E-003   1.8785555885485472E-003   1.8222332613749281E-003   1.7648052429026784E-003   1.7063048789541790E-003   1.6467661119342614E-003   1.5862234545833132E-003   1.5247119625632632E-003   1.4622672053311025E-003   1.3989252351765957E-003   1.3347225543671737E-003   1.2696960804470248E-003   1.2038831085310342E-003   1.1373212723185810E-003   1.0700485022797079E-003   1.0021029835676765E-003   9.3352311478939187E-004   8.6434747160785141E-004   7.9461477950254489E-004   7.2436388964031151E-004   6.5363370136156673E-004   5.8246282381113623E-004   5.1088857559172807E-004   4.3894509349934330E-004   3.6666145806135697E-004   2.9406159423656097E-004   2.2116656344378649E-004   1.4800102192358278E-004   7.4608608429227452E-005   7.4200497071269522E-005   1.4770194678684345E-004   2.2085763891691035E-004   2.9367077310296641E-004   3.6615110122747985E-004   4.3829842594511614E-004   5.1010061229708747E-004   5.8153379096678726E-004   6.5256413888908904E-004   7.2315306459808104E-004   7.9326118053202332E-004   8.6284951940135413E-004   9.3187951140302760E-004   1.0003127955744429E-003   1.0681111446115277E-003   1.1352364682095106E-003   1.2016508524378411E-003   1.2673166062580621E-003   1.3321963112561952E-003   1.3962528693327314E-003   1.4594495451399903E-003   1.5217500074355128E-003   1.5831183661963733E-003   1.6435192068798288E-003   1.7029176226701359E-003   1.7612792451464632E-003   1.8185702717696539E-003   1.8747574928626720E-003   1.9298083164887847E-003   1.9836907933519499E-003   2.0363736379309660E-003   2.0878262513762957E-003   2.1380187421692898E-003   2.1869219450406097E-003   2.2345074407125742E-003   2.2807475738512717E-003   2.3256154703020782E-003   2.3690850536644548E-003   2.4111310615431703E-003   2.4517290606692055E-003   2.4908554611571820E-003   2.5284875310716548E-003   2.5646034095545001E-003   2.5991821187186237E-003   2.6322035777007757E-003   2.6636486116655145E-003   2.6934989649066710E-003   2.7217373099449049E-003   2.7483472575556833E-003   2.7733133661869136E-003   2.7966211504772964E-003   2.8182570889775382E-003   2.8382086321158129E-003   2.8564642087807179E-003   2.8730132327094982E-003   2.8878461088531204E-003   2.9009542373185648E-003   2.9123300196139956E-003   2.9219668618015726E-003   2.9298591783788464E-003   2.9360023948087344E-003   2.9403929513693305E-003   2.9430283034792559E-003   2.9439069239082793E-003   2.9430283034406202E-003   2.9403929513960314E-003   2.9360023948466485E-003   2.9298591782731531E-003   2.9219668618193362E-003   2.9123300196621238E-003   2.9009542373203967E-003   2.8878461087790130E-003   2.8730132328461111E-003   2.8564642087057779E-003   2.8382086321289135E-003   2.8182570889459524E-003   2.7966211505144334E-003   2.7733133662204423E-003   2.7483472575369206E-003   2.7217373099229225E-003   2.6934989648891294E-003   2.6636486116890512E-003   2.6322035776358277E-003   2.5991821188151576E-003   2.5646034094944925E-003   2.5284875311103461E-003   2.4908554611648426E-003   2.4517290606151376E-003   2.4111310616099502E-003   2.3690850536458030E-003   2.3256154702637755E-003   2.2807475738371719E-003   2.2345074407619792E-003   2.1869219449993649E-003   2.1380187421949914E-003   2.0878262514398283E-003   2.0363736378304353E-003   1.9836907933680203E-003   1.9298083165275037E-003   1.8747574928149602E-003   1.8185702717976038E-003   1.7612792451265902E-003   1.7029176227184584E-003   1.6435192068067761E-003   1.5831183662149972E-003   1.5217500074991563E-003   1.4594495451251688E-003   1.3962528692751941E-003   1.3321963113131496E-003   1.2673166061658026E-003   1.2016508525046210E-003   1.1352364682948868E-003   1.0681111444602598E-003   1.0003127956594859E-003   9.3187951136836089E-004   8.6284951936016485E-004   7.9326118061534556E-004   7.2315306453707429E-004   6.5256413886649600E-004   5.8153379098496716E-004   5.1010061232337200E-004   4.3829842603215763E-004   3.6615110116178240E-004   2.9367077306868827E-004   2.2085763893381349E-004   1.4770194681029691E-004   7.4200497009735411E-005   7.4125683237641349E-005   1.4781089296753147E-004   2.2098462035621824E-004   2.9373713530475576E-004   3.6612907803715289E-004   4.3818308793730498E-004   5.0989859534320003E-004   5.8125514506060516E-004   6.5221402289733499E-004   7.2273137411821287E-004   7.9276579885223519E-004   8.6227826512735861E-004   9.3123065613878730E-004   9.9958503278751998E-004   1.0673034939102100E-003   1.1343482024856466E-003   1.2006814499109231E-003   1.2662657184520643E-003   1.3310637408507353E-003   1.3950385554463429E-003   1.4581535520546973E-003   1.5203725167472759E-003   1.5816596707984021E-003   1.6419797066395403E-003   1.7012978204840323E-003   1.7595797444197592E-003   1.8167917739684569E-003   1.8729007954444155E-003   1.9278743112179642E-003   1.9816804646472230E-003   2.0342880614691028E-003   2.0856665923747741E-003   2.1357862542926154E-003   2.1846179686808020E-003   2.2321334014708261E-003   2.2783049811639366E-003   2.3231059156496592E-003   2.3665102089623358E-003   2.4084926772103832E-003   2.4490289639001461E-003   2.4880955538168492E-003   2.5256697877011347E-003   2.5617298750815753E-003   2.5962549062553131E-003   2.6292248661028417E-003   2.6606206431233903E-003   2.6904240422092052E-003   2.7186177940118905E-003   2.7451855644539114E-003   2.7701119643261940E-003   2.7933825578265736E-003   2.8149838697467677E-003   2.8349033939198964E-003   2.8531295992113570E-003   2.8696519362888528E-003   2.8844608436058849E-003   2.8975477514244230E-003   2.9089050879802514E-003   2.9185262826542102E-003   2.9264057696545276E-003   2.9325389906335042E-003   2.9369223985107884E-003   2.9395534578533500E-003   2.9404306467685770E-003   2.9395534578086080E-003   2.9369223985694637E-003   2.9325389906559862E-003   2.9264057695350676E-003   2.9185262826795233E-003   2.9089050880475864E-003   2.8975477514203707E-003   2.8844608435214525E-003   2.8696519364365680E-003   2.8531295991418570E-003   2.8349033939026880E-003   2.8149838697212881E-003   2.7933825578658200E-003   2.7701119643885885E-003   2.7451855644176071E-003   2.7186177939715894E-003   2.6904240422105374E-003   2.6606206431343815E-003   2.6292248660529927E-003   2.5962549063357487E-003   2.5617298750190143E-003   2.5256697877337198E-003   2.4880955538394978E-003   2.4490289638393059E-003   2.4084926772761639E-003   2.3665102089426848E-003   2.3231059156256784E-003   2.2783049811440637E-003   2.2321334015096839E-003   2.1846179686419998E-003   2.1357862543246453E-003   2.0856665924592899E-003   2.0342880613282710E-003   1.9816804646889397E-003   1.9278743112428054E-003   1.8729007954026988E-003   1.8167917739937978E-003   1.7595797444120986E-003   1.7012978205435125E-003   1.6419797065241881E-003   1.5816596708409514E-003   1.5203725168020932E-003   1.4581535520512001E-003   1.3950385553754274E-003   1.3310637409394421E-003   1.2662657183157289E-003   1.2006814499950225E-003   1.1343482025932272E-003   1.0673034937099812E-003   9.9958503290253908E-004   9.3123065611760980E-004   8.6227826505996807E-004   7.9276579894299593E-004   7.2273137408229715E-004   6.5221402286641528E-004   5.8125514507295639E-004   5.0989859535399695E-004   4.3818308802889838E-004   3.6612907797395344E-004   2.9373713528674239E-004   2.2098462036251876E-004   1.4781089298626648E-004   7.4125683177939106E-005   3.2252699246071437E-004   3.2245217862536535E-004   3.2256112483342037E-004   3.2268810627522626E-004   3.2275446848095690E-004   3.2273244528058243E-004   3.2261710727721216E-004   3.2241509032249205E-004   3.2213644442369294E-004   3.2178632841661781E-004   3.2136463793785985E-004   3.2086925629593033E-004   3.2029800199984138E-004   3.1964914671966937E-004   3.1892138395561709E-004   3.1811373324042158E-004   3.1722546751322689E-004   3.1625606501761716E-004   3.1520517718575114E-004   3.1407260677385196E-004   3.1285829289817713E-004   3.1156229980400241E-004   3.1018480910072199E-004   3.0872611372156911E-004   3.0718661348028142E-004   3.0556681129167984E-004   3.0386731057241434E-004   3.0208881277271615E-004   3.0023211535490368E-004   2.9829811009496332E-004   2.9628778135815104E-004   2.9420220488263205E-004   2.9204254590897705E-004   2.8981005804351589E-004   2.8750608165273306E-004   2.8513204242086587E-004   2.8268944974341181E-004   2.8017989510176200E-004   2.7760505039720051E-004   2.7496666605242304E-004   2.7226656929890680E-004   2.6950666193159556E-004   2.6668891859560340E-004   2.6381538411701655E-004   2.6088817162639444E-004   2.5790946005432858E-004   2.5488149150509898E-004   2.5180656881507169E-004   2.4868705286418269E-004   2.4552535975486123E-004   2.4232395790402261E-004   2.3908536525474311E-004   2.3581214603296541E-004   2.3250690783938044E-004   2.2917229826713292E-004   2.2581100184004832E-004   2.2242573657693665E-004   2.1901925069034434E-004   2.1559431907303139E-004   2.1215373991945174E-004   2.0870033119468889E-004   2.0523692701013285E-004   2.0176637418101162E-004   1.9829152856698506E-004   1.9481525138087541E-004   1.9134040574986244E-004   1.8786985295493608E-004   1.8440644875772350E-004   1.8095304001786161E-004   1.7751246086228356E-004   1.7408752928094184E-004   1.7068104336570578E-004   1.6729577809826424E-004   1.6393448168922076E-004   1.6059987211708426E-004   1.5729463389568821E-004   1.5402141468023878E-004   1.5078282202457549E-004   1.4758142020515619E-004   1.4441972708567619E-004   1.4130021110728141E-004   1.3822528843934756E-004   1.3519731990679906E-004   1.3221860830470167E-004   1.2929139583606197E-004   1.2641786135972333E-004   1.2360011797279968E-004   1.2084021066557926E-004   1.1814011388003309E-004   1.1550172955880969E-004   1.1292688483012861E-004   1.1041733020095146E-004   1.0797473751004288E-004   1.0560069828532276E-004   1.0329672188788552E-004   1.0106423403279108E-004   9.8904575038749609E-005   9.6818998570558090E-005   9.4808669869494988E-005   9.2874664587849765E-005   9.1017967172313252E-005   8.9239469373891822E-005   8.7539968658734146E-005   8.5920166475628168E-005   8.4380666208666577E-005   8.2921970853022664E-005   8.1544480129258634E-005   8.0248487033363070E-005   7.9034173152858767E-005   7.7901602785868107E-005   7.6850714926024466E-005   7.5881312423808911E-005   7.4993046704552313E-005   7.4185395994519343E-005   7.3457633220863627E-005   7.2808777944410874E-005   7.2237523665530379E-005   7.1742141993069719E-005   7.1320451535794582E-005   7.0970335524889183E-005   7.0691689612378816E-005   7.0489672666707026E-005   7.0374334664446980E-005   7.0352311465182726E-005   7.0418673701777568E-005   7.0545655106057925E-005   7.0654601314223964E-005   7.0579787491364954E-005   6.4446388399830301E-004   6.4405577261006375E-004   6.4375669747873676E-004   6.4344777289893074E-004   6.4305695184996292E-004   6.4254659498486077E-004   6.4189992739449586E-004   6.4111196414551319E-004   6.4018293123324632E-004   6.3911336880428937E-004   6.3790254377316113E-004   6.3654894482279012E-004   6.3505099254945740E-004   6.3340738919326345E-004   6.3161720121596154E-004   6.2967984351958162E-004   6.2759503944320727E-004   6.2536278331248862E-004   6.2298330914889455E-004   6.2045706601665529E-004   6.1778470019391296E-004   6.1496703994123880E-004   6.1200508487158078E-004   6.0889999654034632E-004   6.0565309140736545E-004   6.0226583514622067E-004   5.9873983746183690E-004   5.9507684774251501E-004   5.9127875204834091E-004   5.8734756868250582E-004   5.8328544601649046E-004   5.7909465944416816E-004   5.7477760804192091E-004   5.7033681303730877E-004   5.6577491386711198E-004   5.6109466652320972E-004   5.5629894042452666E-004   5.5139071578891308E-004   5.4637308094951376E-004   5.4124922925724572E-004   5.3602245673212146E-004   5.3069615821454974E-004   5.2527382503353426E-004   5.1975904159839992E-004   5.1415548148525669E-004   5.0846690548345119E-004   5.0269715633066703E-004   4.9685015663092358E-004   4.9092990427079819E-004   4.8494046902525234E-004   4.7888598855361231E-004   4.7277066472689588E-004   4.6659875917054450E-004   4.6037458946152077E-004   4.5410252490074576E-004   4.4778698198760791E-004   4.4143242081001732E-004   4.3504333967925302E-004   4.2862427144263471E-004   4.2217977883507452E-004   4.1571444992655193E-004   4.0923289313876676E-004   4.0273973366444782E-004   3.9623960789453294E-004   3.8973715922097085E-004   3.8323703341219817E-004   3.7674387395997266E-004   3.7026231720438396E-004   3.6379698821503714E-004   3.5735249560397975E-004   3.5093342743691691E-004   3.4454434627770314E-004   3.3818978503696862E-004   3.3187424226047146E-004   3.2560217760257970E-004   3.1937800792125604E-004   3.1320610234161772E-004   3.0709077853546818E-004   3.0103629811326083E-004   2.9504686284653747E-004   2.8912661045640831E-004   2.8327961075853836E-004   2.7750986162558555E-004   2.7182128552268037E-004   2.6621772558078904E-004   2.6070294208171280E-004   2.5528060888489051E-004   2.4995431044051025E-004   2.4472753779017711E-004   2.3960368617504356E-004   2.3458605130953925E-004   2.2967782666379662E-004   2.2488210056355665E-004   2.2020185325747482E-004   2.1563995405986941E-004   2.1119915902777231E-004   2.0688210767445814E-004   2.0269132106659482E-004   1.9862919844847171E-004   1.9469801501770245E-004   1.9089991931640904E-004   1.8723692966546301E-004   1.8371093194949339E-004   1.8032367570085250E-004   1.7707677062166194E-004   1.7397168220592563E-004   1.7100972712907891E-004   1.6819206693219346E-004   1.6551970108152902E-004   1.6299345797740616E-004   1.6061398378874880E-004   1.5838172760451741E-004   1.5629692360746850E-004   1.5435956589737732E-004   1.5256937791485736E-004   1.5092577450770417E-004   1.4942782233465235E-004   1.4807422334306430E-004   1.4686339829131367E-004   1.4579383578272598E-004   1.4486480293057769E-004   1.4407683963893470E-004   1.4343017220150300E-004   1.4291981521813435E-004   1.4252899425690191E-004   1.4222006957453903E-004   1.4192099448059881E-004   1.4151288311367582E-004   9.6559012760555341E-004   9.6501462367259982E-004   9.6442677342456484E-004   9.6375452991281918E-004   9.6294488469794715E-004   9.6196386756242092E-004   9.6079193339893010E-004   9.5941905283947193E-004   9.5784052579372947E-004   9.5605385856512015E-004   9.5405719426056024E-004   9.5184891605937239E-004   9.4942769535166782E-004   9.4679258050622828E-004   9.4394302634825955E-004   9.4087888079852355E-004   9.3760035427226107E-004   9.3410798640070070E-004   9.3040261594978801E-004   9.2648535556105749E-004   9.2235757079373037E-004   9.1802086338010902E-004   9.1347705736843920E-004   9.0872818792675503E-004   9.0377649192197040E-004   8.9862440003307675E-004   8.9327452994547585E-004   8.8772968043149270E-004   8.8199282611411967E-004   8.7606711256116299E-004   8.6995585199600711E-004   8.6366251908409630E-004   8.5719074688128671E-004   8.5054432301712168E-004   8.4372718600245200E-004   8.3674342133255308E-004   8.2959725779918614E-004   8.2229306372494371E-004   8.1483534313364636E-004   8.0722873194161160E-004   7.9947799390578389E-004   7.9158801672352119E-004   7.8356380784594393E-004   7.7541049030571685E-004   7.6713329853350665E-004   7.5873757372568740E-004   7.5022875968899783E-004   7.4161239796954881E-004   7.3289412340882265E-004   7.2407965923448891E-004   7.1517481226612833E-004   7.0618546791212378E-004   6.9711758525381473E-004   6.8797719179503058E-004   6.7877037840236021E-004   6.6950329397763575E-004   6.6018214009377907E-004   6.5081316576653947E-004   6.4140266183432271E-004   6.3195695559126186E-004   6.2248240517748243E-004   6.1298539413290332E-004   6.0347232563839892E-004   5.9394961703951310E-004   5.8442369413969075E-004   5.7490098554879854E-004   5.6538791705762481E-004   5.5589090601404489E-004   5.4641635560637170E-004   5.3697064935509520E-004   5.2756014542071350E-004   5.1819117109092039E-004   5.0887001722305092E-004   4.9960293277950818E-004   4.9039611939549754E-004   4.8125572594132082E-004   4.7218784327851537E-004   4.6319849892806353E-004   4.5429365194410432E-004   4.4547918776560724E-004   4.3676091320712929E-004   4.2814455149831065E-004   4.1963573745396054E-004   4.1124001266731880E-004   4.0296282085997004E-004   3.9480950333058151E-004   3.8678529445694554E-004   3.7889531726360837E-004   3.7114457924416339E-004   3.6353796804339256E-004   3.5608024746453144E-004   3.4877605339008085E-004   3.4162988984569320E-004   3.3464612516772435E-004   3.2782898816040296E-004   3.2118256430820058E-004   3.1471079210168562E-004   3.0841745916976304E-004   3.0230619861362773E-004   2.9638048508007220E-004   2.9064363073669219E-004   2.8509878123772481E-004   2.7974891115400968E-004   2.7459681925620649E-004   2.6964512324889611E-004   2.6489625381903581E-004   2.6035244780597822E-004   2.5601574037886765E-004   2.5188795561920108E-004   2.4797069522852766E-004   2.4426532478866170E-004   2.4077295691193878E-004   2.3749443037440754E-004   2.3443028481789918E-004   2.3158073068102469E-004   2.2894561583963746E-004   2.2652439512338418E-004   2.2431611690670872E-004   2.2231945261547148E-004   2.2053278540801191E-004   2.1895425834989046E-004   2.1758137780042430E-004   2.1640944361700498E-004   2.1542842649868721E-004   2.1461878126266543E-004   2.1394653776979355E-004   2.1335868751959364E-004   2.1278318356671155E-004   1.2858466366505450E-003   1.2851826647723996E-003   1.2843786264830070E-003   1.2833968824179642E-003   1.2822034622930190E-003   1.2807726777170902E-003   1.2790871215061506E-003   1.2771359059056131E-003   1.2749125260221872E-003   1.2724130231102082E-003   1.2696348114341616E-003   1.2665761186400060E-003   1.2632357768497249E-003   1.2596131490678619E-003   1.2557080896546946E-003   1.2515209079647649E-003   1.2470523321975735E-003   1.2423034749842188E-003   1.2372758027351383E-003   1.2319711091808294E-003   1.2263914933843267E-003   1.2205393409734366E-003   1.2144173085915089E-003   1.2080283109359158E-003   1.2013755096716983E-003   1.1944623034969570E-003   1.1872923202651542E-003   1.1798694093797524E-003   1.1721976348175733E-003   1.1642812696444071E-003   1.1561247897393656E-003   1.1477328685182142E-003   1.1391103722648843E-003   1.1302623544050538E-003   1.1211940511147711E-003   1.1119108763681940E-003   1.1024184170700391E-003   1.0927224283668879E-003   1.0828288286919285E-003   1.0727436948936298E-003   1.0624732573479845E-003   1.0520238949702776E-003   1.0414021300083620E-003   1.0306146228690194E-003   1.0196681669690788E-003   1.0085696832184965E-003   9.9732621459158732E-004   9.8594492058357019E-004   9.7443307156275250E-004   9.6279804293408766E-004   9.5104730933565085E-004   9.3918843876950042E-004   9.2722908632136836E-004   9.1517698849302720E-004   9.0303995642204704E-004   8.9082587022415449E-004   8.7854267218595572E-004   8.6619836066048617E-004   8.5380098351800493E-004   8.4135863157747126E-004   8.2887943223808325E-004   8.1637154275754353E-004   8.0384314363224352E-004   7.9130243206004813E-004   7.7875761523149567E-004   7.6621690366118766E-004   7.5368850454238245E-004   7.4118061504785393E-004   7.2870141570435809E-004   7.1625906379790827E-004   7.0386168662645021E-004   6.9151737511505273E-004   6.7923417707480005E-004   6.6702009084829150E-004   6.5488305882069331E-004   6.4283096093545322E-004   6.3087160852801083E-004   6.1901273793102396E-004   6.0726200435876065E-004   5.9562697573625756E-004   5.8411512669832855E-004   5.7273383270226019E-004   5.6149036408410791E-004   5.5039188030461816E-004   5.3944542441231036E-004   5.2865791727927519E-004   5.1803615231196809E-004   5.0758678993564899E-004   4.9731635240581051E-004   4.8723121861487216E-004   4.7733761891293434E-004   4.6764163020516017E-004   4.5814917094908966E-004   4.4886599617444470E-004   4.3979769289479581E-004   4.3094967502665948E-004   4.2232717873263298E-004   4.1393525759918226E-004   4.0577877765128612E-004   3.9786241244840759E-004   3.9019063794526465E-004   3.8276772700196471E-004   3.7559774377465827E-004   3.6868453764306308E-004   3.6203173633185537E-004   3.5564273870242191E-004   3.4952070633451071E-004   3.4366855390263740E-004   3.3808893810682861E-004   3.3278424457861000E-004   3.2775657228709121E-004   3.2300771509194415E-004   3.1853913931817468E-004   3.1435195766199575E-004   3.1044689821399518E-004   3.0682427043365879E-004   3.0348392863474571E-004   3.0042523586007452E-004   2.9764702418796918E-004   2.9514752129106148E-004   2.9292414135986822E-004   2.9097292578922351E-004   2.8928736955588508E-004   2.8785658499386191E-004   2.8666316489547872E-004   2.8568142080109826E-004   2.8487738251739558E-004   2.8421341064166494E-004   1.6051449634675308E-003   1.6044206498178060E-003   1.6034387826413532E-003   1.6021825872507556E-003   1.6006325184843018E-003   1.5987711691980433E-003   1.5965850308823359E-003   1.5940644930325654E-003   1.5912030805169675E-003   1.5879965414984376E-003   1.5844421189419311E-003   1.5805380917719436E-003   1.5762835237613793E-003   1.5716781298980020E-003   1.5667221973676426E-003   1.5614165304094207E-003   1.5557624061428577E-003   1.5497615374227003E-003   1.5434160409875108E-003   1.5367284103398049E-003   1.5297014924613439E-003   1.5223384682898633E-003   1.5146428358898678E-003   1.5066183960594781E-003   1.4982692398208819E-003   1.4895997377331049E-003   1.4806145299668394E-003   1.4713185178190091E-003   1.4617168557025106E-003   1.4518149438675909E-003   1.4416184215639838E-003   1.4311331605316724E-003   1.4203652586552984E-003   1.4093210340431206E-003   1.3980070190047211E-003   1.3864299542065694E-003   1.3745967828378003E-003   1.3625146447682202E-003   1.3501908707440613E-003   1.3376329765408812E-003   1.3248486568828710E-003   1.3118457796121863E-003   1.2986323794883514E-003   1.2852166520855857E-003   1.2716069474258962E-003   1.2578117637846997E-003   1.2438397410268198E-003   1.2296996542979777E-003   1.2154004071092128E-003   1.2009510247792399E-003   1.1863606474857846E-003   1.1716385233998539E-003   1.1567940015985156E-003   1.1418365249288298E-003   1.1267756229360604E-003   1.1116209044501613E-003   1.0963820503562260E-003   1.0810688061221319E-003   1.0656909743971266E-003   1.0502584074340016E-003   1.0347809995657764E-003   1.0192686796267614E-003   1.0037314032990130E-003   9.8817914544557794E-004   9.7262189247049324E-004   9.5706963461816841E-004   9.4153235828287052E-004   9.2602003834496571E-004   9.1054263048451212E-004   8.9511006350972977E-004   8.7973223177878479E-004   8.6441898754985314E-004   8.4918013345963717E-004   8.3402541498034388E-004   8.1896451297880368E-004   8.0400703631883230E-004   7.8916251450722452E-004   7.7444039042018353E-004   7.5985001313672029E-004   7.4540063080502650E-004   7.3110138361731636E-004   7.1696129687465193E-004   7.0298927413667278E-004   6.8919409048776026E-004   6.7558438583784075E-004   6.6216865842078088E-004   6.4895525830079015E-004   6.3595238102946705E-004   6.2316806137708430E-004   6.1061016715420816E-004   5.9828639314498007E-004   5.8620425507719450E-004   5.7437108369284146E-004   5.6279401890027558E-004   5.5148000386401330E-004   5.4043577925692865E-004   5.2966787738072119E-004   5.1918261632763474E-004   5.0898609403399186E-004   4.9908418221578099E-004   4.8948252009853310E-004   4.8018650794517947E-004   4.7120130018335482E-004   4.6253179808314338E-004   4.5418264187094270E-004   4.4615820201560075E-004   4.3846256961266317E-004   4.3109954544839901E-004   4.2407262757304665E-004   4.1738499691218456E-004   4.1103950049242721E-004   4.0503863177326904E-004   3.9938450750143240E-004   3.9407884053732634E-004   3.8912290802278759E-004   3.8451751415674584E-004   3.8026294615078893E-004   3.7635891896786733E-004   3.7280449640830771E-004   3.6959795738139567E-004   3.6673654488139640E-004   3.6421600703678836E-004   3.6202986871258780E-004   3.6016851942438644E-004   3.5861845066864628E-004   3.5736225527266408E-004   3.5638038808599726E-004   3.5565607444365543E-004   1.9233590209823959E-003   1.9225797445423520E-003   1.9214377220045931E-003   1.9199279680074399E-003   1.9180404533729600E-003   1.9157642902637440E-003   1.9130898682683251E-003   1.9100096150952428E-003   1.9065179956604394E-003   1.9026111912344712E-003   1.8982867299690565E-003   1.8935431904173461E-003   1.8883799989207750E-003   1.8827972980280938E-003   1.8767958596270784E-003   1.8703770231008887E-003   1.8635426477484618E-003   1.8562950742648798E-003   1.8486370925276940E-003   1.8405719140689447E-003   1.8321031486012718E-003   1.8232347839582941E-003   1.8139711684637128E-003   1.8043169957800975E-003   1.7942772915706673E-003   1.7838574014144015E-003   1.7730629803203168E-003   1.7618999827910820E-003   1.7503746541447374E-003   1.7384935217771291E-003   1.7262633875697597E-003   1.7136913202396853E-003   1.7007846480047162E-003   1.6875509516641740E-003   1.6739980575811719E-003   1.6601340306777734E-003   1.6459671679036614E-003   1.6315059912747065E-003   1.6167592410024634E-003   1.6017358687046013E-003   1.5864450306573019E-003   1.5708960803929584E-003   1.5550985621428648E-003   1.5390622032760426E-003   1.5227969073901004E-003   1.5063127466715676E-003   1.4896199547717037E-003   1.4727289189226944E-003   1.4556501726193938E-003   1.4383943876684624E-003   1.4209723665002394E-003   1.4033950340398005E-003   1.3856734299160789E-003   1.3678187001553432E-003   1.3498420891449037E-003   1.3317549312071297E-003   1.3135686423607074E-003   1.2952947118979319E-003   1.2769446938235007E-003   1.2585301984850972E-003   1.2400628838432071E-003   1.2215544469245665E-003   1.2030166152212640E-003   1.1844611379600023E-003   1.1658997773622004E-003   1.1473443000894479E-003   1.1288064683850907E-003   1.1102980314818822E-003   1.0918307168285013E-003   1.0734162214831033E-003   1.0550662034330416E-003   1.0367922729549728E-003   1.0186059841028328E-003   1.0005188261767994E-003   9.8254221514385010E-004   9.6468748541356231E-004   9.4696588127107795E-004   9.2938854883017896E-004   9.1196652763184116E-004   8.9471074269278916E-004   8.7763199638966893E-004   8.6074096055149818E-004   8.4404816862283794E-004   8.2756400792477480E-004   8.1129871202664794E-004   7.9526235318910787E-004   7.7946483491547064E-004   7.6391588467334542E-004   7.4862504658444393E-004   7.3360167432554371E-004   7.1885492403769174E-004   7.0439374740122358E-004   6.9022688464230250E-004   6.7636285775151544E-004   6.6280996364285333E-004   6.4957626730886842E-004   6.3666959509690868E-004   6.2409752774428284E-004   6.1186739354376907E-004   5.9998626117807596E-004   5.8846093250211617E-004   5.7729793501282156E-004   5.6650351391586418E-004   5.5608362374852394E-004   5.4604391951627862E-004   5.3638974686390228E-004   5.2712613136365882E-004   5.1825776670574863E-004   5.0978900124870608E-004   5.0172382276847394E-004   4.9406584104177975E-004   4.8681826757812630E-004   4.7998389222397853E-004   4.7356505568313390E-004   4.6756361728442219E-004   4.6198091638863237E-004   4.5681772486938499E-004   4.5207418536397093E-004   4.4774972407118918E-004   4.4384291965055001E-004   4.4035130021879976E-004   4.3727104703392139E-004   4.3459662506037389E-004   4.3232046196067797E-004   4.3043294728270509E-004   4.2892319332171747E-004   4.2778117077232891E-004   4.2700189430894264E-004   2.2403399612618280E-003   2.2394996250423294E-003   2.2382035098686970E-003   2.2364518420101565E-003   2.2342399213703956E-003   2.2315612428931431E-003   2.2284093314710596E-003   2.2247786520452895E-003   2.2206649283218471E-003   2.2160651413980492E-003   2.2109773981642267E-003   2.2054007765996975E-003   2.1993351931679506E-003   2.1927813012274644E-003   2.1857404150953386E-003   2.1782144523281310E-003   2.1702058882244746E-003   2.1617177185986325E-003   2.1527534283845018E-003   2.1433169649982542E-003   2.1334127152023985E-003   2.1230454848868430E-003   2.1122204814012502E-003   2.1009432979390841E-003   2.0892198994069133E-003   2.0770566099603816E-003   2.0644601014558894E-003   2.0514373828117716E-003   2.0379957902696422E-003   2.0241429780374354E-003   2.0098869094862248E-003   1.9952358486743371E-003   1.9801983521672284E-003   1.9647832609961391E-003   1.9489996927659625E-003   1.9328570338497109E-003   1.9163649317077702E-003   1.8995332869344850E-003   1.8823722457421699E-003   1.8648921920276784E-003   1.8471037394396372E-003   1.8290177235877891E-003   1.8106451939381429E-003   1.7919974057332144E-003   1.7730858117790405E-003   1.7539220541182843E-003   1.7345179556886858E-003   1.7148855117381512E-003   1.6950368812556071E-003   1.6749843782295493E-003   1.6547404627823559E-003   1.6343177323565605E-003   1.6137289125739418E-003   1.5929868482325027E-003   1.5721044940228968E-003   1.5510949053136880E-003   1.5299712287839551E-003   1.5087466929782911E-003   1.4874345988646898E-003   1.4660483102610922E-003   1.4446012442980161E-003   1.4231068617022169E-003   1.4015786572212363E-003   1.3800301498784195E-003   1.3584748733104224E-003   1.3369263659656072E-003   1.3153981614945076E-003   1.2939037788963770E-003   1.2724567129238640E-003   1.2510704243296755E-003   1.2297583302146031E-003   1.2085337944093832E-003   1.1874101178749319E-003   1.1664005291712742E-003   1.1455181749596144E-003   1.1247761106131793E-003   1.1041872908372774E-003   1.0837645604064861E-003   1.0635206449694512E-003   1.0434681419302927E-003   1.0236195114517177E-003   1.0039870675065399E-003   9.8458296907727449E-004   9.6541921141998777E-004   9.4650761745615486E-004   9.2785982924881161E-004   9.0948729960216301E-004   8.9140128375153616E-004   8.7361283116718647E-004   8.5613277743709984E-004   8.3897173626157123E-004   8.2214009149752035E-004   8.0564798933056847E-004   7.8950533042608517E-004   7.7372176219341060E-004   7.5830667101993432E-004   7.4326917451737751E-004   7.2861811370975027E-004   7.1436204515351598E-004   7.0050923291348210E-004   6.8706764037898549E-004   6.7404492174316655E-004   6.6144841322388070E-004   6.4928512378939485E-004   6.3756172525863963E-004   6.2628454177815485E-004   6.1545953830594025E-004   6.0509230799538072E-004   5.9518805819569476E-004   5.8575159482271433E-004   5.7678730459798100E-004   5.6829913496014850E-004   5.6029057086343093E-004   5.5276460809855488E-004   5.4572372195893504E-004   5.3916983002605390E-004   5.3310424659941402E-004   5.2752762501562245E-004   5.2243988178879430E-004   5.1784009488287097E-004   5.1372637114588393E-004   5.1009569171783786E-004   5.0694378028870446E-004   5.0426510182299822E-004   5.0205318117607645E-004   5.0030151332997042E-004   4.9900539814606848E-004   4.9816506193384180E-004   2.5559195907988164E-003   2.5550087726915471E-003   2.5535595939349953E-003   2.5515725944852408E-003   2.5490452805726482E-003   2.5459736936834787E-003   2.5423535818964726E-003   2.5381811264815202E-003   2.5334533085547006E-003   2.5281680379500848E-003   2.5223241513236960E-003   2.5159213549250659E-003   2.5089601529881822E-003   2.5014417810892420E-003   2.4933681488035209E-003   2.4847417922077009E-003   2.4755658343772469E-003   2.4658439514575470E-003   2.4555803441060897E-003   2.4447797121760484E-003   2.4334472325828749E-003   2.4215885397843584E-003   2.4092097082348829E-003   2.3963172366364693E-003   2.3829180336168987E-003   2.3690194048232582E-003   2.3546290405828119E-003   2.3397550049875093E-003   2.3244057250073613E-003   2.3085899805984633E-003   2.2923168951092254E-003   2.2755959257954039E-003   2.2584368549484202E-003   2.2408497808285022E-003   2.2228451089120194E-003   2.2044335434185935E-003   2.1856260782077142E-003   2.1664339885990591E-003   2.1468688223157395E-003   2.1269423909079377E-003   2.1066667609324075E-003   2.0860542451689446E-003   2.0651173934389533E-003   2.0438689838004898E-003   2.0223220131793118E-003   2.0004896883384360E-003   1.9783854162447323E-003   1.9560227948027809E-003   1.9334156031430849E-003   1.9105777919810052E-003   1.8875234737904534E-003   1.8642669129200207E-003   1.8408225155606694E-003   1.8172048196192225E-003   1.7934284845929072E-003   1.7695082812799745E-003   1.7454590813686943E-003   1.7212958470791406E-003   1.6970336206670322E-003   1.6726875137954567E-003   1.6482726970297179E-003   1.6238043891682596E-003   1.5992978465399488E-003   1.5747683523001932E-003   1.5502312057306677E-003   1.5257017115036242E-003   1.5011951688585490E-003   1.4767268609953699E-003   1.4523120442386239E-003   1.4279659373618581E-003   1.4037037109373152E-003   1.3795404766566155E-003   1.3554912767629324E-003   1.3315710734292385E-003   1.3077947384176614E-003   1.2841770424746601E-003   1.2607326451009038E-003   1.2374760842343568E-003   1.2144217660525758E-003   1.1915839548954088E-003   1.1689767632364900E-003   1.1466141417846992E-003   1.1245098696947842E-003   1.1026775448473303E-003   1.0811305742425004E-003   1.0598821645898607E-003   1.0389453128671344E-003   1.0183327970835973E-003   9.9805716713204790E-004   9.7813073572454445E-004   9.5856556942515046E-004   9.3937347981314090E-004   9.2056601462459781E-004   9.0215444909661630E-004   8.8414977721197607E-004   8.6656270307196304E-004   8.4940363221151782E-004   8.3268266291806892E-004   8.1640957741477282E-004   8.0059383303791865E-004   7.8524455303462248E-004   7.7037051743082674E-004   7.5598015321629020E-004   7.4208152439433905E-004   7.2868232140110845E-004   7.1578984979658866E-004   7.0341101824503149E-004   6.9155232545070611E-004   6.8021984586474904E-004   6.6941921392463244E-004   6.5915560657997530E-004   6.4943372365758312E-004   6.4025776580037275E-004   6.3163140923111483E-004   6.2355777694883541E-004   6.1603940504420529E-004   6.0907820312985916E-004   6.0267540670688735E-004   5.9683152009173956E-004   5.9154624946169965E-004   5.8681843155511393E-004   5.8264597613308378E-004   5.7902586435171211E-004   5.7595427745105177E-004   5.7342696356540990E-004   5.7143996408304254E-004   5.6999078534750169E-004   5.6907996724028798E-004   2.8699120843569403E-003   2.8689263419763300E-003   2.8673249923714117E-003   2.8651073026060292E-003   2.8622714157842122E-003   2.8588147461061642E-003   2.8547345365814714E-003   2.8500283153030104E-003   2.8446941891622224E-003   2.8387309948307848E-003   2.8321383525147237E-003   2.8249166636789003E-003   2.8170670827014632E-003   2.8085914793167799E-003   2.7994924003431620E-003   2.7897730342598681E-003   2.7794371789320316E-003   2.7684892132651129E-003   2.7569340715598578E-003   2.7447772206443677E-003   2.7320246393955916E-003   2.7186827999958751E-003   2.7047586510620114E-003   2.6902596020674796E-003   2.6751935090849610E-003   2.6595686613601899E-003   2.6433937690846232E-003   2.6266779513288707E-003   2.6094307252251259E-003   2.5916619949639674E-003   2.5733820415849706E-003   2.5546015129127575E-003   2.5353314136298266E-003   2.5155830955922998E-003   2.4953682482544703E-003   2.4746988890387289E-003   2.4535873538984454E-003   2.4320462876863402E-003   2.4100886345843620E-003   2.3877276285615423E-003   2.3649767835560720E-003   2.3418498836984547E-003   2.3183609735395461E-003   2.2945243479102206E-003   2.2703545419608950E-003   2.2458663208240193E-003   2.2210746694362182E-003   2.1959947819654158E-003   2.1706420513720737E-003   2.1450320586302585E-003   2.1191805620386361E-003   2.0931034863076459E-003   2.0668169115675150E-003   2.0403370622634753E-003   2.0136802960235567E-003   1.9868630923084440E-003   1.9599020411452672E-003   1.9328138316497823E-003   1.9056152405177995E-003   1.8783231205409257E-003   1.8509543889370095E-003   1.8235260156690414E-003   1.7960550118506502E-003   1.7685584179438774E-003   1.7410532920504318E-003   1.7135566981449912E-003   1.6860856943251568E-003   1.6586573210689570E-003   1.6312885894516072E-003   1.6039964694755104E-003   1.5767978783518544E-003   1.5497096688505962E-003   1.5227486176845328E-003   1.4959314139759705E-003   1.4692746477226182E-003   1.4427947984295142E-003   1.4165082236881621E-003   1.3904311479543963E-003   1.3645796513706010E-003   1.3389696586260103E-003   1.3136169280183185E-003   1.2885370405598395E-003   1.2637453891706230E-003   1.2392571680462094E-003   1.2150873620841163E-003   1.1912507364620767E-003   1.1677618262936340E-003   1.1446349264466887E-003   1.1218840814289227E-003   1.0995230754017836E-003   1.0775654223147790E-003   1.0560243560945974E-003   1.0349128209547476E-003   1.0142434617507190E-003   9.9402861440588131E-004   9.7428029637235125E-004   9.5501019708842116E-004   9.3622966841389044E-004   9.1794971504288725E-004   9.0018098477837039E-004   8.8293375866188573E-004   8.6621794092708870E-004   8.5004304862237867E-004   8.3441820092053365E-004   8.1935210792516422E-004   8.0485305893995829E-004   7.9092891000343002E-004   7.7758707059960575E-004   7.6483448934372422E-004   7.5267763843611668E-004   7.4112249672497743E-004   7.3017453106466457E-004   7.1983867575003968E-004   7.1011930964676173E-004   7.0102023068346897E-004   6.9254462728984834E-004   6.8469504631057942E-004   6.7747335748169490E-004   6.7088071515863934E-004   6.6491752083935873E-004   6.5958339468763505E-004   6.5487717342632701E-004   6.5079696388797847E-004   6.4734029421836814E-004   6.4450440738539339E-004   6.4228671763105760E-004   6.4068536802253107E-004   6.3969962563931171E-004   3.1821271929618478E-003   3.1810674353262014E-003   3.1793162566372546E-003   3.1768721456183480E-003   3.1737334854359256E-003   3.1698985037056371E-003   3.1653654793502017E-003   3.1601329909839437E-003   3.1542001166254829E-003   3.1475665624279836E-003   3.1402327298762911E-003   3.1321997393864986E-003   3.1234694276620623E-003   3.1140443310503363E-003   3.1039276631519286E-003   3.0931232900009986E-003   3.0816357060043931E-003   3.0694700105887707E-003   3.0566318865566933E-003   3.0431275799435165E-003   3.0289638812179831E-003   3.0141481080037114E-003   2.9986880888845935E-003   2.9825921482712348E-003   2.9658690923042297E-003   2.9485281955422549E-003   2.9305791880633869E-003   2.9120322437174995E-003   2.8928979680782341E-003   2.8731873874653369E-003   2.8529119378668533E-003   2.8320834541680773E-003   2.8107141595793417E-003   2.7888166552139104E-003   2.7664039096833015E-003   2.7434892486452034E-003   2.7200863445888679E-003   2.6962092062868814E-003   2.6718721684930724E-003   2.6470898813182320E-003   2.6218772997356199E-003   2.5962496728356710E-003   2.5702225330181960E-003   2.5438116851973502E-003   2.5170331956160252E-003   2.4899033808452042E-003   2.4624387964661265E-003   2.4346562256648552E-003   2.4065726677747756E-003   2.3782053266233061E-003   2.3495715987885135E-003   2.3206890617186171E-003   2.2915754618252349E-003   2.2622487023866711E-003   2.2327268313286908E-003   2.2030280290605830E-003   2.1731705960452707E-003   2.1431729404128297E-003   2.1130535654912963E-003   2.0828310571642805E-003   2.0525240713475390E-003   2.0221513213083964E-003   1.9917315648864675E-003   1.9612835918788596E-003   1.9308262112256447E-003   1.9003782382146506E-003   1.8699584818070436E-003   1.8395857317456410E-003   1.8092787459387805E-003   1.7790562376210628E-003   1.7489368626873447E-003   1.7189392070597886E-003   1.6890817740414232E-003   1.6593829717725384E-003   1.6298611007217467E-003   1.6005343412781037E-003   1.5714207413868309E-003   1.5425382043217639E-003   1.5139044764774512E-003   1.4855371353229563E-003   1.4574535774341951E-003   1.4296710066395574E-003   1.4022064222516534E-003   1.3750766074840104E-003   1.3482981179063561E-003   1.3218872700715700E-003   1.2958601302787837E-003   1.2702325033725585E-003   1.2450199217864909E-003   1.2202376346198071E-003   1.1959005968167730E-003   1.1720234585187589E-003   1.1486205544486497E-003   1.1257058934207934E-003   1.1032931478785410E-003   1.0813956435289165E-003   1.0600263489324857E-003   1.0391978652272982E-003   1.0189224156359061E-003   9.9921183502214850E-004   9.8007755939892582E-004   9.6153061502442239E-004   9.4358160757591902E-004   9.2624071079409898E-004   9.0951765484065250E-004   8.9342171422299166E-004   8.7796169509327115E-004   8.6314592188671546E-004   8.4898222316354133E-004   8.3547791654242642E-004   8.2263979251162578E-004   8.1047409710027773E-004   7.9898651309212587E-004   7.8818213995843212E-004   7.7806547203751464E-004   7.6864037544813191E-004   7.5991006370038083E-004   7.5187707322216246E-004   7.4454324068190525E-004   7.3790968647918787E-004   7.3197681211534249E-004   7.2674432376135245E-004   7.2221129939800677E-004   7.1837631766291654E-004   7.1523765747250057E-004   7.1279354645650828E-004   7.1104236776989294E-004   7.0998261015020603E-004   3.4923779270850108E-003   3.4912471633703479E-003   3.4893494510035428E-003   3.4866832105759915E-003   3.4832471134780274E-003   3.4790399918531723E-003   3.4740609094465746E-003   3.4683092925726910E-003   3.4617850576728060E-003   3.4544887090821597E-003   3.4464214011613592E-003   3.4375849705907680E-003   3.4279819470111050E-003   3.4176155497929184E-003   3.4064896767940223E-003   3.3946088887850667E-003   3.3819783918016544E-003   3.3686040192102418E-003   3.3544922136161670E-003   3.3396500095679293E-003   3.3240850167122193E-003   3.3078054039221705E-003   3.2908198839793901E-003   3.2731376991883554E-003   3.2547686074551052E-003   3.2357228689452455E-003   3.2160112334584934E-003   3.1956449278884858E-003   3.1746356442423629E-003   3.1529955280447108E-003   3.1307371665658668E-003   3.1078735776912669E-003   3.0844181985305585E-003   3.0603848743708806E-003   3.0357878474178701E-003   3.0106417457695933E-003   2.9849615721992961E-003   2.9587626929459265E-003   2.9320608265503978E-003   2.9048720323390231E-003   2.8772126990295188E-003   2.8490995332373092E-003   2.8205495477007236E-003   2.7915800495117438E-003   2.7622086281995362E-003   2.7324531436647703E-003   2.7023317139598380E-003   2.6718627030337672E-003   2.6410647081744898E-003   2.6099565475448117E-003   2.5785572474318341E-003   2.5468860294060036E-003   2.5149622974028896E-003   2.4828056247079289E-003   2.4504357407821864E-003   2.4178725179868632E-003   2.3851359583372256E-003   2.3522461799798666E-003   2.3192234037867632E-003   2.2860879397869072E-003   2.2528601734705944E-003   2.2195605522673523E-003   2.1862095717056773E-003   2.1528277617529623E-003   2.1194356730356301E-003   2.0860538630855796E-003   2.0527028825163551E-003   2.0194032613143342E-003   1.9861754950065702E-003   1.9530400309974438E-003   1.9200172548142214E-003   1.8871274764599710E-003   1.8543909167994532E-003   1.8218276940108469E-003   1.7894578100750014E-003   1.7573011373857028E-003   1.7253774053854198E-003   1.6937061873559811E-003   1.6623068872367308E-003   1.6311987266164896E-003   1.6004007317613755E-003   1.5699317208218155E-003   1.5398102911238498E-003   1.5100548065863639E-003   1.4806833852796381E-003   1.4517138870905472E-003   1.4231639015487019E-003   1.3950507357523775E-003   1.3673914024507003E-003   1.3402026082264991E-003   1.3135007418331145E-003   1.2873018626020812E-003   1.2616216890294213E-003   1.2364755873776473E-003   1.2118785604244009E-003   1.1878452362534264E-003   1.1643898571048888E-003   1.1415262682254457E-003   1.1192679067489053E-003   1.0976277905346277E-003   1.0766185069107925E-003   1.0562522013308762E-003   1.0365405658389615E-003   1.0174948273457551E-003   9.9912573559746143E-004   9.8144355080759249E-004   9.6445803086880888E-004   9.4817841806571490E-004   9.3261342521738788E-004   9.1777122117125964E-004   9.0365941558451235E-004   8.9028504298666045E-004   8.7765454600613468E-004   8.6577375798502221E-004   8.5464788500111410E-004   8.4428148778609158E-004   8.3467846419499336E-004   8.2584203362856545E-004   8.1777472571198384E-004   8.1047837712161508E-004   8.0395414222128592E-004   7.9820252532353253E-004   7.9322344293514258E-004   7.8901632130790045E-004   7.8558022423047547E-004   7.8291398378022015E-004   7.8101627142451724E-004   7.7988550769103604E-004   3.8004805571630884E-003   3.7992819482592921E-003   3.7972412402056399E-003   3.7943571350672611E-003   3.7906286812550150E-003   3.7860552417963156E-003   3.7806365316560564E-003   3.7743726934192923E-003   3.7672643804325112E-003   3.7593128282115140E-003   3.7505199064782335E-003   3.7408881516550752E-003   3.7304207831132530E-003   3.7191217076003591E-003   3.7069955153402612E-003   3.6940474710532856E-003   3.6802835020399716E-003   3.6657101842672013E-003   3.6503347278890041E-003   3.6341649623616856E-003   3.6172093216784162E-003   3.5994768298134305E-003   3.5809770864738688E-003   3.5617202533172465E-003   3.5417170403742038E-003   3.5209786930188169E-003   3.4995169791005587E-003   3.4773441763465973E-003   3.4544730602270590E-003   3.4309168915640509E-003   3.4066894047013463E-003   3.3818047955609387E-003   3.3562777097838614E-003   3.3301232308975415E-003   3.3033568684748271E-003   3.2759945463688434E-003   3.2480525906658508E-003   3.2195477177989762E-003   3.1904970223819440E-003   3.1609179651195252E-003   3.1308283604636333E-003   3.1002463641854883E-003   3.0691904608565190E-003   3.0376794511007832E-003   3.0057324388456097E-003   2.9733688182840279E-003   2.9406082608347539E-003   2.9074707018500456E-003   2.8739763272515040E-003   2.8401455599989522E-003   2.8059990464659457E-003   2.7715576426164956E-003   2.7368424001876224E-003   2.7018745525886345E-003   2.6666755008384890E-003   2.6312667993478311E-003   2.5956701415615346E-003   2.5599073456032406E-003   2.5240003397729027E-003   2.4879711479907640E-003   2.4518418752250692E-003   2.4156346927776129E-003   2.3793718236320149E-003   2.3430755277029092E-003   2.3067680870378360E-003   2.2704717911019578E-003   2.2342089219624661E-003   2.1980017395172857E-003   2.1618724667437639E-003   2.1258432749661493E-003   2.0899362691290946E-003   2.0541734731725769E-003   2.0185768153908878E-003   1.9831681138990365E-003   1.9479690621539425E-003   1.9130012145444630E-003   1.8782859721166167E-003   1.8438445682738558E-003   1.8096980547365749E-003   1.7758672874799153E-003   1.7423729128864668E-003   1.7092353539010924E-003   1.6764747964575361E-003   1.6441111758966898E-003   1.6121641636333769E-003   1.5806531538815477E-003   1.5495972505394917E-003   1.5190152542720950E-003   1.4889256496209303E-003   1.4593465923644546E-003   1.4302958969429659E-003   1.4017910240636134E-003   1.3738490683589642E-003   1.3464867462479602E-003   1.3197203838453270E-003   1.2935659049507359E-003   1.2680388191747341E-003   1.2431542100364845E-003   1.2189267231779155E-003   1.1953705545167531E-003   1.1724994383834203E-003   1.1503266356479441E-003   1.1288649217192498E-003   1.1081265743617952E-003   1.0881233614221386E-003   1.0688665282575782E-003   1.0503667849263154E-003   1.0326342930581101E-003   1.0156786523726480E-003   9.9950888684841033E-004   9.8413343047221158E-004   9.6956011269083708E-004   9.5579614368429544E-004   9.4284809940423098E-004   9.3072190713616720E-004   9.1942283161688954E-004   9.0895546309172071E-004   8.9932370825554497E-004   8.9053078651929463E-004   8.8257923429757579E-004   8.7547092130965676E-004   8.6920708307824945E-004   8.6378837294548427E-004   8.5921493347909661E-004   8.5548647965616453E-004   8.5260237453840815E-004   8.5056166646854670E-004   8.4936305756092012E-004   4.1062532488997938E-003   4.1049895892775190E-003   4.1028093149440004E-003   4.0997114925416245E-003   4.0956955768731707E-003   4.0907614222840394E-003   4.0849093159782690E-003   4.0781400298417481E-003   4.0704548781989036E-003   4.0618557706362246E-003   4.0523452539935612E-003   4.0419265418094596E-003   4.0306035319379596E-003   4.0183808146088129E-003   4.0052636731471303E-003   3.9912580796312991E-003   3.9763706867954607E-003   3.9606088178545384E-003   3.9439804547156676E-003   3.9264942253609547E-003   3.9081593909005008E-003   3.8889858323050142E-003   3.8689840371686213E-003   3.8481650864843342E-003   3.8265406415975978E-003   3.8041229313072744E-003   3.7809247390334644E-003   3.7569593901363163E-003   3.7322407394131396E-003   3.7067831585264610E-003   3.6806015236738876E-003   3.6537112031000962E-003   3.6261280446987509E-003   3.5978683636084252E-003   3.5689489297257015E-003   3.5393869550797152E-003   3.5092000812924073E-003   3.4784063667938625E-003   3.4470242739335077E-003   3.4150726560080447E-003   3.3825707442582953E-003   3.3495381343757735E-003   3.3159947733174544E-003   3.2819609456609111E-003   3.2474572599230367E-003   3.2125046346307418E-003   3.1771242844227388E-003   3.1413377058138181E-003   3.1051666629005048E-003   3.0686331729568028E-003   3.0317594917703694E-003   2.9945680990096646E-003   2.9570816833102143E-003   2.9193231273265674E-003   2.8813154926476958E-003   2.8430820046295713E-003   2.8046460370476645E-003   2.7660310967946300E-003   2.7272608083639405E-003   2.6883588983134254E-003   2.6493491797432434E-003   2.6102555365277169E-003   2.5711019077451214E-003   2.5319122718350240E-003   2.4927106309280411E-003   2.4535209950217185E-003   2.4143673662301302E-003   2.3752737230247067E-003   2.3362640044534144E-003   2.2973620944015671E-003   2.2585918059724874E-003   2.2199768657115704E-003   2.1815408981362694E-003   2.1433074101122607E-003   2.1052997754353320E-003   2.0675412194565701E-003   2.0300548037566202E-003   1.9928634109925292E-003   1.9559897298189188E-003   1.9194562398676673E-003   1.8832851969553810E-003   1.8474986183413533E-003   1.8121182681302139E-003   1.7771656428436644E-003   1.7426619570979351E-003   1.7086281294499545E-003   1.6750847684000314E-003   1.6420521585154488E-003   1.6095502467440327E-003   1.5775986288359412E-003   1.5462165359704204E-003   1.5154228214682777E-003   1.4852359476875895E-003   1.4556739730428175E-003   1.4267545391478675E-003   1.3984948580631207E-003   1.3709116996635518E-003   1.3440213790829603E-003   1.3178397442324685E-003   1.2923821633531174E-003   1.2676635126202540E-003   1.2436981637297950E-003   1.2204999714502118E-003   1.1980822611630804E-003   1.1764578162815620E-003   1.1556388655946659E-003   1.1356370704550534E-003   1.1164635118701138E-003   1.0981286774162102E-003   1.0806424480606092E-003   1.0640140849037527E-003   1.0482522159654395E-003   1.0333648231328763E-003   1.0193592296153797E-003   1.0062420881596368E-003   9.9401937082771452E-004   9.8269636095366097E-004   9.7227764877294565E-004   9.6276713213566678E-004   9.5416802456571581E-004   9.4648287292314892E-004   9.3971358679423300E-004   9.3386148048274498E-004   9.2892732588922833E-004   9.2491141022776890E-004   9.2181358781801004E-004   9.1963331347955091E-004   9.1836965387415148E-004   4.4095154114818236E-003   4.4081891596842171E-003   4.4058725558012712E-003   4.4025650145687045E-003   4.3982663839287062E-003   4.3929769732516943E-003   4.3866975867618008E-003   4.3794295638247549E-003   4.3711748219730229E-003   4.3619358973595590E-003   4.3517159784051129E-003   4.3405189311829240E-003   4.3283493164617548E-003   4.3152123989576019E-003   4.3011141507449668E-003   4.2860612496009587E-003   4.2700610739001554E-003   4.2531216949400763E-003   4.2352518675092821E-003   4.2164610191137708E-003   4.1967592384856145E-003   4.1761572635008459E-003   4.1546664688436596E-003   4.1322988534046035E-003   4.1090670276873187E-003   4.0849842009486048E-003   4.0600641685799577E-003   4.0343212992717259E-003   4.0077705222739679E-003   3.9804273146029079E-003   3.9523076881946562E-003   3.9234281770381685E-003   3.8938058242756757E-003   3.8634581691048275E-003   3.8324032337823111E-003   3.8006595102987317E-003   3.7682459471011231E-003   3.7351819355837534E-003   3.7014872965407397E-003   3.6671822663403297E-003   3.6322874829597396E-003   3.5968239720941542E-003   3.5608131327086179E-003   3.5242767227666727E-003   3.4872368445901802E-003   3.4497159301729585E-003   3.4117367262328502E-003   3.3733222791914041E-003   3.3344959199666513E-003   3.2952812485458338E-003   3.2557021185371515E-003   3.2157826214977980E-003   3.1755470710752021E-003   3.1350199872055562E-003   3.0942260799977084E-003   3.0531902335622640E-003   3.0119374898698870E-003   2.9704930322567713E-003   2.9288821690757194E-003   2.8871303172104956E-003   2.8452629854086031E-003   2.8033057577467879E-003   2.7612842768371393E-003   2.7192242272378042E-003   2.6771513185994134E-003   2.6350912690012440E-003   2.5930697881000886E-003   2.5511125604233409E-003   2.5092452286195055E-003   2.4674933767644680E-003   2.4258825135833606E-003   2.3844380559764622E-003   2.3431853122668767E-003   2.3021494658446440E-003   2.2613555586360745E-003   2.2208284747618490E-003   2.1805929243449151E-003   2.1406734272955141E-003   2.1010942972825158E-003   2.0618796258691507E-003   2.0230532666409284E-003   1.9846388196047282E-003   1.9466596156653554E-003   1.9091387012428740E-003   1.8720988230640639E-003   1.8355624131237980E-003   1.7995515737408430E-003   1.7640880628752367E-003   1.7291932795068781E-003   1.6948882492916510E-003   1.6611936102462702E-003   1.6281295987394806E-003   1.5957160355405467E-003   1.5639723120579804E-003   1.5329173767307108E-003   1.5025697215723180E-003   1.4729473688008948E-003   1.4440678576465305E-003   1.4159482312332550E-003   1.3886050235592945E-003   1.3620542465646174E-003   1.3363113772574958E-003   1.3113913448861703E-003   1.2873085181511756E-003   1.2640766924252589E-003   1.2417090770004136E-003   1.2202182823406182E-003   1.1996163073487442E-003   1.1799145267173961E-003   1.1611236783149737E-003   1.1432538508968915E-003   1.1263144719484419E-003   1.1103142962355927E-003   1.0952613950845347E-003   1.0811631468753136E-003   1.0680262293760734E-003   1.0558566146492698E-003   1.0446595674274695E-003   1.0344396484694429E-003   1.0252007238640004E-003   1.0169459820222881E-003   1.0096779590772764E-003   1.0033985725849126E-003   9.9810916191112042E-004   9.9381053126176844E-004   9.9050299004688203E-004   9.8818638616030019E-004   9.8686013436158349E-004   4.7100876436794170E-003   4.7087010174471366E-003   4.7062511430275844E-003   4.7027377438917384E-003   4.6981610304650534E-003   4.6925217309197187E-003   4.6858211224047874E-003   4.6780610642123133E-003   4.6692440316455919E-003   4.6593731477218014E-003   4.6484522103298342E-003   4.6364857138669890E-003   4.6234788643579883E-003   4.6094375891305717E-003   4.5943685409239876E-003   4.5782790980899435E-003   4.5611773614002704E-003   4.5430721481871661E-003   4.5239729844466225E-003   4.5038900957323769E-003   4.4828343967819873E-003   4.4608174804727785E-003   4.4378516061926998E-003   4.4139496878168316E-003   4.3891252813856863E-003   4.3633925725652389E-003   4.3367663639590770E-003   4.3092620622744437E-003   4.2808956653552777E-003   4.2516837490531589E-003   4.2216434541597625E-003   4.1907924729336354E-003   4.1591490357850702E-003   4.1267318977167289E-003   4.0935603244758312E-003   4.0596540788633284E-003   4.0250334066453952E-003   3.9897190223538992E-003   3.9537320949871724E-003   3.9170942334749714E-003   3.8798274719489267E-003   3.8419542549184005E-003   3.8034974221956563E-003   3.7644801936118633E-003   3.7249261536402845E-003   3.6848592358265098E-003   3.6443037069342488E-003   3.6032841510313940E-003   3.5618254534411919E-003   3.5199527843789991E-003   3.4776915825571741E-003   3.4350675385806939E-003   3.3921065782825943E-003   3.3488348458111661E-003   3.3052786866447637E-003   3.2614646305451078E-003   3.2174193742685597E-003   3.1731697643156975E-003   3.1287427795205769E-003   3.0841655135492863E-003   3.0394651573495413E-003   2.9946689815856242E-003   2.9498043189321033E-003   2.9048985464147359E-003   2.8599790676430148E-003   2.8150732951214286E-003   2.7702086324679076E-003   2.7254124567126503E-003   2.6807121005189005E-003   2.6361348345402269E-003   2.5917078497413870E-003   2.5474582397911338E-003   2.5034129835126984E-003   2.4595989274087127E-003   2.4160427682487495E-003   2.3727710357726028E-003   2.3298100754800544E-003   2.2871860315075154E-003   2.2449248296786684E-003   2.2030521606109799E-003   2.1615934630271616E-003   2.1205739071362417E-003   2.0800183782340442E-003   2.0399514604134417E-003   2.0003974204510222E-003   1.9613801918636903E-003   1.9229233591320505E-003   1.8850501421095664E-003   1.8477833805862209E-003   1.8111455190655216E-003   1.7751585917049756E-003   1.7398442074164008E-003   1.7052235351956088E-003   1.6713172895910788E-003   1.6381457163541502E-003   1.6057285782668101E-003   1.5740851411284451E-003   1.5432341599044830E-003   1.5131938650033983E-003   1.4839819487121875E-003   1.4556155517864988E-003   1.4281112501047244E-003   1.4014850415015323E-003   1.3757523326763943E-003   1.3509279262413076E-003   1.3270260078652729E-003   1.3040601335874147E-003   1.2820432172793161E-003   1.2609875183279828E-003   1.2409046296142923E-003   1.2218054658699185E-003   1.2037002526454899E-003   1.1865985159756898E-003   1.1705090731420342E-003   1.1554400249181307E-003   1.1413987496863842E-003   1.1283919001979781E-003   1.1164254037288046E-003   1.1055044663418889E-003   1.0956335824034436E-003   1.0868165498528204E-003   1.0790564916605683E-003   1.0723558831354230E-003   1.0667165835945847E-003   1.0621398701657347E-003   1.0586264710364945E-003   1.0561765966081715E-003   1.0547899703701180E-003   5.0077918467451576E-003   5.0063468948567946E-003   5.0037666690798677E-003   5.0000511637118272E-003   4.9952009183649171E-003   4.9892170456614648E-003   4.9821012584353452E-003   4.9738558974337099E-003   4.9644839584543909E-003   4.9539891176774153E-003   4.9423757540350000E-003   4.9296489669090615E-003   4.9158145897014727E-003   4.9008791983375932E-003   4.8848501160425606E-003   4.8677354141325457E-003   4.8495439099079940E-003   4.8302851619999032E-003   4.8099694638154000E-003   4.7886078353583938E-003   4.7662120138858288E-003   4.7427944435691760E-003   4.7183682645393077E-003   4.6929473012670142E-003   4.6665460505355139E-003   4.6391796690999909E-003   4.6108639609443447E-003   4.5816153644470115E-003   4.5514509390689462E-003   4.5203883522585420E-003   4.4884458656287984E-003   4.4556423214374696E-003   4.4219971286058035E-003   4.3875302485423262E-003   4.3522621810337947E-003   4.3162139495788177E-003   4.2794070868642509E-003   4.2418636198500170E-003   4.2036060546993825E-003   4.1646573614853022E-003   4.1250409589137504E-003   4.0847806983782542E-003   4.0439008483021954E-003   4.0024260780517906E-003   3.9603814416191430E-003   3.9177923612135901E-003   3.8746846106384458E-003   3.8310842984552451E-003   3.7870178509309960E-003   3.7425119949721641E-003   3.6975937407140447E-003   3.6522903640364146E-003   3.6066293889605583E-003   3.5606385697866116E-003   3.5143458732410093E-003   3.4677794603965584E-003   3.4209676685268975E-003   3.3739389928640340E-003   3.3267220682022258E-003   3.2793456504680574E-003   3.2318385982467168E-003   3.1842298541489011E-003   3.1365484262321774E-003   3.0888233693015521E-003   3.0410837662664392E-003   2.9933587093390890E-003   2.9456772814218657E-003   2.8980685373181658E-003   2.8505614850959926E-003   2.8031850673611025E-003   2.7559681426989335E-003   2.7089394670365974E-003   2.6621276751769840E-003   2.6155612623312841E-003   2.5692685657811298E-003   2.5232777466046019E-003   2.4776167715229724E-003   2.4323133948569164E-003   2.3873951405971039E-003   2.3428892846451554E-003   2.2988228371197128E-003   2.2552225249237723E-003   2.2121147743514175E-003   2.1695256939509647E-003   2.1274810575211342E-003   2.0860062872629093E-003   2.0451264371975537E-003   2.0048661766469793E-003   1.9652497740650417E-003   1.9263010808761964E-003   1.8880435157150287E-003   1.8505000486954866E-003   1.8136931859841741E-003   1.7776449545371664E-003   1.7423768870155759E-003   1.7079100069658654E-003   1.6742648141231942E-003   1.6414612699377912E-003   1.6095187833100183E-003   1.5784561964837102E-003   1.5482917711261701E-003   1.5190431746123639E-003   1.4907274664593961E-003   1.4633610850255385E-003   1.4369598342992007E-003   1.4115388710219390E-003   1.3871126919963728E-003   1.3636951216816351E-003   1.3412993001979401E-003   1.3199376717498990E-003   1.2996219735636194E-003   1.2803632256616626E-003   1.2621717214275907E-003   1.2450570195278732E-003   1.2290279372405288E-003   1.2140925458860585E-003   1.2002581686577918E-003   1.1875313815474242E-003   1.1759180178900208E-003   1.1654231771268952E-003   1.1560512381240950E-003   1.1478058771231536E-003   1.1406900899133821E-003   1.1347062171960243E-003   1.1298559718546652E-003   1.1261404664736907E-003   1.1235602407196343E-003   1.1221152888279406E-003   5.3024513708406218E-003   5.3009500205167814E-003   5.2982422592418033E-003   5.2943283209252456E-003   5.2892090443354967E-003   5.2828858958939851E-003   5.2753609923230638E-003   5.2666371235055021E-003   5.2567177743612081E-003   5.2456071455277975E-003   5.2333101713026853E-003   5.2198325345078622E-003   5.2051806777611009E-003   5.1893618112195394E-003   5.1723839167774344E-003   5.1542557492139096E-003   5.1349868345424987E-003   5.1145874661862045E-003   5.0930686990706686E-003   5.0704423422651690E-003   5.0467209503115562E-003   5.0219178134804920E-003   4.9960469471987956E-003   4.9691230808228681E-003   4.9411616458452379E-003   4.9121787635493241E-003   4.8821912324215067E-003   4.8512165149998676E-003   4.8192727246840761E-003   4.7863786119912710E-003   4.7525535506665051E-003   4.7178175236901598E-003   4.6821911087329138E-003   4.6456954636393544E-003   4.6083523115603153E-003   4.5701839259251198E-003   4.5312131150458956E-003   4.4914632066701543E-003   4.4509580321934195E-003   4.4097219107144259E-003   4.3677796327343810E-003   4.3251564438617773E-003   4.2818780280686752E-003   4.2379704908641624E-003   4.1934603421855954E-003   4.1483744791663835E-003   4.1027401686262177E-003   4.0565850293708405E-003   4.0099370143640289E-003   3.9628243926204121E-003   3.9152757309934838E-003   3.8673198758407690E-003   3.8189859343362720E-003   3.7703032558931149E-003   3.7213014132509992E-003   3.6720101835407970E-003   3.6224595291264317E-003   3.5726795784719600E-003   3.5227006067994893E-003   3.4725530167077912E-003   3.4222673187270791E-003   3.3718741117141349E-003   3.3214040633857689E-003   3.2708878905751693E-003   3.2203563396616675E-003   3.1698401668563969E-003   3.1193701185223688E-003   3.0689769115166410E-003   3.0186912135267141E-003   2.9685436234366813E-003   2.9185646517693731E-003   2.8687847011125145E-003   2.8192340467014243E-003   2.7699428169827289E-003   2.7209409743458868E-003   2.6722582959081698E-003   2.6239243544022295E-003   2.5759684992321397E-003   2.5284198376244738E-003   2.4813072158751948E-003   2.4346592008598622E-003   2.3885040616133113E-003   2.3428697510720076E-003   2.2977838880564733E-003   2.2532737393750474E-003   2.2093662021622912E-003   2.1660877863699454E-003   2.1234645975030803E-003   2.0815223195326691E-003   2.0402861980443453E-003   1.9997810235751132E-003   1.9600311152010719E-003   1.9210603043185864E-003   1.8828919186718029E-003   1.8455487666043102E-003   1.8090531215102096E-003   1.7734267065479536E-003   1.7386906795668067E-003   1.7048656182545030E-003   1.6719715055490691E-003   1.6400277152311682E-003   1.6090529978281254E-003   1.5790654666928139E-003   1.5500825844005917E-003   1.5221211494178544E-003   1.4951972830439253E-003   1.4693264167598419E-003   1.4445232799254470E-003   1.4208018879790507E-003   1.3981755311777144E-003   1.3766567640587923E-003   1.3562573956909518E-003   1.3369884810251476E-003   1.3188603134554611E-003   1.3018824190156320E-003   1.2860635524763464E-003   1.2714116957283639E-003   1.2579340589254917E-003   1.2456370847023224E-003   1.2345264558769609E-003   1.2246071067361086E-003   1.2158832379032813E-003   1.2083583343440729E-003   1.2020351859054479E-003   1.1969159093205839E-003   1.1930019709933126E-003   1.1902942097219427E-003   1.1887928593951047E-003   5.5938911631018273E-003   5.5923352511975111E-003   5.5895026962090588E-003   5.5853939473976544E-003   5.5800101174001693E-003   5.5733529999725251E-003   5.5654250886461032E-003   5.5562295948847762E-003   5.5457704661345808E-003   5.5340524022308157E-003   5.5210808700252301E-003   5.5068621155356379E-003   5.4914031732661295E-003   5.4747118727223043E-003   5.4567968418613999E-003   5.4376675082115078E-003   5.4173340973260320E-003   5.3958076292014434E-003   5.3730999128991375E-003   5.3492235396586096E-003   5.3241918745833283E-003   5.2980190473110866E-003   5.2707199418960959E-003   5.2423101855799681E-003   5.2128061372648249E-003   5.1822248752357858E-003   5.1505841843688671E-003   5.1179025431096203E-003   5.0841991097508865E-003   5.0494937086632552E-003   5.0138068160753280E-003   4.9771595453980133E-003   4.9395736325587025E-003   4.9010714208181927E-003   4.8616758453664533E-003   4.8214104177074502E-003   4.7802992096891428E-003   4.7383668373870425E-003   4.6956384446110722E-003   4.6521396862649889E-003   4.6078967113338809E-003   4.5629361458509043E-003   4.5172850753097959E-003   4.4709710271144676E-003   4.4240219526812119E-003   4.3764662093270790E-003   4.3283325419181118E-003   4.2796500644108892E-003   4.2304482410538968E-003   4.1807568674699369E-003   4.1306060515958753E-003   4.0800261943207961E-003   4.0290479701186044E-003   3.9777023073197526E-003   3.9260203684938211E-003   3.8740335304259244E-003   3.8217733641866536E-003   3.7692716149287375E-003   3.7165601817143457E-003   3.6636710971250652E-003   3.6106365068988566E-003   3.5574886494210145E-003   3.5042598352104659E-003   3.4509824263280198E-003   3.3976888157852825E-003   3.3444114068996167E-003   3.2911825926871807E-003   3.2380347352100325E-003   3.1850001449826026E-003   3.1321110603994007E-003   3.0793996271823443E-003   3.0268978779243727E-003   2.9746377116843803E-003   2.9226508736152346E-003   2.8709689347855560E-003   2.8196232719989167E-003   2.7686450477853175E-003   2.7180651905204523E-003   2.6679143746386330E-003   2.6182230010572682E-003   2.5690211776955713E-003   2.5203387001879601E-003   2.4722050327898593E-003   2.4246492894313965E-003   2.3777002150025955E-003   2.3313861668084121E-003   2.2857350962638620E-003   2.2407745307745867E-003   2.1965315558541729E-003   2.1530327974987884E-003   2.1103044047185888E-003   2.0683720324141466E-003   2.0272608243996973E-003   1.9869953967382725E-003   1.9475998212924311E-003   1.9090976095539822E-003   1.8715116967239070E-003   1.8348644260500480E-003   1.7991775334459670E-003   1.7644721323686746E-003   1.7307686990101351E-003   1.6980870577316259E-003   1.6664463668797785E-003   1.6358651048412332E-003   1.6063610565312247E-003   1.5779513002194545E-003   1.5506521947926122E-003   1.5244793675407431E-003   1.4994477024607156E-003   1.4755713292084194E-003   1.4528636129151895E-003   1.4313371447839951E-003   1.4110037339024606E-003   1.3918744002538730E-003   1.3739593693947449E-003   1.3572680688299366E-003   1.3418091265772480E-003   1.3275903720861570E-003   1.3146188398832637E-003   1.3029007759704503E-003   1.2924416472245570E-003   1.2832461534692807E-003   1.2753182421231801E-003   1.2686611247193225E-003   1.2632772947177573E-003   1.2591685459158175E-003   1.2563359909111560E-003   1.2547800790151387E-003   5.8819379097989621E-003   5.8803292037308275E-003   5.8773745451996540E-003   5.8730745802721973E-003   5.8674306745392091E-003   5.8604449270271974E-003   5.8521201847214765E-003   5.8424600573960817E-003   5.8314689318010871E-003   5.8191519848591611E-003   5.8055151954452544E-003   5.7905653540213375E-003   5.7743100702754013E-003   5.7567577781931778E-003   5.7379177388563463E-003   5.7178000410296193E-003   5.6964155994199128E-003   5.6737761512850593E-003   5.6498942511626904E-003   5.6247832641631579E-003   5.5984573579481722E-003   5.5709314937666399E-003   5.5422214161033878E-003   5.5123436420883021E-003   5.4813154496304861E-003   5.4491548652622068E-003   5.4158806513571189E-003   5.3815122926696990E-003   5.3460699827261315E-003   5.3095746095146445E-003   5.2720477409737843E-003   5.2335116100576951E-003   5.1939890994192606E-003   5.1535037258554350E-003   5.1120796243511180E-003   5.0697415318157191E-003   5.0265147706862745E-003   4.9824252319630169E-003   4.9374993581750015E-003   4.8917641260157740E-003   4.8452470286937110E-003   4.7979760579124342E-003   4.7499796858589960E-003   4.7012868466542734E-003   4.6519269177671685E-003   4.6019297009713966E-003   4.5513254033726636E-003   4.5001446178777327E-003   4.4484183037516445E-003   4.3961777667569368E-003   4.3434546391926121E-003   4.2902808597081732E-003   4.2366886529885406E-003   4.1827105092885342E-003   4.1283791636553824E-003   4.0737275752142921E-003   4.0187889062446303E-003   3.9635965010628160E-003   3.9081838648811207E-003   3.8525846425830901E-003   3.7968325973348760E-003   3.7409615892054493E-003   3.6850055536798987E-003   3.6289984801548547E-003   3.5729743903485378E-003   3.5169673168160553E-003   3.4610112812969440E-003   3.4051402731710700E-003   3.3493882279243548E-003   3.2937890056241037E-003   3.2383763694411316E-003   3.1831839642541548E-003   3.1282452952815509E-003   3.0735937068513963E-003   3.0192623612163016E-003   2.9652842175036942E-003   2.9116920107982169E-003   2.8585182313174556E-003   2.8057951037366302E-003   2.7535545667435046E-003   2.7018282526258264E-003   2.6506474671357805E-003   2.6000431695253345E-003   2.5500459527350999E-003   2.5006860238367262E-003   2.4519931846456733E-003   2.4039968125963082E-003   2.3567258418195590E-003   2.3102087444806301E-003   2.2644735123266311E-003   2.2195476385462876E-003   2.1754580998144674E-003   2.1322313386848979E-003   2.0898932461622111E-003   2.0484691446422676E-003   2.0079837710758608E-003   1.9684612604394525E-003   1.9299251295215869E-003   1.8923982609844181E-003   1.8559028877733197E-003   1.8204605778284200E-003   1.7860922191448303E-003   1.7528180052306386E-003   1.7206574208762371E-003   1.6896292284134806E-003   1.6597514543926772E-003   1.6310413767431364E-003   1.6035155125366241E-003   1.5771896063386803E-003   1.5520786193323755E-003   1.5281967192118384E-003   1.5055572710819809E-003   1.4841728294751610E-003   1.4640551316387196E-003   1.4452150923181528E-003   1.4276628002273251E-003   1.4114075164795015E-003   1.3964576750573054E-003   1.3828208856364044E-003   1.3705039387045259E-003   1.3595128131009271E-003   1.3498526857805282E-003   1.3415279434780825E-003   1.3345421959463089E-003   1.3288982902170954E-003   1.3245983252920812E-003   1.3216436667628506E-003   1.3200349607019879E-003   6.1664201719819900E-003   6.1647603840010445E-003   6.1616862773485881E-003   6.1571986804621615E-003   6.1512991950316565E-003   6.1439902066680041E-003   6.1352748963273696E-003   6.1251572517725394E-003   6.1136420789131840E-003   6.1007350122173065E-003   6.0864425238532638E-003   6.0707719314470054E-003   6.0537314038567880E-003   6.0353299650247605E-003   6.0155774959707031E-003   5.9944847345255736E-003   5.9720632736016688E-003   5.9483255573600236E-003   5.9232848761083812E-003   5.8969553594561130E-003   5.8693519686557893E-003   5.8404904872879637E-003   5.8103875114507986E-003   5.7790604387949474E-003   5.7465274568412328E-003   5.7128075308001680E-003   5.6779203902852515E-003   5.6418865162057852E-003   5.6047271264585419E-003   5.5664641615126298E-003   5.5271202695710286E-003   5.4867187910707660E-003   5.4452837431339107E-003   5.4028398033004743E-003   5.3594122932075772E-003   5.3150271618257472E-003   5.2697109681197896E-003   5.2234908638596478E-003   5.1763945757365981E-003   5.1284503873405551E-003   5.0796871207583472E-003   5.0301341180372106E-003   4.9798212221227045E-003   4.9287787578110587E-003   4.8770375121718335E-003   4.8246287149846800E-003   4.7715840186015601E-003   4.7179354779708915E-003   4.6637155300393585E-003   4.6089569732035707E-003   4.5536929465240239E-003   4.4979569085766280E-003   4.4417826163502538E-003   4.3852041037677481E-003   4.3282556601798028E-003   4.2709718086806903E-003   4.2133872842286535E-003   4.1555370117223878E-003   4.0974560838715757E-003   4.0391797391077788E-003   3.9807433392007874E-003   3.9221823470602657E-003   3.8635323042132130E-003   3.8048288084435167E-003   3.7461074912907844E-003   3.6874039955264726E-003   3.6287539526785317E-003   3.5701929605271576E-003   3.5117565606306578E-003   3.4534802158540379E-003   3.3953992880141060E-003   3.3375490155053422E-003   3.2799644910534997E-003   3.2226806395538043E-003   3.1657321959751017E-003   3.1091536833833811E-003   3.0529793911538428E-003   2.9972433532073073E-003   2.9419793265326732E-003   2.8872207697054203E-003   2.8330008217662683E-003   2.7793522811279670E-003   2.7263075847592522E-003   2.6738987875614198E-003   2.6221575419307849E-003   2.5711150776124396E-003   2.5208021816982978E-003   2.4712491789678544E-003   2.4224859123942359E-003   2.3745417239942231E-003   2.3274454358756420E-003   2.2812253316256172E-003   2.2359091379169985E-003   2.1915240065061292E-003   2.1480964964325708E-003   2.1056525566023471E-003   2.0642175086489911E-003   2.0238160301602470E-003   1.9844721382112906E-003   1.9462091732848352E-003   1.9090497835262954E-003   1.8730159094515614E-003   1.8381287689540893E-003   1.8044088428762484E-003   1.7718758609459873E-003   1.7405487882856674E-003   1.7104458124477528E-003   1.6815843310842848E-003   1.6539809402654759E-003   1.6276514236445438E-003   1.6026107423732505E-003   1.5788730261448447E-003   1.5564515652078947E-003   1.5353588037656796E-003   1.5156063346903059E-003   1.4972048958780126E-003   1.4801643682763876E-003   1.4644937758884202E-003   1.4502012875267090E-003   1.4372942208156769E-003   1.4257790479665355E-003   1.4156614034106230E-003   1.4069460930653532E-003   1.3996371047142186E-003   1.3937376192763307E-003   1.3892500223910142E-003   1.3861759157393627E-003   1.3845161277580842E-003   6.4471685144162905E-003   6.4454593114453562E-003   6.4422683897391586E-003   6.4375967487533270E-003   6.4314462125805161E-003   6.4238194378922753E-003   6.4147199227599927E-003   6.4041520155238008E-003   6.3921209235384691E-003   6.3786327212638216E-003   6.3636943572935589E-003   6.3473136602287816E-003   6.3294993428528734E-003   6.3102610048879626E-003   6.2896091339423865E-003   6.2675551046698086E-003   6.2441111764675039E-003   6.2192904894655676E-003   6.1931070590701687E-003   6.1655757693379609E-003   6.1367123647655397E-003   6.1065334414625028E-003   6.0750564369755899E-003   6.0422996193216783E-003   6.0082820753020183E-003   5.9730236978972062E-003   5.9365451733766061E-003   5.8988679672644651E-003   5.8600143102489621E-003   5.8200071832825717E-003   5.7788703022998433E-003   5.7366281025408306E-003   5.6933057222574579E-003   5.6489289862566849E-003   5.6035243888485908E-003   5.5571190764862610E-003   5.5097408301842954E-003   5.4614180473171459E-003   5.4121797232493662E-003   5.3620554326949676E-003   5.3110753106024866E-003   5.2592700327862563E-003   5.2066707963835945E-003   5.1533092997697594E-003   5.0992177224873370E-003   5.0444287046231828E-003   4.9889753261854741E-003   4.9328910860011455E-003   4.8762098805508192E-003   4.8189659824960929E-003   4.7611940189551394E-003   4.7029289497049209E-003   4.6442060449910505E-003   4.5850608633686285E-003   4.5255292292333271E-003   4.4656472102457823E-003   4.4054510945494840E-003   4.3449773680114268E-003   4.2842626911941961E-003   4.2233438762191433E-003   4.1622578637154906E-003   4.1010416994654575E-003   4.0397325111567461E-003   3.9783674849938055E-003   3.9169838423100956E-003   3.8556188161464888E-003   3.7943096278358901E-003   3.7330934635914081E-003   3.6720074510843692E-003   3.6110886361158667E-003   3.5503739592853134E-003   3.4899002327511974E-003   3.4297041170649467E-003   3.3698220980656335E-003   3.3102904639236153E-003   3.2511452823152376E-003   3.1924223776018112E-003   3.1341573083406571E-003   3.0763853448115275E-003   3.0191414467508337E-003   2.9624602413050316E-003   2.9063760011212580E-003   2.8509226226760484E-003   2.7961336048190621E-003   2.7420420275293955E-003   2.6886805309247266E-003   2.6360812945149317E-003   2.5842760167052942E-003   2.5332958946042289E-003   2.4831716040482656E-003   2.4339332799885247E-003   2.3856104971033722E-003   2.3382322508064129E-003   2.2918269384674672E-003   2.2464223410515322E-003   2.2020456050470261E-003   2.1587232247732013E-003   2.1164810250064170E-003   2.0753441440297116E-003   2.0353370170521079E-003   1.9964833600308873E-003   1.9588061539181079E-003   1.9223276293872105E-003   1.8870692520135401E-003   1.8530517079780040E-003   1.8202948903249250E-003   1.7888178858376791E-003   1.7586389625433574E-003   1.7297755579763208E-003   1.7022442682141925E-003   1.6760608378387776E-003   1.6512401508286811E-003   1.6277962226317610E-003   1.6057421933701188E-003   1.5850903224128299E-003   1.5658519844579111E-003   1.5480376670831686E-003   1.5316569699998506E-003   1.5167186060403015E-003   1.5032304037672084E-003   1.4911993117826539E-003   1.4806314045494040E-003   1.4715318894074070E-003   1.4639051147269933E-003   1.4577545785432466E-003   1.4530829375600796E-003   1.4498920158520501E-003   1.4481828128922736E-003   6.7240156289081199E-003   6.7222586395824235E-003   6.7189535227053510E-003   6.7141014398474086E-003   6.7077044261873997E-003   6.6997653964226966E-003   6.6902881513212220E-003   6.6792773845643083E-003   6.6667386893217717E-003   6.6526785642871955E-003   6.6371044189511563E-003   6.6200245777140454E-003   6.6014482828956611E-003   6.5813856961172146E-003   6.5598478983752706E-003   6.5368468885855791E-003   6.5123955806150047E-003   6.4865077989356701E-003   6.4591982729170772E-003   6.4304826298088313E-003   6.4003773867173930E-003   6.3688999412716552E-003   6.3360685615164725E-003   6.3019023747438174E-003   6.2664213557015458E-003   6.2296463138061808E-003   6.1915988798343369E-003   6.1523014919244723E-003   6.1117773809753473E-003   6.0700505555354445E-003   6.0271457860731070E-003   5.9830885888405572E-003   5.9379052092863871E-003   5.8916226049328113E-003   5.8442684279488288E-003   5.7958710072040232E-003   5.7464593299751954E-003   5.6960630233184872E-003   5.6447123350670259E-003   5.5924381143565016E-003   5.5392717920001999E-003   5.4852453603649876E-003   5.4303913530883152E-003   5.3747428243215989E-003   5.3183333277957434E-003   5.2611968955938448E-003   5.2033680165721741E-003   5.1448816145873155E-003   5.0857730264697310E-003   5.0260779797468569E-003   4.9658325700846495E-003   4.9050732386249352E-003   4.8438367490178380E-003   4.7821601643334155E-003   4.7200808237496950E-003   4.6576363191165870E-003   4.5948644713251219E-003   4.5318033065785968E-003   4.4684910325510363E-003   4.4049660143658520E-003   4.3412667505819402E-003   4.2774318490056418E-003   4.2135000024952629E-003   4.1495099646969291E-003   4.0855005257508514E-003   4.0215104879544050E-003   3.9575786414454139E-003   3.8937437398660624E-003   3.8300444760808738E-003   3.7665194578993533E-003   3.7032071838708214E-003   3.6401460191279322E-003   3.5773741713315543E-003   3.5149296666961705E-003   3.4528503261175569E-003   3.3911737414349108E-003   3.3299372518274806E-003   3.2691779203670029E-003   3.2089325107026168E-003   3.1492374639761345E-003   3.0901288758614504E-003   3.0316424738760922E-003   2.9738135948514863E-003   2.9166771626431970E-003   2.8602676661267229E-003   2.8046191373576716E-003   2.7497651300770424E-003   2.6957386984546019E-003   2.6425723760928783E-003   2.5902981553874421E-003   2.5389474671288943E-003   2.4885511604836388E-003   2.4391394832503008E-003   2.3907420624906459E-003   2.3433878855076765E-003   2.2971052811654874E-003   2.2519219016110537E-003   2.2078647043785732E-003   2.1649599349123083E-003   2.1232331094725582E-003   2.0827089985358677E-003   2.0434116106251288E-003   2.0053641766493990E-003   1.9685891347437645E-003   1.9331081157006880E-003   1.8989419289368314E-003   1.8661105491735441E-003   1.8346331037270569E-003   1.8045278606367010E-003   1.7758122175439428E-003   1.7485026915100566E-003   1.7226149098361065E-003   1.6981636018669199E-003   1.6751625920726487E-003   1.6536247943372551E-003   1.6335622075547285E-003   1.6149859127390365E-003   1.5979060715109739E-003   1.5823319261496216E-003   1.5682718011144903E-003   1.5557331058757840E-003   1.5447223391263920E-003   1.5352450940347984E-003   1.5273060642569392E-003   1.5209090506032308E-003   1.5160569677514779E-003   1.5127518508629978E-003   1.5109948615296687E-003   6.9967964527068993E-003   6.9949932721615760E-003   6.9915765735377722E-003   6.9865476733990128E-003   6.9799088085662486E-003   6.9716631406631091E-003   6.9618147607126701E-003   6.9503686943783727E-003   6.9373309065594579E-003   6.9227083059475447E-003   6.9065087485826737E-003   6.8887410406237581E-003   6.8694149399497473E-003   6.8485411566305832E-003   6.8261313520068256E-003   6.8021981365520290E-003   6.7767550663171416E-003   6.7498166380746127E-003   6.7213982833060903E-003   6.6915163609235773E-003   6.6601881488450587E-003   6.6274318346271066E-003   6.5932665050374428E-003   6.5577121348212586E-003   6.5207895744567868E-003   6.4825205373781891E-003   6.4429275862605273E-003   6.4020341188448793E-003   6.3598643528794963E-003   6.3164433107492091E-003   6.2717968032839355E-003   6.2259514133657934E-003   6.1789344786595812E-003   6.1307740741998185E-003   6.0814989942825637E-003   6.0311387341038802E-003   5.9797234708833802E-003   5.9272840445441233E-003   5.8738519381875687E-003   5.8194592578815207E-003   5.7641387124525156E-003   5.7079235927064431E-003   5.6508477502401622E-003   5.5929455762111502E-003   5.5342519795205103E-003   5.4748023648346633E-003   5.4146326102888498E-003   5.3537790449355027E-003   5.2922784258455646E-003   5.2301679151033342E-003   5.1674850564121799E-003   5.1042677515867885E-003   5.0405542367797374E-003   4.9763830585154434E-003   4.9117930495706785E-003   4.8468233046037312E-003   4.7815131557733537E-003   4.7159021480702723E-003   4.6500300145591034E-003   4.5839366516110536E-003   4.5176620938431888E-003   4.4512464891870440E-003   4.3847300737261952E-003   4.3181531465731338E-003   4.2515560446391154E-003   4.1849791174796147E-003   4.1184627020211528E-003   4.0520470973662848E-003   3.9857725395999744E-003   3.9196791766489270E-003   3.8538070431453630E-003   3.7881960354345101E-003   3.7228858866085179E-003   3.6579161416478434E-003   3.5933261326897004E-003   3.5291549544242407E-003   3.4654414396185773E-003   3.4022241347946292E-003   3.3395412761027810E-003   3.2774307653637424E-003   3.2159301462771628E-003   3.1550765809169878E-003   3.0949068263741164E-003   3.0354572116889911E-003   2.9767636149944932E-003   2.9188614409660363E-003   2.8617855985067532E-003   2.8055704787476941E-003   2.7502499333312350E-003   2.6958572530321190E-003   2.6424251466537207E-003   2.5899857203274396E-003   2.5385704571035117E-003   2.4882101969331966E-003   2.4389351170153173E-003   2.3907747125430090E-003   2.3437577778408214E-003   2.2979123879180996E-003   2.2532658804716998E-003   2.2098448383264524E-003   2.1676750723609028E-003   2.1267816049400368E-003   2.0871886538380569E-003   2.0489196167560730E-003   2.0119970563916012E-003   1.9764426861666462E-003   1.9422773565873075E-003   1.9095210423667464E-003   1.8781928302866180E-003   1.8483109078949456E-003   1.8198925531361931E-003   1.7929541248916103E-003   1.7675110546469530E-003   1.7435778392008716E-003   1.7211680345824987E-003   1.7002942512553965E-003   1.6809681505819407E-003   1.6632004426219149E-003   1.6470008852679241E-003   1.6323782846588419E-003   1.6193404968418701E-003   1.6078944304900866E-003   1.5980460505526373E-003   1.5898003826320672E-003   1.5831615178210634E-003   1.5781326176703137E-003   1.5747159190445670E-003   1.5729127384977448E-003   7.2653482821928295E-003   7.2635004755199351E-003   7.2599748070909520E-003   7.2547727425311681E-003   7.2478967125221283E-003   7.2393501158635187E-003   7.2291373231103684E-003   7.2172636798161216E-003   7.2037355101852718E-003   7.1885601197616555E-003   7.1717457978358601E-003   7.1533018189559039E-003   7.1332384432807316E-003   7.1115669161943007E-003   7.0882994664750454E-003   7.0634493034433810E-003   7.0370306127063298E-003   7.0090585510733661E-003   6.9795492398025960E-003   6.9485197571965696E-003   6.9159881297471415E-003   6.8819733226560542E-003   6.8464952288993519E-003   6.8095746579381888E-003   6.7712333231766397E-003   6.7314938288528525E-003   6.6903796561194051E-003   6.6479151483817001E-003   6.6041254961566320E-003   6.5590367210579537E-003   6.5126756594919843E-003   6.4650699455167659E-003   6.4162479933962402E-003   6.3662389795068330E-003   6.3150728238725584E-003   6.2627801711113706E-003   6.2093923710879739E-003   6.1549414590251761E-003   6.0994601351977984E-003   6.0429817443695688E-003   5.9855402546843406E-003   5.9271702362310164E-003   5.8679068393527878E-003   5.8077857724995186E-003   5.7468432797745383E-003   5.6851161182400189E-003   5.6226415347902514E-003   5.5594572428741551E-003   5.4956013988615160E-003   5.4311125781250635E-003   5.3660297509611210E-003   5.3003922582275931E-003   5.2342397867337631E-003   5.1676123444402422E-003   5.1005502355427335E-003   5.0330940352624753E-003   4.9652845645375421E-003   4.8971628645612664E-003   4.8287701711957620E-003   4.7601478892111415E-003   4.6913375665321166E-003   4.6223808682840373E-003   4.5533195508374313E-003   4.4841954357583980E-003   4.4150503838064625E-003   4.3459262687378097E-003   4.2768649512887336E-003   4.2079082530366851E-003   4.1390979303564945E-003   4.0704756483720961E-003   4.0020829550009018E-003   3.9339612550329806E-003   3.8661517843058546E-003   3.7986955840270398E-003   3.7316334751332225E-003   3.6650060328449474E-003   3.5988535613426520E-003   3.5332160686096514E-003   3.4681332414531474E-003   3.4036444207098254E-003   3.3397885766921626E-003   3.2766042847803614E-003   3.2141297013371095E-003   3.1524025397962688E-003   3.0914600470774087E-003   3.0313389802176412E-003   2.9720755833454893E-003   2.9137055648922445E-003   2.8562640751942439E-003   2.7997856843706703E-003   2.7443043605497944E-003   2.6898534484847275E-003   2.6364656484602553E-003   2.5841729957038762E-003   2.5330068400607197E-003   2.4829978261780294E-003   2.4341758740523689E-003   2.3865701600811334E-003   2.3402090985107510E-003   2.2951203234207879E-003   2.2513306711881426E-003   2.2088661634555445E-003   2.1677519907101761E-003   2.1280124963905800E-003   2.0896711616309460E-003   2.0527505906690058E-003   2.0172724969183264E-003   1.9832576898090037E-003   1.9507260623830569E-003   1.9196965797691756E-003   1.8901872685024301E-003   1.8622152068598907E-003   1.8357965161464318E-003   1.8109463530923409E-003   1.7876789033771379E-003   1.7660073762953143E-003   1.7459440006220850E-003   1.7275000217226444E-003   1.7106856998101438E-003   1.6955103093885260E-003   1.6819821397463797E-003   1.6701084964707291E-003   1.6598957036894901E-003   1.6513491070533071E-003   1.6444730770276417E-003   1.6392710124721599E-003   1.6357453440572489E-003   1.6338975373663411E-003   7.5295108830415458E-003   7.5276199875995431E-003   7.5239879633492990E-003   7.5186164199594341E-003   7.5115079751266745E-003   7.5026662566610725E-003   7.4920959047359847E-003   7.4798025743683105E-003   7.4657929373875831E-003   7.4500746841692500E-003   7.4326565248852283E-003   7.4135481896344668E-003   7.3927604282317816E-003   7.3703050084721333E-003   7.3461947137980488E-003   7.3204433395728241E-003   7.2930656884040435E-003   7.2640775642931477E-003   7.2334957657080867E-003   7.2013380775288738E-003   7.1676232621666891E-003   7.1323710492277037E-003   7.0956021250081491E-003   7.0573381202423402E-003   7.0176015976224360E-003   6.9764160383098961E-003   6.9338058276224857E-003   6.8897962402032498E-003   6.8444134242453547E-003   6.7976843854151703E-003   6.7496369698651915E-003   6.7002998468095321E-003   6.6497024905802782E-003   6.5978751620572318E-003   6.5448488895969437E-003   6.4906554496471092E-003   6.4353273466342120E-003   6.3788977925742785E-003   6.3214006861984640E-003   6.2628705917111560E-003   6.2033427169878586E-003   6.1428528916331882E-003   6.0814375444848690E-003   6.0191336807562390E-003   5.9559788589566010E-003   5.8920111673843589E-003   5.8272692003469295E-003   5.7617920340136131E-003   5.6956192021175855E-003   5.6287906712234603E-003   5.5613468158545176E-003   5.4933283933066290E-003   5.4247765182836583E-003   5.3557326372883907E-003   5.2862385027935277E-003   5.2163361472968850E-003   5.1460678571481067E-003   5.0754761462193931E-003   5.0046037295038426E-003   4.9334934965152843E-003   4.8621884846349328E-003   4.7907318523374709E-003   4.7191668523479668E-003   4.6475368048098931E-003   4.5758850702399823E-003   4.5042550226951916E-003   4.4326900227069088E-003   4.3612333904112233E-003   4.2899283785305942E-003   4.2188181455448115E-003   4.1479457288289279E-003   4.0773540179034340E-003   4.0070857277470506E-003   3.9371833722522398E-003   3.8676892377607075E-003   3.7986453567593337E-003   3.7300934817382225E-003   3.6620750591920270E-003   3.5946312038213080E-003   3.5278026729288203E-003   3.4616298410330426E-003   3.3961526747047360E-003   3.3314107076547750E-003   3.2674430160881812E-003   3.2042881942912632E-003   3.1419843305615855E-003   3.0805689834064384E-003   3.0200791580615432E-003   2.9605512833434169E-003   2.9020211888359793E-003   2.8445240824702817E-003   2.7880945284052411E-003   2.7327664253942036E-003   2.6785729854460899E-003   2.6255467130020249E-003   2.5737193844576067E-003   2.5231220282264932E-003   2.4737849051783278E-003   2.4257374896211326E-003   2.3790084507937515E-003   2.3336256348480133E-003   2.2896160474146221E-003   2.2470058367375922E-003   2.2058202774229985E-003   2.1660837548113099E-003   2.1278197500381180E-003   2.0910508258050187E-003   2.0557986128985628E-003   2.0220837974991301E-003   1.9899261093337395E-003   1.9593443107445152E-003   1.9303561866333419E-003   1.9029785354640616E-003   1.8772271612411129E-003   1.8531168665607001E-003   1.8306614468069360E-003   1.8098736853993658E-003   1.7907653501663678E-003   1.7733471908656928E-003   1.7576289376612375E-003   1.7436193006695189E-003   1.7313259703041206E-003   1.7207556183954087E-003   1.7119138999181494E-003   1.7048054550959924E-003   1.6994339117036850E-003   1.6958018874455583E-003   1.6939109920174888E-003   7.7891265962295453E-003   7.7871941233716990E-003   7.7834583617167885E-003   7.7779210608579508E-003   7.7705850195524118E-003   7.7614540871239202E-003   7.7505331648661802E-003   7.7378282073385929E-003   7.7233462234471695E-003   7.7070952773000689E-003   7.6890844879635711E-003   7.6693240292455833E-003   7.6478251280323040E-003   7.6246000621004173E-003   7.5996621568181766E-003   7.5730257808873658E-003   7.5447063410269966E-003   7.5147202755602160E-003   7.4830850470640753E-003   7.4498191339551489E-003   7.4149420209934647E-003   7.3784741890597916E-003   7.3404371037060212E-003   7.3008532030431894E-003   7.2597458848313590E-003   7.2171394924528398E-003   7.1730593005631116E-003   7.1275314995599137E-003   7.0805831798232965E-003   7.0322423148780899E-003   6.9825377442084280E-003   6.9314991553613980E-003   6.8791570653856660E-003   6.8255428020070896E-003   6.7706884839715542E-003   6.7146270009597053E-003   6.6573919930923431E-003   6.5990178299604185E-003   6.5395395891105768E-003   6.4789930341293545E-003   6.4174145923755477E-003   6.3548413322059849E-003   6.2913109398429201E-003   6.2268616959602063E-003   6.1615324517854120E-003   6.0953626048485532E-003   6.0283920745900499E-003   5.9606612774111278E-003   5.8922111015853318E-003   5.8230828818292002E-003   5.7533183736156457E-003   5.6829597272222143E-003   5.6120494615548022E-003   5.5406304377499938E-003   5.4687458325786142E-003   5.3964391115883803E-003   5.3237540021927043E-003   5.2507344665171374E-003   5.1774246740938223E-003   5.1038689744976606E-003   5.0301118698245495E-003   4.9561979870584305E-003   4.8821720504601540E-003   4.8080788537299135E-003   4.7339632323297187E-003   4.6598700356017819E-003   4.5858440990028393E-003   4.5119302162403285E-003   4.4381731115612222E-003   4.3646174119647552E-003   4.2913076195442990E-003   4.2182880838608772E-003   4.1456029744735556E-003   4.0732962534836825E-003   4.0014116483033102E-003   3.9299926245083411E-003   3.8590823588402628E-003   3.7887237124419049E-003   3.7189592042291275E-003   3.6498309844722465E-003   3.5813808086446602E-003   3.5136500114685554E-003   3.4466794812135493E-003   3.3805096342847674E-003   3.3151803900956303E-003   3.2507311462196715E-003   3.1872007538610901E-003   3.1246274936804598E-003   3.0630490519253928E-003   3.0025024969508249E-003   2.9430242560997966E-003   2.8846500929715149E-003   2.8274150851082258E-003   2.7713536020847959E-003   2.7164992840353619E-003   2.6628850206788790E-003   2.6105429307187733E-003   2.5595043418487756E-003   2.5097997711844011E-003   2.4614589062417341E-003   2.4145105865010924E-003   2.3689827855090384E-003   2.3249025935993262E-003   2.2822962012297998E-003   2.2411888830045912E-003   2.2016049823588291E-003   2.1635678969961214E-003   2.1271000650558980E-003   2.0922229521108948E-003   2.0589570389951684E-003   2.0273218105054669E-003   1.9973357450450424E-003   1.9690163051758469E-003   1.9423799292480337E-003   1.9174420239708445E-003   1.8942169580378476E-003   1.8727180568137991E-003   1.8529575980951452E-003   1.8349468087727472E-003   1.8186958626001948E-003   1.8042138787419115E-003   1.7915089211911206E-003   1.7805879989275519E-003   1.7714570665049723E-003   1.7641210251989614E-003   1.7585837243346558E-003   1.7548479626948998E-003   1.7529154898420773E-003   8.0440404413839595E-003   8.0420678774417720E-003   8.0382310030695514E-003   8.0325317039584565E-003   8.0249729547525739E-003   8.0155588195991445E-003   8.0042944528992965E-003   7.9911860998711504E-003   7.9762410967743058E-003   7.9594678705550148E-003   7.9408759383312599E-003   7.9204759057385221E-003   7.8982794647806109E-003   7.8742993909100001E-003   7.8485495388915805E-003   7.8210448379558706E-003   7.7918012859645724E-003   7.7608359424021778E-003   7.7281669206785697E-003   7.6938133790838137E-003   7.6577955111445384E-003   7.6201345347539640E-003   7.5808526805876131E-003   7.5399731795611213E-003   7.4975202494262927E-003   7.4535190807081264E-003   7.4079958216044517E-003   7.3609775624652318E-003   7.3124923193452762E-003   7.2625690169005885E-003   7.2112374707526961E-003   7.1585283690696055E-003   7.1044732538250166E-003   7.0491045010316888E-003   6.9924553008959833E-003   6.9345596371772622E-003   6.8754522660758877E-003   6.8151686946844592E-003   6.7537451589056996E-003   6.6912186009560060E-003   6.6276266464233569E-003   6.5630075809066657E-003   6.4974003262137092E-003   6.4308444162085587E-003   6.3633799722568885E-003   6.2950476784116027E-003   6.2258887560258103E-003   6.1559449383479237E-003   6.0852584445243441E-003   6.0138719534928997E-003   5.9418285775255653E-003   5.8691718354951794E-003   5.7959456259449871E-003   5.7221941998860659E-003   5.6479621333540564E-003   5.5732942999128232E-003   5.4982358427674294E-003   5.4228321468604568E-003   5.3471288107943549E-003   5.2711716185990243E-003   5.1950065113745003E-003   5.1186795588908929E-003   5.0422369310665349E-003   4.9657248693883993E-003   4.8891896583244387E-003   4.8126775966477742E-003   4.7362349688176431E-003   4.6599080163374218E-003   4.5837429091133974E-003   4.5077857169182889E-003   4.4320823808574605E-003   4.3566786849502104E-003   4.2816202278019300E-003   4.2069523943556453E-003   4.1327203278367364E-003   4.0589689017586916E-003   3.9857426922139672E-003   3.9130859501890214E-003   3.8410425742183840E-003   3.7696560831925185E-003   3.6989695893677454E-003   3.6290257716858204E-003   3.5598668493045660E-003   3.4915345554460270E-003   3.4240701115093308E-003   3.3575142014965476E-003   3.2919069467991762E-003   3.2272878812806341E-003   3.1636959267599893E-003   3.1011693688099556E-003   3.0397458330273935E-003   2.9794622616357291E-003   2.9203548905375049E-003   2.8624592268169657E-003   2.8058100266891151E-003   2.7504412738902917E-003   2.6963861586274673E-003   2.6436770569694956E-003   2.5923455108104732E-003   2.5424222083647308E-003   2.4939369652377946E-003   2.4469187061111897E-003   2.4013954470141208E-003   2.3573942782795232E-003   2.3149413481547976E-003   2.2740618471212004E-003   2.2347799929627876E-003   2.1971190165703813E-003   2.1611011486285525E-003   2.1267476070408464E-003   2.0940785853064692E-003   2.0631132417506803E-003   2.0338696897476694E-003   2.0063649888157897E-003   1.9806151367910418E-003   1.9566350629208751E-003   1.9344386219854459E-003   1.9140385893757217E-003   1.8954466571485251E-003   1.8786734309416686E-003   1.8637284278262833E-003   1.8506200748154011E-003   1.8393557081220480E-003   1.8299415729594037E-003   1.8223828237509121E-003   1.8166835246569701E-003   1.8128466502728702E-003   1.8108740863304607E-003   8.2941002167035149E-003   8.2920890236997113E-003   8.2881536684684676E-003   8.2822961696311648E-003   8.2745196727327386E-003   8.2648284506946501E-003   8.2532279037735856E-003   8.2397245594539870E-003   8.2243260719474520E-003   8.2070412212176258E-003   8.1878799114909473E-003   8.1668531690357593E-003   8.1439731393810888E-003   8.1192530833417154E-003   8.0927073726054788E-003   8.0643514842062558E-003   8.0342019939946274E-003   8.0022765693772424E-003   7.9685939608628020E-003   7.9331739928223399E-003   7.8960375532416416E-003   7.8572065826444382E-003   7.8167040619601114E-003   7.7745539997311486E-003   7.7307814183303902E-003   7.6854123393649276E-003   7.6384737685114557E-003   7.5899936793041300E-003   7.5400009963935144E-003   7.4885255781447224E-003   7.4355981983932340E-003   7.3812505277429663E-003   7.3255151140809716E-003   7.2684253627335327E-003   7.2100155157956980E-003   7.1503206310364886E-003   7.0893765603307068E-003   7.0272199274507008E-003   6.9638881054510104E-003   6.8994191935852767E-003   6.8338519937223285E-003   6.7672259863358342E-003   6.6995813060998777E-003   6.6309587170595430E-003   6.5613995874365671E-003   6.4909458639867412E-003   6.4196400461483671E-003   6.3475251596536997E-003   6.2746447300395802E-003   6.2010427556766778E-003   6.1267636806058290E-003   6.0518523670280433E-003   5.9763540676305849E-003   5.9003143976258943E-003   5.8237793065508137E-003   5.7467950498727438E-003   5.6694081604483637E-003   5.5916654197695204E-003   5.5136138290608483E-003   5.4353005802712517E-003   5.3567730269255542E-003   5.2780786548659586E-003   5.1992650529543161E-003   5.1203798836667591E-003   5.0414708536818120E-003   4.9625856843939220E-003   4.8837720824862207E-003   4.8050777104234055E-003   4.7265501570761259E-003   4.6482369082894159E-003   4.5701853175793006E-003   4.4924425769019838E-003   4.4150556874742453E-003   4.3380714307984236E-003   4.2615363397218720E-003   4.1854966697231072E-003   4.1099983703292847E-003   4.0350870567475300E-003   3.9608079816708941E-003   3.8872060073054937E-003   3.8143255777006307E-003   3.7422106912052208E-003   3.6709048733579164E-003   3.6004511499155289E-003   3.5308920202863844E-003   3.4622694312527909E-003   3.3946247510188285E-003   3.3279987436317729E-003   3.2624315437630898E-003   3.1979626319014604E-003   3.1346308099046011E-003   3.0724741770203415E-003   3.0115301063136438E-003   2.9518352215570642E-003   2.8934253746106808E-003   2.8363356232667530E-003   2.7806002096208149E-003   2.7262525389513403E-003   2.6733251592014617E-003   2.6218497409485619E-003   2.5718570580511579E-003   2.5233769688364216E-003   2.4764383979819227E-003   2.4310693190327248E-003   2.3872967376173393E-003   2.3451466753939276E-003   2.3046441547106000E-003   2.2658131841061246E-003   2.2286767445296174E-003   2.1932567764825772E-003   2.1595741679618641E-003   2.1276487433490310E-003   2.0974992531512249E-003   2.0691433647519464E-003   2.0425976540235091E-003   2.0178775979758645E-003   1.9949975683023480E-003   1.9739708258753874E-003   1.9548095161434631E-003   1.9375246654084743E-003   1.9221261778896159E-003   1.9086228335716271E-003   1.8970222866553366E-003   1.8873310646199126E-003   1.8795545677212644E-003   1.8736970688704446E-003   1.8697617136534395E-003   1.8677505206373124E-003   8.5391565961199234E-003   8.5371082121572517E-003   8.5330770159077751E-003   8.5270651556639265E-003   8.5190759436681862E-003   8.5091138558066604E-003   8.4971845313535077E-003   8.4832947721427132E-003   8.4674525415413537E-003   8.4496669628770782E-003   8.4299483171657030E-003   8.4083080404173671E-003   8.3847587199210594E-003   8.3593140900286578E-003   8.3319890269328845E-003   8.3027995425397627E-003   8.2717627776449643E-003   8.2388969938875789E-003   8.2042215650364181E-003   8.1677569672993222E-003   8.1295247686188343E-003   8.0895476171600755E-003   8.0478492288509340E-003   8.0044543742061602E-003   7.9593888640538957E-003   7.9126795347972401E-003   7.8643542325840254E-003   7.8144417968974977E-003   7.7629720433427529E-003   7.7099757457705920E-003   7.6554846176777325E-003   7.5995312930299264E-003   7.5421493063678735E-003   7.4833730722831948E-003   7.4232378644614183E-003   7.3617797940144225E-003   7.2990357872733114E-003   7.2350435631451937E-003   7.1698416098660012E-003   7.1034691613469647E-003   7.0359661729508804E-003   6.9673732969435243E-003   6.8977318573723023E-003   6.8270838246310417E-003   6.7554717895716987E-003   6.6829389372394798E-003   6.6095290202462520E-003   6.5352863318413057E-003   6.4602556784937315E-003   6.3844823523893091E-003   6.3080121034141401E-003   6.2308911110154908E-003   6.1531659557094720E-003   6.0748835903330356E-003   5.9960913111559710E-003   5.9168367286960288E-003   5.8371677383987075E-003   5.7571324910946631E-003   5.6767793633293318E-003   5.5961569275417844E-003   5.5153139221504333E-003   5.4342992215027364E-003   5.3531618057394148E-003   5.2719507306672186E-003   5.1907150974319638E-003   5.1095040223518295E-003   5.0283666065929489E-003   4.9473519059449189E-003   4.8665089005532347E-003   4.7858864647647437E-003   4.7055333369945829E-003   4.6254980896889841E-003   4.5458290993944384E-003   4.4665745169410465E-003   4.3877822377573483E-003   4.3094998723803846E-003   4.2317747170682873E-003   4.1546537246771598E-003   4.0781834757057656E-003   4.0024101496032860E-003   3.9273794962547126E-003   3.8531368078411343E-003   3.7797268908559001E-003   3.7071940385244445E-003   3.6355820034620762E-003   3.5649339707204057E-003   3.4952925311501105E-003   3.4266996551396769E-003   3.3591966667478879E-003   3.2928242182237027E-003   3.2276222649469805E-003   3.1636300408119516E-003   3.1008860340706323E-003   3.0394279636206945E-003   2.9792927558085491E-003   2.9205165217271734E-003   2.8631345350477455E-003   2.8071812104109584E-003   2.7526900823212908E-003   2.6996937847454661E-003   2.6482240311889726E-003   2.5983115955019453E-003   2.5499862932925610E-003   2.5032769640392916E-003   2.4582114538956867E-003   2.4148165992334825E-003   2.3731182109317239E-003   2.3331410594657487E-003   2.2949088607915891E-003   2.2584442630615431E-003   2.2237688342191531E-003   2.1909030504491667E-003   2.1598662855379369E-003   2.1306768011564170E-003   2.1033517380558697E-003   2.0779071081698519E-003   2.0543577876778185E-003   2.0327175109108309E-003   2.0129988652103914E-003   1.9952132865420080E-003   1.9793710559541933E-003   1.9654812967415114E-003   1.9535519722835848E-003   1.9435898844310517E-003   1.9356006724347563E-003   1.9295888121899640E-003   1.9255576159249999E-003   1.9235092319677682E-003   8.7790632237347843E-003   8.7769790632171718E-003   8.7728546738080615E-003   8.7666923307209155E-003   8.7584955086219551E-003   8.7482688810492926E-003   8.7360183197240371E-003   8.7217508933448151E-003   8.7054748659660675E-003   8.6871996948982844E-003   8.6669360279507668E-003   8.6446957000152480E-003   8.6204917289197658E-003   8.5943383106089621E-003   8.5662508133224069E-003   8.5362457710540518E-003   8.5043408760856476E-003   8.4705549706580729E-003   8.4349080377342789E-003   8.3974211907508201E-003   8.3581166626413017E-003   8.3170177938951539E-003   8.2741490197373313E-003   8.2295358563841958E-003   8.1832048867114260E-003   8.1351837447928288E-003   8.0855010998379662E-003   8.0341866393948136E-003   7.9812710516489194E-003   7.9267860071962071E-003   7.8707641400104222E-003   7.8132390276915986E-003   7.7542451712351301E-003   7.6938179740536627E-003   7.6319937203505051E-003   7.5688095530815902E-003   7.5043034512184414E-003   7.4385142064271603E-003   7.3714813994483208E-003   7.3032453757015947E-003   7.2338472205752402E-003   7.1633287341545948E-003   7.0917324056409825E-003   7.0191013871292451E-003   6.9454794671243159E-003   6.8709110436754872E-003   6.7954410969770507E-003   6.7191151618009592E-003   6.6419792994253934E-003   6.5640800693275714E-003   6.4854645005655853E-003   6.4061800628066323E-003   6.3262746371876566E-003   6.2457964868120608E-003   6.1647942270822154E-003   6.0833167958084244E-003   6.0014134230706451E-003   5.9191336009608575E-003   5.8365270531570701E-003   5.7536437042959854E-003   5.6705336492746672E-003   5.5872471224773790E-003   5.5038344668043027E-003   5.4203461027566291E-003   5.3368324974148729E-003   5.2533441333702524E-003   5.1699314777011174E-003   5.0866449508963352E-003   5.0035348958809289E-003   4.9206515470176793E-003   4.8380449992173058E-003   4.7557651771080456E-003   4.6738618043688229E-003   4.5923843730881486E-003   4.5113821133625637E-003   4.4309039629876756E-003   4.3509985373685889E-003   4.2717140996151870E-003   4.1930985308458874E-003   4.1151993007483983E-003   4.0380634383689537E-003   3.9617375031932300E-003   3.8862675565045392E-003   3.8116991330487751E-003   3.7380772130523841E-003   3.6654461945321236E-003   3.5938498660112467E-003   3.5233313796033602E-003   3.4539332244684744E-003   3.3856972007225081E-003   3.3186643937465621E-003   3.2528751489714833E-003   3.1883690470914661E-003   3.1251848798299897E-003   3.0633606261284835E-003   3.0029334289340681E-003   2.9439395724886741E-003   2.8864144601716685E-003   2.8303925929834134E-003   2.7759075485385282E-003   2.7229919607945907E-003   2.6716775003380877E-003   2.6219948553842798E-003   2.5739737134552465E-003   2.5276427437845861E-003   2.4830295804490476E-003   2.4401608062791236E-003   2.3990619375387767E-003   2.3597574094334495E-003   2.3222705624419970E-003   2.2866236295137898E-003   2.2528377240953745E-003   2.2209328291290520E-003   2.1909277868547572E-003   2.1628402895579601E-003   2.1366868712451303E-003   2.1124829001665235E-003   2.0902425722240381E-003   2.0699789052750772E-003   2.0517037342154820E-003   2.0354277068418969E-003   2.0211602804500461E-003   2.0089097191238192E-003   1.9986830915514064E-003   1.9904862694433978E-003   1.9843239263656609E-003   1.9801995369513048E-003   1.9781153764384662E-003   9.0136768055468774E-003   9.0115582592249499E-003   9.0073433326869345E-003   9.0010344253097507E-003   8.9926351701534735E-003   8.9821504332907587E-003   8.9695863126446618E-003   8.9549501364944994E-003   8.9382504613892966E-003   8.9194970695780640E-003   8.8987009657448546E-003   8.8758743731198742E-003   8.8510307288383050E-003   8.8241846785432898E-003   8.7953520701236076E-003   8.7645499467214893E-003   8.7317965387243568E-003   8.6971112550642271E-003   8.6605146734048954E-003   8.6220285296658705E-003   8.5816757065151350E-003   8.5394802210418952E-003   8.4954672115029606E-003   8.4496629233641318E-003   8.4020946943015318E-003   8.3527909385670007E-003   8.3017811304963995E-003   8.2490957871541593E-003   8.1947664505022111E-003   8.1388256684089555E-003   8.0813069754253064E-003   8.0222448725530970E-003   7.9616748064208487E-003   7.8996331479277426E-003   7.8361571701961452E-003   7.7712850258453425E-003   7.7050557238276252E-003   7.6375091056886113E-003   7.5686858211032604E-003   7.4986273031345529E-003   7.4273757429542675E-003   7.3549740638629846E-003   7.2814658950911548E-003   7.2068955450697025E-003   7.1313079742718610E-003   7.0547487675607368E-003   6.9772641063737817E-003   6.8989007402490143E-003   6.8197059582550956E-003   6.7397275599034856E-003   6.6590138258141307E-003   6.5776134881497805E-003   6.4955757005978887E-003   6.4129500082834578E-003   6.3297863173079616E-003   6.2461348641356107E-003   6.1620461847201602E-003   6.0775710835010432E-003   5.9927606022017743E-003   5.9076659884813587E-003   5.8223386644795649E-003   5.7368301952344103E-003   5.6511922570159356E-003   5.5654766056018601E-003   5.4797350444762971E-003   5.3940193930593905E-003   5.3083814548410269E-003   5.2228729855981482E-003   5.1375456615982973E-003   5.0524510478761608E-003   4.9676405665736723E-003   4.8831654653569423E-003   4.7990767859429351E-003   4.7154253327668094E-003   4.6322616417980855E-003   4.5496359494806016E-003   4.4675981619285432E-003   4.3861978242579203E-003   4.3054840901773361E-003   4.2255056918221456E-003   4.1463109098255485E-003   4.0679475437088441E-003   3.9904628825126118E-003   3.9139036758109313E-003   3.8383161049999823E-003   3.7637457549883815E-003   3.6902375862198286E-003   3.6178359071226476E-003   3.5465843469376403E-003   3.4765258289867207E-003   3.4077025443932235E-003   3.3401559262327685E-003   3.2739266242352294E-003   3.2090544798803189E-003   3.1455785021459459E-003   3.0835368436658850E-003   3.0229667775314162E-003   2.9639046746453290E-003   2.9063859816634841E-003   2.8504451995813862E-003   2.7961158629093985E-003   2.7434305195879194E-003   2.6924207115052723E-003   2.6431169557749601E-003   2.5955487267114719E-003   2.5497444385678136E-003   2.5057314290388155E-003   2.4635359435568605E-003   2.4231831204052923E-003   2.3846969766699866E-003   2.3481003950113766E-003   2.3134151113448631E-003   2.2806617033619969E-003   2.2498595799546051E-003   2.2210269715414177E-003   2.1941809212412955E-003   2.1693372769556185E-003   2.1465106843318593E-003   2.1257145804969291E-003   2.1069611886860851E-003   2.0902615135803826E-003   2.0756253374342171E-003   2.0630612167881202E-003   2.0525764799265156E-003   2.0441772247687950E-003   2.0378683173863932E-003   2.0336533908484888E-003   2.0315348445385517E-003   9.2428571988406594E-003   9.2407056338441595E-003   9.2364028340614635E-003   9.2299513204060490E-003   9.2213548805168966E-003   9.2106185679728947E-003   9.1977487008577663E-003   9.1827528599152108E-003   9.1656398861991173E-003   9.1464198779790395E-003   9.1251041871222016E-003   9.1017054147175536E-003   9.0762374060617823E-003   9.0487152446350194E-003   9.0191552456027058E-003   8.9875749481693745E-003   8.9539931073434609E-003   8.9184296845286060E-003   8.8809058375857175E-003   8.8414439097734832E-003   8.8000674178886351E-003   8.7568010394798446E-003   8.7116705993554033E-003   8.6647030550381920E-003   8.6159264815599546E-003   8.5653700552891232E-003   8.5130640371026134E-003   8.4590397547043006E-003   8.4033295841325906E-003   8.3459669307187623E-003   8.2869862090432234E-003   8.2264228225332747E-003   8.1643131420623405E-003   8.1006944841784945E-003   8.0356050884211605E-003   7.9690840943079655E-003   7.9011715175483221E-003   7.8319082256610439E-003   7.7613359132366888E-003   7.6894970764573300E-003   7.6164349871459258E-003   7.5421936664499811E-003   7.4668178579243016E-003   7.3903530001339091E-003   7.3128451989482035E-003   7.2343411993069928E-003   7.1548883565889509E-003   7.0745346076711568E-003   6.9933284415639174E-003   6.9113188697241257E-003   6.8285553960145129E-003   6.7450879864124347E-003   6.6609670383655506E-003   6.5762433499370054E-003   6.4909680886758858E-003   6.4051927602294390E-003   6.3189691768140710E-003   6.2323494254439282E-003   6.1453858359846181E-003   6.0581309491094526E-003   5.9706374840851617E-003   5.8829583063988999E-003   5.7951463954427074E-003   5.7072548119541378E-003   5.6193366655321042E-003   5.5314450820431738E-003   5.4436331710857322E-003   5.3559539934030509E-003   5.2684605283726815E-003   5.1812056414997643E-003   5.0942420520438403E-003   5.0076223006728371E-003   4.9213987172563589E-003   4.8356233888111472E-003   4.7503481275457393E-003   4.6656244391234947E-003   4.5815034910796082E-003   4.4980360814708825E-003   4.4152726077643645E-003   4.3332630359197363E-003   4.2520568698161260E-003   4.1717031208975477E-003   4.0922502781790202E-003   4.0137462785301732E-003   3.9362384773498453E-003   3.8597736195654280E-003   3.7843978110354490E-003   3.7101564903454821E-003   3.6370944010354414E-003   3.5652555642432110E-003   3.4946832518208959E-003   3.4254199599454971E-003   3.3575073831729335E-003   3.2909863890634716E-003   3.2258969933091630E-003   3.1622783354106204E-003   3.1001686549505386E-003   3.0396052684417973E-003   2.9806245467734194E-003   2.9232618933457688E-003   2.8675517227861047E-003   2.8135274403773003E-003   2.7612214221946207E-003   2.7106649959279805E-003   2.6618884224413053E-003   2.6149208781344746E-003   2.5697904380059533E-003   2.5265240596059335E-003   2.4851475677086232E-003   2.4456856399011073E-003   2.4081617929652965E-003   2.3725983701470277E-003   2.3390165293061260E-003   2.3074362318813435E-003   2.2778762328486413E-003   2.2503540714301495E-003   2.2248860627566980E-003   2.2014872903688698E-003   2.1801715995042326E-003   2.1609515912820731E-003   2.1438386175648971E-003   2.1288427766385787E-003   2.1159729095141522E-003   2.1052365969640163E-003   2.0966401570798598E-003   2.0901886434243067E-003   2.0858858436450523E-003   2.0837342786230173E-003   9.4664674989650699E-003   9.4642842585468401E-003   9.4598962569563128E-003   9.4533061338595292E-003   9.4445178277440256E-003   9.4335365747528765E-003   9.4203689071983288E-003   9.4050226514215129E-003   9.3875069250224374E-003   9.3678321335208814E-003   9.3460099663627005E-003   9.3220533921520854E-003   9.2959766530893440E-003   9.2677952588025025E-003   9.2375259791490638E-003   9.2051868363873801E-003   9.1707970962546792E-003   9.1343772585479321E-003   9.0959490463946580E-003   9.0555353950052542E-003   9.0131604393466347E-003   8.9688495010722402E-003   8.9226290744763848E-003   8.8745268117385034E-003   8.8245715071380015E-003   8.7727930807306453E-003   8.7192225608485607E-003   8.6638920662747143E-003   8.6068347871821604E-003   8.5480849656618396E-003   8.4876778754110482E-003   8.4256498006252123E-003   8.3620380144422413E-003   8.2968807563976732E-003   8.2302172095825021E-003   8.1620874768719709E-003   8.0925325566980622E-003   8.0215943183037375E-003   7.9493154762501628E-003   7.8757395644896144E-003   7.8009109099085316E-003   7.7248746053748540E-003   7.6476764821908905E-003   7.5693630822335489E-003   7.4899816294863308E-003   7.4095800013097568E-003   7.3282066991219308E-003   7.2459108188581700E-003   7.1627420208975057E-003   7.0787504997424922E-003   6.9939869533844901E-003   6.9085025521915533E-003   6.8223489077473554E-003   6.7355780411748611E-003   6.6482423513727351E-003   6.5603945829477706E-003   6.4720877939116184E-003   6.3833753232784840E-003   6.2943107583368629E-003   6.2049479019301579E-003   6.1153407394678450E-003   6.0255434059326429E-003   5.9356101526917282E-003   5.8455953143434214E-003   5.7555532754021144E-003   5.6655384370528639E-003   5.5756051838128928E-003   5.4858078502769136E-003   5.3962006878164881E-003   5.3068378314058973E-003   5.2177732664669962E-003   5.1290607958296985E-003   5.0407540068015400E-003   4.9529062383728839E-003   4.8655705485703415E-003   4.7787996819960155E-003   4.6926460375443235E-003   4.6071616363640433E-003   4.5223980899947100E-003   4.4384065688497093E-003   4.3552377708866580E-003   4.2729418906191814E-003   4.1915685884399909E-003   4.1111669602605858E-003   4.0317855075153878E-003   3.9534721075473456E-003   3.8762739843644298E-003   3.8002376798309118E-003   3.7254090252580446E-003   3.6518331134979543E-003   3.5795542714381207E-003   3.5086160330483618E-003   3.4390611128837789E-003   3.3709313801666696E-003   3.3042678333434494E-003   3.2391105753122318E-003   3.1754987891155495E-003   3.1134707143401497E-003   3.0530636240784226E-003   2.9943138025598781E-003   2.9372565234686565E-003   2.8819260288928672E-003   2.8283555090342083E-003   2.7765770826048697E-003   2.7266217780161917E-003   2.6785195152611574E-003   2.6322990886741837E-003   2.5879881503960700E-003   2.5456131947421690E-003   2.5051995433494900E-003   2.4667713311951056E-003   2.4303514934842507E-003   2.3959617533700350E-003   2.3636226105899771E-003   2.3333533309435328E-003   2.3051719366519174E-003   2.2790951976010554E-003   2.2551386233757298E-003   2.2333164562267638E-003   2.2136416647263735E-003   2.1961259383193599E-003   2.1807796825337178E-003   2.1676120149892730E-003   2.1566307619985126E-003   2.1478424558803999E-003   2.1412523327876132E-003   2.1368643311927560E-003   2.1346810907949543E-003   9.6843741233111347E-003   9.6821605270134281E-003   9.6776900020247858E-003   9.6709653042410526E-003   9.6619905191711597E-003   9.6507710607551811E-003   9.6373136696751294E-003   9.6216264109204586E-003   9.6037186708757272E-003   9.5836011536750698E-003   9.5612858767453179E-003   9.5367861657824626E-003   9.5101166488664735E-003   9.4812932498353764E-003   9.4503331807241908E-003   9.4172549335436173E-003   9.3820782710954953E-003   9.3448242168743256E-003   9.3055150443088763E-003   9.2641742649137715E-003   9.2208266155829888E-003   9.1754980452668500E-003   9.1282157004259901E-003   9.0790079099446475E-003   9.0279041690183304E-003   8.9749351222568885E-003   8.9201325461043535E-003   8.8635293302514739E-003   8.8051594584392934E-003   8.7450579884601476E-003   8.6832610314119263E-003   8.6198057302486752E-003   8.5547302375975631E-003   8.4880736929753287E-003   8.4198761992403393E-003   8.3501787985506004E-003   8.2790234475356161E-003   8.2064529919943507E-003   8.1325111409421558E-003   8.0572424401978981E-003   7.9806922453027340E-003   7.9029066939765857E-003   7.8239326780932261E-003   7.7438178151900683E-003   7.6626104194544298E-003   7.5803594722600454E-003   7.4971145924432880E-003   7.4129260058839463E-003   7.3278445150462002E-003   7.2419214678701160E-003   7.1552087264883379E-003   7.0677586355677446E-003   6.9796239903248125E-003   6.8908580043344214E-003   6.8015142769867754E-003   6.7116467607707397E-003   6.6213097282994404E-003   6.5305577391417402E-003   6.4394456065162142E-003   6.3480283637668555E-003   6.2563612307305894E-003   6.1644995800012314E-003   6.0724989030697119E-003   5.9804147763982685E-003   5.8883028274919758E-003   5.7962187008207267E-003   5.7042180238881524E-003   5.6123563731563242E-003   5.5206892401208629E-003   5.4292719973744463E-003   5.3381598647512796E-003   5.2474078755934961E-003   5.1570708431165763E-003   5.0672033269001937E-003   4.9778595995556146E-003   4.8890936135680824E-003   4.8009589683312703E-003   4.7135088774021283E-003   4.6267961360212870E-003   4.5408730888438914E-003   4.4557915980019333E-003   4.3716030114495479E-003   4.2883581316201323E-003   4.2061071844397072E-003   4.1248997886964081E-003   4.0447849258011780E-003   3.9658109099224015E-003   3.8880253585907784E-003   3.8114751636854072E-003   3.7362064629457778E-003   3.6622646119045185E-003   3.5896941563545726E-003   3.5185388053331212E-003   3.4488414046415783E-003   3.3806439109197034E-003   3.3139873662891145E-003   3.2489118736416245E-003   3.1854565724725031E-003   3.1236596154291252E-003   3.0635581454586391E-003   3.0051882736426283E-003   2.9485850577839201E-003   2.8937824816274715E-003   2.8408134348762715E-003   2.7897096939408228E-003   2.7405019034594524E-003   2.6932195586231722E-003   2.6478909883013713E-003   2.6045433389851602E-003   2.5632025595740959E-003   2.5238933870180558E-003   2.4866393328073777E-003   2.4514626703485143E-003   2.4183844231720764E-003   2.3874243540586704E-003   2.3586009550219666E-003   2.3319314381123335E-003   2.3074317271527256E-003   2.2851164502192267E-003   2.2649989330134623E-003   2.2470911929803328E-003   2.2314039342225533E-003   2.2179465431307888E-003   2.2067270847221931E-003   2.1977522996492471E-003   2.1910276018655972E-003   2.1865570768884179E-003   2.1843434806007589E-003   9.8964468934388261E-003   9.8942042368181937E-003   9.8896538733603823E-003   9.8827986724925321E-003   9.8736428629888628E-003   9.8621920318144873E-003   9.8484531221403326E-003   9.8324344308617917E-003   9.8141456054252618E-003   9.7935976397627300E-003   9.7708028698384464E-003   9.7457749680898154E-003   9.7185289372994088E-003   9.6890811035625912E-003   9.6574491085077430E-003   9.6236519005561405E-003   9.5877097254748467E-003   9.5496441159557133E-003   9.5094778803019864E-003   9.4672350903806102E-003   9.4229410686281767E-003   9.3766223740143761E-003   9.3283067875877812E-003   9.2780232965701259E-003   9.2258020782078898E-003   9.1716744823364671E-003   9.1156730134163144E-003   9.0578313115445841E-003   8.9981841329545009E-003   8.9367673295044359E-003   8.8736178275279354E-003   8.8087736059856425E-003   8.7422736738331785E-003   8.6741580467748491E-003   8.6044677232548494E-003   8.5332446599102330E-003   8.4605317463217755E-003   8.3863727791667619E-003   8.3108124357965663E-003   8.2338962472033872E-003   8.1556705704691757E-003   8.0761825607538196E-003   7.9954801425936584E-003   7.9136119808731475E-003   7.8306274512208729E-003   7.7465766100793809E-003   7.6615101641498429E-003   7.5754794396440950E-003   7.4885363509559211E-003   7.4007333690943033E-003   7.3121234897149945E-003   7.2227602008092529E-003   7.1326974500963702E-003   7.0419896121539649E-003   6.9506914552276422E-003   6.8588581078535826E-003   6.7665450252334391E-003   6.6738079553592122E-003   6.5807029050438670E-003   6.4872861057032605E-003   6.3936139790514712E-003   6.2997431026792783E-003   6.2057301754878114E-003   6.1116319831092114E-003   6.0175053632115505E-003   5.9234071708315628E-003   5.8293942436419277E-003   5.7355233672712336E-003   5.6418512406190002E-003   5.5484344412775610E-003   5.4553293909583300E-003   5.3625923210897097E-003   5.2702792384669017E-003   5.1784458911004472E-003   5.0871477341707105E-003   4.9964398962220880E-003   4.9063771455076510E-003   4.8170138566006881E-003   4.7284039772255704E-003   4.6406009953687405E-003   4.5536579066818295E-003   4.4676271821716546E-003   4.3825607362462556E-003   4.2985098950946076E-003   4.2155253654521385E-003   4.1336572037189226E-003   4.0529547855640904E-003   3.9734667758402620E-003   3.8952410991250769E-003   3.8183249105219058E-003   3.7427645671460341E-003   3.6686055999941569E-003   3.5958926864120278E-003   3.5246696230706864E-003   3.4549792995480222E-003   3.3868636724807832E-003   3.3203637403310671E-003   3.2555195187927433E-003   3.1923700168192126E-003   3.1309532133653728E-003   3.0713060347777321E-003   3.0134643329149391E-003   2.9574628639758016E-003   2.9033352681108182E-003   2.8511140497486376E-003   2.8008305587429172E-003   2.7525149722943398E-003   2.7061962777013004E-003   2.6619022559290495E-003   2.6196594660167771E-003   2.5794932303652707E-003   2.5414276208330921E-003   2.5054854457556841E-003   2.4716882378129079E-003   2.4400562427520089E-003   2.4106084090207425E-003   2.3833623782307245E-003   2.3583344764806502E-003   2.3355397065581429E-003   2.3149917408978871E-003   2.2967029154448149E-003   2.2806842241801517E-003   2.2669453145088836E-003   2.2554944833327872E-003   2.2463386738392765E-003   2.2394834729654867E-003   2.2349331095001812E-003   2.2326904528717773E-003   1.0102559114580023E-002   1.0100288669152024E-002   1.0095661157959790E-002   1.0088679561260916E-002   1.0079348247358677E-002   1.0067672971387776E-002   1.0053660873196479E-002   1.0037320474831080E-002   1.0018661676884477E-002   9.9976957546348277E-003   9.9744353529152008E-003   9.9488944805604662E-003   9.9210885037978036E-003   9.8910341390616718E-003   9.8587494447770485E-003   9.8242538123436418E-003   9.7875679563078632E-003   9.7487139036162018E-003   9.7077149820287145E-003   9.6645958075914917E-003   9.6193822713310784E-003   9.5721015249762287E-003   9.5227819659150503E-003   9.4714532212254454E-003   9.4181461308232572E-003   9.3628927299557185E-003   9.3057262306180943E-003   9.2466810023965618E-003   9.1857925523745054E-003   9.1230975043292695E-003   9.0586335771702942E-003   8.9924395625700093E-003   8.9245553020773638E-003   8.8550216632070633E-003   8.7838805152122834E-003   8.7111747038536302E-003   8.6369480258505216E-003   8.5612452023705043E-003   8.4841118522858139E-003   8.4055944645197722E-003   8.3257403700495725E-003   8.2445977132114545E-003   8.1622154226556054E-003   8.0786431816152193E-003   7.9939313978393822E-003   7.9081311730072601E-003   7.8212942716536782E-003   7.7334730897779536E-003   7.6447206229773856E-003   7.5550904342400194E-003   7.4646366213172999E-003   7.3734137838691316E-003   7.2814769901884957E-003   7.1888817437000263E-003   7.0956839491530532E-003   7.0019398785478026E-003   6.9077061368915671E-003   6.8130396276743777E-003   6.7179975182178886E-003   6.6226372048207582E-003   6.5270162777796570E-003   6.4311924862681669E-003   6.3352237031578384E-003   6.2391678897078251E-003   6.1430830602515196E-003   6.0470272468078901E-003   5.9510584636923991E-003   5.8552346721806314E-003   5.7596137451386142E-003   5.6642534317399018E-003   5.5692113222834960E-003   5.4745448130670282E-003   5.3803110714065322E-003   5.2865670008016008E-003   5.1933692062542947E-003   5.1007739597668939E-003   5.0088371660948067E-003   4.9176143286422322E-003   4.8271605157231834E-003   4.7375303269775321E-003   4.6487778601808950E-003   4.5609566783065478E-003   4.4741197769550874E-003   4.3883195521197491E-003   4.3036077683483599E-003   4.2200355273104423E-003   4.1376532367441050E-003   4.0565105799151083E-003   3.9766564854320646E-003   3.8981390976719418E-003   3.8210057475879106E-003   3.7453029241198699E-003   3.6710762461008850E-003   3.5983704347518075E-003   3.5272292867440241E-003   3.4576956478890170E-003   3.3898113873857549E-003   3.3236173727946572E-003   3.2591534456287152E-003   3.1964583975767902E-003   3.1355699475586751E-003   3.0765247193352274E-003   3.0193582200040425E-003   2.9641048191323127E-003   2.9107977287384790E-003   2.8594689840390763E-003   2.8101494249853087E-003   2.7628686786319578E-003   2.7176551423658823E-003   2.6745359679305469E-003   2.6335370463338448E-003   2.5946829936518423E-003   2.5579971376132327E-003   2.5235015051779386E-003   2.4912168108897348E-003   2.4611624461609305E-003   2.4333564694029586E-003   2.4078155970335413E-003   2.3845551953174671E-003   2.3635892730716201E-003   2.3449304751435307E-003   2.3285900767524570E-003   2.3145779785770648E-003   2.3029027025995574E-003   2.2935713887042852E-003   2.2865897920019973E-003   2.2819622808146200E-003   2.2796918353805706E-003   1.0302587652361916E-002   1.0300290665580247E-002   1.0295588702634584E-002   1.0288484851815882E-002   1.0278983617165727E-002   1.0267090917103650E-002   1.0252814082397421E-002   1.0236161853271808E-002   1.0217144375932241E-002   1.0195773198121039E-002   1.0172061264049459E-002   1.0146022908401831E-002   1.0117673849756592E-002   1.0087031182688833E-002   1.0054113369562190E-002   1.0018940231161233E-002   9.9815329364851824E-003   9.9419139916920862E-003   9.9001072281708069E-003   9.8561377897576907E-003   9.8100321189729112E-003   9.7618179425320584E-003   9.7115242558001302E-003   9.6591813065898258E-003   9.6048205779850626E-003   9.5484747702447859E-003   9.4901777821336797E-003   9.4299646911872870E-003   9.3678717333127715E-003   9.3039362815672266E-003   9.2381968241914691E-003   9.1706929419295147E-003   9.1014652844427779E-003   9.0305555463263687E-003   8.9580064421355687E-003   8.8838616809032711E-003   8.8081659399640300E-003   8.7309648381810323E-003   8.6523049084480386E-003   8.5722335697249186E-003   8.4907990985084725E-003   8.4080505995688393E-003   8.3240379763959149E-003   8.2388119009647598E-003   8.1524237831019919E-003   8.0649257392513274E-003   7.9763705610128577E-003   7.8868116830286272E-003   7.7963031506173008E-003   7.7048995869026804E-003   7.6126561597001929E-003   7.5196285479380842E-003   7.4258729078497954E-003   7.3314458388372694E-003   7.2364043489976382E-003   7.1408058205176816E-003   7.0447079747034680E-003   6.9481688368886463E-003   6.8512467010836131E-003   6.7540000945301992E-003   6.6564877420381974E-003   6.5587685302503362E-003   6.4609014717708635E-003   6.3629456692584352E-003   6.2649602793867221E-003   6.1670044768716292E-003   6.0691374183978741E-003   5.9714182066087917E-003   5.8739058541207867E-003   5.7766592475608780E-003   5.6797371117599527E-003   5.5831979739409121E-003   5.4871001281313336E-003   5.3915015996515991E-003   5.2964601098146880E-003   5.2020330407992199E-003   5.1082774007095988E-003   5.0152497889490860E-003   4.9230063617403397E-003   4.8316027980303371E-003   4.7410942656158570E-003   4.6515353876389609E-003   4.5629802093932192E-003   4.4754821655457640E-003   4.3890940476665145E-003   4.3038679722449055E-003   4.2198553490798568E-003   4.1371068501458858E-003   4.0556723789192256E-003   3.9756010402074715E-003   3.8969411104680940E-003   3.8197400086753819E-003   3.7440442677416919E-003   3.6698995065143902E-003   3.5973504023225356E-003   3.5264406642055990E-003   3.4572130067312690E-003   3.3897091244498023E-003   3.3239696670851471E-003   3.2600342153391582E-003   3.1979412574608124E-003   3.1377281665144752E-003   3.0794311783973738E-003   3.0230853706651462E-003   2.9687246420470048E-003   2.9163816928490793E-003   2.8660880061223137E-003   2.8178738296749661E-003   2.7717681588915188E-003   2.7277987204757936E-003   2.6859919569594548E-003   2.6463730121570883E-003   2.6089657174798719E-003   2.5737925790866867E-003   2.5408747659729225E-003   2.5102320988967808E-003   2.4818830402283942E-003   2.4558446846125181E-003   2.4321327505370527E-003   2.4107615727186893E-003   2.3917440953714064E-003   2.3750918662527321E-003   2.3608150315432841E-003   2.3489223314823171E-003   2.3394210968265827E-003   2.3323172460032460E-003   2.3276152830606911E-003   2.3253182962678087E-003   1.0496413007598515E-002   1.0494090702857783E-002   1.0489316988698594E-002   1.0482095058582108E-002   1.0472429548429085E-002   1.0460326535076003E-002   1.0445793534287762E-002   1.0428839497692688E-002   1.0409474809198294E-002   1.0387711280319012E-002   1.0363562145027871E-002   1.0337042053444212E-002   1.0308167064898011E-002   1.0276954640114133E-002   1.0243423632383286E-002   1.0207594278088483E-002   1.0169488186142162E-002   1.0129128326650805E-002   1.0086539018718033E-002   1.0041745917204525E-002   9.9947759988089357E-003   9.9456575471188469E-003   9.8944201368071916E-003   9.8410946170680580E-003   9.7857130939690284E-003   9.7283089122897071E-003   9.6689166361981771E-003   9.6075720292911893E-003   9.5443120338003506E-003   9.4791747489642031E-003   9.4121994086691085E-003   9.3434263583643817E-003   9.2728970311118930E-003   9.2006539231002105E-003   9.1267405682683989E-003   9.0512015124449285E-003   8.9740822866029024E-003   8.8954293796980055E-003   8.8152902106783393E-003   8.7337131001120616E-003   8.6507472409573793E-003   8.5664426690619799E-003   8.4808502328759250E-003   8.3940215628283688E-003   8.3060090400647324E-003   8.2168657648335475E-003   8.1266455242664515E-003   8.0354027598720790E-003   7.9431925344878862E-003   7.8500704989682979E-003   7.7560928583176869E-003   7.6613163377270976E-003   7.5657981480336534E-003   7.4695959509820664E-003   7.3727678242950234E-003   7.2753722262631215E-003   7.1774679602892855E-003   7.0791141391585710E-003   6.9803701490590564E-003   6.8812956134923775E-003   6.7819503570241690E-003   6.6823943688839038E-003   6.5826877664920957E-003   6.4828907588857787E-003   6.3830636100929428E-003   6.2832666024840167E-003   6.1835600000932911E-003   6.0840040119527761E-003   5.9846587554819586E-003   5.8855842199191655E-003   5.7868402298193039E-003   5.6884864086860637E-003   5.5905821427174596E-003   5.4931865446792710E-003   5.3963584179857194E-003   5.3001562209451097E-003   5.2046380312445600E-003   5.1098615106581341E-003   5.0158838700191041E-003   4.9227618344863319E-003   4.8305516091066772E-003   4.7393088447046606E-003   4.6490886041431877E-003   4.5599453289099957E-003   4.4719328061592623E-003   4.3851041361086911E-003   4.2995116999236319E-003   4.2152071280177894E-003   4.1322412688670832E-003   4.0506641582922082E-003   3.9705249892841854E-003   3.8918720823745978E-003   3.8147528565391498E-003   3.7392138007015518E-003   3.6653004458810506E-003   3.5930573378636921E-003   3.5225280106098156E-003   3.4537549603044504E-003   3.3867796200105771E-003   3.3216423351792868E-003   3.2583823396793166E-003   3.1970377327753541E-003   3.1376454566916512E-003   3.0802412750141894E-003   3.0248597519238751E-003   2.9715342321619265E-003   2.9202968218550729E-003   2.8711783701608207E-003   2.8242084517759170E-003   2.7794153502623820E-003   2.7368260423261126E-003   2.6964661828473568E-003   2.6583600908947902E-003   2.6225307365972672E-003   2.5889997288691124E-003   2.5577873040714127E-003   2.5289123155370907E-003   2.5023922239474361E-003   2.4782430886441942E-003   2.4564795597842859E-003   2.4371148712773183E-003   2.4201608346984815E-003   2.4056278339015802E-003   2.3935248205578241E-003   2.3838593103924777E-003   2.3766373802827090E-003   2.3718636661195225E-003   2.3695413613948890E-003   1.0683919388319030E-002   1.0681572965045127E-002   1.0676730204109308E-002   1.0669394401304544E-002   1.0659570320401324E-002   1.0647264191834704E-002   1.0632483710327323E-002   1.0615238032070984E-002   1.0595537770727859E-002   1.0573394992891894E-002   1.0548823212501723E-002   1.0521837384521282E-002   1.0492453897677612E-002   1.0460690566411968E-002   1.0426566621942301E-002   1.0390102702264148E-002   1.0351320841512246E-002   1.0310244458357154E-002   1.0266898343311848E-002   1.0221308645378846E-002   1.0173502857776739E-002   1.0123509802590691E-002   1.0071359614778119E-002   1.0017083725127218E-002   9.9607148424587511E-003   9.9022869349256748E-003   9.8418352104019391E-003   9.7793960962608839E-003   9.7150072180813840E-003   9.6487073777351551E-003   9.5805365305987600E-003   9.5105357620355324E-003   9.4387472632179170E-003   9.3652143059498316E-003   9.2899812171483021E-003   9.2130933523458802E-003   9.1345970686428357E-003   9.0545396969954339E-003   8.9729695138819343E-003   8.8899357122891320E-003   8.8054883721641053E-003   8.7196784303571473E-003   8.6325576498533785E-003   8.5441785886185562E-003   8.4545945678554668E-003   8.3638596397931364E-003   8.2720285550769157E-003   8.1791567295670387E-003   8.0853002108620675E-003   7.9905156443456082E-003   7.8948602388738687E-003   7.7983917320693097E-003   7.7011683553673826E-003   7.6032487986740227E-003   7.5046921747200512E-003   7.4055579832610352E-003   7.3059060749183224E-003   7.2057966148220132E-003   7.1052900461003876E-003   7.0044470531683833E-003   6.9033285248550347E-003   6.8019955174175029E-003   6.7005092174522995E-003   6.5989309046813882E-003   6.4973219147685390E-003   6.3957436020027347E-003   6.2942573020298709E-003   6.1929242945967800E-003   6.0918057662844860E-003   5.9909627733539944E-003   5.8904562046298847E-003   5.7903467445317991E-003   5.6906948361853393E-003   5.5915606447339283E-003   5.4930040207862851E-003   5.3950844640818993E-003   5.2978610873838650E-003   5.2013925805779598E-003   5.1057371751016128E-003   5.0109526085867565E-003   4.9170960898843249E-003   4.8242242643769060E-003   4.7323931796558229E-003   4.6416582515981814E-003   4.5520742308302123E-003   4.4636951695920940E-003   4.3765743890902264E-003   4.2907644472858913E-003   4.2063171071682337E-003   4.1232833055647178E-003   4.0417131224493030E-003   3.9616557508065642E-003   3.8831594671058789E-003   3.8062716023000431E-003   3.7310385135014557E-003   3.6575055562298453E-003   3.5857170574007946E-003   3.5157162888572180E-003   3.4475454417180473E-003   3.3812456013684877E-003   3.3168567231915969E-003   3.2544176090513188E-003   3.1939658845340224E-003   3.1355379769822944E-003   3.0791690943202110E-003   3.0248932046736399E-003   2.9727430168604019E-003   2.9227499616766295E-003   2.8749441740653636E-003   2.8293544761439637E-003   2.7860083610909414E-003   2.7449319779255799E-003   2.7061501171914415E-003   2.6696861975051833E-003   2.6355622530223610E-003   2.6037989217781443E-003   2.5744154349350290E-003   2.5474296069462610E-003   2.5228578265582002E-003   2.5007150487247332E-003   2.4810147873812471E-003   2.4637691091164982E-003   2.4489886276182204E-003   2.4366824990339486E-003   2.4268584181486030E-003   2.4195226153481686E-003   2.4146798544115722E-003   2.4123334311235700E-003   1.0864994779802961E-002   1.0862625413450067E-002   1.0857716313481203E-002   1.0850270874944501E-002   1.0840293985535321E-002   1.0827792024087901E-002   1.0812772858459385E-002   1.0795245842292633E-002   1.0775221811170299E-002   1.0752713077854192E-002   1.0727733426455610E-002   1.0700298106076311E-002   1.0670423823326614E-002   1.0638128733975294E-002   1.0603432433743953E-002   1.0566355948301243E-002   1.0526921722163296E-002   1.0485153606743070E-002   1.0441076847632735E-002   1.0394718070864006E-002   1.0346105268111194E-002   1.0295267781447959E-002   1.0242236286694073E-002   1.0187042776211297E-002   1.0129720540827170E-002   1.0070304150600951E-002   1.0008829435159905E-002   9.9453334628386569E-003   9.8798545192284593E-003   9.8124320848133051E-003   9.7431068118474795E-003   9.6719205004365261E-003   9.5989160738899071E-003   9.5241375533609007E-003   9.4476300316959083E-003   9.3694396466164620E-003   9.2896135532632984E-003   9.2081998959858691E-003   9.1252477795967790E-003   9.0408072398956985E-003   8.9549292137345304E-003   8.8676655083250178E-003   8.7790687701347347E-003   8.6891924531447562E-003   8.5980907867015399E-003   8.5058187427436427E-003   8.4124320026330301E-003   8.3179869235616155E-003   8.2225405044228927E-003   8.1261503513563871E-003   8.0288746429376112E-003   7.9307720949061133E-003   7.8319019246190225E-003   7.7323238151550400E-003   7.6320978792112637E-003   7.5312846225869534E-003   7.4299449074976542E-003   7.3281399157145710E-003   7.2259311114159508E-003   7.1233802038646599E-003   7.0205491100304718E-003   6.9174999169285822E-003   6.8142948439891549E-003   6.7109962052904204E-003   6.6076663716859996E-003   6.5043677329806593E-003   6.4011626600480320E-003   6.2981134669433114E-003   6.1952823731023787E-003   6.0927314655581516E-003   5.9905226612596008E-003   5.8887176694786131E-003   5.7873779543920478E-003   5.6865646977569961E-003   5.5863387618117905E-003   5.4867606523585771E-003   5.3878904820649984E-003   5.2897879340326331E-003   5.1925122256138122E-003   5.0961220725575622E-003   5.0006756534062610E-003   4.9062305743353780E-003   4.8128438342320817E-003   4.7205717902752270E-003   4.6294701238300158E-003   4.5395938068436767E-003   4.4509970686458719E-003   4.3637333632384964E-003   4.2778553370763639E-003   4.1934147973863023E-003   4.1104626809840838E-003   4.0290490237098048E-003   3.9492229303497856E-003   3.8710325452812749E-003   3.7945250236109951E-003   3.7197465030942845E-003   3.6467420765502190E-003   3.5755557651265535E-003   3.5062304921564535E-003   3.4388080577371083E-003   3.3733291141381516E-003   3.3098331418133231E-003   3.2483584263697518E-003   3.1889420361541909E-003   3.1316198007528828E-003   3.0764262902921169E-003   3.0233947955293772E-003   2.9725573088564550E-003   2.9239445061218505E-003   2.8775857293270868E-003   2.8335089702256622E-003   2.7917408548158718E-003   2.7523066286659070E-003   2.7152301432339376E-003   2.6805338430119507E-003   2.6482387536478913E-003   2.6183644708908382E-003   2.5909291505219201E-003   2.5659494991291942E-003   2.5434407657896063E-003   2.5234167346907532E-003   2.5058897185200601E-003   2.4908705528801645E-003   2.4783685914452902E-003   2.4683917020268398E-003   2.4609462634975765E-003   2.4560371635201084E-003   2.4536677971749854E-003   1.1039531011507009E-002   1.1037139853863343E-002   1.1032167125253123E-002   1.1024616316927638E-002   1.1014492436324907E-002   1.1001802005732531E-002   1.0986553059889825E-002   1.0968755142948039E-002   1.0948419304394275E-002   1.0925558094057486E-002   1.0900185556492525E-002   1.0872317224124517E-002   1.0841970109672028E-002   1.0809162697721364E-002   1.0773914935203521E-002   1.0736248221095313E-002   1.0696185395222324E-002   1.0653750725985400E-002   1.0608969897380138E-002   1.0561869994905937E-002   1.0512479490743853E-002   1.0460828227851993E-002   1.0406947403341027E-002   1.0350869550845410E-002   1.0292628521974878E-002   1.0232259467070071E-002   1.0169798814969155E-002   1.0105284251895386E-002   1.0038754699682073E-002   9.9702502929850390E-003   9.8998123558602380E-003   9.8274833774931736E-003   9.7533069871087452E-003   9.6773279282487135E-003   9.5995920322453632E-003   9.5201461909624197E-003   9.4390383289565394E-003   9.3563173748586470E-003   9.2720332321480914E-003   9.1862367492954178E-003   9.0989796892948505E-003   9.0103146985921478E-003   8.9202952755124132E-003   8.8289757380268785E-003   8.7364111910690490E-003   8.6426574933675671E-003   8.5477712237344017E-003   8.4518096469420323E-003   8.3548306791382254E-003   8.2568928528834462E-003   8.1580552817406282E-003   8.0583776245213290E-003   7.9579200492269075E-003   7.8567431966165557E-003   7.7549081434725720E-003   7.6524763656248274E-003   7.5495097007496348E-003   7.4460703108143456E-003   7.3422206444777594E-003   7.2380233992035414E-003   7.1335414832269239E-003   7.0288379774665621E-003   6.9239760972135134E-003   6.8190191538268774E-003   6.7140305163163605E-003   6.6090735729308903E-003   6.5042116926757321E-003   6.3995081869148707E-003   6.2950262709430965E-003   6.1908290256635357E-003   6.0869793593252564E-003   5.9835399693958236E-003   5.8805733045143582E-003   5.7781415266777991E-003   5.6763064735308802E-003   5.5751296209147344E-003   5.4746720456203130E-003   5.3749943884045075E-003   5.2761568172559545E-003   5.1782189910010157E-003   5.0812400232059761E-003   4.9852784464118616E-003   4.8903921767759206E-003   4.7966384790684435E-003   4.7040739321117658E-003   4.6127543946250793E-003   4.5227349715456083E-003   4.4340699808506634E-003   4.3468129208508177E-003   4.2610164379950355E-003   4.1767322952859232E-003   4.0940113411882528E-003   4.0129034791881457E-003   3.9334576379014830E-003   3.8557217418898337E-003   3.7797426830305514E-003   3.7055662926470667E-003   3.6332373142821117E-003   3.5627993771650823E-003   3.4942949704696025E-003   3.4277654182462425E-003   3.3632508551814100E-003   3.3007902030687819E-003   3.2404211481674161E-003   3.1821801193032684E-003   3.1261022667914418E-003   3.0722214422910232E-003   3.0205701794030482E-003   2.9711796752353026E-003   2.9240797727665413E-003   2.8792989441543404E-003   2.8368642749175277E-003   2.7968014490398763E-003   2.7591347349381623E-003   2.7238869724199866E-003   2.6910795604615512E-003   2.6607324460214410E-003   2.6328641136460496E-003   2.6074915760824491E-003   2.5846303657571790E-003   2.5642945271789896E-003   2.5464966102406450E-003   2.5312476644112625E-003   2.5185572338153328E-003   2.5084333532232606E-003   2.5008825448888938E-003   2.4959098162834481E-003   2.4935186586556579E-003   1.1207423822148899E-002   1.1205012001550885E-002   1.1199978356785212E-002   1.1192326472148739E-002   1.1182061470695004E-002   1.1169190012854213E-002   1.1153720294203584E-002   1.1135662042162431E-002   1.1115026511983817E-002   1.1091826481687828E-002   1.1066076246108336E-002   1.1037791610147507E-002   1.1006989880884555E-002   1.0973689858960189E-002   1.0937911828961644E-002   1.0899677548845021E-002   1.0859010238433275E-002   1.0815934567072971E-002   1.0770476640293070E-002   1.0722663985463954E-002   1.0672525536752353E-002   1.0620091618910643E-002   1.0565393930348388E-002   1.0508465525224331E-002   1.0449340794684958E-002   1.0388055447170474E-002   1.0324646487899325E-002   1.0259152197544474E-002   1.0191612109953063E-002   1.0122066989197043E-002   1.0050558805655696E-002   9.9771307114296381E-003   9.9018270149564547E-003   9.8246931548126026E-003   9.7457756728652756E-003   9.6651221866357884E-003   9.5827813610099843E-003   9.4988028792232782E-003   9.4132374132662733E-003   9.3261365935395912E-003   9.2375529780178711E-003   9.1475400206943447E-003   9.0561520395412431E-003   8.9634441838739032E-003   8.8694724011892934E-003   8.7742934035081599E-003   8.6779646331929805E-003   8.5805442283528044E-003   8.4820909877601491E-003   8.3826643353692165E-003   8.2823242844357048E-003   8.1811314012619762E-003   8.0791467685738527E-003   7.9764319486256285E-003   7.8730489459087893E-003   7.7690601696802086E-003   7.6645283961551958E-003   7.5595167305417543E-003   7.4540885687761349E-003   7.3483075591773417E-003   7.2422375638687697E-003   7.1359426200750253E-003   7.0294869013575734E-003   6.9229346786874590E-003   6.8163502815463406E-003   6.7097980588770312E-003   6.6033423401586910E-003   6.4970473963679720E-003   6.3909774010552506E-003   6.2851963914530851E-003   6.1797682296944878E-003   6.0747565640719564E-003   5.9702247905529249E-003   5.8662360143207359E-003   5.7628530116065890E-003   5.6601381916556240E-003   5.5581535589761810E-003   5.4569606757995555E-003   5.3566206248683926E-003   5.2571939724752187E-003   5.1587407318838957E-003   5.0613203270402918E-003   4.9649915567255981E-003   4.8698125590431462E-003   4.7758407763612148E-003   4.6831329206876576E-003   4.5917449395408635E-003   4.5017319822155816E-003   4.4131483666915300E-003   4.3260475469686643E-003   4.2404820810118954E-003   4.1565035992276733E-003   4.0741627735941949E-003   3.9935092873664702E-003   3.9145918054207252E-003   3.8374579452778723E-003   3.7621542488047999E-003   3.6887261545829608E-003   3.6172179710362296E-003   3.5476728502762400E-003   3.4801327626882428E-003   3.4146384723300616E-003   3.3512295130627701E-003   3.2899441655464823E-003   3.2308194349992825E-003   3.1738910298889089E-003   3.1191933413262096E-003   3.0667594234843332E-003   3.0166209747634620E-003   2.9688083199490012E-003   2.9233503931557769E-003   2.8802747218088232E-003   2.8396074113976322E-003   2.8013731312668821E-003   2.7655951012654501E-003   2.7322950793529921E-003   2.7014933500894567E-003   2.6732087141226324E-003   2.6474584785555200E-003   2.6242584482494835E-003   2.6036229180753101E-003   2.5855646660378206E-003   2.5700949473750345E-003   2.5572234895396839E-003   2.5469584880750129E-003   2.5393066034406497E-003   2.5342729586800838E-003   2.5318611380577560E-003   1.1368572922184184E-002   1.1366141543713848E-002   1.1361049696851033E-002   1.1353301055541110E-002   1.1342900854157456E-002   1.1329855886085927E-002   1.1314174501351415E-002   1.1295866603522331E-002   1.1274943645381619E-002   1.1251418623903886E-002   1.1225306074228003E-002   1.1196622062618067E-002   1.1165384178620119E-002   1.1131611526116192E-002   1.1095324713621846E-002   1.1056545843476595E-002   1.1015298500151038E-002   1.0971607737666256E-002   1.0925500065941840E-002   1.0877003436401633E-002   1.0826147226515204E-002   1.0772962223333682E-002   1.0717480606402763E-002   1.0659735929447800E-002   1.0599763101377002E-002   1.0537598366301415E-002   1.0473279282736891E-002   1.0406844701895956E-002   1.0338334745148781E-002   1.0267790780712049E-002   1.0195255399442216E-002   1.0120772389843435E-002   1.0044386712381503E-002   9.9661444729226556E-003   9.8860928954469518E-003   9.8042802941656904E-003   9.7207560447057917E-003   9.6355705548117898E-003   9.5487752343017540E-003   9.4604224643353163E-003   9.3705655661102671E-003   9.2792587689554118E-003   9.1865571778128041E-003   9.0925167401950668E-003   8.9971942125355309E-003   8.9006471261030562E-003   8.8029337523990447E-003   8.7041130680185486E-003   8.6042447191567728E-003   8.5033889856366285E-003   8.4016067445074061E-003   8.2989594333721106E-003   8.1955090132163066E-003   8.0913179310040384E-003   7.9864490819617773E-003   7.8809657715145920E-003   7.7749316770245325E-003   7.6684108092733294E-003   7.5614674737268239E-003   7.4541662316238155E-003   7.3465718609062036E-003   7.2387493169935868E-003   7.1307636934647700E-003   7.0226801826533958E-003   6.9145640361560901E-003   6.8064805253467697E-003   6.6984949018188411E-003   6.5906723579063353E-003   6.4830779871882516E-003   6.3757767450874081E-003   6.2688334095389042E-003   6.1623125417882563E-003   6.0562784472986131E-003   5.9507951368500678E-003   5.8459262878081814E-003   5.7417352055997573E-003   5.6382847854384160E-003   5.5356374743011222E-003   5.4338552331773468E-003   5.3329994996500485E-003   5.2331311507926893E-003   5.1343104664127448E-003   5.0365970927088166E-003   4.9400500062803110E-003   4.8447274786217048E-003   4.7506870409966540E-003   4.6579854498554618E-003   4.5666786527006897E-003   4.4768217544731981E-003   4.3884689845051783E-003   4.3016736639965025E-003   4.2164881741082183E-003   4.1329639246535654E-003   4.0511513233634222E-003   3.9710997458932140E-003   3.8928575064275939E-003   3.8164718289681043E-003   3.7419888193678807E-003   3.6694534380983801E-003   3.5989094736620375E-003   3.5303995169200242E-003   3.4639649360721503E-003   3.3996458525083484E-003   3.3374811174370356E-003   3.2775082893653495E-003   3.2197636124082774E-003   3.1642819954753598E-003   3.1110969922999443E-003   3.0602407824009692E-003   3.0117441528704769E-003   2.9656364811589397E-003   2.9219457186545617E-003   2.8806983753310034E-003   2.8419195051807566E-003   2.8056326926957920E-003   2.7718600402020788E-003   2.7406221561920852E-003   2.7119381445853685E-003   2.6858255949039345E-003   2.6623005734314198E-003   2.6413776152842683E-003   2.6230697174514095E-003   2.6073883327325520E-003   2.5943433646453684E-003   2.5839431632698195E-003   2.5761945219628934E-003   2.5711026750913080E-003   2.5686712966268566E-003   1.1522882053378813E-002   1.1520432199445874E-002   1.1515284865525777E-002   1.1507443811938356E-002   1.1496914379962586E-002   1.1483703490485997E-002   1.1467819641776456E-002   1.1449272906071450E-002   1.1428074925417087E-002   1.1404238906544961E-002   1.1377779614599293E-002   1.1348713366142293E-002   1.1317058021061310E-002   1.1282832973592116E-002   1.1246059142267950E-002   1.1206758959070640E-002   1.1164956357535116E-002   1.1120676759867609E-002   1.1073947063191980E-002   1.1024795624848371E-002   1.0973252246591070E-002   1.0919348158220932E-002   1.0863115999819262E-002   1.0804589803456444E-002   1.0743804973797455E-002   1.0680798267907743E-002   1.0615607774067837E-002   1.0548272889834065E-002   1.0478834299248396E-002   1.0407333949073061E-002   1.0333815024344051E-002   1.0258321923115710E-002   1.0180900230251644E-002   1.0101596690707426E-002   1.0020459181827202E-002   9.9375366849845936E-003   9.8528792566169865E-003   9.7665379983983835E-003   9.6785650267775525E-003   9.5890134420094641E-003   9.4979372963160946E-003   9.4053915616646444E-003   9.3114320967593867E-003   9.2161156136121858E-003   9.1194996435006170E-003   9.0216425024086111E-003   8.9226032559838742E-003   8.8224416839215447E-003   8.7212182441306352E-003   8.6189940361619533E-003   8.5158307644884190E-003   8.4117907012066229E-003   8.3069366485446494E-003   8.2013319008886754E-003   8.0950402065814719E-003   7.9881257294472097E-003   7.8806530099727046E-003   7.7726869263313181E-003   7.6642926551354351E-003   7.5555356320586298E-003   7.4464815122017580E-003   7.3371961304769806E-003   7.2277454616560266E-003   7.1181955805668107E-003   7.0086126220530454E-003   6.8990627409632466E-003   6.7896120721464004E-003   6.6803266904097020E-003   6.5712725705646541E-003   6.4625155474834495E-003   6.3541212762857902E-003   6.2461551926500797E-003   6.1386824731725076E-003   6.0317679960366424E-003   5.9254763017336301E-003   5.8198715540726392E-003   5.7150175014102252E-003   5.6109774381331891E-003   5.5078141664554074E-003   5.4055899584956029E-003   5.3043665186960857E-003   5.2042049466464735E-003   5.1051657002037995E-003   5.0073085591201688E-003   4.9106925890083294E-003   4.8153761058692540E-003   4.7214166409605129E-003   4.6288709063012912E-003   4.5377947606124319E-003   4.4482431758361834E-003   4.3602702042243174E-003   4.2739289459962221E-003   4.1892715176275602E-003   4.1063490207995379E-003   4.0252115119096543E-003   3.9459079723614676E-003   3.8684862795070052E-003   3.7929931782744175E-003   3.7194742535464065E-003   3.6479739033684622E-003   3.5785353127816000E-003   3.5112004285549059E-003   3.4460099347097539E-003   3.3830032288120482E-003   3.3222183991664378E-003   3.2636922028004278E-003   3.2074600443960100E-003   3.1535559560184889E-003   3.1020125777822538E-003   3.0528611394204652E-003   3.0061314427480834E-003   2.9618518450852949E-003   2.9200492435438041E-003   2.8807490603652564E-003   2.8439752290336240E-003   2.8097501815482206E-003   2.7780948364743985E-003   2.7490285880197307E-003   2.7225692960700099E-003   2.6987332771898354E-003   2.6775352965502930E-003   2.6589885608416242E-003   2.6431047121224793E-003   2.6298938226623769E-003   2.6193643906685660E-003   2.6115233370822555E-003   2.6063760031753147E-003   2.6039261492404875E-003   1.1670259046513198E-002   1.1667791777165704E-002   1.1662591671871336E-002   1.1654662573736596E-002   1.1644009926491172E-002   1.1630640773157896E-002   1.1614563753617579E-002   1.1595789101460197E-002   1.1574328639609721E-002   1.1550195775056338E-002   1.1523405492733785E-002   1.1493974348199876E-002   1.1461920459524322E-002   1.1427263498112961E-002   1.1390024678588739E-002   1.1350226747686154E-002   1.1307893972162919E-002   1.1263052125823902E-002   1.1215728475487907E-002   1.1165951766018534E-002   1.1113752204524818E-002   1.1059161443364607E-002   1.1002212562543801E-002   1.0942940050926053E-002   1.0881379786647494E-002   1.0817569016612572E-002   1.0751546335116879E-002   1.0683351661590401E-002   1.0613026217400456E-002   1.0540612501975577E-002   1.0466154267938177E-002   1.0389696495485823E-002   1.0311285366052636E-002   1.0230968235001026E-002   1.0148793603773631E-002   1.0064811091182291E-002   9.9790714039406092E-003   9.8916263065920162E-003   9.8025285907255011E-003   9.7118320434870231E-003   9.6195914154981743E-003   9.5258623881305793E-003   9.4307015401958738E-003   9.3341663140682485E-003   9.2363149812404455E-003   9.1372066073310831E-003   9.0369010166263530E-003   8.9354587561557564E-003   8.8329410591760915E-003   8.7294098084337302E-003   8.6249274987812985E-003   8.5195571995951846E-003   8.4133625167245318E-003   8.3064075541133542E-003   8.1987568751665241E-003   8.0904754637224907E-003   7.9816286848365392E-003   7.8722822453188845E-003   7.7625021540269623E-003   7.6523546819792787E-003   7.5419063223011173E-003   7.4312237500278600E-003   7.3203737818238190E-003   7.2094233355581294E-003   7.0984393898493869E-003   6.9874889435817544E-003   6.8766389753757984E-003   6.7659564031092856E-003   6.6555080434280434E-003   6.5453605713781116E-003   6.4355804800903249E-003   6.3262340405724760E-003   6.2173872616846371E-003   6.1091058502355661E-003   6.0014551712889164E-003   5.8945002086868738E-003   5.7883055258117558E-003   5.6829352266246705E-003   5.5784529169753700E-003   5.4749216662232430E-003   5.3724039692500739E-003   5.2709617087708660E-003   5.1706561180776128E-003   5.0715477441626855E-003   4.9736964113327731E-003   4.8771611852112817E-003   4.7820003372774922E-003   4.6882713099114792E-003   4.5960306819214369E-003   4.5053341346847631E-003   4.4162364188172210E-003   4.3287913214702378E-003   4.2430516342261831E-003   4.1590691216265019E-003   4.0768944904090443E-003   3.9965773593626519E-003   3.9181662299168085E-003   3.8417084574730587E-003   3.7672502234295524E-003   3.6948365080042844E-003   3.6245110638172817E-003   3.5563163902863626E-003   3.4902937087973873E-003   3.4264829387659068E-003   3.3649226744851268E-003   3.3056501628615509E-003   3.2487012820420214E-003   3.1941105208922460E-003   3.1419109593793237E-003   3.0921342499226068E-003   3.0448105995843910E-003   2.9999687532494268E-003   2.9576359777266359E-003   2.9178380468081189E-003   2.8805992272877834E-003   2.8459422658807521E-003   2.8138883772039769E-003   2.7844572326716222E-003   2.7576669503506235E-003   2.7335340858095636E-003   2.7120736239457655E-003   2.6932989717881606E-003   2.6772219522608331E-003   2.6638527989086835E-003   2.6532001516752501E-003   2.6452710535403989E-003   2.6400709482424789E-003   2.6376036789035329E-003   1.1810615876013619E-002   1.1808132229605417E-002   1.1802882068721487E-002   1.1794869315777001E-002   1.1784099512372137E-002   1.1770579817979687E-002   1.1754319007718617E-002   1.1735327468880397E-002   1.1713617196727477E-002   1.1689201789148895E-002   1.1662096440328784E-002   1.1632317933465197E-002   1.1599884632487067E-002   1.1564816472741879E-002   1.1527134950756746E-002   1.1486863112949108E-002   1.1444025543396075E-002   1.1398648350666063E-002   1.1350759153562096E-002   1.1300387066038753E-002   1.1247562680990919E-002   1.1192318053384887E-002   1.1134686682019501E-002   1.1074703490771831E-002   1.1012404808678433E-002   1.0947828349181676E-002   1.0881013188476951E-002   1.0811999742972700E-002   1.0740829745901570E-002   1.0667546222996649E-002   1.0592193467487410E-002   1.0514817014150912E-002   1.0435463612528506E-002   1.0354181199499990E-002   1.0271018870986526E-002   1.0186026852913588E-002   1.0099256471452545E-002   1.0010760122632967E-002   9.9205912410759156E-003   9.8288042682896926E-003   9.7354546201555148E-003   9.6405986538418698E-003   9.5442936341256779E-003   9.4465976991039979E-003   9.3475698253883133E-003   9.2472697927133418E-003   9.1457581480869354E-003   9.0430961693981904E-003   8.9393458286295413E-003   8.8345697544661150E-003   8.7288311947862351E-003   8.6221939784043022E-003   8.5147224767198604E-003   8.4064815648906555E-003   8.2975365826863656E-003   8.1879532951229794E-003   8.0777978527542260E-003   7.9671367517447078E-003   7.8560367937531572E-003   7.7445650455236215E-003   7.6327887985043752E-003   7.5207755280371769E-003   7.4085928527632405E-003   7.2963084936246148E-003   7.1839902330393945E-003   7.0717058739020733E-003   6.9595231986216005E-003   6.8475099281599672E-003   6.7357336811304652E-003   6.6242619329148350E-003   6.5131619749155267E-003   6.4025008739019493E-003   6.2923454315430283E-003   6.1827621439782265E-003   6.0738171617712340E-003   5.9655762499373523E-003   5.8581047482574936E-003   5.7514675318774775E-003   5.6457289721891053E-003   5.5409528980417920E-003   5.4372025572587170E-003   5.3345405785766506E-003   5.2330289339515765E-003   5.1327289012766397E-003   5.0337010275574579E-003   4.9360050925354587E-003   4.8397000728147982E-003   4.7448441065012226E-003   4.6514944583708612E-003   4.5597074855874692E-003   4.4695386040324581E-003   4.3810422552062744E-003   4.2942718737467578E-003   4.2092798556723765E-003   4.1261175271535555E-003   4.0448351141293970E-003   3.9654817125117925E-003   3.8881052591601128E-003   3.8127525036724952E-003   3.7394689807685177E-003   3.6682989836867852E-003   3.5992855381864197E-003   3.5324703774818889E-003   3.4678939179853818E-003   3.4055952358809927E-003   3.3456120446433701E-003   3.2879806732777350E-003   3.2327360456615994E-003   3.1799116606340827E-003   3.1295395730976949E-003   3.0816503759967251E-003   3.0362731832596079E-003   2.9934356137201190E-003   2.9531637759064588E-003   2.9154822539155800E-003   2.8804140941698919E-003   2.8479807931970913E-003   2.8182022863388889E-003   2.7910969375088412E-003   2.7666815299279279E-003   2.7449712577846674E-003   2.7259797189465029E-003   2.7097189086727758E-003   2.6961992143000324E-003   2.6854294108873411E-003   2.6774166579312531E-003   2.6721664970468240E-003   2.6696828506146408E-003   1.1943868712691152E-002   1.1941369706300664E-002   1.1936072205428028E-002   1.1927980208020328E-002   1.1917099348903282E-002   1.1903436898417219E-002   1.1887001760108262E-002   1.1867804467416532E-002   1.1845857179353825E-002   1.1821173675023555E-002   1.1793769347379079E-002   1.1763661195762110E-002   1.1730867817468571E-002   1.1695409398429835E-002   1.1657307702740649E-002   1.1616586061310219E-002   1.1573269359441918E-002   1.1527384023427789E-002   1.1478958006213957E-002   1.1428020772046688E-002   1.1374603280197570E-002   1.1318737967609849E-002   1.1260458730757539E-002   1.1199800906494972E-002   1.1136801251899864E-002   1.1071497923324181E-002   1.1003930454491773E-002   1.0934139733678072E-002   1.0862167980031923E-002   1.0788058719090055E-002   1.0711856757342542E-002   1.0633608156071506E-002   1.0553360204342499E-002   1.0471161391154560E-002   1.0387061376888385E-002   1.0301110963999438E-002   1.0213362066874510E-002   1.0123867681121723E-002   1.0032681852040537E-002   9.9398596424935537E-003   9.8454571000660129E-003   9.7495312236705045E-003   9.6521399294464683E-003   9.5533420161796334E-003   9.4531971300481077E-003   9.3517657289381440E-003   9.2491090461278569E-003   9.1452890535734799E-003   9.0403684246679328E-003   8.9344104965817239E-003   8.8274792321554330E-003   8.7196391814284846E-003   8.6109554427641344E-003   8.5014936236330607E-003   8.3913198011040802E-003   8.2805004819774264E-003   8.1691025627228520E-003   8.0571932890871611E-003   7.9448402155485875E-003   7.8321111645534569E-003   7.7190741855364120E-003   7.6057975139137701E-003   7.4923495298033216E-003   7.3787987168182356E-003   7.2652136206372148E-003   7.1516628076508382E-003   7.0382148235463016E-003   6.9249381519239650E-003   6.8119011729063095E-003   6.6991721219048228E-003   6.5868190483703015E-003   6.4749097747365952E-003   6.3635118554767889E-003   6.2526925363575875E-003   6.1425187138248669E-003   6.0330568946975333E-003   5.9243731560279312E-003   5.8165331053028381E-003   5.7096018408764118E-003   5.6036439127872539E-003   5.4987232838800831E-003   5.3949032913276213E-003   5.2922466085200126E-003   5.1908152074050529E-003   5.0906703212826865E-003   4.9918724080098009E-003   4.8944811137940636E-003   4.7985552373871754E-003   4.7041526949598567E-003   4.6113304854124570E-003   4.5201446563321035E-003   4.4306502705819262E-003   4.3429013734623267E-003   4.2569509605664413E-003   4.1728509463050956E-003   4.0906521331164902E-003   4.0104041813818769E-003   3.9321555801211105E-003   3.8559536183681575E-003   3.7818443574242910E-003   3.7098726037803620E-003   3.6400818829613324E-003   3.5725144141334209E-003   3.5072110855591809E-003   3.4442114309662375E-003   3.3835536066961769E-003   3.3252743698515830E-003   3.2694090572547019E-003   3.2159915654019766E-003   3.1650543312387591E-003   3.1166283140276474E-003   3.0707429780126305E-003   3.0274262761413318E-003   2.9867046347213932E-003   2.9486029390372037E-003   2.9131445199966910E-003   2.8803511416968242E-003   2.8502429900658655E-003   2.8228386624309376E-003   2.7981551581091058E-003   2.7762078700320769E-003   2.7570105773513376E-003   2.7405754390414927E-003   2.7269129885481025E-003   2.7160321294333878E-003   2.7079401320382335E-003   2.7026426311672624E-003   2.7001436247745536E-003   1.2069937972908784E-002   1.2067424603217192E-002   1.2062082477427571E-002   1.2053915665286352E-002   1.2042929890011655E-002   1.2029132527046960E-002   1.2012532601671899E-002   1.1993140785746870E-002   1.1970969393238939E-002   1.1946032374863913E-002   1.1918345311611178E-002   1.1887925407298217E-002   1.1854791480100269E-002   1.1818963952964889E-002   1.1780464843156424E-002   1.1739317750655731E-002   1.1695547845737231E-002   1.1649181855219903E-002   1.1600248048179995E-002   1.1548776220229429E-002   1.1494797677146229E-002   1.1438345217306078E-002   1.1379453113422755E-002   1.1318157092955639E-002   1.1254494317978647E-002   1.1188503363910474E-002   1.1120224197294526E-002   1.1049698152855225E-002   1.0976967909527013E-002   1.0902077465699600E-002   1.0825072113523404E-002   1.0745998412490132E-002   1.0664904162085764E-002   1.0581838373796837E-002   1.0496851242126681E-002   1.0409994115012922E-002   1.0321319463477252E-002   1.0230880850487178E-002   1.0138732899195535E-002   1.0044931260424161E-002   9.9495325795533884E-003   9.8525944627230189E-003   9.7541754425179428E-003   9.6543349428513392E-003   9.5531332435856431E-003   9.4506314442499573E-003   9.3468914275910975E-003   9.2419758223382664E-003   9.1359479656364928E-003   9.0288718650702871E-003   8.9208121600771739E-003   8.8118340831814801E-003   8.7020034206486130E-003   8.5913864729777190E-003   8.4800500149021241E-003   8.3680612552012312E-003   8.2554877961792117E-003   8.1423975929144909E-003   8.0288589122959331E-003   7.9149402918321510E-003   7.8007104983262854E-003   7.6862384863680133E-003   7.5715933567281346E-003   7.4568443146697805E-003   7.3420606281584533E-003   7.2273115860973652E-003   7.1126664564592074E-003   6.9981944444980210E-003   6.8839646509923913E-003   6.7700460305295806E-003   6.6565073499097599E-003   6.5434171466467114E-003   6.4308436876246503E-003   6.3188549279176373E-003   6.2075184698479648E-003   6.0969015221740402E-003   5.9870708596467103E-003   5.8780927827424938E-003   5.7700330777614335E-003   5.6629569771852462E-003   5.5569291205019578E-003   5.4520135152352697E-003   5.3482734985699429E-003   5.2457716992466569E-003   5.1445699999642935E-003   5.0447295003154258E-003   4.9463104800924612E-003   4.8493723632828251E-003   4.7539736824079026E-003   4.6601720436298399E-003   4.5680240923398480E-003   4.4775854793507042E-003   4.3889108278199473E-003   4.3020537006993320E-003   4.2170665690345888E-003   4.1340007807317836E-003   4.0529065303434586E-003   3.9738328293032199E-003   3.8968274771204459E-003   3.8219370332935321E-003   3.7492067899703718E-003   3.6786807455329307E-003   3.6104015789172605E-003   3.5444106248411766E-003   3.4807478498743438E-003   3.4194518294055620E-003   3.3605597255082220E-003   3.3041072656908865E-003   3.2501287225944198E-003   3.1986568946454630E-003   3.1497230876016968E-003   3.1033570970978308E-003   3.0595871921595685E-003   3.0184400996682847E-003   2.9799409898559337E-003   2.9441134627226639E-003   2.9109795355214407E-003   2.8805596312189152E-003   2.8528725679703992E-003   2.8279355495854919E-003   2.8057641570812253E-003   2.7863723411496455E-003   2.7697724157896286E-003   2.7559750528173832E-003   2.7449892775454066E-003   2.7368224654003570E-003   2.7314803396099596E-003   2.7289669699601116E-003   1.2188748366150914E-002   1.2186221610155812E-002   1.2180837573686709E-002   1.2172600394499300E-002   1.2161515879377527E-002   1.2147591502986721E-002   1.2130836405514378E-002   1.2111261389349703E-002   1.2088878914631396E-002   1.2063703093854183E-002   1.2035749685308461E-002   1.2005036085551035E-002   1.1971581320874281E-002   1.1935406037647145E-002   1.1896532491667000E-002   1.1854984536543767E-002   1.1810787610974871E-002   1.1763968725124307E-002   1.1714556445831859E-002   1.1662580881032558E-002   1.1608073663005869E-002   1.1551067930808290E-002   1.1491598311548112E-002   1.1429700900926432E-002   1.1365413242656941E-002   1.1298774307020421E-002   1.1229824468546146E-002   1.1158605482700312E-002   1.1085160461755672E-002   1.1009533849738462E-002   1.0931771396546996E-002   1.0851920131232706E-002   1.0770028334446180E-002   1.0686145510012790E-002   1.0600322355953984E-002   1.0512610734359051E-002   1.0423063640905839E-002   1.0331735173343959E-002   1.0238680499484731E-002   1.0143955824360340E-002   1.0047618356833765E-002   9.9497262754447702E-003   9.8503386937717208E-003   9.7495156250734238E-003   9.6473179463968384E-003   9.5438073622133857E-003   9.4390463673872382E-003   9.3330982097568072E-003   9.2260268521635602E-003   9.1178969340794946E-003   9.0087737327333162E-003   8.8987231239470166E-003   8.7878115424604997E-003   8.6761059419846465E-003   8.5636737549016351E-003   8.4505828516750481E-003   8.3369014999485347E-003   8.2226983234341411E-003   8.1080422605287472E-003   7.9930025227962775E-003   7.8776485532071616E-003   7.7620499842678270E-003   7.6462765960408352E-003   7.5303982740454467E-003   7.4144849670891577E-003   7.2986066450874687E-003   7.1828332568646958E-003   7.0672346879280257E-003   6.9518807183381881E-003   6.8368409806066899E-003   6.7221849177016985E-003   6.6079817411839603E-003   6.4943003894589041E-003   6.3812094862347735E-003   6.2687772991506501E-003   6.1570716986761205E-003   6.0461601171860838E-003   5.9361095084016231E-003   5.8269863070564004E-003   5.7188563889675748E-003   5.6117850313768119E-003   5.5058368737440910E-003   5.4010758789227037E-003   5.2975652947361562E-003   5.1953676160652607E-003   5.0945445473566386E-003   4.9951569656863648E-003   4.8972648843021993E-003   4.8009274167691574E-003   4.7062027416490682E-003   4.6131480677859132E-003   4.5218196002246858E-003   4.4322725067644231E-003   4.3445608851790940E-003   4.2587377311073538E-003   4.1748549067001650E-003   4.0929631098995944E-003   4.0131118445802527E-003   3.9353493913936166E-003   3.8597227793729649E-003   3.7862777584261598E-003   3.7150587725870987E-003   3.6461089341168207E-003   3.5794699984819101E-003   3.5151823402058135E-003   3.4532849295809687E-003   3.3938153103240665E-003   3.3368095781206031E-003   3.2823023601035728E-003   3.2303267953048276E-003   3.1809145160157648E-003   3.1340956301530165E-003   3.0898987045940851E-003   3.0483507494704076E-003   3.0094772034880979E-003   2.9733019202526911E-003   2.9398471555794892E-003   2.9091335558365516E-003   2.8811801472757859E-003   2.8560043265003499E-003   2.8336218517848177E-003   2.8140468356114834E-003   2.7972917381365869E-003   2.7833673617481125E-003   2.7722828466336669E-003   2.7640456674358216E-003   2.7586616309721590E-003   2.7561348749711723E-003   1.2300228939804370E-002   1.2297689755544960E-002   1.2292266521664097E-002   1.2283963439878809E-002   1.2272786395666091E-002   1.2258742956929580E-002   1.2241842371873701E-002   1.2222095565440905E-002   1.2199515135041750E-002   1.2174115345032765E-002   1.2145912120114954E-002   1.2114923037775394E-002   1.2081167319557662E-002   1.2044665821453693E-002   1.2005441023126062E-002   1.1963517016120251E-002   1.1918919491038349E-002   1.1871675723772457E-002   1.1821814560663058E-002   1.1769366402607950E-002   1.1714363188268462E-002   1.1656838376237155E-002   1.1596826926280168E-002   1.1534365279511627E-002   1.1469491337748605E-002   1.1402244441850007E-002   1.1332665349120641E-002   1.1260796209821511E-002   1.1186680542848326E-002   1.1110363210388219E-002   1.1031890391919430E-002   1.0951309557100719E-002   1.0868669438064638E-002   1.0784020000826844E-002   1.0697412415711927E-002   1.0608899027436891E-002   1.0518533323979173E-002   1.0426369904975807E-002   1.0332464449388623E-002   1.0236873682347547E-002   1.0139655341505682E-002   1.0040868142635051E-002   9.9405717444986386E-003   9.8388267134351670E-003   9.7356944870152784E-003   9.6312373373674820E-003   9.5255183338449623E-003   9.4186013052989237E-003   9.3105508017665706E-003   9.2014320557340656E-003   9.0913109430333927E-003   8.9802539431756423E-003   8.8683280994615032E-003   8.7556009786649847E-003   8.6421406303761328E-003   8.5280155459940832E-003   8.4132946176106727E-003   8.2980470964070796E-003   8.1823425510252901E-003   8.0662508255758547E-003   7.9498419976194723E-003   7.8331863359001053E-003   7.7163542579496425E-003   7.5994162877002919E-003   7.4824430129250274E-003   7.3655050426867374E-003   7.2486729647337628E-003   7.1320173030059303E-003   7.0156084750570974E-003   6.8995167496021179E-003   6.7838122042250260E-003   6.6685646830198508E-003   6.5538437546331374E-003   6.4397186702600043E-003   6.3262583219620867E-003   6.2135312011661840E-003   6.1016053574623500E-003   5.9905483575945495E-003   5.8804272448874893E-003   5.7713084988704477E-003   5.6632579953198939E-003   5.5563409667933605E-003   5.4506219632584826E-003   5.3461648136127887E-003   5.2430325871940936E-003   5.1412875561276800E-003   5.0409911580062833E-003   4.9422039591096451E-003   4.8449856182823242E-003   4.7493948512507683E-003   4.6554893956502474E-003   4.5633259766539869E-003   4.4729602731917728E-003   4.3844468849244256E-003   4.2978392998182791E-003   4.2131898625581699E-003   4.1305497435296101E-003   4.0499689087139801E-003   3.9714960902409724E-003   3.8951787577911900E-003   3.8210630908164789E-003   3.7491939515098827E-003   3.6796148587653621E-003   3.6123679628715932E-003   3.5474940211173422E-003   3.4850323743561562E-003   3.4250209244015561E-003   3.3674961123644209E-003   3.3124928980252100E-003   3.2600447399683541E-003   3.2101835768471310E-003   3.1629398095999184E-003   3.1183422845134090E-003   3.0764182775017135E-003   3.0371934791757482E-003   3.0006919810790511E-003   2.9669362628619300E-003   2.9359471805019410E-003   2.9077439555885709E-003   2.8823441655808635E-003   2.8597637351935878E-003   2.8400169287680632E-003   2.8231163436922557E-003   2.8090729049725094E-003   2.7978958607521309E-003   2.7895927789760022E-003   2.7841695450864234E-003   2.7816303608113047E-003   1.2404313120893851E-002   1.2401762448355225E-002   1.2396302729036801E-002   1.2387938224644679E-002   1.2376674894229778E-002   1.2362520392976806E-002   1.2345484069956614E-002   1.2325576964761775E-002   1.2302811803040603E-002   1.2277202990963243E-002   1.2248766608672246E-002   1.2217520402560189E-002   1.2183483776574300E-002   1.2146677782427395E-002   1.2107125108767991E-002   1.2064850069256949E-002   1.2019878589721089E-002   1.1972238194174922E-002   1.1921957989799004E-002   1.1869068651063963E-002   1.1813602402634737E-002   1.1755593001523734E-002   1.1695075717954806E-002   1.1632087315618045E-002   1.1566666030653705E-002   1.1498851549853528E-002   1.1428684987943916E-002   1.1356208863811501E-002   1.1281467076009410E-002   1.1204504877219024E-002   1.1125368847943906E-002   1.1044106869325443E-002   1.0960768095048312E-002   1.0875402922571054E-002   1.0788062963466682E-002   1.0698801012944847E-002   1.0607671018747933E-002   1.0514728049164979E-002   1.0420028260433312E-002   1.0323628863393886E-002   1.0225588089465609E-002   1.0125965156008054E-002   1.0024820231020470E-002   9.9222143972386156E-003   9.8182096156572696E-003   9.7128686884733195E-003   9.6062552215477881E-003   9.4984335862707825E-003   9.3894688809999793E-003   9.2794268920258216E-003   9.1683740540922654E-003   9.0563774105108519E-003   8.9435045728702423E-003   8.8298236804040253E-003   8.7154033590390867E-003   8.6003126800912044E-003   8.4846211187030729E-003   8.3683985120402982E-003   8.2517150172279341E-003   8.1346410691194304E-003   8.0172473378480880E-003   7.8996046862540581E-003   7.7817841271899391E-003   7.6638567807410518E-003   7.5458938313435753E-003   7.4279664848951599E-003   7.3101459258344825E-003   7.1925032742356787E-003   7.0751095429614566E-003   6.9580355948554856E-003   6.8413521000431909E-003   6.7251294933798750E-003   6.6094379319927982E-003   6.4943472530399754E-003   6.3799269316768513E-003   6.2662460392151273E-003   6.1533732015681963E-003   6.0413765579902245E-003   5.9303237200588506E-003   5.8202817310803456E-003   5.7113170258140111E-003   5.6034953905297613E-003   5.4968819236118072E-003   5.3915409964280792E-003   5.2875362148457616E-003   5.1849303810646286E-003   5.0837854560742135E-003   4.9841625226205444E-003   4.8861217486922404E-003   4.7897223516469439E-003   4.6950225629216469E-003   4.6020795933356395E-003   4.5109495991371706E-003   4.4216876486182777E-003   4.3343476895069122E-003   4.2489825170374251E-003   4.1656437427602389E-003   4.0843817641315061E-003   4.0052457348573878E-003   3.9282835360733848E-003   3.8535417482721268E-003   3.7810656241488716E-003   3.7108990622302662E-003   3.6430845814373614E-003   3.5776632964676924E-003   3.5146748941256578E-003   3.4541576105630023E-003   3.3961482094391759E-003   3.3406819610258265E-003   3.2877926222794063E-003   3.2375124179174763E-003   3.1898720223542121E-003   3.1449005428290100E-003   3.1026255033181904E-003   3.0630728296540122E-003   3.0262668355084399E-003   2.9922302095246600E-003   2.9609840034093837E-003   2.9325476211186086E-003   2.9069388090482429E-003   2.8841736473222968E-003   2.8642665421236835E-003   2.8472302191147048E-003   2.8330757178532950E-003   2.8218123874338419E-003   2.8134478830410536E-003   2.8079881637279591E-003   2.8054374911997693E-003   1.2500938755223068E-002   1.2498377517409176E-002   1.2492884023331596E-002   1.2484462590613254E-002   1.2473119246724451E-002   1.2458861728064652E-002   1.2441699477497792E-002   1.2421643641085556E-002   1.2398707063592640E-002   1.2372904282989705E-002   1.2344251523697336E-002   1.2312766688971022E-002   1.2278469352122512E-002   1.2241380746540687E-002   1.2201523754907684E-002   1.2158922897130442E-002   1.2113604317340987E-002   1.2065595769894522E-002   1.2014926604152543E-002   1.1961627748481862E-002   1.1905731693155064E-002   1.1847272472025272E-002   1.1786285643713146E-002   1.1722808271243279E-002   1.1656878901148859E-002   1.1588537541442900E-002   1.1517825638547197E-002   1.1444786053686595E-002   1.1369463037812333E-002   1.1291902206130966E-002   1.1212150511526353E-002   1.1130256217050161E-002   1.1046268867879183E-002   1.0960239262027494E-002   1.0872219420669516E-002   1.0782262557358979E-002   1.0690423046634978E-002   1.0596756391967666E-002   1.0501319192701863E-002   1.0404169110631523E-002   1.0305364835675290E-002   1.0204966050866682E-002   1.0103033397026395E-002   9.9996284363427779E-003   9.8948136158159006E-003   9.7886522298367140E-003   9.6812083823535344E-003   9.5725469485075099E-003   9.4627335357879705E-003   9.3518344446803792E-003   9.2399166288892054E-003   9.1270476551651436E-003   9.0132956627723693E-003   8.8987293224947195E-003   8.7834177953530490E-003   8.6674306910982934E-003   8.5508380262623862E-003   8.4337101820795290E-003   8.3161178621055654E-003   8.1981320496506416E-003   8.0798239650423515E-003   7.9612650227708637E-003   7.8425267884365824E-003   7.7236809356345942E-003   7.6047992028032141E-003   7.4859533499889858E-003   7.3672151156536358E-003   7.2486561733874147E-003   7.1303480887847867E-003   7.0123622763328883E-003   6.8947699563479403E-003   6.7776421121756580E-003   6.6610494473317468E-003   6.5450623430848755E-003   6.4297508159435746E-003   6.3151844756571471E-003   6.2014324832651672E-003   6.0885635095537516E-003   5.9766456937580190E-003   5.8657466026501848E-003   5.7559331899282862E-003   5.6472717560831914E-003   5.5398279086025098E-003   5.4336665226185354E-003   5.3288517020864817E-003   5.2254467414101918E-003   5.1235140875612040E-003   5.0231153027709002E-003   4.9243110277887581E-003   4.8271609457301301E-003   4.7317237464643003E-003   4.6380570917974318E-003   4.5462175810808414E-003   4.4562607177559832E-003   4.3682408764016967E-003   4.2822112705549198E-003   4.1982239213737560E-003   4.1163296269184912E-003   4.0365779323042195E-003   3.9590171006207431E-003   3.8836940847423451E-003   3.8106544998658953E-003   3.7399425970068845E-003   3.6716012372759177E-003   3.6056718671874932E-003   3.5421944947192363E-003   3.4812076663892078E-003   3.4227484452918067E-003   3.3668523899363922E-003   3.3135535342802003E-003   3.2628843685419406E-003   3.2148758210794326E-003   3.1695572413050210E-003   3.1269563835206182E-003   3.0870993918874490E-003   3.0500107863101200E-003   3.0157134494589455E-003   2.9842286147437891E-003   2.9555758554472011E-003   2.9297730748296114E-003   2.9068364973445227E-003   2.8867806609291224E-003   2.8696184103574884E-003   2.8553608916941364E-003   2.8440175478139929E-003   2.8355961150824394E-003   2.8301026210144631E-003   2.8275413831834184E-003   1.2590048144756172E-002   1.2587477248543144E-002   1.2581952688948794E-002   1.2573478835231966E-002   1.2562061778238598E-002   1.2547709329260304E-002   1.2530431017797050E-002   1.2510238088212611E-002   1.2487143495206965E-002   1.2461161898253859E-002   1.2432309654992868E-002   1.2400604813347260E-002   1.2366067102792311E-002   1.2328717924339982E-002   1.2288580339578026E-002   1.2245679058621395E-002   1.2200040426957659E-002   1.2151692411304316E-002   1.2100664584400178E-002   1.2046988108804668E-002   1.1990695719576117E-002   1.1931821706063106E-002   1.1870401892666860E-002   1.1806473618577562E-002   1.1740075716545118E-002   1.1671248490757069E-002   1.1600033693695777E-002   1.1526474502124517E-002   1.1450615492087923E-002   1.1372502613142932E-002   1.1292183161540126E-002   1.1209705752684984E-002   1.1125120292694524E-002   1.1038477949105951E-002   1.0949831120802278E-002   1.0859233407193747E-002   1.0766739576526629E-002   1.0672405533549534E-002   1.0576288286375357E-002   1.0478445912698198E-002   1.0378937525251652E-002   1.0277823236741757E-002   1.0175164123932379E-002   1.0071022191333712E-002   9.9654603341671200E-003   9.8585423007694351E-003   9.7503326545475277E-003   9.6408967352717423E-003   9.5303006200102569E-003   9.4186110834995063E-003   9.3058955581222236E-003   9.1922220934603227E-003   9.0776593154416885E-003   8.9622763850918941E-003   8.8461429570462768E-003   8.7293291376507876E-003   8.6119054427844510E-003   8.4939427555080771E-003   8.3755122833534257E-003   8.2566855155365437E-003   8.1375341798693435E-003   8.0181301996272714E-003   7.8985456502143059E-003   7.7788527157927334E-003   7.6591236457724809E-003   7.5394307113489378E-003   7.4198461619379152E-003   7.3004421816973003E-003   7.1812908460308217E-003   7.0624640782072090E-003   6.9440336060585667E-003   6.8260709187762947E-003   6.7086472239157383E-003   6.5918334045169426E-003   6.4756999764709923E-003   6.3603170461276823E-003   6.2457542680980950E-003   6.1320808034362739E-003   6.0193652780626827E-003   5.9076757415507664E-003   5.7970796262887259E-003   5.6876437070166319E-003   5.5794340607847881E-003   5.4725160273993989E-003   5.3669541702274226E-003   5.2628122376313091E-003   5.1601531248230137E-003   5.0590388363054295E-003   4.9595304488723180E-003   4.8616880751874425E-003   4.7655708280159303E-003   4.6712367850356706E-003   4.5787429543757141E-003   4.4881452407608546E-003   4.3994984124586245E-003   4.3128560688676099E-003   4.2282706088765942E-003   4.1457932000261710E-003   4.0654737484218106E-003   3.9873608694764306E-003   3.9115018594467754E-003   3.8379426678718520E-003   3.7667278708092278E-003   3.6979006450140184E-003   3.6315027429910662E-003   3.5675744688914990E-003   3.5061546555034684E-003   3.4472806419898472E-003   3.3909882527580482E-003   3.3373117771601235E-003   3.2862839502619812E-003   3.2379359346098591E-003   3.1922973029375745E-003   3.1493960219826089E-003   3.1092584372234278E-003   3.0719092587745411E-003   3.0373715482100438E-003   3.0056667065714304E-003   2.9768144633081084E-003   2.9508328663562233E-003   2.9277382733495783E-003   2.9075453437686916E-003   2.8902670323111002E-003   2.8759145833363586E-003   2.8644975263362182E-003   2.8560236726201671E-003   2.8504991130241519E-003   2.8479282168110132E-003   1.2671588081001217E-002   1.2669008418303429E-002   1.2663455500957765E-002   1.2654933745564090E-002   1.2643449301085019E-002   1.2629010047491285E-002   1.2611625593646481E-002   1.2591307273881525E-002   1.2568068143582523E-002   1.2541922973527408E-002   1.2512888243174647E-002   1.2480982132970497E-002   1.2446224515234194E-002   1.2408636944389984E-002   1.2368242645789895E-002   1.2325066503549809E-002   1.2279135047449430E-002   1.2230476438490567E-002   1.2179120453894965E-002   1.2125098470380402E-002   1.2068443447090238E-002   1.2009189907152329E-002   1.1947373918184734E-002   1.1883033072014715E-002   1.1816206463370338E-002   1.1746934667420439E-002   1.1675259716707742E-002   1.1601225076753985E-002   1.1524875621123865E-002   1.1446257605301879E-002   1.1365418639748437E-002   1.1282407662363936E-002   1.1197274909508392E-002   1.1110071886900164E-002   1.1020851339111570E-002   1.0929667218628980E-002   1.0836574654019993E-002   1.0741629917251416E-002   1.0644890390514250E-002   1.0546414532141224E-002   1.0446261841828175E-002   1.0344492825424823E-002   1.0241168958722957E-002   1.0136352651032077E-002   1.0030107207708944E-002   9.9224967926316854E-003   9.8135863895980058E-003   9.7034417636518988E-003   9.5921294215624286E-003   9.4797165721405563E-003   9.3662710858501697E-003   9.2518614540852973E-003   9.1365567481769272E-003   9.0204265778776049E-003   8.9035410494954781E-003   8.7859707238668316E-003   8.6677865738874205E-003   8.5490599418416580E-003   8.4298624965376823E-003   8.3102661901284652E-003   8.1903432149061095E-003   8.0701659597587211E-003   7.9498069666814469E-003   7.8293388870334935E-003   7.7088344379377394E-003   7.5883663583078687E-003   7.4680073652208800E-003   7.3478301100739218E-003   7.2279071348440374E-003   7.1083108284438375E-003   6.9891133831363784E-003   6.8703867510932718E-003   6.7522026011150680E-003   6.6346322754737928E-003   6.5177467471099187E-003   6.4016165767873771E-003   6.2863118708999938E-003   6.1719022391392500E-003   6.0584567528316896E-003   5.9460439034043494E-003   5.8347315613369449E-003   5.7245869353747397E-003   5.6156765323588514E-003   5.5080661172538237E-003   5.4018206739607638E-003   5.2970043662496219E-003   5.1936804995603020E-003   5.0919114831477208E-003   4.9917587928448304E-003   4.8932829344611184E-003   4.7965434077313351E-003   4.7015986709610380E-003   4.6085061063379229E-003   4.5173219858645475E-003   4.4281014380837813E-003   4.3408984154733321E-003   4.2557656626253104E-003   4.1727546852142750E-003   4.0919157196885325E-003   4.0132977038520867E-003   3.9369482482221330E-003   3.8629136082741766E-003   3.7912386575464641E-003   3.7219668616231272E-003   3.6551402529530208E-003   3.5907994067990723E-003   3.5289834178243440E-003   3.4697298778810226E-003   3.4130748546040701E-003   3.3590528710977230E-003   3.3076968864665934E-003   3.2590382775494753E-003   3.2131068214268921E-003   3.1699306791941884E-003   3.1295363805847187E-003   3.0919488097429504E-003   3.0571911920170280E-003   3.0252850817900634E-003   2.9962503514501804E-003   2.9701051814017831E-003   2.9468660510971190E-003   2.9265477313344945E-003   2.9091632774897458E-003   2.8947240238890726E-003   2.8832395794129440E-003   2.8747178240393634E-003   2.8691649066625580E-003   2.8665852439825890E-003   1.2745509876842531E-002   1.2742922325730488E-002   1.2737343756826336E-002   1.2728778629931492E-002   1.2717233146672946E-002   1.2702715249396035E-002   1.2685234618979191E-002   1.2664802671427555E-002   1.2641432553423981E-002   1.2615139136669784E-002   1.2585939011196201E-002   1.2553850477441064E-002   1.2518893537418418E-002   1.2481089884590069E-002   1.2440462892723825E-002   1.2397037603779526E-002   1.2350840714508426E-002   1.2301900562209145E-002   1.2250247109238721E-002   1.2195911926670022E-002   1.2138928176765540E-002   1.2079330594492510E-002   1.2017155468016072E-002   1.1952440618220206E-002   1.1885225377274100E-002   1.1815550566101618E-002   1.1743458471051405E-002   1.1668992819529156E-002   1.1592198754758143E-002   1.1513122809566845E-002   1.1431812879433290E-002   1.1348318194411511E-002   1.1262689290484351E-002   1.1174977979842349E-002   1.1085237320530683E-002   1.0993521585149546E-002   1.0899886228907252E-002   1.0804387856780950E-002   1.0707084190105132E-002   1.0608034032261293E-002   1.0507297233901314E-002   1.0404934657216147E-002   1.0301008139888324E-002   1.0195580458130959E-002   1.0088715289308492E-002   9.9804771739205878E-003   9.8709314770153989E-003   9.7601443491611706E-003   9.6481826868152765E-003   9.5351140922694255E-003   9.4210068331838648E-003   9.3059298016182623E-003   9.1899524727064863E-003   9.0731448630177458E-003   8.9555774884251260E-003   8.8373213218307933E-003   8.7184477504806956E-003   8.5990285330793115E-003   8.4791357566056380E-003   8.3588417930207382E-003   8.2382192556805234E-003   8.1173409556771770E-003   7.9962798580393846E-003   7.8751090377880417E-003   7.7539016359926549E-003   7.6327308157416729E-003   7.5116697180955538E-003   7.3907914180998263E-003   7.2701688807570025E-003   7.1498749171722761E-003   7.0299821407000061E-003   6.9105629232961950E-003   6.7916893519461875E-003   6.6734331853550224E-003   6.5558658107597589E-003   6.4390582010653424E-003   6.3230808721621290E-003   6.2080038405931265E-003   6.0938965815080792E-003   5.9808279869663916E-003   5.8688663246169448E-003   5.7580791967616063E-003   5.6485334998627734E-003   5.5402953844698177E-003   5.4334302156441028E-003   5.3280025338866277E-003   5.2240760165613853E-003   5.1217134398799935E-003   5.0209766415079127E-003   4.9219264836737886E-003   4.8246228169901983E-003   4.7291244448694481E-003   4.6354890886254330E-003   4.5437733532556202E-003   4.4540326939382924E-003   4.3663213832998982E-003   4.2806924793686307E-003   4.1971977943462413E-003   4.1158878642069685E-003   4.0368119190214991E-003   3.9600178542449904E-003   3.8855522027301248E-003   3.8134601076749708E-003   3.7437852965037099E-003   3.6765700555548286E-003   3.6118552057687325E-003   3.5496800792873817E-003   3.4900824970053312E-003   3.4330987471019592E-003   3.3787635645321501E-003   3.3271101115753821E-003   3.2781699592623337E-003   3.2319730699955640E-003   3.1885477810499330E-003   3.1479207891942362E-003   3.1101171363570046E-003   3.0751601963362463E-003   3.0430716625892140E-003   3.0138715371046398E-003   2.9875781203526630E-003   2.9642080023476458E-003   2.9437760547992298E-003   2.9262954243762795E-003   2.9117775270974811E-003   2.9002320438342721E-003   2.8916669169462006E-003   2.8860883480446020E-003   2.8835007969183479E-003   1.2811769395238481E-002   1.2809174821002689E-002   1.2803573305332994E-002   1.2794969346770990E-002   1.2783369194237393E-002   1.2768780846076300E-002   1.2751214047759474E-002   1.2730680288600804E-002   1.2707192797104472E-002   1.2680766535508536E-002   1.2651418192889397E-002   1.2619166177459451E-002   1.2584030607318719E-002   1.2546033300616988E-002   1.2505197764217990E-002   1.2461549181503329E-002   1.2415114398941718E-002   1.2365921911786315E-002   1.2314001848458156E-002   1.2259385954152657E-002   1.2202107573182408E-002   1.2142201630433058E-002   1.2079704611713260E-002   1.2014654543355152E-002   1.1947090970175378E-002   1.1877054933514597E-002   1.1804588947173233E-002   1.1729736973301319E-002   1.1652544396827114E-002   1.1573057999268832E-002   1.1491325931443030E-002   1.1407397685416043E-002   1.1321324065665717E-002   1.1233157159207197E-002   1.1142950305013388E-002   1.1050758062660981E-002   1.0956636180142532E-002   1.0860641560985207E-002   1.0762832230494901E-002   1.0663267301448121E-002   1.0562006938975688E-002   1.0459112324849029E-002   1.0354645621057507E-002   1.0248669932769294E-002   1.0141249270820163E-002   1.0032448513298431E-002   9.9223333671037695E-003   9.8109703283147109E-003   9.6984266427421473E-003   9.5847702654734968E-003   9.4700698201561351E-003   9.3543945580664978E-003   9.2378143163288073E-003   9.1203994761349383E-003   9.0022209206016834E-003   8.8833499919801773E-003   8.7638584489744542E-003   8.6438184235424487E-003   8.5233023776146583E-003   8.4023830593978333E-003   8.2811334597644448E-003   8.1596267682814277E-003   8.0379363291683825E-003   7.9161355972812431E-003   7.7942980937245540E-003   7.6724973618226069E-003   7.5508069227407520E-003   7.4293002312360717E-003   7.3080506316134559E-003   7.1871313133913643E-003   7.0666152674613205E-003   6.9465752420320550E-003   6.8270836990319290E-003   6.7082127704084643E-003   6.5900342148585561E-003   6.4726193747012828E-003   6.3560391329407911E-003   6.2403638708364920E-003   6.1256634255437425E-003   6.0120070482663907E-003   5.8994633626879150E-003   5.7881003239201034E-003   5.6779851776883050E-003   5.5691844201973678E-003   5.4617637582309864E-003   5.3557880699573596E-003   5.2513213661534719E-003   5.1484267520371940E-003   5.0471663895671204E-003   4.9476014605102925E-003   4.8497921300293956E-003   4.7537975108665753E-003   4.6596756283516783E-003   4.5674833859981889E-003   4.4772765317948882E-003   4.3891096253188822E-003   4.3030360055813233E-003   4.2191077595769566E-003   4.1373756917380544E-003   4.0578892941751654E-003   3.9806967177168362E-003   3.9058447438292676E-003   3.8333787574995615E-003   3.7633427208188797E-003   3.6957791476741608E-003   3.6307290792709224E-003   3.5682320605928131E-003   3.5083261178345260E-003   3.4510477368534520E-003   3.3964318425503959E-003   3.3445117792225698E-003   3.2953192920585073E-003   3.2488845095117180E-003   3.2052359267877306E-003   3.1644003903859019E-003   3.1264030836898327E-003   3.0912675135528200E-003   3.0590154981002815E-003   3.0296671555149479E-003   3.0032408938999722E-003   2.9797534024139094E-003   2.9592196432307594E-003   2.9416528449314749E-003   2.9270644967806514E-003   2.9154643442457773E-003   2.9068603856727826E-003   2.9012588700195741E-003   2.8986642958134801E-003   1.2870327074770760E-002   1.2867726331302176E-002   1.2862104572254229E-002   1.2853466330453589E-002   1.2841817896776186E-002   1.2827167319045873E-002   1.2809524399926442E-002   1.2788900693448180E-002   1.2765309500560429E-002   1.2738765863514190E-002   1.2709286559018818E-002   1.2676890090379866E-002   1.2641596678461875E-002   1.2603428251562576E-002   1.2562408434187766E-002   1.2518562534680755E-002   1.2471917531887922E-002   1.2422502060573382E-002   1.2370346396001430E-002   1.2315482437197267E-002   1.2257943689381490E-002   1.2197765245292147E-002   1.2134983765472840E-002   1.2069637457588267E-002   1.2001766054725138E-002   1.1931410792729191E-002   1.1858614386588529E-002   1.1783421005833850E-002   1.1705876249087144E-002   1.1626027117564441E-002   1.1543921987805628E-002   1.1459610583489765E-002   1.1373143946336484E-002   1.1284574406198566E-002   1.1193955550411139E-002   1.1101342192162633E-002   1.1006790338284445E-002   1.0910357156075245E-002   1.0812100939559199E-002   1.0712081074935154E-002   1.0610358005319870E-002   1.0506993194890180E-002   1.0402049092299859E-002   1.0295589093502255E-002   1.0187677503958437E-002   1.0078379500279511E-002   9.9677610913381787E-003   9.8558890787656672E-003   9.7428310170414312E-003   9.6286551730547232E-003   9.5134304852111939E-003   9.3972265221308748E-003   9.2801134409456476E-003   9.1621619452195713E-003   9.0434432424773559E-003   8.9240290015316082E-003   8.8039913093630184E-003   8.6834026278811427E-003   8.5623357503139541E-003   8.4408637575083545E-003   8.3190599739708937E-003   8.1969979237742907E-003   8.0747512863394155E-003   7.9523938521232837E-003   7.8299994782461413E-003   7.7076420440266719E-003   7.5853954065907836E-003   7.4633333563922238E-003   7.3415295728535349E-003   7.2200575800491903E-003   7.0989907024821483E-003   6.9784020209942227E-003   6.8583643288342086E-003   6.7389500878871009E-003   6.6202313851492500E-003   6.5022798894154160E-003   6.3851668082318680E-003   6.2689628451564339E-003   6.1537381573121275E-003   6.0395623133219500E-003   5.9265042515994071E-003   5.8146322390278671E-003   5.7040138300842314E-003   5.5947158264116614E-003   5.4868042368625691E-003   5.3803442380577216E-003   5.2754001354697322E-003   5.1720353250434559E-003   5.0703122554338620E-003   4.9702923907989915E-003   4.8720361742878859E-003   4.7756029920774656E-003   4.6810511381961128E-003   4.5884377799541021E-003   4.4978189241645095E-003   4.4092493840407476E-003   4.3227827468771407E-003   4.2384713425577258E-003   4.1563662128030754E-003   4.0765170812804841E-003   3.9989723245268949E-003   3.9237789437803761E-003   3.8509825376371598E-003   3.7806272756428227E-003   3.7127558727738652E-003   3.6474095648905136E-003   3.5846280850706513E-003   3.5244496409877479E-003   3.4669108931735249E-003   3.4120469343608129E-003   3.3598912697837546E-003   3.3104757984852018E-003   3.2638307956814883E-003   3.2199848961743660E-003   3.1789650787968915E-003   3.1407966519028108E-003   3.1055032399812665E-003   3.0731067713470894E-003   3.0436274668467211E-003   3.0170838298005931E-003   2.9934926369229453E-003   2.9728689304424627E-003   2.9552260113141493E-003   2.9405754335946055E-003   2.9289269999123180E-003   2.9202887581087911E-003   2.9146669990594010E-003   2.9120662555914834E-003   1.2921147953638579E-002   1.2918541884567092E-002   1.2912902584177877E-002   1.2904234615152887E-002   1.2892544304794862E-002   1.2877839743980324E-002   1.2860130784965895E-002   1.2839429037991679E-002   1.2815747866992244E-002   1.2789102383607420E-002   1.2759509440618877E-002   1.2726987623892350E-002   1.2691557243509732E-002   1.2653240323371284E-002   1.2612060590017626E-002   1.2568043460363165E-002   1.2521216027998883E-002   1.2471607048994138E-002   1.2419246925792438E-002   1.2364167691096273E-002   1.2306402989763987E-002   1.2245988060138990E-002   1.2182959714481967E-002   1.2117356317778771E-002   1.2049217766517961E-002   1.1978585465389824E-002   1.1905502303961202E-002   1.1830012631803000E-002   1.1752162232929075E-002   1.1671998299247921E-002   1.1589569403274769E-002   1.1504925469597083E-002   1.1418117745902456E-002   1.1329198772868698E-002   1.1238222353275262E-002   1.1145243520560844E-002   1.1050318506036105E-002   1.0953504706056161E-002   1.0854860647870612E-002   1.0754445954930691E-002   1.0652321311696550E-002   1.0548548427459115E-002   1.0443189999620295E-002   1.0336309676537425E-002   1.0227972019404313E-002   1.0118242463977162E-002   1.0007187281131757E-002   9.8948735377781816E-003   9.7813690562915667E-003   9.6667423741600977E-003   9.5510627029844197E-003   9.4343998868668955E-003   9.3168243606881196E-003   9.1984071077165219E-003   9.0792196171959605E-003   8.9593338412621015E-003   8.8388221519086069E-003   8.7177572973315826E-003   8.5962123583919331E-003   8.4742607046283253E-003   8.3519759501080870E-003   8.2294319092407059E-003   8.1067025523931385E-003   7.9838619613390865E-003   7.8609842847774808E-003   7.7381436937513509E-003   7.6154143368682425E-003   7.4928702960283568E-003   7.3705855414998821E-003   7.2486338877379101E-003   7.1270889487988973E-003   7.0060240942348140E-003   6.8855124048543409E-003   6.7656266289300888E-003   6.6464391384064778E-003   6.5280218854409516E-003   6.4104463592586924E-003   6.2937835431347566E-003   6.1781038719608550E-003   6.0634771898389200E-003   5.9499727083426462E-003   5.8376589649700300E-003   5.7266037821684240E-003   5.6168742267061894E-003   5.5085365695940608E-003   5.4016562465164508E-003   5.2962978186778531E-003   5.1925249344171864E-003   5.0904002911799084E-003   4.9899855982737384E-003   4.8913415400671789E-003   4.7945277400899267E-003   4.6996027255837847E-003   4.6066238928328118E-003   4.5156474732677698E-003   4.4267285002188295E-003   4.3399207765227044E-003   4.2552768428552046E-003   4.1728479468590707E-003   4.0926840132058384E-003   4.0148336143116803E-003   3.9393439421565313E-003   3.8662607807267990E-003   3.7956284796060447E-003   3.7274899283372409E-003   3.6618865316701554E-003   3.5988581859685009E-003   3.5384432563609347E-003   3.4806785550169916E-003   3.4255993203257118E-003   3.3732391971548203E-003   3.3236302181012811E-003   3.2768027857698057E-003   3.2327856561190083E-003   3.1916059227696802E-003   3.1532890026089722E-003   3.1178586222253002E-003   3.0853368055216990E-003   3.0557438625156697E-003   3.0290983791400605E-003   3.0054172081074304E-003   2.9847154611806759E-003   2.9670065021453751E-003   2.9523019413200680E-003   2.9406116309534380E-003   2.9319436619463235E-003   2.9263043615513906E-003   2.9236982924492616E-003   1.2964201689948607E-002   1.2961591129871608E-002   1.2955936988975125E-002   1.2947243855269575E-002   1.2935518086874875E-002   1.2920767811186229E-002   1.2903002922512563E-002   1.2882235078868765E-002   1.2858477697362369E-002   1.2831745948505557E-002   1.2802056749536050E-002   1.2769428756394530E-002   1.2733882354569626E-002   1.2695439649015761E-002   1.2654124452811111E-002   1.2609962274749531E-002   1.2562980305761084E-002   1.2513207404423743E-002   1.2460674081249290E-002   1.2405412481960476E-002   1.2347456369763976E-002   1.2286841106417090E-002   1.2223603632547930E-002   1.2157782446727716E-002   1.2089417583554973E-002   1.2018550590956578E-002   1.1945224506317631E-002   1.1869483831731586E-002   1.1791374508280938E-002   1.1710943889516545E-002   1.1628240713834725E-002   1.1543315076151917E-002   1.1456218398599116E-002   1.1367003400427733E-002   1.1275724067082882E-002   1.1182435618367959E-002   1.1087194476024798E-002   1.0990058230343491E-002   1.0891085606136969E-002   1.0790336427959291E-002   1.0687871584667552E-002   1.0583752993164497E-002   1.0478043561745864E-002   1.0370807152508432E-002   1.0262108543398873E-002   1.0152013389517822E-002   1.0040588184026311E-002   9.9279002183098597E-003   9.8140175418284237E-003   9.6990089213778163E-003   9.5829437999332967E-003   9.4658922550429625E-003   9.3479249568357292E-003   9.2291131256570652E-003   9.1095284893345368E-003   8.9892432401280087E-003   8.8683299913849545E-003   8.7468617339957755E-003   8.6249117924327989E-003   8.5025537807971729E-003   8.3798615585383152E-003   8.2569091860366858E-003   8.1337708801162700E-003   8.0105209694067009E-003   7.8872338496346200E-003   7.7639839389350013E-003   7.6408456330184487E-003   7.5178932605128391E-003   7.3952010382525163E-003   7.2728430266192322E-003   7.1508930850626914E-003   7.0294248276608004E-003   6.9085115789363251E-003   6.7882263297175949E-003   6.6686416933937481E-003   6.5498298622169021E-003   6.4318625640077676E-003   6.3148110191161011E-003   6.1987458976714427E-003   6.0837372772232778E-003   5.9698546007393161E-003   5.8571666350254459E-003   5.7457414295258580E-003   5.6356462756608772E-003   5.5269476665382178E-003   5.4197112573022843E-003   5.3140018258783783E-003   5.2098832343893675E-003   5.1074183910892468E-003   5.0066692129145940E-003   4.9076965887100976E-003   4.8105603430307342E-003   4.7153192006823552E-003   4.6220307519732606E-003   4.5307514186107012E-003   4.4415364204497543E-003   4.3544397428988968E-003   4.2695141052151997E-003   4.1868109295359335E-003   4.1063803107623809E-003   4.0282709873223910E-003   3.9525303127340705E-003   3.8792042280904604E-003   3.8083372355064427E-003   3.7399723723268163E-003   3.6741511864932797E-003   3.6109137126275614E-003   3.5502984492932210E-003   3.4923423370814000E-003   3.4370807377983592E-003   3.3845474146256826E-003   3.3347745132983331E-003   3.2877925442972300E-003   3.2436303662284338E-003   3.2023151700345531E-003   3.1638724644961203E-003   3.1283260626630005E-003   3.0956980695026060E-003   3.0660088705540822E-003   3.0392771217071513E-003   3.0155197401789957E-003   2.9947518965349751E-003   2.9769870078775185E-003   2.9622367321789911E-003   2.9505109637922855E-003   2.9418178300741893E-003   2.9361636891763743E-003   2.9335531290892725E-003   1.2999462579178167E-002   1.2996848355100232E-002   1.2991182073544216E-002   1.2982468343057108E-002   1.2970713547283519E-002   1.2955925843386173E-002   1.2938115160243624E-002   1.2917293194876167E-002   1.2893473407957712E-002   1.2866671018440301E-002   1.2836902996217758E-002   1.2804188054496179E-002   1.2768546640743283E-002   1.2730000926236273E-002   1.2688574794946950E-002   1.2644293830776421E-002   1.2597185304569825E-002   1.2547278158748842E-002   1.2494602992390136E-002   1.2439192043807334E-002   1.2381079172947396E-002   1.2320299842907612E-002   1.2256891099306777E-002   1.2190891550006189E-002   1.2122341342973353E-002   1.2051282143323461E-002   1.1977757109494003E-002   1.1901810868433060E-002   1.1823489490080497E-002   1.1742840460109483E-002   1.1659912652972004E-002   1.1574756302964728E-002   1.1487422975177741E-002   1.1397965535097587E-002   1.1306438117662077E-002   1.1212896095535746E-002   1.1117396046257805E-002   1.1019995719035419E-002   1.0920754000436461E-002   1.0819730879828293E-002   1.0716987413273149E-002   1.0612585688018011E-002   1.0506588784790410E-002   1.0399060740918648E-002   1.0290066511793483E-002   1.0179671932343648E-002   1.0067943677544683E-002   9.9549492228243608E-003   9.8407568035150939E-003   9.7254353743141397E-003   9.6090545676491279E-003   9.4916846522885845E-003   9.3733964910459044E-003   9.2542614984528898E-003   9.1343515977081458E-003   9.0137391777496134E-003   8.8924970497337441E-003   8.7706984030875984E-003   8.6484167620262120E-003   8.5257259408911129E-003   8.4027000000513122E-003   8.2794132014278737E-003   8.1559399636774582E-003   8.0323548175863652E-003   7.9087323612929486E-003   7.7851472151415115E-003   7.6616739774126082E-003   7.5383871787903260E-003   7.4153612379483282E-003   7.2926704168118934E-003   7.1703887757146416E-003   7.0485901291331386E-003   6.9273480010437483E-003   6.8067355811456468E-003   6.6868256803937348E-003   6.5676906877791888E-003   6.4494025265604271E-003   6.3320326112051850E-003   6.2156518045346082E-003   6.1003303753164179E-003   5.9861379560429834E-003   5.8731435013092553E-003   5.7614152465119139E-003   5.6510206670247753E-003   5.5420264379362205E-003   5.4344983940410596E-003   5.3285014908447115E-003   5.2240997655565169E-003   5.1213562990361228E-003   5.0203331783881533E-003   4.9210914597983269E-003   4.8236911325679477E-003   4.7281910832980278E-003   4.6346490611603175E-003   4.5431216437687161E-003   4.4536642036672458E-003   4.3663308758778441E-003   4.2811745258791167E-003   4.1982467187240691E-003   4.1175976887845578E-003   4.0392763103913598E-003   3.9633300693475704E-003   3.8898050355423708E-003   3.8187458358411308E-003   3.7501956288205074E-003   3.6841960795427342E-003   3.6207873359624387E-003   3.5600080058728611E-003   3.5018951350835326E-003   3.4464841864452755E-003   3.3938090200761328E-003   3.3439018742693616E-003   3.2967933480634315E-003   3.2525123839026726E-003   3.2110862525845940E-003   3.1725405380875205E-003   3.1368991243209687E-003   3.1041841826477401E-003   3.0744161603912801E-003   3.0476137708305706E-003   3.0237939839883321E-003   3.0029720185937858E-003   2.9851613354325290E-003   2.9703736315451756E-003   2.9586188357791365E-003   2.9499051053180070E-003   2.9442388237280737E-003   2.9416245996785606E-003   1.3026909569968548E-002   1.3024292502721302E-002   1.3018616779338910E-002   1.3009887024594269E-002   1.2998109641854105E-002   1.2983292811514224E-002   1.2965446489309529E-002   1.2944582402692806E-002   1.2920714046431470E-002   1.2893856676857829E-002   1.2864027305006576E-002   1.2831244688804810E-002   1.2795529323786803E-002   1.2756903432908362E-002   1.2715390955281292E-002   1.2671017533479656E-002   1.2623810500226540E-002   1.2573798863567576E-002   1.2521013291169059E-002   1.2465486093549027E-002   1.2407251206225434E-002   1.2346344170699575E-002   1.2282802114713331E-002   1.2216663731053679E-002   1.2147969255886681E-002   1.2076760445537627E-002   1.2003080552717149E-002   1.1926974301707749E-002   1.1848487862446855E-002   1.1767668823730038E-002   1.1684566165735988E-002   1.1599230231367219E-002   1.1511712696935184E-002   1.1422066541783238E-002   1.1330346017295850E-002   1.1236606614994094E-002   1.1140905033703741E-002   1.1043299146360486E-002   1.0943847965561637E-002   1.0842611608728736E-002   1.0739651262431038E-002   1.0635029146086661E-002   1.0528808475063323E-002   1.0421053422861148E-002   1.0311829083037738E-002   1.0201201430431628E-002   1.0089237281696251E-002   9.9760042554286610E-003   9.8615707317818435E-003   9.7460058114738346E-003   9.6293792746491857E-003   9.5117615388241594E-003   9.3932236168381145E-003   9.2738370742739273E-003   9.1536739865962780E-003   9.0328068957620800E-003   8.9113087667891666E-003   8.7892529438917955E-003   8.6667131065090164E-003   8.5437632250351114E-003   8.4204775162285694E-003   8.2969303988212756E-003   8.1731964486346786E-003   8.0493503538538874E-003   7.9254668700220882E-003   7.8016207752433231E-003   7.6778868250430080E-003   7.5543397076523328E-003   7.4310539988437421E-003   7.3081041173488764E-003   7.1855642799949632E-003   7.0635084571034623E-003   6.9420103281158385E-003   6.8211432372657782E-003   6.7009801495842916E-003   6.5815936070356129E-003   6.4630556850546195E-003   6.3454379492160484E-003   6.2288114123755511E-003   6.1132464921170582E-003   5.9988129684446223E-003   5.8855799421808630E-003   5.7736157934498294E-003   5.6629881408392646E-003   5.5537638010240142E-003   5.4460087488181208E-003   5.3397880777664164E-003   5.2351659614500168E-003   5.1322056151453244E-003   5.0309692582964916E-003   4.9315180775086898E-003   4.8339121901619375E-003   4.7382106088749154E-003   4.6444712065509264E-003   4.5527506820839947E-003   4.4631045269062364E-003   4.3755869924763657E-003   4.2902510581410147E-003   4.2071484001450776E-003   4.1263293614230423E-003   4.0478429221422751E-003   3.9717366711475299E-003   3.8980567783334363E-003   3.8268479679818279E-003   3.7581534928080584E-003   3.6920151091681674E-003   3.6284730531577214E-003   3.5675660176628377E-003   3.5093311303188157E-003   3.4538039327186576E-003   3.4010183603202515E-003   3.3510067236536267E-003   3.3037996903915179E-003   3.2594262685956554E-003   3.2179137909391642E-003   3.1792879000859253E-003   3.1435725350714705E-003   3.1107899188635990E-003   3.0809605470232260E-003   3.0541031774455885E-003   3.0302348211703745E-003   3.0093707345618670E-003   2.9915244123749352E-003   2.9767075820318345E-003   2.9649301992589194E-003   2.9562004445314871E-003   2.9505247211308872E-003   2.9479076539192794E-003   1.3046526275970693E-002   1.3043907181637227E-002   1.3038224714359115E-002   1.3029483511512674E-002   1.3017689989527070E-002   1.3002852346295446E-002   1.2984980556296488E-002   1.2964086368957850E-002   1.2940183303237429E-002   1.2913286642052491E-002   1.2883413426334811E-002   1.2850582445560810E-002   1.2814814229729632E-002   1.2776131038872429E-002   1.2734556851131118E-002   1.2690117351518149E-002   1.2642839916632564E-002   1.2592753601505136E-002   1.2539889122907821E-002   1.2484278842945451E-002   1.2425956751023925E-002   1.2364958444898322E-002   1.2301321110653574E-002   1.2235083502266819E-002   1.2166285918425335E-002   1.2094970180882347E-002   1.2021179609940591E-002   1.1944958999200506E-002   1.1866354589850303E-002   1.1785414044863607E-002   1.1702186419720373E-002   1.1616722135124935E-002   1.1529072946588087E-002   1.1439291915026434E-002   1.1347433375062915E-002   1.1253552902899699E-002   1.1157707284605162E-002   1.1059954481068751E-002   1.0960353595126454E-002   1.0858964835639112E-002   1.0755849482595364E-002   1.0651069849939770E-002   1.0544689248875055E-002   1.0436771950574408E-002   1.0327383147429620E-002   1.0216588914008951E-002   1.0104456168363002E-002   9.9910526313856940E-003   9.8764467866841732E-003   9.7607078396527436E-003   9.6439056755100450E-003   9.5261108183507803E-003   9.4073943882964084E-003   9.2878280589837048E-003   9.1674840143562281E-003   9.0464349059634491E-003   8.9247538087220551E-003   8.8025141776862242E-003   8.6797898031334073E-003   8.5566547667023929E-003   8.4331833973671777E-003   8.3094502256242514E-003   8.1855299398154273E-003   8.0614973404453810E-003   7.9374272958065671E-003   7.8133946964713506E-003   7.6894744107214221E-003   7.5657412388949498E-003   7.4422698695604632E-003   7.3191348332416056E-003   7.1964104586021010E-003   7.0741708274849394E-003   6.9524897303587727E-003   6.8314406219536564E-003   6.7110965773563708E-003   6.5915302480022142E-003   6.4728138179041828E-003   6.3550189607792101E-003   6.2382167967448138E-003   6.1224778495104354E-003   6.0078720048985096E-003   5.8944684679127918E-003   5.7823357222449856E-003   5.6715414889080829E-003   5.5621526856793613E-003   5.4542353873787697E-003   5.3478547864204418E-003   5.2430751536709785E-003   5.1399598006349467E-003   5.0385710412295670E-003   4.9389701552292609E-003   4.8412173517253243E-003   4.7453717333969525E-003   4.6514912613436488E-003   4.5596327212048260E-003   4.4698516898043772E-003   4.3822025012472121E-003   4.2967382165201573E-003   4.2135105914350990E-003   4.1325700464147908E-003   4.0539656371866573E-003   3.9777450263735747E-003   3.9039544553784999E-003   3.8326387179136168E-003   3.7638411340844002E-003   3.6976035255763540E-003   3.6339661914524535E-003   3.5729678852233770E-003   3.5146457933303288E-003   3.4590355133474748E-003   3.4061710347792484E-003   3.3560847196525412E-003   3.3088072847922145E-003   3.2643677851043607E-003   3.2227935975303601E-003   3.1841104065617465E-003   3.1483421907564368E-003   3.1155112099629512E-003   3.0856379942063028E-003   3.0587413330941393E-003   3.0348382673529017E-003   3.0139440799912265E-003   2.9960722899828318E-003   2.9812346467533724E-003   2.9694411248402108E-003   2.9606999218963481E-003   2.9550174547609553E-003   2.9523983603336745E-003   1.3058300986172111E-002   1.3055680676677173E-002   1.3049994163640388E-002   1.3041246090551462E-002   1.3029442883180309E-002   1.3014592748759490E-002   1.2996705673622877E-002   1.2975793420070936E-002   1.2951869521714565E-002   1.2924949277828168E-002   1.2895049746530218E-002   1.2862189736742358E-002   1.2826389799061699E-002   1.2787672215590073E-002   1.2746060988415575E-002   1.2701581827271768E-002   1.2654262135701200E-002   1.2604130996627272E-002   1.2551219156444415E-002   1.2495559008122159E-002   1.2437184573436677E-002   1.2376131483899822E-002   1.2312436960806972E-002   1.2246139794360955E-002   1.2177280321409745E-002   1.2105900402763270E-002   1.2032043398979675E-002   1.1955754145396402E-002   1.1877078926552875E-002   1.1796065449119486E-002   1.1712762814244049E-002   1.1627221489009104E-002   1.1539493276932822E-002   1.1449631287547002E-002   1.1357689905421298E-002   1.1263724758025451E-002   1.1167792683066446E-002   1.1069951694844926E-002   1.0970260950047717E-002   1.0868780712691539E-002   1.0765572318446048E-002   1.0660698138238556E-002   1.0554221540938491E-002   1.0446206856120244E-002   1.0336719335396372E-002   1.0225825113566456E-002   1.0113591169243819E-002   1.0000085284880833E-002   9.8853760061041740E-003   9.7695326009897554E-003   9.6526250182467632E-003   9.5347238456898187E-003   9.4159002677670633E-003   9.2962260229217941E-003   9.1757733605374314E-003   9.0546149976937496E-003   8.9328240754889543E-003   8.8104741150721172E-003   8.6876389735698334E-003   8.5643927996225805E-003   8.4408099890187493E-003   8.3169651398070296E-003   8.1929330075794365E-003   8.0687884604785948E-003   7.9446064342717573E-003   7.8204618871663065E-003   7.6964297549489778E-003   7.5725849057272365E-003   7.4490020951288455E-003   7.3257559211996753E-003   7.2029207796625999E-003   7.0805708192467065E-003   6.9587798970369222E-003   6.8376215342261792E-003   6.7171688718470068E-003   6.5974946269930779E-003   6.4786710490627453E-003   6.3607698765070775E-003   6.2438622937757982E-003   6.1280188886222997E-003   6.0133096098878153E-003   5.8998037255059144E-003   5.7875697811783922E-003   5.6766755593519735E-003   5.5671880386091166E-003   5.4591733538030818E-003   5.3526967565372674E-003   5.2478225762975228E-003   5.1446141820543079E-003   5.0431339447196133E-003   4.9434431999177963E-003   4.8456022116853403E-003   4.7496701367362726E-003   4.6557049893494740E-003   4.5637636072111687E-003   4.4739016178461100E-003   4.3861734057413226E-003   4.3006320805109577E-003   4.2173294456284149E-003   4.1363159681999662E-003   4.0576407493648770E-003   3.9813514957821594E-003   3.9074944919843535E-003   3.8361145733304403E-003   3.7672551004197530E-003   3.7009579339539744E-003   3.6372634108917667E-003   3.5762103213219376E-003   3.5178358866272408E-003   3.4621757383037632E-003   3.4092638981166878E-003   3.3591327590409836E-003   3.3118130675054980E-003   3.2673339063272744E-003   3.2257226791657656E-003   3.1870050956950280E-003   3.1512051580092626E-003   3.1183451482198477E-003   3.0884456169074648E-003   3.0615253730170711E-003   3.0376014746721358E-003   3.0166892211103136E-003   2.9988021460002345E-003   2.9839520115455542E-003   2.9721488042031563E-003   2.9634007311148958E-003   2.9577142181187455E-003   2.9550939085672967E-003   1.3062226670853105E-002   1.3059605956302012E-002   1.3053918095003281E-002   1.3045167731521978E-002   1.3033361295545665E-002   1.3018506996677504E-002   1.3000614825822709E-002   1.2979696549207054E-002   1.2955765705465305E-002   1.2928837599482490E-002   1.2898929294701378E-002   1.2866059606780667E-002   1.2830249093311041E-002   1.2791520043508642E-002   1.2749896467777300E-002   1.2705404083437066E-002   1.2658070303803060E-002   1.2607924220669420E-002   1.2554996590255829E-002   1.2499319816030030E-002   1.2440927930344070E-002   1.2379856576029413E-002   1.2316142986498191E-002   1.2249825963313699E-002   1.2180945856860692E-002   1.2109544540453099E-002   1.2035665387788552E-002   1.1959353248863630E-002   1.1880654422385895E-002   1.1799616629294879E-002   1.1716288986293177E-002   1.1630721975737779E-002   1.1542967417192490E-002   1.1453078436611253E-002   1.1361109434941841E-002   1.1267116057039811E-002   1.1171155157340185E-002   1.1073284768375963E-002   1.0973564064620162E-002   1.0872053328706027E-002   1.0768813914614622E-002   1.0663908211965556E-002   1.0557399609809143E-002   1.0449352456407546E-002   1.0339832023097073E-002   1.0228904465118954E-002   1.0116636781220795E-002   1.0003096774137396E-002   9.8883530105927098E-003   9.7724747788622002E-003   9.6555320496385794E-003   9.5375954315670003E-003   9.4187361305187178E-003   9.2990259064474612E-003   9.1785370309525049E-003   9.0573422427439737E-003   8.9355147049023434E-003   8.8131279605940527E-003   8.6902558891586920E-003   8.5669726620779263E-003   8.4433526968128031E-003   8.3194706143420623E-003   8.1954011924349167E-003   8.0712193220272115E-003   7.9469999610128975E-003   7.8228180905983470E-003   7.6987486685758909E-003   7.5748665862424326E-003   7.4512466209707418E-003   7.3279633936682159E-003   7.2050913224851187E-003   7.0827045782054579E-003   6.9608770403053188E-003   6.8396822519857514E-003   6.7191933764516876E-003   6.5994831524744252E-003   6.4806238514707182E-003   6.3626872333712448E-003   6.2457445039555831E-003   6.1298662726178982E-003   6.0151225087872739E-003   5.9015825018160772E-003   5.7893148179367360E-003   5.6783872598412388E-003   5.5688668266865582E-003   5.4608196732643666E-003   5.3543110708686170E-003   5.2494053684489228E-003   5.1461659543376448E-003   5.0446552182619175E-003   4.9449345146082013E-003   4.8470641256309899E-003   4.7511032259419383E-003   4.6571098478955242E-003   4.5651408464426890E-003   4.4752518656158424E-003   4.3874973072141055E-003   4.3019302967491069E-003   4.2186026537191779E-003   4.1375648606389315E-003   4.0588660340084015E-003   3.9825538951652750E-003   3.9086747426018698E-003   3.8372734261277186E-003   3.7683933195324926E-003   3.7020762965943033E-003   3.6383627067599900E-003   3.5772913527095107E-003   3.5188994669889673E-003   3.4632226927972520E-003   3.4102950623582928E-003   3.3601489792479122E-003   3.3128151994315513E-003   3.2683228153346788E-003   3.2266992393832905E-003   3.1879701896572743E-003   3.1521596762068005E-003   3.1192899882646064E-003   3.0893816835983468E-003   3.0624535775514716E-003   3.0385227337702547E-003   3.0176044572531868E-003   2.9997122862837622E-003   2.9848579875685344E-003   2.9730515513956557E-003   2.9643011880861048E-003   2.9586133264434267E-003   2.9559926122033620E-003   1.3058300986171223E-002   1.3055680676673953E-002   1.3049994163625400E-002   1.3041246090567893E-002   1.3029442883172537E-002   1.3014592748734399E-002   1.2996705673608444E-002   1.2975793420071158E-002   1.2951869521717896E-002   1.2924949277821729E-002   1.2895049746527998E-002   1.2862189736732810E-002   1.2826389799055371E-002   1.2787672215600177E-002   1.2746060988425900E-002   1.2701581827258113E-002   1.2654262135694316E-002   1.2604130996623608E-002   1.2551219156427762E-002   1.2495559008123047E-002   1.2437184573427684E-002   1.2376131483881725E-002   1.2312436960793205E-002   1.2246139794346966E-002   1.2177280321409967E-002   1.2105900402766850E-002   1.2032043398959469E-002   1.1955754145398234E-002   1.1877078926549156E-002   1.1796065449105220E-002   1.1712762814241717E-002   1.1627221489022233E-002   1.1539493276921775E-002   1.1449631287551998E-002   1.1357689905420520E-002   1.1263724758019955E-002   1.1167792683065114E-002   1.1069951694844760E-002   1.0970260950045885E-002   1.0868780712691262E-002   1.0765572318446104E-002   1.0660698138235780E-002   1.0554221540937769E-002   1.0446206856122242E-002   1.0336719335393596E-002   1.0225825113563847E-002   1.0113591169247094E-002   1.0000085284870203E-002   9.8853760061033968E-003   9.7695326009908656E-003   9.6526250182430162E-003   9.5347238456853500E-003   9.4159002677608461E-003   9.2962260229209615E-003   9.1757733605346004E-003   9.0546149976927920E-003   8.9328240754868865E-003   8.8104741150707849E-003   8.6876389735674325E-003   8.5643927996239995E-003   8.4408099890192767E-003   8.3169651398058986E-003   8.1929330075794157E-003   8.0687884604784856E-003   7.9446064342721737E-003   7.8204618871666742E-003   7.6964297549500238E-003   7.5725849057294015E-003   7.4490020951290953E-003   7.3257559212004247E-003   7.2029207796627456E-003   7.0805708192473171E-003   6.9587798970415782E-003   6.8376215342244584E-003   6.7171688718458966E-003   6.5974946269953816E-003   6.4786710490624677E-003   6.3607698765117404E-003   6.2438622937867061E-003   6.1280188886234516E-003   6.0133096098762828E-003   5.8998037255031943E-003   5.7875697811806681E-003   5.6766755593519180E-003   5.5671880386197747E-003   5.4591733538018050E-003   5.3526967565398764E-003   5.2478225762923048E-003   5.1446141820655211E-003   5.0431339447236101E-003   4.9434431999123563E-003   4.8456022116912800E-003   4.7496701367392147E-003   4.6557049893486968E-003   4.5637636072001220E-003   4.4739016178611535E-003   4.3861734057523138E-003   4.3006320805056841E-003   4.2173294456346599E-003   4.1363159682096251E-003   4.0576407493679856E-003   3.9813514958082497E-003   3.9074944919875731E-003   3.8361145733357693E-003   3.7672551004113153E-003   3.7009579339551957E-003   3.6372634108884361E-003   3.5762103213238250E-003   3.5178358866304604E-003   3.4621757383040963E-003   3.4092638981141343E-003   3.3591327590517528E-003   3.3118130674967272E-003   3.2673339063336027E-003   3.2257226791727600E-003   3.1870050957031326E-003   3.1512051580273592E-003   3.1183451482313940E-003   3.0884456169175678E-003   3.0615253730242875E-003   3.0376014746803515E-003   3.0166892211325180E-003   2.9988021459972369E-003   2.9839520115624296E-003   2.9721488041917210E-003   2.9634007311326593E-003   2.9577142181014260E-003   2.9550939085946082E-003   1.3046526276027370E-002   1.3043907181643000E-002   1.3038224714446822E-002   1.3029483511427686E-002   1.3017689989562542E-002   1.3002852346372440E-002   1.2984980556315029E-002   1.2964086368945693E-002   1.2940183303218666E-002   1.2913286642071364E-002   1.2883413426332924E-002   1.2850582445592063E-002   1.2814814229754168E-002   1.2776131038816252E-002   1.2734556851111745E-002   1.2690117351575714E-002   1.2642839916648385E-002   1.2592753601504525E-002   1.2539889122969605E-002   1.2484278842910257E-002   1.2425956751039191E-002   1.2364958444954166E-002   1.2301321110672114E-002   1.2235083502300459E-002   1.2166285918439879E-002   1.2094970180843906E-002   1.2021179610025939E-002   1.1944958999180716E-002   1.1866354589848610E-002   1.1785414044909404E-002   1.1702186419730393E-002   1.1616722135070062E-002   1.1529072946650315E-002   1.1439291915002175E-002   1.1347433375067439E-002   1.1253552902916297E-002   1.1157707284597751E-002   1.1059954481078271E-002   1.0960353595130284E-002   1.0858964835634588E-002   1.0755849482594088E-002   1.0651069849943740E-002   1.0544689248887240E-002   1.0436771950576934E-002   1.0327383147437155E-002   1.0216588914015098E-002   1.0104456168336884E-002   9.9910526314238718E-003   9.8764467866833960E-003   9.7607078396342029E-003   9.6439056755123626E-003   9.5261108183687382E-003   9.4073943883079825E-003   9.2878280589790974E-003   9.1674840143644021E-003   9.0464349059643581E-003   8.9247538087239842E-003   8.8025141776870847E-003   8.6797898031411996E-003   8.5566547666947185E-003   8.4331833973672957E-003   8.3094502256276723E-003   8.1855299398144905E-003   8.0614973404458511E-003   7.9374272958065463E-003   7.8133946964704416E-003   7.6894744107210700E-003   7.5657412388866405E-003   7.4422698695638598E-003   7.3191348332361100E-003   7.1964104586037525E-003   7.0741708274804777E-003   6.9524897303449573E-003   6.8314406219548568E-003   6.7110965773633929E-003   6.5915302479848115E-003   6.4728138179083183E-003   6.3550189607734092E-003   6.2382167967151847E-003   6.1224778495103938E-003   6.0078720049274448E-003   5.8944684679149151E-003   5.7823357222377136E-003   5.6715414889143556E-003   5.5621526856428627E-003   5.4542353873963945E-003   5.3478547864012904E-003   5.2430751537126952E-003   5.1399598005965330E-003   5.0385710412148843E-003   4.9389701552385867E-003   4.8412173517065615E-003   4.7453717333861278E-003   4.6514912613312143E-003   4.5596327212741872E-003   4.4698516897370977E-003   4.3822025012133503E-003   4.2967382165411683E-003   4.2135105914207216E-003   4.1325700463872850E-003   4.0539656372040600E-003   3.9777450262802327E-003   3.9039544553824412E-003   3.8326387179014043E-003   3.7638411340932265E-003   3.6976035255646411E-003   3.6339661914689958E-003   3.5729678852302049E-003   3.5146457933362130E-003   3.4590355133372053E-003   3.4061710347891294E-003   3.3560847196115740E-003   3.3088072848255767E-003   3.2643677850944242E-003   3.2227935975064348E-003   3.1841104065596371E-003   3.1483421906970954E-003   3.1155112099750526E-003   3.0856379941646694E-003   3.0587413330954161E-003   3.0348382673541785E-003   3.0139440798976347E-003   2.9960722900115866E-003   2.9812346466505657E-003   2.9694411249129860E-003   2.9606999217604568E-003   2.9550174548271246E-003   2.9523983601824066E-003   1.3026909569948675E-002   1.3024292502711199E-002   1.3018616779322367E-002   1.3009887024605038E-002   1.2998109641839117E-002   1.2983292811488356E-002   1.2965446489303756E-002   1.2944582402699800E-002   1.2920714046438797E-002   1.2893856676852056E-002   1.2864027305004355E-002   1.2831244688784937E-002   1.2795529323776256E-002   1.2756903432921796E-002   1.2715390955280848E-002   1.2671017533463003E-002   1.2623810500212884E-002   1.2573798863554031E-002   1.2521013291152322E-002   1.2465486093554135E-002   1.2407251206215414E-002   1.2346344170681950E-002   1.2282802114699787E-002   1.2216663731036581E-002   1.2147969255876523E-002   1.2076760445532575E-002   1.2003080552696943E-002   1.1926974301703919E-002   1.1848487862444412E-002   1.1767668823712774E-002   1.1684566165729882E-002   1.1599230231376545E-002   1.1511712696924747E-002   1.1422066541782350E-002   1.1330346017292547E-002   1.1236606614985711E-002   1.1140905033699244E-002   1.1043299146357821E-002   1.0943847965553366E-002   1.0842611608729735E-002   1.0739651262432537E-002   1.0635029146084940E-002   1.0528808475061213E-002   1.0421053422859969E-002   1.0311829083029217E-002   1.0201201430433043E-002   1.0089237281701247E-002   9.9760042554238870E-003   9.8615707317817325E-003   9.7460058114815507E-003   9.6293792746525997E-003   9.5117615388191912E-003   9.3932236168337291E-003   9.2738370742706522E-003   9.1536739865937522E-003   9.0328068957637592E-003   8.9113087667879697E-003   8.7892529438909628E-003   8.6667131065074482E-003   8.5437632250364645E-003   8.4204775162287498E-003   8.2969303988204880E-003   8.1731964486347897E-003   8.0493503538539984E-003   7.9254668700221853E-003   7.8016207752443917E-003   7.6778868250429455E-003   7.5543397076558022E-003   7.4310539988433622E-003   7.3081041173504724E-003   7.1855642799955044E-003   7.0635084571060713E-003   6.9420103281190026E-003   6.8211432372703162E-003   6.7009801495835075E-003   6.5815936070420800E-003   6.4630556850576171E-003   6.3454379492247776E-003   6.2288114123842941E-003   6.1132464921149765E-003   5.9988129684422353E-003   5.8855799421836941E-003   5.7736157934532017E-003   5.6629881408436500E-003   5.5537638010300650E-003   5.4460087488172326E-003   5.3397880777703577E-003   5.2351659614396362E-003   5.1322056151514306E-003   5.0309692583049848E-003   4.9315180775126866E-003   4.8339121901662119E-003   4.7382106088796339E-003   4.6444712065521476E-003   4.5527506820771113E-003   4.4631045269242775E-003   4.3755869924926860E-003   4.2902510581396547E-003   4.2071484001522386E-003   4.1263293614370866E-003   4.0478429221501022E-003   3.9717366711695679E-003   3.8980567783445386E-003   3.8268479679920420E-003   3.7581534928112781E-003   3.6920151091743847E-003   3.6284730531570553E-003   3.5675660176563984E-003   3.5093311303198149E-003   3.4538039327202119E-003   3.4010183603245814E-003   3.3510067236597330E-003   3.3037996903912958E-003   3.2594262686025388E-003   3.2179137909542632E-003   3.1792879000946961E-003   3.1435725350821286E-003   3.1107899188635990E-003   3.0809605470395462E-003   3.0541031774431460E-003   3.0302348211795893E-003   3.0093707345885123E-003   2.9915244123801532E-003   2.9767075820564814E-003   2.9649301992633603E-003   2.9562004445554679E-003   2.9505247211242258E-003   2.9479076539433713E-003   1.2999462579162624E-002   1.2996848355117940E-002   1.2991182073534668E-002   1.2982468343095410E-002   1.2970713547289681E-002   1.2955925843387894E-002   1.2938115160248065E-002   1.2917293194885437E-002   1.2893473407942835E-002   1.2866671018485709E-002   1.2836902996197108E-002   1.2804188054519938E-002   1.2768546640749889E-002   1.2730000926249652E-002   1.2688574794949503E-002   1.2644293830796155E-002   1.2597185304558556E-002   1.2547278158766356E-002   1.2494602992380532E-002   1.2439192043808528E-002   1.2381079172964271E-002   1.2320299842900978E-002   1.2256891099309053E-002   1.2190891550024036E-002   1.2122341342976267E-002   1.2051282143343889E-002   1.1977757109492587E-002   1.1901810868442109E-002   1.1823489490072087E-002   1.1742840460122583E-002   1.1659912652977833E-002   1.1574756302968919E-002   1.1487422975174522E-002   1.1397965535116961E-002   1.1306438117660633E-002   1.1212896095544045E-002   1.1117396046263800E-002   1.1019995719030562E-002   1.0920754000468741E-002   1.0819730879821410E-002   1.0716987413268486E-002   1.0612585688024825E-002   1.0506588784791035E-002   1.0399060740907309E-002   1.0290066511802698E-002   1.0179671932342940E-002   1.0067943677546598E-002   9.9549492228208358E-003   9.8407568035107362E-003   9.7254353743182337E-003   9.6090545676498912E-003   9.4916846522836301E-003   9.3733964910492559E-003   9.2542614984604255E-003   9.1343515977098944E-003   9.0137391777472542E-003   8.8924970497392085E-003   8.7706984030857353E-003   8.6484167620263248E-003   8.5257259408943291E-003   8.4027000000494005E-003   8.2794132014281253E-003   8.1559399636771598E-003   8.0323548175868578E-003   7.9087323612931568E-003   7.7851472151411055E-003   7.6616739774138173E-003   7.5383871787885193E-003   7.4153612379495859E-003   7.2926704168107120E-003   7.1703887757178092E-003   7.0485901291303665E-003   6.9273480010488830E-003   6.8067355811348984E-003   6.6868256803976484E-003   6.5676906877770308E-003   6.4494025265595945E-003   6.3320326111924452E-003   6.2156518045348441E-003   6.1003303753243976E-003   5.9861379560273154E-003   5.8731435013077982E-003   5.7614152465027824E-003   5.6510206670225827E-003   5.5420264379391904E-003   5.4344983940368408E-003   5.3285014908379669E-003   5.2240997655552956E-003   5.1213562990448103E-003   5.0203331783774952E-003   4.9210914597864197E-003   4.8236911325718057E-003   4.7281910832864538E-003   4.6346490611665347E-003   4.5431216437448740E-003   4.4536642036684670E-003   4.3663308758714325E-003   4.2811745258764522E-003   4.1982467187209327E-003   4.1175976887736776E-003   4.0392763103805907E-003   3.9633300693606155E-003   3.8898050355236635E-003   3.8187458358313608E-003   3.7501956288149008E-003   3.6841960795236384E-003   3.6207873359518916E-003   3.5600080058706407E-003   3.5018951350727634E-003   3.4464841864522144E-003   3.3938090200541504E-003   3.3439018742887905E-003   3.2967933480305134E-003   3.2525123838996195E-003   3.2110862525541184E-003   3.1725405380989558E-003   3.1368991243257427E-003   3.1041841826440764E-003   3.0744161603785125E-003   3.0476137708493334E-003   3.0237939839615202E-003   3.0029720185928421E-003   2.9851613354292539E-003   2.9703736315359053E-003   2.9586188357382803E-003   2.9499051053117897E-003   2.9442388237022610E-003   2.9416245996587986E-003   1.2964201689942279E-002   1.2961591129859173E-002   1.2955936988971684E-002   1.2947243855251478E-002   1.2935518086876208E-002   1.2920767811180456E-002   1.2903002922511231E-002   1.2882235078870957E-002   1.2858477697354181E-002   1.2831745948491985E-002   1.2802056749541602E-002   1.2769428756384205E-002   1.2733882354559634E-002   1.2695439649011125E-002   1.2654124452815996E-002   1.2609962274749364E-002   1.2562980305758642E-002   1.2513207404422244E-002   1.2460674081250789E-002   1.2405412481960532E-002   1.2347456369753151E-002   1.2286841106417312E-002   1.2223603632548485E-002   1.2157782446722443E-002   1.2089417583553697E-002   1.2018550590950250E-002   1.1945224506315855E-002   1.1869483831730476E-002   1.1791374508282049E-002   1.1710943889516878E-002   1.1628240713832561E-002   1.1543315076152083E-002   1.1456218398600670E-002   1.1367003400424902E-002   1.1275724067083936E-002   1.1182435618365294E-002   1.1087194476024131E-002   1.0990058230334776E-002   1.0891085606125173E-002   1.0790336427957514E-002   1.0687871584665484E-002   1.0583752993163359E-002   1.0478043561745282E-002   1.0370807152511763E-002   1.0262108543395293E-002   1.0152013389515380E-002   1.0040588184027477E-002   9.9279002183050302E-003   9.8140175418278131E-003   9.6990089213783159E-003   9.5829437999276346E-003   9.4658922550414359E-003   9.3479249568370476E-003   9.2291131256548309E-003   9.1095284893326078E-003   8.9892432401276062E-003   8.8683299913841235E-003   8.7468617339969482E-003   8.6249117924336975E-003   8.5025537807968433E-003   8.3798615585381001E-003   8.2569091860370328E-003   8.1337708801160792E-003   8.0105209694073254E-003   7.8872338496350225E-003   7.7639839389349735E-003   7.6408456330182284E-003   7.5178932605124357E-003   7.3952010382545563E-003   7.2728430266192634E-003   7.1508930850605890E-003   7.0294248276603910E-003   6.9085115789351559E-003   6.7882263297204537E-003   6.6686416933934844E-003   6.5498298622181927E-003   6.4318625640096827E-003   6.3148110191205142E-003   6.1987458976738297E-003   6.0837372772197251E-003   5.9698546007479480E-003   5.8571666350240581E-003   5.7457414295304376E-003   5.6356462756613213E-003   5.5269476665396611E-003   5.4197112573017292E-003   5.3140018258825972E-003   5.2098832343884238E-003   5.1074183910879700E-003   5.0066692129156487E-003   4.9076965887179247E-003   4.8105603430274035E-003   4.7153192006892386E-003   4.6220307519697079E-003   4.5307514186191944E-003   4.4415364204505592E-003   4.3544397428971759E-003   4.2695141052138119E-003   4.1868109295384315E-003   4.1063803107642682E-003   4.0282709873222800E-003   3.9525303127347922E-003   3.8792042280935135E-003   3.8083372355088851E-003   3.7399723723365863E-003   3.6741511864972765E-003   3.6109137126311142E-003   3.5502984492963297E-003   3.4923423370846196E-003   3.4370807378011348E-003   3.3845474146309007E-003   3.3347745132897844E-003   3.2877925443108857E-003   3.2436303662338739E-003   3.2023151700488750E-003   3.1638724644924565E-003   3.1283260626645548E-003   3.0956980695137082E-003   3.0660088705495303E-003   3.0392771217069292E-003   3.0155197401883216E-003   2.9947518965364184E-003   2.9769870078779626E-003   2.9622367321806564E-003   2.9505109638016114E-003   2.9418178300768538E-003   2.9361636891851450E-003   2.9335531291093675E-003   1.2921147953653039E-002   1.2918541884583329E-002   1.2912902584177099E-002   1.2904234615159244E-002   1.2892544304791004E-002   1.2877839743973579E-002   1.2860130784970197E-002   1.2839429037990124E-002   1.2815747867012062E-002   1.2789102383596651E-002   1.2759509440613381E-002   1.2726987623904673E-002   1.2691557243514756E-002   1.2653240323360265E-002   1.2612060590024565E-002   1.2568043460351341E-002   1.2521216028012344E-002   1.2471607048986338E-002   1.2419246925804095E-002   1.2364167691101435E-002   1.2306402989766679E-002   1.2245988060134688E-002   1.2182959714479358E-002   1.2117356317790734E-002   1.2049217766498393E-002   1.1978585465400038E-002   1.1905502303958010E-002   1.1830012631804221E-002   1.1752162232933044E-002   1.1671998299239594E-002   1.1589569403273964E-002   1.1504925469595861E-002   1.1418117745899486E-002   1.1329198772865506E-002   1.1238222353281285E-002   1.1145243520556125E-002   1.1050318506034384E-002   1.0953504706066292E-002   1.0854860647865394E-002   1.0754445954934855E-002   1.0652321311709539E-002   1.0548548427447610E-002   1.0443189999621835E-002   1.0336309676536898E-002   1.0227972019411904E-002   1.0118242463978078E-002   1.0007187281131161E-002   9.8948735377836217E-003   9.7813690562954664E-003   9.6667423741542413E-003   9.5510627029922607E-003   9.4343998868640436E-003   9.3168243606868185E-003   9.1984071077162721E-003   9.0792196171952805E-003   8.9593338412656646E-003   8.8388221519050819E-003   8.7177572973325401E-003   8.5962123583921239E-003   8.4742607046262453E-003   8.3519759501084444E-003   8.2294319092402757E-003   8.1067025523930344E-003   7.9838619613389131E-003   7.8609842847779665E-003   7.7381436937515521E-003   7.6154143368675487E-003   7.4928702960282978E-003   7.3705855414984145E-003   7.2486338877399414E-003   7.1270889487995426E-003   7.0060240942347585E-003   6.8855124048538413E-003   6.7656266289334160E-003   6.6464391384037785E-003   6.5280218854424366E-003   6.4104463592562499E-003   6.2937835431360889E-003   6.1781038719585235E-003   6.0634771898410433E-003   5.9499727083356935E-003   5.8376589649746791E-003   5.7266037821638582E-003   5.6168742267005689E-003   5.5085365695972388E-003   5.4016562465176721E-003   5.2962978186782139E-003   5.1925249344173807E-003   5.0904002911811019E-003   4.9899855982742936E-003   4.8913415400727300E-003   4.7945277400989195E-003   4.6996027255782613E-003   4.6066238928395287E-003   4.5156474732635232E-003   4.4267285002220769E-003   4.3399207765250636E-003   4.2552768428616439E-003   4.1728479468559621E-003   4.0926840132114450E-003   4.0148336143224772E-003   3.9393439421515630E-003   3.8662607807264382E-003   3.7956284796173967E-003   3.7274899283220586E-003   3.6618865316749294E-003   3.5988581859724422E-003   3.5384432563638213E-003   3.4806785550149932E-003   3.4255993203175517E-003   3.3732391971460496E-003   3.3236302181141042E-003   3.2768027857766335E-003   3.2327856561116808E-003   3.1916059227783955E-003   3.1532890025996463E-003   3.1178586222181948E-003   3.0853368055135388E-003   3.0557438625197220E-003   3.0290983791219639E-003   3.0054172081075414E-003   2.9847154611770121E-003   2.9670065021461522E-003   2.9523019413180696E-003   2.9406116309645958E-003   2.9319436619399952E-003   2.9263043615470608E-003   2.9236982924629173E-003   1.2870327074774812E-002   1.2867726331304119E-002   1.2862104572259225E-002   1.2853466330459418E-002   1.2841817896773244E-002   1.2827167319053590E-002   1.2809524399919614E-002   1.2788900693443794E-002   1.2765309500558264E-002   1.2738765863517576E-002   1.2709286559020483E-002   1.2676890090381976E-002   1.2641596678462708E-002   1.2603428251562132E-002   1.2562408434185435E-002   1.2518562534679700E-002   1.2471917531883425E-002   1.2422502060578933E-002   1.2370346395998821E-002   1.2315482437193104E-002   1.2257943689378936E-002   1.2197765245291647E-002   1.2134983765471286E-002   1.2069637457585602E-002   1.2001766054730911E-002   1.1931410792729746E-002   1.1858614386585586E-002   1.1783421005836070E-002   1.1705876249084979E-002   1.1626027117563165E-002   1.1543921987805350E-002   1.1459610583488988E-002   1.1373143946334152E-002   1.1284574406198511E-002   1.1193955550409584E-002   1.1101342192166241E-002   1.1006790338286720E-002   1.0910357156078368E-002   1.0812100939555203E-002   1.0712081074933877E-002   1.0610358005319037E-002   1.0506993194891789E-002   1.0402049092300358E-002   1.0295589093501867E-002   1.0187677503957049E-002   1.0078379500279788E-002   9.9677610913396497E-003   9.8558890787659517E-003   9.7428310170420140E-003   9.6286551730568604E-003   9.5134304852138307E-003   9.3972265221342992E-003   9.2801134409441280E-003   9.1621619452206277E-003   9.0434432424779925E-003   8.9240290015321008E-003   8.8039913093659571E-003   8.6834026278818296E-003   8.5623357503142716E-003   8.4408637575097770E-003   8.3190599739729962E-003   8.1969979237755258E-003   8.0747512863390963E-003   7.9523938521249837E-003   7.8299994782459609E-003   7.7076420440269633E-003   7.5853954065911722E-003   7.4633333563933479E-003   7.3415295728516405E-003   7.2200575800470956E-003   7.0989907024826271E-003   6.9784020209964215E-003   6.8583643288359919E-003   6.7389500878870801E-003   6.6202313851508876E-003   6.5022798894175948E-003   6.3851668082335888E-003   6.2689628451571000E-003   6.1537381573112393E-003   6.0395623133255860E-003   5.9265042516002397E-003   5.8146322390289495E-003   5.7040138300825660E-003   5.5947158264151309E-003   5.4868042368602099E-003   5.3803442380559452E-003   5.2754001354741176E-003   5.1720353250417905E-003   5.0703122554296431E-003   4.9702923907990471E-003   4.8720361742851659E-003   4.7756029920761334E-003   4.6810511381916164E-003   4.5884377799572940E-003   4.4978189241665634E-003   4.4092493840391933E-003   4.3227827468759195E-003   4.2384713425530629E-003   4.1563662128082379E-003   4.0765170812741003E-003   3.9989723245227315E-003   3.9237789437795989E-003   3.8509825376363827E-003   3.7806272756369941E-003   3.7127558727781951E-003   3.6474095648902916E-003   3.5846280850692080E-003   3.5244496409890802E-003   3.4669108931729697E-003   3.4120469343652537E-003   3.3598912697885286E-003   3.3104757984878663E-003   3.2638307956768253E-003   3.2199848961795841E-003   3.1789650787940049E-003   3.1407966519033659E-003   3.1055032399857074E-003   3.0731067713372084E-003   3.0436274668516061E-003   3.0170838298081426E-003   2.9934926369253878E-003   2.9728689304410194E-003   2.9552260113192563E-003   2.9405754335940504E-003   2.9289269999090983E-003   2.9202887581114556E-003   2.9146669990639529E-003   2.9120662555955912E-003   1.2811769395234651E-002   1.2809174821002273E-002   1.2803573305326194E-002   1.2794969346767410E-002   1.2783369194239724E-002   1.2768780846075939E-002   1.2751214047765275E-002   1.2730680288596419E-002   1.2707192797110661E-002   1.2680766535497545E-002   1.2651418192900582E-002   1.2619166177450652E-002   1.2584030607315388E-002   1.2546033300625675E-002   1.2505197764209414E-002   1.2461549181501719E-002   1.2415114398942606E-002   1.2365921911777988E-002   1.2314001848463457E-002   1.2259385954143526E-002   1.2202107573175552E-002   1.2142201630439498E-002   1.2079704611722641E-002   1.2014654543344966E-002   1.1947090970185315E-002   1.1877054933506465E-002   1.1804588947186639E-002   1.1729736973299376E-002   1.1652544396827752E-002   1.1573057999269359E-002   1.1491325931441976E-002   1.1407397685426479E-002   1.1321324065670935E-002   1.1233157159207419E-002   1.1142950305014554E-002   1.1050758062657054E-002   1.0956636180143489E-002   1.0860641560975104E-002   1.0762832230505601E-002   1.0663267301442098E-002   1.0562006938970137E-002   1.0459112324861075E-002   1.0354645621052525E-002   1.0248669932773749E-002   1.0141249270814931E-002   1.0032448513298063E-002   9.9223333671071903E-003   9.8109703283121297E-003   9.6984266427409677E-003   9.5847702654777885E-003   9.4700698201508268E-003   9.3543945580664249E-003   9.2378143163283286E-003   9.1203994761334117E-003   9.0022209206017459E-003   8.8833499919792648E-003   8.7638584489734671E-003   8.6438184235429240E-003   8.5233023776121464E-003   8.4023830593968306E-003   8.2811334597640424E-003   8.1596267682799706E-003   8.0379363291683339E-003   7.9161355972774891E-003   7.7942980937251855E-003   7.6724973618231690E-003   7.5508069227409880E-003   7.4293002312344203E-003   7.3080506316144933E-003   7.1871313133915760E-003   7.0666152674594418E-003   6.9465752420323629E-003   6.8270836990284717E-003   6.7082127704047034E-003   6.5900342148592639E-003   6.4726193746982574E-003   6.3560391329383070E-003   6.2403638708342091E-003   6.1256634255426601E-003   6.0120070482654331E-003   5.8994633626881232E-003   5.7881003239171058E-003   5.6779851776950219E-003   5.5691844201989638E-003   5.4617637582280443E-003   5.3557880699607596E-003   5.2513213661455893E-003   5.1484267520380822E-003   5.0471663895720054E-003   4.9476014605080165E-003   4.8497921300205415E-003   4.7537975108655206E-003   4.6596756283572571E-003   4.5674833859881137E-003   4.4772765317949714E-003   4.3891096253151352E-003   4.3030360055842376E-003   4.2191077595798987E-003   4.1373756917313376E-003   4.0578892941834366E-003   3.9806967177148933E-003   3.9058447438289901E-003   3.8333787575065559E-003   3.7633427208161874E-003   3.6957791476802115E-003   3.6307290792680913E-003   3.5682320605859297E-003   3.5083261178377456E-003   3.4510477368523418E-003   3.3964318425471762E-003   3.3445117792240686E-003   3.2953192920498475E-003   3.2488845095119401E-003   3.2052359267902286E-003   3.1644003903842921E-003   3.1264030836986589E-003   3.0912675135560397E-003   3.0590154981093853E-003   3.0296671555092303E-003   3.0032408939056898E-003   2.9797534024132433E-003   2.9592196432334794E-003   2.9416528449252577E-003   2.9270644967833714E-003   2.9154643442419470E-003   2.9068603856750586E-003   2.9012588700126907E-003   2.8986642958039877E-003   1.2745509876854355E-002   1.2742922325741368E-002   1.2737343756832720E-002   1.2728778629937931E-002   1.2717233146673224E-002   1.2702715249401697E-002   1.2685234618977970E-002   1.2664802671431830E-002   1.2641432553424203E-002   1.2615139136679054E-002   1.2585939011194369E-002   1.2553850477445894E-002   1.2518893537428022E-002   1.2481089884590901E-002   1.2440462892734205E-002   1.2397037603784467E-002   1.2350840714516031E-002   1.2301900562209367E-002   1.2250247109240053E-002   1.2195911926682679E-002   1.2138928176774255E-002   1.2079330594488569E-002   1.2017155468009078E-002   1.1952440618224147E-002   1.1885225377271991E-002   1.1815550566104449E-002   1.1743458471049295E-002   1.1668992819531709E-002   1.1592198754758365E-002   1.1513122809576837E-002   1.1431812879431291E-002   1.1348318194411580E-002   1.1262689290480465E-002   1.1174977979836229E-002   1.1085237320528851E-002   1.0993521585156124E-002   1.0899886228906447E-002   1.0804387856787362E-002   1.0707084190102106E-002   1.0608034032269231E-002   1.0507297233899066E-002   1.0404934657218368E-002   1.0301008139892515E-002   1.0195580458132431E-002   1.0088715289307354E-002   9.9804771739178261E-003   9.8709314770116380E-003   9.7601443491612677E-003   9.6481826868143848E-003   9.5351140922711394E-003   9.4210068331860158E-003   9.3059298016163194E-003   9.1899524727139595E-003   9.0731448630197407E-003   8.9555774884241407E-003   8.8373213218301272E-003   8.7184477504812299E-003   8.5990285330815597E-003   8.4791357566070535E-003   8.3588417930229308E-003   8.2382192556801764E-003   8.1173409556802995E-003   7.9962798580387046E-003   7.8751090377903732E-003   7.7539016359929325E-003   7.6327308157413676E-003   7.5116697180959702E-003   7.3907914181020606E-003   7.2701688807583209E-003   7.1498749171730047E-003   7.0299821407041885E-003   6.9105629232958238E-003   6.7916893519472388E-003   6.6734331853571804E-003   6.5558658107581214E-003   6.4390582010643294E-003   6.3230808721621568E-003   6.2080038405953886E-003   6.0938965815093837E-003   5.9808279869642544E-003   5.8688663246162509E-003   5.7580791967615230E-003   5.6485334998614412E-003   5.5402953844649327E-003   5.4334302156477943E-003   5.3280025338861559E-003   5.2240760165607747E-003   5.1217134398797715E-003   5.0209766415058033E-003   4.9219264836765086E-003   4.8246228169973038E-003   4.7291244448715575E-003   4.6354890886249889E-003   4.5437733532569524E-003   4.4540326939405128E-003   4.3663213833035064E-003   4.2806924793683532E-003   4.1971977943470185E-003   4.1158878642046925E-003   4.0368119190204999E-003   3.9600178542469333E-003   3.8855522027303468E-003   3.8134601076765806E-003   3.7437852964983254E-003   3.6765700555571046E-003   3.6118552057663456E-003   3.5496800792855776E-003   3.4900824969986699E-003   3.4330987470985175E-003   3.3787635645396996E-003   3.3271101115658341E-003   3.2781699592707714E-003   3.2319730699926774E-003   3.1885477810414953E-003   3.1479207891850214E-003   3.1101171363507873E-003   3.0751601963273645E-003   3.0430716625819976E-003   3.0138715371047509E-003   2.9875781203487772E-003   2.9642080023429829E-003   2.9437760548023384E-003   2.9262954243765016E-003   2.9117775271021440E-003   2.9002320438424878E-003   2.8916669169503084E-003   2.8860883480427146E-003   2.8835007969254534E-003   1.2671588080985979E-002   1.2669008418296324E-002   1.2663455500952853E-002   1.2654933745565422E-002   1.2643449301091264E-002   1.2629010047487677E-002   1.2611625593650727E-002   1.2591307273885771E-002   1.2568068143585742E-002   1.2541922973518027E-002   1.2512888243177978E-002   1.2480982132957924E-002   1.2446224515229448E-002   1.2408636944380547E-002   1.2368242645787397E-002   1.2325066503552390E-002   1.2279135047437273E-002   1.2230476438499199E-002   1.2179120453887665E-002   1.2125098470373019E-002   1.2068443447097482E-002   1.2009189907151191E-002   1.1947373918183596E-002   1.1883033072005250E-002   1.1816206463375362E-002   1.1746934667414499E-002   1.1675259716700637E-002   1.1601225076754262E-002   1.1524875621125558E-002   1.1446257605293511E-002   1.1365418639752281E-002   1.1282407662351654E-002   1.1197274909508684E-002   1.1110071886915318E-002   1.1020851339108670E-002   1.0929667218621930E-002   1.0836574654022282E-002   1.0741629917248835E-002   1.0644890390511710E-002   1.0546414532139697E-002   1.0446261841829368E-002   1.0344492825413720E-002   1.0241168958723748E-002   1.0136352651030509E-002   1.0030107207711934E-002   9.9224967926311233E-003   9.8135863895975756E-003   9.7034417636520306E-003   9.5921294215638928E-003   9.4797165721333728E-003   9.3662710858510110E-003   9.2518614540825685E-003   9.1365567481692875E-003   9.0204265778782208E-003   8.9035410494967410E-003   8.7859707238663390E-003   8.6677865738866329E-003   8.5490599418360028E-003   8.4298624965389798E-003   8.3102661901280697E-003   8.1903432149055960E-003   8.0701659597568545E-003   7.9498069666822796E-003   7.8293388870327024E-003   7.7088344379380030E-003   7.5883663583061478E-003   7.4680073652200751E-003   7.3478301100736026E-003   7.2279071348427398E-003   7.1083108284428348E-003   6.9891133831322255E-003   6.8703867510941374E-003   6.7522026011174463E-003   6.6346322754736176E-003   6.5177467471091988E-003   6.4016165767880051E-003   6.2863118709032273E-003   6.1719022391387435E-003   6.0584567528310374E-003   5.9460439034045021E-003   5.8347315613394568E-003   5.7245869353765300E-003   5.6156765323591706E-003   5.5080661172645928E-003   5.4018206739563368E-003   5.2970043662483868E-003   5.1936804995676433E-003   5.0919114831447787E-003   4.9917587928446638E-003   4.8932829344575102E-003   4.7965434077274216E-003   4.7015986709605107E-003   4.6085061063399491E-003   4.5173219858636871E-003   4.4281014380788686E-003   4.3408984154749697E-003   4.2557656626183715E-003   4.1727546852135533E-003   4.0919157196964151E-003   4.0132977038503936E-003   3.9369482482173868E-003   3.8629136082819482E-003   3.7912386575459367E-003   3.7219668616231272E-003   3.6551402529489407E-003   3.5907994068034021E-003   3.5289834178252599E-003   3.4697298778703090E-003   3.4130748546078449E-003   3.3590528710921164E-003   3.3076968864801937E-003   3.2590382775417592E-003   3.2131068214226732E-003   3.1699306791954096E-003   3.1295363805969312E-003   3.0919488097468917E-003   3.0571911920218575E-003   3.0252850817938937E-003   2.9962503514550654E-003   2.9701051813942891E-003   2.9468660510963418E-003   2.9265477313328292E-003   2.9091632774878584E-003   2.8947240238851868E-003   2.8832395794110566E-003   2.8747178240317028E-003   2.8691649066734382E-003   2.8665852439738737E-003   1.2590048144745736E-002   1.2587477248533374E-002   1.2581952688941800E-002   1.2573478835225971E-002   1.2562061778229383E-002   1.2547709329255419E-002   1.2530431017793553E-002   1.2510238088205838E-002   1.2487143495200304E-002   1.2461161898262907E-002   1.2432309654992257E-002   1.2400604813356031E-002   1.2366067102791756E-002   1.2328717924343369E-002   1.2288580339578636E-002   1.2245679058618619E-002   1.2200040426952607E-002   1.2151692411303927E-002   1.2100664584406340E-002   1.2046988108799672E-002   1.1990695719567124E-002   1.1931821706064438E-002   1.1870401892671911E-002   1.1806473618578783E-002   1.1740075716550502E-002   1.1671248490759456E-002   1.1600033693704104E-002   1.1526474502115205E-002   1.1450615492088326E-002   1.1372502613138130E-002   1.1292183161540209E-002   1.1209705752686372E-002   1.1125120292696217E-002   1.1038477949098374E-002   1.0949831120803694E-002   1.0859233407194552E-002   1.0766739576523965E-002   1.0672405533545898E-002   1.0576288286375690E-002   1.0478445912693535E-002   1.0378937525255948E-002   1.0277823236742978E-002   1.0175164123932601E-002   1.0071022191333545E-002   9.9654603341651077E-003   9.8585423007735394E-003   9.7503326545466812E-003   9.6408967352732688E-003   9.5303006200128867E-003   9.4186110835039437E-003   9.3058955581210821E-003   9.1922220934656136E-003   9.0776593154428334E-003   8.9622763850902218E-003   8.8461429570472899E-003   8.7293291376464438E-003   8.6119054427864633E-003   8.4939427555091318E-003   8.3755122833517603E-003   8.2566855155350449E-003   8.1375341798694892E-003   8.0181301996270493E-003   7.8985456502131957E-003   7.7788527157934828E-003   7.6591236457705658E-003   7.5394307113495762E-003   7.4198461619370548E-003   7.3004421816959264E-003   7.1812908460300307E-003   7.0624640782081111E-003   6.9440336060595520E-003   6.8260709187779045E-003   6.7086472239131223E-003   6.5918334045168003E-003   6.4756999764734036E-003   6.3603170461269953E-003   6.2457542680957046E-003   6.1320808034400209E-003   6.0193652780627938E-003   5.9076757415510439E-003   5.7970796262872826E-003   5.6876437070123576E-003   5.5794340607814852E-003   5.4725160273936257E-003   5.3669541702259238E-003   5.2628122376329189E-003   5.1601531248209320E-003   5.0590388363085381E-003   4.9595304488704306E-003   4.8616880751919389E-003   4.7655708280201770E-003   4.6712367850341163E-003   4.5787429543718838E-003   4.4881452407643518E-003   4.3994984124633429E-003   4.3128560688620032E-003   4.2282706088784261E-003   4.1457932000270592E-003   4.0654737484255854E-003   3.9873608694703799E-003   3.9115018594434448E-003   3.8379426678627482E-003   3.7667278708031215E-003   3.6979006450227336E-003   3.6315027429851821E-003   3.5675744688979938E-003   3.5061546555048562E-003   3.4472806420037250E-003   3.3909882527659585E-003   3.3373117771522409E-003   3.2862839502652008E-003   3.2379359346048631E-003   3.1922973029449020E-003   3.1493960219817208E-003   3.1092584372195420E-003   3.0719092587651042E-003   3.0373715482088226E-003   3.0056667065732068E-003   2.9768144633017801E-003   2.9508328663668815E-003   2.9277382733511326E-003   2.9075453437589216E-003   2.8902670323073254E-003   2.8759145833288091E-003   2.8644975263251160E-003   2.8560236726129506E-003   2.8504991130229307E-003   2.8479282168100140E-003   1.2500938755240554E-002   1.2498377517416254E-002   1.2492884023344919E-002   1.2484462590609841E-002   1.2473119246740466E-002   1.2458861728067705E-002   1.2441699477499679E-002   1.2421643641095048E-002   1.2398707063596720E-002   1.2372904282983876E-002   1.2344251523695449E-002   1.2312766688978599E-002   1.2278469352118238E-002   1.2241380746546432E-002   1.2201523754911903E-002   1.2158922897134133E-002   1.2113604317348731E-002   1.2065595769891968E-002   1.2014926604145992E-002   1.1961627748499237E-002   1.1905731693148874E-002   1.1847272472028686E-002   1.1786285643714978E-002   1.1722808271253063E-002   1.1656878901138090E-002   1.1588537541437766E-002   1.1517825638549042E-002   1.1444786053684597E-002   1.1369463037816802E-002   1.1291902206132673E-002   1.1212150511519012E-002   1.1130256217051854E-002   1.1046268867880071E-002   1.0960239262021804E-002   1.0872219420671195E-002   1.0782262557356620E-002   1.0690423046636741E-002   1.0596756391976568E-002   1.0501319192705000E-002   1.0404169110635283E-002   1.0305364835668733E-002   1.0204966050869561E-002   1.0103033397025771E-002   9.9996284363413450E-003   9.8948136158186276E-003   9.7886522298324778E-003   9.6812083823577533E-003   9.5725469485042416E-003   9.4627335357856356E-003   9.3518344446777528E-003   9.2399166288867993E-003   9.1270476551610410E-003   9.0132956627746973E-003   8.8987293224910662E-003   8.7834177953502457E-003   8.6674306911022209E-003   8.5508380262600617E-003   8.4337101820783078E-003   8.3161178621061760E-003   8.1981320496490942E-003   8.0798239650427400E-003   7.9612650227712800E-003   7.8425267884389138E-003   7.7236809356354408E-003   7.6047992028027839E-003   7.4859533499870290E-003   7.3672151156529420E-003   7.2486561733877825E-003   7.1303480887865145E-003   7.0123622763336446E-003   6.8947699563463860E-003   6.7776421121737429E-003   6.6610494473302584E-003   6.5450623430840238E-003   6.4297508159422145E-003   6.3151844756559605E-003   6.2014324832647127E-003   6.0885635095489221E-003   5.9766456937556112E-003   5.8657466026459659E-003   5.7559331899277033E-003   5.6472717560867303E-003   5.5398279086033286E-003   5.4336665226123737E-003   5.3288517020926851E-003   5.2254467414078742E-003   5.1235140875553475E-003   5.0231153027700259E-003   4.9243110277907287E-003   4.8271609457266329E-003   4.7317237464600259E-003   4.6380570917941566E-003   4.5462175810809247E-003   4.4562607177606184E-003   4.3682408763958680E-003   4.2822112705593329E-003   4.1982239213796957E-003   4.1163296269158267E-003   4.0365779322929507E-003   3.9590171006302355E-003   3.8836940847476464E-003   3.8106544998769976E-003   3.7399425970051081E-003   3.6716012372683959E-003   3.6056718671912402E-003   3.5421944947139905E-003   3.4812076663941482E-003   3.4227484452793999E-003   3.3668523899353930E-003   3.3135535342886380E-003   3.2628843685310049E-003   3.2148758210855943E-003   3.1695572412986928E-003   3.1269563835266134E-003   3.0870993918927225E-003   3.0500107863148940E-003   3.0157134494521176E-003   2.9842286147495622E-003   2.9555758554456468E-003   2.9297730748194528E-003   2.9068364973450778E-003   2.8867806609356728E-003   2.8696184103592093E-003   2.8553608916964679E-003   2.8440175478280927E-003   2.8355961150831055E-003   2.8301026210072466E-003   2.8275413831775342E-003   1.2404313120894628E-002   1.2401762448355280E-002   1.2396302729044684E-002   1.2387938224654615E-002   1.2376674894230277E-002   1.2362520392977583E-002   1.2345484069955448E-002   1.2325576964760665E-002   1.2302811803041547E-002   1.2277202990961855E-002   1.2248766608669970E-002   1.2217520402556914E-002   1.2183483776576964E-002   1.2146677782427617E-002   1.2107125108764050E-002   1.2064850069256339E-002   1.2019878589726640E-002   1.1972238194169760E-002   1.1921957989800169E-002   1.1869068651062617E-002   1.1813602402647658E-002   1.1755593001518239E-002   1.1695075717952752E-002   1.1632087315615020E-002   1.1566666030649875E-002   1.1498851549852085E-002   1.1428684987939891E-002   1.1356208863811473E-002   1.1281467076008717E-002   1.1204504877222576E-002   1.1125368847957173E-002   1.1044106869323500E-002   1.0960768095047785E-002   1.0875402922576910E-002   1.0788062963468570E-002   1.0698801012947151E-002   1.0607671018749015E-002   1.0514728049163632E-002   1.0420028260431147E-002   1.0323628863393913E-002   1.0225588089465609E-002   1.0125965156006847E-002   1.0024820231018389E-002   9.9222143972394830E-003   9.8182096156523291E-003   9.7128686884752503E-003   9.6062552215460534E-003   9.4984335862701320E-003   9.3894688810002985E-003   9.2794268920248571E-003   9.1683740540946385E-003   9.0563774105133221E-003   8.9435045728714357E-003   8.8298236804071201E-003   8.7154033590410157E-003   8.6003126800918289E-003   8.4846211187037390E-003   8.3683985120409018E-003   8.2517150172300158E-003   8.1346410691207904E-003   8.0172473378480880E-003   7.8996046862522262E-003   7.7817841271874966E-003   7.6638567807399416E-003   7.5458938313429091E-003   7.4279664848987681E-003   7.3101459258333445E-003   7.1925032742367612E-003   7.0751095429612554E-003   6.9580355948506978E-003   6.8413521000465494E-003   6.7251294933786676E-003   6.6094379319943108E-003   6.4943472530414881E-003   6.3799269316760499E-003   6.2662460392169383E-003   6.1533732015699449E-003   6.0413765579900303E-003   5.9303237200608039E-003   5.8202817310833432E-003   5.7113170258140666E-003   5.6034953905352847E-003   5.4968819236131394E-003   5.3915409964312988E-003   5.2875362148401828E-003   5.1849303810632130E-003   5.0837854560792373E-003   4.9841625226189623E-003   4.8861217486928510E-003   4.7897223516469856E-003   4.6950225629215359E-003   4.6020795933386927E-003   4.5109495991422222E-003   4.4216876486177226E-003   4.3343476895040256E-003   4.2489825170388684E-003   4.1656437427516346E-003   4.0843817641299518E-003   4.0052457348616066E-003   3.9282835360712198E-003   3.8535417482676859E-003   3.7810656241470397E-003   3.7108990622349847E-003   3.6430845814375834E-003   3.5776632964692467E-003   3.5146748941231598E-003   3.4541576105622251E-003   3.3961482094423401E-003   3.3406819610198868E-003   3.2877926222850684E-003   3.2375124179170323E-003   3.1898720223584309E-003   3.1449005428285659E-003   3.1026255033175243E-003   3.0630728296517917E-003   3.0262668355112154E-003   2.9922302095255482E-003   2.9609840034044987E-003   2.9325476211176094E-003   2.9069388090481318E-003   2.8841736473202984E-003   2.8642665421327873E-003   2.8472302191170362E-003   2.8330757178535171E-003   2.8218123874331758E-003   2.8134478830427190E-003   2.8079881637400605E-003   2.8054374912096502E-003   1.2300228939802232E-002   1.2297689755542601E-002   1.2292266521647111E-002   1.2283963439873591E-002   1.2272786395653795E-002   1.2258742956927471E-002   1.2241842371871398E-002   1.2222095565433772E-002   1.2199515135039279E-002   1.2174115345046088E-002   1.2145912120124031E-002   1.2114923037771647E-002   1.2081167319553471E-002   1.2044665821456302E-002   1.2005441023125951E-002   1.1963517016109843E-002   1.1918919491037946E-002   1.1871675723777717E-002   1.1821814560669094E-002   1.1769366402596723E-002   1.1714363188257290E-002   1.1656838376241666E-002   1.1596826926280696E-002   1.1534365279507783E-002   1.1469491337762677E-002   1.1402244441859666E-002   1.1332665349121460E-002   1.1260796209828353E-002   1.1186680542837918E-002   1.1110363210390453E-002   1.1031890391909716E-002   1.0951309557106575E-002   1.0868669438071729E-002   1.0784020000819350E-002   1.0697412415708499E-002   1.0608899027432388E-002   1.0518533323977571E-002   1.0426369904969722E-002   1.0332464449396832E-002   1.0236873682346367E-002   1.0139655341511115E-002   1.0040868142631221E-002   9.9405717445000281E-003   9.8388267134373944E-003   9.7356944870223873E-003   9.6312373373669043E-003   9.5255183338461107E-003   9.4186013053023585E-003   9.3105508017681214E-003   9.2014320557358593E-003   9.0913109430317898E-003   8.9802539431788203E-003   8.8683280994584501E-003   8.7556009786661781E-003   8.6421406303761883E-003   8.5280155459940277E-003   8.4132946176074530E-003   8.2980470964109654E-003   8.1823425510234166E-003   8.0662508255758963E-003   7.9498419976224838E-003   7.8331863359018955E-003   7.7163542579504890E-003   7.5994162877009441E-003   7.4824430129262071E-003   7.3655050426838786E-003   7.2486729647371628E-003   7.1320173030050282E-003   7.0156084750548631E-003   6.8995167496060383E-003   6.7838122042217230E-003   6.6685646830219047E-003   6.5538437546331652E-003   6.4397186702600806E-003   6.3262583219628743E-003   6.2135312011686317E-003   6.1016053574582951E-003   5.9905483575983798E-003   5.8804272448859107E-003   5.7713084988709751E-003   5.6632579953205808E-003   5.5563409667807040E-003   5.4506219632554642E-003   5.3461648136164663E-003   5.2430325871965777E-003   5.1412875561324123E-003   5.0409911580029665E-003   4.9422039591116851E-003   4.8449856182802287E-003   4.7493948512508100E-003   4.6554893956535781E-003   4.5633259766531542E-003   4.4729602731888862E-003   4.3844468849214557E-003   4.2978392998244686E-003   4.2131898625501485E-003   4.1305497435377703E-003   4.0499689087173385E-003   3.9714960902402230E-003   3.8951787577944375E-003   3.8210630908108167E-003   3.7491939515033601E-003   3.6796148587641131E-003   3.6123679628755068E-003   3.5474940211133177E-003   3.4850323743597644E-003   3.4250209243994467E-003   3.3674961123741909E-003   3.3124928980262647E-003   3.2600447399581123E-003   3.2101835768526543E-003   3.1629398095904815E-003   3.1183422845194597E-003   3.0764182775016025E-003   3.0371934791731947E-003   3.0006919810737220E-003   2.9669362628653717E-003   2.9359471805068815E-003   2.9077439555918461E-003   2.8823441655917437E-003   2.8597637352063554E-003   2.8400169287620680E-003   2.8231163436875373E-003   2.8090729049720653E-003   2.7978958607522419E-003   2.7895927789796660E-003   2.7841695450768755E-003   2.7816303608052539E-003   1.2188748366148749E-002   1.2186221610159365E-002   1.2180837573701586E-002   1.2172600394504351E-002   1.2161515879387519E-002   1.2147591502998489E-002   1.2130836405520262E-002   1.2111261389351202E-002   1.2088878914639167E-002   1.2063703093855682E-002   1.2035749685303090E-002   1.2005036085554380E-002   1.1971581320879346E-002   1.1935406037649879E-002   1.1896532491667611E-002   1.1854984536542323E-002   1.1810787610979229E-002   1.1763968725123614E-002   1.1714556445834828E-002   1.1662580881032836E-002   1.1608073663017526E-002   1.1551067930809206E-002   1.1491598311553330E-002   1.1429700900931594E-002   1.1365413242653277E-002   1.1298774307019865E-002   1.1229824468544536E-002   1.1158605482704198E-002   1.1085160461760696E-002   1.1009533849743375E-002   1.0931771396552097E-002   1.0851920131234087E-002   1.0770028334438742E-002   1.0686145510022366E-002   1.0600322355956565E-002   1.0512610734372194E-002   1.0423063640909294E-002   1.0331735173350759E-002   1.0238680499480023E-002   1.0143955824365558E-002   1.0047618356833501E-002   9.9497262754507515E-003   9.8503386937762970E-003   9.7495156250698781E-003   9.6473179463977751E-003   9.5438073622134967E-003   9.4390463673911726E-003   9.3330982097568072E-003   9.2260268521690489E-003   9.1178969340759281E-003   9.0087737327387840E-003   8.8987231239462949E-003   8.7878115424617487E-003   8.6761059419838554E-003   8.5636737549001293E-003   8.4505828516770673E-003   8.3369014999518654E-003   8.2226983234317819E-003   8.1080422605298852E-003   7.9930025227972490E-003   7.8776485532053853E-003   7.7620499842691870E-003   7.6462765960446932E-003   7.5303982740475284E-003   7.4144849670884083E-003   7.2986066450904247E-003   7.1828332568632525E-003   7.0672346879284142E-003   6.9518807183415188E-003   6.8368409806051633E-003   6.7221849177026005E-003   6.6079817411858754E-003   6.4943003894591955E-003   6.3812094862331081E-003   6.2687772991524282E-003   6.1570716986725782E-003   6.0461601171892254E-003   5.9361095083984017E-003   5.8269863070605776E-003   5.7188563889663535E-003   5.6117850313771589E-003   5.5058368737485597E-003   5.4010758789281854E-003   5.2975652947330198E-003   5.1953676160660933E-003   5.0945445473591366E-003   4.9951569656854211E-003   4.8972648843021993E-003   4.8009274167748472E-003   4.7062027416525654E-003   4.6131480677893411E-003   4.5218196002219102E-003   4.4322725067635904E-003   4.3445608851768736E-003   4.2587377311096297E-003   4.1748549067021079E-003   4.0929631098994834E-003   4.0131118445801972E-003   3.9353493913915072E-003   3.8597227793741862E-003   3.7862777584320995E-003   3.7150587725920392E-003   3.6461089341186526E-003   3.5794699984839085E-003   3.5151823402059801E-003   3.4532849295766388E-003   3.3938153103227897E-003   3.3368095781174389E-003   3.2823023601038503E-003   3.2303267953047721E-003   3.1809145160165420E-003   3.1340956301563194E-003   3.0898987045906434E-003   3.0483507494641904E-003   3.0094772034914286E-003   2.9733019202576871E-003   2.9398471555808214E-003   2.9091335558342202E-003   2.8811801472800047E-003   2.8560043264960200E-003   2.8336218517803768E-003   2.8140468356074866E-003   2.7972917381405837E-003   2.7833673617527754E-003   2.7722828466325566E-003   2.7640456674379310E-003   2.7586616309818179E-003   2.7561348749893799E-003   1.2069937972923064E-002   1.2067424603226073E-002   1.2062082477428543E-002   1.2053915665280135E-002   1.2042929890005161E-002   1.2029132527040132E-002   1.2012532601673884E-002   1.1993140785750686E-002   1.1970969393239453E-002   1.1946032374851978E-002   1.1918345311604253E-002   1.1887925407293845E-002   1.1854791480101212E-002   1.1818963952958408E-002   1.1780464843158894E-002   1.1739317750669359E-002   1.1695547845729237E-002   1.1649181855217516E-002   1.1600248048165077E-002   1.1548776220230553E-002   1.1494797677135973E-002   1.1438345217312684E-002   1.1379453113413290E-002   1.1318157092954612E-002   1.1254494317978203E-002   1.1188503363906130E-002   1.1120224197295123E-002   1.1049698152850743E-002   1.0976967909530830E-002   1.0902077465700315E-002   1.0825072113521496E-002   1.0745998412484956E-002   1.0664904162084141E-002   1.0581838373793395E-002   1.0496851242118993E-002   1.0409994115005757E-002   1.0321319463475479E-002   1.0230880850483456E-002   1.0138732899191483E-002   1.0044931260417767E-002   9.9495325795473169E-003   9.8525944627223042E-003   9.7541754425135331E-003   9.6543349428582954E-003   9.5531332435809767E-003   9.4506314442507761E-003   9.3468914275852619E-003   9.2419758223320006E-003   9.1359479656304803E-003   9.0288718650738328E-003   8.9208121600710052E-003   8.8118340831801756E-003   8.7020034206476277E-003   8.5913864729780312E-003   8.4800500149025682E-003   8.3680612551987610E-003   8.2554877961778933E-003   8.1423975929140469E-003   8.0288589122919918E-003   7.9149402918336081E-003   7.8007104983254805E-003   7.6862384863669725E-003   7.5715933567225557E-003   7.4568443146666857E-003   7.3420606281570933E-003   7.2273115860961856E-003   7.1126664564581943E-003   6.9981944444999222E-003   6.8839646509864794E-003   6.7700460305319121E-003   6.6565073499125493E-003   6.5434171466419444E-003   6.4308436876231168E-003   6.3188549279180606E-003   6.2075184698454910E-003   6.0969015221775669E-003   5.9870708596455047E-003   5.8780927827445650E-003   5.7700330777589182E-003   5.6629569771848576E-003   5.5569291204977944E-003   5.4520135152347493E-003   5.3482734985674796E-003   5.2457716992469761E-003   5.1445699999635719E-003   5.0447295003071269E-003   4.9463104800988589E-003   4.8493723632779817E-003   4.7539736824052103E-003   4.6601720436243443E-003   4.5680240923305915E-003   4.4775854793577263E-003   4.3889108278181710E-003   4.3020537007018578E-003   4.2170665690264841E-003   4.1340007807383339E-003   4.0529065303384071E-003   3.9738328293034142E-003   3.8968274771192246E-003   3.8219370332909786E-003   3.7492067899678183E-003   3.6786807455318482E-003   3.6104015789192312E-003   3.5444106248350704E-003   3.4807478498753430E-003   3.4194518294075604E-003   3.3605597255091935E-003   3.3041072656854742E-003   3.2501287225946141E-003   3.1986568946522631E-003   3.1497230875977000E-003   3.1033570970961932E-003   3.0595871921554885E-003   3.0184400996721150E-003   2.9799409898543239E-003   2.9441134627211651E-003   2.9109795355198864E-003   2.8805596312209136E-003   2.8528725679640154E-003   2.8279355495811065E-003   2.8057641570687353E-003   2.7863723411559738E-003   2.7697724157884074E-003   2.7559750528229343E-003   2.7449892775536777E-003   2.7368224654049089E-003   2.7314803396180642E-003   2.7289669699621655E-003   1.1943868712669642E-002   1.1941369706282567E-002   1.1936072205409765E-002   1.1927980208014388E-002   1.1917099348900284E-002   1.1903436898404673E-002   1.1887001760092636E-002   1.1867804467410176E-002   1.1845857179337699E-002   1.1821173675017393E-002   1.1793769347383243E-002   1.1763661195752950E-002   1.1730867817454499E-002   1.1695409398415901E-002   1.1657307702725439E-002   1.1616586061302281E-002   1.1573269359433785E-002   1.1527384023424486E-002   1.1478958006209461E-002   1.1428020772047104E-002   1.1374603280190215E-002   1.1318737967597053E-002   1.1260458730753709E-002   1.1199800906484758E-002   1.1136801251888435E-002   1.1071497923316541E-002   1.1003930454485521E-002   1.0934139733666498E-002   1.0862167980025927E-002   1.0788058719077995E-002   1.0711856757328386E-002   1.0633608156065330E-002   1.0553360204334755E-002   1.0471161391144540E-002   1.0387061376883361E-002   1.0301110963990077E-002   1.0213362066866828E-002   1.0123867681115097E-002   1.0032681852040475E-002   9.9398596424873573E-003   9.8454571000613778E-003   9.7495312236609566E-003   9.6521399294373922E-003   9.5533420161683785E-003   9.4531971300427925E-003   9.3517657289316769E-003   9.2491090461229407E-003   9.1452890535700243E-003   9.0403684246616461E-003   8.9344104965753957E-003   8.8274792321492018E-003   8.7196391814215735E-003   8.6109554427564183E-003   8.5014936236253169E-003   8.3913198010966139E-003   8.2805004819723471E-003   8.1691025627172731E-003   8.0571932890791953E-003   7.9448402155449793E-003   7.8321111645424935E-003   7.7190741855305833E-003   7.6057975139061651E-003   7.4923495298035020E-003   7.3787987168142388E-003   7.2652136206334816E-003   7.1516628076466193E-003   7.0382148235404451E-003   6.9249381519154718E-003   6.8119011729072532E-003   6.6991721218971345E-003   6.5868190483638345E-003   6.4749097747324180E-003   6.3635118554760117E-003   6.2526925363521890E-003   6.1425187138213766E-003   6.0330568946903029E-003   5.9243731560236212E-003   5.8165331052954516E-003   5.7096018408693827E-003   5.6036439127853388E-003   5.4987232838782929E-003   5.3949032913281902E-003   5.2922466085170150E-003   5.1908152074011116E-003   5.0906703212761917E-003   4.9918724080115773E-003   4.8944811137859867E-003   4.7985552373874807E-003   4.7041526949609391E-003   4.6113304854090709E-003   4.5201446563331027E-003   4.4306502705793172E-003   4.3429013734571642E-003   4.2569509605613343E-003   4.1728509463077046E-003   4.0906521331148804E-003   4.0104041813803226E-003   3.9321555801192787E-003   3.8559536183717658E-003   3.7818443574200167E-003   3.7098726037791963E-003   3.6400818829587234E-003   3.5725144141303122E-003   3.5072110855622896E-003   3.4442114309617411E-003   3.3835536066921801E-003   3.3252743698491960E-003   3.2694090572655821E-003   3.2159915653964255E-003   3.1650543312362611E-003   3.1166283140274809E-003   3.0707429780104656E-003   3.0274262761402770E-003   2.9867046347186177E-003   2.9486029390342061E-003   2.9131445199918060E-003   2.8803511417005989E-003   2.8502429900606474E-003   2.8228386624306046E-003   2.7981551581173214E-003   2.7762078700446224E-003   2.7570105773500053E-003   2.7405754390428250E-003   2.7269129885392207E-003   2.7160321294306122E-003   2.7079401320385665E-003   2.7026426311624885E-003   2.7001436247713340E-003   1.1810615876002697E-002   1.1808132229606763E-002   1.1802882068725512E-002   1.1794869315775641E-002   1.1784099512362284E-002   1.1770579817992843E-002   1.1754319007716313E-002   1.1735327468877801E-002   1.1713617196730489E-002   1.1689201789150269E-002   1.1662096440318598E-002   1.1632317933468195E-002   1.1599884632489565E-002   1.1564816472744516E-002   1.1527134950754428E-002   1.1486863112939755E-002   1.1444025543399461E-002   1.1398648350659610E-002   1.1350759153570714E-002   1.1300387066030662E-002   1.1247562681002340E-002   1.1192318053383450E-002   1.1134686682015671E-002   1.1074703490768410E-002   1.1012404808680862E-002   1.0947828349179463E-002   1.0881013188478034E-002   1.0811999742977585E-002   1.0740829745892806E-002   1.0667546222995573E-002   1.0592193467499345E-002   1.0514817014151353E-002   1.0435463612532957E-002   1.0354181199507779E-002   1.0271018870989395E-002   1.0186026852913933E-002   1.0099256471454411E-002   1.0010760122633029E-002   9.9205912410717870E-003   9.8288042682943486E-003   9.7354546201573987E-003   9.6405986538462170E-003   9.5442936341311665E-003   9.4465976991032277E-003   9.3475698253844691E-003   9.2472697927136749E-003   9.1457581480862485E-003   9.0430961693995851E-003   8.9393458286236224E-003   8.8345697544634991E-003   8.7288311947879213E-003   8.6221939784035806E-003   8.5147224767218865E-003   8.4064815648873525E-003   8.2975365826848529E-003   8.1879532951241174E-003   8.0777978527548505E-003   7.9671367517483715E-003   7.8560367937524772E-003   7.7445650455271464E-003   7.6327887985049719E-003   7.5207755280395916E-003   7.4085928527607425E-003   7.2963084936244760E-003   7.1839902330403105E-003   7.0717058739018512E-003   6.9595231986226969E-003   6.8475099281607443E-003   6.7357336811310620E-003   6.6242619329164865E-003   6.5131619749154435E-003   6.4025008739022060E-003   6.2923454315398919E-003   6.1827621439773384E-003   6.0738171617724657E-003   5.9655762499379872E-003   5.8581047482583470E-003   5.7514675318820763E-003   5.6457289721917880E-003   5.5409528980411571E-003   5.4372025572612392E-003   5.3345405785722166E-003   5.2330289339514446E-003   5.1327289012762789E-003   5.0337010275618987E-003   4.9360050925349452E-003   4.8397000728184758E-003   4.7448441064983915E-003   4.6514944583639362E-003   4.5597074855959763E-003   4.4695386040344287E-003   4.3810422552001405E-003   4.2942718737501995E-003   4.2092798556743194E-003   4.1261175271465333E-003   4.0448351141243455E-003   3.9654817125133746E-003   3.8881052591600573E-003   3.8127525036697474E-003   3.7394689807674908E-003   3.6682989836855917E-003   3.5992855381848377E-003   3.5324703774803901E-003   3.4678939179775825E-003   3.4055952358897912E-003   3.3456120446475612E-003   3.2879806732785677E-003   3.2327360456492760E-003   3.1799116606372468E-003   3.1295395730965292E-003   3.0816503759978908E-003   3.0362731832646039E-003   2.9934356137270024E-003   2.9531637759065421E-003   2.9154822539201319E-003   2.8804140941752210E-003   2.8479807931902079E-003   2.8182022863388889E-003   2.7910969375134487E-003   2.7666815299228764E-003   2.7449712577738428E-003   2.7259797189451151E-003   2.7097189086718876E-003   2.6961992143031965E-003   2.6854294108818455E-003   2.6774166579315861E-003   2.6721664970500436E-003   2.6696828506139192E-003   1.1670259046545228E-002   1.1667791777188991E-002   1.1662591671886435E-002   1.1654662573750696E-002   1.1644009926513432E-002   1.1630640773166778E-002   1.1614563753633150E-002   1.1595789101478404E-002   1.1574328639621267E-002   1.1550195775080180E-002   1.1523405492757766E-002   1.1493974348221248E-002   1.1461920459547609E-002   1.1427263498139384E-002   1.1390024678613914E-002   1.1350226747699810E-002   1.1307893972181272E-002   1.1263052125844664E-002   1.1215728475503318E-002   1.1165951766042903E-002   1.1113752204536538E-002   1.1059161443384383E-002   1.1002212562566005E-002   1.0942940050945163E-002   1.0881379786662274E-002   1.0817569016629308E-002   1.0751546335140513E-002   1.0683351661602867E-002   1.0613026217419816E-002   1.0540612501992844E-002   1.0466154267951278E-002   1.0389696495508215E-002   1.0311285366063912E-002   1.0230968235011732E-002   1.0148793603794899E-002   1.0064811091200009E-002   9.9790714039536630E-003   9.8916263066062340E-003   9.8025285907389244E-003   9.7118320435031751E-003   9.6195914155139187E-003   9.5258623881438118E-003   9.4307015402086275E-003   9.3341663140863729E-003   9.2363149812560580E-003   9.1372066073436009E-003   9.0369010166475167E-003   8.9354587561719656E-003   8.8329410591983792E-003   8.7294098084521946E-003   8.6249274987935109E-003   8.5195571996111719E-003   8.4133625167357173E-003   8.3064075541348925E-003   8.1987568751823447E-003   8.0904754637327048E-003   7.9816286848467533E-003   7.8722822453337338E-003   7.7625021540365935E-003   7.6523546819940447E-003   7.5419063223104293E-003   7.4312237500401834E-003   7.3203737818334225E-003   7.2094233355689541E-003   7.0984393898577136E-003   6.9874889435909693E-003   6.8766389753849300E-003   6.7659564031222752E-003   6.6555080434346769E-003   6.5453605713842733E-003   6.4355804800950711E-003   6.3262340405818018E-003   6.2173872616974601E-003   6.1091058502451001E-003   6.0014551712957442E-003   5.8945002086910891E-003   5.7883055258176053E-003   5.6829352266298816E-003   5.5784529169832786E-003   5.4749216662294264E-003   5.3724039692552572E-003   5.2709617087776106E-003   5.1706561180824284E-003   5.0715477441739543E-003   4.9736964113374915E-003   4.8771611852144181E-003   4.7820003372809339E-003   4.6882713099166695E-003   4.5960306819252672E-003   4.5053341346842357E-003   4.4162364188256031E-003   4.3287913214725693E-003   4.2430516342274460E-003   4.1590691216372155E-003   4.0768944904233662E-003   3.9965773593643172E-003   3.9181662299192510E-003   3.8417084574775551E-003   3.7672502234328276E-003   3.6948365080058387E-003   3.6245110638212230E-003   3.5563163902835315E-003   3.4902937087928354E-003   3.4264829387702367E-003   3.3649226744824068E-003   3.3056501628662138E-003   3.2487012820440198E-003   3.1941105208966869E-003   3.1419109593803229E-003   3.0921342499183879E-003   3.0448105995829478E-003   2.9999687532474839E-003   2.9576359777263583E-003   2.9178380468153353E-003   2.8805992272892267E-003   2.8459422658796418E-003   2.8138883772075296E-003   2.7844572326730654E-003   2.7576669503501794E-003   2.7335340858134494E-003   2.7120736239506504E-003   2.6932989717880496E-003   2.6772219522606111E-003   2.6638527989085725E-003   2.6532001516759163E-003   2.6452710535358470E-003   2.6400709482372609E-003   2.6376036789004242E-003   1.1522882053363714E-002   1.1520432199428263E-002   1.1515284865523515E-002   1.1507443811934789E-002   1.1496914379949708E-002   1.1483703490476782E-002   1.1467819641773166E-002   1.1449272906055408E-002   1.1428074925412479E-002   1.1404238906531750E-002   1.1377779614586858E-002   1.1348713366133606E-002   1.1317058021055176E-002   1.1282832973575449E-002   1.1246059142247446E-002   1.1206758959069897E-002   1.1164956357522203E-002   1.1120676759862134E-002   1.1073947063185437E-002   1.1024795624827069E-002   1.0973252246586497E-002   1.0919348158208497E-002   1.0863115999806494E-002   1.0804589803446431E-002   1.0743804973787942E-002   1.0680798267899382E-002   1.0615607774048821E-002   1.0548272889830110E-002   1.0478834299238897E-002   1.0407333949064084E-002   1.0333815024338576E-002   1.0258321923098231E-002   1.0180900230243414E-002   1.0101596690700130E-002   1.0020459181812824E-002   9.9375366849760033E-003   9.8528792566125040E-003   9.7665379983832810E-003   9.6785650267702233E-003   9.5890134419935255E-003   9.4979372963078894E-003   9.4053915616508395E-003   9.3114320967437256E-003   9.2161156136021244E-003   9.1194996434944761E-003   9.0216425024014571E-003   8.9226032559654930E-003   8.8224416839103870E-003   8.7212182441154529E-003   8.6189940361510176E-003   8.5158307644789266E-003   8.4117907011967835E-003   8.3069366485394591E-003   8.2013319008761160E-003   8.0950402065706195E-003   7.9881257294387997E-003   7.8806530099646277E-003   7.7726869263180232E-003   7.6642926551326040E-003   7.5555356320462924E-003   7.4464815121966788E-003   7.3371961304682098E-003   7.2277454616519743E-003   7.1181955805568187E-003   7.0086126220461897E-003   6.8990627409562522E-003   6.7896120721421815E-003   6.6803266903969483E-003   6.5712725705598940E-003   6.4625155474792861E-003   6.3541212762842636E-003   6.2461551926435432E-003   6.1386824731619605E-003   6.0317679960334991E-003   5.9254763017295153E-003   5.8198715540711543E-003   5.7150175014067384E-003   5.6109774381259414E-003   5.5078141664492430E-003   5.4055899584926626E-003   5.3043665186935374E-003   5.2042049466435036E-003   5.1051657002043616E-003   5.0073085591120226E-003   4.9106925890046171E-003   4.8153761058627453E-003   4.7214166409547120E-003   4.6288709062999867E-003   4.5377947606125568E-003   4.4482431758300356E-003   4.3602702042156993E-003   4.2739289459973739E-003   4.1892715176297668E-003   4.1063490207893238E-003   4.0252115118998288E-003   3.9459079723644930E-003   3.8684862795049790E-003   3.7929931782643700E-003   3.7194742535444636E-003   3.6479739033661307E-003   3.5785353127835151E-003   3.5112004285580145E-003   3.4460099347145001E-003   3.3830032288134082E-003   3.3222183991624132E-003   3.2636922027943771E-003   3.2074600443939838E-003   3.1535559560155746E-003   3.1020125777805330E-003   3.0528611394231020E-003   3.0061314427403119E-003   2.9618518450855724E-003   2.9200492435428327E-003   2.8807490603521835E-003   2.8439752290257414E-003   2.8097501815504411E-003   2.7780948364765079E-003   2.7490285880168996E-003   2.7225692960707315E-003   2.6987332771865602E-003   2.6775352965477950E-003   2.6589885608449548E-003   2.6431047121286966E-003   2.6298938226617663E-003   2.6193643906778363E-003   2.6115233370885838E-003   2.6063760031757588E-003   2.6039261492400434E-003   1.1368572922187355E-002   1.1366141543718011E-002   1.1361049696851568E-002   1.1353301055543351E-002   1.1342900854164506E-002   1.1329855886083255E-002   1.1314174501358749E-002   1.1295866603527778E-002   1.1274943645385609E-002   1.1251418623910575E-002   1.1225306074228447E-002   1.1196622062621175E-002   1.1165384178613097E-002   1.1131611526116109E-002   1.1095324713629243E-002   1.1056545843476304E-002   1.1015298500156617E-002   1.0971607737655556E-002   1.0925500065938398E-002   1.0877003436412319E-002   1.0826147226511065E-002   1.0772962223341329E-002   1.0717480606404376E-002   1.0659735929450881E-002   1.0599763101378029E-002   1.0537598366306064E-002   1.0473279282740965E-002   1.0406844701897004E-002   1.0338334745149474E-002   1.0267790780714287E-002   1.0195255399437622E-002   1.0120772389849117E-002   1.0044386712390239E-002   9.9661444729196580E-003   9.8860928954542723E-003   9.8042802941653174E-003   9.7207560447028149E-003   9.6355705548171189E-003   9.5487752343089288E-003   9.4604224643409368E-003   9.3705655661131537E-003   9.2792587689588535E-003   9.1865571778168842E-003   9.0925167401921247E-003   8.9971942125325888E-003   8.9006471261088918E-003   8.8029337524036522E-003   8.7041130680218792E-003   8.6042447191653770E-003   8.5033889856382661E-003   8.4016067445116249E-003   8.2989594333725270E-003   8.1955090132153074E-003   8.0913179310068140E-003   7.9864490819658296E-003   7.8809657715166737E-003   7.7749316770270305E-003   7.6684108092750641E-003   7.5614674737252141E-003   7.4541662316249813E-003   7.3465718609092567E-003   7.2387493169942529E-003   7.1307636934654917E-003   7.0226801826563379E-003   6.9145640361599203E-003   6.8064805253479910E-003   6.6984949018215612E-003   6.5906723579102211E-003   6.4830779871906663E-003   6.3757767450887126E-003   6.2688334095397646E-003   6.1623125417897828E-003   6.0562784472994458E-003   5.9507951368503176E-003   5.8459262878061136E-003   5.7417352056025051E-003   5.6382847854373197E-003   5.5356374743033010E-003   5.4338552331801848E-003   5.3329994996509922E-003   5.2331311507931577E-003   5.1343104664155481E-003   5.0365970927062076E-003   4.9400500062821706E-003   4.8447274786195260E-003   4.7506870409995683E-003   4.6579854498582929E-003   4.5666786527025494E-003   4.4768217544765010E-003   4.3884689845088420E-003   4.3016736639979181E-003   4.2164881741106885E-003   4.1329639246499017E-003   4.0511513233599805E-003   3.9710997458979325E-003   3.8928575064264281E-003   3.8164718289682709E-003   3.7419888193743756E-003   3.6694534380984356E-003   3.5989094736622596E-003   3.5303995169209124E-003   3.4639649360760361E-003   3.3996458525025197E-003   3.3374811174368135E-003   3.2775082893676810E-003   3.2197636124108309E-003   3.1642819954763590E-003   3.1110969922978349E-003   3.0602407824042999E-003   3.0117441528805244E-003   2.9656364811649905E-003   2.9219457186575593E-003   2.8806983753296711E-003   2.8419195051864188E-003   2.8056326926965136E-003   2.7718600402054649E-003   2.7406221561925292E-003   2.7119381445855906E-003   2.6858255949033794E-003   2.6623005734300875E-003   2.6413776152881541E-003   2.6230697174481898E-003   2.6073883327318859E-003   2.5943433646460345E-003   2.5839431632703747E-003   2.5761945219623383E-003   2.5711026750974142E-003   2.5686712966246361E-003   1.1207423822158766E-002   1.1205012001547492E-002   1.1199978356784220E-002   1.1192326472153583E-002   1.1182061470685817E-002   1.1169190012852555E-002   1.1153720294194036E-002   1.1135662042157060E-002   1.1115026511979001E-002   1.1091826481674665E-002   1.1066076246107955E-002   1.1037791610137161E-002   1.1006989880876131E-002   1.0973689858962070E-002   1.0937911828965689E-002   1.0899677548835633E-002   1.0859010238422107E-002   1.0815934567069255E-002   1.0770476640282405E-002   1.0722663985463201E-002   1.0672525536749227E-002   1.0620091618901744E-002   1.0565393930343305E-002   1.0508465525221635E-002   1.0449340794687701E-002   1.0388055447163268E-002   1.0324646487899247E-002   1.0259152197535697E-002   1.0191612109955481E-002   1.0122066989193639E-002   1.0050558805650776E-002   9.9771307114233897E-003   9.9018270149465772E-003   9.8246931548090985E-003   9.7457756728591312E-003   9.6651221866304315E-003   9.5827813610042355E-003   9.4988028792215573E-003   9.4132374132627067E-003   9.3261365935381063E-003   9.2375529780157895E-003   9.1475400206881413E-003   9.0561520395381900E-003   8.9634441838725570E-003   8.8694724011876835E-003   8.7742934035040521E-003   8.6779646331857224E-003   8.5805442283507644E-003   8.4820909877515172E-003   8.3826643353602515E-003   8.2823242844317774E-003   8.1811314012587150E-003   8.0791467685724649E-003   7.9764319486229501E-003   7.8730489459070963E-003   7.7690601696793343E-003   7.6645283961558619E-003   7.5595167305390620E-003   7.4540885687749969E-003   7.3483075591763147E-003   7.2422375638618586E-003   7.1359426200715004E-003   7.0294869013544370E-003   6.9229346786851831E-003   6.8163502815433985E-003   6.7097980588761708E-003   6.6033423401547775E-003   6.4970473963671116E-003   6.3909774010504350E-003   6.2851963914510589E-003   6.1797682296924339E-003   6.0747565640697498E-003   5.9702247905526473E-003   5.8662360143174053E-003   5.7628530116069221E-003   5.6601381916513704E-003   5.5581535589758202E-003   5.4569606758012590E-003   5.3566206248636394E-003   5.2571939724711247E-003   5.1587407318792744E-003   5.0613203270373774E-003   4.9649915567218095E-003   4.8698125590365127E-003   4.7758407763611177E-003   4.6831329206923344E-003   4.5917449395383447E-003   4.5017319822161506E-003   4.4131483666871585E-003   4.3260475469670268E-003   4.2404820810093002E-003   4.1565035992289778E-003   4.0741627735982333E-003   3.9935092873726874E-003   3.9145918054134254E-003   3.8374579452767343E-003   3.7621542488034398E-003   3.6887261545797134E-003   3.6172179710344810E-003   3.5476728502805699E-003   3.4801327626873824E-003   3.4146384723257595E-003   3.3512295130650460E-003   3.2899441655390715E-003   3.2308194349982555E-003   3.1738910298869105E-003   3.1191933413276529E-003   3.0667594234820017E-003   3.0166209747667927E-003   2.9688083199386761E-003   2.9233503931525573E-003   2.8802747218011904E-003   2.8396074113952730E-003   2.8013731312700463E-003   2.7655951012722779E-003   2.7322950793433054E-003   2.7014933500856819E-003   2.6732087141234651E-003   2.6474584785555200E-003   2.6242584482534248E-003   2.6036229180695369E-003   2.5855646660389864E-003   2.5700949473712598E-003   2.5572234895421264E-003   2.5469584880687957E-003   2.5393066034410938E-003   2.5342729586809165E-003   2.5318611380727996E-003   1.1039531011475548E-002   1.1037139853848424E-002   1.1032167125239578E-002   1.1024616316909056E-002   1.1014492436317913E-002   1.1001802005722650E-002   1.0986553059886703E-002   1.0968755142946443E-002   1.0948419304372500E-002   1.0925558094048927E-002   1.0900185556485961E-002   1.0872317224112679E-002   1.0841970109668250E-002   1.0809162697714796E-002   1.0773914935191368E-002   1.0736248221091288E-002   1.0696185395213435E-002   1.0653750725979107E-002   1.0608969897369272E-002   1.0561869994897090E-002   1.0512479490729603E-002   1.0460828227842271E-002   1.0406947403339362E-002   1.0350869550833176E-002   1.0292628521961816E-002   1.0232259467064736E-002   1.0169798814955135E-002   1.0105284251887413E-002   1.0038754699664497E-002   9.9702502929690674E-003   9.8998123558526902E-003   9.8274833774822240E-003   9.7533069871046651E-003   9.6773279282440089E-003   9.5995920322336781E-003   9.5201461909495827E-003   9.4390383289474772E-003   9.3563173748483774E-003   9.2720332321369475E-003   9.1862367492851621E-003   9.0989796892809172E-003   9.0103146985891225E-003   8.9202952755086662E-003   8.8289757380179135E-003   8.7364111910629982E-003   8.6426574933583522E-003   8.5477712237255477E-003   8.4518096469324011E-003   8.3548306791310090E-003   8.2568928528824748E-003   8.1580552817326346E-003   8.0583776245146399E-003   7.9579200492219393E-003   7.8567431966048706E-003   7.7549081434591383E-003   7.6524763656198314E-003   7.5495097007412526E-003   7.4460703108093496E-003   7.3422206444730964E-003   7.2380233991946596E-003   7.1335414832241484E-003   7.0288379774610665E-003   6.9239760972092945E-003   6.8190191538203826E-003   6.7140305163097547E-003   6.6090735729243955E-003   6.5042116926717353E-003   6.3995081869109294E-003   6.2950262709394744E-003   6.1908290256601495E-003   6.0869793593216204E-003   5.9835399693911606E-003   5.8805733045091957E-003   5.7781415266720537E-003   5.6763064735256274E-003   5.5751296209105017E-003   5.4746720456193554E-003   5.3749943883961149E-003   5.2761568172544349E-003   5.1782189910002385E-003   5.0812400231994292E-003   4.9852784464102795E-003   4.8903921767723402E-003   4.7966384790723016E-003   4.7040739321074776E-003   4.6127543946171690E-003   4.5227349715434295E-003   4.4340699808504969E-003   4.3468129208520390E-003   4.2610164379894844E-003   4.1767322952819264E-003   4.0940113411778167E-003   4.0129034791782647E-003   3.9334576378939889E-003   3.8557217418927481E-003   3.7797426830308289E-003   3.7055662926451793E-003   3.6332373142839991E-003   3.5627993771661925E-003   3.4942949704646065E-003   3.4277654182470751E-003   3.3632508551832974E-003   3.3007902030685043E-003   3.2404211481722456E-003   3.1821801193030463E-003   3.1261022667935512E-003   3.0722214422851390E-003   3.0205701794083772E-003   2.9711796752304176E-003   2.9240797727686507E-003   2.8792989441565053E-003   2.8368642749198036E-003   2.7968014490397097E-003   2.7591347349390505E-003   2.7238869724138803E-003   2.6910795604684346E-003   2.6607324460221626E-003   2.6328641136403874E-003   2.6074915760834205E-003   2.5846303657597325E-003   2.5642945271855400E-003   2.5464966102404230E-003   2.5312476644159254E-003   2.5185572338115580E-003   2.5084333532271463E-003   2.5008825448923355E-003   2.4959098162810056E-003   2.4935186586402258E-003   1.0864994779830627E-002   1.0862625413475470E-002   1.0857716313505010E-002   1.0850270874966553E-002   1.0840293985553709E-002   1.0827792024112035E-002   1.0812772858475178E-002   1.0795245842311001E-002   1.0775221811202440E-002   1.0752713077871189E-002   1.0727733426472111E-002   1.0700298106102429E-002   1.0670423823351691E-002   1.0638128733980418E-002   1.0603432433762831E-002   1.0566355948327184E-002   1.0526921722173489E-002   1.0485153606766407E-002   1.0441076847665459E-002   1.0394718070876469E-002   1.0346105268131086E-002   1.0295267781465117E-002   1.0242236286702608E-002   1.0187042776236784E-002   1.0129720540837930E-002   1.0070304150622180E-002   1.0008829435176449E-002   9.9453334628572462E-003   9.8798545192516872E-003   9.8124320848359224E-003   9.7431068118625924E-003   9.6719205004470593E-003   9.5989160739010163E-003   9.5241375533800521E-003   9.4476300317090436E-003   9.3694396466416432E-003   9.2896135532795562E-003   9.2081998960025571E-003   9.1252477796057302E-003   9.0408072399119424E-003   8.9549292137515585E-003   8.8676655083480271E-003   8.7790687701483211E-003   8.6891924531625614E-003   8.5980907867175688E-003   8.5058187427539261E-003   8.4124320026568444E-003   8.3179869235752574E-003   8.2225405044377420E-003   8.1261503513679056E-003   8.0288746429544033E-003   7.9307720949194083E-003   7.8319019246277100E-003   7.7323238151758428E-003   7.6320978792312200E-003   7.5312846225971675E-003   7.4299449075061474E-003   7.3281399157278104E-003   7.2259311114278579E-003   7.1233802038780381E-003   7.0205491100411022E-003   6.9174999169375750E-003   6.8142948439988693E-003   6.7109962053018279E-003   6.6076663716948536E-003   6.5043677329926497E-003   6.4011626600582183E-003   6.2981134669505556E-003   6.1952823731115658E-003   6.0927314655658260E-003   5.9905226612657347E-003   5.8887176694849552E-003   5.7873779543977377E-003   5.6865646977666828E-003   5.5863387618207416E-003   5.4867606523649748E-003   5.3878904820695017E-003   5.2897879340411125E-003   5.1925122256189504E-003   5.0961220725623813E-003   5.0006756534199948E-003   4.9062305743409196E-003   4.8128438342381896E-003   4.7205717902754629E-003   4.6294701238356328E-003   4.5395938068512609E-003   4.4509970686484879E-003   4.3637333632411401E-003   4.2778553370761419E-003   4.1934147973918812E-003   4.1104626809961298E-003   4.0290490237176457E-003   3.9492229303613180E-003   3.8710325452874783E-003   3.7945250236110506E-003   3.7197465030934795E-003   3.6467420765557979E-003   3.5755557651276915E-003   3.5062304921557041E-003   3.4388080577368307E-003   3.3733291141357924E-003   3.3098331418101590E-003   3.2483584263723331E-003   3.1889420361514986E-003   3.1316198007559914E-003   3.0764262902945316E-003   3.0233947955360940E-003   2.9725573088536517E-003   2.9239445061225444E-003   2.8775857293245610E-003   2.8335089702289928E-003   2.7917408548159273E-003   2.7523066286700981E-003   2.7152301432316062E-003   2.6805338430173076E-003   2.6482387536423402E-003   2.6183644708872578E-003   2.5909291505291643E-003   2.5659494991223664E-003   2.5434407657872748E-003   2.5234167346813163E-003   2.5058897185241680E-003   2.4908705528724484E-003   2.4783685914440134E-003   2.4683917020202895E-003   2.4609462634888613E-003   2.4560371635146128E-003   2.4536677971766507E-003   1.0683919388324024E-002   1.0681572965038548E-002   1.0676730204101439E-002   1.0669394401299118E-002   1.0659570320413177E-002   1.0647264191833291E-002   1.0632483710331500E-002   1.0615238032064267E-002   1.0595537770728317E-002   1.0573394992889881E-002   1.0548823212502154E-002   1.0521837384512749E-002   1.0492453897672095E-002   1.0460690566426387E-002   1.0426566621943120E-002   1.0390102702258590E-002   1.0351320841525839E-002   1.0310244458361848E-002   1.0266898343306670E-002   1.0221308645382086E-002   1.0173502857773964E-002   1.0123509802589081E-002   1.0071359614774261E-002   1.0017083725130556E-002   9.9607148424666128E-003   9.9022869349141979E-003   9.8418352103996354E-003   9.7793960962585455E-003   9.7150072180794828E-003   9.6487073777347630E-003   9.5805365305942358E-003   9.5105357620499514E-003   9.4387472632173203E-003   9.3652143059497622E-003   9.2899812171517021E-003   9.2130933523422720E-003   9.1345970686436406E-003   9.0545396970032402E-003   8.9729695138852164E-003   8.8899357122843858E-003   8.8054883721660204E-003   8.7196784303572861E-003   8.6325576498590406E-003   8.5441785886189447E-003   8.4545945678484447E-003   8.3638596397986598E-003   8.2720285550701711E-003   8.1791567295643741E-003   8.0853002108647598E-003   7.9905156443538516E-003   7.8948602388710376E-003   7.7983917320697538E-003   7.7011683553684929E-003   7.6032487986633090E-003   7.5046921747172757E-003   7.4055579832618679E-003   7.3059060749188220E-003   7.2057966148207364E-003   7.1052900460982227E-003   7.0044470531688274E-003   6.9033285248540910E-003   6.8019955174195568E-003   6.7005092174516334E-003   6.5989309046847189E-003   6.4973219147678729E-003   6.3957436019987934E-003   6.2942573020318138E-003   6.1929242945993335E-003   6.0918057662857072E-003   5.9909627733539250E-003   5.8904562046314668E-003   5.7903467445314383E-003   5.6906948361856724E-003   5.5915606447351496E-003   5.4930040207810671E-003   5.3950844640849871E-003   5.2978610873825049E-003   5.2013925805758365E-003   5.1057371751045411E-003   5.0109526085901912E-003   4.9170960898828886E-003   4.8242242643714572E-003   4.7323931796594554E-003   4.6416582516040084E-003   4.5520742308290396E-003   4.4636951695877780E-003   4.3765743890936681E-003   4.2907644472796047E-003   4.2063171071674565E-003   4.1232833055662166E-003   4.0417131224436131E-003   3.9616557508046490E-003   3.8831594671029368E-003   3.8062716022982945E-003   3.7310385135025381E-003   3.6575055562344527E-003   3.5857170573961872E-003   3.5157162888587168E-003   3.4475454417178808E-003   3.3812456013717629E-003   3.3168567231934842E-003   3.2544176090550936E-003   3.1939658845351326E-003   3.1355379769881786E-003   3.0791690943234862E-003   3.0248932046671451E-003   2.9727430168556834E-003   2.9227499616798491E-003   2.8749441740646420E-003   2.8293544761445188E-003   2.7860083610907749E-003   2.7449319779225823E-003   2.7061501171889990E-003   2.6696861975067376E-003   2.6355622530228606E-003   2.6037989217818636E-003   2.5744154349389703E-003   2.5474296069465385E-003   2.5228578265629187E-003   2.5007150487239560E-003   2.4810147873849386E-003   2.4637691091107250E-003   2.4489886276216621E-003   2.4366824990340596E-003   2.4268584181560415E-003   2.4195226153479465E-003   2.4146798544159020E-003   2.4123334311219047E-003   1.0496413007577168E-002   1.0494090702855438E-002   1.0489316988690964E-002   1.0482095058581369E-002   1.0472429548416953E-002   1.0460326535066972E-002   1.0445793534276694E-002   1.0428839497694020E-002   1.0409474809187415E-002   1.0387711280322065E-002   1.0363562145027042E-002   1.0337042053438203E-002   1.0308167064899867E-002   1.0276954640104242E-002   1.0243423632376760E-002   1.0207594278076448E-002   1.0169488186129626E-002   1.0129128326643548E-002   1.0086539018705921E-002   1.0041745917201722E-002   9.9947759988123011E-003   9.9456575471178303E-003   9.8944201368158305E-003   9.8410946170506795E-003   9.7857130939633698E-003   9.7283089122880348E-003   9.6689166361955542E-003   9.6075720292882437E-003   9.5443120338005241E-003   9.4791747489573475E-003   9.4121994086722380E-003   9.3434263583588445E-003   9.2728970311085138E-003   9.2006539230944095E-003   9.1267405682709732E-003   9.0512015124402240E-003   8.9740822866006958E-003   8.8954293796881662E-003   8.8152902106824194E-003   8.7337131001047896E-003   8.6507472409563385E-003   8.5664426690483797E-003   8.4808502328637125E-003   8.3940215628190568E-003   8.3060090400630809E-003   8.2168657648286764E-003   8.1266455242699764E-003   8.0354027598692757E-003   7.9431925344856241E-003   7.8500704989533238E-003   7.7560928583165489E-003   7.6613163377285964E-003   7.5657981480290459E-003   7.4695959509905596E-003   7.3727678242948569E-003   7.2753722262594300E-003   7.1774679602893965E-003   7.0791141391585155E-003   6.9803701490556980E-003   6.8812956134906289E-003   6.7819503570206718E-003   6.6823943688823217E-003   6.5826877664872385E-003   6.4828907588825868E-003   6.3830636100919991E-003   6.2832666024839057E-003   6.1835600000876845E-003   6.0840040119479188E-003   5.9846587554774899E-003   5.8855842199174169E-003   5.7868402298171251E-003   5.6884864086875209E-003   5.5905821427174318E-003   5.4931865446778416E-003   5.3963584179845536E-003   5.3001562209431530E-003   5.2046380312438245E-003   5.1098615106581202E-003   5.0158838700147257E-003   4.9227618344833135E-003   4.8305516091009526E-003   4.7393088447061360E-003   4.6490886041408164E-003   4.5599453289086878E-003   4.4719328061574304E-003   4.3851041361105958E-003   4.2995116999217098E-003   4.2152071280197045E-003   4.1322412688699628E-003   4.0506641582937486E-003   3.9705249892802996E-003   3.8918720823747921E-003   3.8147528565307121E-003   3.7392138007011910E-003   3.6653004458752636E-003   3.5930573378589181E-003   3.5225280106097046E-003   3.4537549602997597E-003   3.3867796200130473E-003   3.3216423351734581E-003   3.2583823396821754E-003   3.1970377327772970E-003   3.1376454566861001E-003   3.0802412750122743E-003   3.0248597519205167E-003   2.9715342321617877E-003   2.9202968218564607E-003   2.8711783701610982E-003   2.8242084517709487E-003   2.7794153502666008E-003   2.7368260423267787E-003   2.6964661828464687E-003   2.6583600908943739E-003   2.6225307365968509E-003   2.5889997288665589E-003   2.5577873040678600E-003   2.5289123155348148E-003   2.5023922239414409E-003   2.4782430886486351E-003   2.4564795597850630E-003   2.4371148712821200E-003   2.4201608346968717E-003   2.4056278339044668E-003   2.3935248205561033E-003   2.3838593103901462E-003   2.3766373802823204E-003   2.3718636661153036E-003   2.3695413613925576E-003   1.0302587652368975E-002   1.0300290665579642E-002   1.0295588702636950E-002   1.0288484851814902E-002   1.0278983617155599E-002   1.0267090917101252E-002   1.0252814082385736E-002   1.0236161853271086E-002   1.0217144375928005E-002   1.0195773198110172E-002   1.0172061264027039E-002   1.0146022908410834E-002   1.0117673849744185E-002   1.0087031182675328E-002   1.0054113369556104E-002   1.0018940231162218E-002   9.9815329364830035E-003   9.9419139916871388E-003   9.9001072281698979E-003   9.8561377897461791E-003   9.8100321189720646E-003   9.7618179425179342E-003   9.7115242557882647E-003   9.6591813065930454E-003   9.6048205779785262E-003   9.5484747702402895E-003   9.4901777821292388E-003   9.4299646911820828E-003   9.3678717333010031E-003   9.3039362815577342E-003   9.2381968241921214E-003   9.1706929419142283E-003   9.1014652844390864E-003   9.0305555463180490E-003   8.9580064421266314E-003   8.8838616808959714E-003   8.8081659399636414E-003   8.7309648381770910E-003   8.6523049084343828E-003   8.5722335697255569E-003   8.4907990984966486E-003   8.4080505995654253E-003   8.3240379763958594E-003   8.2388119009708383E-003   8.1524237830977730E-003   8.0649257392493290E-003   7.9763705610051694E-003   7.8868116830277391E-003   7.7963031506104591E-003   7.7048995869018477E-003   7.6126561596959741E-003   7.5196285479303127E-003   7.4258729078502395E-003   7.3314458388262227E-003   7.2364043489918650E-003   7.1408058205112424E-003   7.0447079747003039E-003   6.9481688368843719E-003   6.8512467010768963E-003   6.7540000945260359E-003   6.6564877420355884E-003   6.5587685302475607E-003   6.4609014717721402E-003   6.3629456692529396E-003   6.2649602793855008E-003   6.1670044768679100E-003   6.0691374183933777E-003   5.9714182066054056E-003   5.8739058541166234E-003   5.7766592475586576E-003   5.6797371117554007E-003   5.5831979739359161E-003   5.4871001281303622E-003   5.3915015996477966E-003   5.2964601098173525E-003   5.2020330407926973E-003   5.1082774007088494E-003   5.0152497889480729E-003   4.9230063617387021E-003   4.8316027980259690E-003   4.7410942656159749E-003   4.6515353876379617E-003   4.5629802093909433E-003   4.4754821655377253E-003   4.3890940476685181E-003   4.3038679722455786E-003   4.2198553490816471E-003   4.1371068501439012E-003   4.0556723789120230E-003   3.9756010402015596E-003   3.8969411104643470E-003   3.8197400086739108E-003   3.7440442677469932E-003   3.6698995065115314E-003   3.5973504023287806E-003   3.5264406642087076E-003   3.4572130067250795E-003   3.3897091244519117E-003   3.3239696670794849E-003   3.2600342153414896E-003   3.1979412574563160E-003   3.1377281665110335E-003   3.0794311784009265E-003   3.0230853706662009E-003   2.9687246420404545E-003   2.9163816928460262E-003   2.8660880061187610E-003   2.8178738296733563E-003   2.7717681588930176E-003   2.7277987204694654E-003   2.6859919569556245E-003   2.6463730121625284E-003   2.6089657174762637E-003   2.5737925790813021E-003   2.5408747659628750E-003   2.5102320988982241E-003   2.4818830402294489E-003   2.4558446846106863E-003   2.4321327505305579E-003   2.4107615727201326E-003   2.3917440953744595E-003   2.3750918662561737E-003   2.3608150315376220E-003   2.3489223314883123E-003   2.3394210968229467E-003   2.3323172460026909E-003   2.3276152830583596E-003   2.3253182962803542E-003   1.0102559114583177E-002   1.0100288669143680E-002   1.0095661157954440E-002   1.0088679561256340E-002   1.0079348247361999E-002   1.0067672971381272E-002   1.0053660873209563E-002   1.0037320474816119E-002   1.0018661676886328E-002   9.9976957546363335E-003   9.9744353529252934E-003   9.9488944805564816E-003   9.9210885037975607E-003   9.8910341390670391E-003   9.8587494447796471E-003   9.8242538123473298E-003   9.7875679563092718E-003   9.7487139036220409E-003   9.7077149820280519E-003   9.6645958075938197E-003   9.6193822713246530E-003   9.5721015249755625E-003   9.5227819659202476E-003   9.4714532212214764E-003   9.4181461308250128E-003   9.3628927299557185E-003   9.3057262306253594E-003   9.2466810024051591E-003   9.1857925523822007E-003   9.1230975043335438E-003   9.0586335771620993E-003   8.9924395625734649E-003   8.9245553020697588E-003   8.8550216632141965E-003   8.7838805152066768E-003   8.7111747038597503E-003   8.6369480258422088E-003   8.5612452023657998E-003   8.4841118522857029E-003   8.4055944645222980E-003   8.3257403700462834E-003   8.2445977132126480E-003   8.1622154226516919E-003   8.0786431816148307E-003   7.9939313978413112E-003   7.9081311730036241E-003   7.8212942716491679E-003   7.7334730897789250E-003   7.6447206229812159E-003   7.5550904342409630E-003   7.4646366213130255E-003   7.3734137838664671E-003   7.2814769901848875E-003   7.1888817437076313E-003   7.0956839491544410E-003   7.0019398785513831E-003   6.9077061368926496E-003   6.8130396276754324E-003   6.7179975182218576E-003   6.6226372048211468E-003   6.5270162777775476E-003   6.4311924862649195E-003   6.3352237031544800E-003   6.2391678897090463E-003   6.1430830602496878E-003   6.0470272468052255E-003   5.9510584636956465E-003   5.8552346721822413E-003   5.7596137451402796E-003   5.6642534317419557E-003   5.5692113222840234E-003   5.4745448130703034E-003   5.3803110714026325E-003   5.2865670008019061E-003   5.1933692062511860E-003   5.1007739597681567E-003   5.0088371660932940E-003   4.9176143286437934E-003   4.8271605157252373E-003   4.7375303269746594E-003   4.6487778601846941E-003   4.5609566783066935E-003   4.4741197769542218E-003   4.3883195521205454E-003   4.3036077683458185E-003   4.2200355273035450E-003   4.1376532367402574E-003   4.0565105799089674E-003   3.9766564854386011E-003   3.8981390976713937E-003   3.8210057475915327E-003   3.7453029241225622E-003   3.6710762461012458E-003   3.5983704347509748E-003   3.5272292867472022E-003   3.4576956478834520E-003   3.3898113873864211E-003   3.3236173727951845E-003   3.2591534456267168E-003   3.1964583975770400E-003   3.1355699475538179E-003   3.0765247193331180E-003   3.0193582200046531E-003   2.9641048191324515E-003   2.9107977287392561E-003   2.8594689840392706E-003   2.8101494249844206E-003   2.7628686786362322E-003   2.7176551423643280E-003   2.6745359679326564E-003   2.6335370463387853E-003   2.5946829936497884E-003   2.5579971376125665E-003   2.5235015051771059E-003   2.4912168108933153E-003   2.4611624461583492E-003   2.4333564694106746E-003   2.4078155970352899E-003   2.3845551953210475E-003   2.3635892730713426E-003   2.3449304751360645E-003   2.3285900767516798E-003   2.3145779785806453E-003   2.3029027025947002E-003   2.2935713887021203E-003   2.2865897920019695E-003   2.2819622808130102E-003   2.2796918353656936E-003   9.8964468934587685E-003   9.8942042368325989E-003   9.8896538733710473E-003   9.8827986724904504E-003   9.8736428629983414E-003   9.8621920318224532E-003   9.8484531221497210E-003   9.8324344308832190E-003   9.8141456054291268E-003   9.7935976397765800E-003   9.7708028698513388E-003   9.7457749681022117E-003   9.7185289373085265E-003   9.6890811035748002E-003   9.6574491085157366E-003   9.6236519005729847E-003   9.5877097254987442E-003   9.5496441159629714E-003   9.5094778803136576E-003   9.4672350904015656E-003   9.4229410686306608E-003   9.3766223740374965E-003   9.3283067875890302E-003   9.2780232965833931E-003   9.2258020782229055E-003   9.1716744823522878E-003   9.1156730134158773E-003   9.0578313115475817E-003   8.9981841329647497E-003   8.9367673295094319E-003   8.8736178275393984E-003   8.8087736059974664E-003   8.7422736738506368E-003   8.6741580467812329E-003   8.6044677232618438E-003   8.5332446599151734E-003   8.4605317463337937E-003   8.3863727791871623E-003   8.3108124358064472E-003   8.2338962472061350E-003   8.1556705704835253E-003   8.0761825607668924E-003   7.9954801426055377E-003   7.9136119808775607E-003   7.8306274512332935E-003   7.7465766100858202E-003   7.6615101641605010E-003   7.5754794396468150E-003   7.4885363509555325E-003   7.4007333691013533E-003   7.3121234897307597E-003   7.2227602008221314E-003   7.1326974501071394E-003   7.0419896121551862E-003   6.9506914552269761E-003   6.8588581078587452E-003   6.7665450252401005E-003   6.6738079553640417E-003   6.5807029050505839E-003   6.4872861057061471E-003   6.3936139790601310E-003   6.2997431026849959E-003   6.2057301754949168E-003   6.1116319831127086E-003   6.0175053632185449E-003   5.9234071708383906E-003   5.8293942436478119E-003   5.7355233672758410E-003   5.6418512406240517E-003   5.5484344412786712E-003   5.4553293909621603E-003   5.3625923210932624E-003   5.2702792384715647E-003   5.1784458911046105E-003   5.0871477341742910E-003   4.9964398962316636E-003   4.9063771455121197E-003   4.8170138566011600E-003   4.7284039772290676E-003   4.6406009953773308E-003   4.5536579066804972E-003   4.4676271821703084E-003   4.3825607362493191E-003   4.2985098951041634E-003   4.2155253654538871E-003   4.1336572037256047E-003   4.0529547855688852E-003   3.9734667758482001E-003   3.8952410991245356E-003   3.8183249105265826E-003   3.7427645671486154E-003   3.6686055999911593E-003   3.5958926864118057E-003   3.5246696230711860E-003   3.4549792995421935E-003   3.3868636724848633E-003   3.3203637403356190E-003   3.2555195187946584E-003   3.1923700168247082E-003   3.1309532133649842E-003   3.0713060347882237E-003   3.0134643329148281E-003   2.9574628639776890E-003   2.9033352681077096E-003   2.8511140497544663E-003   2.8008305587472471E-003   2.7525149722950060E-003   2.7061962776950832E-003   2.6619022559339900E-003   2.6196594660197192E-003   2.5794932303647711E-003   2.5414276208279851E-003   2.5054854457620124E-003   2.4716882378128524E-003   2.4400562427553396E-003   2.4106084090250723E-003   2.3833623782202329E-003   2.3583344764823710E-003   2.3355397065574213E-003   2.3149917408976650E-003   2.2967029154452590E-003   2.2806842241764880E-003   2.2669453145092167E-003   2.2554944833294011E-003   2.2463386738429403E-003   2.2394834729645430E-003   2.2349331095048441E-003   2.2326904528743308E-003   9.6843741232955291E-003   9.6821605270022218E-003   9.6776900020183430E-003   9.6709653042409693E-003   9.6619905191652339E-003   9.6507710607535713E-003   9.6373136696642457E-003   9.6216264109080796E-003   9.6037186708767923E-003   9.5836011536683946E-003   9.5612858767340839E-003   9.5367861657719641E-003   9.5101166488691380E-003   9.4812932498273272E-003   9.4503331807181679E-003   9.4172549335396830E-003   9.3820782710769962E-003   9.3448242168702941E-003   9.3055150443124221E-003   9.2641742649034117E-003   9.2208266155825447E-003   9.1754980452614168E-003   9.1282157004252407E-003   9.0790079099433152E-003   9.0279041690070616E-003   8.9749351222620649E-003   8.9201325461007452E-003   8.8635293302491980E-003   8.8051594584273862E-003   8.7450579884595508E-003   8.6832610314122038E-003   8.6198057302462744E-003   8.5547302375938578E-003   8.4880736929684314E-003   8.4198761992417270E-003   8.3501787985571230E-003   8.2790234475313557E-003   8.2064529919841367E-003   8.1325111409411427E-003   8.0572424402048509E-003   7.9806922452976548E-003   7.9029066939667880E-003   7.8239326780885632E-003   7.7438178151868348E-003   7.6626104194474909E-003   7.5803594722626544E-003   7.4971145924384863E-003   7.4129260058821700E-003   7.3278445150480598E-003   7.2419214678644261E-003   7.1552087264835362E-003   7.0677586355563926E-003   6.9796239903200386E-003   6.8908580043318401E-003   6.8015142769910497E-003   6.7116467607746255E-003   6.6213097282932787E-003   6.5305577391392422E-003   6.4394456065121619E-003   6.3480283637627755E-003   6.2563612307278971E-003   6.1644995800010649E-003   6.0724989030673804E-003   5.9804147763962978E-003   5.8883028274877292E-003   5.7962187008179511E-003   5.7042180238822682E-003   5.6123563731542703E-003   5.5206892401172547E-003   5.4292719973748627E-003   5.3381598647481709E-003   5.2474078755910813E-003   5.1570708431170065E-003   5.0672033268980288E-003   4.9778595995525476E-003   4.8890936135623231E-003   4.8009589683272735E-003   4.7135088774012401E-003   4.6267961360184628E-003   4.5408730888413240E-003   4.4557915980003027E-003   4.3716030114539506E-003   4.2883581316154329E-003   4.2061071844367026E-003   4.1248997886966787E-003   4.0447849257985169E-003   3.9658109099132699E-003   3.8880253585902858E-003   3.8114751636806332E-003   3.7362064629424263E-003   3.6622646118961710E-003   3.5896941563604012E-003   3.5185388053381450E-003   3.4488414046432991E-003   3.3806439109200226E-003   3.3139873662837438E-003   3.2489118736418465E-003   3.1854565724696582E-003   3.1236596154262664E-003   3.0635581454597771E-003   3.0051882736314983E-003   2.9485850577786743E-003   2.8937824816288038E-003   2.8408134348778535E-003   2.7897096939353827E-003   2.7405019034567601E-003   2.6932195586250596E-003   2.6478909883029256E-003   2.6045433389793593E-003   2.5632025595655472E-003   2.5238933870117553E-003   2.4866393328146219E-003   2.4514626703447950E-003   2.4183844231717155E-003   2.3874243540560336E-003   2.3586009550136122E-003   2.3319314381157752E-003   2.3074317271508660E-003   2.2851164502102339E-003   2.2649989330073561E-003   2.2470911929813875E-003   2.2314039342297698E-003   2.2179465431239609E-003   2.2067270847259679E-003   2.1977522996402543E-003   2.1910276018610175E-003   2.1865570768758724E-003   2.1843434806004813E-003   9.4664674989526909E-003   9.4642842585517389E-003   9.4598962569555356E-003   9.4533061338635538E-003   9.4445178277440672E-003   9.4335365747571231E-003   9.4203689072078212E-003   9.4050226514258428E-003   9.3875069250144438E-003   9.3678321335147197E-003   9.3460099663665031E-003   9.3220533921433701E-003   9.2959766530883309E-003   9.2677952587998380E-003   9.2375259791527831E-003   9.2051868363692974E-003   9.1707970962590091E-003   9.1343772585484040E-003   9.0959490463952131E-003   9.0555353950011394E-003   9.0131604393487094E-003   8.9688495010703043E-003   8.9226290744842951E-003   8.8745268117310094E-003   8.8245715071414155E-003   8.7727930807102450E-003   8.7192225608523355E-003   8.6638920662749364E-003   8.6068347871855744E-003   8.5480849656664748E-003   8.4876778754011395E-003   8.4256498006275715E-003   8.3620380144359130E-003   8.2968807563996994E-003   8.2302172095811144E-003   8.1620874768579266E-003   8.0925325566978401E-003   8.0215943183027660E-003   7.9493154762493023E-003   7.8757395644820649E-003   7.8009109099186763E-003   7.7248746053787259E-003   7.6476764821954979E-003   7.5693630822313840E-003   7.4899816294823895E-003   7.4095800013073698E-003   7.3282066991235406E-003   7.2459108188583365E-003   7.1627420208937309E-003   7.0787504997503192E-003   6.9939869533831578E-003   6.9085025521996024E-003   6.8223489077472443E-003   6.7355780411767485E-003   6.6482423513712918E-003   6.5603945829386667E-003   6.4720877939148380E-003   6.3833753232762080E-003   6.2943107583383062E-003   6.2049479019283815E-003   6.1153407394707315E-003   6.0255434059336421E-003   5.9356101526902849E-003   5.8455953143449757E-003   5.7555532754019478E-003   5.6655384370510320E-003   5.5756051838147802E-003   5.4858078502764140E-003   5.3962006878192081E-003   5.3068378314039544E-003   5.2177732664696608E-003   5.1290607958283108E-003   5.0407540067998191E-003   4.9529062383700806E-003   4.8655705485720624E-003   4.7787996819930179E-003   4.6926460375451562E-003   4.6071616363640988E-003   4.5223980899912197E-003   4.4384065688479746E-003   4.3552377708895307E-003   4.2729418906181094E-003   4.1915685884437170E-003   4.1111669602555967E-003   4.0317855075164832E-003   3.9534721075500379E-003   3.8762739843686278E-003   3.8002376798288440E-003   3.7254090252628602E-003   3.6518331135018123E-003   3.5795542714452955E-003   3.5086160330448646E-003   3.4390611128806148E-003   3.3709313801655316E-003   3.3042678333405906E-003   3.2391105753107885E-003   3.1754987891151609E-003   3.1134707143368745E-003   3.0530636240763132E-003   2.9943138025588789E-003   2.9372565234733194E-003   2.8819260288961424E-003   2.8283555090274914E-003   2.7765770826008174E-003   2.7266217780153035E-003   2.6785195152640995E-003   2.6322990886774589E-003   2.5879881503922952E-003   2.5456131947446670E-003   2.5051995433545970E-003   2.4667713311959938E-003   2.4303514934825854E-003   2.3959617533730881E-003   2.3636226105940850E-003   2.3333533309473076E-003   2.3051719366592449E-003   2.2790951975972806E-003   2.2551386233794490E-003   2.2333164562302610E-003   2.2136416647257073E-003   2.1961259383143084E-003   2.1807796825291659E-003   2.1676120149886069E-003   2.1566307619985681E-003   2.1478424558789566E-003   2.1412523327923871E-003   2.1368643311945323E-003   2.1346810907909575E-003   9.2428571988636340E-003   9.2407056338408566E-003   9.2364028340678958E-003   9.2299513204102471E-003   9.2213548805266041E-003   9.2106185679791189E-003   9.1977487008562744E-003   9.1827528599252375E-003   9.1656398862092758E-003   9.1464198779888997E-003   9.1251041871236380E-003   9.1017054147349563E-003   9.0762374060597908E-003   9.0487152446415559E-003   9.0191552456095059E-003   8.9875749481900732E-003   8.9539931073422535E-003   8.9184296845261218E-003   8.8809058375910466E-003   8.8414439097827674E-003   8.8000674178853183E-003   8.7568010394834250E-003   8.7116705993582760E-003   8.6647030550479204E-003   8.6159264815597880E-003   8.5653700552956735E-003   8.5130640371120364E-003   8.4590397547015111E-003   8.4033295841442340E-003   8.3459669307145712E-003   8.2869862090534513E-003   8.2264228225397001E-003   8.1643131420756077E-003   8.1006944841809647E-003   8.0356050884273916E-003   7.9690840943141827E-003   7.9011715175466984E-003   7.8319082256714662E-003   7.7613359132476939E-003   7.6894970764527781E-003   7.6164349871429837E-003   7.5421936664520906E-003   7.4668178579245792E-003   7.3903530001377948E-003   7.3128451989584731E-003   7.2343411993093243E-003   7.1548883565915045E-003   7.0745346076762083E-003   6.9933284415699959E-003   6.9113188697254857E-003   6.8285553960135414E-003   6.7450879864111024E-003   6.6609670383689368E-003   6.5762433499384210E-003   6.4909680886776344E-003   6.4051927602352399E-003   6.3189691768165968E-003   6.2323494254429290E-003   6.1453858359911406E-003   6.0581309491171409E-003   5.9706374840819698E-003   5.8829583063979840E-003   5.7951463954450388E-003   5.7072548119584954E-003   5.6193366655331589E-003   5.5314450820488081E-003   5.4436331710880359E-003   5.3559539934071865E-003   5.2684605283726538E-003   5.1812056415007635E-003   5.0942420520462828E-003   5.0076223006737530E-003   4.9213987172616047E-003   4.8356233888148803E-003   4.7503481275466553E-003   4.6656244391263257E-003   4.5815034910829944E-003   4.4980360814695364E-003   4.4152726077674731E-003   4.3332630359242397E-003   4.2520568698142247E-003   4.1717031208955979E-003   4.0922502781828296E-003   4.0137462785345135E-003   3.9362384773495296E-003   3.8597736195636334E-003   3.7843978110390641E-003   3.7101564903494477E-003   3.6370944010394313E-003   3.5652555642409767E-003   3.4946832518188975E-003   3.4254199599396129E-003   3.3575073831701996E-003   3.2909863890634994E-003   3.2258969933152137E-003   3.1622783354162687E-003   3.1001686549548269E-003   3.0396052684398267E-003   2.9806245467767778E-003   2.9232618933415777E-003   2.8675517227882419E-003   2.8135274403788268E-003   2.7612214221977571E-003   2.7106649959322549E-003   2.6618884224437478E-003   2.6149208781314770E-003   2.5697904380000414E-003   2.5265240596079042E-003   2.4851475677110657E-003   2.4456856399027171E-003   2.4081617929658794E-003   2.3725983701416986E-003   2.3390165293033505E-003   2.3074362318827313E-003   2.2778762328499735E-003   2.2503540714299830E-003   2.2248860627605560E-003   2.2014872903628468E-003   2.1801715995092286E-003   2.1609515912873190E-003   2.1438386175680613E-003   2.1288427766341100E-003   2.1159729095197588E-003   2.1052365969575493E-003   2.0966401570858273E-003   2.0901886434228079E-003   2.0858858436529348E-003   2.0837342786175217E-003   9.0136768055255126E-003   9.0115582592241103E-003   9.0073433326852761E-003   9.0010344252986693E-003   8.9926351701457852E-003   8.9821504332813842E-003   8.9695863126353706E-003   8.9549501364880948E-003   8.9382504613880753E-003   8.9194970695731582E-003   8.8987009657400737E-003   8.8758743731164325E-003   8.8510307288338641E-003   8.8241846785322153E-003   8.7953520701171684E-003   8.7645499467113863E-003   8.7317965387254393E-003   8.6971112550608409E-003   8.6605146734006766E-003   8.6220285296639554E-003   8.5816757065171334E-003   8.5394802210373433E-003   8.4954672115031826E-003   8.4496629233586085E-003   8.4020946942973407E-003   8.3527909385684163E-003   8.3017811304858802E-003   8.2490957871626247E-003   8.1947664504919415E-003   8.1388256684087612E-003   8.0813069754280265E-003   8.0222448725409956E-003   7.9616748064101905E-003   7.8996331479280479E-003   7.8361571701907884E-003   7.7712850258440103E-003   7.7050557238356326E-003   7.6375091056798405E-003   7.5686858210821661E-003   7.4986273031388273E-003   7.4273757429492160E-003   7.3549740638555461E-003   7.2814658950897670E-003   7.2068955450712013E-003   7.1313079742664209E-003   7.0547487675626241E-003   6.9772641063631236E-003   6.8989007402478486E-003   6.8197059582523201E-003   6.7397275598963247E-003   6.6590138258145748E-003   6.5776134881430637E-003   6.4955757005905612E-003   6.4129500082800717E-003   6.3297863173061297E-003   6.2461348641317804E-003   6.1620461847154417E-003   6.0775710835002106E-003   5.9927606021961122E-003   5.9076659884785276E-003   5.8223386644800645E-003   5.7368301952332446E-003   5.6511922570162687E-003   5.5654766055949212E-003   5.4797350444752424E-003   5.3940193930546165E-003   5.3083814548398611E-003   5.2228729855922085E-003   5.1375456615957438E-003   5.0524510478763274E-003   4.9676405665743939E-003   4.8831654653529455E-003   4.7990767859368288E-003   4.7154253327648110E-003   4.6322616417966422E-003   4.5496359494803240E-003   4.4675981619273220E-003   4.3861978242585309E-003   4.3054840901750602E-003   4.2255056918181211E-003   4.1463109098249795E-003   4.0679475437096491E-003   3.9904628825078170E-003   3.9139036758082391E-003   3.8383161049986292E-003   3.7637457549858366E-003   3.6902375862116754E-003   3.6178359071227240E-003   3.5465843469285607E-003   3.4765258289877199E-003   3.4077025443948195E-003   3.3401559262399294E-003   3.2739266242363119E-003   3.2090544798825116E-003   3.1455785021425875E-003   3.0835368436598065E-003   3.0229667775230062E-003   2.9639046746462450E-003   2.9063859816645943E-003   2.8504451995869928E-003   2.7961158629028482E-003   2.7434305195813691E-003   2.6924207115087695E-003   2.6431169557711298E-003   2.5955487267078636E-003   2.5497444385653711E-003   2.5057314290387600E-003   2.4635359435566384E-003   2.4231831204014620E-003   2.3846969766612158E-003   2.3481003950155399E-003   2.3134151113534118E-003   2.2806617033573895E-003   2.2498595799530507E-003   2.2210269715355890E-003   2.1941809212320251E-003   2.1693372769541197E-003   2.1465106843323589E-003   2.1257145804878252E-003   2.1069611886840311E-003   2.0902615135802716E-003   2.0756253374374367E-003   2.0630612167829021E-003   2.0525764799294022E-003   2.0441772247652423E-003   2.0378683173783996E-003   2.0336533908384968E-003   2.0315348445453241E-003   8.7790632237270683E-003   8.7769790632105521E-003   8.7728546737979585E-003   8.7666923307236078E-003   8.7584955086142807E-003   8.7482688810390924E-003   8.7360183197180835E-003   8.7217508933275512E-003   8.7054748659494002E-003   8.6871996948893193E-003   8.6669360279411217E-003   8.6446956999989832E-003   8.6204917289179755E-003   8.5943383106098364E-003   8.5662508133106802E-003   8.5362457710379258E-003   8.5043408760725192E-003   8.4705549706516475E-003   8.4349080377239261E-003   8.3974211907306834E-003   8.3581166626262443E-003   8.3170177938845929E-003   8.2741490197165424E-003   8.2295358563834187E-003   8.1832048867112733E-003   8.1351837447819209E-003   8.0855010998288207E-003   8.0341866393750655E-003   7.9812710516299623E-003   7.9267860071847995E-003   7.8707641399925893E-003   7.8132390276780261E-003   7.7542451712298843E-003   7.6938179740379947E-003   7.6319937203363913E-003   7.5688095530724586E-003   7.5043034512000673E-003   7.4385142064185006E-003   7.3714813994488482E-003   7.3032453756980142E-003   7.2338472205656368E-003   7.1633287341529572E-003   7.0917324056344322E-003   7.0191013871181152E-003   6.9454794671159614E-003   6.8709110436641907E-003   6.7954410969809365E-003   6.7191151617982392E-003   6.6419792994169002E-003   6.5640800693236856E-003   6.4854645005565648E-003   6.4061800627999987E-003   6.3262746371829104E-003   6.2457964868054272E-003   6.1647942270775802E-003   6.0833167958018741E-003   6.0014134230651495E-003   5.9191336009544460E-003   5.8365270531530455E-003   5.7536437042893518E-003   5.6705336492701153E-003   5.5872471224724107E-003   5.5038344667964478E-003   5.4203461027527433E-003   5.3368324974111814E-003   5.2533441333652564E-003   5.1699314776937344E-003   5.0866449508917277E-003   5.0035348958751280E-003   4.9206515470127110E-003   4.8380449992055374E-003   4.7557651771081844E-003   4.6738618043618008E-003   4.5923843730852343E-003   4.5113821133569432E-003   4.4309039629833458E-003   4.3509985373634263E-003   4.2717140996114122E-003   4.1930985308440971E-003   4.1151993007461085E-003   4.0380634383627156E-003   3.9617375031858471E-003   3.8862675565017324E-003   3.8116991330452432E-003   3.7380772130499174E-003   3.6654461945270778E-003   3.5938498660144091E-003   3.5233313795965393E-003   3.4539332244686305E-003   3.3856972007180741E-003   3.3186643937462845E-003   3.2528751489597219E-003   3.1883690470886350E-003   3.1251848798257154E-003   3.0633606261267765E-003   3.0029334289372045E-003   2.9439395724890627E-003   2.8864144601739583E-003   2.8303925929800133E-003   2.7759075485315754E-003   2.7229919607985043E-003   2.6716775003433613E-003   2.6219948553794503E-003   2.5739737134580776E-003   2.5276427437863069E-003   2.4830295804529334E-003   2.4401608062799562E-003   2.3990619375355293E-003   2.3597574094333384E-003   2.3222705624491580E-003   2.2866236295056575E-003   2.2528377240912389E-003   2.2209328291304953E-003   2.1909277868502608E-003   2.1628402895582655E-003   2.1366868712537901E-003   2.1124829001680778E-003   2.0902425722248430E-003   2.0699789052819884E-003   2.0517037342137057E-003   2.0354277068408422E-003   2.0211602804454665E-003   2.0089097191296479E-003   1.9986830915485476E-003   1.9904862694490322E-003   1.9843239263752088E-003   1.9801995369603809E-003   1.9781153764367176E-003   8.5391565961409621E-003   8.5371082121827591E-003   8.5330770159159908E-003   8.5270651556750565E-003   8.5190759436742369E-003   8.5091138558274493E-003   8.4971845313631666E-003   8.4832947721522334E-003   8.4674525415650292E-003   8.4496669628967014E-003   8.4299483171974277E-003   8.4083080404308008E-003   8.3847587199355200E-003   8.3593140900484197E-003   8.3319890269480112E-003   8.3027995425656864E-003   8.2717627776580371E-003   8.2388969938894940E-003   8.2042215650444672E-003   8.1677569673153094E-003   8.1295247686427319E-003   8.0895476171756464E-003   8.0478492288716397E-003   8.0044543742095742E-003   7.9593888640673849E-003   7.9126795348119783E-003   7.8643542326031768E-003   7.8144417969153168E-003   7.7629720433592952E-003   7.7099757457812779E-003   7.6554846176960095E-003   7.5995312930583481E-003   7.5421493063829170E-003   7.4833730722958514E-003   7.4232378644875086E-003   7.3617797940330187E-003   7.2990357872937395E-003   7.2350435631571286E-003   7.1698416098818218E-003   7.1034691613571788E-003   7.0359661729625933E-003   6.9673732969546820E-003   6.8977318573831270E-003   6.8270838246418664E-003   6.7554717895805250E-003   6.6829389372468628E-003   6.6095290202591306E-003   6.5352863318452470E-003   6.4602556785067766E-003   6.3844823523944161E-003   6.3080121034266301E-003   6.2308911110341980E-003   6.1531659557214069E-003   6.0748835903423615E-003   5.9960913111688496E-003   5.9168367287062984E-003   5.8371677384093101E-003   5.7571324911094290E-003   5.6767793633359376E-003   5.5961569275470580E-003   5.5153139221579273E-003   5.4342992215076769E-003   5.3531618057523489E-003   5.2719507306731583E-003   5.1907150974370708E-003   5.1095040223587684E-003   5.0283666066003319E-003   4.9473519059514137E-003   4.8665089005605067E-003   4.7858864647716270E-003   4.7055333370024099E-003   4.6254980896931475E-003   4.5458290994010442E-003   4.4665745169450988E-003   4.3877822377670350E-003   4.3094998723843814E-003   4.2317747170750319E-003   4.1546537246844872E-003   4.0781834757122049E-003   4.0024101496055620E-003   3.9273794962677577E-003   3.8531368078501549E-003   3.7797268908587034E-003   3.7071940385253743E-003   3.6355820034662534E-003   3.5649339707248817E-003   3.4952925311555472E-003   3.4266996551439721E-003   3.3591966667479989E-003   3.2928242182231893E-003   3.2276222649433306E-003   3.1636300408225404E-003   3.1008860340694389E-003   3.0394279636227761E-003   2.9792927558122129E-003   2.9205165217279783E-003   2.8631345350458304E-003   2.8071812104124572E-003   2.7526900823227063E-003   2.6996937847509894E-003   2.6482240311896943E-003   2.5983115955017233E-003   2.5499862932922834E-003   2.5032769640404018E-003   2.4582114538941324E-003   2.4148165992325943E-003   2.3731182109278937E-003   2.3331410594713553E-003   2.2949088607923107E-003   2.2584442630604329E-003   2.2237688342243711E-003   2.1909030504495552E-003   2.1598662855374373E-003   2.1306768011574162E-003   2.1033517380564248E-003   2.0779071081655776E-003   2.0543577876755981E-003   2.0327175109072781E-003   2.0129988652065611E-003   1.9952132865456162E-003   1.9793710559539157E-003   1.9654812967454527E-003   1.9535519722790884E-003   1.9435898844338828E-003   1.9356006724263741E-003   1.9295888121864113E-003   1.9255576159215027E-003   1.9235092319667135E-003   8.2941002167011557E-003   8.2920890236980738E-003   8.2881536684818041E-003   8.2822961696243230E-003   8.2745196727326414E-003   8.2648284506966208E-003   8.2532279037823980E-003   8.2397245594596769E-003   8.2243260719444267E-003   8.2070412212037619E-003   8.1878799114751682E-003   8.1668531690490126E-003   8.1439731393797565E-003   8.1192530833314458E-003   8.0927073726020787E-003   8.0643514841999830E-003   8.0342019940022463E-003   8.0022765693859715E-003   7.9685939608664796E-003   7.9331739928242828E-003   7.8960375532406146E-003   7.8572065826377491E-003   7.8167040619580436E-003   7.7745539997342850E-003   7.7307814183199541E-003   7.6854123393709645E-003   7.6384737685131487E-003   7.5899936793011602E-003   7.5400009963978998E-003   7.4885255781512033E-003   7.4355981983990904E-003   7.3812505277309759E-003   7.3255151140796670E-003   7.2684253627418871E-003   7.2100155157913404E-003   7.1503206310365164E-003   7.0893765603299852E-003   7.0272199274492575E-003   6.9638881054480128E-003   6.8994191935871085E-003   6.8338519937223841E-003   6.7672259863345574E-003   6.6995813060974074E-003   6.6309587170605977E-003   6.5613995874362063E-003   6.4909458639901552E-003   6.4196400461442316E-003   6.3475251596546156E-003   6.2746447300393582E-003   6.2010427556788150E-003   6.1267636806027481E-003   6.0518523670219093E-003   5.9763540676291693E-003   5.9003143976292249E-003   5.8237793065477050E-003   5.7467950498750753E-003   5.6694081604506674E-003   5.5916654197677162E-003   5.5136138290588499E-003   5.4353005802746934E-003   5.3567730269249714E-003   5.2780786548674297E-003   5.1992650529524564E-003   5.1203798836694514E-003   5.0414708536822839E-003   4.9625856843953930E-003   4.8837720824856379E-003   4.8050777104245990E-003   4.7265501570781798E-003   4.6482369082861963E-003   4.5701853175837415E-003   4.4924425768987364E-003   4.4150556874787972E-003   4.3380714307998947E-003   4.2615363397209838E-003   4.1854966697169593E-003   4.1099983703304921E-003   4.0350870567432695E-003   3.9608079816657038E-003   3.8872060073044667E-003   3.8143255776955654E-003   3.7422106912038955E-003   3.6709048733564731E-003   3.6004511499135305E-003   3.5308920202893335E-003   3.4622694312566038E-003   3.3946247510162619E-003   3.3279987436338199E-003   3.2624315437675411E-003   3.1979626319061372E-003   3.1346308099109987E-003   3.0724741770180031E-003   3.0115301063158295E-003   2.9518352215642807E-003   2.8934253746071836E-003   2.8363356232662951E-003   2.7806002096272264E-003   2.7262525389468162E-003   2.6733251592049312E-003   2.6218497409518093E-003   2.5718570580484101E-003   2.5233769688364216E-003   2.4764383979802851E-003   2.4310693190265908E-003   2.3872967376199483E-003   2.3451466753950378E-003   2.3046441547158181E-003   2.2658131841020168E-003   2.2286767445335309E-003   2.1932567764799682E-003   2.1595741679589775E-003   2.1276487433469216E-003   2.0974992531563319E-003   2.0691433647549995E-003   2.0425976540249247E-003   2.0178775979755037E-003   1.9949975682985177E-003   1.9739708258806332E-003   1.9548095161437962E-003   1.9375246653983158E-003   1.9221261778863408E-003   1.9086228335670197E-003   1.8970222866521724E-003   1.8873310646217445E-003   1.8795545677259828E-003   1.8736970688698062E-003   1.8697617136532729E-003   1.8677505206439182E-003   8.0440404413859579E-003   8.0420678774373033E-003   8.0382310030532034E-003   8.0325317039574573E-003   8.0249729547484938E-003   8.0155588195846283E-003   8.0042944528895543E-003   7.9911860998791162E-003   7.9762410967628983E-003   7.9594678705621202E-003   7.9408759383276517E-003   7.9204759057198981E-003   7.8982794647818044E-003   7.8742993909174386E-003   7.8485495388916915E-003   7.8210448379594788E-003   7.7918012859553576E-003   7.7608359424081175E-003   7.7281669206702708E-003   7.6938133790793728E-003   7.6577955111405693E-003   7.6201345347479965E-003   7.5808526805863641E-003   7.5399731795499914E-003   7.4975202494272364E-003   7.4535190806921947E-003   7.4079958215980124E-003   7.3609775624680074E-003   7.3124923193476632E-003   7.2625690168972579E-003   7.2112374707377636E-003   7.1585283690789869E-003   7.1044732538197986E-003   7.0491045010185882E-003   6.9924553008891555E-003   6.9345596371742091E-003   6.8754522660725015E-003   6.8151686946835710E-003   6.7537451588971509E-003   6.6912186009497887E-003   6.6276266464226907E-003   6.5630075809107735E-003   6.4974003262123770E-003   6.4308444162018419E-003   6.3633799722607742E-003   6.2950476784072174E-003   6.2258887560260878E-003   6.1559449383407627E-003   6.0852584445155178E-003   6.0138719534915674E-003   5.9418285775219570E-003   5.8691718354944578E-003   5.7959456259449871E-003   5.7221941998774062E-003   5.6479621333507257E-003   5.5732942999109913E-003   5.4982358427573264E-003   5.4228321468546281E-003   5.3471288107925785E-003   5.2711716185950275E-003   5.1950065113701704E-003   5.1186795588883394E-003   5.0422369310619830E-003   4.9657248693864009E-003   4.8891896583197481E-003   4.8126775966449431E-003   4.7362349688162553E-003   4.6599080163373108E-003   4.5837429091114545E-003   4.5077857169184554E-003   4.4320823808519094E-003   4.3566786849487116E-003   4.2816202277965454E-003   4.2069523943554232E-003   4.1327203278345159E-003   4.0589689017669350E-003   3.9857426922094152E-003   3.9130859501906867E-003   3.8410425742189114E-003   3.7696560831954606E-003   3.6989695893662189E-003   3.6290257716840024E-003   3.5598668493044272E-003   3.4915345554465960E-003   3.4240701115054728E-003   3.3575142014961035E-003   3.2919069467933770E-003   3.2272878812845684E-003   3.1636959267549170E-003   3.1011693688076658E-003   3.0397458330282401E-003   2.9794622616343691E-003   2.9203548905358812E-003   2.8624592268123861E-003   2.8058100266854513E-003   2.7504412738920125E-003   2.6963861586259963E-003   2.6436770569677748E-003   2.5923455108076698E-003   2.5424222083599846E-003   2.4939369652361432E-003   2.4469187061099129E-003   2.4013954470158971E-003   2.3573942782824098E-003   2.3149413481533543E-003   2.2740618471216445E-003   2.2347799929599566E-003   2.1971190165688270E-003   2.1611011486240006E-003   2.1267476070382374E-003   2.0940785853018618E-003   2.0631132417513465E-003   2.0338696897470587E-003   2.0063649888151236E-003   1.9806151367879332E-003   1.9566350629212081E-003   1.9344386219855014E-003   1.9140385893794409E-003   1.8954466571481365E-003   1.8786734309450548E-003   1.8637284278271160E-003   1.8506200748147350E-003   1.8393557081231027E-003   1.8299415729586821E-003   1.8223828237503570E-003   1.8166835246562485E-003   1.8128466502733698E-003   1.8108740863316264E-003   7.7891265962276024E-003   7.7871941233675357E-003   7.7834583617256009E-003   7.7779210608629745E-003   7.7705850195562837E-003   7.7614540871322052E-003   7.7505331648694276E-003   7.7378282073255616E-003   7.7233462234617550E-003   7.7070952772895773E-003   7.6890844879701631E-003   7.6693240292488585E-003   7.6478251280263781E-003   7.6246000620878718E-003   7.5996621568119038E-003   7.5730257808842155E-003   7.5447063410183091E-003   7.5147202755516257E-003   7.4830850470660043E-003   7.4498191339479325E-003   7.4149420210023048E-003   7.3784741890627753E-003   7.3404371037018717E-003   7.3008532030560819E-003   7.2597458848301377E-003   7.2171394924629984E-003   7.1730593005516763E-003   7.1275314995589978E-003   7.0805831798162466E-003   7.0322423148780622E-003   6.9825377442109815E-003   6.9314991553425798E-003   6.8791570653808365E-003   6.8255428020251863E-003   6.7706884839765225E-003   6.7146270009507680E-003   6.6573919930903447E-003   6.5990178299537294E-003   6.5395395891121033E-003   6.4789930341337676E-003   6.4174145923819037E-003   6.3548413321972697E-003   6.2913109398408662E-003   6.2268616959633705E-003   6.1615324517746428E-003   6.0953626048446119E-003   6.0283920745896058E-003   5.9606612774166234E-003   5.8922111015931311E-003   5.8230828818324476E-003   5.7533183736160898E-003   5.6829597272225474E-003   5.6120494615522765E-003   5.5406304377557947E-003   5.4687458325817229E-003   5.3964391115866872E-003   5.3237540021991159E-003   5.2507344665164157E-003   5.1774246740966812E-003   5.1038689744987431E-003   5.0301118698249381E-003   4.9561979870587636E-003   4.8821720504589883E-003   4.8080788537283592E-003   4.7339632323334380E-003   4.6598700356035860E-003   4.5858440990042548E-003   4.5119302162342501E-003   4.4381731115603062E-003   4.3646174119613690E-003   4.2913076195396083E-003   4.2182880838632086E-003   4.1456029744716405E-003   4.0732962534794082E-003   4.0014116483031992E-003   3.9299926245012773E-003   3.8590823588388612E-003   3.7887237124414885E-003   3.7189592042268238E-003   3.6498309844684163E-003   3.5813808086436749E-003   3.5136500114677505E-003   3.4466794812143542E-003   3.3805096342824359E-003   3.3151803900966503E-003   3.2507311462108834E-003   3.1872007538612523E-003   3.1246274936710394E-003   3.0630490519254483E-003   3.0025024969482783E-003   2.9430242560915532E-003   2.8846500929721186E-003   2.8274150851089752E-003   2.7713536020815832E-003   2.7164992840430502E-003   2.6628850206721899E-003   2.6105429307155537E-003   2.5595043418571439E-003   2.5097997711832076E-003   2.4614589062394998E-003   2.4145105865012173E-003   2.3689827855110090E-003   2.3249025935973555E-003   2.2822962012313264E-003   2.2411888830028426E-003   2.2016049823530004E-003   2.1635678969938454E-003   2.1271000650593952E-003   2.0922229521090907E-003   2.0589570389972223E-003   2.0273218105081314E-003   1.9973357450437379E-003   1.9690163051696019E-003   1.9423799292432875E-003   1.9174420239652656E-003   1.8942169580354884E-003   1.8727180568159363E-003   1.8529575980855140E-003   1.8349468087736076E-003   1.8186958626042471E-003   1.8042138787406348E-003   1.7915089211971158E-003   1.7805879989266638E-003   1.7714570664997265E-003   1.7641210251971295E-003   1.7585837243328517E-003   1.7548479626923186E-003   1.7529154898348609E-003   7.5295108830290003E-003   7.5276199875980165E-003   7.5239879633362539E-003   7.5186164199493866E-003   7.5115079751232328E-003   7.5026662566476943E-003   7.4920959047345692E-003   7.4798025743699759E-003   7.4657929373773690E-003   7.4500746841763554E-003   7.4326565248732102E-003   7.4135481896416555E-003   7.3927604282301163E-003   7.3703050084787947E-003   7.3461947138012684E-003   7.3204433395747392E-003   7.2930656884054312E-003   7.2640775642954930E-003   7.2334957657034238E-003   7.2013380775415303E-003   7.1676232621423197E-003   7.1323710492339210E-003   7.0956021250024870E-003   7.0573381202287955E-003   7.0176015976163852E-003   6.9764160383011808E-003   6.9338058276278147E-003   6.8897962401903157E-003   6.8444134242474086E-003   6.7976843854191671E-003   6.7496369698631375E-003   6.7002998468128072E-003   6.6497024905813329E-003   6.5978751620388576E-003   6.5448488895943902E-003   6.4906554496475533E-003   6.4353273466288829E-003   6.3788977925764989E-003   6.3214006862046257E-003   6.2628705916988880E-003   6.2033427169816968E-003   6.1428528916335212E-003   6.0814375444802060E-003   6.0191336807532969E-003   5.9559788589542695E-003   5.8920111673890219E-003   5.8272692003375481E-003   5.7617920340087836E-003   5.6956192021136998E-003   5.6287906712196301E-003   5.5613468158498547E-003   5.4933283933026877E-003   5.4247765182862673E-003   5.3557326372821179E-003   5.2862385027844239E-003   5.2163361472922776E-003   5.1460678571369489E-003   5.0754761462151188E-003   5.0046037294941836E-003   4.9334934965104826E-003   4.8621884846302699E-003   4.7907318523335851E-003   4.7191668523475228E-003   4.6475368048034538E-003   4.5758850702334319E-003   4.5042550226898070E-003   4.4326900227061872E-003   4.3612333904105016E-003   4.2899283785278186E-003   4.2188181455474760E-003   4.1479457288311483E-003   4.0773540179009915E-003   4.0070857277486605E-003   3.9371833722489091E-003   3.8676892377526029E-003   3.7986453567636635E-003   3.7300934817353637E-003   3.6620750591845885E-003   3.5946312038207529E-003   3.5278026729292922E-003   3.4616298410281576E-003   3.3961526747043891E-003   3.3314107076500843E-003   3.2674430160907209E-003   3.2042881942877521E-003   3.1419843305635631E-003   3.0805689834034755E-003   3.0200791580606845E-003   2.9605512833349446E-003   2.9020211888352021E-003   2.8445240824696016E-003   2.7880945284097791E-003   2.7327664253966599E-003   2.6785729854488238E-003   2.6255467129975285E-003   2.5737193844593831E-003   2.5231220282320166E-003   2.4737849051713612E-003   2.4257374896206052E-003   2.3790084507967491E-003   2.3336256348478468E-003   2.2896160474116245E-003   2.2470058367415335E-003   2.2058202774187796E-003   2.1660837548083123E-003   2.1278197500390617E-003   2.0910508258086269E-003   2.0557986128969530E-003   2.0220837975001293E-003   1.9899261093310194E-003   1.9593443107445152E-003   1.9303561866332863E-003   1.9029785354671702E-003   1.8772271612412794E-003   1.8531168665639752E-003   1.8306614468077687E-003   1.8098736854001984E-003   1.7907653501696430E-003   1.7733471908604193E-003   1.7576289376617371E-003   1.7436193006703515E-003   1.7313259703038986E-003   1.7207556183912454E-003   1.7119138999219796E-003   1.7048054550907743E-003   1.6994339117060164E-003   1.6958018874440040E-003   1.6939109920189876E-003   7.2653482822092191E-003   7.2635004755258054E-003   7.2599748071136144E-003   7.2547727425582714E-003   7.2478967125302329E-003   7.2393501158938139E-003   7.2291373231165301E-003   7.2172636798337603E-003   7.2037355101995104E-003   7.1885601197727161E-003   7.1717457978601601E-003   7.1533018189628567E-003   7.1332384432946372E-003   7.1115669162083728E-003   7.0882994664903110E-003   7.0634493034439222E-003   7.0370306127247040E-003   7.0090585510825809E-003   6.9795492398182502E-003   6.9485197572017598E-003   6.9159881297761738E-003   6.8819733226676838E-003   6.8464952289159775E-003   6.8095746579579508E-003   6.7712333231961797E-003   6.7314938288767223E-003   6.6903796561294249E-003   6.6479151483989640E-003   6.6041254961676232E-003   6.5590367210741074E-003   6.5126756595046409E-003   6.4650699455337246E-003   6.4162479934059269E-003   6.3662389795252072E-003   6.3150728238777765E-003   6.2627801711266640E-003   6.2093923711029897E-003   6.1549414590319762E-003   6.0994601352094835E-003   6.0429817443885259E-003   5.9855402546895031E-003   5.9271702362377332E-003   5.8679068393630018E-003   5.8077857725064574E-003   5.7468432797872782E-003   5.6851161182446819E-003   5.6226415348006875E-003   5.5594572428863953E-003   5.4956013988659014E-003   5.4311125781326963E-003   5.3660297509738886E-003   5.3003922582364471E-003   5.2342397867334300E-003   5.1676123444480970E-003   5.1005502355574717E-003   5.0330940352756037E-003   4.9652845645502264E-003   4.8971628645768650E-003   4.8287701712098619E-003   4.7601478892263516E-003   4.6913375665427748E-003   4.6223808682937517E-003   4.5533195508389301E-003   4.4841954357733305E-003   4.4150503838170652E-003   4.3459262687463029E-003   4.2768649512913703E-003   4.2079082530435685E-003   4.1390979303614350E-003   4.0704756483767035E-003   4.0020829550067027E-003   3.9339612550394198E-003   3.8661517843108784E-003   3.7986955840383918E-003   3.7316334751423264E-003   3.6650060328455858E-003   3.5988535613490913E-003   3.5332160686196157E-003   3.4681332414536747E-003   3.4036444207133920E-003   3.3397885767005309E-003   3.2766042847844901E-003   3.2141297013407177E-003   3.1524025397964839E-003   3.0914600470791642E-003   3.0313389802240631E-003   2.9720755833537171E-003   2.9137055648990051E-003   2.8562640752048951E-003   2.7997856843813840E-003   2.7443043605591133E-003   2.6898534484771086E-003   2.6364656484571536E-003   2.5841729957046256E-003   2.5330068400617467E-003   2.4829978261785013E-003   2.4341758740507036E-003   2.3865701600792599E-003   2.3402090985128465E-003   2.2951203234168882E-003   2.2513306711891556E-003   2.2088661634522833E-003   2.1677519907061793E-003   2.1280124963891089E-003   2.0896711616353314E-003   2.0527505906732246E-003   2.0172724969190203E-003   1.9832576898059506E-003   1.9507260623854994E-003   1.9196965797722010E-003   1.8901872685009868E-003   1.8622152068603071E-003   1.8357965161447942E-003   1.8109463530956993E-003   1.7876789033836604E-003   1.7660073762942319E-003   1.7459440006162841E-003   1.7275000217288339E-003   1.7106856998125863E-003   1.6955103093833079E-003   1.6819821397477952E-003   1.6701084964690915E-003   1.6598957036957906E-003   1.6513491070531128E-003   1.6444730770309723E-003   1.6392710124707999E-003   1.6357453440586922E-003   1.6338975373644260E-003   6.9967964527098830E-003   6.9949932721576902E-003   6.9915765735371477E-003   6.9865476733829285E-003   6.9799088085745753E-003   6.9716631406537694E-003   6.9618147607149877E-003   6.9503686943640924E-003   6.9373309065476341E-003   6.9227083059410638E-003   6.9065087485823962E-003   6.8887410406194283E-003   6.8694149399465831E-003   6.8485411566232002E-003   6.8261313520038280E-003   6.8021981365536943E-003   6.7767550663122011E-003   6.7498166380709490E-003   6.7213982833070895E-003   6.6915163609183037E-003   6.6601881488396741E-003   6.6274318346177252E-003   6.5932665050381645E-003   6.5577121348120437E-003   6.5207895744487376E-003   6.4825205373654771E-003   6.4429275862636914E-003   6.4020341188427143E-003   6.3598643528791077E-003   6.3164433107327778E-003   6.2717968032860449E-003   6.2259514133618521E-003   6.1789344786640776E-003   6.1307740741913253E-003   6.0814989942742370E-003   6.0311387340998834E-003   5.9797234708782177E-003   5.9272840445487307E-003   5.8738519381726917E-003   5.8194592578741933E-003   5.7641387124595656E-003   5.7079235927002814E-003   5.6508477502397181E-003   5.5929455762108171E-003   5.5342519795184564E-003   5.4748023648294453E-003   5.4146326102920139E-003   5.3537790449289524E-003   5.2922784258457867E-003   5.2301679150996705E-003   5.1674850564059627E-003   5.1042677515870105E-003   5.0405542367819578E-003   4.9763830585131674E-003   4.9117930495547468E-003   4.8468233045932396E-003   4.7815131557706891E-003   4.7159021480601970E-003   4.6500300145563278E-003   4.5839366516058355E-003   4.5176620938398582E-003   4.4512464891850456E-003   4.3847300737285266E-003   4.3181531465659173E-003   4.2515560446366729E-003   4.1849791174777273E-003   4.1184627020206532E-003   4.0520470973657297E-003   3.9857725395988641E-003   3.9196791766450412E-003   3.8538070431450855E-003   3.7881960354327893E-003   3.7228858866062975E-003   3.6579161416395722E-003   3.5933261326873689E-003   3.5291549544287371E-003   3.4654414396181332E-003   3.4022241347868576E-003   3.3395412761081378E-003   3.2774307653588020E-003   3.2159301462709733E-003   3.1550765809108539E-003   3.0949068263768087E-003   3.0354572116925160E-003   2.9767636149947707E-003   2.9188614409647595E-003   2.8617855985044738E-003   2.8055704787426361E-003   2.7502499333349473E-003   2.6958572530242364E-003   2.6424251466484749E-003   2.5899857203275367E-003   2.5385704570992651E-003   2.4882101969307957E-003   2.4389351170139850E-003   2.3907747125446743E-003   2.3437577778396834E-003   2.2979123879223184E-003   2.2532658804675920E-003   2.2098448383270908E-003   2.1676750723625959E-003   2.1267816049467259E-003   2.0871886538367246E-003   2.0489196167567947E-003   2.0119970563957645E-003   1.9764426861631490E-003   1.9422773565841434E-003   1.9095210423679676E-003   1.8781928302841200E-003   1.8483109078979432E-003   1.8198925531366372E-003   1.7929541248864478E-003   1.7675110546471196E-003   1.7435778391966528E-003   1.7211680345775582E-003   1.7002942512602814E-003   1.6809681505862706E-003   1.6632004426162528E-003   1.6470008852658147E-003   1.6323782846590085E-003   1.6193404968397607E-003   1.6078944304858123E-003   1.5980460505539140E-003   1.5898003826273488E-003   1.5831615178245606E-003   1.5781326176702581E-003   1.5747159190496740E-003   1.5729127384941366E-003   6.7240156289204434E-003   6.7222586395913886E-003   6.7189535226951369E-003   6.7141014398461596E-003   6.7077044261898977E-003   6.6997653964150361E-003   6.6902881513237200E-003   6.6792773845745224E-003   6.6667386893336511E-003   6.6526785642949116E-003   6.6371044189421080E-003   6.6200245777143507E-003   6.6014482828932186E-003   6.5813856961138006E-003   6.5598478983757980E-003   6.5368468885859676E-003   6.5123955806167533E-003   6.4865077989358089E-003   6.4591982729091668E-003   6.4304826298161311E-003   6.4003773867202518E-003   6.3688999412793990E-003   6.3360685615101442E-003   6.3019023747523106E-003   6.2664213557059867E-003   6.2296463138017955E-003   6.1915988798209587E-003   6.1523014919187824E-003   6.1117773809692688E-003   6.0700505555382755E-003   6.0271457860650024E-003   5.9830885888425833E-003   5.9379052092858042E-003   5.8916226049366416E-003   5.8442684279593204E-003   5.7958710071977781E-003   5.7464593299706712E-003   5.6960630233206799E-003   5.6447123350676087E-003   5.5924381143560575E-003   5.5392717919933165E-003   5.4852453603740636E-003   5.4303913530923953E-003   5.3747428243233752E-003   5.3183333278024048E-003   5.2611968956010613E-003   5.2033680165694263E-003   5.1448816145921450E-003   5.0857730264703416E-003   5.0260779797474120E-003   4.9658325700887851E-003   4.9050732386253237E-003   4.8438367490152290E-003   4.7821601643319445E-003   4.7200808237507497E-003   4.6576363191207226E-003   4.5948644713240672E-003   4.5318033065789298E-003   4.4684910325517579E-003   4.4049660143651859E-003   4.3412667505808855E-003   4.2774318490018115E-003   4.2135000024942082E-003   4.1495099646995937E-003   4.0855005257496857E-003   4.0215104879548491E-003   3.9575786414437486E-003   3.8937437398656738E-003   3.8300444760843155E-003   3.7665194578988537E-003   3.7032071838701275E-003   3.6401460191258783E-003   3.5773741713300278E-003   3.5149296666978636E-003   3.4528503261141430E-003   3.3911737414318854E-003   3.3299372518267312E-003   3.2691779203702920E-003   3.2089325107034217E-003   3.1492374639780496E-003   3.0901288758640733E-003   3.0316424738800474E-003   2.9738135948507716E-003   2.9166771626408794E-003   2.8602676661234616E-003   2.8046191373564122E-003   2.7497651300808501E-003   2.6957386984546305E-003   2.6425723760925557E-003   2.5902981553839743E-003   2.5389474671312917E-003   2.4885511604821331E-003   2.4391394832526947E-003   2.3907420624875164E-003   2.3433878855104728E-003   2.2971052811695536E-003   2.2519219016080005E-003   2.2078647043783373E-003   2.1649599349157778E-003   2.1232331094714896E-003   2.0827089985342440E-003   2.0434116106238243E-003   2.0053641766452635E-003   1.9685891347466788E-003   1.9331081156955809E-003   1.8989419289370257E-003   1.8661105491738494E-003   1.8346331037289443E-003   1.8045278606356185E-003   1.7758122175406399E-003   1.7485026915104451E-003   1.7226149098358845E-003   1.6981636018668089E-003   1.6751625920746194E-003   1.6536247943345073E-003   1.6335622075547285E-003   1.6149859127368993E-003   1.5979060715098359E-003   1.5823319261578650E-003   1.5682718011128527E-003   1.5557331058788648E-003   1.5447223391238940E-003   1.5352450940326334E-003   1.5273060642575498E-003   1.5209090505998168E-003   1.5160569677566405E-003   1.5127518508595839E-003   1.5109948615372182E-003   6.4471685144068536E-003   6.4454593114430803E-003   6.4422683897393251E-003   6.4375967487554919E-003   6.4314462125745209E-003   6.4238194378913871E-003   6.4147199227501117E-003   6.4041520155131981E-003   6.3921209235350829E-003   6.3786327212571048E-003   6.3636943572959459E-003   6.3473136602176239E-003   6.3294993428384960E-003   6.3102610048852981E-003   6.2896091339312288E-003   6.2675551046601496E-003   6.2441111764653945E-003   6.2192904894585177E-003   6.1931070590811044E-003   6.1655757693215296E-003   6.1367123647537714E-003   6.1065334414590611E-003   6.0750564369699833E-003   6.0422996193164602E-003   6.0082820752829780E-003   5.9730236979094742E-003   5.9365451733809915E-003   5.8988679672677957E-003   5.8600143102467972E-003   5.8200071832690270E-003   5.7788703022966237E-003   5.7366281025256205E-003   5.6933057222503525E-003   5.6489289862478587E-003   5.6035243888314379E-003   5.5571190764930889E-003   5.5097408301890138E-003   5.4614180473154805E-003   5.4121797232495328E-003   5.3620554326969105E-003   5.3110753105917730E-003   5.2592700327829256E-003   5.2066707963726588E-003   5.1533092997672614E-003   5.0992177224795654E-003   5.0444287046234604E-003   4.9889753261833647E-003   4.9328910859919861E-003   4.8762098805498200E-003   4.8189659824913189E-003   4.7611940189537516E-003   4.7029289496919868E-003   4.6442060449912170E-003   4.5850608633689616E-003   4.5255292292384619E-003   4.4656472102357903E-003   4.4054510945455982E-003   4.3449773680148684E-003   4.2842626911850923E-003   4.2233438762192543E-003   4.1622578637120489E-003   4.1010416994646803E-003   4.0397325111520832E-003   3.9783674849890316E-003   3.9169838423053216E-003   3.8556188161448235E-003   3.7943096278365562E-003   3.7330934635838586E-003   3.6720074510787626E-003   3.6110886361138128E-003   3.5503739592805950E-003   3.4899002327545281E-003   3.4297041170664455E-003   3.3698220980608040E-003   3.3102904639250585E-003   3.2511452823138498E-003   3.1924223775938732E-003   3.1341573083393248E-003   3.0763853448078082E-003   3.0191414467497513E-003   2.9624602413007572E-003   2.9063760011244222E-003   2.8509226226705042E-003   2.7961336048191177E-003   2.7420420275295898E-003   2.6886805309198625E-003   2.6360812945031009E-003   2.5842760167048562E-003   2.5332958945935014E-003   2.4831716040486507E-003   2.4339332799825364E-003   2.3856104971105019E-003   2.3382322508115339E-003   2.2918269384675227E-003   2.2464223410483264E-003   2.2020456050375614E-003   2.1587232247735066E-003   2.1164810250040578E-003   2.0753441440259923E-003   2.0353370170563823E-003   1.9964833600264464E-003   1.9588061539109747E-003   1.9223276293928171E-003   1.8870692520135401E-003   1.8530517079710096E-003   1.8202948903246474E-003   1.7888178858355142E-003   1.7586389625443566E-003   1.7297755579731566E-003   1.7022442682098626E-003   1.6760608378393327E-003   1.6512401508376184E-003   1.6277962226304288E-003   1.6057421933659555E-003   1.5850903224121637E-003   1.5658519844543584E-003   1.5480376670771179E-003   1.5316569699991289E-003   1.5167186060348614E-003   1.5032304037669864E-003   1.4911993117823208E-003   1.4806314045522351E-003   1.4715318894031881E-003   1.4639051147304905E-003   1.4577545785394719E-003   1.4530829375517529E-003   1.4498920158462214E-003   1.4481828128940499E-003   6.1664201719771050E-003   6.1647603839944387E-003   6.1616862773454795E-003   6.1571986804616896E-003   6.1512991950209706E-003   6.1439902066677821E-003   6.1352748963232895E-003   6.1251572517759811E-003   6.1136420789153212E-003   6.1007350122108117E-003   6.0864425238492115E-003   6.0707719314513353E-003   6.0537314038622281E-003   6.0353299650387215E-003   6.0155774959728403E-003   5.9944847345308194E-003   5.9720632735926482E-003   5.9483255573644089E-003   5.9232848760955303E-003   5.8969553594678814E-003   5.8693519686535134E-003   5.8404904872853269E-003   5.8103875114563219E-003   5.7790604387934763E-003   5.7465274568609948E-003   5.7128075307820436E-003   5.6779203902874442E-003   5.6418865162033982E-003   5.6047271264576815E-003   5.5664641615255084E-003   5.5271202695801047E-003   5.4867187910801474E-003   5.4452837431329393E-003   5.4028398033037495E-003   5.3594122932291988E-003   5.3150271618181977E-003   5.2697109681140442E-003   5.2234908638549016E-003   5.1763945757384577E-003   5.1284503873384180E-003   5.0796871207722527E-003   5.0301341180398196E-003   4.9798212221299210E-003   4.9287787578047582E-003   4.8770375121769682E-003   4.8246287149723566E-003   4.7715840186057512E-003   4.7179354779720017E-003   4.6637155300343069E-003   4.6089569732031821E-003   4.5536929465261611E-003   4.4979569085908389E-003   4.4417826163500040E-003   4.3852041037675538E-003   4.3282556601794142E-003   4.2709718086815229E-003   4.2133872842322617E-003   4.1555370117252743E-003   4.0974560838737961E-003   4.0391797391025053E-003   3.9807433392053393E-003   3.9221823470600992E-003   3.8635323042143788E-003   3.8048288084440163E-003   3.7461074912905068E-003   3.6874039955233640E-003   3.6287539526760337E-003   3.5701929605334026E-003   3.5117565606299084E-003   3.4534802158590061E-003   3.3953992880189632E-003   3.3375490155010401E-003   3.2799644910499470E-003   3.2226806395574958E-003   3.1657321959735474E-003   3.1091536833806055E-003   3.0529793911565628E-003   2.9972433532067244E-003   2.9419793265293426E-003   2.8872207697012153E-003   2.8330008217685165E-003   2.7793522811186966E-003   2.7263075847615559E-003   2.6738987875599141E-003   2.6221575419302923E-003   2.5711150776125957E-003   2.5208021817082482E-003   2.4712491789684043E-003   2.4224859124026277E-003   2.3745417239949274E-003   2.3274454358760965E-003   2.2812253316176201E-003   2.2359091379119955E-003   2.1915240065086827E-003   2.1480964964309956E-003   2.1056525566092721E-003   2.0642175086501013E-003   2.0238160301576658E-003   1.9844721382098474E-003   1.9462091732784792E-003   1.9090497835354547E-003   1.8730159094566545E-003   1.8381287689514525E-003   1.8044088428735838E-003   1.7718758609554519E-003   1.7405487882850568E-003   1.7104458124495570E-003   1.6815843310791778E-003   1.6539809402710270E-003   1.6276514236495121E-003   1.6026107423704472E-003   1.5788730261332429E-003   1.5564515652081168E-003   1.5353588037665955E-003   1.5156063346968285E-003   1.4972048958773465E-003   1.4801643682869070E-003   1.4644937758843124E-003   1.4502012875303727E-003   1.4372942208160100E-003   1.4257790479648702E-003   1.4156614034103732E-003   1.4069460930676847E-003   1.3996371047096945E-003   1.3937376192812434E-003   1.3892500223923743E-003   1.3861759157505760E-003   1.3845161277438178E-003   5.8819379098025149E-003   5.8803292037462040E-003   5.8773745452180282E-003   5.8730745802922923E-003   5.8674306745626903E-003   5.8604449270330816E-003   5.8521201847256399E-003   5.8424600574086827E-003   5.8314689318100799E-003   5.8191519848735385E-003   5.8055151954495288E-003   5.7905653540330504E-003   5.7743100702817851E-003   5.7567577781976742E-003   5.7379177388690028E-003   5.7178000410355589E-003   5.6964155994311816E-003   5.6737761512997698E-003   5.6498942511752359E-003   5.6247832641688200E-003   5.5984573579763719E-003   5.5709314937669174E-003   5.5422214161188199E-003   5.5123436420939087E-003   5.4813154496364258E-003   5.4491548652791932E-003   5.4158806513623370E-003   5.3815122926841319E-003   5.3460699827342362E-003   5.3095746095238039E-003   5.2720477409859967E-003   5.2335116100713508E-003   5.1939890994351368E-003   5.1535037258676475E-003   5.1120796243512845E-003   5.0697415318243788E-003   5.0265147706946012E-003   4.9824252319680684E-003   4.9374993581807747E-003   4.8917641260295963E-003   4.8452470286879379E-003   4.7979760579112130E-003   4.7499796858626597E-003   4.7012868466732582E-003   4.6519269177708322E-003   4.6019297009856630E-003   4.5513254033751060E-003   4.5001446178808413E-003   4.4484183037591940E-003   4.3961777667663182E-003   4.3434546391936668E-003   4.2902808597044539E-003   4.2366886529955350E-003   4.1827105092976380E-003   4.1283791636574918E-003   4.0737275752212865E-003   4.0187889062512916E-003   3.9635965010578200E-003   3.9081838648866718E-003   3.8525846425835342E-003   3.7968325973374295E-003   3.7409615892101122E-003   3.6850055536846726E-003   3.6289984801566311E-003   3.5729743903565314E-003   3.5169673168246041E-003   3.4610112812992755E-003   3.4051402731736236E-003   3.3493882279299614E-003   3.2937890056227159E-003   3.2383763694430190E-003   3.1831839642556536E-003   3.1282452952856588E-003   3.0735937068555597E-003   3.0192623612231850E-003   2.9652842175036387E-003   2.9116920108064326E-003   2.8585182313238811E-003   2.8057951037379070E-003   2.7535545667511929E-003   2.7018282526273252E-003   2.6506474671409430E-003   2.6000431695273329E-003   2.5500459527327823E-003   2.5006860238435680E-003   2.4519931846538334E-003   2.4039968125907363E-003   2.3567258418241144E-003   2.3102087444778485E-003   2.2644735123302784E-003   2.2195476385508117E-003   2.1754580998194495E-003   2.1322313386878955E-003   2.0898932461628217E-003   2.0484691446416292E-003   2.0079837710754722E-003   1.9684612604445872E-003   1.9299251295213926E-003   1.8923982609875267E-003   1.8559028877751516E-003   1.8204605778215921E-003   1.7860922191437201E-003   1.7528180052326370E-003   1.7206574208706860E-003   1.6896292284103165E-003   1.6597514543945646E-003   1.6310413767426368E-003   1.6035155125317946E-003   1.5771896063436763E-003   1.5520786193301550E-003   1.5281967192086743E-003   1.5055572710851450E-003   1.4841728294803236E-003   1.4640551316419392E-003   1.4452150923162099E-003   1.4276628002228842E-003   1.4114075164767259E-003   1.3964576750618019E-003   1.3828208856331292E-003   1.3705039386960882E-003   1.3595128130966527E-003   1.3498526857830262E-003   1.3415279434723093E-003   1.3345421959460868E-003   1.3288982902124324E-003   1.3245983252873073E-003   1.3216436667582432E-003   1.3200349607114248E-003   5.5938911631007171E-003   5.5923352511979274E-003   5.5895026961949035E-003   5.5853939473864411E-003   5.5800101173920091E-003   5.5733529999844877E-003   5.5654250886473244E-003   5.5562295948758667E-003   5.5457704661326934E-003   5.5340524022300663E-003   5.5210808700277558E-003   5.5068621155325015E-003   5.4914031732763990E-003   5.4747118727090927E-003   5.4567968418544888E-003   5.4376675082046799E-003   5.4173340973240613E-003   5.3958076291910351E-003   5.3730999128964174E-003   5.3492235396511711E-003   5.3241918745633721E-003   5.2980190473169431E-003   5.2707199418819961E-003   5.2423101855777199E-003   5.2128061372612444E-003   5.1822248752257105E-003   5.1505841843706712E-003   5.1179025430999614E-003   5.0841991097382855E-003   5.0494937086616731E-003   5.0138068160566762E-003   4.9771595453883544E-003   4.9395736325542061E-003   4.9010714208153616E-003   4.8616758453680631E-003   4.8214104177093653E-003   4.7802992096898089E-003   4.7383668373858767E-003   4.6956384446137645E-003   4.6521396862573561E-003   4.6078967113307168E-003   4.5629361458427997E-003   4.5172850752958349E-003   4.4709710271063630E-003   4.4240219526777147E-003   4.3764662093214723E-003   4.3283325419166963E-003   4.2796500644106394E-003   4.2304482410518984E-003   4.1807568674706586E-003   4.1306060515914900E-003   4.0800261943240712E-003   4.0290479701145521E-003   3.9777023073164774E-003   3.9260203684940431E-003   3.8740335304267015E-003   3.8217733641841001E-003   3.7692716149322347E-003   3.7165601817105154E-003   3.6636710971242881E-003   3.6106365068966917E-003   3.5574886494204594E-003   3.5042598352100218E-003   3.4509824263283528E-003   3.3976888157806751E-003   3.3444114068942876E-003   3.2911825926879024E-003   3.2380347352073402E-003   3.1850001449806875E-003   3.1321110603936830E-003   3.0793996271784585E-003   3.0268978779247613E-003   2.9746377116848799E-003   2.9226508736079904E-003   2.8709689347792833E-003   2.8196232720032466E-003   2.7686450477769076E-003   2.7180651905123199E-003   2.6679143746392020E-003   2.6182230010584062E-003   2.5690211776928651E-003   2.5203387001875854E-003   2.4722050327857792E-003   2.4246492894327010E-003   2.3777002149926174E-003   2.3313861668031177E-003   2.2857350962610656E-003   2.2407745307704285E-003   2.1965315558495346E-003   2.1530327974930152E-003   2.1103044047172670E-003   2.0683720324142230E-003   2.0272608244019108E-003   1.9869953967356357E-003   1.9475998212937218E-003   1.9090976095461065E-003   1.8715116967176759E-003   1.8348644260539615E-003   1.7991775334450510E-003   1.7644721323734625E-003   1.7307686990064575E-003   1.6980870577310569E-003   1.6664463668806806E-003   1.6358651048466455E-003   1.6063610565295594E-003   1.5779513002176504E-003   1.5506521947911689E-003   1.5244793675477375E-003   1.4994477024495301E-003   1.4755713292053940E-003   1.4528636129177985E-003   1.4313371447860490E-003   1.4110037338940784E-003   1.3918744002510142E-003   1.3739593693906094E-003   1.3572680688330174E-003   1.3418091265733900E-003   1.3275903720827986E-003   1.3146188398773795E-003   1.3029007759788880E-003   1.2924416472264166E-003   1.2832461534684758E-003   1.2753182421227915E-003   1.2686611247215707E-003   1.2632772947163140E-003   1.2591685459154567E-003   1.2563359909043559E-003   1.2547800790133623E-003   5.3024513708450627E-003   5.3009500205196680E-003   5.2982422592481870E-003   5.2943283209166969E-003   5.2892090443313333E-003   5.2828858958924862E-003   5.2753609923317790E-003   5.2666371235052800E-003   5.2567177743617632E-003   5.2456071455356801E-003   5.2333101713089025E-003   5.2198325345091945E-003   5.2051806777644871E-003   5.1893618112249240E-003   5.1723839167872598E-003   5.1542557492170737E-003   5.1349868345463845E-003   5.1145874661793211E-003   5.0930686990627860E-003   5.0704423422633926E-003   5.0467209503163857E-003   5.0219178134796039E-003   4.9960469471981295E-003   4.9691230808240894E-003   4.9411616458420182E-003   4.9121787635483805E-003   4.8821912324171213E-003   4.8512165150050857E-003   4.8192727246937905E-003   4.7863786119858309E-003   4.7525535506716676E-003   4.7178175236899378E-003   4.6821911087280843E-003   4.6456954636314718E-003   4.6083523115624803E-003   4.5701839259218446E-003   4.5312131150417323E-003   4.4914632066628268E-003   4.4509580321934195E-003   4.4097219107065988E-003   4.3677796327407092E-003   4.3251564438689938E-003   4.2818780280771129E-003   4.2379704908634963E-003   4.1934603421842076E-003   4.1483744791698252E-003   4.1027401686257736E-003   4.0565850293781680E-003   4.0099370143664159E-003   3.9628243926164153E-003   3.9152757310063624E-003   3.8673198758356619E-003   3.8189859343327193E-003   3.7703032558921157E-003   3.7213014132599920E-003   3.6720101835413521E-003   3.6224595291222128E-003   3.5726795784704057E-003   3.5227006068004885E-003   3.4725530167173391E-003   3.4222673187257469E-003   3.3718741117143569E-003   3.3214040633845476E-003   3.2708878905705063E-003   3.2203563396622226E-003   3.1698401668571741E-003   3.1193701185183720E-003   3.0689769115126442E-003   3.0186912135229393E-003   2.9685436234397899E-003   2.9185646517692065E-003   2.8687847011177325E-003   2.8192340466957067E-003   2.7699428169883911E-003   2.7209409743494950E-003   2.6722582959004537E-003   2.6239243544052826E-003   2.5759684992384679E-003   2.5284198376203104E-003   2.4813072158690330E-003   2.4346592008648305E-003   2.3885040616090647E-003   2.3428697510715635E-003   2.2977838880569035E-003   2.2532737393814450E-003   2.2093662021632765E-003   2.1660877863719508E-003   2.1234645974974597E-003   2.0815223195368437E-003   2.0402861980410858E-003   1.9997810235720115E-003   1.9600311151976024E-003   1.9210603043166019E-003   1.8828919186695270E-003   1.8455487666088066E-003   1.8090531215151362E-003   1.7734267065458997E-003   1.7386906795680002E-003   1.7048656182538924E-003   1.6719715055463213E-003   1.6400277152343046E-003   1.6090529978280976E-003   1.5790654666929527E-003   1.5500825844010357E-003   1.5221211494177433E-003   1.4951972830350435E-003   1.4693264167572329E-003   1.4445232799273899E-003   1.4208018879739992E-003   1.3981755311841537E-003   1.3766567640607352E-003   1.3562573956894530E-003   1.3369884810239263E-003   1.3188603134510757E-003   1.3018824190100808E-003   1.2860635524772901E-003   1.2714116957348587E-003   1.2579340589214949E-003   1.2456370847078180E-003   1.2345264558802915E-003   1.2246071067419928E-003   1.2158832379024487E-003   1.2083583343506232E-003   1.2020351859043377E-003   1.1969159093252468E-003   1.1930019709965878E-003   1.1902942097228308E-003   1.1887928593956598E-003   5.0077918467321403E-003   5.0063468948437218E-003   5.0037666690813665E-003   5.0000511637141865E-003   4.9952009183624468E-003   4.9892170456497242E-003   4.9821012584392310E-003   4.9738558974420644E-003   4.9644839584374323E-003   4.9539891176643980E-003   4.9423757540200119E-003   4.9296489669050647E-003   4.9158145896789351E-003   4.9008791983246869E-003   4.8848501160311530E-003   4.8677354141309359E-003   4.8495439098996951E-003   4.8302851619986265E-003   4.8099694638153168E-003   4.7886078353623074E-003   4.7662120138829145E-003   4.7427944435620151E-003   4.7183682645461633E-003   4.6929473012557732E-003   4.6665460505364853E-003   4.6391796691032938E-003   4.6108639609521163E-003   4.5816153644393509E-003   4.5514509390728042E-003   4.5203883522504651E-003   4.4884458656287429E-003   4.4556423214403840E-003   4.4219971285996973E-003   4.3875302485512357E-003   4.3522621810308804E-003   4.3162139495774576E-003   4.2794070868628076E-003   4.2418636198517656E-003   4.2036060546901677E-003   4.1646573614940452E-003   4.1250409589115855E-003   4.0847806983693447E-003   4.0439008483005578E-003   4.0024260780427978E-003   3.9603814416075134E-003   3.9177923612079835E-003   3.8746846106406940E-003   3.8310842984448368E-003   3.7870178509193386E-003   3.7425119949685559E-003   3.6975937407044412E-003   3.6522903640401339E-003   3.6066293889620571E-003   3.5606385697831144E-003   3.5143458732292410E-003   3.4677794603900081E-003   3.4209676685316714E-003   3.3739389928629793E-003   3.3267220682013932E-003   3.2793456504642826E-003   3.2318385982428310E-003   3.1842298541449598E-003   3.1365484262279031E-003   3.0888233693027178E-003   3.0410837662615542E-003   2.9933587093349812E-003   2.9456772814177024E-003   2.8980685373216075E-003   2.8505614850913297E-003   2.8031850673664316E-003   2.7559681426996829E-003   2.7089394670259392E-003   2.6621276751793155E-003   2.6155612623264268E-003   2.5692685657799363E-003   2.5232777466048240E-003   2.4776167715232500E-003   2.4323133948516151E-003   2.3873951406009342E-003   2.3428892846416582E-003   2.2988228371143005E-003   2.2552225249223845E-003   2.2121147743520697E-003   2.1695256939538443E-003   2.1274810575178660E-003   2.0860062872596341E-003   2.0451264371967870E-003   2.0048661766514098E-003   1.9652497740625940E-003   1.9263010808796555E-003   1.8880435157123676E-003   1.8505000486959688E-003   1.8136931859760730E-003   1.7776449545379713E-003   1.7423768870109546E-003   1.7079100069665176E-003   1.6742648141205851E-003   1.6414612699320874E-003   1.6095187833112257E-003   1.5784561964787280E-003   1.5482917711294175E-003   1.5190431746135435E-003   1.4907274664532899E-003   1.4633610850201539E-003   1.4369598343010881E-003   1.4115388710299603E-003   1.3871126919997034E-003   1.3636951216740578E-003   1.3412993002032136E-003   1.3199376717442091E-003   1.2996219735630365E-003   1.2803632256631059E-003   1.2621717214306161E-003   1.2450570195283173E-003   1.2290279372465518E-003   1.2140925458803964E-003   1.2002581686546554E-003   1.1875313815502553E-003   1.1759180178909645E-003   1.1654231771225376E-003   1.1560512381143528E-003   1.1478058771171029E-003   1.1406900899137984E-003   1.1347062171955802E-003   1.1298559718483370E-003   1.1261404664754116E-003   1.1235602407232981E-003   1.1221152888210573E-003   4.7100876436838024E-003   4.7087010174499677E-003   4.7062511430258636E-003   4.7027377438916829E-003   4.6981610304680510E-003   4.6925217309282674E-003   4.6858211223956281E-003   4.6780610642073728E-003   4.6692440316544181E-003   4.6593731477198586E-003   4.6484522103342751E-003   4.6364857138587734E-003   4.6234788643689240E-003   4.6094375891382322E-003   4.5943685409173263E-003   4.5782790980821164E-003   4.5611773614112061E-003   4.5430721481884984E-003   4.5239729844449017E-003   4.5038900957247718E-003   4.4828343967768802E-003   4.4608174804767753E-003   4.4378516061929774E-003   4.4139496878224382E-003   4.3891252813825221E-003   4.3633925725597988E-003   4.3367663639513609E-003   4.3092620622705580E-003   4.2808956653490049E-003   4.2516837490577664E-003   4.2216434541565984E-003   4.1907924729290280E-003   4.1591490357897332E-003   4.1267318977032397E-003   4.0935603244698360E-003   4.0596540788647717E-003   4.0250334066413429E-003   3.9897190223538992E-003   3.9537320949910582E-003   3.9170942334711412E-003   3.8798274719524795E-003   3.8419542549269492E-003   3.8034974221963780E-003   3.7644801936076444E-003   3.7249261536534406E-003   3.6848592358258991E-003   3.6443037069246731E-003   3.6032841510340308E-003   3.5618254534461880E-003   3.5199527843844391E-003   3.4776915825563970E-003   3.4350675385814711E-003   3.3921065782840376E-003   3.3488348458100559E-003   3.3052786866473172E-003   3.2614646305434425E-003   3.2174193742685597E-003   3.1731697643189172E-003   3.1287427795245737E-003   3.0841655135432910E-003   3.0394651573468767E-003   2.9946689815868455E-003   2.9498043189363221E-003   2.9048985464144028E-003   2.8599790676429038E-003   2.8150732951242041E-003   2.7702086324713493E-003   2.7254124567090976E-003   2.6807121005177903E-003   2.6361348345337321E-003   2.5917078497358359E-003   2.5474582397941870E-003   2.5034129835125318E-003   2.4595989274067698E-003   2.4160427682461405E-003   2.3727710357721588E-003   2.3298100754796103E-003   2.2871860315079040E-003   2.2449248296751989E-003   2.2030521606110076E-003   2.1615934630252465E-003   2.1205739071376017E-003   2.0800183782361259E-003   2.0399514604132474E-003   2.0003974204438890E-003   1.9613801918626494E-003   1.9229233591336881E-003   1.8850501421080468E-003   1.8477833805901067E-003   1.8111455190688019E-003   1.7751585917088475E-003   1.7398442074186837E-003   1.7052235351984191E-003   1.6713172895871375E-003   1.6381457163540114E-003   1.6057285782679065E-003   1.5740851411321088E-003   1.5432341599075361E-003   1.5131938649991516E-003   1.4839819487102446E-003   1.4556155517866376E-003   1.4281112501046689E-003   1.4014850415007274E-003   1.3757523326765053E-003   1.3509279262403640E-003   1.3270260078619422E-003   1.3040601335841950E-003   1.2820432172809815E-003   1.2609875183320352E-003   1.2409046296141257E-003   1.2218054658698074E-003   1.2037002526422702E-003   1.1865985159750236E-003   1.1705090731410905E-003   1.1554400249182972E-003   1.1413987496872169E-003   1.1283919002013088E-003   1.1164254037233645E-003   1.1055044663376146E-003   1.0956335824023888E-003   1.0868165498530979E-003   1.0790564916608458E-003   1.0723558831353674E-003   1.0667165835926973E-003   1.0621398701645690E-003   1.0586264710361615E-003   1.0561765966077274E-003   1.0547899703684527E-003   4.4095154114890400E-003   4.4081891596798040E-003   4.4058725557980516E-003   4.4025650145753936E-003   4.3982663839338687E-003   4.3929769732515833E-003   4.3866975867711266E-003   4.3794295638208691E-003   4.3711748219807112E-003   4.3619358973753242E-003   4.3517159784053350E-003   4.3405189311946923E-003   4.3283493164699427E-003   4.3152123989692592E-003   4.3011141507542650E-003   4.2860612496097017E-003   4.2700610739005440E-003   4.2531216949477924E-003   4.2352518675225215E-003   4.2164610191359475E-003   4.1967592384910823E-003   4.1761572635012623E-003   4.1546664688385804E-003   4.1322988534143734E-003   4.1090670276911767E-003   4.0849842009518800E-003   4.0600641685870353E-003   4.0343212992735578E-003   4.0077705222845150E-003   3.9804273146068492E-003   3.9523076881921582E-003   3.9234281770392787E-003   3.8938058242746487E-003   3.8634581691087133E-003   3.8324032337836988E-003   3.8006595102937080E-003   3.7682459471053142E-003   3.7351819355946614E-003   3.7014872965517309E-003   3.6671822663370546E-003   3.6322874829679552E-003   3.5968239721031192E-003   3.5608131327135029E-003   3.5242767227792182E-003   3.4872368445951762E-003   3.4497159301776492E-003   3.4117367262310738E-003   3.3733222791997863E-003   3.3344959199754221E-003   3.2952812485479432E-003   3.2557021185388724E-003   3.2157826214948559E-003   3.1755470710770894E-003   3.1350199872056672E-003   3.0942260799969312E-003   3.0531902335719785E-003   3.0119374898644469E-003   2.9704930322528855E-003   2.9288821690743871E-003   2.8871303172160467E-003   2.8452629854164302E-003   2.8033057577435128E-003   2.7612842768371948E-003   2.7192242272411349E-003   2.6771513186026330E-003   2.6350912690003558E-003   2.5930697881001441E-003   2.5511125604280593E-003   2.5092452286245015E-003   2.4674933767640517E-003   2.4258825135936579E-003   2.3844380559761569E-003   2.3431853122690138E-003   2.3021494658469477E-003   2.2613555586357692E-003   2.2208284747624041E-003   2.1805929243478572E-003   2.1406734272941819E-003   2.1010942972862212E-003   2.0618796258752292E-003   2.0230532666435375E-003   1.9846388196040343E-003   1.9466596156650362E-003   1.9091387012423189E-003   1.8720988230722657E-003   1.8355624131260462E-003   1.7995515737421752E-003   1.7640880628758682E-003   1.7291932795108766E-003   1.6948882492890394E-003   1.6611936102453040E-003   1.6281295987373712E-003   1.5957160355420386E-003   1.5639723120594029E-003   1.5329173767296145E-003   1.5025697215708123E-003   1.4729473688050998E-003   1.4440678576458366E-003   1.4159482312338656E-003   1.3886050235631942E-003   1.3620542465648811E-003   1.3363113772556501E-003   1.3113913448891124E-003   1.2873085181532851E-003   1.2640766924254532E-003   1.2417090770029948E-003   1.2202182823403129E-003   1.1996163073512145E-003   1.1799145267103461E-003   1.1611236783211076E-003   1.1432538508922563E-003   1.1263144719412255E-003   1.1103142962346491E-003   1.0952613950865886E-003   1.0811631468740646E-003   1.0680262293804588E-003   1.0558566146419146E-003   1.0446595674368786E-003   1.0344396484709972E-003   1.0252007238628069E-003   1.0169459820261184E-003   1.0096779590765270E-003   1.0033985725821370E-003   9.9810916191056531E-004   9.9381053126934571E-004   9.9050299004771469E-004   9.8818638616027243E-004   9.8686013436921627E-004   4.1062532488931880E-003   4.1049895892848465E-003   4.1028093149454992E-003   4.0997114925368505E-003   4.0956955768715053E-003   4.0907614222823740E-003   4.0849093159674443E-003   4.0781400298372517E-003   4.0704548782002359E-003   4.0618557706312841E-003   4.0523452539925620E-003   4.0419265418093486E-003   4.0306035319380706E-003   4.0183808146055933E-003   4.0052636731500724E-003   3.9912580796286345E-003   3.9763706867999571E-003   3.9606088178610888E-003   3.9439804547058976E-003   3.9264942253456336E-003   3.9081593908933399E-003   3.8889858323109538E-003   3.8689840371736173E-003   3.8481650864818362E-003   3.8265406416022607E-003   3.8041229313148239E-003   3.7809247390392375E-003   3.7569593901447540E-003   3.7322407394112522E-003   3.7067831585327338E-003   3.6806015236798828E-003   3.6537112030988750E-003   3.6261280447033029E-003   3.5978683636130881E-003   3.5689489297240362E-003   3.5393869550799373E-003   3.5092000812975144E-003   3.4784063667905873E-003   3.4470242739263468E-003   3.4150726560205347E-003   3.3825707442496356E-003   3.3495381343636721E-003   3.3159947733150119E-003   3.2819609456674614E-003   3.2474572599183460E-003   3.2125046346310748E-003   3.1771242844239600E-003   3.1413377058133740E-003   3.1051666628975072E-003   3.0686331729471439E-003   3.0317594917708135E-003   2.9945680990098866E-003   2.9570816833067726E-003   2.9193231273305642E-003   2.8813154926526918E-003   2.8430820046295713E-003   2.8046460370487747E-003   2.7660310967949631E-003   2.7272608083555028E-003   2.6883588983158679E-003   2.6493491797418001E-003   2.6102555365339342E-003   2.5711019077443442E-003   2.5319122718358011E-003   2.4927106309283742E-003   2.4535209950202752E-003   2.4143673662274656E-003   2.3752737230261500E-003   2.3362640044523042E-003   2.2973620944040096E-003   2.2585918059674359E-003   2.2199768657140684E-003   2.1815408981353812E-003   2.1433074101169236E-003   2.1052997754370528E-003   2.0675412194544052E-003   2.0300548037508470E-003   1.9928634109981358E-003   1.9559897298150331E-003   1.9194562398632264E-003   1.8832851969572406E-003   1.8474986183431019E-003   1.8121182681286596E-003   1.7771656428404725E-003   1.7426619570969359E-003   1.7086281294551586E-003   1.6750847683981718E-003   1.6420521585183145E-003   1.6095502467381451E-003   1.5775986288398824E-003   1.5462165359700908E-003   1.5154228214708798E-003   1.4852359476894561E-003   1.4556739730445800E-003   1.4267545391468683E-003   1.3984948580635370E-003   1.3709116996647452E-003   1.3440213790809619E-003   1.3178397442346057E-003   1.2923821633530341E-003   1.2676635126173119E-003   1.2436981637239386E-003   1.2204999714526821E-003   1.1980822611613595E-003   1.1764578162807293E-003   1.1556388655976635E-003   1.1356370704587171E-003   1.1164635118702249E-003   1.0981286774182086E-003   1.0806424480527266E-003   1.0640140849048629E-003   1.0482522159682706E-003   1.0333648231372061E-003   1.0193592296184883E-003   1.0062420881640222E-003   9.9401937082232994E-004   9.8269636095060786E-004   9.7227764877172440E-004   9.6276713213261367E-004   9.5416802456005367E-004   9.4648287292142808E-004   9.3971358679634243E-004   9.3386148048058004E-004   9.2892732589233695E-004   9.2491141022532641E-004   9.2181358781318057E-004   9.1963331347455490E-004   9.1836965387093183E-004   3.8004805571643652E-003   3.7992819482700058E-003   3.7972412402002553E-003   3.7943571350829153E-003   3.7906286812552370E-003   3.7860552418010340E-003   3.7806365316538637E-003   3.7743726934312827E-003   3.7672643804337602E-003   3.7593128282139565E-003   3.7505199064829520E-003   3.7408881516495796E-003   3.7304207831155567E-003   3.7191217075993044E-003   3.7069955153340439E-003   3.6940474710581983E-003   3.6802835020388336E-003   3.6657101842630657E-003   3.6503347278921128E-003   3.6341649623619354E-003   3.6172093216846335E-003   3.5994768298064361E-003   3.5809770864759227E-003   3.5617202533173298E-003   3.5417170403722609E-003   3.5209786930206766E-003   3.4995169790833225E-003   3.4773441763546742E-003   3.4544730602207308E-003   3.4309168915583332E-003   3.4066894047025675E-003   3.3818047955728181E-003   3.3562777097749519E-003   3.3301232309028983E-003   3.3033568684810444E-003   3.2759945463828322E-003   3.2480525906740665E-003   3.2195477177927867E-003   3.1904970223761431E-003   3.1609179651163610E-003   3.1308283604627452E-003   3.1002463641890965E-003   3.0691904608617648E-003   3.0376794510991179E-003   3.0057324388478857E-003   2.9733688182821405E-003   2.9406082608423589E-003   2.9074707018458823E-003   2.8739763272526697E-003   2.8401455600006176E-003   2.8059990464665563E-003   2.7715576426211586E-003   2.7368424001925629E-003   2.7018745525862475E-003   2.6666755008376564E-003   2.6312667993481087E-003   2.5956701415657535E-003   2.5599073456055166E-003   2.5240003397780097E-003   2.4879711479874334E-003   2.4518418752216276E-003   2.4156346927755035E-003   2.3793718236327921E-003   2.3430755277011883E-003   2.3067680870367258E-003   2.2704717911037342E-003   2.2342089219650196E-003   2.1980017395144547E-003   2.1618724667434308E-003   2.1258432749663436E-003   2.0899362691234602E-003   2.0541734731691075E-003   2.0185768153916372E-003   1.9831681138912094E-003   1.9479690621511669E-003   1.9130012145514574E-003   1.8782859721135914E-003   1.8438445682681381E-003   1.8096980547423480E-003   1.7758672874806369E-003   1.7423729128817067E-003   1.7092353539033822E-003   1.6764747964543858E-003   1.6441111758960791E-003   1.6121641636346884E-003   1.5806531538738455E-003   1.5495972505382150E-003   1.5190152542655655E-003   1.4889256496163905E-003   1.4593465923563032E-003   1.4302958969444335E-003   1.4017910240612941E-003   1.3738490683599669E-003   1.3464867462489871E-003   1.3197203838468674E-003   1.2935659049450043E-003   1.2680388191663172E-003   1.2431542100372894E-003   1.2189267231794143E-003   1.1953705545174609E-003   1.1724994383764953E-003   1.1503266356507891E-003   1.1288649217168767E-003   1.1081265743680402E-003   1.0881233614145613E-003   1.0688665282494458E-003   1.0503667849216525E-003   1.0326342930567223E-003   1.0156786523723982E-003   9.9950888684946504E-004   9.8413343046910295E-004   9.6956011270427078E-004   9.5579614367835575E-004   9.4284809940137215E-004   9.3072190712761849E-004   9.1942283161294824E-004   9.0895546309227582E-004   8.9932370825623886E-004   8.9053078651435413E-004   8.8257923430390406E-004   8.7547092131107229E-004   8.6920708308252381E-004   8.6378837293465960E-004   8.5921493348611877E-004   8.5548647965277835E-004   8.5260237453305132E-004   8.5056166646790832E-004   8.4936305756599939E-004   3.4923779271028299E-003   3.4912471633642417E-003   3.4893494510104817E-003   3.4866832105600043E-003   3.4832471134828014E-003   3.4790399918476211E-003   3.4740609094662256E-003   3.4683092925665293E-003   3.4617850576657561E-003   3.4544887090785514E-003   3.4464214011609151E-003   3.4375849705956529E-003   3.4279819469980599E-003   3.4176155497867011E-003   3.4064896768032926E-003   3.3946088887873427E-003   3.3819783918044299E-003   3.3686040192048572E-003   3.3544922136193867E-003   3.3396500095690951E-003   3.3240850167285951E-003   3.3078054039205607E-003   3.2908198839819436E-003   3.2731376991901318E-003   3.2547686074437809E-003   3.2357228689488537E-003   3.2160112334625457E-003   3.1956449278776611E-003   3.1746356442561297E-003   3.1529955280379940E-003   3.1307371665603712E-003   3.1078735776814970E-003   3.0844181985350549E-003   3.0603848743622764E-003   3.0357878474155386E-003   3.0106417457607115E-003   2.9849615721839751E-003   2.9587626929586941E-003   2.9320608265606118E-003   2.9048720323381905E-003   2.8772126990368463E-003   2.8490995332419167E-003   2.8205495476973097E-003   2.7915800495128540E-003   2.7622086282002023E-003   2.7324531436648813E-003   2.7023317139686087E-003   2.6718627030302144E-003   2.6410647081742677E-003   2.6099565475573572E-003   2.5785572474346097E-003   2.5468860294006745E-003   2.5149622974039998E-003   2.4828056247120367E-003   2.4504357407773014E-003   2.4178725179871963E-003   2.3851359583285658E-003   2.3522461799765360E-003   2.3192234037909820E-003   2.2860879397818001E-003   2.2528601734738141E-003   2.2195605522682404E-003   2.1862095717055663E-003   2.1528277617487435E-003   2.1194356730348529E-003   2.0860538630896874E-003   2.0527028825205740E-003   2.0194032613107815E-003   1.9861754950067922E-003   1.9530400310003859E-003   1.9200172548200500E-003   1.8871274764583612E-003   1.8543909167980654E-003   1.8218276940120681E-003   1.7894578100733360E-003   1.7573011373860359E-003   1.7253774053910265E-003   1.6937061873516512E-003   1.6623068872371194E-003   1.6311987266177663E-003   1.6004007317664826E-003   1.5699317208153207E-003   1.5398102911282630E-003   1.5100548065877240E-003   1.4806833852766266E-003   1.4517138870907553E-003   1.4231639015526154E-003   1.3950507357523012E-003   1.3673914024565637E-003   1.3402026082278695E-003   1.3135007418312306E-003   1.2873018625974009E-003   1.2616216890199983E-003   1.2364755873786049E-003   1.2118785604231519E-003   1.1878452362584779E-003   1.1643898571030986E-003   1.1415262682248351E-003   1.1192679067503208E-003   1.0976277905291321E-003   1.0766185069160938E-003   1.0562522013364273E-003   1.0365405658354643E-003   1.0174948273448114E-003   9.9912573560501095E-004   9.8144355080909129E-004   9.6445803086908644E-004   9.4817841806726921E-004   9.3261342521511192E-004   9.1777122117042698E-004   9.0365941558567808E-004   8.9028504297739008E-004   8.7765454600496895E-004   8.6577375798291278E-004   8.5464788500444477E-004   8.4428148779536194E-004   8.3467846419515990E-004   8.2584203362845443E-004   8.1777472571475940E-004   8.1047837712411308E-004   8.0395414222189654E-004   7.9820252531870306E-004   7.9322344294430192E-004   7.8901632129824151E-004   7.8558022423214080E-004   7.8291398378649291E-004   7.8101627143156716E-004   7.7988550767948972E-004   3.1821271929468042E-003   3.1810674353273394E-003   3.1793162566324251E-003   3.1768721456228444E-003   3.1737334854291255E-003   3.1698985037047211E-003   3.1653654793347974E-003   3.1601329909862474E-003   3.1542001166229849E-003   3.1475665624187132E-003   3.1402327298775123E-003   3.1321997393922441E-003   3.1234694276675024E-003   3.1140443310598287E-003   3.1039276631426305E-003   3.0931232899983063E-003   3.0816357060056143E-003   3.0694700105892703E-003   3.0566318865510866E-003   3.0431275799384372E-003   3.0289638812055486E-003   3.0141481080134813E-003   2.9986880888715761E-003   2.9825921482662665E-003   2.9658690923126674E-003   2.9485281955222986E-003   2.9305791880698262E-003   2.9120322437104218E-003   2.8928979680730715E-003   2.8731873874771607E-003   2.8529119378694623E-003   2.8320834541617768E-003   2.8107141595808682E-003   2.7888166552141325E-003   2.7664039096784165E-003   2.7434892486474516E-003   2.7200863445912549E-003   2.6962092062845222E-003   2.6718721684782509E-003   2.6470898813104327E-003   2.6218772997285422E-003   2.5962496728276774E-003   2.5702225330268003E-003   2.5438116851924653E-003   2.5170331956156367E-003   2.4899033808504223E-003   2.4624387964557459E-003   2.4346562256631343E-003   2.4065726677804378E-003   2.3782053266162562E-003   2.3495715987803534E-003   2.3206890617173404E-003   2.2915754618158535E-003   2.2622487023781224E-003   2.2327268313323545E-003   2.2030280290564752E-003   2.1731705960492675E-003   2.1431729404167710E-003   2.1130535654837468E-003   2.0828310571646136E-003   2.0525240713519244E-003   2.0221513213033449E-003   1.9917315648810274E-003   1.9612835918776383E-003   1.9308262112263663E-003   1.9003782382051582E-003   1.8699584817969961E-003   1.8395857317485831E-003   1.8092787459409454E-003   1.7790562376108210E-003   1.7489368626792956E-003   1.7189392070611209E-003   1.6890817740348729E-003   1.6593829717738151E-003   1.6298611007247721E-003   1.6005343412734407E-003   1.5714207413813353E-003   1.5425382043244840E-003   1.5139044764700404E-003   1.4855371353223457E-003   1.4574535774248831E-003   1.4296710066421525E-003   1.4022064222450337E-003   1.3750766074812071E-003   1.3482981179049891E-003   1.3218872700705986E-003   1.2958601302717199E-003   1.2702325033766559E-003   1.2450199217827751E-003   1.2202376346257537E-003   1.1959005968152914E-003   1.1720234585232414E-003   1.1486205544571915E-003   1.1257058934208697E-003   1.1032931478762165E-003   1.0813956435219985E-003   1.0600263489425887E-003   1.0391978652267708E-003   1.0189224156230137E-003   9.9921183502910127E-004   9.8007755938694929E-004   9.6153061502113335E-004   9.4358160757884724E-004   9.2624071077940240E-004   9.0951765483826552E-004   8.9342171422529537E-004   8.7796169509463118E-004   8.6314592187625161E-004   8.4898222317103533E-004   8.3547791653676429E-004   8.2263979251834263E-004   8.1047409709267271E-004   7.9898651309967539E-004   7.8818213995368591E-004   7.7806547204001264E-004   7.6864037543616925E-004   7.5991006369957592E-004   7.5187707321783259E-004   7.4454324068434774E-004   7.3790968647541311E-004   7.3197681210540599E-004   7.2674432376224063E-004   7.2221129940003292E-004   7.1837631766535903E-004   7.1523765747416590E-004   7.1279354645908954E-004   7.1104236775848539E-004   7.0998261015431385E-004   2.8699120843554415E-003   2.8689263419752753E-003   2.8673249923674704E-003   2.8651073026149110E-003   2.8622714157822693E-003   2.8588147461077740E-003   2.8547345365690924E-003   2.8500283153081174E-003   2.8446941891552835E-003   2.8387309948361694E-003   2.8321383525136135E-003   2.8249166636802880E-003   2.8170670827045163E-003   2.8085914793056777E-003   2.7994924003519328E-003   2.7897730342465454E-003   2.7794371789312544E-003   2.7684892132703864E-003   2.7569340715594137E-003   2.7447772206519172E-003   2.7320246393950920E-003   2.7186827999893803E-003   2.7047586510560717E-003   2.6902596020686453E-003   2.6751935090789658E-003   2.6595686613709590E-003   2.6433937690725773E-003   2.6266779513297589E-003   2.6094307252163551E-003   2.5916619949477027E-003   2.5733820415851372E-003   2.5546015129129240E-003   2.5353314136229987E-003   2.5155830955915226E-003   2.4953682482500295E-003   2.4746988890367860E-003   2.4535873538979458E-003   2.4320462876836757E-003   2.4100886345969075E-003   2.3877276285708682E-003   2.3649767835529356E-003   2.3418498837031176E-003   2.3183609735342170E-003   2.2945243479112198E-003   2.2703545419485716E-003   2.2458663208253515E-003   2.2210746694369954E-003   2.1959947819740755E-003   2.1706420513680769E-003   2.1450320586324789E-003   2.1191805620357496E-003   2.0931034863068687E-003   2.0668169115731772E-003   2.0403370622635864E-003   2.0136802960240008E-003   1.9868630923072228E-003   1.9599020411432688E-003   1.9328138316407895E-003   1.9056152405169113E-003   1.8783231205451445E-003   1.8509543889263513E-003   1.8235260156649336E-003   1.7960550118492069E-003   1.7685584179445435E-003   1.7410532920493216E-003   1.7135566981483219E-003   1.6860856943288205E-003   1.6586573210648492E-003   1.6312885894448348E-003   1.6039964694735120E-003   1.5767978783519654E-003   1.5497096688484868E-003   1.5227486176884186E-003   1.4959314139715296E-003   1.4692746477192875E-003   1.4427947984296807E-003   1.4165082236839988E-003   1.3904311479548959E-003   1.3645796513702679E-003   1.3389696586258992E-003   1.3136169280172361E-003   1.2885370405621988E-003   1.2637453891656270E-003   1.2392571680455156E-003   1.2150873620813130E-003   1.1912507364599811E-003   1.1677618262905254E-003   1.1446349264463418E-003   1.1218840814218867E-003   1.0995230753934049E-003   1.0775654223120767E-003   1.0560243560983062E-003   1.0349128209587999E-003   1.0142434617468332E-003   9.9402861440867074E-004   9.7428029637092184E-004   9.5501019708277290E-004   9.3622966841822031E-004   9.1794971504288725E-004   9.0018098478283903E-004   8.8293375865966528E-004   8.6621794092522908E-004   8.5004304862579261E-004   8.3441820092333696E-004   8.1935210792327684E-004   8.0485305893696069E-004   7.9092890999865606E-004   7.7758707060515686E-004   7.6483448934050458E-004   7.5267763843134272E-004   7.4112249672153574E-004   7.3017453106249963E-004   7.1983867574421101E-004   7.1011930964171022E-004   7.0102023068308039E-004   6.9254462728451927E-004   6.8469504631329947E-004   6.7747335748469251E-004   6.7088071516019365E-004   6.6491752083741584E-004   6.5958339469407434E-004   6.5487717342604945E-004   6.5079696388281594E-004   6.4734029421920081E-004   6.4450440737995329E-004   6.4228671762800449E-004   6.4068536802053266E-004   6.3969962564314198E-004   2.5559195908052001E-003   2.5550087726884940E-003   2.5535595939601974E-003   2.5515725944742218E-003   2.5490452805890518E-003   2.5459736936844501E-003   2.5423535819209531E-003   2.5381811264750531E-003   2.5334533085809574E-003   2.5281680379514171E-003   2.5223241513301631E-003   2.5159213549175719E-003   2.5089601529860450E-003   2.5014417811021483E-003   2.4933681488052140E-003   2.4847417922426451E-003   2.4755658343758036E-003   2.4658439514644026E-003   2.4555803441184687E-003   2.4447797121838755E-003   2.4334472325797107E-003   2.4215885398010950E-003   2.4092097082477892E-003   2.3963172366406882E-003   2.3829180336280009E-003   2.3690194048379409E-003   2.3546290406040726E-003   2.3397550049999716E-003   2.3244057250050854E-003   2.3085899806191690E-003   2.2923168951228812E-003   2.2755959258197178E-003   2.2584368549675715E-003   2.2408497808309724E-003   2.2228451089366663E-003   2.2044335434146800E-003   2.1856260782330272E-003   2.1664339886041661E-003   2.1468688223192367E-003   2.1269423909084373E-003   2.1066667609543344E-003   2.0860542451678898E-003   2.0651173934453371E-003   2.0438689837976032E-003   2.0223220131964093E-003   2.0004896883388246E-003   1.9783854162523373E-003   1.9560227948036690E-003   1.9334156031464156E-003   1.9105777919889433E-003   1.8875234738043867E-003   1.8642669129344536E-003   1.8408225155633340E-003   1.8172048196292145E-003   1.7934284845937398E-003   1.7695082812845264E-003   1.7454590813760773E-003   1.7212958470901318E-003   1.6970336206808545E-003   1.6726875137945130E-003   1.6482726970399875E-003   1.6238043891744214E-003   1.5992978465440011E-003   1.5747683523025247E-003   1.5502312057349976E-003   1.5257017115063998E-003   1.5011951688633229E-003   1.4767268610019202E-003   1.4523120442402337E-003   1.4279659373695464E-003   1.4037037109396189E-003   1.3795404766563379E-003   1.3554912767650418E-003   1.3315710734373987E-003   1.3077947384227961E-003   1.2841770424760757E-003   1.2607326451056222E-003   1.2374760842352450E-003   1.2144217660610135E-003   1.1915839548945484E-003   1.1689767632403480E-003   1.1466141417918463E-003   1.1245098697033606E-003   1.1026775448455539E-003   1.0811305742471911E-003   1.0598821645952383E-003   1.0389453128714088E-003   1.0183327970770262E-003   9.9805716713652348E-004   9.7813073572478038E-004   9.5856556942758298E-004   9.3937347981093433E-004   9.2056601462020549E-004   9.0215444909425013E-004   8.8414977721484878E-004   8.6656270307183814E-004   8.4940363221219783E-004   8.3268266291547377E-004   8.1640957742412645E-004   8.0059383302744092E-004   7.8524455304873619E-004   7.7037051742362417E-004   7.5598015320849088E-004   7.4208152440546904E-004   7.2868232139949862E-004   7.1578984979592253E-004   7.0341101824483721E-004   6.9155232545248246E-004   6.8021984586075224E-004   6.6941921392921211E-004   6.5915560657542338E-004   6.4943372367431973E-004   6.4025776579651472E-004   6.3163140924438199E-004   6.2355777694594883E-004   6.1603940505622345E-004   6.0907820313144123E-004   6.0267540669872721E-004   5.9683152007533602E-004   5.9154624946944345E-004   5.8681843155133917E-004   5.8264597613522096E-004   5.7902586435476522E-004   5.7595427744494554E-004   5.7342696356998957E-004   5.7143996407782449E-004   5.6999078535391323E-004   5.6907996723576382E-004   2.2403399612619945E-003   2.2394996250401644E-003   2.2382035098564290E-003   2.2364518420136537E-003   2.2342399213587383E-003   2.2315612428974729E-003   2.2284093314707820E-003   2.2247786520451229E-003   2.2206649283010305E-003   2.2160651413978827E-003   2.2109773981693892E-003   2.2054007765889838E-003   2.1993351931610672E-003   2.1927813012252995E-003   2.1857404150916193E-003   2.1782144523203040E-003   2.1702058882245856E-003   2.1617177185863090E-003   2.1527534283679595E-003   2.1433169649884842E-003   2.1334127151925730E-003   2.1230454848844005E-003   2.1122204814054690E-003   2.1009432979319231E-003   2.0892198994003630E-003   2.0770566099607701E-003   2.0644601014389585E-003   2.0514373828077193E-003   2.0379957902720292E-003   2.0241429780357700E-003   2.0098869094695160E-003   1.9952358486658994E-003   1.9801983521715583E-003   1.9647832609951954E-003   1.9489996927603559E-003   1.9328570338607021E-003   1.9163649316906173E-003   1.8995332869272130E-003   1.8823722457462777E-003   1.8648921920240147E-003   1.8471037394373058E-003   1.8290177235881222E-003   1.8106451939398083E-003   1.7919974057355459E-003   1.7730858117667170E-003   1.7539220541119560E-003   1.7345179556815804E-003   1.7148855117410378E-003   1.6950368812528316E-003   1.6749843782164486E-003   1.6547404627846873E-003   1.6343177323517866E-003   1.6137289125718324E-003   1.5929868482323917E-003   1.5721044940247841E-003   1.5510949053142431E-003   1.5299712287787370E-003   1.5087466929797344E-003   1.4874345988596938E-003   1.4660483102669764E-003   1.4446012442912437E-003   1.4231068616988862E-003   1.4015786572205702E-003   1.3800301498826384E-003   1.3584748733053154E-003   1.3369263659620545E-003   1.3153981614837384E-003   1.2939037788884944E-003   1.2724567129251962E-003   1.2510704243287041E-003   1.2297583302147697E-003   1.2085337944086616E-003   1.1874101178710461E-003   1.1664005291700530E-003   1.1455181749602250E-003   1.1247761106054632E-003   1.1041872908368333E-003   1.0837645604121482E-003   1.0635206449639556E-003   1.0434681419271286E-003   1.0236195114541324E-003   1.0039870674981577E-003   9.8458296907777410E-004   9.6541921141513054E-004   9.4650761745784795E-004   9.2785982924359356E-004   9.0948729960316221E-004   8.9140128375031491E-004   8.7361283117004529E-004   8.5613277743690208E-004   8.3897173625679944E-004   8.2214009149628176E-004   8.0564798932791781E-004   7.8950533042587701E-004   7.7372176219514532E-004   7.5830667102050331E-004   7.4326917451950081E-004   7.2861811371394136E-004   7.1436204514796486E-004   7.0050923291775646E-004   6.8706764037695933E-004   6.7404492174627517E-004   6.6144841322901549E-004   6.4928512378581438E-004   6.3756172525619714E-004   6.2628454177893200E-004   6.1545953829866828E-004   6.0509230799432601E-004   5.9518805819069875E-004   5.8575159482365802E-004   5.7678730460286598E-004   5.6829913495481943E-004   5.6029057085849043E-004   5.5276460808750816E-004   5.4572372195693664E-004   5.3916983002555430E-004   5.3310424659580580E-004   5.2752762501007133E-004   5.2243988179567769E-004   5.1784009488786698E-004   5.1372637114588393E-004   5.1009569171645008E-004   5.0694378029392251E-004   5.0426510182410844E-004   5.0205318117768627E-004   5.0030151333413375E-004   4.9900539814973222E-004   4.9816506192368326E-004   1.9233590209926654E-003   1.9225797445409920E-003   1.9214377220048706E-003   1.9199279680160164E-003   1.9180404533825079E-003   1.9157642902500882E-003   1.9130898682679920E-003   1.9100096150908574E-003   1.9065179956671841E-003   1.9026111912472110E-003   1.8982867299614514E-003   1.8935431904311961E-003   1.8883799989319050E-003   1.8827972980279828E-003   1.8767958596302980E-003   1.8703770231025818E-003   1.8635426477530692E-003   1.8562950742662121E-003   1.8486370925372420E-003   1.8405719140706656E-003   1.8321031486187578E-003   1.8232347839393093E-003   1.8139711684599380E-003   1.8043169957855931E-003   1.7942772915705008E-003   1.7838574013956388E-003   1.7730629803164311E-003   1.7618999828057369E-003   1.7503746541424892E-003   1.7384935217640007E-003   1.7262633875869959E-003   1.7136913202279447E-003   1.7007846479934197E-003   1.6875509516706688E-003   1.6739980575633806E-003   1.6601340306669210E-003   1.6459671679071863E-003   1.6315059912800078E-003   1.6167592409953579E-003   1.6017358687142602E-003   1.5864450306433686E-003   1.5708960803999528E-003   1.5550985621266000E-003   1.5390622032767642E-003   1.5227969073972059E-003   1.5063127466850013E-003   1.4896199547707045E-003   1.4727289189175319E-003   1.4556501726294413E-003   1.4383943876738470E-003   1.4209723664885265E-003   1.4033950340393009E-003   1.3856734299139140E-003   1.3678187001572861E-003   1.3498420891479013E-003   1.3317549312087396E-003   1.3135686423626503E-003   1.2952947118861635E-003   1.2769446938203921E-003   1.2585301984813224E-003   1.2400628838434291E-003   1.2215544469277306E-003   1.2030166152169341E-003   1.1844611379534520E-003   1.1658997773629776E-003   1.1473443000871164E-003   1.1288064683892540E-003   1.1102980314833255E-003   1.0918307168270580E-003   1.0734162214781073E-003   1.0550662034287117E-003   1.0367922729578871E-003   1.0186059841020834E-003   1.0005188261700271E-003   9.8254221514249007E-004   9.6468748541533866E-004   9.4696588127118897E-004   9.2938854882484989E-004   9.1196652762881580E-004   8.9471074268859807E-004   8.7763199638934974E-004   8.6074096055221982E-004   8.4404816861599619E-004   8.2756400792971530E-004   8.1129871202689774E-004   7.9526235318883032E-004   7.7946483491608820E-004   7.6391588468138760E-004   7.4862504658312901E-004   7.3360167432329204E-004   7.1885492405276974E-004   7.0439374738678895E-004   6.9022688465097959E-004   6.7636285775546368E-004   6.6280996363665690E-004   6.4957626731465545E-004   6.3666959508973386E-004   6.2409752773823213E-004   6.1186739354823771E-004   5.9998626116686271E-004   5.8846093251080367E-004   5.7729793501559712E-004   5.6650351389481157E-004   5.5608362374726106E-004   5.4604391952978171E-004   5.3638974685282781E-004   5.2712613137573250E-004   5.1825776670416657E-004   5.0978900125447923E-004   5.0172382276497673E-004   4.9406584102940077E-004   4.8681826757179802E-004   4.7998389222625448E-004   4.7356505569007279E-004   4.6756361728489404E-004   4.6198091637733585E-004   4.5681772487815575E-004   4.5207418537329680E-004   4.4774972407007896E-004   4.4384291963522893E-004   4.4035130021713442E-004   4.3727104703905617E-004   4.3459662504879981E-004   4.3232046196317597E-004   4.3043294727712622E-004   4.2892319331894191E-004   4.2778117076619493E-004   4.2700189432831603E-004   1.6051449634714721E-003   1.6044206498311286E-003   1.6034387826397434E-003   1.6021825872447604E-003   1.6006325184826364E-003   1.5987711692082573E-003   1.5965850308771734E-003   1.5940644930343972E-003   1.5912030805247390E-003   1.5879965415029895E-003   1.5844421189478708E-003   1.5805380917717216E-003   1.5762835237638773E-003   1.5716781298915072E-003   1.5667221973724721E-003   1.5614165304139727E-003   1.5557624061427466E-003   1.5497615374274742E-003   1.5434160409983910E-003   1.5367284103393608E-003   1.5297014924651742E-003   1.5223384683082930E-003   1.5146428358953079E-003   1.5066183960394386E-003   1.4982692398304298E-003   1.4895997377328274E-003   1.4806145299692264E-003   1.4713185178187316E-003   1.4617168557006233E-003   1.4518149438779715E-003   1.4416184215815808E-003   1.4311331605419420E-003   1.4203652586619042E-003   1.4093210340507256E-003   1.3980070190152127E-003   1.3864299542187819E-003   1.3745967828417416E-003   1.3625146447725500E-003   1.3501908707643784E-003   1.3376329765398820E-003   1.3248486568822049E-003   1.3118457796145178E-003   1.2986323794929033E-003   1.2852166520794794E-003   1.2716069474286718E-003   1.2578117637757069E-003   1.2438397410402535E-003   1.2296996543051941E-003   1.2154004071071034E-003   1.2009510247801281E-003   1.1863606475011057E-003   1.1716385234118443E-003   1.1567940015951850E-003   1.1418365249354911E-003   1.1267756229319525E-003   1.1116209044472747E-003   1.0963820503582244E-003   1.0810688061337892E-003   1.0656909744014564E-003   1.0502584074305599E-003   1.0347809995612245E-003   1.0192686796262063E-003   1.0037314032974587E-003   9.8817914544091501E-004   9.7262189246893893E-004   9.5706963461417160E-004   9.4153235828331461E-004   9.2602003834307833E-004   9.1054263048717665E-004   8.9511006350828648E-004   8.7973223177928439E-004   8.6441898754718860E-004   8.4918013346146903E-004   8.3402541498378557E-004   8.1896451298091311E-004   8.0400703632432791E-004   7.8916251451000008E-004   7.7444039041318913E-004   7.5985001313827460E-004   7.4540063080796859E-004   7.3110138361842658E-004   7.1696129687059962E-004   7.0298927413958712E-004   6.8919409048218139E-004   6.7558438583303904E-004   6.6216865841339789E-004   6.4895525830244161E-004   6.3595238102054363E-004   6.2316806137518999E-004   6.1061016715169281E-004   5.9828639313730392E-004   5.8620425507494023E-004   5.7437108368929568E-004   5.6279401889003378E-004   5.5148000386728846E-004   5.4043577925766417E-004   5.2966787737074306E-004   5.1918261633443485E-004   5.0898609403127182E-004   4.9908418221378259E-004   4.8948252009939353E-004   4.8018650794545703E-004   4.7120130017719308E-004   4.6253179808930511E-004   4.5418264186813939E-004   4.4615820200810674E-004   4.3846256960333729E-004   4.3109954544839901E-004   4.2407262756649633E-004   4.1738499691401643E-004   4.1103950049969917E-004   4.0503863177665522E-004   3.9938450749121834E-004   3.9407884053022091E-004   3.8912290801340621E-004   3.8451751415435886E-004   3.8026294615434164E-004   3.7635891896103946E-004   3.7280449640297864E-004   3.6959795739177626E-004   3.6673654488161844E-004   3.6421600703229196E-004   3.6202986871503029E-004   3.6016851942310968E-004   3.5861845066953446E-004   3.5736225526961096E-004   3.5638038808505357E-004   3.5565607443877045E-004   1.2858466366506560E-003   1.2851826647709563E-003   1.2843786264714052E-003   1.2833968824041420E-003   1.2822034622937128E-003   1.2807726777031569E-003   1.2790871215092592E-003   1.2771359059283449E-003   1.2749125259998439E-003   1.2724130230993558E-003   1.2696348114077105E-003   1.2665761186455016E-003   1.2632357768381230E-003   1.2596131490732188E-003   1.2557080896359041E-003   1.2515209079435596E-003   1.2470523321749805E-003   1.2423034749829975E-003   1.2372758027343889E-003   1.2319711091740293E-003   1.2263914933767217E-003   1.2205393409467913E-003   1.2144173085854026E-003   1.2080283109696388E-003   1.2013755096444145E-003   1.1944623035018143E-003   1.1872923202733143E-003   1.1798694093465845E-003   1.1721976348265939E-003   1.1642812696462390E-003   1.1561247896917093E-003   1.1477328685222110E-003   1.1391103722533658E-003   1.1302623543826551E-003   1.1211940511085261E-003   1.1119108763553986E-003   1.1024184170727036E-003   1.0927224283615589E-003   1.0828288286566790E-003   1.0727436948896329E-003   1.0624732573635831E-003   1.0520238949753291E-003   1.0414021300192422E-003   1.0306146228685198E-003   1.0196681669704666E-003   1.0085696832071167E-003   9.9732621458298309E-004   9.8594492057518801E-004   9.7443307155692382E-004   9.6279804293819549E-004   9.5104730933653903E-004   9.3918843875118174E-004   9.2722908632997258E-004   9.1517698848325724E-004   9.0303995642571078E-004   8.9082587022470960E-004   8.7854267218101523E-004   8.6619836065771061E-004   8.5380098350495981E-004   8.4135863157736024E-004   8.2887943224441152E-004   8.1637154275027157E-004   8.0384314362991205E-004   7.9130243205854933E-004   7.7875761522949727E-004   7.6621690366635020E-004   7.5368850453932934E-004   7.4118061505407118E-004   7.2870141569741920E-004   7.1625906379768622E-004   7.0386168662667226E-004   6.9151737511785605E-004   6.7923417706888811E-004   6.6702009085334302E-004   6.5488305882488440E-004   6.4283096092260239E-004   6.3087160852709490E-004   6.1901273794934264E-004   6.0726200435479161E-004   5.9562697574061518E-004   5.8411512670569765E-004   5.7273383270406431E-004   5.6149036408092989E-004   5.5039188031430486E-004   5.3944542441763943E-004   5.2865791729223011E-004   5.1803615229822908E-004   5.0758678994805573E-004   4.9731635240690686E-004   4.8723121861099505E-004   4.7733761892482240E-004   4.6764163023010896E-004   4.5814917094261220E-004   4.4886599619087253E-004   4.3979769289942405E-004   4.3094967502832482E-004   4.2232717875834158E-004   4.1393525758370853E-004   4.0577877765213266E-004   3.9786241246658749E-004   3.9019063793105380E-004   3.8276772700307493E-004   3.7559774381012989E-004   3.6868453762745057E-004   3.6203173631915719E-004   3.5564273872662477E-004   3.4952070633303967E-004   3.4366855390688400E-004   3.3808893812087293E-004   3.3278424456539835E-004   3.2775657229483501E-004   3.2300771507531856E-004   3.1853913935420142E-004   3.1435195766571500E-004   3.1044689822706806E-004   3.0682427044198546E-004   3.0348392862483697E-004   3.0042523585538383E-004   2.9764702421203326E-004   2.9514752127995925E-004   2.9292414136150580E-004   2.9097292580437806E-004   2.8928736956318479E-004   2.8785658499247413E-004   2.8666316490272292E-004   2.8568142081542014E-004   2.8487738251853356E-004   2.8421341063850081E-004   9.6559012761460172E-004   9.6501462367026836E-004   9.6442677344094063E-004   9.6375452991837030E-004   9.6294488470621831E-004   9.6196386756142171E-004   9.6079193339976277E-004   9.5941905284779860E-004   9.5784052579733769E-004   9.5605385858227310E-004   9.5405719428132141E-004   9.5184891605926136E-004   9.4942769535105720E-004   9.4679258050822668E-004   9.4394302636990890E-004   9.4087888081550997E-004   9.3760035429224509E-004   9.3410798640236603E-004   9.3040261595461748E-004   9.2648535557343648E-004   9.2235757080477709E-004   9.1802086338044209E-004   9.1347705738409335E-004   9.0872818794329735E-004   9.0377649193335019E-004   8.9862440004329081E-004   8.9327452996351697E-004   8.8772968045147671E-004   8.8199282611201024E-004   8.7606711257698366E-004   8.6995585201743442E-004   8.6366251909464342E-004   8.5719074689116770E-004   8.5054432303999228E-004   8.4372718601549712E-004   8.3674342134482105E-004   8.2959725780704097E-004   8.2229306371794930E-004   8.1483534313964157E-004   8.0722873194505329E-004   7.9947799390933660E-004   7.9158801671996848E-004   7.8356380785093993E-004   7.7541049031593090E-004   7.6713329854150025E-004   7.5873757373989825E-004   7.5022875968955294E-004   7.4161239797987388E-004   7.3289412342325555E-004   7.2407965923870776E-004   7.1517481226635038E-004   7.0618546791878511E-004   6.9711758525037304E-004   6.8797719179725103E-004   6.7877037839869647E-004   6.6950329398074437E-004   6.6018214010143961E-004   6.5081316576687254E-004   6.4140266183987382E-004   6.3195695559670195E-004   6.2248240517293052E-004   6.1298539413290332E-004   6.0347232563351394E-004   5.9394961703695959E-004   5.8442369414035689E-004   5.7490098554890956E-004   5.6538791705729174E-004   5.5589090600771662E-004   5.4641635560404023E-004   5.3697064935342986E-004   5.2756014541222029E-004   5.1819117108398149E-004   5.0887001722177416E-004   4.9960293277395706E-004   4.9039611939294403E-004   4.8125572594248656E-004   4.7218784327818231E-004   4.6319849892362264E-004   4.5429365193894178E-004   4.4547918775927897E-004   4.3676091320110633E-004   4.2814455150408381E-004   4.1963573744852045E-004   4.1124001265524512E-004   4.0296282085650059E-004   3.9480950333015130E-004   3.8678529445757004E-004   3.7889531726764680E-004   3.7114457924525279E-004   3.6353796803434424E-004   3.5608024745847899E-004   3.4877605337968465E-004   3.4162988984309806E-004   3.3464612515754499E-004   3.2782898814520678E-004   3.2118256429569669E-004   3.1471079208134078E-004   3.0841745917320473E-004   3.0230619861082442E-004   2.9638048506741566E-004   2.9064363073738608E-004   2.8509878122029431E-004   2.7974891113469180E-004   2.7459681924690837E-004   2.6964512324822998E-004   2.6489625380188286E-004   2.6035244779631928E-004   2.5601574036748787E-004   2.5188795562125499E-004   2.4797069522608517E-004   2.4426532479004948E-004   2.4077295689184375E-004   2.3749443034781770E-004   2.3443028481717754E-004   2.3158073067008900E-004   2.2894561583353124E-004   2.2652439513148881E-004   2.2431611690132414E-004   2.2231945260797747E-004   2.2053278540379306E-004   2.1895425833506899E-004   2.1758137777583286E-004   2.1640944359813119E-004   2.1542842646748994E-004   2.1461878126571854E-004   2.1394653774620132E-004   2.1335868749960962E-004   2.1278318357176307E-004   6.4446388393013532E-004   6.4405577260312485E-004   6.4375669743832464E-004   6.4344777291724942E-004   6.4305695178912270E-004   6.4254659500068145E-004   6.4189992738758472E-004   6.4111196411623106E-004   6.4018293125242542E-004   6.3911336876690261E-004   6.3790254377066313E-004   6.3654894477932489E-004   6.3505099257535336E-004   6.3340738918629680E-004   6.3161720118040665E-004   6.2967984353448636E-004   6.2759503943152217E-004   6.2536278331890016E-004   6.2298330912990973E-004   6.2045706599339612E-004   6.1778470018816756E-004   6.1496703999325275E-004   6.1200508484068883E-004   6.0889999645558079E-004   6.0565309142415757E-004   6.0226583512276721E-004   5.9873983737285252E-004   5.9507684776238801E-004   5.9127875207795610E-004   5.8734756862169335E-004   5.8328544602814780E-004   5.7909465943700722E-004   5.7477760805052514E-004   5.7033681299067940E-004   5.6577491385179091E-004   5.6109466650750006E-004   5.5629894038972116E-004   5.5139071580895260E-004   5.4637308094435122E-004   5.4124922927739627E-004   5.3602245671480198E-004   5.3069615822565197E-004   5.2527382500483499E-004   5.1975904158974018E-004   5.1415548147987211E-004   5.0846690546502149E-004   5.0269715633260992E-004   4.9685015662559451E-004   4.9092990426041760E-004   4.8494046901964571E-004   4.7888598856782316E-004   4.7277066472328766E-004   4.6659875917504090E-004   4.6037458945147325E-004   4.5410252489896941E-004   4.4778698197878164E-004   4.4143242081851053E-004   4.3504333967919750E-004   4.2862427143808279E-004   4.2217977882524904E-004   4.1571444992505313E-004   4.0923289313032907E-004   4.0273973366350413E-004   3.9623960789070267E-004   3.8973715922585583E-004   3.8323703341952564E-004   3.7674387395847386E-004   3.7026231720949099E-004   3.6379698821492612E-004   3.5735249560542304E-004   3.5093342743169886E-004   3.4454434627634312E-004   3.3818978503002972E-004   3.3187424228003914E-004   3.2560217761412602E-004   3.1937800794129556E-004   3.1320610234131241E-004   3.0709077853074973E-004   3.0103629812244792E-004   2.9504686284953507E-004   2.8912661047986177E-004   2.8327961073454366E-004   2.7750986164937208E-004   2.7182128554470442E-004   2.6621772556667533E-004   2.6070294206359534E-004   2.5528060890434023E-004   2.4995431039614990E-004   2.4472753778631562E-004   2.3960368621717132E-004   2.3458605131548849E-004   2.2967782667765446E-004   2.2488210055016111E-004   2.2020185327209507E-004   2.1563995408752090E-004   2.1119915905171149E-004   2.0688210774594262E-004   2.0269132103284404E-004   1.9862919845553551E-004   1.9469801504656825E-004   1.9089991931298123E-004   1.8723692973565687E-004   1.8371093195956867E-004   1.8032367572384800E-004   1.7707677059636273E-004   1.7397168222804682E-004   1.7100972716393992E-004   1.6819206695800615E-004   1.6551970105660452E-004   1.6299345800258047E-004   1.6061398372135827E-004   1.5838172769494507E-004   1.5629692367125081E-004   1.5435956585180266E-004   1.5256937794361214E-004   1.5092577452258116E-004   1.4942782227489460E-004   1.4807422338769527E-004   1.4686339828445805E-004   1.4579383578938732E-004   1.4486480296321824E-004   1.4407683969486218E-004   1.4343017222767651E-004   1.4291981532810194E-004   1.4252899416022924E-004   1.4222006965025624E-004   1.4192099453697038E-004   1.4151288311747834E-004   3.2252699249385453E-004   3.2245217866022635E-004   3.2256112484091437E-004   3.2268810628022226E-004   3.2275446848201161E-004   3.2273244529168466E-004   3.2261710728387349E-004   3.2241509032998605E-004   3.2213644442380396E-004   3.2178632843204991E-004   3.2136463795218173E-004   3.2086925627239360E-004   3.2029800199839809E-004   3.1964914673415779E-004   3.1892138394723490E-004   3.1811373324591719E-004   3.1722546752205316E-004   3.1625606499513514E-004   3.1520517718913732E-004   3.1407260678367743E-004   3.1285829289728895E-004   3.1156229981199601E-004   3.1018480912375912E-004   3.0872611372578795E-004   3.0718661348549947E-004   3.0556681129939589E-004   3.0386731057269190E-004   3.0208881277149491E-004   3.0023211535323835E-004   2.9829811008241780E-004   2.9628778137769096E-004   2.9420220491582771E-004   2.9204254591430612E-004   2.8981005803763171E-004   2.8750608167782410E-004   2.8513204243607593E-004   2.8268944974874088E-004   2.8017989509632191E-004   2.7760505039420291E-004   2.7496666606141584E-004   2.7226656929235649E-004   2.6950666195202366E-004   2.6668891858150356E-004   2.6381538410857885E-004   2.6088817164526823E-004   2.5790946004733417E-004   2.5488149150521000E-004   2.5180656880774421E-004   2.4868705287472981E-004   2.4552535977295786E-004   2.4232395791223826E-004   2.3908536526151547E-004   2.3581214603074496E-004   2.3250690783482852E-004   2.2917229826546759E-004   2.2581100184482228E-004   2.2242573659758680E-004   2.1901925070344497E-004   2.1559431906970072E-004   2.1215373992233832E-004   2.0870033119801956E-004   2.0523692702278939E-004   2.0176637416424725E-004   1.9829152853834131E-004   1.9481525139863898E-004   1.9134040576662681E-004   1.8786985294005909E-004   1.8440644874939682E-004   1.8095304001131129E-004   1.7751246087149841E-004   1.7408752925696103E-004   1.7068104335693501E-004   1.6729577809937446E-004   1.6393448168983138E-004   1.6059987212591054E-004   1.5729463389968501E-004   1.5402141467502073E-004   1.5078282202640736E-004   1.4758142019455356E-004   1.4441972707524009E-004   1.4130021112390700E-004   1.3822528844531501E-004   1.3519731989064532E-004   1.3221860830781029E-004   1.2929139582840143E-004   1.2641786135292321E-004   1.2360011797629689E-004   1.2084021065095207E-004   1.1814011387512036E-004   1.1550172954133409E-004   1.1292688483821589E-004   1.1041733020011879E-004   1.0797473750701059E-004   1.0560069825471530E-004   1.0329672189735017E-004   1.0106423402700404E-004   9.8904575046465659E-005   9.6818998544301316E-005   9.4808669865220629E-005   9.2874664580522293E-005   9.1017967168260938E-005   8.9239469364454926E-005   8.7539968649963384E-005   8.5920166475017545E-005   8.4380666192429565E-005   8.2921970818383706E-005   8.1544480121320539E-005   8.0248487047351880E-005   7.9034173147585207E-005   7.7901602773877698E-005   7.6850714923804020E-005   7.5881312414205482E-005   7.4993046712545919E-005   7.4185395962267364E-005   7.3457633205320505E-005   7.2808777954569415E-005   7.2237523654372637E-005   7.1742141982023000E-005   7.1320451527245865E-005   7.0970335527165140E-005   7.0691689615154374E-005   7.0489672645779322E-005   7.0374334642520076E-005   7.0352311454691119E-005   7.0418673672745236E-005   7.0545655101450500E-005   7.0654601277420070E-005   7.0579787445623765E-005


==> images/myfix/data/pm1v_physical_1.dat <==
  -0.0000000000000000       -1.3501129453995014E-005  -5.6640812881705686E-005  -1.2924679415951979E-004  -2.3109864265552808E-004  -3.6192049151141095E-004  -5.2137266217636364E-004  -7.0905736289347669E-004  -9.2451189173053906E-004  -1.1672020249991087E-003  -1.4365311999800234E-003  -1.7318440473208226E-003  -2.0524249604267431E-003  -2.3974982209382500E-003  -2.7662294957113667E-003  -3.1577278312767540E-003  -3.5710477658056909E-003  -4.0051915615555217E-003  -4.4591115647272823E-003  -4.9317126927093131E-003  -5.4218550416415823E-003  -5.9283566061701046E-003  -6.4499961064320831E-003  -6.9855159117187433E-003  -7.5336250557480992E-003  -8.0930023333637500E-003  -8.6622994731593399E-003  -9.2401443759466389E-003  -9.8251444122846813E-003  -1.0415889770719965E-002  -1.1010956847605332E-002  -1.1608911672550031E-002  -1.2208313356521207E-002  -1.2807717561134659E-002  -1.3405679972911460E-002  -1.4000759780471989E-002  -1.4591523142526631E-002  -1.5176546639600993E-002  -1.5754420700889137E-002  -1.6323752998056686E-002  -1.6883171798028212E-002  -1.7431329265101925E-002  -1.7966904707929415E-002  -1.8488607758284266E-002  -1.8995181479945313E-002  -1.9485405394812642E-002  -1.9958098422455724E-002  -2.0412121724568185E-002  -2.0846381447925829E-002  -2.1259831358511321E-002  -2.1651475361674589E-002  -2.2020369901219666E-002  -2.2365626231666488E-002  -2.2686412559386856E-002  -2.2981956045568852E-002  -2.3251544668017359E-002  -2.3494528936073417E-002  -2.3710323454876184E-002  -2.3898408335482724E-002  -2.4058330447267472E-002  -2.4189704508995130E-002  -2.4292214017251530E-002  -2.4365612008511651E-002  -2.4409721654200637E-002  -2.4424436686477195E-002  -2.4409721654193372E-002  -2.4365612008532635E-002  -2.4292214017219052E-002  -2.4189704508971822E-002  -2.4058330447238627E-002  -2.3898408335510497E-002  -2.3710323454808231E-002  -2.3494528936079888E-002  -2.3251544668019243E-002  -2.2981956045560421E-002  -2.2686412559351440E-002  -2.2365626231666380E-002  -2.2020369901218646E-002  -2.1651475361712001E-002  -2.1259831358491105E-002  -2.0846381447887564E-002  -2.0412121724582157E-002  -1.9958098422470302E-002  -1.9485405394803083E-002  -1.8995181479962972E-002  -1.8488607758298511E-002  -1.7966904707860124E-002  -1.7431329265180998E-002  -1.6883171797968017E-002  -1.6323752998077614E-002  -1.5754420700848534E-002  -1.5176546639594786E-002  -1.4591523142508243E-002  -1.4000759780492521E-002  -1.3405679972888135E-002  -1.2807717561134619E-002  -1.2208313356530312E-002  -1.1608911672511725E-002  -1.1010956847690278E-002  -1.0415889770680980E-002  -9.8251444123053956E-003  -9.2401443759735340E-003  -8.6622994731911200E-003  -8.0930023333595710E-003  -7.5336250557256779E-003  -6.9855159117587530E-003  -6.4499961063600210E-003  -5.9283566061711290E-003  -5.4218550416173430E-003  -4.9317126927651911E-003  -4.4591115646765191E-003  -4.0051915615342531E-003  -3.5710477658130050E-003  -3.1577278312709452E-003  -2.7662294957347977E-003  -2.3974982209389465E-003  -2.0524249604315882E-003  -1.7318440472895089E-003  -1.4365311999573469E-003  -1.1672020249705107E-003  -9.2451189171695921E-004  -7.0905736293560943E-004  -5.2137266221714395E-004  -3.6192049152995688E-004  -2.3109864270489311E-004  -1.2924679407474819E-004  -5.6640812852870245E-005  -1.3501129390604586E-005  -3.6622071125003596E-034  -0.0000000000000000       -4.3139683378512288E-005  -1.7437437063706860E-004  -3.9346507596104937E-004  -6.9989291903667817E-004  -1.0929155980078354E-003  -1.5715763401434708E-003  -2.1347113106180119E-003  -2.7809506706455208E-003  -3.5087181065972571E-003  -4.3162430801754999E-003  -5.2015710533342141E-003  -6.1625646387240230E-003  -7.1969052750461074E-003  -8.3020981080945966E-003  -9.4754779141777452E-003  -1.0714215508052152E-002  -1.2015324530753276E-002  -1.3375668612846805E-002  -1.4791968898743331E-002  -1.6260811917919799E-002  -1.7778657784536682E-002  -1.9341848703757297E-002  -2.0946617766579752E-002  -2.2589098008560675E-002  -2.4265331713430593E-002  -2.5971279935371596E-002  -2.7702832220062253E-002  -2.9455816498316245E-002  -3.1226009129710318E-002  -3.3009145071404379E-002  -3.4800928146413918E-002  -3.6597041390432260E-002  -3.8393157444897581E-002  -4.0184948980298847E-002  -4.1968099116091943E-002  -4.3738311818323543E-002  -4.5491322245735918E-002  -4.7222907022244479E-002  -4.8928894408978969E-002  -5.0605174351896792E-002  -5.2247708382896170E-002  -5.3852539345185732E-002  -5.5415800927300661E-002  -5.6933726973967952E-002  -5.8402660559385887E-002  -5.9819062795354441E-002  -6.1179521356221594E-002  -6.2480758697990656E-002  -6.3719639954110840E-002  -6.4893180486660651E-002  -6.5998553075782854E-002  -6.7033094730576490E-002  -6.7994313103483264E-002  -6.8879892494611378E-002  -6.9687699429536662E-002  -7.0415787799126439E-002  -7.1062403547219627E-002  -7.1625988896420301E-002  -7.2105186100150431E-002  -7.2498840713896465E-002  -7.2806004375867428E-002  -7.3025937091700951E-002  -7.3158109016967413E-002  -7.3202201733600147E-002  -7.3158109016983316E-002  -7.3025937091676235E-002  -7.2806004375911587E-002  -7.2498840713933754E-002  -7.2105186100175772E-002  -7.1625988896379500E-002  -7.1062403547310318E-002  -7.0415787799096755E-002  -6.9687699429521868E-002  -6.8879892494613099E-002  -6.7994313103537332E-002  -6.7033094730566622E-002  -6.5998553075787614E-002  -6.4893180486624236E-002  -6.3719639954129353E-002  -6.2480758698016906E-002  -6.1179521356205968E-002  -5.9819062795349237E-002  -5.8402660559404018E-002  -5.6933726973964649E-002  -5.5415800927271615E-002  -5.3852539345264142E-002  -5.2247708382795736E-002  -5.0605174351975341E-002  -4.8928894408926754E-002  -4.7222907022309371E-002  -4.5491322245728723E-002  -4.3738311818344824E-002  -4.1968099116080702E-002  -4.0184948980299000E-002  -3.8393157444913215E-002  -3.6597041390412449E-002  -3.4800928146461158E-002  -3.3009145071326809E-002  -3.1226009129739166E-002  -2.9455816498321487E-002  -2.7702832220030497E-002  -2.5971279935343629E-002  -2.4265331713433608E-002  -2.2589098008599984E-002  -2.0946617766520938E-002  -1.9341848703833528E-002  -1.7778657784522974E-002  -1.6260811917962088E-002  -1.4791968898674948E-002  -1.3375668612883616E-002  -1.2015324530768597E-002  -1.0714215508045142E-002  -9.4754779142029542E-003  -8.3020981080467095E-003  -7.1969052750645406E-003  -6.1625646387083776E-003  -5.2015710533730806E-003  -4.3162430801710790E-003  -3.5087181066131819E-003  -2.7809506706715803E-003  -2.1347113105818069E-003  -1.5715763401223967E-003  -1.0929155979834833E-003  -6.9989291899464907E-004  -3.9346507603831666E-004  -1.7437437062064434E-004  -4.3139683483111072E-005  -1.0977798759795607E-033  -0.0000000000000000       -7.2605981267697415E-005  -2.9169668660847855E-004  -6.5683862897990232E-004  -1.1671986376746261E-003  -1.8215574811174585E-003  -2.6183327927961422E-003  -3.5556019801810906E-003  -4.6310981434580616E-003  -5.8422079965913219E-003  -7.1859954149280291E-003  -8.6592138653323221E-003  -1.0258309504403162E-002  -1.1979426684545793E-002  -1.3818416238273311E-002  -1.5770845337902177E-002  -1.7832008141108045E-002  -1.9996937102149240E-002  -2.2260414913437145E-002  -2.4616987050114798E-002  -2.7060974887904869E-002  -2.9586489363150142E-002  -3.2187445142306551E-002  -3.4857575266202173E-002  -3.7590446234175255E-002  -4.0379473490882917E-002  -4.3217937278799731E-002  -4.6098998817482757E-002  -4.9015716770939147E-002  -5.1961063962751276E-002  -5.4927944299231451E-002  -5.7909209858967581E-002  -6.0897678107930342E-002  -6.3886149198794345E-002  -6.6867423311794127E-002  -6.9834317996940676E-002  -7.2779685473451566E-002  -7.5696429847361107E-002  -7.8577524203315541E-002  -8.1416027530721913E-002  -8.4205101444060612E-002  -8.6938026654193853E-002  -8.9608219155536406E-002  -9.2209246084660454E-002  -9.4734841217557653E-002  -9.7178920063533528E-002  -9.9535594522649151E-002 -0.10179918706938784      -0.10396424442992858      -0.10602555071834553      -0.10797814000152499      -0.10981730826207747      -0.11153862472995894      -0.11313794255633854      -0.11461140880272118      -0.11595547372341919      -0.11716689931595207      -0.11824276712211100      -0.11918048525813667      -0.11997779465833705      -0.12063277451784223      -0.12114384691911484      -0.12150978063348315      -0.12172969408725312      -0.12180305748540368      -0.12172969408725989      -0.12150978063349520      -0.12114384691910560      -0.12063277451782399      -0.11997779465834187      -0.11918048525809521      -0.11824276712209159      -0.11716689931596452      -0.11595547372342831      -0.11461140880272210      -0.11313794255629001      -0.11153862473000370      -0.10981730826204270      -0.10797814000152198      -0.10602555071834789      -0.10396424442994329      -0.10179918706938747       -9.9535594522640713E-002  -9.7178920063508104E-002  -9.4734841217547633E-002  -9.2209246084651503E-002  -8.9608219155524041E-002  -8.6938026654250197E-002  -8.4205101444007946E-002  -8.1416027530771248E-002  -7.8577524203248136E-002  -7.5696429847393831E-002  -7.2779685473431013E-002  -6.9834317996919429E-002  -6.6867423311816748E-002  -6.3886149198779052E-002  -6.0897678107944823E-002  -5.7909209858973847E-002  -5.4927944299228010E-002  -5.1961063962748959E-002  -4.9015716770926143E-002  -4.6098998817482750E-002  -4.3217937278810702E-002  -4.0379473490884679E-002  -3.7590446234174242E-002  -3.4857575266202992E-002  -3.2187445142290799E-002  -2.9586489363164239E-002  -2.7060974887895953E-002  -2.4616987050121112E-002  -2.2260414913431135E-002  -1.9996937102166212E-002  -1.7832008141108274E-002  -1.5770845337889892E-002  -1.3818416238287834E-002  -1.1979426684530793E-002  -1.0258309504408994E-002  -8.6592138653217021E-003  -7.1859954149435107E-003  -5.8422079965978341E-003  -4.6310981434574310E-003  -3.5556019801771246E-003  -2.6183327927847928E-003  -1.8215574811122530E-003  -1.1671986376929917E-003  -6.5683862897052787E-004  -2.9169668662084626E-004  -7.2605981218626966E-005  -1.8266943928336900E-033  -0.0000000000000000       -1.0185184856461885E-004  -4.0827969157425191E-004  -9.1863970026969332E-004  -1.6317488038702841E-003  -2.5459024386790294E-003  -3.6589070503445153E-003  -4.9680818966562406E-003  -6.4702617922334131E-003  -8.1618080637806296E-003  -1.0038628904254665E-002  -1.2096194250212362E-002  -1.4329543118853176E-002  -1.6733292236575659E-002  -1.9301648247216398E-002  -2.2028421519681519E-002  -2.4907041012873499E-002  -2.7930570078717080E-002  -3.1091723152180471E-002  -3.4382883284002103E-002  -3.7796120473723646E-002  -4.1323210758240213E-002  -4.4955656009940170E-002  -4.8684704397146901E-002  -5.2501371456755666E-002  -5.6396461728706715E-002  -6.0360590899823270E-002  -6.4384208403716836E-002  -6.8457620421943255E-002  -7.2571013231320869E-002  -7.6714476840302567E-002  -8.0878028858393902E-002  -8.5051638540095981E-002  -8.9225250946269860E-002  -9.3388811163668872E-002  -9.7532288524926194E-002 -0.10164570077097741      -0.10571913809624219      -0.10974278701999560      -0.11370695402655841      -0.11760208891474594      -0.12141880780493637      -0.12514791574290107      -0.12878042885090227      -0.13230759596866026      -0.13572091973510389      -0.13901217705792873      -0.14217343892321463      -0.14519708949564678      -0.14807584446570732      -0.15080276859716679      -0.15337129243413847      -0.15577522812697045      -0.15800878433858792      -0.16006658019649919      -0.16194365825463028      -0.16363549643646993      -0.16513801892865348      -0.16644760599935651      -0.16756110271929137      -0.16847582656063731      -0.16918957386054315      -0.16970062512910999      -0.17000774919198960      -0.17011020615590808      -0.17000774919192721      -0.16970062512914663      -0.16918957386054578      -0.16847582656064453      -0.16756110271928662      -0.16644760599940661      -0.16513801892861174      -0.16363549643650460      -0.16194365825461451      -0.16006658019651637      -0.15800878433862278      -0.15577522812691147      -0.15337129243418315      -0.15080276859717293      -0.14807584446567434      -0.14519708949567228      -0.14217343892318884      -0.13901217705798222      -0.13572091973512118      -0.13230759596865779      -0.12878042885090996      -0.12514791574290834      -0.12141880780489388      -0.11760208891480389      -0.11370695402649802      -0.10974278702007945      -0.10571913809618086      -0.10164570077102279       -9.7532288524941321E-002  -9.3388811163663391E-002  -8.9225250946273607E-002  -8.5051638540100338E-002  -8.0878028858369699E-002  -7.6714476840304871E-002  -7.2571013231330458E-002  -6.8457620421970761E-002  -6.4384208403710896E-002  -6.0360590899814354E-002  -5.6396461728689243E-002  -5.2501371456756485E-002  -4.8684704397160279E-002  -4.4955656009951023E-002  -4.1323210758227341E-002  -3.7796120473732084E-002  -3.4382883283999813E-002  -3.1091723152174702E-002  -2.7930570078718197E-002  -2.4907041012863559E-002  -2.2028421519694908E-002  -1.9301648247210111E-002  -1.6733292236576755E-002  -1.4329543118854720E-002  -1.2096194250223949E-002  -1.0038628904244552E-002  -8.1618080637915515E-003  -6.4702617922343976E-003  -4.9680818966545224E-003  -3.6589070503403372E-003  -2.5459024386803664E-003  -1.6317488038637283E-003  -9.1863970028350508E-004  -4.0827969156160594E-004  -1.0185184857607391E-004  -2.5512082428959505E-033  -0.0000000000000000       -1.3082184885175661E-004  -5.2384452784213554E-004  -1.1782033712627363E-003  -2.0923570060820506E-003  -3.2641283192199628E-003  -4.6907022448752873E-003  -6.3686415677925851E-003  -8.2938971591941923E-003  -1.0461812349110734E-002  -1.2867149991343217E-002  -1.5504108985499816E-002  -1.8366333323395101E-002  -2.1446925220687411E-002  -2.4738461173013013E-002  -2.8233009717126053E-002  -3.1922150496108748E-002  -3.5796994521520104E-002  -3.9848205571589447E-002  -4.4066022670035433E-002  -4.8440283589390308E-002  -5.2960449321993945E-002  -5.7615629459714983E-002  -6.2394608420336103E-002  -6.7285872458965820E-002  -7.2277637397856642E-002  -7.7357877008538134E-002  -8.2514351978057884E-002  -8.7734639388834509E-002  -9.3006162641344967E-002  -9.8316221748003974E-002 -0.10365202392422695      -0.10900071440385289      -0.11434940740384344      -0.11968521716437763      -0.12499528898944444      -0.13026683021171853      -0.13548714100965198      -0.14064364500046669      -0.14572391953525476      -0.15071572562571983      -0.15560703742637619      -0.16038607120524884      -0.16504131373043876      -0.16956155000550904      -0.17393589028613798      -0.17815379631401917      -0.18220510670295303      -0.18608006141859743      -0.18976932528987087      -0.19326401049789318      -0.19655569798700900      -0.19963645774624270      -0.20249886791346122      -0.20513603265425059      -0.20754159877453801      -0.20970977102613578      -0.21163532606647484      -0.21331362504358053      -0.21474062476934996      -0.21591288746144785      -0.21682758902393182      -0.21748252585123048      -0.21787612013641364      -0.21800742367262188      -0.21787612013650307      -0.21748252585115746      -0.21682758902393165      -0.21591288746146936      -0.21474062476935984      -0.21331362504353982      -0.21163532606659285      -0.20970977102605798      -0.20754159877458539      -0.20513603265417443      -0.20249886791348817      -0.19963645774628230      -0.19655569798695566      -0.19326401049789768      -0.18976932528992366      -0.18608006141853942      -0.18220510670296830      -0.17815379631394307      -0.17393589028615147      -0.16956155000550932      -0.16504131373045727      -0.16038607120522697      -0.15560703742638926      -0.15071572562568095      -0.14572391953530206      -0.14064364500040635      -0.13548714100972709      -0.13026683021165747      -0.12499528898946159      -0.11968521716438169      -0.11434940740384783      -0.10900071440384229      -0.10365202392423423       -9.8316221748009552E-002  -9.3006162641325066E-002  -8.7734639388788727E-002  -8.2514351978084280E-002  -7.7357877008518858E-002  -7.2277637397880568E-002  -6.7285872458973883E-002  -6.2394608420335257E-002  -5.7615629459691280E-002  -5.2960449322021604E-002  -4.8440283589386783E-002  -4.4066022670037265E-002  -3.9848205571600168E-002  -3.5796994521523462E-002  -3.1922150496113702E-002  -2.8233009717116123E-002  -2.4738461173013405E-002  -2.1446925220702146E-002  -1.8366333323384235E-002  -1.5504108985492574E-002  -1.2867149991352524E-002  -1.0461812349106297E-002  -8.2938971591936146E-003  -6.3686415677946043E-003  -4.6907022448748163E-003  -3.2641283192182684E-003  -2.0923570060821647E-003  -1.1782033712659935E-003  -5.2384452783288600E-004  -1.3082184885995565E-004  -3.2695760088416246E-033  -0.0000000000000000       -1.5945217070070144E-004  -6.3811291283127815E-004  -1.4348882244898317E-003  -2.5478928361546433E-003  -3.9744667618092002E-003  -5.7111783388260904E-003  -7.7538483855988096E-003  -1.0097546338397410E-002  -1.2736610153139483E-002  -1.5664672379970213E-002  -1.8874674426485324E-002  -2.2358880631564760E-002  -2.6108895377323686E-002  -3.0115682924186517E-002  -3.4369589098333458E-002  -3.8860364521450828E-002  -4.3577189287868100E-002  -4.8508699020871855E-002  -5.3643012243254393E-002  -5.8967758994036272E-002  -6.4470110622691229E-002  -7.0136810688030599E-002  -7.5954206888827855E-002  -8.1908283947203855E-002  -8.7984697367602463E-002  -9.4168807989171752E-002 -0.10044571724771481      -0.10680030306368975      -0.11321725626875823      -0.11968111748301664      -0.12617631435495355      -0.13268719907359261      -0.13919808606257142      -0.14569328976593832      -0.15215716243307251      -0.15857413181426938      -0.16492873867324903      -0.17120567402810971      -0.17738981603079362      -0.18346626639510707      -0.18942038628699587      -0.19523783158969821      -0.20090458745836742      -0.20640700208280696      -0.21173181957443063      -0.21686621190029198      -0.22179780978635413      -0.22651473251520010      -0.23100561654708698      -0.23525964289550866      -0.23926656319030098      -0.24301672436654051      -0.24650109191914801      -0.24971127166730636      -0.25263952997714723      -0.25527881239093853      -0.25762276062382133      -0.25966572787896075      -0.26140279245295928      -0.26282976959093107      -0.26394322156897310      -0.26474046597496803      -0.26521958217161190      -0.26537941592188202      -0.26521958217152813      -0.26474046597508466      -0.26394322156897770      -0.26282976959092152      -0.26140279245292197      -0.25966572787899234      -0.25762276062368927      -0.25527881239103800      -0.25263952997702821      -0.24971127166747076      -0.24650109191903943      -0.24301672436661556      -0.23926656319030909      -0.23525964289555087      -0.23100561654698165      -0.22651473251527610      -0.22179780978636732      -0.21686621190035321      -0.21173181957440856      -0.20640700208277643      -0.20090458745838674      -0.19523783158969649      -0.18942038628701235      -0.18346626639514280      -0.17738981603077023      -0.17120567402812961      -0.16492873867320176      -0.15857413181433541      -0.15215716243302196      -0.14569328976593776      -0.13919808606256676      -0.13268719907360199      -0.12617631435495388      -0.11968111748300944      -0.11321725626876676      -0.10680030306373843      -0.10044571724766550       -9.4168807989219533E-002  -8.7984697367561371E-002  -8.1908283947208005E-002  -7.5954206888820430E-002  -7.0136810688069623E-002  -6.4470110622658228E-002  -5.8967758994043051E-002  -5.3643012243260201E-002  -4.8508699020880966E-002  -4.3577189287855159E-002  -3.8860364521461167E-002  -3.4369589098330891E-002  -3.0115682924196561E-002  -2.6108895377306554E-002  -2.2358880631573572E-002  -1.8874674426492977E-002  -1.5664672379965980E-002  -1.2736610153147043E-002  -1.0097546338395467E-002  -7.7538483856031517E-003  -5.7111783388237216E-003  -3.9744667618084404E-003  -2.5478928361580828E-003  -1.4348882244902437E-003  -6.3811291282074687E-004  -1.5945217071371303E-004  -3.9800670798009638E-033  -0.0000000000000000       -1.8768470067321072E-004  -7.5081967118320679E-004  -1.6880888585755153E-003  -2.9972637048828244E-003  -4.6752030278064943E-003  -6.7178730745809864E-003  -9.1203527415631494E-003  -1.1876845308721950E-002  -1.4980700443766105E-002  -1.8424434128914424E-002  -2.2199746979048553E-002  -2.6297542262724606E-002  -3.0707946741821052E-002  -3.5420334198385160E-002  -4.0423350992144835E-002  -4.5704943402628283E-002  -5.1252386662561517E-002  -5.7052315610715630E-002  -6.3090756887318022E-002  -6.9353162595415463E-002  -7.5824445345337721E-002  -8.2489014599065602E-002  -8.9330814225868332E-002  -9.6333361180146293E-002 -0.10347978520717920      -0.11075286948169426      -0.11813509208196589      -0.12560866819841349      -0.13315559297608714      -0.14075768488725252      -0.14839662952992980      -0.15605402374623140      -0.16371141995567576      -0.17135037059435562      -0.17895247255547200      -0.18649941152208407      -0.19397300608638668      -0.20135525154900674      -0.20862836329252082      -0.21577481962503653      -0.22277740399029453      -0.22961924644297477      -0.23628386428903192      -0.24275520179264326      -0.24901766885604512      -0.25505617857573526      -0.26085618358813406      -0.26640371111449918      -0.27168539662263713      -0.27668851602216676      -0.28140101631764602      -0.28581154464511999      -0.28990947562145192      -0.29368493694235648      -0.29712883316348887      -0.30023286761475726      -0.30298956238429747      -0.30539227633587890      -0.30743522110607996      -0.30911347505002790      -0.31042299509691657      -0.31136062649085072      -0.31192411038978995      -0.31211208930936851      -0.31192411038989504      -0.31136062649069496      -0.31042299509695120      -0.30911347505001285      -0.30743522110617483      -0.30539227633585375      -0.30298956238435598      -0.30023286761471513      -0.29712883316366595      -0.29368493694212128      -0.28990947562160285      -0.28581154464494263      -0.28140101631771935      -0.27668851602205796      -0.27168539662280339      -0.26640371111443628      -0.26085618358809914      -0.25505617857568974      -0.24901766885605392      -0.24275520179273771      -0.23628386428891945      -0.22961924644301651      -0.22277740399028315      -0.21577481962497752      -0.20862836329254716      -0.20135525154900247      -0.19397300608643026      -0.18649941152202756      -0.17895247255551527      -0.17135037059436287      -0.16371141995569105      -0.15605402374622687      -0.14839662952992744      -0.14075768488724238      -0.13315559297610333      -0.12560866819838468      -0.11813509208200537      -0.11075286948163314      -0.10347978520723425       -9.6333361180128682E-002  -8.9330814225888275E-002  -8.2489014599027730E-002  -7.5824445345362118E-002  -6.9353162595408926E-002  -6.3090756887307586E-002  -5.7052315610699525E-002  -5.1252386662577039E-002  -4.5704943402613413E-002  -4.0423350992150393E-002  -3.5420334198372184E-002  -3.0707946741837321E-002  -2.6297542262717896E-002  -2.2199746979048623E-002  -1.8424434128923958E-002  -1.4980700443759966E-002  -1.1876845308726069E-002  -9.1203527415619282E-003  -6.7178730745817965E-003  -4.6752030278049434E-003  -2.9972637048845531E-003  -1.6880888585784047E-003  -7.5081967117254702E-004  -1.8768470066544019E-004  -4.6809698205523600E-033  -0.0000000000000000       -2.1545452882412884E-004  -8.6169388887552046E-004  -1.9371900521410483E-003  -3.4393699477319093E-003  -5.3646255391174361E-003  -7.7083234919248268E-003  -1.0464816059078768E-002  -1.3627458353464806E-002  -1.7188625128500199E-002  -2.1139732920897835E-002  -2.5471261196529465E-002  -3.0172773913934865E-002  -3.5232943908294331E-002  -4.0639580013263003E-002  -4.6379656417383140E-002  -5.2439344047621322E-002  -5.8804043888771501E-002  -6.5458422156732782E-002  -7.2386447241535534E-002  -7.9571428330243971E-002  -8.6996055617228910E-002  -9.4642442004985644E-002 -0.10249216619508307      -0.11052631706527694      -0.11872553922687072      -0.12707007965181696      -0.13553983525759392      -0.14411440133556430      -0.15277312070578941      -0.16149513348016056      -0.17025942731408159      -0.17904488802534890      -0.18783035045822369      -0.19659464947101418      -0.20531667092301348      -0.21397540253945013      -0.22254998453011685      -0.23101975984178841      -0.23936432392155962      -0.24756357387214620      -0.25559775688113662      -0.26344751780558046      -0.27109394580036944      -0.27851861987477272      -0.28570365326979547      -0.29263173654828789      -0.29928617929460588      -0.30565095032260076      -0.31171071629547442      -0.31745087866495714      -0.32285760884036568      -0.32791788150203321      -0.33261950598063228      -0.33695115562425382      -0.34090239508742182      -0.34446370546680855      -0.34762650723707189      -0.35038318091611476      -0.35272708542306680      -0.35465257407578266      -0.35615500819498280      -0.35723076827850636      -0.35787726272213649      -0.35809293406048637      -0.35787726272200443      -0.35723076827876554      -0.35615500819483381      -0.35465257407586143      -0.35272708542297104      -0.35038318091612386      -0.34762650723708632      -0.34446370546680793      -0.34090239508725928      -0.33695115562446454      -0.33261950598051393      -0.32791788150218326      -0.32285760884024656      -0.31745087866504340      -0.31171071629528296      -0.30565095032265654      -0.29928617929466611      -0.29263173654830982      -0.28570365326978731      -0.27851861987472071      -0.27109394580046897      -0.26344751780554876      -0.25559775688112873      -0.24756357387220768      -0.23936432392152465      -0.23101975984178666      -0.22254998453006161      -0.21397540253950451      -0.20531667092301156      -0.19659464947098265      -0.18783035045818422      -0.17904488802539612      -0.17025942731406726      -0.16149513348022876      -0.15277312070571353      -0.14411440133560299      -0.13553983525755425      -0.12707007965190251      -0.11872553922682383      -0.11052631706530117      -0.10249216619504051       -9.4642442005038102E-002  -8.6996055617216100E-002  -7.9571428330249813E-002  -7.2386447241557211E-002  -6.5458422156739693E-002  -5.8804043888772521E-002  -5.2439344047626270E-002  -4.6379656417388046E-002  -4.0639580013277832E-002  -3.5232943908281994E-002  -3.0172773913941249E-002  -2.5471261196526814E-002  -2.1139732920898973E-002  -1.7188625128502194E-002  -1.3627458353461123E-002  -1.0464816059083372E-002  -7.7083234919179894E-003  -5.3646255391247150E-003  -3.4393699477325325E-003  -1.9371900521384070E-003  -8.6169388886843195E-004  -2.1545452881823406E-004  -5.3705956950015111E-033  -0.0000000000000000       -2.4269013328252263E-004  -9.7045756920087175E-004  -2.1815674223589331E-003  -3.8731136938993183E-003  -6.0410288838296288E-003  -8.6800926985592559E-003  -1.1783947833613353E-002  -1.5345114608635243E-002  -1.9355009985732780E-002  -2.3803971067372580E-002  -2.8681278765979042E-002  -3.3975182675175783E-002  -3.9672928855116696E-002  -4.5760790454671872E-002  -5.2224100783045110E-002  -5.9047288654683228E-002  -6.6213915910419058E-002  -7.3706717025434187E-002  -8.1507640708570903E-002  -8.9597893393244699E-002  -9.7957984515617422E-002 -0.10656777347052369      -0.11540651813292387      -0.12445292482798398      -0.13368519962884609      -0.14308110085970446      -0.15261799267717679      -0.16227289960101526      -0.17202256186283779      -0.18184349144028436      -0.19171202863956985      -0.20160439909370825      -0.21149677103510262      -0.22136531270758794      -0.23118624977837146      -0.24093592261053198      -0.25059084326153375      -0.26012775206579608      -0.26952367366869062      -0.27875597237593314      -0.28780240668311619      -0.29664118285810043      -0.30525100744179362      -0.31361113854725242      -0.32170143582628841      -0.32950240899033145      -0.33699526476279057      -0.34416195215365480      -0.35098520594551530      -0.35744858828693171      -0.36353652829141092      -0.36923435954975858      -0.37452835546175478      -0.37940576230547651      -0.38385482995971071      -0.38786484021459239      -0.39142613258777603      -0.39453012760170997      -0.39716934744915539      -0.39933743400917276      -0.40102916416408824      -0.40224046238233241      -0.40296841053578186      -0.40321125493170107      -0.40296841053589216      -0.40224046238206168      -0.40102916416432610      -0.39933743400904681      -0.39716934744919830      -0.39453012760171496      -0.39142613258780024      -0.38786484021456602      -0.38385482995987824      -0.37940576230537110      -0.37452835546183505      -0.36923435954965833      -0.36353652829154681      -0.35744858828688514      -0.35098520594574123      -0.34416195215359735      -0.33699526476272201      -0.32950240899036626      -0.32170143582631000      -0.31361113854717032      -0.30525100744182826      -0.29664118285805313      -0.28780240668315832      -0.27875597237591393      -0.26952367366873692      -0.26012775206579397      -0.25059084326156661      -0.24093592261049784      -0.23118624977836227      -0.22136531270760376      -0.21149677103517192      -0.20160439909359981      -0.19171202863961978      -0.18184349144016193      -0.17202256186296899      -0.16227289960094460      -0.15261799267721338      -0.14308110085959283      -0.13368519962888992      -0.12445292482795083      -0.11540651813298142      -0.10656777347046656       -9.7957984515620905E-002  -8.9597893393247446E-002  -8.1507640708558163E-002  -7.3706717025447996E-002  -6.6213915910405541E-002  -5.9047288654692665E-002  -5.2224100783041440E-002  -4.5760790454649675E-002  -3.9672928855135042E-002  -3.3975182675169260E-002  -2.8681278765976793E-002  -2.3803971067373884E-002  -1.9355009985732065E-002  -1.5345114608647207E-002  -1.1783947833605802E-002  -8.6800926985685992E-003  -6.0410288838210462E-003  -3.8731136939035324E-003  -2.1815674223606791E-003  -9.7045756918833479E-004  -2.4269013329029175E-004  -6.0472833340127797E-033  -0.0000000000000000       -2.6932917493801374E-004  -1.0768541485626103E-003  -2.4206415668717243E-003  -4.2974624073469176E-003  -6.7028000495740411E-003  -9.6308622764099804E-003  -1.3074595961555680E-002  -1.7025703753964692E-002  -2.1474664835600298E-002  -2.6410759739178034E-002  -3.1822096416902368E-002  -3.7695638264788063E-002  -4.4017235192931749E-002  -5.0771657655318686E-002  -5.7942633350098451E-002  -6.5512886435394407E-002  -7.3464179160357718E-002  -8.1777355810072658E-002  -9.0432388860346533E-002  -9.9408427231107349E-002 -0.10868384652222944      -0.11823630111155027      -0.12804277798944785      -0.13807965220017571      -0.14832274375750970      -0.15874737589638099      -0.16932843452147917      -0.18004042870893530      -0.19085755211568978      -0.20175374514820826      -0.21270275774269981      -0.22367821260160189      -0.23465366873910126      -0.24560268517874084      -0.25649888465057513      -0.26731601713701469      -0.27802802310897229      -0.28860909630601111      -0.29903374590504711      -0.30927685792864901      -0.31931375574712645      -0.32912025952523566      -0.33867274447442608      -0.34794819776405811      -0.35692427396370235      -0.36557934887275301      -0.37389257161538086      -0.38184391487210961      -0.38941422312624296      -0.39658525881113216      -0.40333974624665558      -0.40966141325598038      -0.41553503036813022      -0.42094644750508925      -0.42588262807266103      -0.43033168036351638      -0.43428288620905658      -0.43772672679654911      -0.44065490560314968      -0.44306036838191754      -0.44493732015596710      -0.44628123917900664      -0.44708888782948331      -0.44735832040887918      -0.44708888782941253      -0.44628123917918805      -0.44493732015579140      -0.44306036838207508      -0.44065490560308285      -0.43772672679653041      -0.43428288620899635      -0.43033168036357994      -0.42588262807247501      -0.42094644750509075      -0.41553503036806644      -0.40966141325610272      -0.40333974624649443      -0.39658525881122042      -0.38941422312596241      -0.38184391487215052      -0.37389257161541511      -0.36557934887268606      -0.35692427396366161      -0.34794819776421704      -0.33867274447432050      -0.32912025952536644      -0.31931375574705911      -0.30927685792864557      -0.29903374590497622      -0.28860909630603365      -0.27802802310898750      -0.26731601713700026      -0.25649888465060133      -0.24560268517879322      -0.23465366873905499      -0.22367821260168935      -0.21270275774263064      -0.20175374514834443      -0.19085755211554623      -0.18004042870900738      -0.16932843452146723      -0.15874737589648485      -0.14832274375746615      -0.13807965220022728      -0.12804277798939823      -0.11823630111159056      -0.10868384652222825       -9.9408427231105254E-002  -9.0432388860355234E-002  -8.1777355810061195E-002  -7.3464179160366405E-002  -6.5512886435391327E-002  -5.7942633350083206E-002  -5.0771657655345699E-002  -4.4017235192915817E-002  -3.7695638264802649E-002  -3.1822096416906212E-002  -2.6410759739175244E-002  -2.1474664835602026E-002  -1.7025703753955478E-002  -1.3074595961562982E-002  -9.6308622764050208E-003  -6.7028000495771446E-003  -4.2974624073473661E-003  -2.4206415668734577E-003  -1.0768541485506643E-003  -2.6932917494327851E-004  -6.7094025377929489E-033  -0.0000000000000000       -2.9531284735651150E-004  -1.1806408205222202E-003  -2.6538592709174132E-003  -4.7114246168790301E-003  -7.3483836110385427E-003  -1.0558385657549183E-002  -1.4333698507681906E-002  -1.8665226783311763E-002  -2.3542534481914831E-002  -2.8953871159640758E-002  -3.4886200330671704E-002  -4.1325230523937828E-002  -4.8255449534154247E-002  -5.5660161768090056E-002  -6.3521528479729611E-002  -7.1820610761747519E-002  -8.0537415183053518E-002  -8.9650941965145906E-002  -9.9139235579978530E-002 -0.10897943764901574      -0.11914784201571776      -0.12961995185977046      -0.14037053871416075      -0.15137370324556024      -0.16260293764865844      -0.17403118950736665      -0.18563092696657069      -0.19737420505898912      -0.20923273302722736      -0.22117794247864839      -0.23318105620798257      -0.24521315752493136      -0.25724525991570257      -0.26924837687349840      -0.28119359172986003      -0.29305212731559538      -0.30479541528849768      -0.31639516495503051      -0.32782343142534293      -0.33905268293459395      -0.35005586716825887      -0.36080647643377922      -0.37127861151822888      -0.38144704408391239      -0.39128727744192288      -0.40077560556917369      -0.40988917021670224      -0.41860601597686664      -0.42690514317618872      -0.43476655846462531      -0.44217132298081285      -0.44910159797829946      -0.45554068779899365      -0.46147308009575627      -0.46688448320127773      -0.47176186055970176      -0.47609346213044790      -0.47986885269698920      -0.48307893700507537      -0.48571598167367896      -0.48777363382627631      -0.48924693639483974      -0.49013234006124146      -0.49042771180899530      -0.49013234006129786      -0.48924693639473860      -0.48777363382638689      -0.48571598167356422      -0.48307893700510418      -0.47986885269702784      -0.47609346213045511      -0.47176186055963298      -0.46688448320138842      -0.46147308009582400      -0.45554068779905066      -0.44910159797813365      -0.44217132298101758      -0.43476655846446632      -0.42690514317641826      -0.41860601597682978      -0.40988917021679022      -0.40077560556912584      -0.39128727744201330      -0.38144704408374114      -0.37127861151834740      -0.36080647643364561      -0.35005586716828918      -0.33905268293459379      -0.32782343142544207      -0.31639516495503345      -0.30479541528843346      -0.29305212731563374      -0.28119359172985292      -0.26924837687338404      -0.25724525991570030      -0.24521315752490910      -0.23318105620802657      -0.22117794247853534      -0.20923273302736256      -0.19737420505893305      -0.18563092696655781      -0.17403118950733268      -0.16260293764865560      -0.15137370324552127      -0.14037053871420596      -0.12961995185972414      -0.11914784201575042      -0.10897943764900243       -9.9139235579976240E-002  -8.9650941965129072E-002  -8.0537415183067923E-002  -7.1820610761728965E-002  -6.3521528479765402E-002  -5.5660161768068706E-002  -4.8255449534164989E-002  -4.1325230523927815E-002  -3.4886200330674008E-002  -2.8953871159641834E-002  -2.3542534481923314E-002  -1.8665226783311888E-002  -1.4333698507678965E-002  -1.0558385657549985E-002  -7.3483836110398611E-003  -4.7114246168828847E-003  -2.6538592709132343E-003  -1.1806408205174983E-003  -2.9531284735199287E-004  -7.3553582031853205E-033  -0.0000000000000000       -3.2058091310791903E-004  -1.2815744985106557E-003  -2.8806701375696008E-003  -5.1140190062201624E-003  -7.9762433440906232E-003  -1.1460449549188980E-002  -1.5558244832850225E-002  -2.0259757550262238E-002  -2.5553661459460964E-002  -3.1427203307356516E-002  -3.7866233500609858E-002  -4.4855240085833283E-002  -5.2377386080527388E-002  -6.0414550039406240E-002  -6.8947369727199517E-002  -7.7955288778867926E-002  -8.7416606235114006E-002  -9.7308528831524757E-002 -0.10760722591849205      -0.11828788687753769      -0.12932478089806759      -0.14069131896892559      -0.15236011793757184      -0.16430306648038132      -0.17649139282798812      -0.18889573407966820      -0.20148620694267658      -0.21423247972428536      -0.22710384540363809      -0.24006929560826470      -0.25309759531563097      -0.26615735810115432      -0.27921712175067043      -0.29224542405532589      -0.30521087860648460      -0.31808225040824684      -0.33082853112447574      -0.34341901378073270      -0.35582336673950327      -0.36801170677096040      -0.37995467104478370      -0.39162348786675077      -0.40299004599272287      -0.41402696234886860      -0.42470764800274285      -0.43500637221486466      -0.44489832442834637      -0.45435967403791272      -0.46336762780046131      -0.47190048474621982      -0.47993768845689572      -0.48745987658830298      -0.49444892751595509      -0.50088800399121391      -0.50676159370378182      -0.51205554665157460      -0.51675710923021190      -0.52085495495611822      -0.52433921175392872      -0.52720148573917580      -0.52943488143884077      -0.53103401840371711      -0.53199504417133159      -0.53231564354465777      -0.53199504417127730      -0.53103401840385223      -0.52943488143872752      -0.52720148573923598      -0.52433921175408316      -0.52085495495606116      -0.51675710923023110      -0.51205554665168362      -0.50676159370378315      -0.50088800399105515      -0.49444892751593217      -0.48745987658841872      -0.47993768845672530      -0.47190048474642821      -0.46336762780042390      -0.45435967403796229      -0.44489832442814925      -0.43500637221507316      -0.42470764800262778      -0.41402696234904324      -0.40299004599253097      -0.39162348786683998      -0.37995467104481478      -0.36801170677093653      -0.35582336673939291      -0.34341901378072126      -0.33082853112445909      -0.31808225040826904      -0.30521087860640694      -0.29224542405542192      -0.27921712175067936      -0.26615735810119023      -0.25309759531562759      -0.24006929560829554      -0.22710384540360179      -0.21423247972425469      -0.20148620694273617      -0.18889573407961041      -0.17649139282801724      -0.16430306648037646      -0.15236011793756440      -0.14069131896896983      -0.12932478089801666      -0.11828788687755670      -0.10760722591847956       -9.7308528831565558E-002  -8.7416606235102237E-002  -7.7955288778900511E-002  -6.8947369727167279E-002  -6.0414550039419208E-002  -5.2377386080518229E-002  -4.4855240085840568E-002  -3.7866233500602635E-002  -3.1427203307360561E-002  -2.5553661459445237E-002  -2.0259757550274076E-002  -1.5558244832853235E-002  -1.1460449549187839E-002  -7.9762433440925522E-003  -5.1140190062153451E-003  -2.8806701375749082E-003  -1.2815744984951331E-003  -3.2058091311809177E-004  -7.9835941664129285E-033  -0.0000000000000000       -3.4507326053348166E-004  -1.3794138968234006E-003  -3.1005310769659246E-003  -5.5042801946766987E-003  -8.5848720920009801E-003  -1.2334886837733972E-002  -1.6745291316840889E-002  -2.1805461311194735E-002  -2.7503207491149522E-002  -3.3824804419259551E-002  -4.0755023429506577E-002  -4.8277169424178736E-002  -5.6373121180673315E-002  -6.5023375037861347E-002  -7.4207091898964961E-002  -8.3902147449611233E-002  -9.4085185469016439E-002 -0.10473167410798645      -0.11581596499601751      -0.12731135503829596      -0.13919015075065971      -0.15142373498105563      -0.16398263585385089      -0.17683659777380570      -0.18995465431621453      -0.20330520283030287      -0.21685608057340780      -0.23057464219554405      -0.24442783838570337      -0.25838229549006142      -0.27240439591425070      -0.28646035910939488      -0.30051632295359076      -0.31453842532853027      -0.32849288569591817      -0.34234608647826431      -0.35606465404521065      -0.36961553911496581      -0.38296609637111251      -0.39608416310902977      -0.40893813671755197      -0.42149705081275884      -0.43373064983772280      -0.44560946195238921      -0.45710487003057759      -0.46818918060413522      -0.47883569057592201      -0.48901875155237579      -0.49871383163058142      -0.50789757449753425      -0.51654785569918804      -0.52464383593832009      -0.53216601127914198      -0.53909626013297918      -0.54541788691512272      -0.55111566226647257      -0.55617585974026218      -0.56058628887324247      -0.56433632455071203      -0.56741693260466941      -0.56982069157790605      -0.57154181060240672      -0.57257614334973295      -0.57292119802132513      -0.57257614334976925      -0.57154181060227538      -0.56982069157796800      -0.56741693260463799      -0.56433632455054561      -0.56058628887330741      -0.55617585974023342      -0.55111566226635711      -0.54541788691510018      -0.53909626013314038      -0.53216601127915375      -0.52464383593837782      -0.51654785569919526      -0.50789757449734585      -0.49871383163045951      -0.48901875155237856      -0.47883569057605724      -0.46818918060391351      -0.45710487003066808      -0.44560946195224038      -0.43373064983799076      -0.42149705081269112      -0.40893813671750878      -0.39608416310909977      -0.38296609637118240      -0.36961553911497785      -0.35606465404537702      -0.34234608647813936      -0.32849288569605128      -0.31453842532851750      -0.30051632295358022      -0.28646035910931944      -0.27240439591426235      -0.25838229549011948      -0.24442783838560964      -0.23057464219566481      -0.21685608057330963      -0.20330520283040432      -0.18995465431623448      -0.17683659777381985      -0.16398263585382050      -0.15142373498102413      -0.13919015075073510      -0.12731135503827221      -0.11581596499604428      -0.10473167410794264       -9.4085185469020741E-002  -8.3902147449596481E-002  -7.4207091898975563E-002  -6.5023375037870867E-002  -5.6373121180674564E-002  -4.8277169424176168E-002  -4.0755023429520608E-002  -3.3824804419266344E-002  -2.7503207491166207E-002  -2.1805461311178064E-002  -1.6745291316851589E-002  -1.2334886837721904E-002  -8.5848720920061565E-003  -5.5042801946792079E-003  -3.1005310769653292E-003  -1.3794138968140494E-003  -3.4507326052459061E-004  -8.5925969520133891E-033  -0.0000000000000000       -3.6873127479623548E-004  -1.4739241078255726E-003  -3.3129136615500602E-003  -5.8812696721986506E-003  -9.1728056244971060E-003  -1.3179593171384495E-002  -1.7891980627936392E-002  -2.3298616732914380E-002  -2.9386478332433959E-002  -3.6140900794874184E-002  -4.3545613028767048E-002  -5.1582776987685958E-002  -6.0233030844831559E-002  -6.9475535691742696E-002  -7.9288025758508116E-002  -8.9646862067308153E-002 -0.10052708939214273      -0.11190249638790555      -0.12374567874456999      -0.13602810521258185      -0.14872018634449258      -0.16179134578181800      -0.17521009392167222      -0.18894410378026483      -0.20296028887479772      -0.21722488293332134      -0.23170352124326274      -0.24636132343956610      -0.26116297753582191      -0.27607282499571556      -0.29105494663630715      -0.30607324916301848      -0.32109155212042539      -0.33607367505495289      -0.35098352467699628      -0.36578518181194825      -0.38044298793442710      -0.39492163107048855      -0.40918623086903200      -0.42320242263061575      -0.43693644009501725      -0.45035519678708524      -0.46342636572527313      -0.47611845729835850      -0.48840089512898144      -0.50024408973237111      -0.51161950980204018      -0.52249975094151080      -0.53285860168592458      -0.54267110664707707      -0.55191362663238674      -0.56056389559422559      -0.56860107427031503      -0.57600580038761773      -0.58276023530803789      -0.58884810700113444      -0.59425474924831145      -0.59896713697133874      -0.60297391761300467      -0.60626543848612191      -0.60883377002662020      -0.61067272489794178      -0.61177787289614094      -0.61214655162202625      -0.61177787289618080      -0.61067272489808078      -0.60883377002661221      -0.60626543848614500      -0.60297391761304431      -0.59896713697122161      -0.59425474924842903      -0.58884810700121504      -0.58276023530799292      -0.57600580038758797      -0.56860107427026729      -0.56056389559408304      -0.55191362663242005      -0.54267110664729012      -0.53285860168598043      -0.52249975094150103      -0.51161950980199655      -0.50024408973248158      -0.48840089512893242      -0.47611845729847629      -0.46342636572502555      -0.45035519678717184      -0.43693644009506966      -0.42320242263051538      -0.40918623086903744      -0.39492163107048506      -0.38044298793423148      -0.36578518181215236      -0.35098352467690630      -0.33607367505490243      -0.32109155212043050      -0.30607324916309109      -0.29105494663629328      -0.27607282499562552      -0.26116297753595907      -0.24636132343946726      -0.23170352124333826      -0.21722488293325001      -0.20296028887474371      -0.18894410378023863      -0.17521009392173173      -0.16179134578183860      -0.14872018634440978      -0.13602810521263359      -0.12374567874452583      -0.11190249638796032      -0.10052708939214049       -8.9646862067292110E-002  -7.9288025758512598E-002  -6.9475535691707835E-002  -6.0233030844851800E-002  -5.1582776987698239E-002  -4.3545613028744268E-002  -3.6140900794866634E-002  -2.9386478332430382E-002  -2.3298616732921731E-002  -1.7891980627926872E-002  -1.3179593171398338E-002  -9.1728056244901272E-003  -5.8812696722000263E-003  -3.3129136615534832E-003  -1.4739241078097895E-003  -3.6873127479416303E-004  -9.1808994189338425E-033  -0.0000000000000000       -3.9149833550724384E-004  -1.5648781416784032E-003  -3.5173072412825945E-003  -6.2440805137586302E-003  -9.7386290578680614E-003  -1.3992535232001255E-002  -1.8995552025783517E-002  -2.4735628429882431E-002  -3.1198938758296713E-002  -3.8369914453016324E-002  -4.6231281164713707E-002  -5.4764100852446158E-002  -6.3947817713616614E-002  -7.3760307780352169E-002  -8.4177932236631586E-002  -9.5175594377684664E-002 -0.10672680008100253      -0.11880372164208138      -0.13137726482139234      -0.14441713894314231      -0.15789192987209597      -0.17176917569990771      -0.18601544495159508      -0.20059641712899445      -0.21547696539479450      -0.23062124119874372      -0.24599276064137870      -0.26155449236927064      -0.27726894678819924      -0.29309826637891390      -0.30900431690180558      -0.32494877926451782      -0.34089324183781566      -0.35679929299268309      -0.37262861363665628      -0.38834306952994757      -0.40390480315238797      -0.41927632490711658      -0.43442060343524580      -0.44930115482827687      -0.46388213052103089      -0.47812840365357323      -0.49200565369490989      -0.50548044912449330      -0.51852032797154080      -0.53109387601794733      -0.54317080247841742      -0.55472201297397739      -0.56571967962166347      -0.57613730807554953      -0.58594980135218899      -0.59513352029341648      -0.60366634051344681      -0.61152770569910664      -0.61869867713116822      -0.62516197931095241      -0.63090204157590501      -0.63590503561231260      -0.64015890876973791      -0.64365341309369029      -0.64638013001776640      -0.64833249064147380      -0.64950579155688515      -0.64989720617936442      -0.64950579155669397      -0.64833249064134346      -0.64638013001777717      -0.64365341309375590      -0.64015890876971226      -0.63590503561244904      -0.63090204157570384      -0.62516197931090467      -0.61869867713125837      -0.61152770569909221      -0.60366634051342538      -0.59513352029351962      -0.58594980135226993      -0.57613730807525443      -0.56571967962178615      -0.55472201297386059      -0.54317080247848748      -0.53109387601797864      -0.51852032797153735      -0.50548044912444490      -0.49200565369502502      -0.47812840365347103      -0.46388213052098520      -0.44930115482836930      -0.43442060343520306      -0.41927632490707473      -0.40390480315256250      -0.38834306952976444      -0.37262861363666538      -0.35679929299272206      -0.34089324183789094      -0.32494877926445070      -0.30900431690178387      -0.29309826637900460      -0.27726894678805164      -0.26155449236933570      -0.24599276064133574      -0.23062124119875105      -0.21547696539486233      -0.20059641712902629      -0.18601544495150438      -0.17176917569992117      -0.15789192987212411      -0.14441713894308156      -0.13137726482145010      -0.11880372164201179      -0.10672680008100639       -9.5175594377724868E-002  -8.4177932236626493E-002  -7.3760307780394219E-002  -6.3947817713591537E-002  -5.4764100852435910E-002  -4.6231281164719452E-002  -3.8369914453028786E-002  -3.1198938758296348E-002  -2.4735628429888534E-002  -1.8995552025782111E-002  -1.3992535232000190E-002  -9.7386290578650968E-003  -6.2440805137673940E-003  -3.5173072412749162E-003  -1.5648781416734664E-003  -3.9149833550782362E-004  -9.7470842950022719E-033  -0.0000000000000000       -4.1331993457772661E-004  -1.6520575283951280E-003  -3.7132203316054381E-003  -6.5918398247924266E-003  -1.0280980603779008E-002  -1.4771756026919885E-002  -2.0053348437356840E-002  -2.6113036067639601E-002  -3.2936223939236439E-002  -4.0506477024591002E-002  -4.8805559306546134E-002  -5.7813478358292550E-002  -6.7508533908871488E-002  -7.7867370217682988E-002  -8.8865032358766985E-002 -0.10047502635022688      -0.11266938298998094      -0.12541872524458991      -0.13869233902906575      -0.15245824720543022      -0.16668328662547657      -0.18133318802776455      -0.19637265859986325      -0.21176546700571591      -0.22747453067292747      -0.24346200513057442      -0.25968937518259705      -0.27611754769538416      -0.29270694577852935      -0.30941760413091934      -0.32620926531996125      -0.34304147676848429      -0.35987368820761212      -0.37666534936635926      -0.39337600766320419      -0.40996540565760514      -0.42639357803606787      -0.44262094789124123      -0.45860842206677582      -0.47431748533624346      -0.48971029318937087      -0.50474976300331043      -0.51939966337792776      -0.53362470142048324      -0.54739060776802473      -0.56066421914792475      -0.57341355826833040      -0.58560791085594999      -0.59721789964902294      -0.60821555516852233      -0.61857438310161883      -0.62826942812570241      -0.63727733403018871      -0.64557639998295824      -0.65314663280878049      -0.65996979515551146      -0.66602944942870712      -0.67131099739321609      -0.67580171533725963      -0.67949078473050617      -0.68236931828191549      -0.68443038135298395      -0.68566900866318015      -0.68608221625103782      -0.68566900866347213      -0.68443038135308232      -0.68236931828192005      -0.67949078473039881      -0.67580171533727573      -0.67131099739305100      -0.66602944942903763      -0.65996979515545473      -0.65314663280883456      -0.64557639998287797      -0.63727733403044251      -0.62826942812564668      -0.61857438310151236      -0.60821555516871650      -0.59721789964894290      -0.58560791085612385      -0.57341355826822704      -0.56066421914784192      -0.54739060776802073      -0.53362470142045293      -0.51939966337790577      -0.50474976300342211      -0.48971029318935594      -0.47431748533616042      -0.45860842206681174      -0.44262094789126394      -0.42639357803592187      -0.40996540565767775      -0.39337600766321945      -0.37666534936635959      -0.35987368820748011      -0.34304147676856572      -0.32620926531999628      -0.30941760413080843      -0.29270694577866796      -0.27611754769536606      -0.25968937518259266      -0.24346200513065047      -0.22747453067283446      -0.21176546700575205      -0.19637265859993075      -0.18133318802777856      -0.16668328662547768      -0.15245824720547296      -0.13869233902904851      -0.12541872524465197      -0.11266938298996652      -0.10047502635021043       -8.8865032358737259E-002  -7.7867370217668874E-002  -6.7508533908889792E-002  -5.7813478358289414E-002  -4.8805559306573064E-002  -4.0506477024567854E-002  -3.2936223939236772E-002  -2.6113036067632354E-002  -2.0053348437370298E-002  -1.4771756026904080E-002  -1.0280980603794615E-002  -6.5918398247817945E-003  -3.7132203316154844E-003  -1.6520575283803772E-003  -4.1331993457178204E-004  -1.0289787591260286E-032  -0.0000000000000000       -4.3414379570938305E-004  -1.7352528184552650E-003  -3.9001817795002260E-003  -6.9237108453351209E-003  -1.0798554870761054E-002  -1.5515379637146208E-002  -2.1062822897129296E-002  -2.7427522738239660E-002  -3.4594149994005917E-002  -4.2545442718926414E-002  -5.1262247140275580E-002  -6.0723564596474683E-002  -7.0906602615911613E-002  -8.1786829940770425E-002  -9.3338035644037975E-002 -0.10553239228379450      -0.11834052295018194      -0.13173157204500610      -0.14567327962264401      -0.16013205911332359      -0.17507307824181645      -0.19046034294624942      -0.20625678409528247      -0.22242434679466522      -0.23892408206787277      -0.25571624069066157      -0.27276036895229294      -0.29001540611501814      -0.30743978333392474      -0.32499152380099183      -0.34262834387431546      -0.36030775494113287      -0.37798716577945229      -0.39562398516502811      -0.41317572447611306      -0.43060010005486227      -0.44785513507138924      -0.46489926065041476      -0.48169141601486726      -0.49819114740456605      -0.51435870553360763      -0.53015514134997466      -0.54554239986631547      -0.56048341183939221      -0.57494218307246525      -0.58888388112787338      -0.60227491924267240      -0.61508303724144897      -0.62727737925329796      -0.63882856804841015      -0.64970877580761199      -0.65989179116425811      -0.66935308234850677      -0.67806985628635474      -0.68602111351189732      -0.69318769875430564      -0.69955234708729774      -0.70509972551784550      -0.70981646993028336      -0.71369121727607443      -0.71671463295240245      -0.71887943328815695      -0.72018040308992359      -0.72061440820953981      -0.72018040308975784      -0.71887943328799642      -0.71671463295247251      -0.71369121727612117      -0.70981646993028646      -0.70509972551805067      -0.69955234708680758      -0.69318769875454223      -0.68602111351163386      -0.67806985628654137      -0.66935308234810742      -0.65989179116423768      -0.64970877580766917      -0.63882856804844945      -0.62727737925321692      -0.61508303724131730      -0.60227491924281840      -0.58888388112786627      -0.57494218307251699      -0.56048341183939299      -0.54554239986645592      -0.53015514134981445      -0.51435870553374530      -0.49819114740465470      -0.48169141601488669      -0.46489926065039638      -0.44785513507148922      -0.43060010005491262      -0.41317572447608703      -0.39562398516505237      -0.37798716577949915      -0.36030775494104034      -0.34262834387430530      -0.32499152380117624      -0.30743978333376243      -0.29001540611508869      -0.27276036895230849      -0.25571624069052212      -0.23892408206796151      -0.22242434679457979      -0.20625678409526355      -0.19046034294620273      -0.17507307824183616      -0.16013205911330614      -0.14567327962258053      -0.13173157204499258      -0.11834052295019999      -0.10553239228376948       -9.3338035644101897E-002  -8.1786829940760086E-002  -7.0906602615913430E-002  -6.0723564596486090E-002  -5.1262247140245507E-002  -4.2545442718952782E-002  -3.4594149994008311E-002  -2.7427522738244663E-002  -2.1062822897114326E-002  -1.5515379637165601E-002  -1.0798554870746532E-002  -6.9237108453479319E-003  -3.9001817794925360E-003  -1.7352528184524335E-003  -4.3414379571239334E-004  -1.0807701887932009E-032  -0.0000000000000000       -4.5392000314472359E-004  -1.8142640852534878E-003  -4.0777418965268746E-003  -7.2388949699935907E-003  -1.1290106020056158E-002  -1.6221615753083812E-002  -2.2021544701188771E-002  -2.8675922969183101E-002  -3.6168724084178469E-002  -4.4481900733901493E-002  -5.3595427516004726E-002  -6.3487350112410162E-002  -7.4133838751361147E-002  -8.5509245747144275E-002  -9.7586167308182939E-002 -0.11033550956287591      -0.12372655865764075      -0.13772705475635591      -0.15230326976328162      -0.16742008858362958      -0.18304109372375421      -0.19912865302883576      -0.21564401034672825      -0.23254737889806956      -0.24979803712974571      -0.26735442681946386      -0.28517425319571427      -0.30321458683134367      -0.32143196706634847      -0.33978250671116711      -0.35822199777326075      -0.37670601796298103      -0.39519003770877870      -0.41362952743496328      -0.43198006483805984      -0.45019744190461525      -0.46823777141207645      -0.48605759265883680      -0.50361397616372483      -0.52086462708796177      -0.53776798712746043      -0.55428333462987112      -0.57037088269877378      -0.58599187504088945      -0.60110867933661305      -0.61568487789701776      -0.62968535540015469      -0.64307638348343232      -0.65582570200251844      -0.66790259674465724      -0.67927797342516238      -0.68992442777633700      -0.69981631156761570      -0.70892979439472481      -0.71724292108681220      -0.72473566460216055      -0.73138997427173136      -0.73718981928772465      -0.74212122732008079      -0.74617231817993179      -0.74933333243794076      -0.75159665493613470      -0.75295683313642370      -0.75341059024944323      -0.75295683313632855      -0.75159665493652605      -0.74933333243773814      -0.74617231817992358      -0.74212122732019803      -0.73718981928752148      -0.73138997427218810      -0.72473566460188033      -0.71724292108706877      -0.70892979439438242      -0.69981631156797597      -0.68992442777636742      -0.67927797342519591      -0.66790259674455899      -0.65582570200253620      -0.64307638348361040      -0.62968535539998449      -0.61568487789713733      -0.60110867933645995      -0.58599187504098871      -0.57037088269851410      -0.55428333463005353      -0.53776798712724638      -0.52086462708787740      -0.50361397616367409      -0.48605759265893245      -0.46823777141202932      -0.45019744190444927      -0.43198006483817003      -0.41362952743487580      -0.39519003770887895      -0.37670601796303993      -0.35822199777332542      -0.33978250671090554      -0.32143196706652766      -0.30321458683115643      -0.28517425319573358      -0.26735442681961613      -0.24979803712968496      -0.23254737889813601      -0.21564401034674205      -0.19912865302886795      -0.18304109372372449      -0.16742008858363572      -0.15230326976336800      -0.13772705475633573      -0.12372655865766023      -0.11033550956290374       -9.7586167308118241E-002  -8.5509245747154974E-002  -7.4133838751350337E-002  -6.3487350112396673E-002  -5.3595427516006940E-002  -4.4481900733900584E-002  -3.6168724084175416E-002  -2.8675922969177703E-002  -2.2021544701207818E-002  -1.6221615753066732E-002  -1.1290106020063971E-002  -7.2388949699882929E-003  -4.0777418965328039E-003  -1.8142640852360096E-003  -4.5392000315657425E-004  -1.1299579484112820E-032  -0.0000000000000000       -4.7260112805504488E-004  -1.8889014139069757E-003  -4.2454735505799979E-003  -7.5366336823965456E-003  -1.1754450780858277E-002  -1.6888764003200708E-002  -2.2927205279872888E-002  -2.9855230364624584E-002  -3.7656154047792080E-002  -4.6311187098059009E-002  -5.5799480712876798E-002  -6.6098177799843533E-002  -7.7182468687904585E-002  -8.9025651044527143E-002 -0.10159919422390527      -0.11487280800829576      -0.12881451558596624      -0.14339073059289997      -0.15856633803181983      -0.17430477887223680      -0.19056813812976897      -0.20731723621139492      -0.22451172330621941      -0.24211017659546213      -0.26007020004769066      -0.27834852655591025      -0.29690112217582776      -0.31568329220913427      -0.33464978887890978      -0.35375492033668382      -0.37295266074129790      -0.39219676113773605      -0.41144086087888188      -0.43063859931165099      -0.44974372746504715      -0.46871021946875552      -0.48749238343505380      -0.50604497153277772      -0.52432328899663350      -0.54228330179889661      -0.55988174273338953      -0.57707621564897815      -0.59382529758575842      -0.61008863856876983      -0.62582705881159584      -0.64100264310830912      -0.65557883216929191      -0.66952051070167218      -0.68279409200005070      -0.69536759886397848      -0.70721074063115874      -0.71829498615205223      -0.72859363252293474      -0.73808186941499865      -0.74673683884827780      -0.75453769025315509      -0.76146563070512563      -0.76750397019720928      -0.77263816184836343      -0.77685583694695826      -0.78014683474952617      -0.78250322695847363      -0.78391933681987380      -0.78439175280416407      -0.78391933682004233      -0.78250322695811136      -0.78014683474962820      -0.77685583694705251      -0.77263816184814482      -0.76750397019746441      -0.76146563070479778      -0.75453769025338668      -0.74673683884822983      -0.73808186941546572      -0.72859363252257103      -0.71829498615219167      -0.70721074063097289      -0.69536759886393462      -0.68279409200018715      -0.66952051070151042      -0.65557883216937318      -0.64100264310815058      -0.62582705881192757      -0.61008863856859263      -0.59382529758595726      -0.57707621564888800      -0.55988174273349722      -0.54228330179901796      -0.52432328899654213      -0.50604497153275918      -0.48749238343504464      -0.46871021946893937      -0.44974372746497748      -0.43063859931171022      -0.41144086087877657      -0.39219676113769691      -0.37295266074119582      -0.35375492033691575      -0.33464978887885133      -0.31568329220926844      -0.29690112217581005      -0.27834852655583675      -0.26007020004769910      -0.24211017659545905      -0.22451172330616689      -0.20731723621140127      -0.19056813812979523      -0.17430477887224177      -0.15856633803177123      -0.14339073059295357      -0.12881451558590895      -0.11487280800830207      -0.10159919422396035       -8.9025651044513973E-002  -7.7182468687914105E-002  -6.6098177799867222E-002  -5.5799480712883244E-002  -4.6311187098064366E-002  -3.7656154047779063E-002  -2.9855230364652499E-002  -2.2927205279836604E-002  -1.6888764003221833E-002  -1.1754450780847142E-002  -7.5366336824137480E-003  -4.2454735505737225E-003  -1.8889014139018613E-003  -4.7260112805153748E-004  -1.1764235403590134E-032  -0.0000000000000000       -4.9014234887383504E-004  -1.9589853681099530E-003  -4.4029732058855050E-003  -7.8162103956395512E-003  -1.2190471314948988E-002  -1.7515218065790643E-002  -2.3777623773821283E-002  -3.0962604862566502E-002  -3.9052857547232457E-002  -4.8028895918007609E-002  -5.7869097987006568E-002  -6.8549758946095468E-002  -8.0045148988350925E-002  -9.2327575456381095E-002 -0.10536744957810280      -0.11913335775448565      -0.13359213724517779      -0.14870895606549353      -0.16444739690594237      -0.18076954486938973      -0.19763607881649761      -0.21500636609845908      -0.23283856044736356      -0.25108970279335657      -0.26971582475683881      -0.28867205457851458      -0.30791272521937080      -0.32739148437962112      -0.34706140616827147      -0.36687510415233154      -0.38678484551692299      -0.40674266605977211      -0.42670048574149483      -0.44661022451571297      -0.46642391816034628      -0.48609383382663607      -0.50557258503346914      -0.52481324582689326      -0.54376946382722202      -0.56239557189949718      -0.58064669816634129      -0.59847887411255096      -0.61584914050665085      -0.63271565089407200      -0.64903777241134308      -0.66477618367029334      -0.67989296949184874      -0.69435171224312686      -0.70811757957326660      -0.72115740832644049      -0.73343978443571067      -0.74493511860150852      -0.75561571757609480      -0.76545585087872259      -0.77443181278048234      -0.78252197941785751      -0.78970686088283426      -0.79596914817759323      -0.80129375491227206      -0.80566785365110949      -0.80908090681346034      -0.81152469205976130      -0.81299332210176734      -0.81348325888249107      -0.81299332210174424      -0.81152469205991151      -0.80908090681341116      -0.80566785365100158      -0.80129375491247457      -0.79596914817727804      -0.78970686088306585      -0.78252197941757318      -0.77443181278048068      -0.76545585087836043      -0.75561571757639057      -0.74493511860132910      -0.73343978443591484      -0.72115740832651576      -0.70811757957315224      -0.69435171224313030      -0.67989296949179701      -0.66477618367047353      -0.64903777241101823      -0.63271565089427684      -0.61584914050656570      -0.59847887411249168      -0.58064669816644343      -0.56239557189930767      -0.54376946382748259      -0.52481324582674771      -0.50557258503352964      -0.48609383382655341      -0.46642391816018880      -0.44661022451575649      -0.42670048574152963      -0.40674266605984105      -0.38678484551693215      -0.36687510415222352      -0.34706140616821834      -0.32739148437958221      -0.30791272521936230      -0.28867205457854017      -0.26971582475685363      -0.25108970279330156      -0.23283856044750526      -0.21500636609837309      -0.19763607881656287      -0.18076954486933217      -0.16444739690593596      -0.14870895606551149      -0.13359213724519636      -0.11913335775447059      -0.10536744957806178       -9.2327575456407254E-002  -8.0045148988334092E-002  -6.8549758946076567E-002  -5.7869097987026948E-002  -4.8028895917997076E-002  -3.9052857547234240E-002  -3.0962604862543975E-002  -2.3777623773862978E-002  -1.7515218065765593E-002  -1.2190471314963734E-002  -7.8162103956301993E-003  -4.4029732058902694E-003  -1.9589853681026212E-003  -4.9014234887373627E-004  -1.2200550249554875E-032  -0.0000000000000000       -5.0650156455718629E-004  -2.0243474311358914E-003  -4.5498619063977629E-003  -8.0769521908775413E-003  -1.2597117923529520E-002  -1.8099469552124915E-002  -2.4570752302102015E-002  -3.1995379589058834E-002  -4.0355470711421579E-002  -4.9630890002541436E-002  -5.9799294369306484E-002  -7.0836188389780522E-002  -8.2714984102158426E-002  -9.5407065234040314E-002 -0.10888185616302593      -0.12310689558306256      -0.13804791471157438      -0.15366891985173411      -0.16993227910919692      -0.18679881305633919      -0.20422788912278431      -0.22217751948626327      -0.24060446223126053      -0.25946432552223364      -0.27871167455504342      -0.29830014101227798      -0.31818253477329994      -0.33831095760181507      -0.35863691853735474      -0.37911145071800217      -0.39968522934611178      -0.42030869051824626      -0.44093215062971419      -0.46150592606885921      -0.48198045290870123      -0.50230640631341461      -0.52243481936582947      -0.54231720103340775      -0.56190565299013295      -0.58115298500491741      -0.60001282863154948      -0.61843974891040832      -0.63638935382965023      -0.65381840126731949      -0.67068490316581064      -0.68694822668662958      -0.70256919209747459      -0.71751016715956539      -0.73173515778781240      -0.74520989476394073      -0.75790191629391523      -0.76978064621177866      -0.78081746763893012      -0.79098579192708174      -0.80026112271160343      -0.80862111492438604      -0.81604562862706176      -0.82251677752868713      -0.82801897207648145      -0.83253895701068281      -0.83606584329921518      -0.83859113437115984      -0.84010874658161683      -0.84061502387389075      -0.84010874658165080      -0.83859113437112132      -0.83606584329939737      -0.83253895701079228      -0.82801897207617570      -0.82251677752889285      -0.81604562862693597      -0.80862111492468935      -0.80026112271151484      -0.79098579192719953      -0.78081746763888982      -0.76978064621175524      -0.75790191629386061      -0.74520989476396193      -0.73173515778784382      -0.71751016715965110      -0.70256919209762281      -0.68694822668645106      -0.67068490316597296      -0.65381840126714219      -0.63638935382958539      -0.61843974891061260      -0.60001282863129157      -0.58115298500510737      -0.56190565298983841      -0.54231720103375269      -0.52243481936563885      -0.50230640631348011      -0.48198045290895858      -0.46150592606877167      -0.44093215062974189      -0.42030869051811293      -0.39968522934621242      -0.37911145071806285      -0.35863691853741925      -0.33831095760182439      -0.31818253477332836      -0.29830014101223501      -0.27871167455502388      -0.25946432552233406      -0.24060446223104939      -0.22217751948639736      -0.20422788912262979      -0.18679881305645674      -0.16993227910924469      -0.15366891985162609      -0.13804791471157093      -0.12310689558308673      -0.10888185616305136       -9.5407065234023744E-002  -8.2714984102179839E-002  -7.0836188389791985E-002  -5.9799294369268466E-002  -4.9630890002539438E-002  -4.0355470711440966E-002  -3.1995379589076417E-002  -2.4570752302078655E-002  -1.8099469552136056E-002  -1.2597117923527960E-002  -8.0769521908740441E-003  -4.5498619064026071E-003  -2.0243474311278410E-003  -5.0650156455561202E-004  -1.2607472901326447E-032  -0.0000000000000000       -5.2163950021551458E-004  -2.0848304195082374E-003  -4.6857861986223295E-003  -8.3182314503609713E-003  -1.2973411588036571E-002  -1.8640111653414122E-002  -2.5304680907111514E-002  -3.2951067294906065E-002  -4.1560856249776797E-002  -5.1113310839117410E-002  -6.1585420683122588E-002  -7.2951958754001775E-002  -8.5185542984416357E-002  -9.8256702421759420E-002 -0.11213394824954652      -0.12678384965187117      -0.14217111435620666      -0.15825867366132235      -0.17500777174298357      -0.19237805902487201      -0.21032768938846702      -0.22881342098865365      -0.24779072042902311      -0.26721387005277125      -0.28703607808038872      -0.30720959134070064      -0.32768581031383204      -0.34841540621341227      -0.36934843982753546      -0.39043448182724827      -0.41162273425736357      -0.43286215291510216      -0.45410157032081977      -0.47528981898600670      -0.49637585468261369      -0.51730887941211745      -0.53803846378480946      -0.55851466850897091      -0.57868816469822826      -0.59851035271326247      -0.61793347923840614      -0.63691075232911376      -0.65539645413335024      -0.67334605103428802      -0.69071630093413972      -0.70746535742864070      -0.72355287061825901      -0.73894008431696934      -0.75358992941781711      -0.76746711319626404      -0.78053820433335874      -0.79277171345511865      -0.80413816899428259      -0.81461018818788133      -0.82416254304627223      -0.83277222112994653      -0.84041848098800687      -0.84708290212535187      -0.85274942938091769      -0.85740441160566006      -0.86103663454863866      -0.86363734787222901      -0.86520028623742484      -0.86572168438959540      -0.86520028623730960      -0.86363734787214474      -0.86103663454861634      -0.85740441160551728      -0.85274942938135823      -0.84708290212525572      -0.84041848098807492      -0.83277222112992877      -0.82416254304627201      -0.81461018818788422      -0.80413816899417190      -0.79277171345527586      -0.78053820433340049      -0.76746711319623828      -0.75358992941781833      -0.73894008431687608      -0.72355287061803808      -0.70746535742884920      -0.69071630093393710      -0.67334605103454193      -0.65539645413351422      -0.63691075232886107      -0.61793347923871089      -0.59851035271313791      -0.57868816469843265      -0.55851466850851050      -0.53803846378496445      -0.51730887941209003      -0.49637585468240908      -0.47528981898618494      -0.45410157032062504      -0.43286215291528407      -0.41162273425726603      -0.39043448182710466      -0.36934843982755300      -0.34841540621340505      -0.32768581031381316      -0.30720959134071207      -0.28703607808045406      -0.26721387005269553      -0.24779072042915554      -0.22881342098856769      -0.21032768938856353      -0.19237805902477004      -0.17500777174295104      -0.15825867366140328      -0.14217111435625829      -0.12678384965182687      -0.11213394824952774       -9.8256702421785400E-002  -8.5185542984385965E-002  -7.2951958754004301E-002  -6.1585420683141379E-002  -5.1113310839148558E-002  -4.1560856249749770E-002  -3.2951067294894165E-002  -2.5304680907110078E-002  -1.8640111653424902E-002  -1.2973411588036264E-002  -8.3182314503568514E-003  -4.6857861986283906E-003  -2.0848304194958206E-003  -5.2163950022405571E-004  -1.2984023046594522E-032  -0.0000000000000000       -5.3551980532584988E-004  -2.1402888680905410E-003  -4.8104189920060939E-003  -8.5394673792009261E-003  -1.3318446339823941E-002  -1.9135842540650969E-002  -2.5977642167416118E-002  -3.3827366357495496E-002  -4.2666111019951693E-002  -5.2472587897818383E-002  -6.3223174752249145E-002  -7.4891973720865063E-002  -8.7450874593635014E-002 -0.10086962273353794      -0.11511589198518003      -0.13015536255727073      -0.14595180370636721      -0.16246716102425091      -0.17966164811899774      -0.19749384246805080      -0.21592078521281313      -0.23489808465334505      -0.25438002319659087      -0.27431966749562275      -0.29466898152102566      -0.31537894228518559      -0.33639965794591353      -0.35768048800322305      -0.37917016529752962      -0.40081691951953891      -0.42256860193171442      -0.44437281099828757      -0.46617701862965072      -0.48792869672681410      -0.50957544372625729      -0.53106511084356234      -0.55234592770261692      -0.57336662705810071      -0.59407656830208111      -0.61442585946188100      -0.63436547739724425      -0.65384738589847291      -0.67282465141402847      -0.69125155611470979      -0.70908370803419407      -0.72627814801314328      -0.74279345319203571      -0.75858983680188685      -0.77362924401547728      -0.78787544362364414      -0.80129411532182537      -0.81385293238777412      -0.82552163956275759      -0.83627212593641287      -0.84607849267154622      -0.85491711539387427      -0.86276670110632325      -0.86960833948802740      -0.87542554844687936      -0.88020431382962183      -0.88393312318224659      -0.88660299348465277      -0.88820749278992417      -0.88874275572352457      -0.88820749279002709      -0.88660299348489291      -0.88393312318188477      -0.88020431382975139      -0.87542554844657705      -0.86960833948805616      -0.86276670110631615      -0.85491711539354553      -0.84607849267174906      -0.83627212593638545      -0.82552163956279245      -0.81385293238768286      -0.80129411532158723      -0.78787544362378470      -0.77362924401541155      -0.75858983680200431      -0.74279345319219514      -0.72627814801296264      -0.70908370803437071      -0.69125155611443156      -0.67282465141392678      -0.65384738589864999      -0.63436547739700166      -0.61442585946192652      -0.59407656830208178      -0.57336662705846009      -0.55234592770263247      -0.53106511084348551      -0.50957544372635621      -0.48792869672658851      -0.46617701863000927      -0.44437281099810039      -0.42256860193168211      -0.40081691951980447      -0.37917016529741854      -0.35768048800322172      -0.33639965794592896      -0.31537894228524116      -0.29466898152092336      -0.27431966749563652      -0.25438002319655861      -0.23489808465339848      -0.21592078521278876      -0.19749384246814050      -0.17966164811896224      -0.16246716102422387      -0.14595180370636288      -0.13015536255728022      -0.11511589198519503      -0.10086962273348245       -8.7450874593684183E-002  -7.4891973720852628E-002  -6.3223174752247563E-002  -5.2472587897805158E-002  -4.2666111019971260E-002  -3.3827366357503566E-002  -2.5977642167427182E-002  -1.9135842540627113E-002  -1.3318446339826189E-002  -8.5394673792170174E-003  -4.8104189919949102E-003  -2.1402888680796721E-003  -5.3551980533135925E-004  -1.3329293543077249E-032  -0.0000000000000000       -5.4810914399599500E-004  -2.1905893860403609E-003  -4.9234603539922445E-003  -8.7401274136114770E-003  -1.3631391452277760E-002  -1.9585468510562649E-002  -2.6588015464939573E-002  -3.4622166335081923E-002  -4.3668573030143987E-002  -5.3705447240913862E-002  -6.4708611772228641E-002  -7.6651560315128514E-002  -8.9505522235051593E-002 -0.10323953209360125      -0.11782050427107194      -0.13321331267688566      -0.14938087537630076      -0.16628424392758598      -0.18388269721696840      -0.20213383956278372      -0.22099370285389253      -0.24041685247761563      -0.26035649677655986      -0.28076459977989865      -0.30159199692628508      -0.32278851351033966      -0.34430308555944400      -0.36608388285306781      -0.38807843379030077      -0.41023375179797061      -0.43249646298285782      -0.45481293471706313      -0.47712940484214950      -0.49939211119004023      -0.52154742110241825      -0.54354196063608751      -0.56532274314768050      -0.58683729694253284      -0.60803379168675920      -0.62886116326904939      -0.64926923682102011      -0.66920884759354204      -0.68863195939725896      -0.70749178032975002      -0.72574287549897454      -0.74334127648156856      -0.76024458724692767      -0.77641208629287739      -0.79180482474766134      -0.80638572020261057      -0.82011964604354559      -0.83297351608058934      -0.84491636424752881      -0.85591941921037651      -0.86595617367304700      -0.87500244824023832      -0.88303644966731210      -0.89003882335932072      -0.89599270000260534      -0.90088373620025941      -0.90470014902895246      -0.90743274442509647      -0.90907493933351813      -0.90962277756554455      -0.90907493933332395      -0.90743274442494726      -0.90470014902950591      -0.90088373620021223      -0.89599270000262654      -0.89003882335945594      -0.88303644966714823      -0.87500244824061979      -0.86595617367277145      -0.85591941921053394      -0.84491636424761796      -0.83297351608058900      -0.82011964604392817      -0.80638572020215549      -0.79180482474778247      -0.77641208629287739      -0.76024458724681454      -0.74334127648166959      -0.72574287549902572      -0.70749178032982230      -0.68863195939734245      -0.66920884759329746      -0.64926923682137960      -0.62886116326900932      -0.60803379168664395      -0.58683729694233711      -0.56532274314769537      -0.54354196063607840      -0.52154742110246510      -0.49939211119014393      -0.47712940484190958      -0.45481293471721496      -0.43249646298300720      -0.41023375179774030      -0.38807843379032653      -0.36608388285316285      -0.34430308555937217      -0.32278851351023513      -0.30159199692646721      -0.28076459977984325      -0.26035649677667150      -0.24041685247748631      -0.22099370285398359      -0.20213383956264680      -0.18388269721710934      -0.16628424392752419      -0.14938087537627018      -0.13321331267691655      -0.11782050427105886      -0.10323953209363587       -8.9505522235068968E-002  -7.6651560315093556E-002  -6.4708611772291591E-002  -5.3705447240853452E-002  -4.3668573030159107E-002  -3.4622166335088404E-002  -2.6588015464924168E-002  -1.9585468510588511E-002  -1.3631391452268190E-002  -8.7401274135949364E-003  -4.9234603540079620E-003  -2.1905893860308286E-003  -5.4810914398386137E-004  -1.3642452603906477E-032  -0.0000000000000000       -5.5937727765475163E-004  -2.2356109824741809E-003  -5.0246382391895732E-003  -8.9197285111250729E-003  -1.3911493449975066E-002  -1.9987906870465796E-002  -2.7134330897405221E-002  -3.5333553059074298E-002  -4.4565827859892534E-002  -5.4808919417183292E-002  -6.6038153820378642E-002  -7.8226480167867832E-002  -9.1344536710387655E-002 -0.10536072180488558      -0.12024127007067471      -0.13595033373787715      -0.15245006901107072      -0.16970072724277602      -0.18766075069488528      -0.20628687265847739      -0.22553422169140619      -0.24535642971874952      -0.26570574374445882      -0.28653314089066845      -0.30778844650561710      -0.32942045503772038      -0.35137705339854231      -0.37360534651011246      -0.39605178473392005      -0.41866229288142975      -0.44138240048542687      -0.46415737302598181      -0.48693234379368044      -0.50965244606794025      -0.53226294529782858      -0.55470937096302586      -0.57693764779965273      -0.59889422607315823      -0.62052621058347068      -0.64178148809819102      -0.66260885289581906      -0.68295813012527640      -0.70278029668597031      -0.72202759932318261      -0.74065366967605195      -0.75861363597952169      -0.77586423116640013      -0.79236389710203126      -0.80807288470075411      -0.82295334968548695      -0.83696944376051374      -0.85008740096764424      -0.86227561903934258      -0.87350473552390828      -0.88374769852770985      -0.89297983188432828      -0.90117889459944756      -0.90832513443507690      -0.91440133549145419      -0.91939285968357354      -0.92328768200530531      -0.92607641949771824      -0.92775235385485044      -0.92831144760934858      -0.92775235385514310      -0.92607641949766650      -0.92328768200479749      -0.91939285968356455      -0.91440133549149949      -0.90832513443494722      -0.90117889459966760      -0.89297983188417596      -0.88374769852789892      -0.87350473552356522      -0.86227561903915251      -0.85008740096761870      -0.83696944376024740      -0.82295334968599965      -0.80807288470075012      -0.79236389710192001      -0.77586423116648773      -0.75861363597946885      -0.74065366967593760      -0.72202759932336569      -0.70278029668567243      -0.68295813012568907      -0.66260885289517435      -0.64178148809834734      -0.62052621058345381      -0.59889422607328080      -0.57693764779957901      -0.55470937096319473      -0.53226294529773943      -0.50965244606796622      -0.48693234379358719      -0.46415737302596433      -0.44138240048529043      -0.41866229288148182      -0.39605178473407998      -0.37360534650989585      -0.35137705339876046      -0.32942045503776224      -0.30778844650541171      -0.28653314089076476      -0.26570574374425748      -0.24535642971892083      -0.22553422169129539      -0.20628687265860723      -0.18766075069469113      -0.16970072724293328      -0.15245006901107666      -0.13595033373785209      -0.12024127007070057      -0.10536072180486181       -9.1344536710314173E-002  -7.8226480167937498E-002  -6.6038153820280401E-002  -5.4808919417273123E-002  -4.4565827859875076E-002  -3.5333553059044301E-002  -2.7134330897420931E-002  -1.9987906870455048E-002  -1.3911493449986906E-002  -8.9197285111355246E-003  -5.0246382391745739E-003  -2.2356109824725103E-003  -5.5937727764309841E-004  -1.3922745801475171E-032  -0.0000000000000000       -5.6929713980761641E-004  -2.2752453617536587E-003  -5.1137091496760269E-003  -9.0778383207847438E-003  -1.4158077931479220E-002  -2.0342188553015204E-002  -2.7615272827545761E-002  -3.5959813252471148E-002  -4.5355714483352065E-002  -5.5780346622242696E-002  -6.7208598480933704E-002  -7.9612939732647159E-002  -9.2963488246630338E-002 -0.10722808230525020      -0.12237235810913563      -0.13835983256685280      -0.15515199118955300      -0.17270838087939946      -0.19098670738753998      -0.20994293720928178      -0.22953140366627034      -0.24970491692694946      -0.27041487769070521      -0.29161139427507871      -0.31324340280698931      -0.33525879024687250      -0.35760451993312320      -0.38022675935517120      -0.40307100984301203      -0.42608223786077981      -0.44920500758861959      -0.47238361447557586      -0.49556221943593232      -0.51868498337362889      -0.54169620170429711      -0.56454043855291147      -0.58716266030560960      -0.60950836819047793      -0.63152372957221170      -0.65315570763866793      -0.67435218917228645      -0.69506211009869401      -0.71523557849927266      -0.73482399481335503      -0.75378016891132660      -0.77205843378726291      -0.78961475557061478      -0.80640683960929271      -0.82239423236205278      -0.83753841885496794      -0.85180291546597076      -0.86515335781993497      -0.87755758357325542      -0.88898570989753778      -0.89941020547001971      -0.90880595679724219      -0.91715032871845248      -0.92442321893426449      -0.93060710643498135      -0.93568709371099301      -0.93965094264153293      -0.94248910397801167      -0.94419474034903628      -0.94476374273071806      -0.94419474034880824      -0.94248910397820862      -0.93965094264193350      -0.93568709371096614      -0.93060710643496702      -0.92442321893424273      -0.91715032871837143      -0.90880595679717191      -0.89941020546993322      -0.88898570989785308      -0.87755758357345670      -0.86515335782009328      -0.85180291546603693      -0.83753841885467972      -0.82239423236194709      -0.80640683960923609      -0.78961475557062721      -0.77205843378729411      -0.75378016891144162      -0.73482399481294647      -0.71523557849969288      -0.69506211009837326      -0.67435218917291395      -0.65315570763847508      -0.63152372957231961      -0.60950836819033993      -0.58716266030567654      -0.56454043855279468      -0.54169620170431532      -0.51868498337358604      -0.49556221943614487      -0.47238361447543398      -0.44920500758879339      -0.42608223786079269      -0.40307100984286537      -0.38022675935538247      -0.35760451993280856      -0.33525879024701144      -0.31324340280707724      -0.29161139427498672      -0.27041487769091932      -0.24970491692683200      -0.22953140366626029      -0.20994293720926310      -0.19098670738770113      -0.17270838087921200      -0.15515199118959194      -0.13835983256687018      -0.12237235810912518      -0.10722808230524601       -9.2963488246705139E-002  -7.9612939732608287E-002  -6.7208598480957962E-002  -5.5780346622222289E-002  -4.5355714483328050E-002  -3.5959813252512865E-002  -2.7615272827558376E-002  -2.0342188552987823E-002  -1.4158077931479333E-002  -9.0778383207871689E-003  -5.1137091496784625E-003  -2.2752453617394764E-003  -5.6929713981490626E-004  -1.4169497884919610E-032  -0.0000000000000000       -5.7784490279099419E-004  -2.3093971874719567E-003  -5.1904587261408421E-003  -9.2140762300349146E-003  -1.4370551199562591E-002  -2.0647460458094628E-002  -2.8029683058396856E-002  -3.6499438664135117E-002  -4.6036330481634337E-002  -5.6617389106737900E-002  -6.8217126565885786E-002  -8.0807599428957988E-002  -9.4358477172039018E-002 -0.10883711548199820      -0.12420863492457948      -0.14043600497661302      -0.15748013323835952      -0.17529995961441325      -0.19385255523453834      -0.21309322587517321      -0.23297561963643787      -0.25345183860931547      -0.27447255427037559      -0.29598712631909785      -0.31794372468025056      -0.34028945436633978      -0.36297048291104844      -0.38593217005715974      -0.40911919939215574      -0.43247571161157550      -0.45594543909195684      -0.47947184144428773      -0.50299824172768459      -0.52646796299030429      -0.54982446480830771      -0.57301147950168252      -0.59597314768468490      -0.61865415284040193      -0.64099985458243802      -0.66295642028821367      -0.68447095479086106      -0.70549162780324948      -0.72596779878854178      -0.74585013895232488      -0.76509075008728855      -0.78364327995638816      -0.80146303396719953      -0.81850708284190676      -0.83473436603850670      -0.85010579066931524      -0.86458432568077348      -0.87813509106355148      -0.89072544188138614      -0.90232504691794024      -0.91290596174457428      -0.92244269604373064      -0.93091227501623841      -0.93829429472925707      -0.94457097127238132      -0.94972718360055386      -0.95375050996071575      -0.95663125781948655      -0.95836248721004447      -0.95894002745478235      -0.95836248721021966      -0.95663125781917602      -0.95375050996053190      -0.94972718360059294      -0.94457097127246781      -0.93829429472922676      -0.93091227501625184      -0.92244269604383677      -0.91290596174462568      -0.90232504691782744      -0.89072544188136671      -0.87813509106325960      -0.86458432568081500      -0.85010579066944891      -0.83473436603852014      -0.81850708284216755      -0.80146303396713692      -0.78364327995647565      -0.76509075008692906      -0.74585013895311048      -0.72596779878823881      -0.70549162780324914      -0.68447095479058495      -0.66295642028848445      -0.64099985458227593      -0.61865415284053549      -0.59597314768465781      -0.57301147950164777      -0.54982446480842118      -0.52646796299031218      -0.50299824172760699      -0.47947184144440919      -0.45594543909180002      -0.43247571161152765      -0.40911919939216335      -0.38593217005705471      -0.36297048291134909      -0.34028945436610547      -0.31794372468031518      -0.29598712631915136      -0.27447255427022460      -0.25345183860933485      -0.23297561963657321      -0.21309322587510840      -0.19385255523447714      -0.17529995961451786      -0.15748013323831478      -0.14043600497658595      -0.12420863492459860      -0.10883711548199651       -9.4358477172023433E-002  -8.0807599428945068E-002  -6.8217126565931832E-002  -5.6617389106726305E-002  -4.6036330481644759E-002  -3.6499438664135186E-002  -2.8029683058366270E-002  -2.0647460458125707E-002  -1.4370551199563725E-002  -9.2140762300268186E-003  -5.1904587261490023E-003  -2.3093971874631157E-003  -5.7784490278262762E-004  -1.4382114406857842E-032  -0.0000000000000000       -5.8500003632659182E-004  -2.3379843146301388E-003  -5.2547022680622685E-003  -9.3281142863097053E-003  -1.4548401697079558E-002  -2.0902987513049542E-002  -2.8376563629503165E-002  -3.6951129707524337E-002  -4.6606036631252262E-002  -5.7318030818760739E-002  -6.9061308911229261E-002  -8.1807581692726686E-002  -9.5526143315019560E-002 -0.11018394551114574      -0.12574567723924596      -0.14217384975191361      -0.15942888691463999      -0.17746922055027481      -0.19625139058351898      -0.21573014974396423      -0.23585857257229959      -0.25658816847200094      -0.27786899852909785      -0.29964979582305273      -0.32187808893439623      -0.34450032835647970      -0.36746201550260210      -0.39070783399999071      -0.41418178295348068      -0.43782731185943602      -0.46158745684066110      -0.48540497788088166      -0.50922249672142683      -0.53298263509108201      -0.55662815293907264      -0.58010208632888649      -0.60334788467446954      -0.62630954697354690      -0.64893175671954639      -0.67116001516953228      -0.69294077262849785      -0.71422155746617355      -0.73495110251791862      -0.75507946859791453      -0.77455816480286988      -0.79334026533754654      -0.81138052255671123      -0.82863547597592024      -0.84506355696980906      -0.86062518891629014      -0.87528288253845510      -0.88900132622144645      -0.90174747108142350      -0.91349061058182301      -0.92420245451057992      -0.93385719713227533      -0.94243157935658073      -0.94990494477321108      -0.95625928941328642      -0.96147930512262891      -0.96555241644310885      -0.96846881090325387      -0.97022146266383258      -0.97080614943725063      -0.97022146266356524      -0.96846881090373604      -0.96555241644294476      -0.96147930512273971      -0.95625928941321270      -0.94990494477327903      -0.94243157935660926      -0.93385719713224724      -0.92420245451049965      -0.91349061058176617      -0.90174747108131892      -0.88900132622168093      -0.87528288253843956      -0.86062518891617912      -0.84506355697001811      -0.82863547597557463      -0.81138052255688886      -0.79334026533723345      -0.77455816480334849      -0.75507946859695996      -0.73495110251820384      -0.71422155746625315      -0.69294077262857645      -0.67116001516900670      -0.64893175671994097      -0.62630954697336649      -0.60334788467451250      -0.58010208632896987      -0.55662815293888501      -0.53298263509102783      -0.50922249672138242      -0.48540497788089748      -0.46158745684071384      -0.43782731185951473      -0.41418178295351926      -0.39070783400000497      -0.36746201550234908      -0.34450032835672006      -0.32187808893415704      -0.29964979582313422      -0.27786899852912617      -0.25658816847207333      -0.23585857257212717      -0.21573014974404833      -0.19625139058348676      -0.17746922055028480      -0.15942888691464313      -0.14217384975195155      -0.12574567723920427      -0.11018394551121388       -9.5526143314975456E-002  -8.1807581692794729E-002  -6.9061308911118127E-002  -5.7318030818788973E-002  -4.6606036631302541E-002  -3.6951129707465315E-002  -2.8376563629529433E-002  -2.0902987513044868E-002  -1.4548401697064060E-002  -9.3281142863333201E-003  -5.2547022680490118E-003  -2.3379843146238725E-003  -5.8500003635251672E-004  -1.4560083155465514E-032  -0.0000000000000000       -5.9074535837277606E-004  -2.3609379898085637E-003  -5.3062851816328156E-003  -9.4196779910048368E-003  -1.4691201243484197E-002  -2.1108154448601629E-002  -2.8655079226235093E-002  -3.7313798596393187E-002  -4.7063460858401504E-002  -5.7880584265008389E-002  -6.9739112233253603E-002  -8.2610477912742564E-002  -9.6463674102707980E-002 -0.11126532819912083      -0.12697978261792819      -0.14356918070111513      -0.16099355791999290      -0.17921093815507480      -0.19817743482487546      -0.21784735661330651      -0.23817331754910734      -0.25910635116306791      -0.28059602845748255      -0.30259057939452649      -0.32503701761839199      -0.34788126810643433      -0.37106829744130354      -0.39454224639474766      -0.41824656449958708      -0.44212414628371499      -0.46611746884816824      -0.49016873044224091      -0.51421998971685134      -0.53821330531127987      -0.56209087543961722      -0.58579517714168206      -0.60926910486221264      -0.63245610802349717      -0.65530032726378518      -0.67774672900301447      -0.69974123803228450      -0.72123086777765133      -0.74216384795722257      -0.76248974929673430      -0.78215960502044757      -0.80112602881591222      -0.81934332899326878      -0.83676761856007631      -0.85335692094978466      -0.86907127114627825      -0.88387281196543221      -0.89772588525518937      -0.91059711779880459      -0.92245550171657309      -0.93327246916387807      -0.94302196115561121      -0.95168049034486257      -0.95922719760383446      -0.96564390227860231      -0.97091514598653217      -0.97502822985534598      -0.97797324512003869      -0.97974309698868867      -0.98033352173935340      -0.97974309698894602      -0.97797324511962380      -0.97502822985568471      -0.97091514598628326      -0.96564390227867269      -0.95922719760378428      -0.95168049034472946      -0.94302196115566561      -0.93327246916395534      -0.92245550171664936      -0.91059711779898667      -0.89772588525483732      -0.88387281196545864      -0.86907127114642202      -0.85335692094944138      -0.83676761856036341      -0.81934332899318973      -0.80112602881613404      -0.78215960502030180      -0.76248974929726732      -0.74216384795694612      -0.72123086777776613      -0.69974123803218602      -0.67774672900360111      -0.65530032726338128      -0.63245610802358754      -0.60926910486219921      -0.58579517714163309      -0.56209087543975877      -0.53821330531138079      -0.51421998971692651      -0.49016873044220466      -0.46611746884817568      -0.44212414628364066      -0.41824656449962272      -0.39454224639481594      -0.37106829744143477      -0.34788126810623132      -0.32503701761875936      -0.30259057939431910      -0.28059602845754389      -0.25910635116302627      -0.23817331754915699      -0.21784735661332225      -0.19817743482487951      -0.17921093815507250      -0.16099355791999584      -0.14356918070107083      -0.12697978261795936      -0.11126532819905936       -9.6463674102741370E-002  -8.2610477912647404E-002  -6.9739112233425452E-002  -5.7880584264931069E-002  -4.7063460858381950E-002  -3.7313798596442765E-002  -2.8655079226221927E-002  -2.1108154448590453E-002  -1.4691201243508499E-002  -9.4196779909863759E-003  -5.3062851816432638E-003  -2.3609379898002015E-003  -5.9074535837233251E-004  -1.4702975388439004E-032  -0.0000000000000000       -5.9506707702718456E-004  -2.3782030185742287E-003  -5.3450833550487045E-003  -9.4885469640304653E-003  -1.4798606070717793E-002  -2.1262467284935818E-002  -2.8864559196106008E-002  -3.7586571970553720E-002  -4.7407501547836968E-002  -5.8303694580529614E-002  -7.0248904031867357E-002  -8.3214354236392091E-002  -9.7168811340947153E-002 -0.11207865880070580      -0.12790797839145623      -0.14461863674382272      -0.16217037721096156      -0.18052091685566282      -0.19962604831346478      -0.21943974629768645      -0.23991427847806079      -0.26100032047796901      -0.28264707469996569      -0.30480239270756204      -0.32741290085525598      -0.35042412887271751      -0.37378064109221704      -0.39742616999827246      -0.42130375178235840      -0.44535586357853119      -0.46952456203821824      -0.49375162292626990      -0.51797868138791314      -0.54214737255537127      -0.56619947215668631      -0.59007703678418899      -0.61372254348465072      -0.63707902834003605      -0.66009022369782544      -0.68270069372766629      -0.70485596796909977      -0.72650267255886369      -0.74758865881301650      -0.76806312885745331      -0.78787675800673940      -0.80698181359000531      -0.82533226994589248      -0.84288391930038020      -0.85959447826990876      -0.87542368972483087      -0.89033341977268776      -0.90428774962628689      -0.91725306213731050      -0.92919812277971048      -0.94009415489995418      -0.94991490904135589      -0.95863672618058793      -0.96623859472697848      -0.97270220113854311      -0.97801197404272222      -0.98215512174922504      -0.98512166306565607      -0.98690445134380456      -0.98749919169665556      -0.98690445134372096      -0.98512166306578275      -0.98215512174904718      -0.97801197404292761      -0.97270220113843719      -0.96623859472706486      -0.95863672618067142      -0.94991490904125753      -0.94009415489998904      -0.92919812277969926      -0.91725306213710833      -0.90428774962681524      -0.89033341977261993      -0.87542368972463003      -0.85959447827021329      -0.84288391930019824      -0.82533226994582032      -0.80698181358991394      -0.78787675800666213      -0.76806312885731809      -0.74758865881318748      -0.72650267255868228      -0.70485596796915484      -0.68270069372722975      -0.66009022369793713      -0.63707902834021046      -0.61372254348457178      -0.59007703678414269      -0.56619947215662703      -0.54214737255537415      -0.51797868138775272      -0.49375162292641994      -0.46952456203804266      -0.44535586357863521      -0.42130375178226320      -0.39742616999824210      -0.37378064109223730      -0.35042412887279550      -0.32741290085493913      -0.30480239270772969      -0.28264707469992523      -0.26100032047796096      -0.23991427847809471      -0.21943974629763724      -0.19962604831346784      -0.18052091685565486      -0.16217037721098893      -0.14461863674383724      -0.12790797839146176      -0.11207865880073453       -9.7168811340891989E-002  -8.3214354236502419E-002  -7.0248904031737266E-002  -5.8303694580594402E-002  -4.7407501547807762E-002  -3.7586571970555996E-002  -2.8864559196126124E-002  -2.1262467284929327E-002  -1.4798606070690867E-002  -9.4885469640540940E-003  -5.3450833550453486E-003  -2.3782030185591453E-003  -5.9506707702747187E-004  -1.4810446865873199E-032  -0.0000000000000000       -5.9795482476762783E-004  -2.3897378999888897E-003  -5.3710034597016822E-003  -9.5345554777676606E-003  -1.4870357654033295E-002  -2.1365554525946413E-002  -2.9004499168614192E-002  -3.7768793002544807E-002  -4.7637330201896047E-002  -5.8586342796259697E-002  -7.0589456525697758E-002  -8.3617756233046611E-002  -9.7639856657195115E-002 -0.11262197829780519      -0.12852802882073688      -0.14531969000982706      -0.16295651008298512      -0.18139600114532864      -0.20059374154973764      -0.22050348291431462      -0.24107726154266429      -0.26226551397251024      -0.28401719638472639      -0.30627990756980084      -0.32900001517356142      -0.35212278490162652      -0.37559251238194291      -0.39935265736317854      -0.42334597992753864      -0.44751467838729830      -0.47180052853687537      -0.49614502392112297      -0.52048951678273681      -0.54477535935389931      -0.56894404514218833      -0.59293734988026148      -0.61669747179492052      -0.64016717085624342      -0.66328990667600618      -0.68600997471798753      -0.70827264049730321      -0.73002427144058513      -0.75121246609114767      -0.77178618035166713      -0.79169585045245550      -0.81089351235643359      -0.82933291730832459      -0.84696964325406277      -0.86376120185556249      -0.87966714085128683      -0.89464914150788333      -0.90867111093537201      -0.92169926903655686      -0.93370222988842633      -0.94465107735267306      -0.95451943473633827      -0.96328352833860631      -0.97092224472146427      -0.97741718157474611      -0.98275269204869042      -0.98691592245081750      -0.98989684320693261      -0.99168827302907014      -0.99228589621111496      -0.99168827302905360      -0.98989684320702598      -0.98691592245080118      -0.98275269204862159      -0.97741718157483293      -0.97092224472125221      -0.96328352833876374      -0.95451943473642120      -0.94465107735245268      -0.93370222988855001      -0.92169926903671651      -0.90867111093495123      -0.89464914150795039      -0.87966714085138809      -0.86376120185540239      -0.84696964325414126      -0.82933291730828163      -0.81089351235664098      -0.79169585045245194      -0.77178618035173863      -0.75121246609111436      -0.73002427144075588      -0.70827264049716143      -0.68600997471847802      -0.66328990667599275      -0.64016717085593544      -0.61669747179505396      -0.59293734988036495      -0.56894404514217145      -0.54477535935389898      -0.52048951678292488      -0.49614502392082843      -0.47180052853722754      -0.44751467838711240      -0.42334597992772982      -0.39935265736300618      -0.37559251238202251      -0.35212278490153981      -0.32900001517371003      -0.30627990756982870      -0.28401719638466855      -0.26226551397258768      -0.24107726154261080      -0.22050348291426497      -0.20059374154983950      -0.18139600114520715      -0.16295651008305553      -0.14531969000981826      -0.12852802882066250      -0.11262197829785195       -9.7639856657204843E-002  -8.3617756232992654E-002  -7.0589456525773073E-002  -5.8586342796225543E-002  -4.7637330201899246E-002  -3.7768793002532934E-002  -2.9004499168601872E-002  -2.1365554525973770E-002  -1.4870357654032227E-002  -9.5345554777573355E-003  -5.3710034597082394E-003  -2.3897378999890168E-003  -5.9795482475700134E-004  -1.4882238679565571E-032  -0.0000000000000000       -5.9940168408430196E-004  -2.3955149279684998E-003  -5.3839831769488221E-003  -9.5575928587031192E-003  -1.4906283338246276E-002  -2.1417168056932230E-002  -2.9074562273253307E-002  -3.7860022984523199E-002  -4.7752393438564307E-002  -5.8727848297538486E-002  -7.0759949614497608E-002  -8.3819712400093976E-002  -9.7875675595088488E-002 -0.11289397812190691      -0.12883844048455675      -0.14567065193305664      -0.16335006299997354      -0.18183408318955216      -0.20107818358606716      -0.22103600412901392      -0.24165946530088070      -0.26289888395896638      -0.28470309302531743      -0.30701956475962611      -0.32979453730012448      -0.35297314418703940      -0.37649954653949264      -0.40031706757963337      -0.42436832917376266      -0.44859539006180293      -0.47293988544604443      -0.49734316759624358      -0.52174644714160623      -0.54609093469753844      -0.57031798249803700      -0.59436922568305561      -0.61818672290678045      -0.64171309592320303      -0.66489166781633757      -0.68766659954286014      -0.70998302444996586      -0.73178718045901903      -0.75302653958069898      -0.77364993446214092      -0.79360768165195006      -0.81285170129533313      -0.83133563296095336      -0.84901494732820693      -0.86584705346347768      -0.88179140142455226      -0.89680957995142796      -0.91086540899918356      -0.92392502690370337      -0.93595697195286554      -0.94693225818445026      -0.95682444521543020      -0.96560970193736706      -0.97326686392947637      -0.97977748444606183      -0.98512587885581737      -0.98929916242532046      -0.99228728136582478      -0.99408303704598100      -0.99468210333961837      -0.99408303704592371      -0.99228728136577626      -0.98929916242529192      -0.98512587885594904      -0.97977748444592849      -0.97326686392981976      -0.96560970193720619      -0.95682444521528998      -0.94693225818473115      -0.93595697195264327      -0.92392502690333300      -0.91086540899972834      -0.89680957995117516      -0.88179140142466017      -0.86584705346353597      -0.84901494732824667      -0.83133563296108426      -0.81285170129503259      -0.79360768165204143      -0.77364993446202823      -0.75302653958074062      -0.73178718045873781      -0.70998302445041461      -0.68766659954223563      -0.66489166781657072      -0.64171309592340364      -0.61818672290665933      -0.59436922568306327      -0.57031798249794630      -0.54609093469744341      -0.52174644714159890      -0.49734316759643232      -0.47293988544577081      -0.44859539006201776      -0.42436832917353406      -0.40031706757988217      -0.37649954653922513      -0.35297314418718728      -0.32979453730017677      -0.30701956475946934      -0.28470309302544822      -0.26289888395879368      -0.24165946530096089      -0.22103600412909954      -0.20107818358597587      -0.18183408318976163      -0.16335006299975730      -0.14567065193316842      -0.12883844048457072      -0.11289397812185661       -9.7875675595154005E-002  -8.3819712400095545E-002  -7.0759949614434006E-002  -5.8727848297529320E-002  -4.7752393438654638E-002  -3.7860022984480227E-002  -2.9074562273266789E-002  -2.1417168056900797E-002  -1.4906283338285219E-002  -9.5575928586762639E-003  -5.3839831769587716E-003  -2.3955149279409125E-003  -5.9940168409796572E-004  -1.4918177876748715E-032  -0.0000000000000000       -5.9940420459896364E-004  -2.3955202591155827E-003  -5.3839913499351124E-003  -9.5576037561177739E-003  -1.4906296756097323E-002  -2.1417183745121318E-002  -2.9074579954513024E-002  -3.7860042387353306E-002  -4.7752414328891442E-002  -5.8727870466329747E-002  -7.0759972857018988E-002  -8.3819736506514947E-002  -9.7875700350838188E-002 -0.11289400330817789      -0.12883846588150979      -0.14567067732060640      -0.16335008815890831      -0.18183410790479104      -0.20107820764594117      -0.22103602732747105      -0.24165948743921262      -0.26289890484459211      -0.28470311247639235      -0.30701958260098039      -0.32979455336899183      -0.35297315832919662      -0.37649955861270668      -0.40031707745308259      -0.42436833672792218      -0.44859539518931868      -0.47293988805108123      -0.49734316759642100      -0.52174644446541873      -0.54609092928645864      -0.57031797430545395      -0.59436921467538106      -0.61818670906099116      -0.64171307922857901      -0.66489164827522296      -0.68766657716607715      -0.70998299926234187      -0.73178715249407889      -0.75302650888442180      -0.77364990108839682      -0.79360764566696895      -0.81285166277315590      -0.83133559198471518      -0.84901490399073687      -0.86584700786474844      -0.88179135367366990      -0.89680953016290910      -0.91086535729686025      -0.92392497341470325      -0.93595691681383653      -0.94693220153563462      -0.95682438720185359      -0.96560964270908423      -0.97326680364052398      -0.97977742325387085      -0.98512581691952450      -0.98929909990969245      -0.99228721843334311      -0.99408297386322797      -0.99468204007393490      -0.99408297386341427      -0.99228721843329093      -0.98929909990979059      -0.98512581691931422      -0.97977742325394090      -0.97326680364025264      -0.96560964270893190      -0.95682438720202490      -0.94693220153545854      -0.93595691681388871      -0.92392497341524671      -0.91086535729617268      -0.89680953016320331      -0.88179135367362860      -0.86584700786470947      -0.84901490399067159      -0.83133559198470919      -0.81285166277334264      -0.79360764566690256      -0.77364990108864695      -0.75302650888421530      -0.73178715249447102      -0.70998299926176234      -0.68766657716648949      -0.66489164827483804      -0.64171307922864518      -0.61818670906099582      -0.59436921467527748      -0.57031797430572928      -0.54609092928653480      -0.52174644446521989      -0.49734316759643304      -0.47293988805116388      -0.44859539518920200      -0.42436833672800578      -0.40031707745303224      -0.37649955861284118      -0.35297315832914444      -0.32979455336883101      -0.30701958260117834      -0.28470311247623431      -0.26289890484479478      -0.24165948743909249      -0.22103602732745181      -0.20107820764600387      -0.18183410790463372      -0.16335008815908900      -0.14567067732049183      -0.12883846588159556      -0.11289400330815087       -9.7875700350804049E-002  -8.3819736506495282E-002  -7.0759972857056930E-002  -5.8727870466398824E-002  -4.7752414328765432E-002  -3.7860042387412002E-002  -2.9074579954531932E-002  -2.1417183745114796E-002  -1.4906296756068107E-002  -9.5576037561537399E-003  -5.3839913499183420E-003  -2.3955202591226716E-003  -5.9940420456455637E-004  -1.4918177876748715E-032  -0.0000000000000000       -5.9796241176815696E-004  -2.3897539471301218E-003  -5.3710280601808498E-003  -9.5345882775315395E-003  -1.4870398038129808E-002  -2.1365601741414778E-002  -2.9004552380160586E-002  -3.7768851392895944E-002  -4.7637393065400394E-002  -5.8586409504988543E-002  -7.0589526462867827E-002  -8.3617828767529198E-002  -9.7639931142350339E-002 -0.11262205407706266      -0.12852810523166946      -0.14531976639061828      -0.16295658577616376      -0.18139607550226164      -0.20059381393496031      -0.22050355270950237      -0.24107732814827468      -0.26226557681382195      -0.28401725491055652      -0.30627996125891077      -0.32900006353290751      -0.35212282747081036      -0.37559254873302356      -0.39935268710312299      -0.42334600269721967      -0.44751469386493625      -0.47180053643603892      -0.49614502399183613      -0.52048950881293821      -0.54477534316740284      -0.56894402059965321      -0.59293731687904649      -0.61669743026796531      -0.64016712077283189      -0.66328984803829494      -0.68600990756519598      -0.70827256489956147      -0.73002418750201192      -0.75121237394642359      -0.77178608016731420      -0.79169574242327689      -0.81089339670603189      -0.82933279428854689      -0.84696951314101332      -0.86376106495183946      -0.87966699748153698      -0.89464899201999881      -0.90867095569693990      -0.92169910843671654      -0.93370206433096237      -0.94465090726012046      -0.95451926054552461      -0.96328335049957869      -0.97092206369684575      -0.97741699783642710      -0.98275250607910958      -0.98691573473687577      -0.98989665424414031      -0.99168808331504343      -0.99228570624619228      -0.99168808331484981      -0.98989665424430928      -0.98691573473678673      -0.98275250607921116      -0.97741699783660407      -0.97092206369687806      -0.96328335049985769      -0.95451926054551517      -0.94465090726020762      -0.93370206433107383      -0.92169910843633274      -0.90867095569748135      -0.89464899201993309      -0.87966699748134158      -0.86376106495194704      -0.84696951314096902      -0.82933279428835938      -0.81089339670605132      -0.79169574242332297      -0.77178608016691375      -0.75121237394668561      -0.73002418750172049      -0.70827256490005241      -0.68600990756497537      -0.66328984803867186      -0.64016712077257676      -0.61669743026802382      -0.59293731687920381      -0.56894402059937965      -0.54477534316741405      -0.52048950881314515      -0.49614502399186355      -0.47180053643595432      -0.44751469386499521      -0.42334600269724709      -0.39935268710300809      -0.37559254873308323      -0.35212282747079771      -0.32900006353301570      -0.30627996125873680      -0.28401725491066271      -0.26226557681370466      -0.24107732814835181      -0.22050355270946945      -0.20059381393495079      -0.18139607550229184      -0.16295658577609987      -0.14531976639065472      -0.12852810523166919      -0.11262205407700378       -9.7639931142388794E-002  -8.3617828767544269E-002  -7.0589526462868202E-002  -5.8586409504900003E-002  -4.7637393065506635E-002  -3.7768851392866731E-002  -2.9004552380113360E-002  -2.1365601741438103E-002  -1.4870398038154322E-002  -9.5345882774943384E-003  -5.3710280601945611E-003  -2.3897539471230593E-003  -5.9796241177380261E-004  -1.4882238679565571E-032  -0.0000000000000000       -5.9507980756502688E-004  -2.3782299434224633E-003  -5.3451246284841013E-003  -9.4886019898042968E-003  -1.4798673814823721E-002  -2.1262546481992672E-002  -2.8864648443066604E-002  -3.7586669895170802E-002  -4.7407606965814315E-002  -5.8303806437801427E-002  -7.0249021294053152E-002  -8.3214475845191843E-002  -9.7168936212774643E-002 -0.11207878583448018      -0.12790810647885448      -0.14461876477541358      -0.16217050408664813      -0.18052104148965178      -0.19962616964329433      -0.21943986328748677      -0.23991439012771507      -0.26100042582402333      -0.28264717282369017      -0.30480248273598809      -0.32741298196578433      -0.35042420029649329      -0.37378070211483644      -0.39742621996227190      -0.42130379009095520      -0.44535588969221085      -0.46952457548030113      -0.49375162328106820      -0.51797866829986117      -0.54214734573238343      -0.56619943136705086      -0.59007698185624080      -0.61372247430822502      -0.63707894486272398      -0.66009012592766458      -0.68270058172666781      -0.70485584185786365      -0.72650253251073038      -0.74758850505444041      -0.76806296166600485      -0.78787657770918962      -0.80698162056084211      -0.82533206460416042      -0.84288370211007879      -0.85959424973533904      -0.87542345038951153      -0.89033317021717073      -0.90428749046656287      -0.91725279401916004      -0.92919784638224057      -0.94009387092705565      -0.94991461822311574      -0.95863642926946135      -0.96623829249419924      -0.97270189437402754      -0.97801166354992786      -0.98215480834462299      -0.98512134757425907      -0.98690413459764426      -0.98749887453190122      -0.98690413459770587      -0.98512134757403991      -0.98215480834473068      -0.97801166355004288      -0.97270189437367005      -0.96623829249434445      -0.95863642926939263      -0.94991461822298051      -0.94009387092699093      -0.92919784638211045      -0.91725279401944215      -0.90428749046619594      -0.89033317021709846      -0.87542345038978064      -0.85959424973508602      -0.84288370211026897      -0.82533206460445541      -0.80698162056063805      -0.78787657770916797      -0.76806296166627253      -0.74758850505432717      -0.72650253251075725      -0.70485584185756955      -0.68270058172676706      -0.66009012592747096      -0.63707894486296801      -0.61372247430817839      -0.59007698185601498      -0.56619943136724527      -0.54214734573216727      -0.51797866830005157      -0.49375162328082345      -0.46952457548047488      -0.44535588969218509      -0.42130379009086039      -0.39742621996244476      -0.37378070211486980      -0.35042420029639870      -0.32741298196585095      -0.30480248273602484      -0.28264717282365015      -0.26100042582407790      -0.23991439012778484      -0.21943986328749851      -0.19962616964322538      -0.18052104148968326      -0.16217050408665046      -0.14461876477537178      -0.12790810647883760      -0.11207878583459260       -9.7168936212707988E-002  -8.3214475845221722E-002  -7.0249021294025979E-002  -5.8303806437912310E-002  -4.7407606965707047E-002  -3.7586669895176124E-002  -2.8864648443119305E-002  -2.1262546481977555E-002  -1.4798673814801312E-002  -9.4886019898332199E-003  -5.3451246284802138E-003  -2.3782299433950044E-003  -5.9507980758911005E-004  -1.4810446865873199E-032  -0.0000000000000000       -5.9076336206419363E-004  -2.3609760642389625E-003  -5.3063435408166630E-003  -9.4197557868462636E-003  -1.4691297009100587E-002  -2.1108266390333773E-002  -2.8655205356943870E-002  -3.7313936973322893E-002  -4.7063609805550750E-002  -5.7880742291946390E-002  -6.9739277877698777E-002  -8.2610649679593182E-002  -9.6463850461555589E-002 -0.11126550759703029      -0.12697996348994231      -0.14356936148446317      -0.16099373706313175      -0.17921111412979041      -0.19817760613336369      -0.21784752179985334      -0.23817347520441576      -0.25910649993416596      -0.28059616705124990      -0.30259070658481607      -0.32503713225033554      -0.34788136909875839      -0.37106838379194723      -0.39454231718223964      -0.41824661888401560      -0.44212418351141358      -0.46611748824980048      -0.49016873143462714      -0.51421997180481671      -0.53821326808367886      -0.56209081857315402      -0.58579510039816152      -0.60926900808729956      -0.63245599114720608      -0.65530019029558817      -0.67774657203572419      -0.69974106123365321      -0.72123067139346542      -0.74216363230722593      -0.76248951477169724      -0.78215935208028364      -0.80112575798789420      -0.81934304086781529      -0.83676731378807934      -0.85335660024043702      -0.86907093526460799      -0.88387246172725420      -0.89772552152450635      -0.91059674148688163      -0.92245511377371581      -0.93327207058107819      -0.94302155295789258      -0.95168007358835860      -0.95922677337386042      -0.96564347168334463      -0.97091471015517561      -0.97502778993419081      -0.97797280226755312      -0.97974265237446689      -0.98033307653676527      -0.97974265237447422      -0.97797280226765926      -0.97502778993418149      -0.97091471015486852      -0.96564347168374176      -0.95922677337361906      -0.95168007358826956      -0.94302155295796064      -0.93327207058121053      -0.92245511377372535      -0.91059674148656078      -0.89772552152468144      -0.88387246172734646      -0.86907093526438373      -0.85335660024071680      -0.83676731378795544      -0.81934304086758158      -0.80112575798806340      -0.78215935208029985      -0.76248951477178750      -0.74216363230712057      -0.72123067139378094      -0.69974106123365465      -0.67774657203584421      -0.65530019029550068      -0.63245599114712792      -0.60926900808730544      -0.58579510039839311      -0.56209081857301002      -0.53821326808410463      -0.51421997180424872      -0.49016873143488920      -0.46611748824966792      -0.44212418351142913      -0.41824661888414261      -0.39454231718203570      -0.37106838379183399      -0.34788136909893241      -0.32503713225016839      -0.30259070658492809      -0.28059616705120505      -0.25910649993412482      -0.23817347520433513      -0.21784752179984834      -0.19817760613343932      -0.17921111412979618      -0.16099373706310674      -0.14356936148458396      -0.12697996348989996      -0.11126550759688729       -9.6463850461703846E-002  -8.2610649679481632E-002  -6.9739277877792744E-002  -5.7880742291814169E-002  -4.7063609805665041E-002  -3.7313936973355978E-002  -2.8655205356864246E-002  -2.1108266390339907E-002  -1.4691297009126617E-002  -9.4197557868398278E-003  -5.3063435408135864E-003  -2.3609760642575718E-003  -5.9076336204622721E-004  -1.4702975388439004E-032  -0.0000000000000000       -5.8502349703707214E-004  -2.3380339245323363E-003  -5.2547782984065398E-003  -9.3282156236251107E-003  -1.4548526421662182E-002  -2.0903133280521468E-002  -2.8376727844909810E-002  -3.6951309835537779E-002  -4.6606230486629235E-002  -5.7318236458381674E-002  -6.9061524431496657E-002  -8.1807805147464302E-002  -9.5526372714829930E-002 -0.11018417883683497      -0.12574591245957550      -0.14217408483799571      -0.15942911985449543      -0.17746944936193651      -0.19625161332826357      -0.21573036453514630      -0.23585877758739826      -0.25658836196000423      -0.27786917881934287      -0.29964996133085170      -0.32187823816744576      -0.34450045992007522      -0.36746212810326745      -0.39070792644865682      -0.41418185416925396      -0.43782736086977381      -0.46158748278427691      -0.48540498000809729      -0.50922247439347679      -0.53298258778290142      -0.55662808023454335      -0.58010198792388734      -0.60334776037267579      -0.62630939668591545      -0.64893158046419264      -0.67115981306494554      -0.69294054489727164      -0.71422130442717924      -0.73495082458557459      -0.75507916627878191      -0.77455783869434847      -0.79333991611993582      -0.81138015099486271      -0.82863508291263255      -0.84506314332230281      -0.86062475567211050      -0.87528243075266854      -0.88900085701145337      -0.90174698562224664      -0.91349011010386305      -0.92420194029245462      -0.93385667049805110      -0.94243104167159975      -0.94990439743696686      -0.95625873385810478      -0.96147874280667334      -0.96555184884569845      -0.96846823952236893      -0.97022088900664949      -0.97080557502123899      -0.97022088900677839      -0.96846823952230254      -0.96555184884551659      -0.96147874280707424      -0.95625873385769056      -0.94990439743729671      -0.94243104167160552      -0.93385667049820009      -0.92420194029227332      -0.91349011010406345      -0.90174698562235167      -0.88900085701155873      -0.87528243075253254      -0.86062475567234542      -0.84506314332209853      -0.82863508291270871      -0.81138015099482341      -0.79333991612011445      -0.77455783869426553      -0.75507916627860672      -0.73495082458560235      -0.71422130442681031      -0.69294054489735868      -0.67115981306478334      -0.64893158046438149      -0.62630939668594043      -0.60334776037268889      -0.58010198792368495      -0.55662808023462373      -0.53298258778246943      -0.50922247439397350      -0.48540498000800081      -0.46158748278427614      -0.43782736086981883      -0.41418185416906939      -0.39070792644886587      -0.36746212810330137      -0.34450045991990974      -0.32187823816762839      -0.29964996133062860      -0.27786917881955558      -0.25658836195994089      -0.23585877758745702      -0.21573036453517305      -0.19625161332818924      -0.17746944936189693      -0.15942911985458541      -0.14217408483785646      -0.12574591245964217      -0.11018417883693347       -9.5526372714705918E-002  -8.1807805147604010E-002  -6.9061524431320007E-002  -5.7318236458578586E-002  -4.6606230486487175E-002  -3.6951309835523881E-002  -2.8376727844949354E-002  -2.0903133280559674E-002  -1.4548526421609972E-002  -9.3282156236293851E-003  -5.2547782984292482E-003  -2.3380339244903955E-003  -5.8502349707118635E-004  -1.4560083155465514E-032  -0.0000000000000000       -5.7787406129211464E-004  -2.3094588377777347E-003  -5.1905531937247078E-003  -9.2142021175450339E-003  -1.4370706108235867E-002  -2.0647641463239021E-002  -2.8029886925719547E-002  -3.6499662237517168E-002  -4.6036571041539465E-002  -5.6617644238999676E-002  -6.8217393905115192E-002  -8.0807876561669240E-002  -9.4358761631213137E-002 -0.10883740476741406      -0.12420892652199783      -0.14043629637723867      -0.15748042195635995      -0.17530024320302973      -0.19385283130080380      -0.21309349209408457      -0.23297587376189274      -0.25345207848600859      -0.27447277784129515      -0.29598733163634977      -0.31794390990964128      -0.34028961779470873      -0.36297062295039068      -0.38593228524926243      -0.40911928841065787      -0.43247577326616349      -0.45594547232739674      -0.47947184534373066      -0.50299821551170432      -0.52646790601588922      -0.54982437657094274      -0.57301135963046068      -0.59597299594390374      -0.61865396912571247      -0.64099963891834344      -0.66295617282727060      -0.68447067580747012      -0.70549131769413886      -0.72596745806624186      -0.74584976824404592      -0.76509035012692950      -0.78364285158615199      -0.80146257812745070      -0.81850660057030700      -0.83473385846404846      -0.85010525900814116      -0.86458377123027708      -0.87813451519798824      -0.89072484604647983      -0.90232443262534656      -0.91290533056700918      -0.92244204960924603      -0.93091161500107700      -0.93829362285573825      -0.94457028929930376      -0.94972649331976888      -0.95374981319126106      -0.95663055639952366      -0.95836178299512476      -0.95893932230636669      -0.95836178299484964      -0.95663055639980754      -0.95374981319142338      -0.94972649331943415      -0.94457028929961484      -0.93829362285550966      -0.93091161500114683      -0.92244204960889620      -0.91290533056717293      -0.90232443262495954      -0.89072484604670843      -0.87813451519774210      -0.86458377123050556      -0.85010525900780853      -0.83473385846413506      -0.81850660057021241      -0.80146257812768817      -0.78364285158565961      -0.76509035012714632      -0.74584976824403515      -0.72596745806637308      -0.70549131769428408      -0.68447067580742793      -0.66295617282732211      -0.64099963891817990      -0.61865396912567117      -0.59597299594391417      -0.57301135963061656      -0.54982437657100824      -0.52646790601613058      -0.50299821551151580      -0.47947184534369136      -0.45594547232753446      -0.43247577326600345      -0.40911928841091594      -0.38593228524915735      -0.36297062295029581      -0.34028961779490002      -0.31794390990943444      -0.29598733163660396      -0.27447277784112400      -0.25345207848601398      -0.23297587376185722      -0.21309349209409395      -0.19385283130078951      -0.17530024320316531      -0.15748042195620396      -0.14043629637730221      -0.12420892652192980      -0.10883740476746902       -9.4358761631174307E-002  -8.0807876561623138E-002  -6.8217393905304000E-002  -5.6617644238763407E-002  -4.6036571041680845E-002  -3.6499662237461636E-002  -2.8029886925781546E-002  -2.0647641463169109E-002  -1.4370706108284495E-002  -9.2142021175576731E-003  -5.1905531936775953E-003  -2.3094588378222494E-003  -5.7787406124612680E-004  -1.4382114406857842E-032  -0.0000000000000000       -5.6933229721512499E-004  -2.2753196838750933E-003  -5.1138230113283202E-003  -9.0779900178242848E-003  -1.4158264552703257E-002  -2.0342406555281710E-002  -2.7615518298914166E-002  -3.5960082378508083E-002  -4.5356003981729086E-002  -5.5780653580295388E-002  -6.7208920051091192E-002  -7.9613273009495236E-002  -9.2963830265859221E-002 -0.10722843006434646      -0.12237270859247242      -0.13836018276806236      -0.15515233813232934      -0.17270872163737849      -0.19098703910109349      -0.20994325710157924      -0.22953170905821751      -0.24970520524753231      -0.27041514649151904      -0.29161164123558947      -0.31324362574609699      -0.33525898712777824      -0.35760468886955299      -0.38022689861619485      -0.40307111785600686      -0.42608231321389695      -0.44920504903369046      -0.47238362092702874      -0.49556218997293910      -0.51868491723953769      -0.54169609830353838      -0.56454029745243484      -0.58716248123045833      -0.60950815102319256      -0.63152347434801370      -0.65315541454424775      -0.67435185854132651      -0.69506174240649454      -0.71523517436178730      -0.73482355497906338      -0.75377969426009361      -0.77205792532173589      -0.78961421441483126      -0.80640626699978946      -0.82239362964523122      -0.83753778747889540      -0.85180225697637668      -0.86515267385310057      -0.87755687585071629      -0.88898498021820815      -0.89940945570535491      -0.90880518888379547      -0.91714954465274556      -0.92442242076323500      -0.93060629625207258      -0.93568627364750923      -0.93965011486018146      -0.94248827066676266      -0.94419390371169776      -0.94476290498469517      -0.94419390371195733      -0.94248827066638441      -0.93965011486018146      -0.93568627364772994      -0.93060629625198510      -0.92442242076326631      -0.91714954465271337      -0.90880518888416773      -0.89940945570514741      -0.88898498021873040      -0.87755687585027708      -0.86515267385340766      -0.85180225697616552      -0.83753778747918473      -0.82239362964527540      -0.80640626699988005      -0.78961421441453772      -0.77205792532221718      -0.75377969425994362      -0.73482355497904073      -0.71523517436179063      -0.69506174240644114      -0.67435185854149204      -0.65315541454429760      -0.63152347434821654      -0.60950815102309086      -0.58716248123050241      -0.56454029745232104      -0.54169609830337906      -0.51868491723939480      -0.49556218997298773      -0.47238362092710973      -0.44920504903354691      -0.42608231321395801      -0.40307111785589478      -0.38022689861617748      -0.35760468886967206      -0.33525898712770175      -0.31324362574622627      -0.29161164123543148      -0.27041514649157272      -0.24970520524763501      -0.22953170905814710      -0.20994325710158532      -0.19098703910115941      -0.17270872163726922      -0.15515233813249418      -0.13836018276798964      -0.12237270859257504      -0.10722843006425237       -9.2963830265915162E-002  -7.9613273009527918E-002  -6.7208920050901275E-002  -5.5780653580524781E-002  -4.5356003981617633E-002  -3.5960082378621708E-002  -2.7615518298815995E-002  -2.0342406555326119E-002  -1.4158264552686602E-002  -9.0779900178077719E-003  -5.1138230113593900E-003  -2.2753196838403251E-003  -5.6933229724153052E-004  -1.4169497884919610E-032  -0.0000000000000000       -5.5941879986465954E-004  -2.2356987429477705E-003  -5.0247726561769446E-003  -8.9199075444445740E-003  -1.3911713634851722E-002  -1.9988163999225986E-002  -2.7134620331633968E-002  -3.5333870282412708E-002  -4.4566168989375439E-002  -5.4809281013295956E-002  -6.6038532522195784E-002  -7.8226872553969831E-002  -9.1344939291660543E-002 -0.10536113105324707      -0.12024168244650199      -0.13595074571567944      -0.15245047710562454      -0.16970112802970844      -0.18766114083218588      -0.20628724890413147      -0.22553458091919015      -0.24535676893391958      -0.26570606009399561      -0.28653343167630652      -0.30778870919092166      -0.32942068725724027      -0.35137725296355449      -0.37360551141256687      -0.39605191315262245      -0.41866238318207366      -0.44138245122408776      -0.46415738295052661      -0.48693231184195002      -0.50965237136782238      -0.53226282716767903      -0.55470920890739905      -0.57693744150848936      -0.59889397541713274      -0.62052591561343695      -0.64178114903807171      -0.66260847014025259      -0.68295770423562785      -0.70277982838292119      -0.72202708948489069      -0.74065311932945543      -0.75861304629678195      -0.77586360345725924      -0.79236323280948762      -0.80807218539262360      -0.82295261704957778      -0.83696867959547905      -0.85008660717906315      -0.86227479762900339      -0.87350388858605432      -0.88374682823923822      -0.89297894049753956      -0.90117798443510333      -0.90832420787413071      -0.91440039496705217      -0.91939190767405099      -0.92328672102455667      -0.92607545208872277      -0.92775138258144729      -0.92831047504535247      -0.92775138258139966      -0.92607545208888187      -0.92328672102457499      -0.91939190767386780      -0.91440039496713788      -0.90832420787399326      -0.90117798443506303      -0.89297894049739679      -0.88374682823947093      -0.87350388858573802      -0.86227479762935577      -0.85008660717863660      -0.83696867959574661      -0.82295261704935141      -0.80807218539249859      -0.79236323280955501      -0.77586360345756222      -0.75861304629639759      -0.74065311932952405      -0.72202708948488303      -0.70277982838293085      -0.68295770423582058      -0.66260847013986846      -0.64178114903798378      -0.62052591561336579      -0.59889397541725820      -0.57693744150838533      -0.55470920890752362      -0.53226282716773876      -0.50965237136807473      -0.48693231184187680      -0.46415738295044040      -0.44138245122417047      -0.41866238318219473      -0.39605191315256449      -0.37360551141251613      -0.35137725296363120      -0.32942068725720336      -0.30778870919085005      -0.28653343167639744      -0.26570606009383180      -0.24535676893401406      -0.22553458091917428      -0.20628724890420611      -0.18766114083210339      -0.16970112802971188      -0.15245047710550688      -0.13595074571584387      -0.12024168244634566      -0.10536113105330236       -9.1344939291714264E-002  -7.8226872553865290E-002  -6.6038532522344845E-002  -5.4809281013142273E-002  -4.4566168989449741E-002  -3.5333870282305814E-002  -2.7134620331701668E-002  -1.9988163999228564E-002  -1.3911713634838830E-002  -8.9199075444661158E-003  -5.0247726561846338E-003  -2.2356987429364827E-003  -5.5941879987225795E-004  -1.3922745801475171E-032  -0.0000000000000000       -5.4815746719575188E-004  -2.1906914980187814E-003  -4.9236167082763044E-003  -8.7403355983848678E-003  -1.3631647399076144E-002  -1.9585767290912728E-002  -2.6588351656356233E-002  -3.4622534665064784E-002  -4.3668968972547510E-002  -5.3705866790730500E-002  -6.4709051024703243E-002  -7.6652015298260129E-002  -8.9505988906959308E-002 -0.10324000637144055      -0.11782098206385183      -0.13321378991735400      -0.14938134804620928      -0.16628470808574136      -0.18388314901999800      -0.20213427528737996      -0.22099411891346707      -0.24041724543911999      -0.26035686337404668      -0.28076493692633531      -0.30159230172348467      -0.32278878325784099      -0.34430331775969930      -0.36608407521948061      -0.38807858424813840      -0.41023385848978960      -0.43249652426928692      -0.45481294917620130      -0.47712937127223043      -0.49939202860713744      -0.52154728873802125      -0.54354177793599590      -0.56532250976807896      -0.58683701274859557      -0.60803345674576548      -0.62886077784768313      -0.64926880138083853      -0.66920836278400309      -0.68863142605252481      -0.70749119945941208      -0.72574224828533307      -0.74334060427049087      -0.76024387154245199      -0.77641132874889796      -0.79180402716142928      -0.80638488450629664      -0.82011877429881075      -0.83297261046651117      -0.84491542705651890      -0.85591845283749390      -0.86595518060785026      -0.87500143105928374      -0.88303541102323679      -0.89003776597484796      -0.89599162665953647      -0.90088264973009102      -0.90469905230645775      -0.90743164035620405      -0.90907383084705617      -0.90962166760559215      -0.90907383084689974      -0.90743164035624491      -0.90469905230631265      -0.90088264973030274      -0.89599162665937149      -0.89003776597509565      -0.88303541102334515      -0.87500143105924788      -0.86595518060766785      -0.85591845283734447      -0.84491542705664124      -0.83297261046671645      -0.82011877429856272      -0.80638488450655765      -0.79180402716142118      -0.77641132874872165      -0.76024387154216000      -0.74334060427086857      -0.72574224828511036      -0.70749119945968653      -0.68863142605219041      -0.66920836278378037      -0.64926880138118592      -0.62886077784773153      -0.60803345674559750      -0.58683701274850519      -0.56532250976827347      -0.54354177793579184      -0.52154728873812572      -0.49939202860684334      -0.47712937127231003      -0.45481294917631521      -0.43249652426919916      -0.41023385848960447      -0.38807858424823777      -0.36608407521957187      -0.34430331775962242      -0.32278878325769289      -0.30159230172367180      -0.28076493692626459      -0.26035686337421593      -0.24041724543896856      -0.22099411891359766      -0.20213427528711905      -0.18388314902024119      -0.16628470808568790      -0.14938134804634517      -0.13321378991718122      -0.11782098206390218      -0.10324000637145977       -8.9505988906862205E-002  -7.6652015298381032E-002  -6.4709051024612912E-002  -5.3705866790814377E-002  -4.3668968972532744E-002  -3.4622534665152638E-002  -2.6588351656270010E-002  -1.9585767290922679E-002  -1.3631647399086459E-002  -8.7403355983713925E-003  -4.9236167082700255E-003  -2.1906914980240645E-003  -5.4815746717290167E-004  -1.3642452603906477E-032  -0.0000000000000000       -5.3557544269979397E-004  -2.1404064051777738E-003  -4.8105989063977426E-003  -8.5397068444625045E-003  -1.3318740623263716E-002  -1.9136185926045154E-002  -2.5978028378536220E-002  -3.3827789303264216E-002  -4.2666565477944840E-002  -5.2473069256364684E-002  -6.3223678521615562E-002  -7.4892495343752155E-002  -8.7451409438855723E-002 -0.10087016613090552      -0.11511643926365536      -0.13015590907731298      -0.14595234489377515      -0.16246769239629172      -0.17966216531199092      -0.19749434125779022      -0.21592126153708793      -0.23489853462739108      -0.25438044312905089      -0.27432005390101682      -0.29466933113131866      -0.31537925205675943      -0.33639992506973510      -0.35768070990715706      -0.37917033965262703      -0.40081704424247128      -0.42256867518557262      -0.44437283119465992      -0.46617698442667355      -0.48792860702888502      -0.50957529768172627      -0.53106490784163851      -0.55234566737160784      -0.57336630925807663      -0.59407619312326454      -0.61442542721861004      -0.63436498862195556      -0.65384684133651738      -0.67282405201564344      -0.69125090303119019      -0.70908300260732915      -0.72627739177087158      -0.74279264783758991      -0.75858898420910181      -0.77362834621775134      -0.78787450280786153      -0.80129313381640088      -0.81385191265710644      -0.82552058419613039      -0.83627103763836863      -0.84607737425388319      -0.85491596976434070      -0.86276553126102495      -0.86960714849822329      -0.87542433945173603      -0.88020309002566788      -0.88393188781159848      -0.88660174982553341      -0.88820624414823690      -0.88874150541878427      -0.88820624414828520      -0.88660174982555406      -0.88393188781172394      -0.88020309002555752      -0.87542433945176523      -0.86960714849807685      -0.86276553126100386      -0.85491596976428030      -0.84607737425397067      -0.83627103763867516      -0.82552058419575614      -0.81385191265719159      -0.80129313381648071      -0.78787450280767335      -0.77362834621794752      -0.75858898420912513      -0.74279264783796006      -0.72627739177046036      -0.70908300260767809      -0.69125090303077352      -0.67282405201617823      -0.65384684133656323      -0.63436498862176627      -0.61442542721881821      -0.59407619312335969      -0.57336630925819443      -0.55234566737148416      -0.53106490784197757      -0.50957529768145038      -0.48792860702905039      -0.46617698442673078      -0.44437283119455850      -0.42256867518561309      -0.40081704424262748      -0.37917033965258151      -0.35768070990711243      -0.33639992506976224      -0.31537925205697415      -0.29466933113109672      -0.27432005390112646      -0.25438044312893582      -0.23489853462740815      -0.21592126153707283      -0.19749434125793891      -0.17966216531180942      -0.16246769239634012      -0.14595234489363140      -0.13015590907747152      -0.11511643926364035      -0.10087016613093708       -8.7451409438808053E-002  -7.4892495343810719E-002  -6.3223678521598131E-002  -5.2473069256360125E-002  -4.2666565477883459E-002  -3.3827789303239084E-002  -2.5978028378619514E-002  -1.9136185926005127E-002  -1.3318740623292979E-002  -8.5397068444442881E-003  -4.8105989064055497E-003  -2.1404064051770803E-003  -5.3557544272949558E-004  -1.3329293543077247E-032  -0.0000000000000000       -5.2170305043637458E-004  -2.0849646324232001E-003  -4.6859915616265600E-003  -8.3185046695439004E-003  -1.2973747194835749E-002  -1.8640503063432273E-002  -2.5305120909539805E-002  -3.2951548904224401E-002  -4.1561373488084495E-002  -5.1113858437078795E-002  -6.1585993521717869E-002  -7.2952551647550323E-002  -8.5186150672613953E-002  -9.8257319610798449E-002 -0.11213456965190918      -0.12678447002690110      -0.14217172854306157      -0.15825927661189021      -0.17500835854862781      -0.19237862494293972      -0.21032822986196270      -0.22881393166641334      -0.24779119718168313      -0.26721430898573667      -0.28703647554597184      -0.30720994394714635      -0.32768611493212896      -0.34841565998383978      -0.36934864016359531      -0.39043462641756110      -0.41162282106811782      -0.43286218019004852      -0.45410153658005992      -0.47528972302460520      -0.49637569556840300      -0.51730865648201174      -0.53803817664058717      -0.55851431701264609      -0.57868774896761688      -0.59850987311580039      -0.61793293638339442      -0.63691014706289750      -0.65539578753229122      -0.67334532439463013      -0.69071551576731005      -0.70746451544967170      -0.72355197374108937      -0.73893913464155514      -0.75358892922349185      -0.76746606493031000      -0.78053711060380959      -0.79277057701866760      -0.80413699274624151      -0.81460897515342423      -0.82416129636770386      -0.83277094405805252      -0.84041717686854989      -0.84708157439150644      -0.85274808153873427      -0.85740304722514837      -0.86103525725044283      -0.86363596131940401      -0.86519889411908901      -0.86572029041491172      -0.86519889411926065      -0.86363596131945397      -0.86103525725038144      -0.85740304722500660      -0.85274808153893367      -0.84708157439147880      -0.84041717686854167      -0.83277094405817953      -0.82416129636778035      -0.81460897515320652      -0.80413699274647132      -0.79277057701852260      -0.78053711060377384      -0.76746606493032332      -0.75358892922345033      -0.73893913464158534      -0.72355197374071267      -0.70746451545007960      -0.69071551576702550      -0.67334532439493577      -0.65539578753192129      -0.63691014706295856      -0.61793293638368096      -0.59850987311528003      -0.57868774896774522      -0.55851431701257337      -0.53803817664036524      -0.51730865648191571      -0.49637569556846184      -0.47528972302468597      -0.45410153657987062      -0.43286218019008516      -0.41162282106811798      -0.39043462641749799      -0.36934864016368918      -0.34841565998382251      -0.32768611493202682      -0.30720994394710299      -0.28703647554608658      -0.26721430898561638      -0.24779119718168935      -0.22881393166653471      -0.21032822986187719      -0.19237862494298755      -0.17500835854861929      -0.15825927661190431      -0.14217172854322171      -0.12678447002669385      -0.11213456965205869       -9.8257319610615526E-002  -8.5186150672814348E-002  -7.2952551647362904E-002  -6.1585993521848230E-002  -5.1113858436993391E-002  -4.1561373488162488E-002  -3.2951548904186639E-002  -2.5305120909542678E-002  -1.8640503063425792E-002  -1.2973747194828342E-002  -8.3185046695772799E-003  -4.6859915616149070E-003  -2.0849646324185393E-003  -5.2170305043309400E-004  -1.2984023046594525E-032  -0.0000000000000000       -5.0657372165818716E-004  -2.0244997683744412E-003  -4.5500949012093131E-003  -8.0772620190410968E-003  -1.2597498293992803E-002  -1.8099912918510718E-002  -2.4571250422127416E-002  -3.1995924496576705E-002  -4.0356055601882442E-002  -4.9631508891705624E-002  -5.9799941457144887E-002  -7.0836857813639256E-002  -8.2715669927989358E-002  -9.5407761501145660E-002 -0.10888255693099788      -0.12310759497318888      -0.13804860694638899      -0.15366959928858948      -0.16993294027162825      -0.18679945065893391      -0.20422849809668098      -0.22217809499760205      -0.24060499969831586      -0.25946482063073006      -0.27871212326810957      -0.29830053958184011      -0.31818287974601489      -0.33831124582578864      -0.35863714716521589      -0.37911161720987174      -0.39968533147035495      -0.42030872635159533      -0.44093211855578612      -0.46150582477653301      -0.48198028138809534      -0.50230616385278415      -0.52243450554565640      -0.54231681572359869      -0.56190519634135294      -0.58115245744215205      -0.60001223085021349      -0.61843908186517993      -0.63638861872774410      -0.65381759956102070      -0.67068403654230646      -0.68694729705966617      -0.70256820159715594      -0.71750911812242890      -0.73173405274800696      -0.74520873644127983      -0.75790070758381656      -0.76977939017325581      -0.78081616748572502      -0.79098445101318626      -0.80025974452241633      -0.80861970306212794      -0.81604418680213109      -0.82251530954364083      -0.82801748181742563      -0.83253744843150379      -0.83606432041285028      -0.83858960123280535      -0.84010720728016031      -0.84061348251519363      -0.84010720727995047      -0.83858960123259396      -0.83606432041298673      -0.83253744843175115      -0.82801748181719170      -0.82251530954376328      -0.81604418680199298      -0.80861970306214448      -0.80025974452225890      -0.79098445101328729      -0.78081616748573335      -0.76977939017340291      -0.75790070758380523      -0.74520873644150087      -0.73173405274778325      -0.71750911812241680      -0.70256820159723776      -0.68694729705955748      -0.67068403654237840      -0.65381759956096275      -0.63638861872783903      -0.61843908186507024      -0.60001223084986821      -0.58115245744267230      -0.56190519634116931      -0.54231681572358137      -0.52243450554609150      -0.50230616385246663      -0.48198028138846882      -0.46150582477632862      -0.44093211855593994      -0.42030872635164285      -0.39968533147029822      -0.37911161720992193      -0.35863714716500494      -0.33831124582587307      -0.31818287974613169      -0.29830053958173103      -0.27871212326817485      -0.25946482063074860      -0.24060499969845731      -0.22217809499742924      -0.20422849809669633      -0.18679945065893527      -0.16993294027163033      -0.15366959928854970      -0.13804860694631144      -0.12310759497327468      -0.10888255693089163       -9.5407761501269381E-002  -8.2715669927946489E-002  -7.0836857813630361E-002  -5.9799941457080105E-002  -4.9631508891796614E-002  -4.0356055601873934E-002  -3.1995924496597036E-002  -2.4571250422137137E-002  -1.8099912918503370E-002  -1.2597498293986807E-002  -8.0772620190326834E-003  -4.5500949012065549E-003  -2.0244997683721024E-003  -5.0657372165924296E-004  -1.2607472901326450E-032  -0.0000000000000000       -4.9022391487777480E-004  -1.9591575002374027E-003  -4.4032363462923017E-003  -7.8165601126699256E-003  -1.2190900393380352E-002  -1.7515717884901576E-002  -2.3778184948402586E-002  -3.0963218343279694E-002  -3.9053515622551577E-002  -4.8029591821930478E-002  -5.7869825180199258E-002  -6.8550510833775238E-002  -8.0045918912207331E-002  -9.2328356742773676E-002 -0.10536823558965880      -0.11913414193738521      -0.13359291317046321      -0.14870971746592757      -0.16444813770901981      -0.18077025922626272      -0.19763676112453432      -0.21500701102455463      -0.23283916294401899      -0.25109025811334706      -0.26971632846604127      -0.28867250256412907      -0.30791311369895363      -0.32739180990402228      -0.34706166562790208      -0.36687529477685665      -0.38678496487788039      -0.40674271206753904      -0.42670045664637796      -0.44661011890212915      -0.46642373494544892      -0.48609357225381922      -0.50557224466955275      -0.52481282655270423      -0.54376896583285450      -0.56239499567851259      -0.58064604450349233      -0.59847814408022304      -0.61584833545261153      -0.63271477243395546      -0.64903682241780292      -0.66477516426434580      -0.67989188303062442      -0.69435056131103501      -0.70811636696845381      -0.72115613705180570      -0.73343845768455940      -0.74493373974877586      -0.75561429016252224      -0.76545437860086740      -0.77443029947674735      -0.78252042905702701      -0.78970527754792597      -0.79596753605640891      -0.80129211828097424      -0.80566619686263130      -0.80907923428193973      -0.81152300824889978      -0.81299163150864695      -0.81348156602690369      -0.81299163150876064      -0.81152300824906987      -0.80907923428176121      -0.80566619686250174      -0.80129211828104163      -0.79596753605638648      -0.78970527754811415      -0.78252042905692998      -0.77443029947677489      -0.76545437860091925      -0.75561429016233472      -0.74493373974870136      -0.73343845768450722      -0.72115613705154868      -0.70811636696859737      -0.69435056131121364      -0.67989188303064596      -0.66477516426437067      -0.64903682241771943      -0.63271477243390883      -0.61584833545262152      -0.59847814408032018      -0.58064604450371948      -0.56239499567823792      -0.54376896583300760      -0.52481282655275652      -0.50557224466909623      -0.48609357225436139      -0.46642373494480832      -0.44661011890231878      -0.42670045664623601      -0.40674271206754298      -0.38678496487796887      -0.36687529477683450      -0.34706166562803920      -0.32739180990407013      -0.30791311369874746      -0.28867250256433019      -0.26971632846591953      -0.25109025811331703      -0.23283916294398951      -0.21500701102453976      -0.19763676112467815      -0.18077025922612094      -0.16444813770905026      -0.14870971746602854      -0.13359291317040131      -0.11913414193747907      -0.10536823558966973       -9.2328356742743922E-002  -8.0045918912128144E-002  -6.8550510833846071E-002  -5.7869825180262111E-002  -4.8029591821881899E-002  -3.9053515622502991E-002  -3.0963218343273268E-002  -2.3778184948367212E-002  -1.7515717884934823E-002  -1.2190900393403170E-002  -7.8165601126618973E-003  -4.4032363462896615E-003  -1.9591575002473483E-003  -4.9022391485837745E-004  -1.2200550249554875E-032  -0.0000000000000000       -4.7269302759651074E-004  -1.8890952636951379E-003  -4.2457697226870178E-003  -7.5370270456226254E-003  -1.1754933073392478E-002  -1.6889325399401894E-002  -2.2927835118912023E-002  -2.9855918397597870E-002  -3.7656891561408584E-002  -4.6311966470734024E-002  -5.5800294597713442E-002  -6.6099018810071422E-002  -7.7183329383489041E-002  -8.9026523986908829E-002 -0.10160007203340760      -0.11487368341325491      -0.12881538146846733      -0.14339158002940613      -0.15856716432563259      -0.17430557558456800      -0.19056889910588182      -0.20731795559989458      -0.22451239557902780      -0.24211079656153639      -0.26007076286503089      -0.27834902774131004      -0.29690155760993037      -0.31568365814482313      -0.33465008194018930      -0.35375513752352750      -0.37295279942744686      -0.39219681907097181      -0.41144083617680932      -0.43063849045990538      -0.44974353331125233      -0.46870993921905285      -0.48749201664488728      -0.50604451810326834      -0.52432274916620003      -0.54228267613232040      -0.55988103211854656      -0.57707542128117972      -0.59382442096393429      -0.61008768148153281      -0.62582602332777182      -0.64100153156590900      -0.65557764716426981      -0.66951925507513399      -0.68279276882804485      -0.69536621144245714      -0.70720929246604569      -0.71829348094290268      -0.72859207415243255      -0.73808026193457410      -0.74673518646299664      -0.75453599730863652      -0.76146390167408184      -0.76750220966341187      -0.77263637449286382      -0.77685402753367994      -0.78014500810995990      -0.78250138797584523      -0.78391749041781145      -0.78438990392554697      -0.78391749041773506      -0.78250138797590219      -0.78014500811002185      -0.77685402753378940      -0.77263637449286515      -0.76750220966331684      -0.76146390167391032      -0.75453599730871945      -0.74673518646311066      -0.73808026193445042      -0.72859207415268412      -0.71829348094288648      -0.70720929246623121      -0.69536621144259592      -0.68279276882809359      -0.66951925507500776      -0.65557764716435141      -0.64100153156575457      -0.62582602332794879      -0.61008768148146852      -0.59382442096393051      -0.57707542128137135      -0.55988103211823270      -0.54228267613247483      -0.52432274916609878      -0.50604451810323825      -0.48749201664533065      -0.46870993921848747      -0.44974353331189826      -0.43063849045987529      -0.41144083617682292      -0.39219681907088655      -0.37295279942742487      -0.35375513752352911      -0.33465008194005508      -0.31568365814480437      -0.29690155761013559      -0.27834902774104464      -0.26007076286500141      -0.24211079656177933      -0.22451239557891503      -0.20731795560002966      -0.19056889910562944      -0.17430557558493445      -0.15856716432547907      -0.14339158002935001      -0.12881538146852434      -0.11487368341317765      -0.10160007203334338       -8.9026523987002310E-002  -7.7183329383472637E-002  -6.6099018810119509E-002  -5.5800294597613743E-002  -4.6311966470728959E-002  -3.7656891561528988E-002  -2.9855918397528311E-002  -2.2927835118968700E-002  -1.6889325399378062E-002  -1.1754933073374770E-002  -7.5370270456309989E-003  -4.2457697227011914E-003  -1.8890952636611167E-003  -4.7269302762649766E-004  -1.1764235403590135E-032  -0.0000000000000000       -4.5402330218637294E-004  -1.8144818629129056E-003  -4.0780744097813747E-003  -7.2393362748876915E-003  -1.1290646663981413E-002  -1.6222244549943796E-002  -2.2022249562383238E-002  -2.8676692308637123E-002  -3.6169548081230136E-002  -4.4482770823677395E-002  -5.3596335471469636E-002  -6.3488287684598924E-002  -7.4134797656607729E-002  -8.5510217726310067E-002  -9.7587144186600097E-002 -0.11033648330699848      -0.12372752142215568      -0.13772799892474497      -0.15230418798601145      -0.16742097380779628      -0.18304193921820269      -0.19912945240814270      -0.21564475758684845      -0.23254806835228375      -0.24979866353930050      -0.26735498532197666      -0.28517473933377530      -0.30321499655232165      -0.32143229672988233      -0.33978275308583294      -0.35822215803749491      -0.37670608970323405      -0.39519001891495287      -0.41362941649725621      -0.43197986054086224      -0.45019714342056788      -0.46823737829520740      -0.48605710483730896      -0.50361339392917293      -0.52086395109091588      -0.53776721836176755      -0.55428247442946388      -0.57036993272056291      -0.58599083725742884      -0.60110755602436683      -0.61568367162245097      -0.62968406900922735      -0.64307502008792405      -0.65582426496635915      -0.66790108967210349      -0.67927640014471879      -0.68992279232892195      -0.69981461819031454      -0.70892804750605076      -0.71724112527358808      -0.72473382460217095      -0.73138809496031687      -0.73718790565979864      -0.74211928447664466      -0.74617035131070997      -0.74933134680566216      -0.75159465586221730      -0.75295482597936914      -0.75340858039633829      -0.75295482597948049      -0.75159465586199359      -0.74933134680576730      -0.74617035131047149      -0.74211928447667386      -0.73718790565987469      -0.73138809496046964      -0.72473382460218705      -0.71724112527339312      -0.70892804750614613      -0.69981461819009239      -0.68992279232905684      -0.67927640014439916      -0.66790108967215545      -0.65582426496614066      -0.64307502008796680      -0.62968406900906226      -0.61568367162262372      -0.60110755602422783      -0.58599083725763712      -0.57036993272045922      -0.55428247442896139      -0.53776721836231134      -0.52086395109067118      -0.50361339392924742      -0.48605710483729453      -0.46823737829496875      -0.45019714342083839      -0.43197986054048920      -0.41362941649718044      -0.39519001891498984      -0.37670608970339275      -0.35822215803749707      -0.33978275308578965      -0.32143229672996099      -0.30321499655236972      -0.28517473933353832      -0.26735498532228519      -0.24979866353947430      -0.23254806835189884      -0.21564475758706636      -0.19912945240793994      -0.18304193921849563      -0.16742097380733209      -0.15230418798622680      -0.13772799892478663      -0.12372752142209938      -0.11033648330696461       -9.7587144186818867E-002  -8.5510217726126672E-002  -7.4134797656627671E-002  -6.3488287684626429E-002  -5.3596335471487275E-002  -4.4482770823727057E-002  -3.6169548081081859E-002  -2.8676692308742358E-002  -2.2022249562366352E-002  -1.6222244549928898E-002  -1.1290646663968708E-002  -7.2393362749165104E-003  -4.0780744097524812E-003  -1.8144818629262564E-003  -4.5402330215965159E-004  -1.1299579484112824E-032  -0.0000000000000000       -4.3425972329887619E-004  -1.7354970651598670E-003  -3.9005544256071126E-003  -6.9242049981247189E-003  -1.0799159713734161E-002  -1.5516082442533224E-002  -2.1063609968959417E-002  -2.7428380996917922E-002  -3.4595068387732915E-002  -4.2546411644567211E-002  -5.1263257404458862E-002  -6.0724607014415212E-002  -7.0907667990662768E-002  -8.1787909129974884E-002  -9.3339119625777539E-002 -0.10553347221340645      -0.11834159021184500      -0.13173261829554697      -0.14567429682767469      -0.16013303957884190      -0.17507401464114589      -0.19046122833963158      -0.20625761194981598      -0.22242511099548209      -0.23892477693106426      -0.25571686097028518      -0.27276090984403606      -0.29001586326399248      -0.30744015283053044      -0.32499180218487894      -0.34262852813096067      -0.36030784249792974      -0.37798715450391684      -0.39562387335647597      -0.41317551086232240      -0.43059978378277769      -0.44785471570034263      -0.46489873814312183      -0.48169079072870652      -0.49819042008024428      -0.51435787728706073      -0.53015421365810345      -0.54554137455872231      -0.56048229108445347      -0.57494096936432859      -0.58888257727565174      -0.60227352835406811      -0.61508156271178605      -0.62727582474971655      -0.63882693749522823      -0.64970707337209410      -0.65989002124101348      -0.66935124954382852      -0.67806796540335079      -0.68601916953222863      -0.69318570682480130      -0.69955031249926258      -0.70509765369541300      -0.70981436640895756      -0.71368908768775186      -0.71671248300848500      -0.71887726875948599      -0.72017822979387924      -0.72061223198769664      -0.72017822979385415      -0.71887726875962288      -0.71671248300820323      -0.71368908768814499      -0.70981436640898166      -0.70509765369532240      -0.69955031249915756      -0.69318570682464165      -0.68601916953244635      -0.67806796540331671      -0.66935124954386738      -0.65989002124087159      -0.64970707337246747      -0.63882693749494990      -0.62727582475010257      -0.61508156271163894      -0.60227352835422820      -0.58888257727555338      -0.57494096936437278      -0.56048229108445491      -0.54554137455884866      -0.53015421365852244      -0.51435787728668392      -0.49819042008037084      -0.48169079072871096      -0.46489873814303334      -0.44785471570054786      -0.43059978378267416      -0.41317551086253945      -0.39562387335653937      -0.37798715450396198      -0.36030784249779829      -0.34262852813085670      -0.32499180218507995      -0.30744015283049619      -0.29001586326373563      -0.27276090984440948      -0.25571686097001478      -0.23892477693082745      -0.22242511099588438      -0.20625761194952719      -0.19046122833990414      -0.17507401464095099      -0.16013303957901628      -0.14567429682763447      -0.13173261829549834      -0.11834159021186008      -0.10553347221352652       -9.3339119625567929E-002  -8.1787909130100561E-002  -7.0907667990695061E-002  -6.0724607014265582E-002  -5.1263257404612669E-002  -4.2546411644424624E-002  -3.4595068387833383E-002  -2.7428380996892390E-002  -2.1063609968918071E-002  -1.5516082442595548E-002  -1.0799159713707568E-002  -6.9242049981084334E-003  -3.9005544256556948E-003  -1.7354970651151881E-003  -4.3425972330571723E-004  -1.0807701887932011E-032  -0.0000000000000000       -4.1344991061874667E-004  -1.6523311666979375E-003  -3.7136374551548904E-003  -6.5923924252050212E-003  -1.0281656296444440E-002  -1.4772540328360152E-002  -2.0054225836559841E-002  -2.6113991809332521E-002  -3.2937245601347434E-002  -4.0507553855255667E-002  -4.8806681054903177E-002  -5.7814634817177649E-002  -6.7509714895485073E-002  -7.7868565639950343E-002  -8.8866232287595950E-002 -0.10047622108060518      -0.11267056309267093      -0.12541988161146739      -0.13869346291019624      -0.15245933024009359      -0.16668432086834853      -0.18133416596945279      -0.19637357318268753      -0.21176631163773052      -0.22747529923652904      -0.24346269198881365      -0.25968997518604825      -0.27611805617962099      -0.29270735856916136      -0.30941791753908898      -0.32620947614035717      -0.34304158227567966      -0.35987368614985560      -0.37666523796048917      -0.39337578558583830      -0.40996507203801097      -0.42639313244805804      -0.44262039034154127      -0.45860775298692530      -0.47431670556996719      -0.48970940398281121      -0.50474876599156260      -0.51939856057336198      -0.53362349519868046      -0.54738930085662019      -0.56066281460898448      -0.57341205948774121      -0.58560632152564929      -0.59721622375303163      -0.60821379696753453      -0.61857254711633325      -0.62826751912035406      -0.63727535699702087      -0.64557436012305425      -0.65314453551761109      -0.65996764600243252      -0.66602725414234254      -0.67130876183979560      -0.67579944550593318      -0.67948848671278539      -0.68236699825301672      -0.68442804555550296      -0.68566666338544313      -0.68607986780982677      -0.68566666338530935      -0.68442804555555969      -0.68236699825338876      -0.67948848671237649      -0.67579944550586823      -0.67130876183986155      -0.66602725414248720      -0.65996764600258007      -0.65314453551752372      -0.64557436012309388      -0.63727535699705518      -0.62826751912037571      -0.61857254711620369      -0.60821379696770694      -0.59721622375280792      -0.58560632152574266      -0.57341205948775875      -0.56066281460891609      -0.54738930085648951      -0.53362349519866259      -0.51939856057323652      -0.50474876599136909      -0.48970940398285923      -0.47431670557016026      -0.45860775298676160      -0.44262039034176237      -0.42639313244776428      -0.40996507203810373      -0.39337578558564357      -0.37666523796047224      -0.35987368614970555      -0.34304158227582865      -0.32620947614052309      -0.30941791753872044      -0.29270735856935337      -0.27611805617977625      -0.25968997518575287      -0.24346269198911738      -0.22747529923662202      -0.21176631163741394      -0.19637357318291254      -0.18133416596926277      -0.16668432086838908      -0.15245933024020925      -0.13869346291011778      -0.12541988161141987      -0.11267056309278335      -0.10047622108041709       -8.8866232287730204E-002  -7.7868565639961820E-002  -6.7509714895419404E-002  -5.7814634817289073E-002  -4.8806681054779984E-002  -4.0507553855334416E-002  -3.2937245601369930E-002  -2.6113991809298059E-002  -2.0054225836572449E-002  -1.4772540328333918E-002  -1.0281656296469507E-002  -6.5923924251973087E-003  -3.7136374551290556E-003  -1.6523311667285476E-003  -4.1344991061639715E-004  -1.0289787591260289E-032  -0.0000000000000000       -3.9164400316620202E-004  -1.5651845357150000E-003  -3.5177738188940356E-003  -6.2446979503944866E-003  -9.7393831583765470E-003  -1.3993409506864970E-002  -1.8996528906286850E-002  -2.4736691275902754E-002  -3.1200073617155308E-002  -3.8371109302272575E-002  -4.6232524590479052E-002  -5.4765381536481708E-002  -6.3949124403138866E-002  -7.3761629364650957E-002  -8.4179257818209022E-002  -9.5176913337957136E-002 -0.10672810213292346      -0.11880499687513613      -0.13137850373893095      -0.14441833249225292      -0.15789306946844811      -0.17177025324668685      -0.18601645285509888      -0.20059734830967996      -0.21547781329460591      -0.23062199978780468      -0.24599342441824226      -0.26155505636490067      -0.27726940656143340      -0.29309861801624693      -0.30900455701177409      -0.32494890497343965      -0.34089325078173849      -0.35679918331191307      -0.37262838396566184      -0.38834271899025441      -0.40390433133973358      -0.41927573188401185      -0.43441988971749046      -0.44930032137482173      -0.46388117871929091      -0.47812733530948515      -0.49200447101628791      -0.50547915471003080      -0.51851892479254191      -0.53109236740768395      -0.54316919211307768      -0.55472030485853674      -0.56571787807326235      -0.57613541770599774      -0.58594782705236825      -0.59513146721440835      -0.60366421404874659      -0.61152551146780854      -0.61869642095780164      -0.62515966720763871      -0.63089967972310335      -0.63590263034007066      -0.64015646653710379      -0.64365094047001348      -0.64637763366315104      -0.64832997728545816      -0.64950326798003999      -0.64989467919238242      -0.64950326798023617      -0.64832997728535569      -0.64637763366294121      -0.64365094047026905      -0.64015646653708236      -0.63590263034008254      -0.63089967972297545      -0.62515966720747762      -0.61869642095785315      -0.61152551146767253      -0.60366421404880466      -0.59513146721454480      -0.58594782705215609      -0.57613541770612342      -0.56571787807326057      -0.55472030485853752      -0.54316919211287773      -0.53109236740791599      -0.51851892479274686      -0.50547915470981097      -0.49200447101655087      -0.47812733530947571      -0.46388117871930806      -0.44930032137458326      -0.43441988971783746      -0.41927573188367268      -0.40390433134003290      -0.38834271899002926      -0.37262838396590503      -0.35679918331182953      -0.34089325078196225      -0.32494890497322648      -0.30900455701167573      -0.29309861801655346      -0.27726940656130517      -0.26155505636483900      -0.24599342441834460      -0.23062199978754169      -0.21547781329474530      -0.20059734830986628      -0.18601645285482171      -0.17177025324686870      -0.15789306946837176      -0.14441833249217931      -0.13137850373893273      -0.11880499687522655      -0.10672810213292094       -9.5176913338022542E-002  -8.4179257818165459E-002  -7.3761629364522185E-002  -6.3949124403291785E-002  -5.4765381536411063E-002  -4.6232524590444725E-002  -3.8371109302369290E-002  -3.1200073617046273E-002  -2.4736691275977177E-002  -1.8996528906268319E-002  -1.3993409506855244E-002  -9.7393831584232926E-003  -6.2446979503695396E-003  -3.5177738188908892E-003  -1.5651845357261430E-003  -3.9164400316841130E-004  -9.7470842950022706E-033  -0.0000000000000000       -3.6889453949608120E-004  -1.4742671286675623E-003  -3.3134353891936604E-003  -5.8819592261150312E-003  -9.1736467153618988E-003  -1.3180567010007976E-002  -1.7893067305600301E-002  -2.3299797480900865E-002  -2.9387737485508360E-002  -3.6142224920879741E-002  -4.3546989437158179E-002  -5.1584193147687800E-002  -6.0234474349664203E-002  -6.9476994334517470E-002  -7.9289487611630127E-002  -8.9648315544291743E-002 -0.10052852330377057      -0.11190389998420425      -0.12374704175135991      -0.13602941786073725      -0.14872143939046703      -0.16179253052792569      -0.17521120222554476      -0.18894512806714420      -0.20296122214180978      -0.21722571875272578      -0.23170425376440268      -0.24636194738632269      -0.26116348820574370      -0.27607321825349257      -0.29105521891023778      -0.30607339743652123      -0.32109157392636650      -0.33607356846445119      -0.35098328829259862      -0.36578481475462682      -0.38044248983550577      -0.39492100205753972      -0.40918547155537272      -0.42320153410081585      -0.43693542389384143      -0.45035405490191732      -0.46342510057569808      -0.47611707171767254      -0.48839939235135260      -0.50024247337394612      -0.51161778384720979      -0.52249791972403403      -0.53285666987255675      -0.54266907921906427      -0.55191150886714746      -0.56056169304736780      -0.56859879275629044      -0.57600344596005648      -0.58275781424030670      -0.58884562576683153      -0.59425221449977772      -0.59896455552044814      -0.60297129640928704      -0.60626278459739980      -0.60883109061571694      -0.61067002720369024      -0.61177516421004796      -0.61214383926841875      -0.61177516420988509      -0.61067002720375263      -0.60883109061576846      -0.60626278459726812      -0.60297129640947711      -0.59896455552038086      -0.59425221449978916      -0.58884562576716859      -0.58275781424009176      -0.57600344596027586      -0.56859879275616088      -0.56056169304723891      -0.55191150886738116      -0.54266907921889906      -0.53285666987255931      -0.52249791972406223      -0.51161778384727841      -0.50024247337389016      -0.48839939235125340      -0.47611707171774920      -0.46342510057553771      -0.45035405490201569      -0.43693542389381868      -0.42320153410088346      -0.40918547155505064      -0.39492100205789465      -0.38044248983529971      -0.36578481475493840      -0.35098328829232139      -0.33607356846460318      -0.32109157392615550      -0.30607339743671746      -0.29105521891019426      -0.27607321825335163      -0.26116348820579716      -0.24636194738634254      -0.23170425376439141      -0.21722571875289065      -0.20296122214147935      -0.18894512806715646      -0.17521120222593747      -0.16179253052756584      -0.14872143939076610      -0.13602941786065645      -0.12374704175134774      -0.11190389998421575      -0.10052852330358550       -8.9648315544431256E-002  -7.9289487611488962E-002  -6.9476994334770947E-002  -6.0234474349441666E-002  -5.1584193147761144E-002  -4.3546989437190285E-002  -3.6142224920823390E-002  -2.9387737485545920E-002  -2.3299797480867735E-002  -1.7893067305613814E-002  -1.3180567010059126E-002  -9.1736467152436687E-003  -5.8819592261970550E-003  -3.3134353891981255E-003  -1.4742671286459765E-003  -3.6889453950333370E-004  -9.1808994189338452E-033  -0.0000000000000000       -3.4525633046107485E-004  -1.3797979852556794E-003  -3.1011144531387295E-003  -5.5050501460367184E-003  -8.5858099051134215E-003  -1.2335971081549220E-002  -1.6746499408867053E-002  -2.1806772070674298E-002  -2.7504603328844340E-002  -3.3826270338382508E-002  -4.0756545335784850E-002  -4.8278733467196591E-002  -5.6374713706248032E-002  -6.5024982668327860E-002  -7.4208701609163263E-002  -8.3903746633784332E-002  -9.4086761989925605E-002 -0.10473321634136315      -0.11581746186212059      -0.12731279602809537      -0.13919152594583975      -0.15142503506742444      -0.16398385213399622      -0.17683772217040386      -0.18995567937776370      -0.20330612173186483      -0.21685688711433931      -0.23057533079766421      -0.24442840408694272      -0.25838273394099109      -0.27240470336822575      -0.28646053241651676      -0.30051635954972894      -0.31453832322737074      -0.32849264347596718      -0.34234570327389269      -0.35606412953279448      -0.36961487350009514      -0.38296529037675070      -0.39608321796061940      -0.40893705412769693      -0.42149583296910759      -0.43372929938359245      -0.44560798197352031      -0.45710326403706897      -0.46818745251456040      -0.47883384469835849      -0.48901679256738306      -0.49871176457154270      -0.50789540473351824      -0.51654558891365943      -0.52464147811033279      -0.53216356866259928      -0.53909373923657422      -0.54541529448117443      -0.55111300524903029      -0.55617314528530648      -0.56058352429453184      -0.56433351731032577      -0.56741409028785728      -0.56981782187375307      -0.57153892127808326      -0.57257324223098893      -0.57291829296734376      -0.57257324223111739      -0.57153892127810835      -0.56981782187364183      -0.56741409028790557      -0.56433351731007497      -0.56058352429470037      -0.55617314528528250      -0.55111300524866713      -0.54541529448145210      -0.53909373923630921      -0.53216356866282843      -0.52464147811027229      -0.51654558891363056      -0.50789540473348160      -0.49871176457162875      -0.48901679256721753      -0.47883384469854462      -0.46818745251448229      -0.45710326403700785      -0.44560798197355245      -0.43372929938368143      -0.42149583296905258      -0.40893705412781900      -0.39608321796066720      -0.38296529037674876      -0.36961487350004407      -0.35606412953270850      -0.34234570327372715      -0.32849264347639934      -0.31453832322695358      -0.30051635955002520      -0.28646053241636915      -0.27240470336828770      -0.25838273394103178      -0.24442840408697045      -0.23057533079763645      -0.21685688711432077      -0.20330612173181126      -0.18995567937818145      -0.17683772217009780      -0.16398385213386807      -0.15142503506766211      -0.13919152594561077      -0.12731279602811899      -0.11581746186226292      -0.10473321634129737       -9.4086761990074610E-002  -8.3903746633666856E-002  -7.4208701609262739E-002  -6.5024982668200906E-002  -5.6374713706395643E-002  -4.8278733467147041E-002  -4.0756545335782900E-002  -3.3826270338329481E-002  -2.7504603328941359E-002  -2.1806772070625560E-002  -1.6746499408874214E-002  -1.2335971081478500E-002  -8.5858099052541006E-003  -5.5050501459274958E-003  -3.1011144531756102E-003  -1.3797979852515050E-003  -3.4525633047091707E-004  -8.5925969520133905E-033  -0.0000000000000000       -3.2078632771751571E-004  -1.2820047006254270E-003  -2.8813225269836355E-003  -5.1148787385879050E-003  -7.9772889058590084E-003  -1.1461656458391154E-002  -1.5559587434825198E-002  -2.0261211913269694E-002  -2.5555207825452529E-002  -3.1428824937450507E-002  -3.7867914758163326E-002  -4.4856965685807278E-002  -5.2379141026734410E-002  -6.0416319702650843E-002  -6.8949139922893324E-002  -7.7957045827034943E-002  -8.7418337011568023E-002  -9.7310220802883513E-002 -0.10760886717371518      -0.11828946614797003      -0.12932628757564435      -0.14069274311449648      -0.15236145028926296      -0.16430429845667902      -0.17649251652807335      -0.18889674228143946      -0.20148709309937210      -0.21423323795922988      -0.22710447050317156      -0.24006978301377113      -0.25309794111524686      -0.26615755901915544      -0.27921717513803901      -0.29224532787662472      -0.30521063143051019      -0.31808185139184936      -0.33082798000253966      -0.34341831085180791      -0.35582251284889910      -0.36801070329898400      -0.37995351988961129      -0.39162219142774224      -0.40298860715582507      -0.41402538446784143      -0.42470593488190117      -0.43500452809142903      -0.44489635395270616      -0.45435758225565070      -0.46336542013202897      -0.47189816696656106      -0.47993526667556463      -0.48745735722765093      -0.49444631729091088      -0.50088530988585678      -0.50675882295009378      -0.51205270670765668      -0.51675420775528647      -0.52085199978979513      -0.52433621089088511      -0.52719844730713450      -0.52943181367304337      -0.53103092962564347      -0.53199194276119255      -0.53231253791967392      -0.53199194276100092      -0.53103092962561160      -0.52943181367321068      -0.52719844730712773      -0.52433621089109128      -0.52085199978957919      -0.51675420775538738      -0.51205270670777148      -0.50675882295003316      -0.50088530988604096      -0.49444631729060778      -0.48745735722788969      -0.47993526667539027      -0.47189816696674325      -0.46336542013194532      -0.45435758225570289      -0.44489635395271565      -0.43500452809118040      -0.42470593488224623      -0.41402538446777615      -0.40298860715567608      -0.39162219142775401      -0.37995351988947051      -0.36801070329886409      -0.35582251284909544      -0.34341831085160457      -0.33082798000283054      -0.31808185139198253      -0.30521063142990068      -0.29224532787731239      -0.27921717513763822      -0.26615755901918464      -0.25309794111539075      -0.24006978301368775      -0.22710447050303934      -0.21423323795927407      -0.20148709309952625      -0.18889674228135270      -0.17649251652771966      -0.16430429845705743      -0.15236145028910930      -0.14069274311458380      -0.12932628757559456      -0.11828946614808351      -0.10760886717354448       -9.7310220802917874E-002  -8.7418337011363520E-002  -7.7957045827260277E-002  -6.8949139922876893E-002  -6.0416319702572822E-002  -5.2379141026702339E-002  -4.4856965685825645E-002  -3.7867914758207492E-002  -3.1428824937498379E-002  -2.5555207825313290E-002  -2.0261211913359153E-002  -1.5559587434812738E-002  -1.1461656458400847E-002  -7.9772889057927350E-003  -5.1148787386548853E-003  -2.8813225269347644E-003  -1.2820047006385587E-003  -3.2078632770965747E-004  -7.9835941664129285E-033  -0.0000000000000000       -2.9554348620468610E-004  -1.1811228772846693E-003  -2.6545891237226911E-003  -4.7123849816207083E-003  -7.3495497223474999E-003  -1.0559729470557161E-002  -1.4335190791311053E-002  -1.8666840435234412E-002  -2.3544247278627223E-002  -2.8955664415765279E-002  -3.4888056712526136E-002  -4.1327133187676383E-002  -4.8257382041618294E-002  -5.5662108158907958E-002  -6.3523473344485173E-002  -7.1822539297457161E-002  -8.0539313235120299E-002  -8.9652796062104897E-002  -9.9141032954390612E-002 -0.10898116625703720      -0.11914949054494120      -0.12962150973880743      -0.14037199611236761      -0.15137505107528121      -0.16260416755959448      -0.17403229388407976      -0.18563189892066492      -0.19737503842088322      -0.20923342233874670      -0.22117848298109138      -0.23318144383319075      -0.24521338888224653      -0.25724533228091240      -0.26924828817609897      -0.28119334053800926      -0.29305171282591042      -0.30479483730724316      -0.31639442388561756      -0.32782252825370328      -0.33905161921056831      -0.35005464499088884      -0.36080509843404379      -0.37127708084064087      -0.38144536436855953      -0.39128545280661642      -0.40077364058880494      -0.40988706990465618      -0.41860378576377644      -0.42690278889032851      -0.43476408630906965      -0.44216873951285418      -0.44909891008706559      -0.45553790268177596      -0.46147020523634336      -0.46688152634600444      -0.47175882969223626      -0.47609036545007544      -0.47986569859219147      -0.48307573402941406      -0.48571273852104357      -0.48777035930571611      -0.48924363940390353      -0.49012902956274135      -0.49042439680368566      -0.49012902956298204      -0.48924363940386673      -0.48777035930560603      -0.48571273852106694      -0.48307573402927828      -0.47986569859229317      -0.47609036545005234      -0.47175882969229227      -0.46688152634587671      -0.46147020523630866      -0.45553790268199912      -0.44909891008683428      -0.44216873951309632      -0.43476408630895025      -0.42690278889030558      -0.41860378576400309      -0.40988706990439222      -0.40077364058917658      -0.39128545280624499      -0.38144536436874810      -0.37127708084068634      -0.36080509843398428      -0.35005464499103756      -0.33905161921061416      -0.32782252825363267      -0.31639442388578659      -0.30479483730698531      -0.29305171282571113      -0.28119334053854439      -0.26924828817545532      -0.25724533228119872      -0.24521338888248542      -0.23318144383280481      -0.22117848298131240      -0.20923342233877756      -0.19737503842083789      -0.18563189892057408      -0.17403229388413261      -0.16260416755981741      -0.15137505107493493      -0.14037199611266502      -0.12962150973858627      -0.11914949054506577      -0.10898116625691048       -9.9141032954568858E-002  -8.9652796062029388E-002  -8.0539313235395593E-002  -7.1822539297193816E-002  -6.3523473344383394E-002  -5.5662108159142479E-002  -4.8257382041470787E-002  -4.1327133187794393E-002  -3.4888056712385297E-002  -2.8955664415736122E-002  -2.3544247278834817E-002  -1.8666840435038058E-002  -1.4335190791410700E-002  -1.0559729470534596E-002  -7.3495497223845501E-003  -4.7123849815974336E-003  -2.6545891237319658E-003  -1.1811228772799823E-003  -2.9554348618920782E-004  -7.3553582031853219E-033  -0.0000000000000000       -2.6958862246145810E-004  -1.0773955574254071E-003  -2.4214604780282423E-003  -4.2985385361819515E-003  -6.7041046565672509E-003  -9.6323629662755459E-003  -1.3076259187624929E-002  -1.7027498650403480E-002  -2.1476566305160323E-002  -2.6412746872282632E-002  -3.1824149978046848E-002  -3.7697739690598080E-002  -4.4019366472603717E-002  -5.0773801393124762E-002  -5.7944772825262850E-002  -6.5515005650833444E-002  -7.3466262876715108E-002  -8.1779389568552754E-002  -9.0434359001891229E-002  -9.9410320903854904E-002 -0.10868565168812100      -0.11823800654655975      -0.12804437328178186      -0.13808112774415895      -0.14832409074852951      -0.15874858632057959      -0.16932950114729911      -0.18004134507618910      -0.19085831252325314      -0.20175434464388789      -0.21270319210740718      -0.22367847833980042      -0.23465376306129854      -0.24560260599014372      -0.25649863053568644      -0.26731558734225136      -0.27802741753116811      -0.28860831547312638      -0.29903279095983704      -0.30927573061317010      -0.31931245838383560      -0.32911879499886243      -0.33867111621365659      -0.34794640972221935      -0.35692233059881862      -0.36557725512671102      -0.37389033289426088      -0.38184153702383866      -0.38941171241775296      -0.39658262190791088      -0.40333699018821390      -0.40965854543247554      -0.41553205849717084      -0.42094337960668710      -0.42587947244364421      -0.43032844555478122      -0.43427958099718145      -0.43772336015927044      -0.44065148669359278      -0.44305690650074536      -0.44493382472585219      -0.44627771971784591      -0.44708535392228810      -0.44735478168194415      -0.44708535392206589      -0.44627771971797386      -0.44493382472588167      -0.44305690650075008      -0.44065148669363918      -0.43772336015933272      -0.43427958099704472      -0.43032844555474231      -0.42587947244381352      -0.42094337960662942      -0.41553205849699482      -0.40965854543267666      -0.40333699018801156      -0.39658262190797455      -0.38941171241790151      -0.38184153702331647      -0.37389033289464169      -0.36557725512656364      -0.35692233059884987      -0.34794640972213686      -0.33867111621363927      -0.32911879499904340      -0.31931245838369349      -0.30927573061322267      -0.29903279095980895      -0.28860831547298010      -0.27802741753134264      -0.26731558734260741      -0.25649863053520461      -0.24560260599053377      -0.23465376306135993      -0.22367847833927859      -0.21270319210795779      -0.20175434464351380      -0.19085831252332772      -0.18004134507639363      -0.16932950114702583      -0.15874858632085403      -0.14832409074829922      -0.13808112774443504      -0.12804437328155449      -0.11823800654672327      -0.10868565168805318       -9.9410320903787069E-002  -9.0434359001923925E-002  -8.1779389568557292E-002  -7.3466262876588542E-002  -6.5515005650942260E-002  -5.7944772825434622E-002  -5.0773801392836299E-002  -4.4019366472827580E-002  -3.7697739690536969E-002  -3.1824149978045259E-002  -2.6412746872444836E-002  -2.1476566304819061E-002  -1.7027498650706935E-002  -1.3076259187481397E-002  -9.6323629663132345E-003  -6.7041046565176291E-003  -4.2985385362292773E-003  -2.4214604780034158E-003  -1.0773955574155405E-003  -2.6958862247941786E-004  -6.7094025377929530E-033  -0.0000000000000000       -2.4298426804076251E-004  -9.7107263762208850E-004  -2.1824982301763456E-003  -3.8743364120110159E-003  -6.0425086635175250E-003  -8.6817910774540548E-003  -1.1785825528589892E-002  -1.5347135908157429E-002  -1.9357146162635980E-002  -2.3806198453952338E-002  -2.8683575812038901E-002  -3.3977528759996281E-002  -3.9675304111323577E-002  -4.5763175804312148E-002  -5.2226477984222114E-002  -5.9049640330920930E-002  -6.6216225573157622E-002  -7.3708969088884663E-002  -8.1509820493418733E-002  -8.9599987130714542E-002  -9.7959979343680337E-002 -0.10656965742752708      -0.11540828014954400      -0.12445455471696665      -0.13368668807342673      -0.14308243940059515      -0.15261917369982642      -0.16227391632144308      -0.17202340831351456      -0.18184416245437504      -0.19171251983855997      -0.20160470686909221      -0.21149689253551535      -0.22136524582113204      -0.23118599311652066      -0.24093547549414635      -0.25059020569942220      -0.26012692474122084      -0.26952265792018609      -0.27875477017841671      -0.28780102062951618      -0.29663961614044471      -0.30524926383019602      -0.31360922237070621      -0.32169935194999699      -0.32950016279647187      -0.33699286212493185      -0.34415939941679230      -0.35098250990216884      -0.35744575615196739      -0.36353356767839906      -0.36923127844660347      -0.37452516220369381      -0.37940246554994983      -0.38385143866134075      -0.38786136359490814      -0.39142258011118314      -0.39452650894671115      -0.39716567247999468      -0.39933371274863300      -0.40102540676426590      -0.40223667909628957      -0.40296461168928954      -0.40320745089332993      -0.40296461168950110      -0.40223667909606481      -0.40102540676429393      -0.39933371274862639      -0.39716567247992890      -0.39452650894661451      -0.39142258011135134      -0.38786136359496742      -0.38385143866115223      -0.37940246555003182      -0.37452516220388749      -0.36923127844636522      -0.36353356767856587      -0.35744575615186963      -0.35098250990203456      -0.34415939941741786      -0.33699286212453378      -0.32950016279641658      -0.32169935195017857      -0.31360922237068450      -0.30524926383022044      -0.29663961614022472      -0.28780102062964996      -0.27875477017831912      -0.26952265792020502      -0.26012692474139104      -0.25059020569937018      -0.24093547549360159      -0.23118599311711349      -0.22136524582076550      -0.21149689253545625      -0.20160470686937246      -0.19171251983832172      -0.18184416245463100      -0.17202340831351168      -0.16227391632103627      -0.15261917370027031      -0.14308243940027354      -0.13368668807357367      -0.12445455471682657      -0.11540828014957497      -0.10656965742747534       -9.7959979343766046E-002  -8.9599987130777936E-002  -8.1509820493356436E-002  -7.3708969088872769E-002  -6.6216225573245607E-002  -5.9049640330855309E-002  -5.2226477984092336E-002  -4.5763175804564307E-002  -3.9675304111142694E-002  -3.3977528759938605E-002  -2.8683575812205028E-002  -2.3806198453763042E-002  -1.9357146162871444E-002  -1.5347135908006310E-002  -1.1785825528602455E-002  -8.6817910774642359E-003  -6.0425086635355714E-003  -3.8743364119601538E-003  -2.1824982302293106E-003  -9.7107263759226849E-004  -2.4298426801068246E-004  -6.0472833340127797E-033  -0.0000000000000000       -2.1579451877952219E-004  -8.6241026689368801E-004  -1.9382780731346180E-003  -3.4408005652174834E-003  -5.3663556057212533E-003  -7.7103038384246612E-003  -1.0466998608043912E-002  -1.3629800378251294E-002  -1.7191092751646552E-002  -2.1142298596945885E-002  -2.5473900167914912E-002  -3.0175462746463533E-002  -3.5235660220091579E-002  -4.0642302467685763E-002  -4.6382364732173081E-002  -5.2442019005654102E-002  -5.8806667338627411E-002  -6.5460977008030038E-002  -7.2388917460179406E-002  -7.9573798925188927E-002  -8.6998312627879021E-002  -9.4644572485656178E-002 -0.10249415819837390      -0.11052815962542349      -0.11872722234036366      -0.12707159426183956      -0.13554117323427908      -0.14411555545862176      -0.15277408464754283      -0.16149590178708406      -0.17025999538951420      -0.17904525211119396      -0.18783050761847622      -0.19659459757235398      -0.20531640861922795      -0.21397492924915038      -0.22254930042281004      -0.23101886581501685      -0.23936322158366324      -0.24756226552102101      -0.25559624548560683      -0.26344580698158704      -0.27109203979281504      -0.27851652353198442      -0.28570137202378021      -0.29262927638851655      -0.29928354674682900      -0.30564815242166959      -0.31170776056140148      -0.31744777307671318      -0.32285436180979155      -0.32791450184583315      -0.33261600289375481      -0.33694753865166688      -0.34089867409375074      -0.34445989061019433      -0.34762260893735641      -0.35037920982550841      -0.35272305239589308      -0.35464849013857674      -0.35615088451461457      -0.35722661613167539      -0.35787309346376239      -0.35808875909338539      -0.35787309346359253      -0.35722661613193063      -0.35615088451452898      -0.35464849013860533      -0.35272305239603718      -0.35037920982551096      -0.34762260893730096      -0.34445989061016713      -0.34089867409382457      -0.33694753865158944      -0.33261600289368226      -0.32791450184596216      -0.32285436180970739      -0.31744777307680633      -0.31170776056135485      -0.30564815242135807      -0.29928354674713697      -0.29262927638845188      -0.28570137202376727      -0.27851652353195955      -0.27109203979282553      -0.26344580698178421      -0.25559624548537008      -0.24756226552124130      -0.23936322158352843      -0.23101886581501851      -0.22254930042278262      -0.21397492924955266      -0.20531640861863951      -0.19659459757293768      -0.18783050761822850      -0.17904525211129954      -0.17025999538936643      -0.16149590178712639      -0.15277408464740547      -0.14411555545905827      -0.13554117323395654      -0.12707159426190598      -0.11872722234051744      -0.11052815962532907      -0.10249415819846525       -9.4644572485601736E-002  -8.6998312627824453E-002  -7.9573798925255304E-002  -7.2388917460091129E-002  -6.5460977008094667E-002  -5.8806667338542652E-002  -5.2442019005714935E-002  -4.6382364732297753E-002  -4.0642302467399409E-002  -3.5235660220293501E-002  -3.0175462746523257E-002  -2.5473900167719360E-002  -2.1142298597027150E-002  -1.7191092751584664E-002  -1.3629800378293264E-002  -1.0466998608097244E-002  -7.7103038384114635E-003  -5.3663556057050674E-003  -3.4408005652416685E-003  -1.9382780731022409E-003  -8.6241026691411676E-004  -2.1579451879736770E-004  -5.3705956950015145E-033  -0.0000000000000000       -1.8808488059571726E-004  -7.5167022981401782E-004  -1.6893883657519526E-003  -2.9989754365678280E-003  -4.6772744135660134E-003  -6.7202416687966180E-003  -9.1229556203739383E-003  -1.1879629299496696E-002  -1.4983624313268270E-002  -1.8427464900876423E-002  -2.2202855467317942E-002  -2.6300701193338345E-002  -3.0711130326356653E-002  -3.5423518049064698E-002  -4.0426512085955081E-002  -4.5708060050076597E-002  -5.1255438480843810E-002  -5.7055283496789497E-002  -6.3093622988945663E-002  -6.9355910283519451E-002  -7.5827059185224352E-002  -8.2491480322652522E-002  -8.9333118704366166E-002  -9.6335492396265862E-002 -0.10348173223212083      -0.11075462244774442      -0.11813664216071480      -0.12561000757741789      -0.13315671483647712      -0.14075858338289671      -0.14839729976533655      -0.15605446175805557      -0.16371162268912295      -0.17135033588665638      -0.17895219911101096      -0.18649889889671334      -0.19397225466234871      -0.20135426251677968      -0.20862713862712520      -0.21577336206649464      -0.22277571701769697      -0.22961733425533279      -0.23628173177772274      -0.24275285451996817      -0.24901511302796964      -0.25505342101736694      -0.26085323171698516      -0.26640057291297448      -0.27168208061039706      -0.27668503122757510      -0.28139737224798361      -0.28580775125760094      -0.28990554329183627      -0.29368087643386559      -0.29712465559615253      -0.30022858443166067      -0.30298518531966523      -0.30538781738214898      -0.30743069248006394      -0.30910888915826829      -0.31041836450282428      -0.31135596387929437      -0.31191942853315252      -0.31210740103154200      -0.31191942853325777      -0.31135596387911041      -0.31041836450291660      -0.30910888915820178      -0.30743069247997340      -0.30538781738216014      -0.30298518531963198      -0.30022858443161038      -0.29712465559620987      -0.29368087643398150      -0.28990554329175183      -0.28580775125753716      -0.28139737224805905      -0.27668503122759652      -0.27168208061039756      -0.26640057291312313      -0.26085323171669950      -0.25505342101763639      -0.24901511302776758      -0.24275285452006742      -0.23628173177765910      -0.22961733425529879      -0.22277571701785806      -0.21577336206623710      -0.20862713862743162      -0.20135426251665128      -0.19397225466220308      -0.18649889889660257      -0.17895219911147953      -0.17135033588598611      -0.16371162268957806      -0.15605446175784687      -0.14839729976546395      -0.14075858338270378      -0.13315671483669944      -0.12561000757726243      -0.11813664216069779      -0.11075462244786426      -0.10348173223179563       -9.6335492396523684E-002  -8.9333118704255587E-002  -8.2491480322680014E-002  -7.5827059185256507E-002  -6.9355910283508598E-002  -6.3093622988936310E-002  -5.7055283496863528E-002  -5.1255438480848278E-002  -4.5708060049892446E-002  -4.0426512086061968E-002  -3.5423518049194788E-002  -3.0711130326304563E-002  -2.6300701193160407E-002  -2.2202855467552629E-002  -1.8427464900834311E-002  -1.4983624313295363E-002  -1.1879629299438100E-002  -9.1229556203050836E-003  -6.7202416688759131E-003  -4.6772744135282693E-003  -2.9989754365982776E-003  -1.6893883657403668E-003  -7.5167022981999893E-004  -1.8808488061594695E-004  -4.6809698205523587E-033  -0.0000000000000000       -1.5992211177472864E-004  -6.3911931551171046E-004  -1.4364287157494148E-003  -2.5499254356488640E-003  -3.9769251614407732E-003  -5.7139897354208068E-003  -7.7569345056098978E-003  -1.0100839012522574E-002  -1.2740058859969643E-002  -1.5668237666640775E-002  -1.8878321974676159E-002  -2.2362578772436335E-002  -2.6112614449998434E-002  -3.0119395091715077E-002  -3.4373268248898962E-002  -3.8863986193200431E-002  -4.3580730605496817E-002  -4.8512138637736735E-002  -5.3646330289110110E-002  -5.8970937023611079E-002  -6.4473131571475301E-002  -7.0139658827168092E-002  -7.5956867785880511E-002  -8.1910744429101831E-002  -8.7986945485327525E-002  -9.4170832986321243E-002 -0.10044750952953473      -0.10680185416939379      -0.11321855884425062      -0.11968216525581667      -0.12617710210898814      -0.13268772262556561      -0.13919834223900332      -0.14569327637861973      -0.15215687825836074      -0.15857357656790891      -0.16492791298879675      -0.17120457943248002      -0.17738845492151747      -0.18346464201434401      -0.18941850269890656      -0.19523569365246371      -0.20090220079995932      -0.20640437307330545      -0.21172895529793331      -0.21686312012777312      -0.22179449894425349      -0.22651121165785990      -0.23100189532418736      -0.23525573152082241      -0.23926247241024950      -0.24301246542536201      -0.24649667652691706      -0.24970671196405975      -0.25263483849838253      -0.25527400203150113      -0.25761784460222159      -0.25966071969987509      -0.26139770587021471      -0.26282461857023948      -0.26393802024923885      -0.26473522863065946      -0.26521432317357307      -0.26537414969964568      -0.26521432317352245      -0.26473522863078403      -0.26393802024913493      -0.26282461857031375      -0.26139770587024980      -0.25966071969985577      -0.25761784460226778      -0.25527400203158274      -0.25263483849824053      -0.24970671196398211      -0.24649667652700313      -0.24301246542543173      -0.23926247241018378      -0.23525573152078472      -0.23100189532423826      -0.22651121165770105      -0.22179449894446174      -0.21686312012756120      -0.21172895529818575      -0.20640437307299447      -0.20090220080026336      -0.19523569365228333      -0.18941850269890959      -0.18346464201446827      -0.17738845492121447      -0.17120457943261444      -0.16492791298898554      -0.15857357656791785      -0.15215687825817756      -0.14569327637899882      -0.13919834223871488      -0.13268772262549294      -0.12617710210919578      -0.11968216525580275      -0.11321855884424997      -0.10680185416922579      -0.10044750952974903       -9.4170832986160774E-002  -8.7986945485552012E-002  -8.1910744429023866E-002  -7.5956867785901605E-002  -7.0139658827106058E-002  -6.4473131571476772E-002  -5.8970937023565713E-002  -5.3646330289167696E-002  -4.8512138637695316E-002  -4.3580730605413238E-002  -3.8863986193510287E-002  -3.4373268248631572E-002  -3.0119395091702847E-002  -2.6112614450009689E-002  -2.2362578772588848E-002  -1.8878321974531119E-002  -1.5668237666617731E-002  -1.2740058859968883E-002  -1.0100839012553604E-002  -7.7569345056863566E-003  -5.7139897353027293E-003  -3.9769251615301027E-003  -2.5499254355730756E-003  -1.4364287157924726E-003  -6.3911931548383822E-004  -1.5992211177213265E-004  -3.9800670798009651E-033  -0.0000000000000000       -1.3137406176723029E-004  -5.2502867549187194E-004  -1.1800085349996836E-003  -2.0947323763496964E-003  -3.2669950684145561E-003  -4.6939722064156409E-003  -6.3722261504213793E-003  -8.2977148030041678E-003  -1.0465801363241076E-002  -1.2871264141813001E-002  -1.5508308810548588E-002  -1.8370582795694965E-002  -2.1451190849737352E-002  -2.4742711722763464E-002  -2.8237216046842532E-002  -3.1926285439991348E-002  -3.5801032785877797E-002  -3.9852123645818659E-002  -4.4069798744095730E-002  -4.8443897483322278E-002  -5.2963882417400993E-002  -5.7618864641828596E-002  -6.2397630024968551E-002  -6.7288666222475160E-002  -7.2280190414765993E-002  -7.7360177690682624E-002  -8.2516390018547561E-002  -8.7736405728259248E-002  -9.3007649436137610E-002  -9.8317422339947808E-002 -0.10365293281468242      -0.10900132722382232      -0.11434972088965736      -0.11968522913218237      -0.12499499830844701      -0.13026623677988558      -0.13548624572890275      -0.14064244974906928      -0.14572242714446354      -0.15071393985144191      -0.15560496292232545      -0.16038371349600231      -0.16503867918236464      -0.16955864579656485      -0.17393272437838178      -0.17815037741880718      -0.18220144425309162      -0.18607616553218240      -0.18976520673840791      -0.19325968067195681      -0.19655116885939838      -0.19963174183765320      -0.20249397825329624      -0.20513098274525376      -0.20753640255220818      -0.20970444282107514      -0.21162988056351759      -0.21330807724188372      -0.21473498994192664      -0.21590718111299639      -0.21682182684995166      -0.21747672369560805      -0.21787029394931098      -0.21800158946784415      -0.21787029394933877      -0.21747672369550752      -0.21682182685007037      -0.21590718111297058      -0.21473498994181500      -0.21330807724202880      -0.21162988056338605      -0.20970444282111605      -0.20753640255230649      -0.20513098274523417      -0.20249397825333987      -0.19963174183758536      -0.19655116885934210      -0.19325968067199303      -0.18976520673847247      -0.18607616553222545      -0.18220144425300194      -0.17815037741889012      -0.17393272437813945      -0.16955864579709309      -0.16503867918176746      -0.16038371349635075      -0.15560496292223350      -0.15071393985147086      -0.14572242714454292      -0.14064244974921739      -0.13548624572857770      -0.13026623678004642      -0.12499499830831753      -0.11968522913200716      -0.11434972088995264      -0.10900132722389726      -0.10365293281430403       -9.8317422340367944E-002  -9.3007649435723538E-002  -8.7736405728548239E-002  -8.2516390018458036E-002  -7.7360177690691256E-002  -7.2280190414694120E-002  -6.7288666222522817E-002  -6.2397630024838509E-002  -5.7618864642159734E-002  -5.2963882417138633E-002  -4.8443897483461104E-002  -4.4069798744076884E-002  -3.9852123645786573E-002  -3.5801032785928430E-002  -3.1926285439852160E-002  -2.8237216046973775E-002  -2.4742711722847775E-002  -2.1451190849572616E-002  -1.8370582795747607E-002  -1.5508308810562914E-002  -1.2871264141850724E-002  -1.0465801363186018E-002  -8.2977148030981725E-003  -6.3722261503013468E-003  -4.6939722064791621E-003  -3.2669950683902097E-003  -2.0947323763902746E-003  -1.1800085349605971E-003  -5.2502867549469054E-004  -1.3137406174651542E-004  -3.2695760088416280E-033  -0.0000000000000000       -1.0250950826558915E-004  -4.0967317021125508E-004  -9.2074557148699178E-004  -1.6344928713912777E-003  -2.5491944338642217E-003  -3.6626464119524143E-003  -4.9721664586942138E-003  -6.4746005780763356E-003  -8.1663307328510119E-003  -1.0043282506927875E-002  -1.2100934659568791E-002  -1.4334330359248878E-002  -1.6738089332364228E-002  -1.9306420872966763E-002  -2.2033137797000498E-002  -2.4911671348342521E-002  -2.7935087024796607E-002  -3.1096101282475093E-002  -3.4387099085456133E-002  -3.7800152247555986E-002  -4.1327038536191851E-002  -4.4959261479210817E-002  -4.8688070831564803E-002  -5.2504483660632956E-002  -5.6399305982031023E-002  -6.0363154912638481E-002  -6.4386481273178447E-002  -6.8459592593114071E-002  -7.2572676462138316E-002  -7.6715824169013777E-002  -8.0879054570320921E-002  -8.5052338140332237E-002  -8.9225621130591598E-002  -9.3388849788084913E-002  -9.7531994582777351E-002 -0.10164507436216932      -0.10571818040050474      -0.10974150027256917      -0.11370534148515175      -0.11760015483569239      -0.12141655741172813      -0.12514535519794487      -0.12877756522313455      -0.13230443720459167      -0.13571747462363321      -0.13900845520011937      -0.14216945069520606      -0.14519284601540561      -0.14807135755633219      -0.15079805074895858      -0.15336635676766636      -0.15577008835305395      -0.15800345471950597      -0.16006107550379239      -0.16193799372910489      -0.16362968774464548      -0.16513208212065728      -0.16644155746524539      -0.16755495914422308      -0.16846960488117052      -0.16918329121903325      -0.16969429882826095      -0.17000139664956265      -0.17010384485870397      -0.17000139664953118      -0.16969429882834219      -0.16918329121894621      -0.16846960488115029      -0.16755495914436347      -0.16644155746505099      -0.16513208212083691      -0.16362968774448658      -0.16193799372916809      -0.16006107550376275      -0.15800345471951296      -0.15577008835305170      -0.15336635676775301      -0.15079805074888847      -0.14807135755628537      -0.14519284601538568      -0.14216945069524572      -0.13900845520002147      -0.13571747462392503      -0.13230443720406820      -0.12877756522373335      -0.12514535519749043      -0.12141655741204271      -0.11760015483547849      -0.11370534148526809      -0.10974150027207993      -0.10571818040111078      -0.10164507436187341       -9.7531994582890538E-002  -9.3388849788393666E-002  -8.9225621130041635E-002  -8.5052338140612749E-002  -8.0879054570496031E-002  -7.6715824168616401E-002  -7.2572676462484775E-002  -6.8459592593016219E-002  -6.4386481273072727E-002  -6.0363154912780263E-002  -5.6399305982011746E-002  -5.2504483660545075E-002  -4.8688070831666000E-002  -4.4959261478999479E-002  -4.1327038536466271E-002  -3.7800152247413815E-002  -3.4387099085338158E-002  -3.1096101282623741E-002  -2.7935087024789900E-002  -2.4911671348331377E-002  -2.2033137796986763E-002  -1.9306420872857295E-002  -1.6738089332529082E-002  -1.4334330359133996E-002  -1.2100934659576920E-002  -1.0043282506935300E-002  -8.1663307329231383E-003  -6.4746005779190490E-003  -4.9721664588623172E-003  -3.6626464118695431E-003  -2.5491944338840436E-003  -1.6344928713849308E-003  -9.2074557147225726E-004  -4.0967317023980234E-004  -1.0250950822481391E-004  -2.5512082428959501E-033  -0.0000000000000000       -7.3397991242896414E-005  -2.9333070712093452E-004  -6.5926442145728542E-004  -1.1703156900826975E-003  -1.8252525174059244E-003  -2.6224969233660670E-003  -3.5601283172560496E-003  -4.6358884009735368E-003  -5.8471866190143388E-003  -7.1911056422606576E-003  -8.6644082105785860E-003  -1.0263545175682424E-002  -1.1984664200120607E-002  -1.3823619071453538E-002  -1.5775979695136132E-002  -1.7837042766428557E-002  -2.0001843101731063E-002  -2.2265165600687715E-002  -2.4621557808944667E-002  -2.7065343055521437E-002  -2.9590634127330043E-002  -3.2191347451148405E-002  -3.4861217753445112E-002  -3.7593813149577181E-002  -4.0382550642084861E-002  -4.3220711978620548E-002  -4.6101459836978491E-002  -4.9017854297769697E-002  -5.1962869562077477E-002  -5.4929410878411113E-002  -5.7910331634984234E-002  -6.0898450575190173E-002  -6.3886569098780266E-002  -6.6867488606377562E-002  -6.9834027835754708E-002  -7.2779040169129533E-002  -7.5695430846108344E-002  -7.8576174054146505E-002  -8.1414329860562129E-002  -8.4203060924797610E-002  -8.6935648974887786E-002  -8.9605510988451764E-002  -9.2206215057677399E-002  -9.4731495877489413E-002  -9.7175269844497161E-002  -9.9531649710646569E-002 -0.10179495876660541      -0.10395974451821181      -0.10602079182031023      -0.10797313544285056      -0.10981207203066992      -0.11153317143522887      -0.11313228738756327      -0.11460556748599526      -0.11594946247792112      -0.11716073480980929      -0.11823646642714851      -0.11917406580347757      -0.11997127418483421      -0.12062617103061585      -0.12113717863981620      -0.12150306595328975      -0.12172295151802431      -0.12179630561167457      -0.12172295151803755      -0.12150306595325819      -0.12113717863986048      -0.12062617103058902      -0.11997127418480306      -0.11917406580359061      -0.11823646642700641      -0.11716073480999804      -0.11594946247777710      -0.11460556748612380      -0.11313228738738738      -0.11153317143531837      -0.10981207203064271      -0.10797313544283428      -0.10602079182042823      -0.10395974451818563      -0.10179495876660354       -9.9531649710755593E-002  -9.7175269844253245E-002  -9.4731495877831098E-002  -9.2206215057182239E-002  -8.9605510989068729E-002  -8.6935648974307597E-002  -8.4203060925119005E-002  -8.1414329860557300E-002  -7.8576174054454481E-002  -7.5695430845545919E-002  -7.2779040169317799E-002  -6.9834027835900495E-002  -6.6867488605972220E-002  -6.3886569099245782E-002  -6.0898450574880483E-002  -5.7910331635046483E-002  -5.4929410878451899E-002  -5.1962869562046092E-002  -4.9017854297648357E-002  -4.6101459837238588E-002  -4.3220711978398274E-002  -4.0382550642232160E-002  -3.7593813149458061E-002  -3.4861217753521516E-002  -3.2191347451150001E-002  -2.9590634127195134E-002  -2.7065343055659288E-002  -2.4621557809077495E-002  -2.2265165600569094E-002  -2.0001843101667482E-002  -1.7837042766445488E-002  -1.5775979695088455E-002  -1.3823619071617468E-002  -1.1984664199958705E-002  -1.0263545175777952E-002  -8.6644082106062410E-003  -7.1911056422071526E-003  -5.8471866189968883E-003  -4.6358884010263158E-003  -3.5601283171761552E-003  -2.6224969234654358E-003  -1.8252525173506537E-003  -1.1703156900595105E-003  -6.5926442151051151E-004  -2.9333070707944552E-004  -7.3397991247993303E-005  -1.8266943928336920E-033  -0.0000000000000000       -4.4109645704433058E-005  -1.7628157094046562E-004  -3.9619502475597690E-004  -7.0331908752867874E-004  -1.0969133727204768E-003  -1.5760295693200725E-003  -2.1395134684737849E-003  -2.7860079117664055E-003  -3.5139560654295918E-003  -4.3216047157897371E-003  -5.2070083823018715E-003  -6.1680341497450117E-003  -7.2023668971714144E-003  -8.3075148953064976E-003  -9.4808158107519240E-003  -1.0719443120822774E-002  -1.2020412922802690E-002  -1.3380591122744227E-002  -1.4796700984450300E-002  -1.6265331026315499E-002  -1.7782943236950437E-002  -1.9345881601859856E-002  -2.0950380907375502E-002  -2.2592575815399241E-002  -2.4268510173030763E-002  -2.5974146543546121E-002  -2.7705375934524969E-002  -2.9458027694729629E-002  -3.1227879563637904E-002  -3.3010667841684348E-002  -3.4802097663893833E-002  -3.6597853343800071E-002  -3.8393608773973971E-002  -4.0185037844538196E-002  -4.1967824868289594E-002  -4.3737674974887890E-002  -4.5490324459261440E-002  -4.7221551054578814E-002  -4.8927184100243659E-002  -5.0603114592438984E-002  -5.2245305083135435E-002  -5.3849799406251946E-002  -5.5412732205723181E-002  -5.6930338252915380E-002  -5.8398961513079280E-002  -5.9815063954330436E-002  -6.1175234072306489E-002  -6.2476195106180840E-002  -6.3714812936275289E-002  -6.4888103630806909E-002  -6.5993240637053863E-002  -6.7027561590164597E-002  -6.7988574725498699E-002  -6.8873964884475086E-002  -6.9681599088792207E-002  -7.0409531681968507E-002  -7.1056009013822669E-002  -7.1619473667738659E-002  -7.2098568210788361E-002  -7.2492138464335859E-002  -7.2799236285658459E-002  -7.3019121850407709E-002  -7.3151265436220955E-002  -7.3195348698221502E-002  -7.3151265436237567E-002  -7.3019121850376706E-002  -7.2799236285673530E-002  -7.2492138464366182E-002  -7.2098568210783587E-002  -7.1619473667682232E-002  -7.1056009013914317E-002  -7.0409531681842788E-002  -6.9681599088883606E-002  -6.8873964884320460E-002  -6.7988574725731984E-002  -6.7027561589993817E-002  -6.5993240637161055E-002  -6.4888103630836830E-002  -6.3714812936091408E-002  -6.2476195106269027E-002  -6.1175234072290093E-002  -5.9815063954301050E-002  -5.8398961513212291E-002  -5.6930338252756583E-002  -5.5412732206073588E-002  -5.3849799405604651E-002  -5.2245305083664026E-002  -5.0603114592285475E-002  -4.8927184100061374E-002  -4.7221551054563569E-002  -4.5490324459640574E-002  -4.3737674974862209E-002  -4.1967824867884966E-002  -4.0185037844867093E-002  -3.8393608773796842E-002  -3.6597853344081790E-002  -3.4802097663460416E-002  -3.3010667842056987E-002  -3.1227879563505014E-002  -2.9458027694816147E-002  -2.7705375934302980E-002  -2.5974146543776847E-002  -2.4268510172912615E-002  -2.2592575815455120E-002  -2.0950380907500978E-002  -1.9345881601601916E-002  -1.7782943237172125E-002  -1.6265331026180763E-002  -1.4796700984387592E-002  -1.3380591122621268E-002  -1.2020412923094170E-002  -1.0719443120743558E-002  -9.4808158108040941E-003  -8.3075148951181448E-003  -7.2023668974097038E-003  -6.1680341496079000E-003  -5.2070083823045465E-003  -4.3216047158364853E-003  -3.5139560654210396E-003  -2.7860079117663326E-003  -2.1395134684507682E-003  -1.5760295693079086E-003  -1.0969133727292114E-003  -7.0331908757256790E-004  -3.9619502470707787E-004  -1.7628157095990357E-004  -4.4109645737563458E-005  -1.0977798759795655E-033  -0.0000000000000000       -1.4715032243468255E-005  -5.8807748879097048E-005  -1.3217114689530234E-004  -2.3462811096612308E-004  -3.6593164705086938E-004  -5.2576539739514531E-004  -7.1374431674665157E-004  -9.2941565516947309E-004  -1.1722600511247282E-003  -1.4416926304612427E-003  -1.7370643780828267E-003  -2.0576637516071207E-003  -2.4027184230223904E-003  -2.7713971489505542E-003  -3.1628117713322799E-003  -3.5760193592158721E-003  -4.0100244787801241E-003  -4.4637815917043982E-003  -4.9361975762187427E-003  -5.4261343566711050E-003  -5.9324116488975722E-003  -6.4538098011044150E-003  -6.9890727347441759E-003  -7.5369109668768667E-003  -8.0960047209994133E-003  -8.6650071029517363E-003  -9.2425473475838751E-003  -9.8272341210397865E-003  -1.0417658871432131E-002  -1.1012399224656895E-002  -1.1610022406151565E-002  -1.2209088700263365E-002  -1.2808154910731463E-002  -1.3405777841898222E-002  -1.4000517775971482E-002  -1.4590941938477686E-002  -1.5175627952885760E-002  -1.5753167264498172E-002  -1.6322168536705883E-002  -1.6881261001169674E-002  -1.7429097759858847E-002  -1.7964359029782620E-002  -1.8485755325664072E-002  -1.8992030561200857E-002  -1.9481965078818414E-002  -1.9954378587206275E-002  -2.0408133003520398E-002  -2.0842135197615654E-002  -2.1255339621871233E-002  -2.1646750834304805E-002  -2.2015425892747579E-002  -2.2360476628714539E-002  -2.2681071787601845E-002  -2.2976439028214123E-002  -2.3245866787990083E-002  -2.3488705992030887E-002  -2.3704371621574162E-002  -2.3892344119990319E-002  -2.4052170645963461E-002  -2.4183466164520682E-002  -2.4285914373663255E-002  -2.4359268467270451E-002  -2.4403351729265846E-002  -2.4418057959503608E-002  -2.4403351729251441E-002  -2.4359268467315766E-002  -2.4285914373615127E-002  -2.4183466164536292E-002  -2.4052170645975542E-002  -2.3892344119981396E-002  -2.3704371621562189E-002  -2.3488705992078682E-002  -2.3245866787876702E-002  -2.2976439028436036E-002  -2.2681071787308757E-002  -2.2360476629024375E-002  -2.2015425892562751E-002  -2.1646750834306526E-002  -2.1255339621898045E-002  -2.0842135197660688E-002  -2.0408133003436996E-002  -1.9954378587249674E-002  -1.9481965078710452E-002  -1.8992030561213194E-002  -1.8485755325605077E-002  -1.7964359030193243E-002  -1.7429097759546958E-002  -1.6881261001122926E-002  -1.6322168536921769E-002  -1.5753167264392253E-002  -1.5175627952764226E-002  -1.4590941938409990E-002  -1.4000517776287313E-002  -1.3405777841857751E-002  -1.2808154910666187E-002  -1.2209088700024033E-002  -1.1610022406807459E-002  -1.1012399224001088E-002  -1.0417658871726555E-002  -9.8272341209719762E-003  -9.2425473476172599E-003  -8.6650071028859452E-003  -8.0960047209192604E-003  -7.5369109670741126E-003  -6.9890727343639072E-003  -6.4538098015498781E-003  -5.9324116487084605E-003  -5.4261343566395217E-003  -4.9361975764109613E-003  -4.4637815917487698E-003  -4.0100244784650020E-003  -3.5760193594343891E-003  -3.1628117712197831E-003  -2.7713971490668007E-003  -2.4027184229518405E-003  -2.0576637515656165E-003  -1.7370643781213816E-003  -1.4416926304711354E-003  -1.1722600510396205E-003  -9.2941565525309403E-004  -7.1374431676507488E-004  -5.2576539733774634E-004  -3.6593164712251150E-004  -2.3462811086410996E-004  -1.3217114697347841E-004  -5.8807748870631923E-005  -1.4715032264811236E-005  -3.6622071125003652E-034   0.0000000000000000        1.4715032231585372E-005   5.8807748887248297E-005   1.3217114688889801E-004   2.3462811095629945E-004   3.6593164703209620E-004   5.2576539742507969E-004   7.1374431672626207E-004   9.2941565519071749E-004   1.1722600510926141E-003   1.4416926305105939E-003   1.7370643780404526E-003   2.0576637516933442E-003   2.4027184229153675E-003   2.7713971490023895E-003   3.1628117713687178E-003   3.5760193591622717E-003   4.0100244786962919E-003   4.4637815918116171E-003   4.9361975761969580E-003   5.4261343566978457E-003   5.9324116488309181E-003   6.4538098012012959E-003   6.9890727346516614E-003   7.5369109669293759E-003   8.0960047209904969E-003   8.6650071029471271E-003   9.2425473476053770E-003   9.8272341210851790E-003   1.0417658871414694E-002   1.1012399224603765E-002   1.1610022406272024E-002   1.2209088700226186E-002   1.2808154910718014E-002   1.3405777841756811E-002   1.4000517776155831E-002   1.4590941938496357E-002   1.5175627952828352E-002   1.5753167264370132E-002   1.6322168536886776E-002   1.6881261001090362E-002   1.7429097759847467E-002   1.7964359029811066E-002   1.8485755325665525E-002   1.8992030561126007E-002   1.9481965078991283E-002   1.9954378587135429E-002   2.0408133003485165E-002   2.0842135197685682E-002   2.1255339621828163E-002   2.1646750834342161E-002   2.2015425892737625E-002   2.2360476628734641E-002   2.2681071787554914E-002   2.2976439028283686E-002   2.3245866787957332E-002   2.3488705992042898E-002   2.3704371621586923E-002   2.3892344119957616E-002   2.4052170646019125E-002   2.4183466164500012E-002   2.4285914373671339E-002   2.4359268467285432E-002   2.4403351729273090E-002   2.4418057959467859E-002   2.4403351729268413E-002   2.4359268467319697E-002   2.4285914373611675E-002   2.4183466164546252E-002   2.4052170646029332E-002   2.3892344119960975E-002   2.3704371621561776E-002   2.3488705992076239E-002   2.3245866787864573E-002   2.2976439028461613E-002   2.2681071787255834E-002   2.2360476629098971E-002   2.2015425892549855E-002   2.1646750834353998E-002   2.1255339621864894E-002   2.0842135197603088E-002   2.0408133003474226E-002   1.9954378587246011E-002   1.9481965078737305E-002   1.8992030561181341E-002   1.8485755325773918E-002   1.7964359029961300E-002   1.7429097759720544E-002   1.6881261001022309E-002   1.6322168537024909E-002   1.5753167264239861E-002   1.5175627952983901E-002   1.4590941938304465E-002   1.4000517776187344E-002   1.3405777841955509E-002   1.2808154910665677E-002   1.2209088700015747E-002   1.1610022406821581E-002   1.1012399224040573E-002   1.0417658871738853E-002   9.8272341210112104E-003   9.2425473475510264E-003   8.6650071029265655E-003   8.0960047208663479E-003   7.5369109670917565E-003   6.9890727344680895E-003   6.4538098013944764E-003   5.9324116488249003E-003   5.4261343565603585E-003   4.9361975764517091E-003   4.4637815916872148E-003   4.0100244785928061E-003   3.5760193593123313E-003   3.1628117712634799E-003   2.7713971490420149E-003   2.4027184230485483E-003   2.0576637514561824E-003   1.7370643781453761E-003   1.4416926305089355E-003   1.1722600510216423E-003   9.2941565525714266E-004   7.1374431674932175E-004   5.2576539733922324E-004   3.6593164713633920E-004   2.3462811084644787E-004   1.3217114696617463E-004   5.8807748868965341E-005   1.4715032247367696E-005   3.6622071125003292E-034   0.0000000000000000        4.4109645694574001E-005   1.7628157090671332E-004   3.9619502475650751E-004   7.0331908751011286E-004   1.0969133728062617E-003   1.5760295692104098E-003   2.1395134685440460E-003   2.7860079117428254E-003   3.5139560654589841E-003   4.3216047157447531E-003   5.2070083823724574E-003   6.1680341495322956E-003   7.2023668974548413E-003   8.3075148951001869E-003   9.4808158108183761E-003   1.0719443120909803E-002   1.2020412922824200E-002   1.3380591122690393E-002   1.4796700984477818E-002   1.6265331026221484E-002   1.7782943237084053E-002   1.9345881601719843E-002   2.0950380907532259E-002   2.2592575815398794E-002   2.4268510172943243E-002   2.5974146543624354E-002   2.7705375934425375E-002   2.9458027694776817E-002   3.1227879563592124E-002   3.3010667841724253E-002   3.4802097663752848E-002   3.6597853343938731E-002   3.8393608773905644E-002   4.0185037844818083E-002   4.1967824868025687E-002   4.3737674974762983E-002   4.5490324459554733E-002   4.7221551054594253E-002   4.8927184100073129E-002   5.0603114592478696E-002   5.2245305083270029E-002   5.3849799406164918E-002   5.5412732205716547E-002   5.6930338253057058E-002   5.8398961512796291E-002   5.9815063954572797E-002   6.1175234072209442E-002   6.2476195106182450E-002   6.3714812936291901E-002   6.4888103630785968E-002   6.5993240637106113E-002   6.7027561590087492E-002   6.7988574725631412E-002   6.8873964884367145E-002   6.9681599088877430E-002   7.0409531681888848E-002   7.1056009013864080E-002   7.1619473667806605E-002   7.2098568210668595E-002   7.2492138464419820E-002   7.2799236285648120E-002   7.3019121850430649E-002   7.3151265436212115E-002   7.3195348698195453E-002   7.3151265436222565E-002   7.3019121850403629E-002   7.2799236285713109E-002   7.2492138464338329E-002   7.2098568210753583E-002   7.1619473667702299E-002   7.1056009013942295E-002   7.0409531681846271E-002   6.9681599088917134E-002   6.8873964884331035E-002   6.7988574725770551E-002   6.7027561589889428E-002   6.5993240637186243E-002   6.4888103630802801E-002   6.3714812936238027E-002   6.2476195106294055E-002   6.1175234072192941E-002   5.9815063954372763E-002   5.8398961513129219E-002   5.6930338252902404E-002   5.5412732205706638E-002   5.3849799406040462E-002   5.2245305083332742E-002   5.0603114592557605E-002   4.8927184099940964E-002   4.7221551054694028E-002   4.5490324459325750E-002   4.3737674975047471E-002   4.1967824868100384E-002   4.0185037844633814E-002   3.8393608773876438E-002   3.6597853344013352E-002   3.4802097663480545E-002   3.3010667842030945E-002   3.1227879563442737E-002   2.9458027694830941E-002   2.7705375934388855E-002   2.5974146543697497E-002   2.4268510173094525E-002   2.2592575815266094E-002   2.0950380907544055E-002   1.9345881601632451E-002   1.7782943237213897E-002   1.6265331026190270E-002   1.4796700984270172E-002   1.3380591122856451E-002   1.2020412922861467E-002   1.0719443120877054E-002   9.4808158108051939E-003   8.3075148951679070E-003   7.2023668971937047E-003   6.1680341498342589E-003   5.2070083822759513E-003   4.3216047157218244E-003   3.5139560655026098E-003   2.7860079117686173E-003   2.1395134684411882E-003   1.5760295693413428E-003   1.0969133726536715E-003   7.0331908762115772E-004   3.9619502467868001E-004   1.7628157093885818E-004   4.4109645676091580E-005   1.0977798759795619E-033   0.0000000000000000        7.3397991287163468E-005   2.9333070711733621E-004   6.5926442147967398E-004   1.1703156900798968E-003   1.8252525173255104E-003   2.6224969234998020E-003   3.5601283171700403E-003   4.6358884010136254E-003   5.8471866189875026E-003   7.1911056422419989E-003   8.6644082105214217E-003   1.0263545175962873E-002   1.1984664199767948E-002   1.3823619071754438E-002   1.5775979695024547E-002   1.7837042766313135E-002   2.0001843101836215E-002   2.2265165600580932E-002   2.4621557809025637E-002   2.7065343055571275E-002   2.9590634127239487E-002   3.2191347451252017E-002   3.4861217753289771E-002   3.7593813149570166E-002   4.0382550642266722E-002   4.3220711978441413E-002   4.6101459837149840E-002   4.9017854297628435E-002   5.1962869562208802E-002   5.4929410878376529E-002   5.7910331635107642E-002   6.0898450575011143E-002   6.3886569098998855E-002   6.6867488606074971E-002   6.9834027835907919E-002   7.2779040169274445E-002   7.5695430845793055E-002   7.8576174054332801E-002   8.1414329860543033E-002   8.4203060924938788E-002   8.6935648974668447E-002   8.9605510988566506E-002   9.2206215057692248E-002   9.4731495877375740E-002   9.7175269844713696E-002   9.9531649710337566E-002  0.10179495876692331       0.10395974451807015       0.10602079182039137       0.10797313544282287       0.10981207203060828       0.11153317143533956       0.11313228738750980       0.11460556748598186       0.11594946247792343       0.11716073480989235       0.11823646642706745       0.11917406580350963       0.11997127418488353       0.12062617103057797       0.12113717863987090       0.12150306595327448       0.12172295151807540       0.12179630561160305       0.12172295151805831       0.12150306595330966       0.12113717863980335       0.12062617103064538       0.11997127418483294       0.11917406580356883       0.11823646642701935       0.11716073480995304       0.11594946247784144       0.11460556748602989       0.11313228738743358       0.11153317143537150       0.10981207203072853       0.10797313544274117       0.10602079182035874       0.10395974451817307       0.10179495876670773        9.9531649710592418E-002   9.7175269844543610E-002   9.4731495877525940E-002   9.2206215057593063E-002   8.9605510988713916E-002   8.6935648974671459E-002   8.4203060924709250E-002   8.1414329860738155E-002   7.8576174054289627E-002   7.5695430845906519E-002   7.2779040169073952E-002   6.9834027835838974E-002   6.6867488606154171E-002   6.3886569099083079E-002   6.0898450575101598E-002   5.7910331634996606E-002   5.4929410878405471E-002   5.1962869562148725E-002   4.9017854297616854E-002   4.6101459837122667E-002   4.3220711978553233E-002   4.0382550641955971E-002   3.7593813149862022E-002   3.4861217753147607E-002   3.2191347451499347E-002   2.9590634126861602E-002   2.7065343055820354E-002   2.4621557809128392E-002   2.2265165600376110E-002   2.0001843101753410E-002   1.7837042766554290E-002   1.5775979694968620E-002   1.3823619071612822E-002   1.1984664200050713E-002   1.0263545175675140E-002   8.6644082106325723E-003   7.1911056422875024E-003   5.8471866189570417E-003   4.6358884009506801E-003   3.5601283172458391E-003   2.6224969233934257E-003   1.8252525174520221E-003   1.1703156899956324E-003   6.5926442153875476E-004   2.9333070708408417E-004   7.3397991299022091E-005   1.8266943928336883E-033   0.0000000000000000        1.0250950827731865E-004   4.0967317023503347E-004   9.2074557145408300E-004   1.6344928714301776E-003   2.5491944338544023E-003   3.6626464118855988E-003   4.9721664587800427E-003   6.4746005779938789E-003   8.1663307329323531E-003   1.0043282506869805E-002   1.2100934659685715E-002   1.4334330358988828E-002   1.6738089332632215E-002   1.9306420872754759E-002   2.2033137797055652E-002   2.4911671348419470E-002   2.7935087024806200E-002   3.1096101282509545E-002   3.4387099085329852E-002   3.7800152247709551E-002   4.1327038536102263E-002   4.4959261479194358E-002   4.8688070831677768E-002   5.2504483660583981E-002   5.6399305981970502E-002   6.0363154912878497E-002   6.4386481272909038E-002   6.8459592593253349E-002   7.2572676462066721E-002   7.6715824169029209E-002   8.0879054570229966E-002   8.5052338140486919E-002   8.9225621130416238E-002   9.3388849788290304E-002   9.7531994582682011E-002  0.10164507436216640       0.10571818040062278       0.10974150027256081       0.11370534148502238       0.11760015483565957       0.12141655741185156       0.12514535519793138       0.12877756522315670       0.13230443720460278       0.13571747462357847       0.13900845520033561       0.14216945069495104       0.14519284601548624       0.14807135755627165       0.15079805074904959       0.15336635676763638       0.15577008835320982       0.15800345471930599       0.16006107550399051       0.16193799372896236       0.16362968774462444       0.16513208212074862       0.16644155746518363       0.16755495914433563       0.16846960488116045       0.16918329121898062       0.16969429882831122       0.17000139664951178       0.17010384485873006       0.17000139664951769       0.16969429882826004       0.16918329121905373       0.16846960488111037       0.16755495914431270       0.16644155746517525       0.16513208212071884       0.16362968774463116       0.16193799372901552       0.16006107550387366       0.15800345471945781       0.15577008835312650       0.15336635676753052       0.15079805074910144       0.14807135755621206       0.14519284601548132       0.14216945069524048       0.13900845520005850       0.13571747462375114       0.13230443720431451       0.12877756522340689       0.12514535519785469       0.12141655741165511       0.11760015483597588       0.11370534148490424       0.10974150027242657       0.10571818040077177       0.10164507436206498        9.7531994582844117E-002   9.3388849788318240E-002   8.9225621130159541E-002   8.5052338140480924E-002   8.0879054570523273E-002   7.6715824168747504E-002   7.2572676462297564E-002   6.8459592593069205E-002   6.4386481273187704E-002   6.0363154912635122E-002   5.6399305982259181E-002   5.2504483660191822E-002   4.8688070832040402E-002   4.4959261478678521E-002   4.1327038536645433E-002   3.7800152247422898E-002   3.4387099085298203E-002   3.1096101282781591E-002   2.7935087024748114E-002   2.4911671348180689E-002   2.2033137797102503E-002   1.9306420872865257E-002   1.6738089332531458E-002   1.4334330359111677E-002   1.2100934659576047E-002   1.0043282506903025E-002   8.1663307329149868E-003   6.4746005780558571E-003   4.9721664587445355E-003   3.6626464119250742E-003   2.5491944338421032E-003   1.6344928714137983E-003   9.2074557144380953E-004   4.0967317025127764E-004   1.0250950822921748E-004   2.5512082428959467E-033   0.0000000000000000        1.3137406174466604E-004   5.2502867548351426E-004   1.1800085350014704E-003   2.0947323763257767E-003   3.2669950684444966E-003   4.6939722064475303E-003   6.3722261504023780E-003   8.2977148029859480E-003   1.0465801363197970E-002   1.2871264141956657E-002   1.5508308810455826E-002   1.8370582795815434E-002   2.1451190849585477E-002   2.4742711722915769E-002   2.8237216046775298E-002   3.1926285439936218E-002   3.5801032785903131E-002   3.9852123645792881E-002   4.4069798744228256E-002   4.8443897483025238E-002   5.2963882417728446E-002   5.7618864641709580E-002   6.2397630025019427E-002   6.7288666222495824E-002   7.2280190414613227E-002   7.7360177690586451E-002   8.2516390018821703E-002   8.7736405728160952E-002   9.3007649436221917E-002   9.8317422339928032E-002  0.10365293281467093       0.10900132722391211       0.11434972088951199       0.11968522913225380       0.12499499830845232       0.13026623677988650       0.13548624572889550       0.14064244974890280       0.14572242714463818       0.15071393985150913       0.15560496292224729       0.16038371349593189       0.16503867918237974       0.16955864579660451       0.17393272437842561       0.17815037741867673       0.18220144425324811       0.18607616553209683       0.18976520673848402       0.19325968067182048       0.19655116885960577       0.19963174183730267       0.20249397825364254       0.20513098274499403       0.20753640255247216       0.20970444282095038       0.21162988056354717       0.21330807724190695       0.21473498994175486       0.21590718111308629       0.21682182684990156       0.21747672369566501       0.21787029394929924       0.21800158946780701       0.21787029394930396       0.21747672369570956       0.21682182684987000       0.21590718111310611       0.21473498994181600       0.21330807724196543       0.21162988056352039       0.20970444282100487       0.20753640255235600       0.20513098274515942       0.20249397825350757       0.19963174183741783       0.19655116885963250       0.19325968067179256       0.18976520673855399       0.18607616553215625       0.18220144425292525       0.17815037741902184       0.17393272437809990       0.16955864579699170       0.16503867918203241       0.16038371349601704       0.15560496292256254       0.15071393985112705       0.14572242714476538       0.14064244974903078       0.13548624572875409       0.13026623678010185       0.12499499830822211       0.11968522913212210       0.11434972088999333       0.10900132722372202       0.10365293281444583        9.8317422340170407E-002   9.3007649436057951E-002   8.7736405728318950E-002   8.2516390018503166E-002   7.7360177690806373E-002   7.2280190414483483E-002   6.7288666222834040E-002   6.2397630024575088E-002   5.7618864642278868E-002   5.2963882417296694E-002   4.8443897483183389E-002   4.4069798744287528E-002   3.9852123645547494E-002   3.5801032785944695E-002   3.1926285440089658E-002   2.8237216046750609E-002   2.4742711722901801E-002   2.1451190849614228E-002   1.8370582795741375E-002   1.5508308810589982E-002   1.2871264141808522E-002   1.0465801363216697E-002   8.2977148030273177E-003   6.3722261503689637E-003   4.6939722064732155E-003   3.2669950684004944E-003   2.0947323763642811E-003   1.1800085349861088E-003   5.2502867548746357E-004   1.3137406177721601E-004   3.2695760088416252E-033   0.0000000000000000        1.5992211174226925E-004   6.3911931550077400E-004   1.4364287157816007E-003   2.5499254356022589E-003   3.9769251614732966E-003   5.7139897353746319E-003   7.7569345056238866E-003   1.0100839012552631E-002   1.2740058860008910E-002   1.5668237666523491E-002   1.8878321974692719E-002   2.2362578772451052E-002   2.6112614450043887E-002   3.0119395091596959E-002   3.4373268249016140E-002   3.8863986193218736E-002   4.3580730605398209E-002   4.8512138637847015E-002   5.3646330289027190E-002   5.8970937023774629E-002   6.4473131571184589E-002   7.0139658827293450E-002   7.5956867785935661E-002   8.1910744429009391E-002   8.7986945485517595E-002   9.4170832986225098E-002  0.10044750952953679       0.10680185416934827       0.11321855884411242       0.11968216525602389       0.12617710210888983       0.13268772262548020       0.13919834223917399       0.14569327637867946       0.15215687825821020       0.15857357656797622       0.16492791298873419       0.17120457943267373       0.17738845492145980       0.18346464201429974       0.18941850269890512       0.19523569365245183       0.20090220080003146       0.20640437307332993       0.21172895529788227       0.21686312012780795       0.22179449894426109       0.22651121165785987       0.23100189532421356       0.23525573152095977       0.23926247240999771       0.24301246542562663       0.24649667652674712       0.24970671196422212       0.25263483849816137       0.25527400203172190       0.25761784460206577       0.25966071969994420       0.26139770587041394       0.26282461857010503       0.26393802024944157       0.26473522863055404       0.26521432317369276       0.26537414969955331       0.26521432317369059       0.26473522863054250       0.26393802024941404       0.26282461857008671       0.26139770587035549       0.25966071969986898       0.25761784460220694       0.25527400203153505       0.25263483849835444       0.24970671196403313       0.24649667652683527       0.24301246542560950       0.23926247240992995       0.23525573152107179       0.23100189532408144       0.22651121165774588       0.22179449894446510       0.21686312012764544       0.21172895529808250       0.20640437307312759       0.20090220080010807       0.19523569365248358       0.18941850269863539       0.18346464201467830       0.17738845492112001       0.17120457943286885       0.16492791298863746       0.15857357656794344       0.15215687825840565       0.14569327637873331       0.13919834223866090       0.13268772262579467       0.12617710210899746       0.11968216525583332       0.11321855884417316       0.10680185416940687       0.10044750952963660        9.4170832986105027E-002   8.7986945485665435E-002   8.1910744428695337E-002   7.5956867786250881E-002   7.0139658827008247E-002   6.4473131571284870E-002   5.8970937023841298E-002   5.3646330288905128E-002   4.8512138637883090E-002   4.3580730605532081E-002   3.8863986193152095E-002   3.4373268249018762E-002   3.0119395091504325E-002   2.6112614450051454E-002   2.2362578772577364E-002   1.8878321974515475E-002   1.5668237666741424E-002   1.2740058859878573E-002   1.0100839012564500E-002   7.7569345057256107E-003   5.7139897352653729E-003   3.9769251615341950E-003   2.5499254355718522E-003   1.4364287157945963E-003   6.3911931549202514E-004   1.5992211176975849E-004   3.9800670798009617E-033   0.0000000000000000        1.8808488061868267E-004   7.5167022981822030E-004   1.6893883657175834E-003   2.9989754366227983E-003   4.6772744135239975E-003   6.7202416688293765E-003   9.1229556203394624E-003   1.1879629299522786E-002   1.4983624313232271E-002   1.8427464900881690E-002   2.2202855467359381E-002   2.6300701193392707E-002   3.0711130326230969E-002   3.5423518049230482E-002   4.0426512085809149E-002   4.5708060050009477E-002   5.1255438481088558E-002   5.7055283496574620E-002   6.3093622989032344E-002   6.9355910283535382E-002   7.5827059185355136E-002   8.2491480322622573E-002   8.9333118704059078E-002   9.6335492396583511E-002  0.10348173223193176       0.11075462244791290       0.11813664216057224       0.12561000757754867       0.13315671483656430       0.14075858338265318       0.14839729976557925       0.15605446175798904       0.16371162268913936       0.17135033588639059       0.17895219911134411       0.18649889889650928       0.19397225466259246       0.20135426251646388       0.20862713862740453       0.21577336206615189       0.22277571701794291       0.22961733425535491       0.23628173177767783       0.24275285451986128       0.24901511302809623       0.25505342101735362       0.26085323171684294       0.26640057291311292       0.27168208061028171       0.27668503122755506       0.28139737224809158       0.28580775125753094       0.28990554329187379       0.29368087643385665       0.29712465559622658       0.30022858443149003       0.30298518531974877       0.30538781738223780       0.30743069247978944       0.30910888915844503       0.31041836450263360       0.31135596387942305       0.31191942853300636       0.31210740103159001       0.31191942853304555       0.31135596387940562       0.31041836450268023       0.30910888915851936       0.30743069247979998       0.30538781738222687       0.30298518531970636       0.30022858443164835       0.29712465559609064       0.29368087643404317       0.28990554329171658       0.28580775125761104       0.28139737224805161       0.27668503122755467       0.27168208061043253       0.26640057291308628       0.26085323171683295       0.25505342101737599       0.24901511302801430       0.24275285451993656       0.23628173177781603       0.22961733425521474       0.22277571701794516       0.21577336206617498       0.20862713862757218       0.20135426251637120       0.19397225466249113       0.18649889889655313       0.17895219911126611       0.17135033588631318       0.16371162268963424       0.15605446175766735       0.14839729976553653       0.14075858338287719       0.13315671483650215       0.12561000757730559       0.11813664216076401       0.11075462244791710       0.10348173223162882        9.6335492397003814E-002   8.9333118703792999E-002   8.2491480322803942E-002   7.5827059185364518E-002   6.9355910283364033E-002   6.3093622989133027E-002   5.7055283496725930E-002   5.1255438480867603E-002   4.5708060050043506E-002   4.0426512085869615E-002   3.5423518049267494E-002   3.0711130326270500E-002   2.6300701193235250E-002   2.2202855467449739E-002   1.8427464900761248E-002   1.4983624313437034E-002   1.1879629299428061E-002   9.1229556202274339E-003   6.7202416689332630E-003   4.6772744135020819E-003   2.9989754366404461E-003   1.6893883657203186E-003   7.5167022982157157E-004   1.8808488061558277E-004   4.6809698205523552E-033   0.0000000000000000        2.1579451877676466E-004   8.6241026689825358E-004   1.9382780731446191E-003   3.4408005651853637E-003   5.3663556057432773E-003   7.7103038383844313E-003   1.0466998608146937E-002   1.3629800378190971E-002   1.7191092751628216E-002   2.1142298597046950E-002   2.5473900167863127E-002   3.0175462746244525E-002   3.5235660220432077E-002   4.0642302467432743E-002   4.6382364732359287E-002   5.2442019005797084E-002   5.8806667338214935E-002   6.5460977008353599E-002   7.2388917460043042E-002   7.9573798925220859E-002   8.6998312627767818E-002   9.4644572485661826E-002  0.10249415819870292       0.11052815962508382       0.11872722234062430       0.12707159426167555       0.13554117323428871       0.14411555545858828       0.15277408464764114       0.16149590178715126       0.17025999538927503       0.17904525211127756       0.18783050761854919       0.19659459757244660       0.20531640861899486       0.21397492924953501       0.22254930042243209       0.23101886581536807       0.23936322158331369       0.24756226552138250       0.25559624548539139       0.26344580698168729       0.27109203979275287       0.27851652353214862       0.28570137202334256       0.29262927638899483       0.29928354674680469       0.30564815242156818       0.31170776056143495       0.31744777307675465       0.32285436180971550       0.32791450184603632       0.33261600289362264       0.33694753865155475       0.34089867409378832       0.34445989061033322       0.34762260893735181       0.35037920982535248       0.35272305239615981       0.35464849013841521       0.35615088451475629       0.35722661613162099       0.35787309346391472       0.35808875909325083       0.35787309346379170       0.35722661613169415       0.35615088451462351       0.35464849013841332       0.35272305239609514       0.35037920982540777       0.34762260893730107       0.34445989061022303       0.34089867409385938       0.33694753865140764       0.33261600289392601       0.32791450184574145       0.32285436180994787       0.31744777307651484       0.31170776056154870       0.30564815242139520       0.29928354674699131       0.29262927638871650       0.28570137202355816       0.27851652353215411       0.27109203979257651       0.26344580698179965       0.25559624548555043       0.24756226552102253       0.23936322158362500       0.23101886581499231       0.22254930042288248       0.21397492924932271       0.20531640861894798       0.19659459757262435       0.18783050761819406       0.17904525211131181       0.17025999538951964       0.16149590178688558       0.15277408464767883       0.14411555545886057       0.13554117323406190       0.12707159426169234       0.11872722234085799       0.11052815962485021       0.10249415819875239        9.4644572485577158E-002   8.6998312627814017E-002   7.9573798925286890E-002   7.2388917460016258E-002   6.5460977008186649E-002   5.8806667338413166E-002   5.2442019005830974E-002   4.6382364732221723E-002   4.0642302467486527E-002   3.5235660220245185E-002   3.0175462746475729E-002   2.5473900167863911E-002   2.1142298597039606E-002   1.7191092751488574E-002   1.3629800378288136E-002   1.0466998608155146E-002   7.7103038383811613E-003   5.3663556057276518E-003   3.4408005652093810E-003   1.9382780731091874E-003   8.6241026692410660E-004   2.1579451877057148E-004   5.3705956950015111E-033   0.0000000000000000        2.4298426804492281E-004   9.7107263763412206E-004   2.1824982301414811E-003   3.8743364120522282E-003   6.0425086634744206E-003   8.6817910775550608E-003   1.1785825528414142E-002   1.5347135908234975E-002   1.9357146162747099E-002   2.3806198453777190E-002   2.8683575812139553E-002   3.3977528760191007E-002   3.9675304110926950E-002   4.5763175804602409E-002   5.2226477984023988E-002   5.9049640330858751E-002   6.6216225573503415E-002   7.3708969088528517E-002   8.1509820493585169E-002   8.9599987130626182E-002   9.7959979343884090E-002  0.10656965742740082       0.11540828014943978       0.12445455471711067       0.13368668807334075       0.14308243940059320       0.15261917369994477       0.16227391632145385       0.17202340831329249       0.18184416245457305       0.19171251983856138       0.20160470686913115       0.21149689253538340       0.22136524582112943       0.23118599311672483       0.24093547549367522       0.25059020569971968       0.26012692474114957       0.26952265792028696       0.27875477017832639       0.28780102062956814       0.29663961614042905       0.30524926383017731       0.31360922237067146       0.32169935195044730       0.32950016279583372       0.33699286212511625       0.34415939941683948       0.35098250990217095       0.35744575615197405       0.36353356767854722       0.36923127844617315       0.37452516220404952       0.37940246555007751       0.38385143866125992       0.38786136359476725       0.39142258011130837       0.39452650894670888       0.39716567247996959       0.39933371274877472       0.40102540676412168       0.40223667909639138       0.40296461168912878       0.40320745089351040       0.40296461168926523       0.40223667909630617       0.40102540676433812       0.39933371274869844       0.39716567248004181       0.39452650894670438       0.39142258011129627       0.38786136359486856       0.38385143866123250       0.37940246555018220       0.37452516220367149       0.36923127844647763       0.36353356767836220       0.35744575615220125       0.35098250990195579       0.34415939941731843       0.33699286212462531       0.32950016279631966       0.32169935195027161       0.31360922237038824       0.30524926383052642       0.29663961614028739       0.28780102062945445       0.27875477017851569       0.26952265792010444       0.26012692474140819       0.25059020569932666       0.24093547549395908       0.23118599311667692       0.22136524582118894       0.21149689253538639       0.20160470686931381       0.19171251983829415       0.18184416245473933       0.17202340831320545       0.16227391632143995       0.15261917369989783       0.14308243940066409       0.13368668807325243       0.12445455471716096       0.11540828014946565       0.10656965742752314        9.7959979343583095E-002   8.9599987130899561E-002   8.1509820493425492E-002   7.3708969088735671E-002   6.6216225573258569E-002   5.9049640330775345E-002   5.2226477984287610E-002   4.5763175804410645E-002   3.9675304111274637E-002   3.3977528759903140E-002   2.8683575812100424E-002   2.3806198453881690E-002   1.9357146162765987E-002   1.5347135908121073E-002   1.1785825528508756E-002   8.6817910775275862E-003   6.0425086635155492E-003   3.8743364119919041E-003   2.1824982301860904E-003   9.7107263760497263E-004   2.4298426804478398E-004   6.0472833340127770E-033   0.0000000000000000        2.6958862247931275E-004   1.0773955574019034E-003   2.4214604780699988E-003   4.2985385361696028E-003   6.7041046566064947E-003   9.6323629661442655E-003   1.3076259187745836E-002   1.7027498650434261E-002   2.1476566304971040E-002   2.6412746872470465E-002   3.1824149977935395E-002   3.7697739690479591E-002   4.4019366472968093E-002   5.0773801392820499E-002   5.7944772825416289E-002   6.5515005650914240E-002   7.3466262876529853E-002   8.1779389568790883E-002   9.0434359001713052E-002   9.9410320904063154E-002  0.10868565168781161       0.11823800654686500       0.12804437328156276       0.13808112774424841       0.14832409074844219       0.15874858632072053       0.16932950114729367       0.18004134507609135       0.19085831252336788       0.20175434464370237       0.21270319210765637       0.22367847833956001       0.23465376306142732       0.24560260599025729       0.25649863053531657       0.26731558734278293       0.27802741753099747       0.28860831547305810       0.29903279095982155       0.30927573061331937       0.31931245838373612       0.32911879499875307       0.33867111621380602       0.34794640972218349       0.35692233059869105       0.36557725512696226       0.37389033289430229       0.38184153702369628       0.38941171241772043       0.39658262190795479       0.40333699018812569       0.40965854543288233       0.41553205849674441       0.42094337960670097       0.42587947244373686       0.43032844555493149       0.43427958099694491       0.43772336015944147       0.44065148669349302       0.44305690650066720       0.44493382472605636       0.44627771971776004       0.44708535392243770       0.44735478168155718       0.44708535392242288       0.44627771971778957       0.44493382472589782       0.44305690650073648       0.44065148669345333       0.43772336015948099       0.43427958099699215       0.43032844555492772       0.42587947244371072       0.42094337960653894       0.41553205849707675       0.40965854543273350       0.40333699018819047       0.39658262190775811       0.38941171241790418       0.38184153702329993       0.37389033289463880       0.36557725512664818       0.35692233059880668       0.34794640972241742       0.33867111621340673       0.32911879499905572       0.31931245838384048       0.30927573061316560       0.29903279095978474       0.28860831547301213       0.27802741753125748       0.26731558734249639       0.25649863053548588       0.24560260599010647       0.23465376306146157       0.22367847833956539       0.21270319210776134       0.20175434464361366       0.19085831252354224       0.18004134507590086       0.16932950114750028       0.15874858632060296       0.14832409074847605       0.13808112774409384       0.12804437328184190       0.11823800654660481       0.10868565168826178        9.9410320903665042E-002   9.0434359001822187E-002   8.1779389568668759E-002   7.3466262876768190E-002   6.5515005650876604E-002   5.7944772825192982E-002   5.0773801393074046E-002   4.4019366472648737E-002   3.7697739690648747E-002   3.1824149978045072E-002   2.6412746872327510E-002   2.1476566305001395E-002   1.7027498650543833E-002   1.3076259187650933E-002   9.6323629661799089E-003   6.7041046565514666E-003   4.2985385362159338E-003   2.4214604780590002E-003   1.0773955573907285E-003   2.6958862246563998E-004   6.7094025377929502E-033   0.0000000000000000        2.9554348620688985E-004   1.1811228772703520E-003   2.6545891237299592E-003   4.7123849815744051E-003   7.3495497223535454E-003   1.0559729470663514E-002   1.4335190791236309E-002   1.8666840435231331E-002   2.3544247278688851E-002   2.8955664415722556E-002   3.4888056712555425E-002   4.1327133187776852E-002   4.8257382041386486E-002   5.5662108159167563E-002   6.3523473344344467E-002   7.1822539297418858E-002   8.0539313235095125E-002   8.9652796062131210E-002   9.9141032954557770E-002  0.10898116625669987       0.11914949054530820       0.12962150973851688       0.14037199611263196       0.15137505107513111       0.16260416755967716       0.17403229388401700       0.18563189892052048       0.19737503842103582       0.20923342233889652       0.22117848298095849       0.23318144383316403       0.24521338888230743       0.25724533228102414       0.26924828817587571       0.28119334053853429       0.29305171282545317       0.30479483730708945       0.31639442388592259       0.32782252825363339       0.33905161921038629       0.35005464499109368       0.36080509843415387       0.37127708084045163       0.38144536436867832       0.39128545280648563       0.40077364058900611       0.40988706990440038       0.41860378576395385       0.42690278889038402       0.43476408630895297       0.44216873951300584       0.44909891008672820       0.45553790268214633       0.46147020523625049       0.46688152634589825       0.47175882969216526       0.47609036545022043       0.47986569859215933       0.48307573402939685       0.48571273852112096       0.48777035930549079       0.48924363940399895       0.49012902956279419       0.49042439680388944       0.49012902956264243       0.48924363940406990       0.48777035930542673       0.48571273852118263       0.48307573402945547       0.47986569859196543       0.47609036545030914       0.47175882969206517       0.46688152634584867       0.46147020523654125       0.45553790268190053       0.44909891008680358       0.44216873951290275       0.43476408630923630       0.42690278889021571       0.41860378576407786       0.40988706990446855       0.40077364058895082       0.39128545280637406       0.38144536436860549       0.37127708084086403       0.36080509843378916       0.35005464499089467       0.33905161921069338       0.32782252825370206       0.31639442388580996       0.30479483730709722       0.29305171282563747       0.28119334053833794       0.26924828817595886       0.25724533228098168       0.24521338888231262       0.23318144383294417       0.22117848298113726       0.20923342233879613       0.19737503842104187       0.18563189892051127       0.17403229388400274       0.16260416755974486       0.15137505107523716       0.14037199611239479       0.12962150973856446       0.11914949054507976       0.10898116625688962        9.9141032954721486E-002   8.9652796062043946E-002   8.0539313235158838E-002   7.1822539297270324E-002   6.3523473344619968E-002   5.5662108158890847E-002   4.8257382041623921E-002   4.1327133187672734E-002   3.4888056712492108E-002   2.8955664415769449E-002   2.3544247278728676E-002   1.8666840435153632E-002   1.4335190791290624E-002   1.0559729470607770E-002   7.3495497223781854E-003   4.7123849815866670E-003   2.6545891237190053E-003   1.1811228772822383E-003   2.9554348619969910E-004   7.3553582031853191E-033   0.0000000000000000        3.2078632768214508E-004   1.2820047006635582E-003   2.8813225269348625E-003   5.1148787386674300E-003   7.9772889057984128E-003   1.1461656458368857E-002   1.5559587434839376E-002   2.0261211913292176E-002   2.5555207825450274E-002   3.1428824937425964E-002   3.7867914758144529E-002   4.4856965685780487E-002   5.2379141026861815E-002   6.0416319702429291E-002   6.8949139923027189E-002   7.7957045827076077E-002   8.7418337011574823E-002   9.7310220802803590E-002  0.10760886717363738       0.11828946614821456       0.12932628757547454       0.14069274311444543       0.15236145028936290       0.16430429845667505       0.17649251652813797       0.18889674228132911       0.20148709309959684       0.21423323795911728       0.22710447050299340       0.24006978301393345       0.25309794111505829       0.26615755901940052       0.27921717513780214       0.29224532787677943       0.30521063143015426       0.31808185139187578       0.33082798000318125       0.34341831085132557       0.35582251284900646       0.36801070329917102       0.37995351988936810       0.39162219142775129       0.40298860715594509       0.41402538446769960       0.42470593488212022       0.43500452809110551       0.44489635395290217       0.45435758225562289       0.46336542013194987       0.47189816696668924       0.47993526667542358       0.48745735722787464       0.49444631729070732       0.50088530988590130       0.50675882295029573       0.51205270670760461       0.51675420775536274       0.52085199978958430       0.52433621089113758       0.52719844730706600       0.52943181367322834       0.53103092962560772       0.53199194276096984       0.53231253791962763       0.53199194276117567       0.53103092962547482       0.52943181367349001       0.52719844730674648       0.52433621089114624       0.52085199978987540       0.51675420775510217       0.51205270670778080       0.50675882295038288       0.50088530988564495       0.49444631729083877       0.48745735722779737       0.47993526667557906       0.47189816696643055       0.46336542013212645       0.45435758225557987       0.44489635395267357       0.43500452809151524       0.42470593488192898       0.41402538446803339       0.40298860715534179       0.39162219142807175       0.37995351988959669       0.36801070329888358       0.35582251284891508       0.34341831085158536       0.33082798000284475       0.31808185139195111       0.30521063143023325       0.29224532787678376       0.27921717513797106       0.26615755901920946       0.25309794111528683       0.24006978301380588       0.22710447050299692       0.21423323795930643       0.20148709309942991       0.18889674228150735       0.17649251652788556       0.16430429845677991       0.15236145028923995       0.14069274311474000       0.12932628757541986       0.11828946614818536       0.10760886717346338        9.7310220802847833E-002   8.7418337011453975E-002   7.7957045827360072E-002   6.8949139922610453E-002   6.0416319702852134E-002   5.2379141026548705E-002   4.4856965685928958E-002   3.7867914758165616E-002   3.1428824937406667E-002   2.5555207825420666E-002   2.0261211913312763E-002   1.5559587434839213E-002   1.1461656458387606E-002   7.9772889058098203E-003   5.1148787386510680E-003   2.8813225269256545E-003   1.2820047006643182E-003   3.2078632768517407E-004   7.9835941664129244E-033   0.0000000000000000        3.4525633047232805E-004   1.3797979852251988E-003   3.1011144531832443E-003   5.5050501459522616E-003   8.5858099052047703E-003   1.2335971081486801E-002   1.6746499408946056E-002   2.1806772070551084E-002   2.7504603328954273E-002   3.3826270338350208E-002   4.0756545335748642E-002   4.8278733467299849E-002   5.6374713706125477E-002   6.5024982668505676E-002   7.4208701609061845E-002   8.3903746633713028E-002   9.4086761989970860E-002  0.10473321634150555       0.11581746186197606       0.12731279602820686       0.13919152594564671       0.15142503506785962       0.16398385213361766       0.17683772217051086       0.18995567937763413       0.20330612173208518       0.21685688711414958       0.23057533079764217       0.24442840408705818       0.25838273394096672       0.27240470336847855       0.28646053241620012       0.30051635954990230       0.31453832322741382       0.32849264347597351       0.34234570327409741       0.35606412953226324       0.36961487350030625       0.38296529037682930       0.39608321796033685       0.40893705412810966       0.42149583296891030       0.43372929938359139       0.44560798197359897       0.45710326403701407       0.46818745251461347       0.47883384469841478       0.48901679256725511       0.49871176457173172       0.50789540473342742       0.51654558891378888       0.52464147811030870       0.53216356866269732       0.53909373923659376       0.54541529448092674       0.55111300524909779       0.55617314528512951       0.56058352429487890       0.56433351730992265       0.56741409028804068       0.56981782187361885       0.57153892127818640       0.57257324223119543       0.57291829296728103       0.57257324223107664       0.57153892127828221       0.56981782187340990       0.56741409028838485       0.56433351730992054       0.56058352429458569       0.55617314528537465       0.55111300524882600       0.54541529448109516       0.53909373923660087       0.53216356866268755       0.52464147811044448       0.51654558891358970       0.50789540473361416       0.49871176457151234       0.48901679256741171       0.47883384469854962       0.46818745251401184       0.45710326403755164       0.44560798197314000       0.43372929938415727       0.42149583296872462       0.40893705412787607       0.39608321796056667       0.38296529037678734       0.36961487350018823       0.35606412953265132       0.34234570327379205       0.32849264347624424       0.31453832322710223       0.30051635954988326       0.28646053241635588       0.27240470336838818       0.25838273394099226       0.24442840408698288       0.23057533079759787       0.21685688711433426       0.20330612173176046       0.18995567937802602       0.17683772217024049       0.16398385213397637       0.15142503506746235       0.13919152594584472       0.12731279602802759       0.11581746186224948       0.10473321634134394        9.4086761990131232E-002   8.3903746633426507E-002   7.4208701609482883E-002   6.5024982668100154E-002   5.6374713706502391E-002   4.8278733467019309E-002   4.0756545335808733E-002   3.3826270338402638E-002   2.7504603328899674E-002   2.1806772070580210E-002   1.6746499408938048E-002   1.2335971081485129E-002   8.5858099052254049E-003   5.5050501459206445E-003   3.1011144532194549E-003   1.3797979852006969E-003   3.4525633051091448E-004   8.5925969520133891E-033   0.0000000000000000        3.6889453950892683E-004   1.4742671286682085E-003   3.3134353891805892E-003   5.8819592261726379E-003   9.1736467152906571E-003   1.3180567010074402E-002   1.7893067305521627E-002   2.3299797481015655E-002   2.9387737485406681E-002   3.6142224920908725E-002   4.3546989437254678E-002   5.1584193147516492E-002   6.0234474349764422E-002   6.9476994334428818E-002   7.9289487611648696E-002   8.9648315544455764E-002  0.10052852330377862       0.11190389998389368       0.12374704175168101       0.13602941786038128       0.14872143939089189       0.16179253052746490       0.17521120222587794       0.18894512806705721       0.20296122214184278       0.21722571875266100       0.23170425376455756       0.24636194738638700       0.26116348820564789       0.27607321825348868       0.29105521891009656       0.30607339743678053       0.32109157392624810       0.33607356846435793       0.35098328829265946       0.36578481475486802       0.38044248983539308       0.39492100205774855       0.40918547155518292       0.42320153410101891       0.43693542389346252       0.45035405490213709       0.46342510057575897       0.47611707171762629       0.48839939235135699       0.50024247337404149       0.51161778384714540       0.52249791972416038       0.53285666987233116       0.54266907921913854       0.55191150886704587       0.56056169304735692       0.56859879275620617       0.57600344596002362       0.58275781424054462       0.58884562576676158       0.59425221449996124       0.59896455552019690       0.60297129640971314       0.60626278459712213       0.60883109061588203       0.61067002720365005       0.61177516420988809       0.61214383926844484       0.61177516420991584       0.61067002720363339       0.60883109061591745       0.60626278459701410       0.60297129640956182       0.59896455552048844       0.59425221449987076       0.58884562576698152       0.58275781424015460       0.57600344596029052       0.56859879275605796       0.56056169304718950       0.55191150886729035       0.54266907921894136       0.53285666987257729       0.52249791972394866       0.51161778384714263       0.50024247337447891       0.48839939235083274       0.47611707171800344       0.46342510057522124       0.45035405490224389       0.43693542389376289       0.42320153410082029       0.40918547155533280       0.39492100205762998       0.38044248983530427       0.36578481475500790       0.35098328829219294       0.33607356846483599       0.32109157392604254       0.30607339743682810       0.29105521891002428       0.27607321825353093       0.26116348820566865       0.24636194738643186       0.23170425376426146       0.21722571875301844       0.20296122214155615       0.18894512806727390       0.17521120222558817       0.16179253052782727       0.14872143939051166       0.13602941786080530       0.12374704175119516       0.11190389998436982       0.10052852330351515        8.9648315544627363E-002   7.9289487611396509E-002   6.9476994334665462E-002   6.0234474349465279E-002   5.1584193147844674E-002   4.3546989437111314E-002   3.6142224920896152E-002   2.9387737485486638E-002   2.3299797480944389E-002   1.7893067305553529E-002   1.3180567010055051E-002   9.1736467152789512E-003   5.8819592261976743E-003   3.3134353891731004E-003   1.4742671286829083E-003   3.6889453949763107E-004   9.1808994189338411E-033   0.0000000000000000        3.9164400317111281E-004   1.5651845356988280E-003   3.5177738189297808E-003   6.2446979503418595E-003   9.7393831584175437E-003   1.3993409506802163E-002   1.8996528906371248E-002   2.4736691275814120E-002   3.1200073617259884E-002   3.8371109302171975E-002   4.6232524590519769E-002   5.4765381536523952E-002   6.3949124403174143E-002   7.3761629364621911E-002   8.4179257818250697E-002   9.5176913337797139E-002  0.10672810213290923       0.11880499687543100       0.13137850373875887       0.14441833249243588       0.15789306946820042       0.17177025324685313       0.18601645285509991       0.20059734830962014       0.21547781329473145       0.23062199978753362       0.24599342441840413       0.26155505636469278       0.27726940656153620       0.29309861801627213       0.30900455701177687       0.32494890497336693       0.34089325078174221       0.35679918331199201       0.37262838396574810       0.38834271898978939       0.40390433134021136       0.41927573188358147       0.43441988971766782       0.44930032137481185       0.46388117871936063       0.47812733530958240       0.49200447101614969       0.50547915471002480       0.51851892479256956       0.53109236740775989       0.54316919211307235       0.55472030485834778       0.56571787807356289       0.57613541770583265       0.58594782705249393       0.59513146721440280       0.60366421404880199       0.61152551146789358       0.61869642095759836       0.62515966720777350       0.63089967972294436       0.63590263034027927       0.64015646653674718       0.64365094047036409       0.64637763366290246       0.64832997728543251       0.64950326798019065       0.64989467919227473       0.64950326798021374       0.64832997728538866       0.64637763366300205       0.64365094047032123       0.64015646653699687       0.63590263034003969       0.63089967972295447       0.62515966720761629       0.61869642095802235       0.61152551146751577       0.60366421404905801       0.59513146721451071       0.58594782705228454       0.57613541770599652       0.56571787807333829       0.55472030485857859       0.54316919211302117       0.53109236740750954       0.51851892479293837       0.50547915470975580       0.49200447101662093       0.47812733530954110       0.46388117871909879       0.44930032137488651       0.43441988971756923       0.41927573188390765       0.40390433133995185       0.38834271898985956       0.37262838396616149       0.35679918331156363       0.34089325078210281       0.32494890497321549       0.30900455701187235       0.29309861801625653       0.27726940656152571       0.26155505636468968       0.24599342441863567       0.23062199978728146       0.21547781329484619       0.20059734830967305       0.18601645285506394       0.17177025324663514       0.15789306946861439       0.14441833249198077       0.13137850373932405       0.11880499687484766       0.10672810213309530        9.5176913337836747E-002   8.4179257818320266E-002   7.3761629364517828E-002   6.3949124403281168E-002   5.4765381536348495E-002   4.6232524590631353E-002   3.8371109302175826E-002   3.1200073617202034E-002   2.4736691275863140E-002   1.8996528906327415E-002   1.3993409506871560E-002   9.7393831583655575E-003   6.2446979503778593E-003   3.5177738189051131E-003   1.5651845357020334E-003   3.9164400318510584E-004   9.7470842950022692E-033   0.0000000000000000        4.1344991058801014E-004   1.6523311667482510E-003   3.7136374550861845E-003   6.5923924252555303E-003   1.0281656296431976E-002   1.4772540328387523E-002   2.0054225836503636E-002   2.6113991809440438E-002   3.2937245601174635E-002   4.0507553855462376E-002   4.8806681054746830E-002   5.7814634817215577E-002   6.7509714895458872E-002   7.7868565639962348E-002   8.8866232287656541E-002  0.10047622108063030       0.11267056309265273       0.12541988161138681       0.13869346291016682       0.15245933024010935       0.16668432086833235       0.18133416596949437       0.19637357318259310       0.21176631163781126       0.22747529923633469       0.24346269198937220       0.25968997518548043       0.27611805618009444       0.29270735856905727       0.30941791753898273       0.32620947614049139       0.34304158227548243       0.35987368615010162       0.37666523796020901       0.39337578558592384       0.40996507203817745       0.42639313244768379       0.44262039034197154       0.45860775298687656       0.47431670556981770       0.48970940398292667       0.50474876599135643       0.51939856057350908       0.53362349519866548       0.54738930085644766       0.56066281460905465       0.57341205948771634       0.58560632152580139       0.59721622375268768       0.60821379696789823       0.61857254711615961       0.62826751912037071       0.63727535699699478       0.64557436012302227       0.65314453551776908       0.65996764600228619       0.66602725414246278       0.67130876183968247       0.67579944550628124       0.67948848671235540       0.68236699825350111       0.68442804555546721       0.68566666338540316       0.68607986780983898       0.68566666338535909       0.68442804555562464       0.68236699825319802       0.67948848671249673       0.67579944550602011       0.67130876183981814       0.66602725414238573       0.65996764600250735       0.65314453551723473       0.64557436012335678       0.63727535699683668       0.62826751912038481       0.61857254711624809       0.60821379696783084       0.59721622375285777       0.58560632152559322       0.57341205948773011       0.56066281460914735       0.54738930085624338       0.53362349519881658       0.51939856057336264       0.50474876599120455       0.48970940398298163       0.47431670557004718       0.45860775298668804       0.44262039034181938       0.42639313244780314       0.40996507203831017       0.39337578558546360       0.37666523796059731       0.35987368614975934       0.34304158227566861       0.32620947614045326       0.30941791753888687       0.29270735856929730       0.27611805617984408       0.25968997518553144       0.24346269198940637       0.22747529923645562       0.21176631163750678       0.19637357318291979       0.18133416596933979       0.16668432086830329       0.15245933024030867       0.13869346290979184       0.12541988161177564       0.11267056309251018       0.10047622108067833        8.8866232287554914E-002   7.7868565640007159E-002   6.7509714895431991E-002   5.7814634817366248E-002   4.8806681054586208E-002   4.0507553855488480E-002   3.2937245601220903E-002   2.6113991809434165E-002   2.0054225836498185E-002   1.4772540328351406E-002   1.0281656296496824E-002   6.5923924251846469E-003   3.7136374551372080E-003   1.6523311667394577E-003   4.1344991059634397E-004   1.0289787591260286E-032   0.0000000000000000        4.3425972332823280E-004   1.7354970651109105E-003   3.9005544256796847E-003   6.9242049980530480E-003   1.0799159713770972E-002   1.5516082442556593E-002   2.1063609968917724E-002   2.7428380996875109E-002   3.4595068387850501E-002   4.2546411644443262E-002   5.1263257404539762E-002   6.0724607014480396E-002   7.0907667990536133E-002   8.1787909130081507E-002   9.3339119625632808E-002  0.10553347221340442       0.11834159021192348       0.13173261829551386       0.14567429682764194       0.16013303957904410       0.17507401464111588       0.19046122833960505       0.20625761194980063       0.22242511099550871       0.23892477693122777       0.25571686096972446       0.27276090984468293       0.29001586326344048       0.30744015283069220       0.32499180218500534       0.34262852813075884       0.36030784249822795       0.37798715450362519       0.39562387335684368       0.41317551086213716       0.43059978378294994       0.44785471570032442       0.46489873814305238       0.48169079072848175       0.49819042008067599       0.51435787728671978       0.53015421365833193       0.54554137455862584       0.56048229108455505       0.57494096936446915       0.58888257727552729       0.60227352835404879       0.61508156271175285       0.62727582475001653       0.63882693749497566       0.64970707337216094       0.65989002124109208       0.66935124954392933       0.67806796540334158       0.68601916953207476       0.69318570682482539       0.69955031249926425       0.70509765369538324       0.70981436640870166       0.71368908768818107       0.71671248300790857       0.71887726875982638       0.72017822979378210       0.72061223198771496       0.72017822979376356       0.71887726875959479       0.71671248300831958       0.71368908768800243       0.70981436640894102       0.70509765369533595       0.69955031249941468       0.69318570682467495       0.68601916953268072       0.67806796540307090       0.66935124954392911       0.65989002124093132       0.64970707337222289       0.63882693749496711       0.62727582474979116       0.61508156271192327       0.60227352835418824       0.58888257727552529       0.57494096936461925       0.56048229108437753       0.54554137455868801       0.53015421365845761       0.51435787728687932       0.49819042008038517       0.48169079072868687       0.46489873814304561       0.44785471570039670       0.43059978378273178       0.41317551086240489       0.39562387335666421       0.37798715450380788       0.36030784249788678       0.34262852813093431       0.32499180218515328       0.30744015283032494       0.29001586326380957       0.27276090984441548       0.25571686096986962       0.23892477693105363       0.22242511099574300       0.20625761194955031       0.19046122833980306       0.17507401464108438       0.16013303957883371       0.14567429682787580       0.13173261829540731       0.11834159021201607       0.10553347221325661        9.3339119625726580E-002   8.1787909130097938E-002   7.0907667990614015E-002   6.0724607014215448E-002   5.1263257404821773E-002   4.2546411644301299E-002   3.4595068387888568E-002   2.7428380996810647E-002   2.1063609969023012E-002   1.5516082442509772E-002   1.0799159713752676E-002   6.9242049981037748E-003   3.9005544256330805E-003   1.7354970651179461E-003   4.3425972330606477E-004   1.0807701887932005E-032   0.0000000000000000        4.5402330218908497E-004   1.8144818629355370E-003   4.0780744097218598E-003   7.2393362749673326E-003   1.1290646663916763E-002   1.6222244549930626E-002   2.2022249562460131E-002   2.8676692308603632E-002   3.6169548081225869E-002   4.4482770823718973E-002   5.3596335471475347E-002   6.3488287684432210E-002   7.4134797656824791E-002   8.5510217726164142E-002   9.7587144186743149E-002  0.11033648330705993       0.12372752142205540       0.13772799892480608       0.15230418798609247       0.16742097380751564       0.18304193921830539       0.19912945240816077       0.21564475758684726       0.23254806835230021       0.24979866353914321       0.26735498532251334       0.28517473933320098       0.30321499655274420       0.32143229672988521       0.33978275308564238       0.35822215803769214       0.37670608970314784       0.39519001891504635       0.41362941649708251       0.43197986054081011       0.45019714342042055       0.46823737829549394       0.48605710483696096       0.50361339392977944       0.52086395109012373       0.53776721836253849       0.55428247442905776       0.57036993272066339       0.58599083725733614       0.60110755602440802       0.61568367162243931       0.62968406900925311       0.64307502008794970       0.65582426496611546       0.66790108967213713       0.67927640014479274       0.68992279232886100       0.69981461819017421       0.70892804750595428       0.71724112527385087       0.72473382460218472       0.73138809496025869       0.73718790566006953       0.74211928447667552       0.74617035131050324       0.74933134680604563       0.75159465586176388       0.75295482597959185       0.75340858039607816       0.75295482597972763       0.75159465586196728       0.74933134680579827       0.74617035131055776       0.74211928447649211       0.73718790565999570       0.73138809496020796       0.72473382460216063       0.71724112527337935       0.70892804750615501       0.69981461819024116       0.68992279232909914       0.67927640014472801       0.66790108967207906       0.65582426496654522       0.64307502008758610       0.62968406900917773       0.61568367162250004       0.60110755602409527       0.58599083725771350       0.57036993272040215       0.55428247442913614       0.53776721836225172       0.52086395109030303       0.50361339392965387       0.48605710483707987       0.46823737829537554       0.45019714342056588       0.43197986054084581       0.41362941649706830       0.39519001891494671       0.37670608970352976       0.35822215803738594       0.33978275308562034       0.32143229672999363       0.30321499655247663       0.28517473933351895       0.26735498532234020       0.24979866353920399       0.23254806835220429       0.21564475758694482       0.19912945240816601       0.18304193921817646       0.16742097380772378       0.15230418798594628       0.13772799892479817       0.12372752142207619       0.11033648330713280        9.7587144186730215E-002   8.5510217726110824E-002   7.4134797656723150E-002   6.3488287684710168E-002   5.3596335471180437E-002   4.4482770823954798E-002   3.6169548081002485E-002   2.8676692308851670E-002   2.2022249562205203E-002   1.6222244550060425E-002   1.1290646663908024E-002   7.2393362749265007E-003   4.0780744097583411E-003   1.8144818629112006E-003   4.5402330216007128E-004   1.1299579484112816E-032   0.0000000000000000        4.7269302757424036E-004   1.8890952636936970E-003   4.2457697227264099E-003   7.5370270455598926E-003   1.1754933073417564E-002   1.6889325399409509E-002   2.2927835118884101E-002   2.9855918397630441E-002   3.7656891561428554E-002   4.6311966470654956E-002   5.5800294597792843E-002   6.6099018810081164E-002   7.7183329383452889E-002   8.9026523986896727E-002  0.10160007203340914       0.11487368341314515       0.12881538146860150       0.14339158002927865       0.15856716432560786       0.17430557558468979       0.19056889910588892       0.20731795559980418       0.22451239557912034       0.24211079656149834       0.26007076286515490       0.27834902774089459       0.29690155761040332       0.31568365814446830       0.33465008194016838       0.35375513752371612       0.37295279942724696       0.39219681907095638       0.41144083617688404       0.43063849045997143       0.44974353331149508       0.46870993921894688       0.48749201664473668       0.50604451810371742       0.52432274916532162       0.54228267613332315       0.55988103211764162       0.57707542128175526       0.59382442096365740       0.61008768148172943       0.62582602332769166       0.64100153156597961       0.65557764716436617       0.66951925507492827       0.68279276882839890       0.69536621144242849       0.70720929246609543       0.71829348094293588       0.72859207415250693       0.73808026193474263       0.74673518646268799       0.75453599730877396       0.76146390167406230       0.76750220966309102       0.77263637449297939       0.77685402753377519       0.78014500810987741       0.78250138797624136       0.78391749041747394       0.78438990392581465       0.78391749041726855       0.78250138797620650       0.78014500810989995       0.77685402753393207       0.77263637449301414       0.76750220966326677       0.76146390167398914       0.75453599730881749       0.74673518646297943       0.73808026193468312       0.72859207415228555       0.71829348094281609       0.70720929246586417       0.69536621144277766       0.68279276882768847       0.66951925507561705       0.65557764716425049       0.64100153156574602       0.62582602332812698       0.61008768148127390       0.59382442096400723       0.57707542128156808       0.55988103211808538       0.54228267613293368       0.52432274916564803       0.50604451810338569       0.48749201664493064       0.46870993921890386       0.44974353331134248       0.43063849046001262       0.41144083617701532       0.39219681907063370       0.37295279942763776       0.35375513752353555       0.33465008194028895       0.31568365814460519       0.29690155761025305       0.27834902774100645       0.26007076286505226       0.24211079656166345       0.22451239557903685       0.20731795559980079       0.19056889910586700       0.17430557558478385       0.15856716432555246       0.14339158002934826       0.12881538146849444       0.11487368341316889       0.10160007203333475        8.9026523987021461E-002   7.7183329383421942E-002   6.6099018810039947E-002   5.5800294597872370E-002   4.6311966470581133E-002   3.7656891561560629E-002   2.9855918397428627E-002   2.2927835119116734E-002   1.6889325399268337E-002   1.1754933073420607E-002   7.5370270456312574E-003   4.2457697226769391E-003   1.8890952636791392E-003   4.7269302761601250E-004   1.1764235403590128E-032   0.0000000000000000        4.9022391489059658E-004   1.9591575002288969E-003   4.4032363462846369E-003   7.8165601126815726E-003   1.2190900393398969E-002   1.7515717884898366E-002   2.3778184948365762E-002   3.0963218343313413E-002   3.9053515622493255E-002   4.8029591822025305E-002   5.7869825180020103E-002   6.8550510834016976E-002   8.0045918912025379E-002   9.2328356742947551E-002  0.10536823558950260       0.11913414193755920       0.13359291317033925       0.14870971746606196       0.16444813770905967       0.18077025922616730       0.19763676112450726       0.21500701102467937       0.23283916294385479       0.25109025811353924       0.26971632846586951       0.28867250256441201       0.30791311369857444       0.32739180990443029       0.34706166562768143       0.36687529477691311       0.38678496487795799       0.40674271206761853       0.42670045664622724       0.44661011890199964       0.46642373494543599       0.48609357225391975       0.50557224466956618       0.52481282655246142       0.54376896583370016       0.56239499567743878       0.58064604450428148       0.59847814407981104       0.61584833545286122       0.63271477243387297       0.64903682241787630       0.66477516426424244       0.67989188303051085       0.69435056131133532       0.70811636696805103       0.72115613705194570       0.73343845768442983       0.74493373974874366       0.75561429016263271       0.76545437860059828       0.77443029947708053       0.78252042905672603       0.78970527754812392       0.79596753605651771       0.80129211828107594       0.80566619686242757       0.80907923428181816       0.81152300824880963       0.81299163150912868       0.81348156602647914       0.81299163150930331       0.81152300824865398       0.80907923428198303       0.80566619686218288       0.80129211828115454       0.79596753605631998       0.78970527754821473       0.78252042905678132       0.77443029947681408       0.76545437860075705       0.75561429016289072       0.74493373974875898       0.73343845768481164       0.72115613705154225       0.70811636696873115       0.69435056131060480       0.67989188303075998       0.66477516426458705       0.64903682241745808       0.63271477243418861       0.61584833545261619       0.59847814407997757       0.58064604450377622       0.56239499567806139       0.54376896583344025       0.52481282655254002       0.50557224466952655       0.48609357225382760       0.46642373494542566       0.44661011890206159       0.42670045664613188       0.40674271206775375       0.38678496487769198       0.36687529477714742       0.34706166562761037       0.32739180990433514       0.30791311369866081       0.28867250256423604       0.26971632846609261       0.25109025811329305       0.23283916294390999       0.21500701102469788       0.19763676112459225       0.18077025922603571       0.16444813770921010       0.14870971746598849       0.13359291317037339       0.11913414193753293       0.10536823558961915        9.2328356742811438E-002   8.0045918912120637E-002   6.8550510833874312E-002   5.7869825180151921E-002   4.8029591821895957E-002   3.9053515622600156E-002   3.0963218343263453E-002   2.3778184948327181E-002   1.7515717885012737E-002   1.2190900393324381E-002   7.8165601126664232E-003   4.4032363463119423E-003   1.9591575002398959E-003   4.9022391485459022E-004   1.2200550249554875E-032   0.0000000000000000        5.0657372165488783E-004   2.0244997683631985E-003   4.5500949012202054E-003   8.0772620190456175E-003   1.2597498293958887E-002   1.8099912918529519E-002   2.4571250422190622E-002   3.1995924496528091E-002   4.0356055601906471E-002   4.9631508891659119E-002   5.9799941457273700E-002   7.0836857813454529E-002   8.2715669928114466E-002   9.5407761501060701E-002  0.10888255693106125       0.12310759497317081       0.13804860694638424       0.15366959928851712       0.16993294027163042       0.18679945065899906       0.20422849809676466       0.22217809499743416       0.24060499969850080       0.25946482063039433       0.27871212326843642       0.29830053958158481       0.31818287974635201       0.33831124582551331       0.35863714716535788       0.37911161720983760       0.39968533147027557       0.42030872635161176       0.44093211855595815       0.46150582477659940       0.48198028138794985       0.50230616385285831       0.52243450554573700       0.54231681572370105       0.56190519634074287       0.58115245744306276       0.60001223084979183       0.61843908186527896       0.63638861872777652       0.65381759956089924       0.67068403654231024       0.68694729705959590       0.70256820159741340       0.71750911812210227       0.73173405274845893       0.74520873644092989       0.75790070758394934       0.76977939017333896       0.78081616748561566       0.79098445101347736       0.80025974452219995       0.80861970306234687       0.81604418680190693       0.82251530954390373       0.82801748181708068       0.83253744843194288       0.83606432041296475       0.83858960123280979       0.84010720727972943       0.84061348251561885       0.84010720727963406       0.83858960123292470       0.83606432041277323       0.83253744843206290       0.82801748181704971       0.82251530954395835       0.81604418680181068       0.80861970306235054       0.80025974452246107       0.79098445101308479       0.78081616748551763       0.76977939017326547       0.75790070758377626       0.74520873644117280       0.73173405274818293       0.71750911812251816       0.70256820159711064       0.68694729705948565       0.67068403654249242       0.65381759956082619       0.63638861872790498       0.61843908186522834       0.60001223084997546       0.58115245744259592       0.56190519634085612       0.54231681572374546       0.52243450554585857       0.50230616385284244       0.48198028138813998       0.46150582477658753       0.44093211855582476       0.42030872635168021       0.39968533147029145       0.37911161720960462       0.35863714716545253       0.33831124582568395       0.31818287974602166       0.29830053958198338       0.27871212326802752       0.25946482063065524       0.24060499969850818       0.22217809499739483       0.20422849809668916       0.18679945065911235       0.16993294027138028       0.15366959928862492       0.13804860694638510       0.12310759497322807       0.10888255693091729        9.5407761501189639E-002   8.2715669928021346E-002   7.0836857813630333E-002   5.9799941457078259E-002   4.9631508891816896E-002   4.0356055601759776E-002   3.1995924496669152E-002   2.4571250422140093E-002   1.8099912918414805E-002   1.2597498294110511E-002   8.0772620189806955E-003   4.5500949012169519E-003   2.0244997683514648E-003   5.0657372167682612E-004   1.2607472901326450E-032   0.0000000000000000        5.2170305043043748E-004   2.0849646324526973E-003   4.6859915615813765E-003   8.3185046695647066E-003   1.2973747194845488E-002   1.8640503063458793E-002   2.5305120909446945E-002   3.2951548904262121E-002   4.1561373488098421E-002   5.1113858437139524E-002   6.1585993521602919E-002   7.2952551647660208E-002   8.5186150672571029E-002   9.8257319610740579E-002  0.11213456965201822       0.12678447002672585       0.14217172854323815       0.15825927661183875       0.17500835854868474       0.19237862494288988       0.21032822986186281       0.22881393166659469       0.24779119718156783       0.26721430898605969       0.28703647554563283       0.30720994394728440       0.32768611493196342       0.34841565998395746       0.36934864016360969       0.39043462641744647       0.41162282106824294       0.43286218019001305       0.45410153657988134       0.47528972302473377       0.49637569556840982       0.51730865648186564       0.53803817664065767       0.55851431701246623       0.57868774896796737       0.59850987311515547       0.61793293638359226       0.63691014706281202       0.65539578753217287       0.67334532439473915       0.69071551576720414       0.70746451545011768       0.72355197374053049       0.73893913464207350       0.75358892922303855       0.76746606493082270       0.78053711060367226       0.79277057701868181       0.80413699274621675       0.81460897515334763       0.82416129636774649       0.83277094405801355       0.84041717686859951       0.84708157439110709       0.85274808153894699       0.85740304722484162       0.86103525725048191       0.86363596131926079       0.86519889411926754       0.86572029041470588       0.86519889411924034       0.86363596131936815       0.86103525725057173       0.85740304722478844       0.85274808153891657       0.84708157439129428       0.84041717686870998       0.83277094405787588       0.82416129636768076       0.81460897515353770       0.80413699274637862       0.79277057701869935       0.78053711060363851       0.76746606493070624       0.75358892922301246       0.73893913464179961       0.72355197374082814       0.70746451544984912       0.69071551576729795       0.67334532439474026       0.65539578753199934       0.63691014706285665       0.61793293638358193       0.59850987311531512       0.57868774896797892       0.55851431701252041       0.53803817664044440       0.51730865648182101       0.49637569556845279       0.47528972302462547       0.45410153658015878       0.43286218018987305       0.41162282106835141       0.39043462641757515       0.36934864016352009       0.34841565998384733       0.32768611493233868       0.30720994394677942       0.28703647554625938       0.26721430898573445       0.24779119718158271       0.22881393166659689       0.21032822986196403       0.19237862494272931       0.17500835854891156       0.15825927661181355       0.14217172854319379       0.12678447002663479       0.11213456965217002        9.8257319610557337E-002   8.5186150672823410E-002   7.2952551647351163E-002   6.1585993521908466E-002   5.1113858436927492E-002   4.1561373488224827E-002   3.2951548904190928E-002   2.5305120909475509E-002   1.8640503063530937E-002   1.2973747194739201E-002   8.3185046695993491E-003   4.6859915616012243E-003   2.0849646324385255E-003   5.2170305042778520E-004   1.2984023046594522E-032   0.0000000000000000        5.3557544272836888E-004   2.1404064051485832E-003   4.8105989064453729E-003   8.5397068444174138E-003   1.3318740623308737E-002   1.9136185925951392E-002   2.5978028378686718E-002   3.3827789303174469E-002   4.2666565478011106E-002   5.2473069256191697E-002   6.3223678521891633E-002   7.4892495343488186E-002   8.7451409438991601E-002  0.10087016613097199       0.11511643926350025       0.13015590907750660       0.14595234489359851       0.16246769239642755       0.17966216531179607       0.19749434125790727       0.21592126153714797       0.23489853462728066       0.25438044312905433       0.27432005390090747       0.29466933113145150       0.31537925205682904       0.33639992506952526       0.35768070990738532       0.37917033965247604       0.40081704424271825       0.42256867518554692       0.44437283119455651       0.46617698442679256       0.48792860702873087       0.50957529768198906       0.53106490784168581       0.55234566737136448       0.57336630925820520       0.59407619312336046       0.61442542721888760       0.63436498862186330       0.65384684133660986       0.67282405201579343       0.69125090303120085       0.70908300260749146       0.72627739177041417       0.74279264783805243       0.75858898420867360       0.77362834621798526       0.78787450280754767       0.80129313381640555       0.81385191265709733       0.82552058419600383       0.83627103763848698       0.84607737425379514       0.85491596976436213       0.86276553126120437       0.86960714849845300       0.87542433945188947       0.88020309002550223       0.88393188781164744       0.88660174982570228       0.88820624414835936       0.88874150541860852       0.88820624414856086       0.88660174982554052       0.88393188781153231       0.88020309002573005       0.87542433945200360       0.86960714849814758       0.86276553126103961       0.85491596976438977       0.84607737425393714       0.83627103763844002       0.82552058419575647       0.81385191265730428       0.80129313381640432       0.78787450280748483       0.77362834621813448       0.75858898420894216       0.74279264783783505       0.72627739177078654       0.70908300260731716       0.69125090303118331       0.67282405201591233       0.65384684133673809       0.63436498862188606       0.61442542721882609       0.59407619312326965       0.57336630925821797       0.55234566737136481       0.53106490784192961       0.50957529768172294       0.48792860702883722       0.46617698442649241       0.44437283119467946       0.42256867518562036       0.40081704424264003       0.37917033965245567       0.35768070990720829       0.33639992506955690       0.31537925205697620       0.29466933113116228       0.27432005390105207       0.25438044312899449       0.23489853462737245       0.21592126153703659       0.19749434125799553       0.17966216531176885       0.16246769239634110       0.14595234489367687       0.13015590907755273       0.11511643926343629       0.10087016613116205        8.7451409438659297E-002   7.4892495343857723E-002   6.3223678521507135E-002   5.2473069256458948E-002   4.2666565477898280E-002   3.3827789303177758E-002   2.5978028378715212E-002   1.9136185925893976E-002   1.3318740623338376E-002   8.5397068444453637E-003   4.8105989064044829E-003   2.1404064051681873E-003   5.3557544271169136E-004   1.3329293543077247E-032   0.0000000000000000        5.4815746717941914E-004   2.1906914980288567E-003   4.9236167082596285E-003   8.7403355983870692E-003   1.3631647399066424E-002   1.9585767290963604E-002   2.6588351656254172E-002   3.4622534665185487E-002   4.3668968972414041E-002   5.3705866790939583E-002   6.4709051024392478E-002   7.6652015298610279E-002   8.9505988906751766E-002  0.10324000637141895       0.11782098206405331       0.13321378991718319       0.14938134804625372       0.16628470808575171       0.18388314902013816       0.20213427528728639       0.22099411891341139       0.24041724543919391       0.26035686337408237       0.28076493692639271       0.30159230172347612       0.32278878325770827       0.34430331776003309       0.36608407521917197       0.38807858424832342       0.41023385848954441       0.43249652426922541       0.45481294917635345       0.47712937127235056       0.49939202860708187       0.52154728873769807       0.54354177793599412       0.56532250976826859       0.58683701274862221       0.60803345674554010       0.62886077784765337       0.64926880138082999       0.66920836278405149       0.68863142605238548       0.70749119945936090       0.72574224828528178       0.74334060427086091       0.76024387154225637       0.77641132874905971       0.79180402716145604       0.80638488450644463       0.82011877429889080       0.83297261046663240       0.84491542705663103       0.85591845283732637       0.86595518060811683       0.87500143105914874       0.88303541102307281       0.89003776597484574       0.89599162665924559       0.90088264973064081       0.90469905230624159       0.90743164035627721       0.90907383084691351       0.90962166760565710       0.90907383084664972       0.90743164035636270       0.90469905230644287       0.90088264973020726       0.89599162665912879       0.89003776597515905       0.88303541102313365       0.87500143105936679       0.86595518060776311       0.85591845283738865       0.84491542705686695       0.83297261046630511       0.82011877429901259       0.80638488450660961       0.79180402716130005       0.77641132874897290       0.76024387154224904       0.74334060427064952       0.72574224828533040       0.70749119945936401       0.68863142605235117       0.66920836278372109       0.64926880138096799       0.62886077784784389       0.60803345674545928       0.58683701274864997       0.56532250976833620       0.54354177793580849       0.52154728873799150       0.49939202860692733       0.47712937127261629       0.45481294917634874       0.43249652426892471       0.41023385848960447       0.38807858424851677       0.36608407521933606       0.34430331775980771       0.32278878325791177       0.30159230172329721       0.28076493692651283       0.26035686337410735       0.24041724543902487       0.22099411891354004       0.20213427528734978       0.18388314902000361       0.16628470808576101       0.14938134804629671       0.13321378991716032       0.11782098206411290       0.10324000637119694        8.9505988907059089E-002   7.6652015298299195E-002   6.4709051024666273E-002   5.3705866790786039E-002   4.3668968972499132E-002   3.4622534665170714E-002   2.6588351656222805E-002   1.9585767291020205E-002   1.3631647399040148E-002   8.7403355983766955E-003   4.9236167082806741E-003   2.1906914980125793E-003   5.4815746718225227E-004   1.3642452603906474E-032   0.0000000000000000        5.5941879986015706E-004   2.2356987429509984E-003   5.0247726561676769E-003   8.9199075444865022E-003   1.3911713634807884E-002   1.9988163999240530E-002   2.7134620331669759E-002   3.5333870282306709E-002   4.4566168989547822E-002   5.4809281013075258E-002   6.6038532522453744E-002   7.8226872553681409E-002   9.1344939291869973E-002  0.10536113105322406       0.12024168244637540       0.13595074571576368       0.15245047710567283       0.16970112802955142       0.18766114083226518       0.20628724890408046       0.22553458091934772       0.24535676893383404       0.26570606009397402       0.28653343167626893       0.30778870919095147       0.32942068725723656       0.35137725296337408       0.37360551141279735       0.39605191315250365       0.41866238318214710       0.44138245122429270       0.46415738295035880       0.48693231184176861       0.50965237136815034       0.53226282716769413       0.55470920890756803       0.57693744150852966       0.59889397541714195       0.62052591561333936       0.64178114903819283       0.66260847014018809       0.68295770423565738       0.70277982838284025       0.72202708948507144       0.74065311932937572       0.75861304629637394       0.77586360345744265       0.79236323280924537       0.80807218539265857       0.82295261704953226       0.83696867959534405       0.85008660717884243       0.86227479762927828       0.87350388858599015       0.88374682823905326       0.89297894049748439       0.90117798443522534       0.90832420787410006       0.91440039496736347       0.91939190767355505       0.92328672102472420       0.92607545208875308       0.92775138258127143       0.92831047504546604       0.92775138258145662       0.92607545208874509       0.92328672102456599       0.91939190767398293       0.91440039496732850       0.90832420787379620       0.90117798443539676       0.89297894049727611       0.88374682823924267       0.87350388858605810       0.86227479762911896       0.85008660717902451       0.83696867959530319       0.82295261704934974       0.80807218539274628       0.79236323280922183       0.77586360345753347       0.75861304629655069       0.74065311932952893       0.72202708948490690       0.70277982838293285       0.68295770423588609       0.66260847014006696       0.64178114903777961       0.62052591561359605       0.59889397541704548       0.57693744150843873       0.55470920890758779       0.53226282716760664       0.50965237136819352       0.48693231184157881       0.46415738295042402       0.44138245122440573       0.41866238318227100       0.39605191315235522       0.37360551141268755       0.35137725296344874       0.32942068725718665       0.30778870919113793       0.28653343167607703       0.26570606009400821       0.24535676893400599       0.22553458091916201       0.20628724890403430       0.18766114083227925       0.16970112802972595       0.15245047710550522       0.13595074571583241       0.12024168244626206       0.10536113105342040        9.1344939291625626E-002   7.8226872553967819E-002   6.6038532522256679E-002   5.4809281013171812E-002   4.4566168989464854E-002   3.5333870282312697E-002   2.7134620331719567E-002   1.9988163999167349E-002   1.3911713634888979E-002   8.9199075444434429E-003   5.0247726561815009E-003   2.2356987429328385E-003   5.5941879987078690E-004   1.3922745801475173E-032   0.0000000000000000        5.6933229724688908E-004   2.2753196838526165E-003   5.1138230113576561E-003   9.0779900177621175E-003   1.4158264552764007E-002   2.0342406555258492E-002   2.7615518298896250E-002   3.5960082378587555E-002   4.5356003981548404E-002   5.5780653580544605E-002   6.7208920050894599E-002   7.9613273009713326E-002   9.2963830265662142E-002  0.10722843006441340       0.12237270859249481       0.13836018276803738       0.15515233813238846       0.17270872163741297       0.19098703910098450       0.20994325710175582       0.22953170905786499       0.24970520524776479       0.27041514649150733       0.29161164123551564       0.31324362574612669       0.33525898712782931       0.35760468886965746       0.38022689861604464       0.40307111785605093       0.42608231321395407       0.44920504903350306       0.47238362092708452       0.49556218997308560       0.51868491723917765       0.54169609830363730       0.56454029745241063       0.58716248123010295       0.60950815102335698       0.63152347434813783       0.65315541454411008       0.67435185854141644       0.69506174240645791       0.71523517436204387       0.73482355497887242       0.75377969426008995       0.77205792532222084       0.78961421441483592       0.80640626699991880       0.82239362964519114       0.83753778747891616       0.85180225697656442       0.86515267385320205       0.87755687585045405       0.88898498021829686       0.89940945570537290       0.90880518888417494       0.91714954465254073       0.92442242076338088       0.93060629625184876       0.93568627364770851       0.93965011486020500       0.94248827066661922       0.94419390371210865       0.94476290498435100       0.94419390371203582       0.94248827066645990       0.93965011486026839       0.93568627364760881       0.93060629625181690       0.92442242076365910       0.91714954465229082       0.90880518888429807       0.89940945570538400       0.88898498021832872       0.87755687585032505       0.86515267385333350       0.85180225697639522       0.83753778747917984       0.82239362964497098       0.80640626700009754       0.78961421441474711       0.77205792532206774       0.75377969425991098       0.73482355497910012       0.71523517436196593       0.69506174240630703       0.67435185854143453       0.65315541454462345       0.63152347434797340       0.60950815102324696       0.58716248123041415       0.56454029745236312       0.54169609830349308       0.51868491723937060       0.49556218997313017       0.47238362092703762       0.44920504903349739       0.42608231321380996       0.40307111785603150       0.38022689861614178       0.35760468886968350       0.33525898712782387       0.31324362574598819       0.29161164123570515       0.27041514649135412       0.24970520524774098       0.22953170905812514       0.20994325710165540       0.19098703910111067       0.17270872163723142       0.15515233813250170       0.13836018276803505       0.12237270859257035       0.10722843006424855        9.2963830265890335E-002   7.9613273009479069E-002   6.7208920051039636E-002   5.5780653580439432E-002   4.5356003981602645E-002   3.5960082378650116E-002   2.7615518298803023E-002   2.0342406555355168E-002   1.4158264552651276E-002   9.0779900178280387E-003   5.1138230113375212E-003   2.2753196838608777E-003   5.6933229723679505E-004   1.4169497884919610E-032   0.0000000000000000        5.7787406125166068E-004   2.3094588378084180E-003   5.1905531936900567E-003   9.2142021175917604E-003   1.4370706108177974E-002   2.0647641463286574E-002   2.8029886925685671E-002   3.6499662237511298E-002   4.6036571041660257E-002   5.6617644238824663E-002   6.8217393905264836E-002   8.0807876561504774E-002   9.4358761631381641E-002  0.10883740476734045       0.12420892652196787       0.14043629637731964       0.15748042195629108       0.17530024320306464       0.19385283130082745       0.21309349209402814       0.23297587376212731       0.25345207848587714       0.27447277784122126       0.29598733163650726       0.31794390990958288       0.34028961779471223       0.36297062295040311       0.38593228524922568       0.40911928841078021       0.43247577326604947       0.45594547232747706       0.47947184534385356       0.50299821551149293       0.52646790601614568       0.54982437657103866       0.57301135963030547       0.59597299594434128       0.61865396912531923       0.64099963891852618       0.66295617282728581       0.68447067580738752       0.70549131769422868       0.72596745806603513       0.74584976824418336       0.76509035012705673       0.78364285158572955       0.80146257812724675       0.81850660057049363       0.83473385846390258       0.85010525900820122       0.86458377123011998       0.87813451519811392       0.89072484604643232       0.90232443262556872       0.91290533056699896       0.92244204960893050       0.93091161500142594       0.93829362285543183       0.94457028929936426       0.94972649331976988       0.95374981319119967       0.95663055639966899       0.95836178299480457       0.95893932230667867       0.95836178299474128       0.95663055640008166       0.95374981319114827       0.94972649331962122       0.94457028929963349       0.93829362285523565       0.93091161500155273       0.92244204960876308       0.91290533056705625       0.90232443262522188       0.89072484604678104       0.87813451519765162       0.86458377123048114       0.85010525900785106       0.83473385846433712       0.81850660057014513       0.80146257812731392       0.78364285158587110       0.76509035012708226       0.74584976824406790       0.72596745806626262       0.70549131769432405       0.68447067580737930       0.66295617282689057       0.64099963891854572       0.61865396912552995       0.59597299594388076       0.57301135963058381       0.54982437657118655       0.52646790601582816       0.50299821551161283       0.47947184534376641       0.45594547232752136       0.43247577326613396       0.40911928841072348       0.38593228524931139       0.36297062295029409       0.34028961779474431       0.31794390990964438       0.29598733163640628       0.27447277784145607       0.25345207848571832       0.23297587376195078       0.21309349209406520       0.19385283130088715       0.17530024320305329       0.15748042195631196       0.14043629637718416       0.12420892652201887       0.10883740476741768        9.4358761631210458E-002   8.0807876561607525E-002   6.8217393905274079E-002   5.6617644238831574E-002   4.6036571041665683E-002   3.6499662237439466E-002   2.8029886925781108E-002   2.0647641463171780E-002   1.4370706108289314E-002   9.2142021175498651E-003   5.1905531936968976E-003   2.3094588377940528E-003   5.7787406126645212E-004   1.4382114406857842E-032   0.0000000000000000        5.8502349704697199E-004   2.3380339244987993E-003   5.2547782984441148E-003   9.3282156235847194E-003   1.4548526421704389E-002   2.0903133280480810E-002   2.8376727844955683E-002   3.6951309835538446E-002   4.6606230486566438E-002   5.7318236458475572E-002   6.9061524431337867E-002   8.1807805147680643E-002   9.5526372714606206E-002  0.11018417883701305       0.12574591245955760       0.14217408483789967       0.15942911985447714       0.17746944936196374       0.19625161332824126       0.21573036453516420       0.23585877758731880       0.25658836195999202       0.27786917881954504       0.29964996133061161       0.32187823816756783       0.34450045992007994       0.36746212810318141       0.39070792644885594       0.41418185416908948       0.43782736086983881       0.46158748278430317       0.48540498000795873       0.50922247439391977       0.53298258778261898       0.55662808023446586       0.58010198792397005       0.60334776037233862       0.62630939668621355       0.64893158046402455       0.67115981306494954       0.69294054489747969       0.71422130442689435       0.73495082458573580       0.75507916627872318       0.77455783869414996       0.79333991612028831       0.81138015099492744       0.82863508291241350       0.84506314332249532       0.86062475567195629       0.87528243075297074       0.88900085701113030       0.90174698562248190       0.91349011010351455       0.92420194029248148       0.93385667049808263       0.94243104167129510       0.94990439743730848       0.95625873385815008       0.96147874280684509       0.96555184884570588       0.96846823952228178       0.97022088900681469       0.97080557502092335       0.97022088900698922       0.96846823952185568       0.96555184884578238       0.96147874280686485       0.95625873385789095       0.94990439743730548       0.94243104167139691       0.93385667049821541       0.92420194029230995       0.91349011010399828       0.90174698562221445       0.88900085701173781       0.87528243075243251       0.86062475567236463       0.84506314332209764       0.82863508291258947       0.81138015099511507       0.79333991612007204       0.77455783869432016       0.75507916627860006       0.73495082458545058       0.71422130442676668       0.69294054489749080       0.67115981306506689       0.64893158046408272       0.62630939668613006       0.60334776037277815       0.58010198792366330       0.55662808023431898       0.53298258778291019       0.50922247439381185       0.48540498000807164       0.46158748278422929       0.43782736086978041       0.41418185416922260       0.39070792644872282       0.36746212810331624       0.34450045991987449       0.32187823816763816       0.29964996133058491       0.27786917881941636       0.25658836196013779       0.23585877758741552       0.21573036453518679       0.19625161332802665       0.17746944936213335       0.15942911985441177       0.14217408483794394       0.12574591245961345       0.11018417883696181        9.5526372714696689E-002   8.1807805147626061E-002   6.9061524431297747E-002   5.7318236458517441E-002   4.6606230486572274E-002   3.6951309835528204E-002   2.8376727844933655E-002   2.0903133280548800E-002   1.4548526421636773E-002   9.3282156236255166E-003   5.2547782984178016E-003   2.3380339245045079E-003   5.8502349704480999E-004   1.4560083155465511E-032   0.0000000000000000        5.9076336206572637E-004   2.3609760642674619E-003   5.3063435407788590E-003   9.4197557868706434E-003   1.4691297009080872E-002   2.1108266390347429E-002   2.8655205356952769E-002   3.7313936973292952E-002   4.7063609805550327E-002   5.7880742291954210E-002   6.9739277877766404E-002   8.2610649679456083E-002   9.6463850461742023E-002  0.11126550759678056       0.12697996349010637       0.14356936148446048       0.16099373706318881       0.17921111412974139       0.19817760613346344       0.21784752179982564       0.23817347520446358       0.25910649993418261       0.28059616705108148       0.30259070658504722       0.32503713225017561       0.34788136909872658       0.37106838379201534       0.39454231718202104       0.41824661888419362       0.44212418351137200       0.46611748824966631       0.49016873143474537       0.51421997180438006       0.53821326808395598       0.56209081857313581       0.58579510039817351       0.60926900808764906       0.63245599114697826       0.65530019029562003       0.67774657203579969       0.69974106123348001       0.72123067139372898       0.74216363230720583       0.76248951477165516       0.78215935208050402       0.80112575798767049       0.81934304086793075       0.83676731378820368       0.85335660024030924       0.86907093526483026       0.88387246172685896       0.89772552152497953       0.91059674148668068       0.92245511377393008       0.93327207058111927       0.94302155295792445       0.95168007358855300       0.95922677337373186       0.96564347168336995       0.97091471015491537       0.97502778993420125       0.97797280226765393       0.97974265237447056       0.98033307653689672       0.97974265237431357       0.97797280226793937       0.97502778993420491       0.97091471015499609       0.96564347168353704       0.95922677337381357       0.95168007358836126       0.94302155295799484       0.93327207058123252       0.92245511377356748       0.91059674148669711       0.89772552152450202       0.88387246172745104       0.86907093526444568       0.85335660024056126       0.83676731378816016       0.81934304086745924       0.80112575798794405       0.78215935208019327       0.76248951477192439       0.74216363230728200       0.72123067139395136       0.69974106123354352       0.67774657203579314       0.65530019029558595       0.63245599114701012       0.60926900808724205       0.58579510039836902       0.56209081857326293       0.53821326808384606       0.51421997180431256       0.49016873143471501       0.46611748824982618       0.44212418351136162       0.41824661888422626       0.39454231718200672       0.37106838379187440       0.34788136909908474       0.32503713224999098       0.30259070658511528       0.28059616705117585       0.25910649993405632       0.23817347520447751       0.21784752179978070       0.19817760613358415       0.17921111412964430       0.16099373706318437       0.14356936148452559       0.12697996348997451       0.11126550759683981        9.6463850461717376E-002   8.2610649679502227E-002   6.9739277877752137E-002   5.7880742291951413E-002   4.7063609805513523E-002   3.7313936973361675E-002   2.8655205356902969E-002   2.1108266390367048E-002   1.4691297009083538E-002   9.4197557868458889E-003   5.3063435408186969E-003   2.3609760642423947E-003   5.9076336207136444E-004   1.4702975388439001E-032   0.0000000000000000        5.9507980757511863E-004   2.3782299434016770E-003   5.3451246285179102E-003   9.4886019897883218E-003   1.4798673814826262E-002   2.1262546481978114E-002   2.8864648443065556E-002   3.7586669895202776E-002   4.7407606965815433E-002   5.8303806437766482E-002   7.0249021294102432E-002   8.3214475845230285E-002   9.7168936212688545E-002  0.11207878583462118       0.12790810647875284       0.14461876477545943       0.16217050408661102       0.18052104148973713       0.19962616964309504       0.21943986328755086       0.23991439012773388       0.26100042582394956       0.28264717282381757       0.30480248273595589       0.32741298196585905       0.35042420029649035       0.37378070211486314       0.39742621996237526       0.42130379009080698       0.44535588969224438       0.46952457548056886       0.49375162328102640       0.51797866829992767       0.54214734573229251       0.56619943136709983       0.59007698185618085       0.61372247430799920       0.63707894486294647       0.66009012592761940       0.68270058172666881       0.70485584185783434       0.72650253251070795       0.74758850505429697       0.76806296166617027       0.78787657770914810       0.80698162056091527       0.82533206460409880       0.84288370210989760       0.85959424973556176       0.87542345038936686       0.89033317021746228       0.90428749046611134       0.91725279401934723       0.92919784638210323       0.94009387092704189       0.94991461822315615       0.95863642926923387       0.96623829249424020       0.97270189437383969       0.97801166355013502       0.98215480834463165       0.98512134757419689       0.98690413459769166       0.98749887453170748       0.98690413459772564       0.98512134757399039       0.98215480834449709       0.97801166355011804       0.97270189437371157       0.96623829249420179       0.95863642926938364       0.94991461822294521       0.94009387092704166       0.92919784638218594       0.91725279401960003       0.90428749046630175       0.89033317021705016       0.87542345038969871       0.85959424973537824       0.84288370210999553       0.82533206460462727       0.80698162056062883       0.78787657770950448       0.76806296166598065       0.74758850505438246       0.72650253251061025       0.70485584185766315       0.68270058172670889       0.66009012592754823       0.63707894486303474       0.61372247430818927       0.59007698185618107       0.56619943136698891       0.54214734573227763       0.51797866830007977       0.49375162328097799       0.46952457548035714       0.44535588969231316       0.42130379009061036       0.39742621996259481       0.37378070211486891       0.35042420029628951       0.32741298196597701       0.30480248273608318       0.28264717282357432       0.26100042582407312       0.23991439012769125       0.21943986328756926       0.19962616964316790       0.18052104148967493       0.16217050408670561       0.14461876477546129       0.12790810647865303       0.11207878583471453        9.7168936212647147E-002   8.3214475845211439E-002   7.0249021294125025E-002   5.8303806437729526E-002   4.7407606965867710E-002   3.7586669895162468E-002   2.8864648443085058E-002   2.1262546481956614E-002   1.4798673814844170E-002   9.4886019897795788E-003   5.3451246285078340E-003   2.3782299434060260E-003   5.9507980755867552E-004   1.4810446865873199E-032   0.0000000000000000        5.9796241177888958E-004   2.3897539471305351E-003   5.3710280601605952E-003   9.5345882775399026E-003   1.4870398038127817E-002   2.1365601741447842E-002   2.9004552380118707E-002   3.7768851392874801E-002   4.7637393065463551E-002   5.8586409504979731E-002   7.0589526462822350E-002   8.3617828767471730E-002   9.7639931142430247E-002  0.11262205407703624       0.12852810523163108       0.14531976639064126       0.16295658577610955       0.18139607550227094       0.20059381393510578       0.22050355270942690       0.24107732814829300       0.26226557681384988       0.28401725491060070       0.30627996125864398       0.32900006353309330       0.35212282747079232       0.37559254873297654       0.39935268710310001       0.42334600269730782       0.44751469386502429       0.47180053643572706       0.49614502399179389       0.52048950881309708       0.54477534316736620       0.56894402059948512       0.59293731687932805       0.61669743026799961       0.64016712077256710       0.66328984803856073       0.68600990756514024       0.70827256489968360       0.73002418750187414       0.75121237394679841       0.77178608016686923       0.79169574242337659       0.81089339670604621       0.82933279428851880       0.84696951314125413       0.86376106495161964       0.87966699748159083       0.89464899201987103       0.90867095569738410       0.92169910843647906       0.93370206433107750       0.94465090726018786       0.95451926054545710       0.96328335049984914       0.97092206369691780       0.97741699783659008       0.98275250607896791       0.98691573473693917       0.98989665424429352       0.99168808331478364       0.99228570624643964       0.99168808331484248       0.98989665424439888       0.98691573473717142       0.98275250607899989       0.97741699783674330       0.97092206369685319       0.96328335049988123       0.95451926054560099       0.94465090726003842       0.93370206433119329       0.92169910843619018       0.90867095569737488       0.89464899202015813       0.87966699748114274       0.86376106495180427       0.84696951314116309       0.82933279428808315       0.81089339670638094       0.79169574242290608       0.77178608016710437       0.75121237394656937       0.73002418750184206       0.70827256489978174       0.68600990756521663       0.66328984803855073       0.64016712077237437       0.61669743026805790       0.59293731687908446       0.56894402059969229       0.54477534316731413       0.52048950881304223       0.49614502399183869       0.47180053643597747       0.44751469386480081       0.42334600269751532       0.39935268710294697       0.37559254873301606       0.35212282747079177       0.32900006353304889       0.30627996125847023       0.28401725491083402       0.26226557681380369       0.24107732814822844       0.22050355270949901       0.20059381393495246       0.18139607550230885       0.16295658577607139       0.14531976639058716       0.12852810523183497       0.11262205407686454        9.7639931142514624E-002   8.3617828767482111E-002   7.0589526462810914E-002   5.8586409505030169E-002   4.7637393065416478E-002   3.7768851392896992E-002   2.9004552380129278E-002   2.1365601741443370E-002   1.4870398038123175E-002   9.5345882775585578E-003   5.3710280601484885E-003   2.3897539471223680E-003   5.9796241179378251E-004   1.4882238679565571E-032   0.0000000000000000        5.9940420457008157E-004   2.3955202591232501E-003   5.3839913499401726E-003   9.5576037561189622E-003   1.4906296756108444E-002   2.1417183745081742E-002   2.9074579954540134E-002   3.7860042387399838E-002   4.7752414328811173E-002   5.8727870466339163E-002   7.0759972857066658E-002   8.3819736506567377E-002   9.7875700350795042E-002  0.11289400330818218       0.12883846588154699       0.14567067732055364       0.16335008815907620       0.18183410790461829       0.20107820764594261       0.22103602732752525       0.24165948743911631       0.26289890484476042       0.28470311247616753       0.30701958260135309       0.32979455336867924       0.35297315832929138       0.37649955861276424       0.40031707745306133       0.42436833672804430       0.44859539518897529       0.47293988805142517       0.49734316759643549       0.52174644446537766       0.54609092928653558       0.57031797430566633       0.59436921467504056       0.61818670906113327       0.64171307922875509       0.66489164827495106       0.68766657716601276       0.70998299926237007       0.73178715249423776       0.75302650888393763       0.77364990108906651       0.79360764566657738       0.81285166277332510       0.83133559198458340       0.84901490399063917       0.86584700786484325       0.88179135367356254       0.89680953016295506       0.91086535729647544       0.92392497341493829       0.93595691681388971       0.94693220153550883       0.95682438720183804       0.96560964270900040       0.97326680364036622       0.97977742325388884       0.98512581691974521       0.98929909990952836       0.99228721843324963       0.99408297386356614       0.99468204007356631       0.99408297386353095       0.99228721843327106       0.98929909990930376       0.98512581691970125       0.97977742325372252       0.97326680364044438       0.96560964270870997       0.95682438720196550       0.94693220153566049       0.93595691681390580       0.92392497341499980       0.91086535729641993       0.89680953016281750       0.88179135367406114       0.86584700786462476       0.84901490399063984       0.83133559198502904       0.81285166277294751       0.79360764566723030       0.77364990108867659       0.75302650888433098       0.73178715249420390       0.70998299926229258       0.68766657716614454       0.66489164827489999       0.64171307922904142       0.61818670906096163       0.59436921467532633       0.57031797430556219       0.54609092928655634       0.52174644446533469       0.49734316759648434       0.47293988805116050       0.44859539518938762       0.42436833672783875       0.40031707745304518       0.37649955861283169       0.35297315832924697       0.32979455336872943       0.30701958260138523       0.28470311247608143       0.26289890484476491       0.24165948743916779       0.22103602732751057       0.20107820764594220       0.18183410790477972       0.16335008815898697       0.14567067732056424       0.12883846588144729       0.11289400330831489        9.7875700350653516E-002   8.3819736506615519E-002   7.0759972857038569E-002   5.8727870466334722E-002   4.7752414328832170E-002   3.7860042387365969E-002   2.9074579954539020E-002   2.1417183745117353E-002   1.4906296756078616E-002   9.5576037561167643E-003   5.3839913499614360E-003   2.3955202591078337E-003   5.9940420456701328E-004   1.4918177876748715E-032   0.0000000000000000        5.9940168410751527E-004   2.3955149279579206E-003   5.3839831769520946E-003   9.5575928586867868E-003   1.4906283338242782E-002   2.1417168056939721E-002   2.9074562273266415E-002   3.7860022984491218E-002   4.7752393438627569E-002   5.8727848297526052E-002   7.0759949614498968E-002   8.3819712400009433E-002   9.7875675595165773E-002  0.11289397812180045       0.12883844048463702       0.14567065193311929       0.16335006299980998       0.18183408318971370       0.20107818358607732       0.22103600412892360       0.24165946530105811       0.26289888395864669       0.28470309302551716       0.30701956475946729       0.32979453730033248       0.35297314418691239       0.37649954653950490       0.40031706757966734       0.42436832917352119       0.44859539006229349       0.47293988544572529       0.49734316759633013       0.52174644714155671       0.54609093469740888       0.57031798249803189       0.59436922568318673       0.61818672290666010       0.64171309592316506       0.66489166781647679       0.68766659954296727       0.70998302444967476       0.73178718045904634       0.75302653958092769       0.77364993446181773       0.79360768165225137       0.81285170129513951       0.83133563296128310       0.84901494732810501       0.86584705346348245       0.88179140142468182       0.89680957995163069       0.91086540899946433       0.92392502690355038       0.93595697195260297       0.94693225818464466       0.95682444521554366       0.96560970193728601       0.97326686392955719       0.97977748444617119       0.98512587885545844       0.98929916242554872       0.99228728136586775       0.99408303704588807       0.99468210333983353       0.99408303704576539       0.99228728136598066       0.98929916242563731       0.98512587885553649       0.97977748444613499       0.97326686392957407       0.96560970193767393       0.95682444521504562       0.94693225818474080       0.93595697195240746       0.92392502690375533       0.91086540899953394       0.89680957995150479       0.88179140142437251       0.86584705346367141       0.84901494732818894       0.83133563296083146       0.81285170129531159       0.79360768165185225       0.77364993446196006       0.75302653958057209       0.73178718045914781       0.70998302444995853       0.68766659954251630       0.66489166781654019       0.64171309592297066       0.61818672290672128       0.59436922568306283       0.57031798249791554       0.54609093469754066       0.52174644714160323       0.49734316759626401       0.47293988544589466       0.44859539006191096       0.42436832917364542       0.40031706757974722       0.37649954653947143       0.35297314418702314       0.32979453730027736       0.30701956475946995       0.28470309302551350       0.26289888395872418       0.24165946530104482       0.22103600412888744       0.20107818358620355       0.18183408318952199       0.16335006299990779       0.14567065193311127       0.12883844048467413       0.11289397812175654        9.7875675595246514E-002   8.3819712399988228E-002   7.0759949614499398E-002   5.8727848297555667E-002   4.7752393438606523E-002   3.7860022984516739E-002   2.9074562273265655E-002   2.1417168056866758E-002   1.4906283338326928E-002   9.5575928586707944E-003   5.3839831769349703E-003   2.3955149279569310E-003   5.9940168409172278E-004   1.4918177876748715E-032   0.0000000000000000        5.9795482475515007E-004   2.3897378999910312E-003   5.3710034596911897E-003   9.5345554777759300E-003   1.4870357654039061E-002   2.1365554525964951E-002   2.9004499168582845E-002   3.7768793002557470E-002   4.7637330201847024E-002   5.8586342796342512E-002   7.0589456525623553E-002   8.3617756233124854E-002   9.7639856657134635E-002  0.11262197829794787       0.12852802882058142       0.14531969000987593       0.16295651008295575       0.18139600114534349       0.20059374154964893       0.22050348291444921       0.24107726154252335       0.26226551397280118       0.28401719638469480       0.30627990756974460       0.32900001517356636       0.35212278490177296       0.37559251238179847       0.39935265736330983       0.42334597992756884       0.44751467838705933       0.47180052853704513       0.49614502392101212       0.52048951678284949       0.54477535935397325       0.56894404514210806       0.59293734988025115       0.61669747179498602       0.64016717085619457       0.66328990667597365       0.68600997471789238       0.70827264049779803       0.73002427144040793       0.75121246609120051       0.77178618035150126       0.79169585045254021       0.81089351235638774       0.82933291730819525       0.84696964325418855       0.86376120185551897       0.87966714085134057       0.89464914150756025       0.90867111093516251       0.92169926903669464       0.93370222988865748       0.94465107735251941       0.95451943473617962       0.96328352833863895       0.97092224472157906       0.97741718157458191       0.98275269204897175       0.98691592245074944       0.98989684320695881       0.99168827302885820       0.99228589621096908       0.99168827302916707       0.98989684320668525       0.98691592245079718       0.98275269204887195       0.97741718157467306       0.97092224472168964       0.96328352833834774       0.95451943473679868       0.94465107735222420       0.93370222988885854       0.92169926903633459       0.90867111093514863       0.89464914150773223       0.87966714085146802       0.86376120185534644       0.84696964325426682       0.82933291730823866       0.81089351235667717       0.79169585045244339       0.77178618035174051       0.75121246609129277       0.73002427144035531       0.70827264049751859       0.68600997471822167       0.66328990667606069       0.64016717085631769       0.61669747179505796       0.59293734988027813       0.56894404514220132       0.54477535935384203       0.52048951678275412       0.49614502392107235       0.47180052853703031       0.44751467838721742       0.42334597992759182       0.39935265736317616       0.37559251238184754       0.35212278490161159       0.32900001517368793       0.30627990756978096       0.28401719638467804       0.26226551397271303       0.24107726154250958       0.22050348291445285       0.20059374154961795       0.18139600114534354       0.16295651008295117       0.14531969000991216       0.12852802882059014       0.11262197829788712        9.7639856657164778E-002   8.3617756233061044E-002   7.0589456525711497E-002   5.8586342796263027E-002   4.7637330201881850E-002   3.7768793002552363E-002   2.9004499168577572E-002   2.1365554526018092E-002   1.4870357653983915E-002   9.5345554777700597E-003   5.3710034597176286E-003   2.3897378999789541E-003   5.9795482476944137E-004   1.4882238679565571E-032   0.0000000000000000        5.9506707701863779E-004   2.3782030185626941E-003   5.3450833550712932E-003   9.4885469640232523E-003   1.4798606070686027E-002   2.1262467284935437E-002   2.8864559196146073E-002   3.7586571970519733E-002   4.7407501547883604E-002   5.8303694580454292E-002   7.0248904031899331E-002   8.3214354236396407E-002   9.7168811340979586E-002  0.11207865880060465       0.12790797839162149       0.14461863674366443       0.16217037721115635       0.18052091685558758       0.19962604831357827       0.21943974629753277       0.23991427847817060       0.26100032047778193       0.28264707469991335       0.30480239270765891       0.32741290085513153       0.35042412887264157       0.37378064109237297       0.39742616999792962       0.42130375178262558       0.44535586357845297       0.46952456203825438       0.49375162292638419       0.51797868138775460       0.54214737255537127       0.56619947215676358       0.59007703678416012       0.61372254348472866       0.63707902834003527       0.66009022369797798       0.68270069372759856       0.70485596796881622       0.72650267255894607       0.74758865881298331       0.76806312885777317       0.78787675800659662       0.80698181359013677       0.82533226994587383       0.84288391930015849       0.85959447827000690       0.87542368972482842       0.89033341977273284       0.90428774962653180       0.91725306213719338       0.92919812277961000       0.94009415489999848       0.94991490904145226       0.95863672618069806       0.96623859472687923       0.97270220113850625       0.97801197404282070       0.98215512174899811       0.98512166306577420       0.98690445134402693       0.98749919169667755       0.98690445134377158       0.98512166306592464       0.98215512174894537       0.97801197404292650       0.97270220113854133       0.96623859472669116       0.95863672618080331       0.94991490904106279       0.94009415490028814       0.92919812277950731       0.91725306213747571       0.90428774962656400       0.89033341977272684       0.87542368972471618       0.85959447827023849       0.84288391930001705       0.82533226994611009       0.80698181358971655       0.78787675800679113       0.76806312885755645       0.74758865881297787       0.72650267255901102       0.70485596796881478       0.68270069372754061       0.66009022369782322       0.63707902833993424       0.61372254348459743       0.59007703678422829       0.56619947215672073       0.54214737255537915       0.51797868138799774       0.49375162292628849       0.46952456203813409       0.44535586357856832       0.42130375178241691       0.39742616999812708       0.37378064109226422       0.35042412887274038       0.32741290085509139       0.30480239270760801       0.28264707469995209       0.26100032047779570       0.23991427847820845       0.21943974629761737       0.19962604831350719       0.18052091685563532       0.16217037721112698       0.14461863674363562       0.12790797839157261       0.11207865880071530        9.7168811340926031E-002   8.3214354236445964E-002   7.0248904031830248E-002   5.8303694580493809E-002   4.7407501547871107E-002   3.7586571970540779E-002   2.8864559196132619E-002   2.1262467284926971E-002   1.4798606070694581E-002   9.4885469640531329E-003   5.3450833550465820E-003   2.3782030185579240E-003   5.9506707702131837E-004   1.4810446865873199E-032   0.0000000000000000        5.9074535837469239E-004   2.3609379898160256E-003   5.3062851816226830E-003   9.4196779909915627E-003   1.4691201243522148E-002   2.1108154448591092E-002   2.8655079226210346E-002   3.7313798596456373E-002   4.7063460858323573E-002   5.7880584265048329E-002   6.9739112233294542E-002   8.2610477912696836E-002   9.6463674102719082E-002  0.11126532819914335       0.12697978261782294       0.14356918070125230       0.16099355791979209       0.17921093815516709       0.19817743482479422       0.21784735661344751       0.23817331754902604       0.25910635116322034       0.28059602845744902       0.30259057939452622       0.32503701761846859       0.34788126810653164       0.37106829744120728       0.39454224639521085       0.41824656449911907       0.44212414628398494       0.46611746884794325       0.49016873044219467       0.51421998971702565       0.53821330531127143       0.56209087543959346       0.58579517714183160       0.60926910486193853       0.63245610802374663       0.65530032726339371       0.67774672900338984       0.69974123803220767       0.72123086777775636       0.74216384795716650       0.76248974929670155       0.78215960502039650       0.80112602881599349       0.81934332899318452       0.83676761856052106       0.85335692094961302       0.86907127114614058       0.88387281196565426       0.89772588525508001       0.91059711779890773       0.92245550171670831       0.93327246916383511       0.94302196115559667       0.95168049034482349       0.95922719760386554       0.96564390227873398       0.97091514598629347       0.97502822985584547       0.97797324511971950       0.97974309698874062       0.98033352173929311       0.97974309698872675       0.97797324511981698       0.97502822985580273       0.97091514598616802       0.96564390227877051       0.95922719760387265       0.95168049034470714       0.94302196115581971       0.93327246916366957       0.92245550171661539       0.91059711779887542       0.89772588525494834       0.88387281196550738       0.86907127114637761       0.85335692094948778       0.83676761856029969       0.81934332899316342       0.80112602881617745       0.78215960502027304       0.76248974929678492       0.74216384795732282       0.72123086777755330       0.69974123803236277       0.67774672900342736       0.65530032726346199       0.63245610802374663       0.60926910486213437       0.58579517714158746       0.56209087543970593       0.53821330531127876       0.51421998971684868       0.49016873044214110       0.46611746884830391       0.44212414628359864       0.41824656449959718       0.39454224639490598       0.37106829744137043       0.34788126810641173       0.32503701761845588       0.30259057939450201       0.28059602845752007       0.25910635116313530       0.23817331754903026       0.21784735661338656       0.19817743482485220       0.17921093815506706       0.16099355791989167       0.14356918070128810       0.12697978261787748       0.11126532819904617        9.6463674102736610E-002   8.2610477912710784E-002   6.9739112233313319E-002   5.7880584265032113E-002   4.7063460858335897E-002   3.7313798596437256E-002   2.8655079226251805E-002   2.1108154448545604E-002   1.4691201243546432E-002   9.4196779909689089E-003   5.3062851816461183E-003   2.3609379898010402E-003   5.9074535837453236E-004   1.4702975388439004E-032   0.0000000000000000        5.8500003633215226E-004   2.3379843146260058E-003   5.2547022680542446E-003   9.3281142863336965E-003   1.4548401697044895E-002   2.0902987513052619E-002   2.8376563629535605E-002   3.6951129707462983E-002   4.6606036631330727E-002   5.7318030818737140E-002   6.9061308911193192E-002   8.1807581692774828E-002   9.5526143314961232E-002  0.11018394551121484       0.12574567723922142       0.14217384975191266       0.15942888691475468       0.17746922055017372       0.19625139058355312       0.21573014974395133       0.23585857257226001       0.25658816847189292       0.27786899852925079       0.29964979582299156       0.32187808893442532       0.34450032835630784       0.36746201550272700       0.39070783399964870       0.41418178295394981       0.43782731185919466       0.46158745684092284       0.48540497788091391       0.50922249672127395       0.53298263509119648       0.55662815293895074       0.58010208632880922       0.60334788467471423       0.62630954697321539       0.64893175671997283       0.67116001516898438       0.69294077262881537       0.71422155746613569       0.73495110251797213       0.75507946859763564       0.77455816480301276       0.79334026533748148       0.81138052255677573       0.82863547597545573       0.84506355696997193       0.86062518891649975       0.87528288253820719       0.88900132622158401       0.90174747108132336       0.91349061058174319       0.92420245451065497       0.93385719713229975       0.94243157935646527       0.94990494477331811       0.95625928941316829       0.96147930512284918       0.96555241644259082       0.96846881090370251       0.97022146266367704       0.97080614943717369       0.97022146266389198       0.96846881090350523       0.96555241644269496       0.96147930512284829       0.95625928941302174       0.94990494477344800       0.94243157935671695       0.93385719713207638       0.92420245451083760       0.91349061058184144       0.90174747108124409       0.88900132622170003       0.87528288253842290       0.86062518891611162       0.84506355696997759       0.82863547597593579       0.81138052255658977       0.79334026533741242       0.77455816480318873       0.75507946859756259       0.73495110251783813       0.71422155746638605       0.69294077262864007       0.67116001516894608       0.64893175672000225       0.62630954697327390       0.60334788467459877       0.58010208632902505       0.55662815293876422       0.53298263509129362       0.50922249672127584       0.48540497788103970       0.46158745684047925       0.43782731185963764       0.41418178295335600       0.39070783400003944       0.36746201550242669       0.34450032835662781       0.32187808893435005       0.29964979582302359       0.27786899852920016       0.25658816847196220       0.23585857257232634       0.21573014974388202       0.19625139058354918       0.17746922055032066       0.15942888691464291       0.14217384975186717       0.12574567723921490       0.11018394551122551        9.5526143314969142E-002   8.1807581692754691E-002   6.9061308911210484E-002   5.7318030818728757E-002   4.6606036631310119E-002   3.6951129707472476E-002   2.8376563629511443E-002   2.0902987513107266E-002   1.4548401697010944E-002   9.3281142863573981E-003   5.2547022680328008E-003   2.3379843146276108E-003   5.8500003635252734E-004   1.4560083155465514E-032   0.0000000000000000        5.7784490278881267E-004   2.3093971874667239E-003   5.1904587261483639E-003   9.2140762300192240E-003   1.4370551199577926E-002   2.0647460458108800E-002   2.8029683058373514E-002   3.6499438664143694E-002   4.6036330481642129E-002   5.6617389106729969E-002   6.8217126565903174E-002   8.0807599428954630E-002   9.4358477172062555E-002  0.10883711548195273       0.12420863492461726       0.14043600497659775       0.15748013323836987       0.17529995961444644       0.19385255523456552       0.21309322587508045       0.23297561963657246       0.25345183860940568       0.27447255427020123       0.29598712631921409       0.31794372468020377       0.34028945436640046       0.36297048291092437       0.38593217005739822       0.40911919939179914       0.43247571161179410       0.45594543909166962       0.47947184144431526       0.50299824172781449       0.52646796299013265       0.54982446480843250       0.57301147950172915       0.59597314768457077       0.61865415284059888       0.64099985458224662       0.66295642028860313       0.68447095479043374       0.70549162780327390       0.72596779878843343       0.74585013895271801       0.76509075008729754       0.78364327995621319       0.80146303396733143       0.81850708284214202       0.83473436603846052       0.85010579066919623       0.86458432568097499       0.87813509106337140       0.89072544188142300       0.90232504691786564       0.91290596174456173       0.92244269604368478       0.93091227501638707       0.93829429472914017       0.94457097127247158       0.94972718360039343       0.95375050996096511       0.95663125781913783       0.95836248721021688       0.95894002745483464       0.95836248720987782       0.95663125781947678       0.95375050996078303       0.94972718360068309       0.94457097127260869       0.93829429472898795       0.93091227501610507       0.92244269604396489       0.91290596174426430       0.90232504691797155       0.89072544188145741       0.87813509106338583       0.86458432568073129       0.85010579066952530       0.83473436603841988       0.81850708284190787       0.80146303396741692       0.78364327995635241       0.76509075008712979       0.74585013895259755       0.72596779878854101       0.70549162780313324       0.68447095479046838       0.66295642028860136       0.64099985458222408       0.61865415284058978       0.59597314768457721       0.57301147950166620       0.54982446480866976       0.52646796299001752       0.50299824172780294       0.47947184144429189       0.45594543909197344       0.43247571161150827       0.40911919939225933       0.38593217005706781       0.36297048291127859       0.34028945436614683       0.31794372468018789       0.29598712631932744       0.27447255427012851       0.25345183860946174       0.23297561963634242       0.21309322587523949       0.19385255523455708       0.17529995961441280       0.15748013323838309       0.14043600497661687       0.12420863492459608       0.10883711548199300        9.4358477172054325E-002   8.0807599428963942E-002   6.8217126565869854E-002   5.6617389106775100E-002   4.6036330481645432E-002   3.6499438664151063E-002   2.8029683058372400E-002   2.0647460458067150E-002   1.4370551199610056E-002   9.2140762300044823E-003   5.1904587261660078E-003   2.3093971874553042E-003   5.7784490277375191E-004   1.4382114406857845E-032   0.0000000000000000        5.6929713980819223E-004   2.2752453617574261E-003   5.1137091496688183E-003   9.0778383207898699E-003   1.4158077931471846E-002   2.0342188553001541E-002   2.7615272827553390E-002   3.5959813252505003E-002   4.5355714483307503E-002   5.5780346622256574E-002   6.7208598480943862E-002   7.9612939732637777E-002   9.2963488246610826E-002  0.10722808230530889       0.12237235810913916       0.13835983256680084       0.15515199118951073       0.17270838087944573       0.19098670738744089       0.20994293720938734       0.22953140366622599       0.24970491692681823       0.27041487769088240       0.29161139427499472       0.31324340280698593       0.33525879024695171       0.35760451993316933       0.38022675935507794       0.40307100984319399       0.42608223786052923       0.44920500758898091       0.47238361447549410       0.49556221943586964       0.51868498337375890       0.54169620170431876       0.56454043855279890       0.58716266030560038       0.60950836819049947       0.63152372957224356       0.65315570763853525       0.67435218917273287       0.69506211009847929       0.71523557849957786       0.73482399481305472       0.75378016891125998       0.77205843378742056       0.78961475557048411       0.80640683960931470       0.82239423236212561       0.83753841885483149       0.85180291546584741       0.86515335781997371       0.87755758357342240       0.88898570989770387       0.89941020547001660       0.90880595679726328       0.91715032871843183       0.92442321893431856       0.93060710643500055       0.93568709371116965       0.93965094264155069       0.94248910397837549       0.94419474034872852       0.94476374273075181       0.94419474034909778       0.94248910397798114       0.93965094264184179       0.93568709371079017       0.93060710643494782       0.92442321893430668       0.91715032871871671       0.90880595679699294       0.89941020547025152       0.88898570989752201       0.87755758357334535       0.86515335781988068       0.85180291546613862       0.83753841885477875       0.82239423236208875       0.80640683960927761       0.78961475557054239       0.77205843378722272       0.75378016891146193       0.73482399481332661       0.71523557849928121       0.69506211009865659       0.67435218917294537       0.65315570763836805       0.63152372957233682       0.60950836819036336       0.58716266030567943       0.56454043855275438       0.54169620170407584       0.51868498337380164       0.49556221943597090       0.47238361447544991       0.44920500758881504       0.42608223786070032       0.40307100984293415       0.38022675935527861       0.35760451993288606       0.33525879024696631       0.31324340280714202       0.29161139427485994       0.27041487769095551       0.24970491692672087       0.22953140366648983       0.20994293720920160       0.19098670738748452       0.17270838087941109       0.15515199118948295       0.13835983256686460       0.12237235810913413       0.10722808230529271        9.2963488246638373E-002   7.9612939732603610E-002   6.7208598480970771E-002   5.5780346622228562E-002   4.5355714483303167E-002   3.5959813252513920E-002   2.7615272827533909E-002   2.0342188553058690E-002   1.4158077931438692E-002   9.0778383208015827E-003   5.1137091496572668E-003   2.2752453617535815E-003   5.6929713981337590E-004   1.4169497884919613E-032   0.0000000000000000        5.5937727766373468E-004   2.2356109824671557E-003   5.0246382391895793E-003   8.9197285111263062E-003   1.3911493449984970E-002   1.9987906870462532E-002   2.7134330897409166E-002   3.5333553059053939E-002   4.4565827859916723E-002   5.4808919417189940E-002   6.6038153820358783E-002   7.8226480167884818E-002   9.1344536710397578E-002  0.10536072180483494       0.12024127007064943       0.13595033373796495       0.15245006901110714       0.16970072724270852       0.18766075069502053       0.20628687265843623       0.22553422169137516       0.24535642971885618       0.26570574374436140       0.28653314089069648       0.30778844650567538       0.32942045503764938       0.35137705339863490       0.37360534650993654       0.39605178473401859       0.41866229288161472       0.44138240048510274       0.46415737302608917       0.48693234379369665       0.50965244606791682       0.53226294529766949       0.55470937096317940       0.57693764779971901       0.59889422607310316       0.62052621058348034       0.64178148809824687       0.66260885289540961       0.68295813012564421       0.70278029668567388       0.72202759932335492       0.74065366967605983       0.75861363597953435       0.77586423116640868       0.79236389710185651       0.80807288470057015       0.82295334968593703       0.83696944376055959       0.85008740096776192       0.86227561903903949       0.87350473552381236       0.88374769852772561       0.89297983188430685       0.90117889459933698       0.90832513443504559       0.91440133549146363       0.91939285968344309       0.92328768200528377       0.92607641949738884       0.92775235385528654       0.92831144760903228       0.92775235385500654       0.92607641949770014       0.92328768200488787       0.91939285968372975       0.91440133549145697       0.90832513443514262       0.90117889459918166       0.89297983188443719       0.88374769852764445       0.87350473552393049       0.86227561903912586       0.85008740096791557       0.83696944376029325       0.82295334968577782       0.80807288470078253       0.79236389710189259       0.77586423116642167       0.75861363597960585       0.74065366967574597       0.72202759932325433       0.70278029668599284       0.68295813012534934       0.66260885289523630       0.64178148809850044       0.62052621058340174       0.59889422607321041       0.57693764779963330       0.55470937096323680       0.53226294529791029       0.50965244606791338       0.48693234379364386       0.46415737302611521       0.44138240048520105       0.41866229288147683       0.39605178473413888       0.37360534650987454       0.35137705339879449       0.32942045503773237       0.30778844650550946       0.28653314089077836       0.26570574374425837       0.24535642971900046       0.22553422169116308       0.20628687265860354       0.18766075069493754       0.16970072724273061       0.15245006901120498       0.13595033373782398       0.12024127007070798       0.10536072180477421        9.1344536710438809E-002   7.8226480167905926E-002   6.6038153820344572E-002   5.4808919417198544E-002   4.4565827859923197E-002   3.5333553059028286E-002   2.7134330897461291E-002   1.9987906870390041E-002   1.3911493450026097E-002   8.9197285111081923E-003   5.0246382392037780E-003   2.2356109824519014E-003   5.5937727765874063E-004   1.3922745801475176E-032   0.0000000000000000        5.4810914397370901E-004   2.1905893860435519E-003   4.9234603539965909E-003   8.7401274136053534E-003   1.3631391452268393E-002   1.9585468510582970E-002   2.6588015464923908E-002   3.4622166335096412E-002   4.3668573030126841E-002   5.3705447240923541E-002   6.4708611772208852E-002   7.6651560315147332E-002   8.9505522235038978E-002  0.10323953209362430       0.11782050427113420       0.13321331267680803       0.14938087537627912       0.16628424392763103       0.18388269721690439       0.20213383956274389       0.22099370285392489       0.24041685247756206       0.26035649677657635       0.28076459977990853       0.30159199692622307       0.32278851351040544       0.34430308555924088       0.36608388285341786       0.38807843379018292       0.41023375179778593       0.43249646298313349       0.45481293471703738       0.47712940484204391       0.49939211119006011       0.52154742110257379       0.54354196063607618       0.56532274314762820       0.58683729694248299       0.60803379168675176       0.62886116326899444       0.64926923682139248       0.66920884759321020       0.68863195939749966       0.70749178032969573       0.72574287549898031       0.74334127648158788       0.76024458724702826       0.77641208629293801       0.79180482474781311       0.80638572020231480       0.82011964604362841       0.83297351608037773       0.84491636424789607       0.85591941921025538       0.86595617367307876       0.87500244824032669       0.88303644966747219       0.89003882335932960       0.89599270000263598       0.90088373620026685       0.90470014902891716       0.90743274442547173       0.90907493933313099       0.90962277756577170       0.90907493933331485       0.90743274442525279       0.90470014902931517       0.90088373620007101       0.89599270000263664       0.89003882335939632       0.88303644966736872       0.87500244824028073       0.86595617367308231       0.85591941921024273       0.84491636424791461       0.83297351608023784       0.82011964604367837       0.80638572020241961       0.79180482474765312       0.77641208629289427       0.76024458724693300       0.74334127648167847       0.72574287549930272       0.70749178032962345       0.68863195939735788       0.66920884759339472       0.64926923682142057       0.62886116326873776       0.60803379168684013       0.58683729694241160       0.56532274314769548       0.54354196063595572       0.52154742110249286       0.49939211119004961       0.47712940484196575       0.45481293471706818       0.43249646298303629       0.41023375179799226       0.38807843379009310       0.36608388285323601       0.34430308555928457       0.32278851351034493       0.30159199692634731       0.28076459977981000       0.26035649677672529       0.24041685247745379       0.22099370285402581       0.20213383956265638       0.18388269721698189       0.16628424392762331       0.14938087537619518       0.13321331267695663       0.11782050427104154       0.10323953209371743        8.9505522234959112E-002   7.6651560315137701E-002   6.4708611772226796E-002   5.3705447240919420E-002   4.3668573030143057E-002   3.4622166335111657E-002   2.6588015464879312E-002   1.9585468510640972E-002   1.3631391452231472E-002   8.7401274136251136E-003   4.9234603539821814E-003   2.1905893860379986E-003   5.4810914397655775E-004   1.3642452603906474E-032   0.0000000000000000        5.3551980532737502E-004   2.1402888680931921E-003   4.8104189919994178E-003   8.5394673791942700E-003   1.3318446339837392E-002   1.9135842540623674E-002   2.5977642167452526E-002   3.3827366357469371E-002   4.2666111019981710E-002   5.2472587897807774E-002   6.3223174752270114E-002   7.4891973720821875E-002   8.7450874593708983E-002  0.10086962273348726       0.11511589198514838       0.13015536255734564       0.14595180370634842       0.16246716102425038       0.17966164811897078       0.19749384246816420       0.21592078521279115       0.23489808465340389       0.25438002319659092       0.27431966749560754       0.29466898152104504       0.31537894228513291       0.33639965794615007       0.35768048800291913       0.37917016529753000       0.40081691951970605       0.42256860193157364       0.44437281099827813       0.46617701862984151       0.48792869672675676       0.50957544372625285       0.53106511084337338       0.55234592770267454       0.57336662705834174       0.59407656830198974       0.61442585946200179       0.63436547739686244       0.65384738589876745       0.67282465141381631       0.69125155611464595       0.70908370803420917       0.72627814801315316       0.74279345319205781       0.75858983680189584       0.77362924401557676       0.78787544362364514       0.80129411532171235       0.81385293238805712       0.82552163956244540       0.83627212593680000       0.84607849267140134       0.85491711539370174       0.86276670110622566       0.86960833948822114       0.87542554844659759       0.88020431382974262       0.88393312318244266       0.88660299348428340       0.88820749279028777       0.88874275572341510       0.88820749279026123       0.88660299348440197       0.88393312318226713       0.88020431382980546       0.87542554844664533       0.86960833948796945       0.86276670110647835       0.85491711539377824       0.84607849267141666       0.83627212593669153       0.82552163956241920       0.81385293238801282       0.80129411532196571       0.78787544362373896       0.77362924401537714       0.75858983680210268       0.74279345319215118       0.72627814801299473       0.70908370803408705       0.69125155611469191       0.67282465141388081       0.65384738589869307       0.63436547739695370       0.61442585946221939       0.59407656830187372       0.57336662705841424       0.55234592770260349       0.53106511084362662       0.50957544372618668       0.48792869672673739       0.46617701862992866       0.44437281099825099       0.42256860193164769       0.40081691951947324       0.37917016529766207       0.35768048800324542       0.33639965794598470       0.31537894228516850       0.29466898152100107       0.27431966749572817       0.25438002319646391       0.23489808465344292       0.21592078521279981       0.19749384246816407       0.17966164811896215       0.16246716102424325       0.14595180370636554       0.13015536255729923       0.11511589198517333       0.10086962273347488        8.7450874593729772E-002   7.4891973720827593E-002   6.3223174752268421E-002   5.2472587897813984E-002   4.2666111019941569E-002   3.3827366357482798E-002   2.5977642167473950E-002   1.9135842540585136E-002   1.3318446339864608E-002   8.5394673791896730E-003   4.8104189920067835E-003   2.1402888680806188E-003   5.3551980532953790E-004   1.3329293543077249E-032   0.0000000000000000        5.2163950023095937E-004   2.0848304194992693E-003   4.6857861986318071E-003   8.3182314503591585E-003   1.2973411588031530E-002   1.8640111653430838E-002   2.5304680907094607E-002   3.2951067294925328E-002   4.1560856249753891E-002   5.1113310839130635E-002   6.1585420683131414E-002   7.2951958754022994E-002   8.5185542984354434E-002   9.8256702421783387E-002  0.11213394824959029       0.12678384965179271       0.14217111435626517       0.15825867366131405       0.17500777174305041       0.19237805902475516       0.21032768938852608       0.22881342098856738       0.24779072042914060       0.26721387005271746       0.28703607808047227       0.30720959134070130       0.32768581031369926       0.34841540621359429       0.36934843982756510       0.39043448182717055       0.41162273425739138       0.43286215291513125       0.45410157032061377       0.47528981898608891       0.49637585468256507       0.51730887941230819       0.53803846378489206       0.55851466850860088       0.57868816469842765       0.59851035271307695       0.61793347923885822       0.63691075232884109       0.65539645413347991       0.67334605103438694       0.69071630093422576       0.70746535742849093       0.72355287061807005       0.73894008431710290       0.75358992941754888       0.76746711319633698       0.78053820433335752       0.79277171345503228       0.80413816899445034       0.81461018818746878       0.82416254304650283       0.83277222113010274       0.84041848098803862       0.84708290212517490       0.85274942938132425       0.85740441160567604       0.86103663454808776       0.86363734787274049       0.86520028623710221       0.86572168438951036       0.86520028623692546       0.86363734787269686       0.86103663454819535       0.85740441160568204       0.85274942938120735       0.84708290212544846       0.84041848098788741       0.83277222113003668       0.82416254304649628       0.81461018818756670       0.80413816899443702       0.79277171345515773       0.78053820433302690       0.76746711319610661       0.75358992941805525       0.73894008431672864       0.72355287061804185       0.70746535742868166       0.69071630093410741       0.67334605103452705       0.65539645413343350       0.63691075232893191       0.61793347923872821       0.59851035271295139       0.57868816469846629       0.55851466850857301       0.53803846378497866       0.51730887941204062       0.49637585468264522       0.47528981898618566       0.45410157032060477       0.43286215291509744       0.41162273425736640       0.39043448182728491       0.36934843982744181       0.34841540621341582       0.32768581031378252       0.30720959134069747       0.28703607808039561       0.26721387005264979       0.24779072042921507       0.22881342098855328       0.21032768938850019       0.19237805902478583       0.17500777174302368       0.15825867366132013       0.14217111435630719       0.12678384965176484       0.11213394824958119        9.8256702421786704E-002   8.5185542984340112E-002   7.2951958754066598E-002   6.1585420683111319E-002   5.1113310839109659E-002   4.1560856249806100E-002   3.2951067294901062E-002   2.5304680907090694E-002   1.8640111653450572E-002   1.2973411588020185E-002   8.3182314503551739E-003   4.6857861986301054E-003   2.0848304194920849E-003   5.2163950022314357E-004   1.2984023046594525E-032   0.0000000000000000        5.0650156455106152E-004   2.0243474311340418E-003   4.5498619064029428E-003   8.0769521908698981E-003   1.2597117923538759E-002   1.8099469552120169E-002   2.4570752302092370E-002   3.1995379589066855E-002   4.0355470711424320E-002   4.9630890002557604E-002   5.9799294369289858E-002   7.0836188389775026E-002   8.2714984102213798E-002   9.5407065234021787E-002  0.10888185616301262       0.12310689558311579       0.13804791471155664       0.15366891985171888       0.16993227910917447       0.18679881305646429       0.20422788912268500       0.22217751948636244       0.24060446223107082       0.25946432552236065       0.27871167455493373       0.29830014101234448       0.31818253477331659       0.33831095760175001       0.35863691853735719       0.37911145071805274       0.39968522934606920       0.42030869051823938       0.44093215062994479       0.46150592606871194       0.48198045290882685       0.50230640631331325       0.52243481936573821       0.54231720103366965       0.56190565298993500       0.58115298500517121       0.60001282863112182       0.61843974891068254       0.63638935382964967       0.65381840126721336       0.67068490316588814       0.68694822668679756       0.70256919209766344       0.71751016715935001       0.73173515778799825       0.74520989476392696       0.75790191629402137       0.76978064621169173       0.78081746763889615       0.79098579192731977       0.80026112271153060       0.80862111492423883       0.81604562862720664       0.82251677752874519       0.82801897207628661       0.83253895701051484       0.83606584329998790       0.83859113437059218       0.84010874658174539       0.84061502387410880       0.84010874658199031       0.83859113437071575       0.83606584329969691       0.83253895701060476       0.82801897207646358       0.82251677752860397       0.81604562862712449       0.80862111492424549       0.80026112271151795       0.79098579192739393       0.78081746763884241       0.76978064621167275       0.75790191629427950       0.74520989476409949       0.73173515778754217       0.71751016715971860       0.70256919209769919       0.68694822668654909       0.67068490316603235       0.65381840126699997       0.63638935382966921       0.61843974891053766       0.60001282863118022       0.58115298500521817       0.56190565298997353       0.54231720103372183       0.52243481936557457       0.50230640631354828       0.48198045290869596       0.46150592606864171       0.44093215062990376       0.42030869051826358       0.39968522934607170       0.37911145071810604       0.35863691853743485       0.33831095760172747       0.31818253477339858       0.29830014101230035       0.27871167455502877       0.25946432552239107       0.24060446223105317       0.22217751948635489       0.20422788912270134       0.18679881305642951       0.16993227910917444       0.15366891985170095       0.13804791471156014       0.12310689558311592       0.10888185616303361        9.5407065233987703E-002   8.2714984102220654E-002   7.0836188389755153E-002   5.9799294369291212E-002   4.9630890002575277E-002   4.0355470711397973E-002   3.1995379589086728E-002   2.4570752302077177E-002   1.8099469552130393E-002   1.2597117923525381E-002   8.0769521908880468E-003   4.5498619063948330E-003   2.0243474311247263E-003   5.0650156455597133E-004   1.2607472901326453E-032   0.0000000000000000        4.9014234888377012E-004   1.9589853681093784E-003   4.4029732058851181E-003   7.8162103956361095E-003   1.2190471314951316E-002   1.7515218065782306E-002   2.3777623773841600E-002   3.0962604862557246E-002   3.9052857547240909E-002   4.8028895917979812E-002   5.7869097987025352E-002   6.8549758946094719E-002   8.0045148988298342E-002   9.2327575456424421E-002  0.10536744957805856       0.11913335775445165       0.13359213724518013       0.14870895606547863       0.16444739690597623       0.18076954486929681       0.19763607881656950       0.21500636609840679       0.23283856044751905       0.25108970279323567       0.26971582475695122       0.28867205457842943       0.30791272521941443       0.32739148437959498       0.34706140616830294       0.36687510415222302       0.38678484551707071       0.40674266605975118       0.42670048574131292       0.44661022451589572       0.46642391816026113       0.48609383382665566       0.50557258503354885       0.52481324582674083       0.54376946382743485       0.56239557189918277       0.58064669816669978       0.59847887411225753       0.61584914050663297       0.63271565089428716       0.64903777241099758       0.66477618367027702       0.67989296949177302       0.69435171224334036       0.70811757957329047       0.72115740832643938       0.73343978443566571       0.74493511860150519       0.75561571757626855       0.76545585087862533       0.77443181278030382       0.78252197941810353       0.78970686088252862       0.79596914817765574       0.80129375491232613       0.80566785365129445       0.80908090681290001       0.81152469206032762       0.81299332210181263       0.81348325888199269       0.81299332210163366       0.81152469206015665       0.80908090681320533       0.80566785365118665       0.80129375491218080       0.79596914817758213       0.78970686088278064       0.78252197941809709       0.77443181278041950       0.76545585087839529       0.75561571757634605       0.74493511860149897       0.73343978443546587       0.72115740832648989       0.70811757957344490       0.69435171224309467       0.67989296949157363       0.66477618367059998       0.64903777241085381       0.63271565089443049       0.61584914050660244       0.59847887411252887       0.58064669816662073       0.56239557189926570       0.54376946382733826       0.52481324582666600       0.50557258503376490       0.48609383382642773       0.46642391816037637       0.44661022451590693       0.42670048574135205       0.40674266605984294       0.38678484551703857       0.36687510415215041       0.34706140616824588       0.32739148437966031       0.30791272521929269       0.28867205457845990       0.26971582475697092       0.25108970279317183       0.23283856044750018       0.21500636609844440       0.19763607881655365       0.18076954486931765       0.16444739690598076       0.14870895606550738       0.13359213724513427       0.11913335775449335       0.10536744957806930        9.2327575456463903E-002   8.0045148988303991E-002   6.8549758946092068E-002   5.7869097987031055E-002   4.8028895917992906E-002   3.9052857547241110E-002   3.0962604862532717E-002   2.3777623773878220E-002   1.7515218065748663E-002   1.2190471314983974E-002   7.8162103956103696E-003   4.4029732059000697E-003   1.9589853680994909E-003   4.9014234887750387E-004   1.2200550249554880E-032   0.0000000000000000        4.7260112804032163E-004   1.8889014139163267E-003   4.2454735505738058E-003   7.5366336824048714E-003   1.1754450780849296E-002   1.6888764003218683E-002   2.2927205279861380E-002   2.9855230364636873E-002   3.7656154047779562E-002   4.6311187098080069E-002   5.5799480712876139E-002   6.6098177799849681E-002   7.7182468687958222E-002   8.9025651044495405E-002  0.10159919422394653       0.11487280800834963       0.12881451558596566       0.14339073059294247       0.15856633803174830       0.17430477887228052       0.19056813812974435       0.20731723621138046       0.22451172330610938       0.24211017659556050       0.26007020004762549       0.27834852655596448       0.29690112217573233       0.31568329220933977       0.33464978887878716       0.35375492033691158       0.37295266074111288       0.39219676113781454       0.41144086087892962       0.43063859931157922       0.44974372746497543       0.46871021946890390       0.48749238343490536       0.50604497153286365       0.52432328899651637       0.54228330179918260       0.55988174273321323       0.57707621564925238       0.59382529758577618       0.61008863856863205       0.62582705881187384       0.64100264310824051       0.65557883216941248       0.66952051070139640       0.68279409199996910       0.69536759886408528       0.70721074063124489       0.71829498615217657       0.72859363252259368       0.73808186941498999       0.74673683884848341       0.75453769025291018       0.76146563070541085       0.76750397019702554       0.77263816184831613       0.77685583694687121       0.78014683474987023       0.78250322695798635       0.78391933681994175       0.78439175280448281       0.78391933681999815       0.78250322695814711       0.78014683474969360       0.77685583694701676       0.77263816184829159       0.76750397019722483       0.76146563070517836       0.75453769025289330       0.74673683884834063       0.73808186941515452       0.72859363252262699       0.71829498615208087       0.70721074063131151       0.69536759886389843       0.68279409200005636       0.66952051070156504       0.65557883216965651       0.64100264310794441       0.62582705881208267       0.61008863856854756       0.59382529758581915       0.57707621564890155       0.55988174273335822       0.54228330179902717       0.52432328899658698       0.50604497153294292       0.48749238343476103       0.46871021946903663       0.44974372746503499       0.43063859931144871       0.41144086087903414       0.39219676113760227       0.37295266074119610       0.35375492033686901       0.33464978887883950       0.31568329220926472       0.29690112217583770       0.27834852655599573       0.26007020004752607       0.24211017659561870       0.22451172330617913       0.20731723621132137       0.19056813812977594       0.17430477887228873       0.15856633803178594       0.14339073059293408       0.12881451558597545       0.11487280800831148       0.10159919422394979        8.9025651044451370E-002   7.7182468687945635E-002   6.6098177799847682E-002   5.5799480712873661E-002   4.6311187098072713E-002   3.7656154047784308E-002   2.9855230364663865E-002   2.2927205279827084E-002   1.6888764003240003E-002   1.1754450780830632E-002   7.5366336824283873E-003   4.2454735505615916E-003   1.8889014139058845E-003   4.7260112804799301E-004   1.1764235403590132E-032   0.0000000000000000        4.5392000316143185E-004   1.8142640852392648E-003   4.0777418965350348E-003   7.2388949699843871E-003   1.1290106020067270E-002   1.6221615753072575E-002   2.2021544701188684E-002   2.8675922969187188E-002   3.6168724084195442E-002   4.4481900733868519E-002   5.3595427516018812E-002   6.3487350112407068E-002   7.4133838751332420E-002   8.5509245747149354E-002   9.7586167308172836E-002  0.11033550956285071       0.12372655865763310       0.13772705475631936       0.15230326976335820       0.16742008858361759       0.18304109372381738       0.19912865302886301       0.21564401034683212       0.23254737889803220       0.24979803712976797       0.26735442681946242       0.28517425319583001       0.30321458683106373       0.32143196706657995       0.33978250671088783       0.35822199777333463       0.37670601796298742       0.39519003770878658       0.41362952743499570       0.43198006483807783       0.45019744190449551       0.46823777141225020       0.48605759265877252       0.50361397616375025       0.52086462708778147       0.53776798712741258       0.55428333462979829       0.57037088269869440       0.58599187504087458       0.60110867933664425       0.61568487789703763       0.62968535540000836       0.64307638348367235       0.65582570200259238       0.66790259674450858       0.67927797342507534       0.68992442777636143       0.69981631156798452       0.70892979439490511       0.71724292108678933       0.72473566460208216       0.73138997427174068       0.73718981928796623       0.74212122732018238       0.74617231817992435       0.74933333243769917       0.75159665493661643       0.75295683313619355       0.75341059024948098       0.75295683313632522       0.75159665493650618       0.74933333243776756       0.74617231817979224       0.74212122732025154       0.73718981928786054       0.73138997427173169       0.72473566460232386       0.71724292108680554       0.70892979439490666       0.69981631156786239       0.68992442777653684       0.67927797342505458       0.66790259674462549       0.65582570200250978       0.64307638348351426       0.62968535539994486       0.61568487789726678       0.60110867933643630       0.58599187504090056       0.57037088269871627       0.55428333462999113       0.53776798712736462       0.52086462708782144       0.50361397616376857       0.48605759265874998       0.46823777141224060       0.45019744190444150       0.43198006483799095       0.41362952743523801       0.39519003770859179       0.37670601796314629       0.35822199777327363       0.33978250671100441       0.32143196706649324       0.30321458683121599       0.28517425319570705       0.26735442681942317       0.24979803712983301       0.23254737889805230       0.21564401034671207       0.19912865302892477       0.18304109372377173       0.16742008858361362       0.15230326976332123       0.13772705475633362       0.12372655865764290       0.11033550956285580        9.7586167308149022E-002   8.5509245747206489E-002   7.4133838751329256E-002   6.3487350112416074E-002   5.3595427516023232E-002   4.4481900733862142E-002   3.6168724084205107E-002   2.8675922969158944E-002   2.2021544701218289E-002   1.6221615753063669E-002   1.1290106020068547E-002   7.2388949699694911E-003   4.0777418965479862E-003   1.8142640852282059E-003   4.5392000316326914E-004   1.1299579484112822E-032   0.0000000000000000        4.3414379570796513E-004   1.7352528184599787E-003   3.9001817794997512E-003   6.9237108453371514E-003   1.0798554870750456E-002   1.5515379637161233E-002   2.1062822897121924E-002   2.7427522738249107E-002   3.4594149993987078E-002   4.2545442718975035E-002   5.1262247140243071E-002   6.0723564596493494E-002   7.0906602615909933E-002   8.1786829940791700E-002   9.3338035644017478E-002  0.10553239228381354       0.11834052295022029       0.13173157204500049       0.14567327962263310       0.16013205911334361       0.17507307824173707       0.19046034294625686       0.20625678409520212       0.22242434679466466       0.23892408206788909       0.25571624069061966       0.27276036895225764       0.29001540611518040       0.30743978333373140       0.32499152380119195       0.34262834387436025       0.36030775494103606       0.37798716577950464       0.39562398516491626       0.41317572447626916       0.43060010005485372       0.44785513507130081       0.46489926065053483       0.48169141601483467       0.49819114740467801       0.51435870553373153       0.53015514134992747       0.54554239986629360       0.56048341183961858       0.57494218307222100       0.58888388112805778       0.60227491924271814       0.61508303724126490       0.62727737925329474       0.63882856804843602       0.64970877580764952       0.65989179116411978       0.66935308234818969       0.67806985628613281       0.68602111351182216       0.69318769875470387       0.69955234708704284       0.70509972551791966       0.70981646993007441       0.71369121727621987       0.71671463295265803       0.71887943328783144       0.72018040309008891       0.72061440820929068       0.72018040308988041       0.71887943328791515       0.71671463295271465       0.71369121727618401       0.70981646993013725       0.70509972551781763       0.69955234708726344       0.69318769875430875       0.68602111351185235       0.67806985628606853       0.66935308234826851       0.65989179116401575       0.64970877580767428       0.63882856804852695       0.62727737925324267       0.61508303724143354       0.60227491924263621       0.58888388112787826       0.57494218307236944       0.56048341183957762       0.54554239986626096       0.53015514134993313       0.51435870553370511       0.49819114740473386       0.48169141601477111       0.46489926065054060       0.44785513507136587       0.43060010005496918       0.41317572447620610       0.39562398516471681       0.37798716577967484       0.36030775494094924       0.34262834387438218       0.32499152380110974       0.30743978333384164       0.29001540611504611       0.27276036895236039       0.25571624069062926       0.23892408206786955       0.22242434679463066       0.20625678409532341       0.19046034294622166       0.17507307824174903       0.16013205911333836       0.14567327962261650       0.13173157204499922       0.11834052295021937       0.10553239228382300        9.3338035644052825E-002   8.1786829940724545E-002   7.0906602615934747E-002   6.0723564596492995E-002   5.1262247140222976E-002   4.2545442718999488E-002   3.4594149993970202E-002   2.7427522738271922E-002   2.1062822897101000E-002   1.5515379637170073E-002   1.0798554870748137E-002   6.9237108453525228E-003   3.9001817794876272E-003   1.7352528184534832E-003   4.3414379570733813E-004   1.0807701887932012E-032   0.0000000000000000        4.1331993457834472E-004   1.6520575283926599E-003   3.7132203316035265E-003   6.5918398247961753E-003   1.0280980603778734E-002   1.4771756026919837E-002   2.0053348437366513E-002   2.6113036067623312E-002   3.2936223939259629E-002   4.0506477024562948E-002   4.8805559306574375E-002   5.7813478358268132E-002   6.7508533908898438E-002   7.7867370217655996E-002   8.8865032358806190E-002  0.10047502635020800       0.11266938298992919       0.12541872524468761       0.13869233902900208       0.15245824720545381       0.16668328662551057       0.18133318802777282       0.19637265859991621       0.21176546700574936       0.22747453067288390       0.24346200513062263       0.25968937518261925       0.27611754769531754       0.29270694577864037       0.30941760413085340       0.32620926531993782       0.34304147676854468       0.35987368820759524       0.37666534936649854       0.39337600766305492       0.40996540565766826       0.42639357803607558       0.44262094789120132       0.45860842206677510       0.47431748533617701       0.48971029318932546       0.50474976300340024       0.51939966337811838       0.53362470142016483       0.54739060776823267       0.56066421914779585       0.57341355826833784       0.58560791085611630       0.59721789964894922       0.60821555516873393       0.61857438310156143       0.62826942812581388       0.63727733403041098       0.64557639998309746       0.65314663280886998       0.65996979515517307       0.66602944942902031       0.67131099739288747       0.67580171533759625       0.67949078473030222       0.68236931828161640       0.68443038135320078       0.68566900866325464       0.68608221625102450       0.68566900866336766       0.68443038135310563       0.68236931828161285       0.67949078473042501       0.67580171533745848       0.67131099739309508       0.66602944942873421       0.65996979515543774       0.65314663280886265       0.64557639998318916       0.63727733403040043       0.62826942812577857       0.61857438310167279       0.60821555516844905       0.59721789964905803       0.58560791085601460       0.57341355826840834       0.56066421914785869       0.54739060776822646       0.53362470142026519       0.51939966337805488       0.50474976300334617       0.48971029318938314       0.47431748533614537       0.45860842206685176       0.44262094789114964       0.42639357803605604       0.40996540565751094       0.39337600766315112       0.37666534936669577       0.35987368820739785       0.34304147676868108       0.32620926531994282       0.30941760413083952       0.29270694577859285       0.27611754769538749       0.25968937518258733       0.24346200513062036       0.22747453067291196       0.21176546700570814       0.19637265859988365       0.18133318802769044       0.16668328662559584       0.15245824720542148       0.13869233902906047       0.12541872524464454       0.11266938298995037       0.10047502635019721        8.8865032358777810E-002   7.7867370217700044E-002   6.7508533908882104E-002   5.7813478358259236E-002   4.8805559306603997E-002   4.0506477024536199E-002   3.2936223939275373E-002   2.6113036067608651E-002   2.0053348437385068E-002   1.4771756026900762E-002   1.0280980603792164E-002   6.5918398247829368E-003   3.7132203316160217E-003   1.6520575283796982E-003   4.1331993457286050E-004   1.0289787591260290E-032   0.0000000000000000        3.9149833550358444E-004   1.5648781416790743E-003   3.5173072412831678E-003   6.2440805137487709E-003   9.7386290578806902E-003   1.3992535231982366E-002   1.8995552025798584E-002   2.4735628429883558E-002   3.1198938758286776E-002   3.8369914453028980E-002   4.6231281164710605E-002   5.4764100852477959E-002   6.3947817713579311E-002   7.3760307780383533E-002   8.4177932236611144E-002   9.5175594377698111E-002  0.10672680008105495       0.11880372164195224       0.13137726482149106       0.14441713894306771       0.15789192987214273       0.17176917569985226       0.18601544495159369       0.20059641712897402       0.21547696539485703       0.23062124119870622       0.24599276064136383       0.26155449236934353       0.27726894678812769       0.29309826637892278       0.30900431690185354       0.32494877926448634       0.34089324183779374       0.35679929299262392       0.37262861363676936       0.38834306952986858       0.40390480315240773       0.41927632490713340       0.43442060343527628       0.44930115482837707       0.46388213052109606       0.47812840365336717       0.49200565369490240       0.50548044912467660       0.51852032797153180       0.53109387601789249       0.54317080247845673       0.55472201297388768       0.56571967962176073       0.57613730807529262       0.58594980135224739       0.59513352029341715       0.60366634051347323       0.61152770569895110       0.61869867713123639       0.62516197931098416       0.63090204157566931       0.63590503561257838       0.64015890876950476       0.64365341309386281       0.64638013001806183       0.64833249064132614       0.64950579155681298       0.64989720617942459       0.64950579155679578       0.64833249064147513       0.64638013001782557       0.64365341309384161       0.64015890876957315       0.63590503561244716       0.63090204157585983       0.62516197931101680       0.61869867713119575       0.61152770569889348       0.60366634051336465       0.59513352029357058       0.58594980135207309       0.57613730807561869       0.56571967962165592       0.55472201297390589       0.54317080247843497       0.53109387601792313       0.51852032797138115       0.50548044912463985       0.49200565369496119       0.47812840365343973       0.46388213052092309       0.44930115482834398       0.43442060343526590       0.41927632490711852       0.40390480315242527       0.38834306953000336       0.37262861363673183       0.35679929299242075       0.34089324183794889       0.32494877926444321       0.30900431690179864       0.29309826637898018       0.27726894678811126       0.26155449236927808       0.24599276064132325       0.23062124119872557       0.21547696539482522       0.20059641712905715       0.18601544495155775       0.17176917570000730       0.15789192987203068       0.14441713894315852       0.13137726482140266       0.11880372164203537       0.10672680008101151        9.5175594377722966E-002   8.4177932236619069E-002   7.3760307780356929E-002   6.3947817713613422E-002   5.4764100852468411E-002   4.6231281164688692E-002   3.8369914453054516E-002   3.1198938758267868E-002   2.4735628429903685E-002   1.8995552025777764E-002   1.3992535232007596E-002   9.7386290578626560E-003   6.2440805137633591E-003   3.5173072412746629E-003   1.5648781416694236E-003   3.9149833551466921E-004   9.7470842950022774E-033   0.0000000000000000        3.6873127479713607E-004   1.4739241078224831E-003   3.3129136615522095E-003   5.8812696722032685E-003   9.1728056244841146E-003   1.3179593171412776E-002   1.7891980627903183E-002   2.3298616732934530E-002   2.9386478332442071E-002   3.6140900794861826E-002   4.3545613028762579E-002   5.1582776987657716E-002   6.0233030844868501E-002   6.9475535691719340E-002   7.9288025758523561E-002   8.9646862067309679E-002  0.10052708939210070       0.11190249638802936       0.12374567874448159       0.13602810521266862       0.14872018634442999       0.16179134578189561       0.17521009392163478       0.18894410378028509       0.20296028887474041       0.21722488293341072       0.23170352124322902       0.24636132343950179       0.26116297753593304       0.27607282499566688       0.29105494663625125       0.30607324916309708       0.32109155212045026       0.33607367505495389       0.35098352467691896       0.36578518181206693       0.38044298793440012       0.39492163107046391       0.40918623086900974       0.42320242263051366       0.43693644009487492       0.45035519678737568       0.46342636572508589       0.47611845729839974       0.48840089512889406       0.50024408973258383       0.51161950980198423       0.52249975094147771       0.53285860168595534       0.54267110664727569       0.55191362663250865       0.56056389559423070       0.56860107427006290       0.57600580038783189       0.58276023530785759       0.58884810700133583       0.59425474924842525       0.59896713697135673       0.60297391761306685       0.60626543848608594       0.60883377002647143       0.61067272489818203       0.61177787289607632       0.61214655162194642       0.61177787289606578       0.61067272489809743       0.60883377002673900       0.60626543848605996       0.60297391761313657       0.59896713697134396       0.59425474924831967       0.58884810700120271       0.58276023530791421       0.57600580038777993       0.56860107427031903       0.56056389559399378       0.55191362663251597       0.54267110664707019       0.53285860168605859       0.52249975094146972       0.51161950980203508       0.50024408973247492       0.48840089512916229       0.47611845729830266       0.46342636572511448       0.45035519678725766       0.43693644009509053       0.42320242263058266       0.40918623086895606       0.39492163107056749       0.38044298793435249       0.36578518181203190       0.35098352467691962       0.33607367505505287       0.32109155212043172       0.30607324916300105       0.29105494663630588       0.27607282499564745       0.26116297753595114       0.24636132343957165       0.23170352124330215       0.21722488293336489       0.20296028887476142       0.18894410378023957       0.17521009392166817       0.16179134578179305       0.14872018634450818       0.13602810521254938       0.12374567874460624       0.11190249638792978       0.10052708939214103        8.9646862067284505E-002   7.9288025758524283E-002   6.9475535691738741E-002   6.0233030844831253E-002   5.1582776987669728E-002   4.3545613028788677E-002   3.6140900794834334E-002   2.9386478332460240E-002   2.3298616732915240E-002   1.7891980627933901E-002   1.3179593171382250E-002   9.1728056245061942E-003   5.8812696721905391E-003   3.3129136615585469E-003   1.4739241078126862E-003   3.6873127478774542E-004   9.1808994189338521E-033   0.0000000000000000        3.4507326052941775E-004   1.3794138968277717E-003   3.1005310769610748E-003   5.5042801946748104E-003   8.5848720920092669E-003   1.2334886837715402E-002   1.6745291316872316E-002   2.1805461311180128E-002   2.7503207491142920E-002   3.3824804419274546E-002   4.0755023429518103E-002   4.8277169424195139E-002   5.6373121180666085E-002   6.5023375037858766E-002   7.4207091898956731E-002   8.3902147449602435E-002   9.4085185469066898E-002  0.10473167410788929       0.11581596499608399       0.12731135503823937       0.13919015075069777       0.15142373498100820       0.16398263585391415       0.17683659777379376       0.18995465431627545       0.20330520283020029       0.21685608057346231       0.23057464219564072       0.24442783838557275       0.25838229549011971       0.27240439591427956       0.28646035910930967       0.30051632295361219       0.31453842532857534       0.32849288569589652       0.34234608647825743       0.35606465404522691       0.36961553911491751       0.38296609637122564       0.39608416310905081       0.40893813671773743       0.42149705081249755       0.43373064983793708       0.44560946195228107       0.45710487003065431       0.46818918060392989       0.47883569057596698       0.48901875155247249       0.49871383163043181       0.50789757449741879       0.51654785569892203       0.52464383593835895       0.53216601127939112       0.53909626013285039       0.54541788691521775       0.55111566226622233       0.55617585974026584       0.56058628887316408       0.56433632455068294       0.56741693260472137       0.56982069157790805       0.57154181060221410       0.57257614334987594       0.57292119802120967       0.57257614334991258       0.57154181060215881       0.56982069157788562       0.56741693260472914       0.56433632455052929       0.56058628887323014       0.55617585974041717       0.55111566226624398       0.54541788691524618       0.53909626013293988       0.53216601127913843       0.52464383593857589       0.51654785569909745       0.50789757449745354       0.49871383163038246       0.48901875155247271       0.47883569057587871       0.46818918060409365       0.45710487003038247       0.44560946195240386       0.43373064983788107       0.42149705081265076       0.40893813671761109       0.39608416310902866       0.38296609637122864       0.36961553911483458       0.35606465404528975       0.34234608647815523       0.32849288569590729       0.31453842532855847       0.30051632295359065       0.28646035910938944       0.27240439591430771       0.25838229549007458       0.24442783838561929       0.23057464219556389       0.21685608057341327       0.20330520283026915       0.18995465431625999       0.17683659777381294       0.16398263585386483       0.15142373498107090       0.13919015075065616       0.12731135503832464       0.11581596499598583       0.10473167410797171        9.4085185469028831E-002   8.3902147449618006E-002   7.4207091898974703E-002   6.5023375037850301E-002   5.6373121180671767E-002   4.8277169424212361E-002   4.0755023429492526E-002   3.3824804419292552E-002   2.7503207491146615E-002   2.1805461311191789E-002   1.6745291316846621E-002   1.2334886837733181E-002   8.5848720919931686E-003   5.5042801946854061E-003   3.1005310769619187E-003   1.3794138968090408E-003   3.4507326053302142E-004   8.5925969520133877E-033   0.0000000000000000        3.2058091311207228E-004   1.2815744985012465E-003   2.8806701375757378E-003   5.1140190062156842E-003   7.9762433440911003E-003   1.1460449549193844E-002   1.5558244832842263E-002   2.0259757550268667E-002   2.5553661459465464E-002   3.1427203307354601E-002   3.7866233500590069E-002   4.4855240085848180E-002   5.2377386080523808E-002   6.0414550039419861E-002   6.8947369727206179E-002   7.7955288778883372E-002   8.7416606235064712E-002   9.7308528831584487E-002  0.10760722591846117       0.11828788687758507       0.12932478089804655       0.14069131896895645       0.15236011793751694       0.16430306648039691       0.17649139282796220       0.18889573407971294       0.20148620694267447       0.21423247972421725       0.22710384540371570       0.24006929560827112       0.25309759531564957       0.26615735810119778       0.27921712175065927       0.29224542405523440       0.30521087860662127       0.31808225040812316       0.33082853112453259       0.34341901378083955       0.35582336673936921       0.36801170677099726       0.37995467104462621       0.39162348786703949       0.40299004599253618       0.41402696234895398       0.42470764800269767       0.43500637221493427       0.44489832442841487       0.45435967403778005       0.46336762780061069       0.47190048474629409       0.47993768845713819       0.48745987658827677       0.49444892751586306       0.50088800399135747       0.50676159370376850       0.51205554665179875       0.51675710923019480       0.52085495495609457       0.52433921175403597       0.52720148573912251       0.52943488143887696       0.53103401840382047       0.53199504417127663       0.53231564354481375       0.53199504417117405       0.53103401840402431       0.52943488143873640       0.52720148573913950       0.52433921175414500       0.52085495495602119       0.51675710923012830       0.51205554665178554       0.50676159370371676       0.50088800399126421       0.49444892751602715       0.48745987658813961       0.47993768845697982       0.47190048474634311       0.46336762780057705       0.45435967403780708       0.44489832442853100       0.43500637221482868       0.42470764800286598       0.41402696234894154       0.40299004599254690       0.39162348786692297       0.37995467104463232       0.36801170677099859       0.35582336673942022       0.34341901378085987       0.33082853112450189       0.31808225040826349       0.30521087860662327       0.29224542405525122       0.27921712175068858       0.26615735810117835       0.25309759531555837       0.24006929560834447       0.22710384540365347       0.21423247972428464       0.20148620694269151       0.18889573407966265       0.17649139282799609       0.16430306648037041       0.15236011793758752       0.14069131896890913       0.12932478089805996       0.11828788687754807       0.10760722591850558        9.7308528831549473E-002   8.7416606235112770E-002   7.7955288778868523E-002   6.8947369727177660E-002   6.0414550039421151E-002   5.2377386080539393E-002   4.4855240085812188E-002   3.7866233500622154E-002   3.1427203307340251E-002   2.5553661459456527E-002   2.0259757550267089E-002   1.5558244832848171E-002   1.1460449549193653E-002   7.9762433440954319E-003   5.1140190062135592E-003   2.8806701375706624E-003   1.2815744984992616E-003   3.2058091310816931E-004   7.9835941664129298E-033   0.0000000000000000        2.9531284735416307E-004   1.1806408205258486E-003   2.6538592709126059E-003   4.7114246168804960E-003   7.3483836110370378E-003   1.0558385657549364E-002   1.4333698507681332E-002   1.8665226783318608E-002   2.3542534481913274E-002   2.8953871159645782E-002   3.4886200330686901E-002   4.1325230523923936E-002   4.8255449534154303E-002   5.5660161768083444E-002   6.3521528479731693E-002   7.1820610761746798E-002   8.0537415183101327E-002   8.9650941965114667E-002   9.9139235580017054E-002  0.10897943764898209       0.11914784201575143       0.12961995185973560       0.14037053871421654       0.15137370324554220       0.16260293764865216       0.17403118950737678       0.18563092696654587       0.19737420505900713       0.20923273302722625       0.22117794247859104       0.23318105620796908       0.24521315752496367       0.25724525991568270       0.26924837687362330       0.28119359172971087       0.29305212731573116       0.30479541528845205       0.31639516495493725       0.32782343142542925       0.33905268293458002       0.35005586716840775       0.36080647643347269       0.37127861151838021       0.38144704408388130       0.39128727744201874       0.40077560556925562       0.40988917021653121       0.41860601597700625       0.42690514317616896       0.43476655846461998       0.44217132298074369       0.44910159797825749       0.45554068779904144       0.46147308009554044       0.46688448320142850       0.47176186055951813       0.47609346213046483       0.47986885269710661       0.48307893700497584       0.48571598167371149       0.48777363382630468       0.48924693639485822       0.49013234006120920       0.49042771180881983       0.49013234006134293       0.48924693639464945       0.48777363382638433       0.48571598167369029       0.48307893700498411       0.47986885269712515       0.47609346213039255       0.47176186055956232       0.46688448320143588       0.46147308009560339       0.45554068779894269       0.44910159797838756       0.44217132298072526       0.43476655846459583       0.42690514317624961       0.41860601597693292       0.40988917021644805       0.40077560556926950       0.39128727744189251       0.38144704408381452       0.37127861151846436       0.36080647643351399       0.35005586716846837       0.33905268293454427       0.32782343142537662       0.31639516495496617       0.30479541528843918       0.29305212731563285       0.28119359172971331       0.26924837687359376       0.25724525991561836       0.24521315752496778       0.23318105620803717       0.22117794247855782       0.20923273302724979       0.19737420505900044       0.18563092696651315       0.17403118950737106       0.16260293764862993       0.15137370324558005       0.14037053871414412       0.12961995185978412       0.11914784201573837       0.10897943764901831        9.9139235579981527E-002   8.9650941965128475E-002   8.0537415183070074E-002   7.1820610761761453E-002   6.3521528479753800E-002   5.5660161768078656E-002   4.8255449534149460E-002   4.1325230523952663E-002   3.4886200330661463E-002   2.8953871159665679E-002   2.3542534481917378E-002   1.8665226783316422E-002   1.4333698507688614E-002   1.0558385657543226E-002   7.3483836110405133E-003   4.7114246168777777E-003   2.6538592709230047E-003   1.1806408205090868E-003   2.9531284735558684E-004   7.3553582031853232E-033   0.0000000000000000        2.6932917493750964E-004   1.0768541485588071E-003   2.4206415668751556E-003   4.2974624073417690E-003   6.7028000495776693E-003   9.6308622764116648E-003   1.3074595961564508E-002   1.7025703753954412E-002   2.1474664835609284E-002   2.6410759739172746E-002   3.1822096416904928E-002   3.7695638264799367E-002   4.4017235192929348E-002   5.0771657655329969E-002   5.7942633350093670E-002   6.5512886435406689E-002   7.3464179160330267E-002   8.1777355810091157E-002   9.0432388860309978E-002   9.9408427231123503E-002  0.10868384652222937       0.11823630111159628       0.12804277798938654       0.13807965220022703       0.14832274375752932       0.15874737589636445       0.16932843452150878       0.18004042870895634       0.19085755211567063       0.20175374514826708       0.21270275774271541       0.22367821260160708       0.23465366873913404       0.24560268517859399       0.25649888465073289       0.26731601713693998       0.27802802310899766       0.28860909630605602       0.29903374590503595       0.30927685792863646       0.31931375574700605       0.32912025952549900       0.33867274447436585       0.34794819776410418       0.35692427396359683       0.36557934887269783       0.37389257161558714       0.38184391487193775       0.38941422312622376       0.39658525881114848       0.40333974624664976       0.40966141325606276       0.41553503036807660       0.42094644750530907       0.42588262807240523       0.43033168036362818       0.43428288620904110       0.43772672679651747       0.44065490560327797       0.44306036838193597       0.44493732015590831       0.44628123917907575       0.44708888782955197       0.44735832040886869       0.44708888782943346       0.44628123917926638       0.44493732015585963       0.44306036838196949       0.44065490560318815       0.43772672679658436       0.43428288620912120       0.43033168036361991       0.42588262807241833       0.42094644750524629       0.41553503036814793       0.40966141325590660       0.40333974624678570       0.39658525881108581       0.38941422312611162       0.38184391487210440       0.37389257161554001       0.36557934887272409       0.35692427396367826       0.34794819776418273       0.33867274447418655       0.32912025952554863       0.31931375574693477       0.30927685792866461       0.29903374590506127       0.28860909630601961       0.27802802310902563       0.26731601713699965       0.25649888465069021       0.24560268517865047       0.23465366873917548       0.22367821260160681       0.21270275774269443       0.20175374514826749       0.19085755211564634       0.18004042870894310       0.16932843452155366       0.15874737589638957       0.14832274375755247       0.13807965220016699       0.12804277798946093       0.11823630111154231       0.10868384652225330        9.9408427231081398E-002   9.0432388860351987E-002   8.1777355810088381E-002   7.3464179160338372E-002   6.5512886435392367E-002   5.7942633350087105E-002   5.0771657655333327E-002   4.4017235192927960E-002   3.7695638264788160E-002   3.1822096416908134E-002   2.6410759739159045E-002   2.1474664835609905E-002   1.7025703753955634E-002   1.3074595961562529E-002   9.6308622764105078E-003   6.7028000495762954E-003   4.2974624073476558E-003   2.4206415668695468E-003   1.0768541485515969E-003   2.6932917494572019E-004   6.7094025377929543E-033   0.0000000000000000        2.4269013328521782E-004   9.7045756919954306E-004   2.1815674223585897E-003   3.8731136939013219E-003   6.0410288838258028E-003   8.6800926985601112E-003   1.1783947833607297E-002   1.5345114608646983E-002   1.9355009985725601E-002   2.3803971067379314E-002   2.8681278765975701E-002   3.3975182675168733E-002   3.9672928855129207E-002   4.5760790454660395E-002   5.2224100783056136E-002   5.9047288654674172E-002   6.6213915910425108E-002   7.3706717025426804E-002   8.1507640708589124E-002   8.9597893393256828E-002   9.7957984515598617E-002  0.10656777347049047       0.11540651813299595       0.12445292482794146       0.13368519962883452       0.14308110085973205       0.15261799267715970       0.16227289960100083       0.17202256186287931       0.18184349144026732       0.19171202863952824       0.20160439909367955       0.21149677103509243       0.22136531270772752       0.23118624977821031       0.24093592261062433       0.25059084326148906       0.26012775206581851       0.26952367366868496       0.27875597237588479       0.28780240668322471       0.29664118285798791       0.30525100744180111       0.31361113854718703       0.32170143582638006       0.32950240899034416       0.33699526476262626       0.34416195215380269       0.35098520594551136       0.35744858828692394       0.36353652829140420       0.36923435954977463       0.37452835546185759       0.37940576230524581       0.38385482996001885       0.38786484021448170       0.39142613258783870       0.39453012760168443       0.39716934744899979       0.39933743400921351       0.40102916416413020       0.40224046238221628       0.40296841053576848       0.40321125493171178       0.40296841053586824       0.40224046238204647       0.40102916416425211       0.39933743400917804       0.39716934744911592       0.39453012760157513       0.39142613258779113       0.38786484021457152       0.38385482995991238       0.37940576230535983       0.37452835546182206       0.36923435954987377       0.36353652829128646       0.35744858828703313       0.35098520594567034       0.34416195215358913       0.33699526476276270       0.32950240899033290       0.32170143582638816       0.31361113854714634       0.30525100744199274       0.29664118285786312       0.28780240668326035       0.27875597237592803       0.26952367366870478       0.26012775206586469       0.25059084326144948       0.24093592261059121       0.23118624977832097       0.22136531270765156       0.21149677103508821       0.20160439909367334       0.19171202863957279       0.18184349144026846       0.17202256186290293       0.16227289960101560       0.15261799267712545       0.14308110085972880       0.13368519962880884       0.12445292482800618       0.11540651813292771       0.10656777347052485        9.7957984515593580E-002   8.9597893393282307E-002   8.1507640708568335E-002   7.3706717025423862E-002   6.6213915910437293E-002   5.9047288654687655E-002   5.2224100783046283E-002   4.5760790454662227E-002   3.9672928855135167E-002   3.3975182675171453E-002   2.8681278765984364E-002   2.3803971067390937E-002   1.9355009985719526E-002   1.5345114608653225E-002   1.1783947833601521E-002   8.6800926985656536E-003   6.0410288838245209E-003   3.8731136939022422E-003   2.1815674223600898E-003   9.7045756919137186E-004   2.4269013328869258E-004   6.0472833340127879E-033   0.0000000000000000        2.1545452882032668E-004   8.6169388887733932E-004   1.9371900521384980E-003   3.4393699477293510E-003   5.3646255391201275E-003   7.7083234919262562E-003   1.0464816059081977E-002   1.3627458353462393E-002   1.7188625128505618E-002   2.1139732920894657E-002   2.5471261196533049E-002   3.0172773913951866E-002   3.5232943908279322E-002   4.0639580013276527E-002   4.6379656417373266E-002   5.2439344047637587E-002   5.8804043888774443E-002   6.5458422156750518E-002   7.2386447241538532E-002   7.9571428330232480E-002   8.6996055617247367E-002   9.4642442004994651E-002  0.10249216619505076       0.11052631706529685       0.11872553922688882       0.12707007965179506       0.13553983525762631       0.14411440133556400       0.15277312070576904       0.16149513348013908       0.17025942731416524       0.17904488802535706       0.18783035045822086       0.19659464947094660       0.20531667092315659       0.21397540253937811       0.22254998453018784       0.23101975984175305       0.23936432392157234       0.24756357387224059       0.25559775688108038       0.26344751780559461       0.27109394580039392       0.27851861987483156       0.28570365326977293       0.29263173654831787       0.29928617929475559       0.30565095032252571       0.31171071629547509       0.31745087866500549       0.32285760884039272       0.32791788150202822       0.33261950598053008       0.33695115562449979       0.34090239508715020       0.34446370546692434       0.34762650723704425       0.35038318091618864       0.35272708542318876       0.35465257407572298       0.35615500819500712       0.35723076827868766       0.35787726272206488       0.35809293406045939       0.35787726272201215       0.35723076827881572       0.35615500819488155       0.35465257407577033       0.35272708542308562       0.35038318091626658       0.34762650723703348       0.34446370546678423       0.34090239508728837       0.33695115562441691       0.33261950598049622       0.32791788150201806       0.32285760884046155       0.31745087866492544       0.31171071629532099       0.30565095032270151       0.29928617929463219       0.29263173654829627       0.28570365326970953       0.27851861987483456       0.27109394580026719       0.26344751780570080       0.25559775688108799       0.24756357387216471       0.23936432392154477       0.23101975984169215       0.22254998453025024       0.21397540253937389       0.20531667092302097       0.19659464947100741       0.18783035045825747       0.17904488802534269       0.17025942731411547       0.16149513348013489       0.15277312070577770       0.14411440133553818       0.13553983525766694       0.12707007965178407       0.11872553922688991       0.11052631706527256       0.10249216619509913        9.4642442004988434E-002   8.6996055617235696E-002   7.9571428330227900E-002   7.2386447241540725E-002   6.5458422156751211E-002   5.8804043888754980E-002   5.2439344047643867E-002   4.6379656417386200E-002   4.0639580013272628E-002   3.5232943908279725E-002   3.0172773913950450E-002   2.5471261196524951E-002   2.1139732920891829E-002   1.7188625128507305E-002   1.3627458353460593E-002   1.0464816059088342E-002   7.7083234919216471E-003   5.3646255391249171E-003   3.4393699477272771E-003   1.9371900521414167E-003   8.6169388886729939E-004   2.1545452881830763E-004   5.3705956950015091E-033   0.0000000000000000        1.8768470066861257E-004   7.5081967118003864E-004   1.6880888585800581E-003   2.9972637048830395E-003   4.6752030278064873E-003   6.7178730745785795E-003   9.1203527415680535E-003   1.1876845308724156E-002   1.4980700443765683E-002   1.8424434128920430E-002   2.2199746979051124E-002   2.6297542262710361E-002   3.0707946741836585E-002   3.5420334198368736E-002   4.0423350992163092E-002   4.5704943402605412E-002   5.1252386662590181E-002   5.7052315610686320E-002   6.3090756887329805E-002   6.9353162595424511E-002   7.5824445345341995E-002   8.2489014599072027E-002   8.9330814225881169E-002   9.6333361180166568E-002  0.10347978520714438       0.11075286948172876       0.11813509208192773       0.12560866819843747       0.13315559297608301       0.14075768488729995       0.14839662952986862       0.15605402374625255       0.16371141995568064       0.17135037059436092       0.17895247255540897       0.18649941152210830       0.19397300608634241       0.20135525154903791       0.20862836329251627       0.21577481962500655       0.22277740399029769       0.22961924644300341       0.23628386428903170       0.24275520179265184       0.24901766885602178       0.25505617857568452       0.26085618358805057       0.26640371111450895       0.27168539662267122       0.27668851602215200       0.28140101631763009       0.28581154464510788       0.28990947562151564       0.29368493694220210       0.29712883316367039       0.30023286761468099       0.30298956238432095       0.30539227633582910       0.30743522110603938       0.30911347505010506       0.31042299509692156       0.31136062649072560       0.31192411038991302       0.31211208930928963       0.31192411038991957       0.31136062649069346       0.31042299509694499       0.30911347505008907       0.30743522110608995       0.30539227633580690       0.30298956238437041       0.30023286761472384       0.29712883316364486       0.29368493694218517       0.28990947562159097       0.28581154464507902       0.28140101631759606       0.27668851602217504       0.27168539662273922       0.26640371111441524       0.26085618358809803       0.25505617857572571       0.24901766885608778       0.24275520179264959       0.23628386428909115       0.22961924644293000       0.22277740399031243       0.21577481962504189       0.20862836329252732       0.20135525154907755       0.19397300608629173       0.18649941152214289       0.17895247255549820       0.17135037059435254       0.16371141995560429       0.15605402374628338       0.14839662952988275       0.14075768488729631       0.13315559297606849       0.12560866819845307       0.11813509208191143       0.11075286948172780       0.10347978520717016        9.6333361180160434E-002   8.9330814225849722E-002   8.2489014599071750E-002   7.5824445345355762E-002   6.9353162595421167E-002   6.3090756887339297E-002   5.7052315610689137E-002   5.1252386662603462E-002   4.5704943402595094E-002   4.0423350992156791E-002   3.5420334198368070E-002   3.0707946741840804E-002   2.6297542262708178E-002   2.2199746979059000E-002   1.8424434128919705E-002   1.4980700443767071E-002   1.1876845308723917E-002   9.1203527415650940E-003   6.7178730745767476E-003   4.6752030278076097E-003   2.9972637048836792E-003   1.6880888585809148E-003   7.5081967116863478E-004   1.8768470067978988E-004   4.6809698205523600E-033   0.0000000000000000        1.5945217071238580E-004   6.3811291283198581E-004   1.4348882244882431E-003   2.5478928361516635E-003   3.9744667618123097E-003   5.7111783388260748E-003   7.7538483855997334E-003   1.0097546338399214E-002   1.2736610153142459E-002   1.5664672379968606E-002   1.8874674426488890E-002   2.2358880631580487E-002   2.6108895377307036E-002   3.0115682924204454E-002   3.4369589098325493E-002   3.8860364521470701E-002   4.3577189287842467E-002   4.8508699020895121E-002   5.3643012243248384E-002   5.8967758994052870E-002   6.4470110622676477E-002   7.0136810688035969E-002   7.5954206888823400E-002   8.1908283947179930E-002   8.7984697367653492E-002   9.4168807989147077E-002  0.10044571724773092       0.10680030306368840       0.11321725626877602       0.11968111748297650       0.12617631435497964       0.13268719907359119       0.13919808606260728       0.14569328976594323       0.15215716243309849       0.15857413181430119       0.16492873867324975       0.17120567402810549       0.17738981603079151       0.18346626639508987       0.18942038628705385       0.19523783158966437       0.20090458745836481       0.20640700208281237       0.21173181957443865       0.21686621190036537       0.22179780978637503       0.22651473251519469       0.23100561654709442       0.23525964289549131       0.23926656319031056       0.24301672436656832       0.24650109191915670       0.24971127166737855       0.25263952997708800       0.25527881239097511       0.25762276062377981       0.25966572787903558       0.26140279245302189       0.26282976959085785       0.26394322156899036       0.26474046597505008       0.26521958217156788       0.26537941592188058       0.26521958217154940       0.26474046597504491       0.26394322156903532       0.26282976959086957       0.26140279245299325       0.25966572787900366       0.25762276062375156       0.25527881239101657       0.25263952997703470       0.24971127166743529       0.24650109191907266       0.24301672436659083       0.23926656319032474       0.23525964289551010       0.23100561654709201       0.22651473251523574       0.22179780978638683       0.21686621190035205       0.21173181957441123       0.20640700208283677       0.20090458745833184       0.19523783158974811       0.18942038628699259       0.18346626639511157       0.17738981603076082       0.17120567402811093       0.16492873867326366       0.15857413181427202       0.15215716243307811       0.14569328976588822       0.13919808606268363       0.13268719907358770       0.12617631435496893       0.11968111748300483       0.11321725626878372       0.10680030306367891       0.10044571724772604        9.4168807989159220E-002   8.7984697367624431E-002   8.1908283947191185E-002   7.5954206888841413E-002   7.0136810688047752E-002   6.4470110622663682E-002   5.8967758994054889E-002   5.3643012243242090E-002   4.8508699020898577E-002   4.3577189287832122E-002   3.8860364521481144E-002   3.4369589098330405E-002   3.0115682924204450E-002   2.6108895377303942E-002   2.2358880631586815E-002   1.8874674426479669E-002   1.5664672379971673E-002   1.2736610153141132E-002   1.0097546338403247E-002   7.7538483855963160E-003   5.7111783388271720E-003   3.9744667618092150E-003   2.5478928361546706E-003   1.4348882244896815E-003   6.3811291282140877E-004   1.5945217070450165E-004   3.9800670798009672E-033   0.0000000000000000        1.3082184885887380E-004   5.2384452784216048E-004   1.1782033712641913E-003   2.0923570060805505E-003   3.2641283192217539E-003   4.6907022448752162E-003   6.3686415677981605E-003   8.2938971591924940E-003   1.0461812349109803E-002   1.2867149991353717E-002   1.5504108985494942E-002   1.8366333323384547E-002   2.1446925220706934E-002   2.4738461173000229E-002   2.8233009717123222E-002   3.1922150496108199E-002   3.5796994521534155E-002   3.9848205571586415E-002   4.4066022670043170E-002   4.8440283589367472E-002   5.2960449322018079E-002   5.7615629459718869E-002   6.2394608420337727E-002   6.7285872458989357E-002   7.2277637397846303E-002   7.7357877008540077E-002   8.2514351978085654E-002   8.7734639388830721E-002   9.3006162641322346E-002   9.8316221748029911E-002  0.10365202392423541       0.10900071440384561       0.11434940740383084       0.11968521716437437       0.12499528898943568       0.13026683021167845       0.13548714100971659       0.14064364500042281       0.14572391953529748       0.15071572562571023       0.15560703742635407       0.16038607120527920       0.16504131373043152       0.16956155000548953       0.17393589028619097       0.17815379631397321       0.18220510670298515       0.18608006141861816       0.18976932528985338       0.19326401049794481       0.19655569798704639       0.19963645774624675       0.20249886791345864       0.20513603265420566       0.20754159877454156       0.20970977102613608       0.21163532606650598       0.21331362504359266       0.21474062476924760       0.21591288746156642       0.21682758902389490       0.21748252585125608       0.21787612013641411       0.21800742367256934       0.21787612013646110       0.21748252585127270       0.21682758902386787       0.21591288746153089       0.21474062476930333       0.21331362504361073       0.21163532606653521       0.20970977102609115       0.20754159877457928       0.20513603265418481       0.20249886791350777       0.19963645774625685       0.19655569798701347       0.19326401049790562       0.18976932528985782       0.18608006141858152       0.18220510670298315       0.17815379631395725       0.17393589028617168       0.16956155000546508       0.16504131373048070       0.16038607120520887       0.15560703742641924       0.15071572562567129       0.14572391953533279       0.14064364500042187       0.13548714100970236       0.13026683021170499       0.12499528898941650       0.11968521716445311       0.11434940740376547       0.10900071440384669       0.10365202392425443        9.8316221748008914E-002   9.3006162641325815E-002   8.7734639388835037E-002   8.2514351978085987E-002   7.7357877008540840E-002   7.2277637397856836E-002   6.7285872458974078E-002   6.2394608420344708E-002   5.7615629459697754E-002   5.2960449322025233E-002   4.8440283589378533E-002   4.4066022670045529E-002   3.9848205571586817E-002   3.5796994521544598E-002   3.1922150496101580E-002   2.8233009717119908E-002   2.4738461173006251E-002   2.1446925220707493E-002   1.8366333323379738E-002   1.5504108985508320E-002   1.2867149991347920E-002   1.0461812349112681E-002   8.2938971591903689E-003   6.3686415677987511E-003   4.6907022448732507E-003   3.2641283192205517E-003   2.0923570060821040E-003   1.1782033712668680E-003   5.2384452783136378E-004   1.3082184885125230E-004   3.2695760088416300E-033   0.0000000000000000        1.0185184856997576E-004   4.0827969157202480E-004   9.1863970027989458E-004   1.6317488038671440E-003   2.5459024386772695E-003   3.6589070503459508E-003   4.9680818966522907E-003   6.4702617922407467E-003   8.1618080637811310E-003   1.0038628904248012E-002   1.2096194250225645E-002   1.4329543118851207E-002   1.6733292236572449E-002   1.9301648247221453E-002   2.2028421519687837E-002   2.4907041012873412E-002   2.7930570078715619E-002   3.1091723152180062E-002   3.4382883284002401E-002   3.7796120473750673E-002   4.1323210758229555E-002   4.4955656009936611E-002   4.8684704397166906E-002   5.2501371456762931E-002   5.6396461728695224E-002   6.0360590899833991E-002   6.4384208403684584E-002   6.8457620421953663E-002   7.2571013231346848E-002   7.6714476840289827E-002   8.0878028858371392E-002   8.5051638540126998E-002   8.9225250946260271E-002   9.3388811163689217E-002   9.7532288524944527E-002  0.10164570077100973       0.10571913809618935       0.10974278702005626       0.11370695402652006       0.11760208891478716       0.12141880780490966       0.12514791574291437       0.12878042885092875       0.13230759596868163       0.13572091973505765       0.13901217705798993       0.14217343892318948       0.14519708949560067       0.14807584446571626       0.15080276859715883       0.15337129243410588       0.15577522812698419       0.15800878433858617       0.16006658019656639       0.16194365825466159       0.16363549643645095       0.16513801892867469       0.16644760599934397       0.16756110271940641       0.16847582656056198       0.16918957386057812       0.16970062512912421       0.17000774919198197       0.17011020615591155       0.17000774919193942       0.16970062512913675       0.16918957386058855       0.16847582656061932       0.16756110271933464       0.16644760599932867       0.16513801892862010       0.16363549643647976       0.16194365825466148       0.16006658019649159       0.15800878433859597       0.15577522812694314       0.15337129243414008       0.15080276859718686       0.14807584446571587       0.14519708949564411       0.14217343892317166       0.13901217705798999       0.13572091973510242       0.13230759596868022       0.12878042885087954       0.12514791574294837       0.12141880780487353       0.11760208891481119       0.11370695402650331       0.10974278702004230       0.10571913809621911       0.10164570077097083        9.7532288524984093E-002   9.3388811163629779E-002   8.9225250946321180E-002   8.5051638540098132E-002   8.0878028858364356E-002   7.6714476840294796E-002   7.2571013231346376E-002   6.8457620421960755E-002   6.4384208403695617E-002   6.0360590899830216E-002   5.6396461728698680E-002   5.2501371456782575E-002   4.8684704397149135E-002   4.4955656009953514E-002   4.1323210758222678E-002   3.7796120473748120E-002   3.4382883284000375E-002   3.1091723152179986E-002   2.7930570078716539E-002   2.4907041012878359E-002   2.2028421519693545E-002   1.9301648247219270E-002   1.6733292236567266E-002   1.4329543118864339E-002   1.2096194250211106E-002   1.0038628904254618E-002   8.1618080637806800E-003   6.4702617922396668E-003   4.9680818966475731E-003   3.6589070503458606E-003   2.5459024386809796E-003   1.6317488038652653E-003   9.1863970027913780E-004   4.0827969156492035E-004   1.0185184858002924E-004   2.5512082428959587E-033   0.0000000000000000        7.2605981285988393E-005   2.9169668660436270E-004   6.5683862897318156E-004   1.1671986376751101E-003   1.8215574811202822E-003   2.6183327927909246E-003   3.5556019801833167E-003   4.6310981434524636E-003   5.8422079966131846E-003   7.1859954149239846E-003   8.6592138653219901E-003   1.0258309504413837E-002   1.1979426684546480E-002   1.3818416238275184E-002   1.5770845337889233E-002   1.7832008141114700E-002   1.9996937102150624E-002   2.2260414913439781E-002   2.4616987050119912E-002   2.7060974887898048E-002   2.9586489363148723E-002   3.2187445142324730E-002   3.4857575266190592E-002   3.7590446234176587E-002   4.0379473490895705E-002   4.3217937278789760E-002   4.6098998817507945E-002   4.9015716770929037E-002   5.1961063962740819E-002   5.4927944299245232E-002   5.7909209858980772E-002   6.0897678107932257E-002   6.3886149198795095E-002   6.6867423311803925E-002   6.9834317996922871E-002   7.2779685473448527E-002   7.5696429847389987E-002   7.8577524203272339E-002   8.1416027530758273E-002   8.4205101444002381E-002   8.6938026654258108E-002   8.9608219155516408E-002   9.2209246084660024E-002   9.4734841217575069E-002   9.7178920063559271E-002   9.9535594522607906E-002  0.10179918706939220       0.10396424442995610       0.10602555071835665       0.10797814000153283       0.10981730826210832       0.11153862472997614       0.11313794255634803       0.11461140880266997       0.11595547372341056       0.11716689931595145       0.11824276712209854       0.11918048525814896       0.11997779465829835       0.12063277451788500       0.12114384691910388       0.12150978063350257       0.12172969408727405       0.12180305748533971       0.12172969408730348       0.12150978063348301       0.12114384691910771       0.12063277451785662       0.11997779465835078       0.11918048525816642       0.11824276712213412       0.11716689931594342       0.11595547372338005       0.11461140880277453       0.11313794255630889       0.11153862472999537       0.10981730826209433       0.10797814000153323       0.10602555071832610       0.10396424442995478       0.10179918706941891        9.9535594522614651E-002   9.7178920063534055E-002   9.4734841217584867E-002   9.2209246084675650E-002   8.9608219155493121E-002   8.6938026654260148E-002   8.4205101444008362E-002   8.1416027530762491E-002   7.8577524203291865E-002   7.5696429847360233E-002   7.2779685473499459E-002   6.9834317996881876E-002   6.6867423311831348E-002   6.3886149198757305E-002   6.0897678107969019E-002   5.7909209858967810E-002   5.4927944299257417E-002   5.1961063962730501E-002   4.9015716770930369E-002   4.6098998817495553E-002   4.3217937278795054E-002   4.0379473490896899E-002   3.7590446234157790E-002   3.4857575266212838E-002   3.2187445142291646E-002   2.9586489363167191E-002   2.7060974887894253E-002   2.4616987050119998E-002   2.2260414913446540E-002   1.9996937102140872E-002   1.7832008141117423E-002   1.5770845337885558E-002   1.3818416238278914E-002   1.1979426684563019E-002   1.0258309504386698E-002   8.6592138653360552E-003   7.1859954149294282E-003   5.8422079966108636E-003   4.6310981434580364E-003   3.5556019801782713E-003   2.6183327927708322E-003   1.8215574811237052E-003   1.1671986376913489E-003   6.5683862897530194E-004   2.9169668659368445E-004   7.2605981260650995E-005   1.8266943928336873E-033   0.0000000000000000        4.3139683309228368E-005   1.7437437070562476E-004   3.9346507597030076E-004   6.9989291903650394E-004   1.0929155979865978E-003   1.5715763401159878E-003   2.1347113106406079E-003   2.7809506706583547E-003   3.5087181065560618E-003   4.3162430802190926E-003   5.2015710533761788E-003   6.1625646386940592E-003   7.1969052750275909E-003   8.3020981080922460E-003   9.4754779141865905E-003   1.0714215508012142E-002   1.2015324530840791E-002   1.3375668612795174E-002   1.4791968898741605E-002   1.6260811917950681E-002   1.7778657784533972E-002   1.9341848703736488E-002   2.0946617766648079E-002   2.2589098008538568E-002   2.4265331713444045E-002   2.5971279935395476E-002   2.7702832220037284E-002   2.9455816498325592E-002   3.1226009129712136E-002   3.3009145071354558E-002   3.4800928146421009E-002   3.6597041390434092E-002   3.8393157444956298E-002   4.0184948980261460E-002   4.1968099116112552E-002   4.3738311818316070E-002   4.5491322245764076E-002   4.7222907022252014E-002   4.8928894408932160E-002   5.0605174351981842E-002   5.2247708382842623E-002   5.3852539345236761E-002   5.5415800927305338E-002   5.6933726973922003E-002   5.8402660559407925E-002   5.9819062795390114E-002   6.1179521356226091E-002   6.2480758697980976E-002   6.3719639954084500E-002   6.4893180486676166E-002   6.5998553075795774E-002   6.7033094730598278E-002   6.7994313103500417E-002   6.8879892494642145E-002   6.9687699429519384E-002   7.0415787799153459E-002   7.1062403547241207E-002   7.1625988896460810E-002   7.2105186100161561E-002   7.2498840713914936E-002   7.2806004375893144E-002   7.3025937091738852E-002   7.3158109016971146E-002   7.3202201733556377E-002   7.3158109016955394E-002   7.3025937091735271E-002   7.2806004375904107E-002   7.2498840713946716E-002   7.2105186100156593E-002   7.1625988896394169E-002   7.1062403547253530E-002   7.0415787799136792E-002   6.9687699429522659E-002   6.8879892494565817E-002   6.7994313103557746E-002   6.7033094730588799E-002   6.5998553075768407E-002   6.4893180486633131E-002   6.3719639954140581E-002   6.2480758697991551E-002   6.1179521356197752E-002   5.9819062795422734E-002   5.8402660559390814E-002   5.6933726973952298E-002   5.5415800927274959E-002   5.3852539345271837E-002   5.2247708382809059E-002   5.0605174351989586E-002   4.8928894408911523E-002   4.7222907022267009E-002   4.5491322245780848E-002   4.3738311818292436E-002   4.1968099116145949E-002   4.0184948980248505E-002   3.8393157444941962E-002   3.6597041390364210E-002   3.4800928146553119E-002   3.3009145071267981E-002   3.1226009129785327E-002   2.9455816498286581E-002   2.7702832220062312E-002   2.5971279935374222E-002   2.4265331713433484E-002   2.2589098008619274E-002   2.0946617766555303E-002   1.9341848703785216E-002   1.7778657784518318E-002   1.6260811917953130E-002   1.4791968898731935E-002   1.3375668612849950E-002   1.2015324530802295E-002   1.0714215507997902E-002   9.4754779142557852E-003   8.3020981080680432E-003   7.1969052749898711E-003   6.1625646387756866E-003   5.2015710533325861E-003   4.3162430801867045E-003   3.5087181065806923E-003   2.7809506706454696E-003   2.1347113106392314E-003   1.5715763401192074E-003   1.0929155979913108E-003   6.9989291897993959E-004   3.9346507602530353E-004   1.7437437069401848E-004   4.3139683364155297E-005   1.0977798759795607E-033   0.0000000000000000        1.3501129471496395E-005   5.6640812811854769E-005   1.2924679414370925E-004   2.3109864265446632E-004   3.6192049151883426E-004   5.2137266220114351E-004   7.0905736287229051E-004   9.2451189172262547E-004   1.1672020250102473E-003   1.4365311999243935E-003   1.7318440472797706E-003   2.0524249604537614E-003   2.3974982209393676E-003   2.7662294957130221E-003   3.1577278312800413E-003   3.5710477658338693E-003   4.0051915614830787E-003   4.4591115647454735E-003   4.9317126927014582E-003   5.4218550416093390E-003   5.9283566061554722E-003   6.4499961064315436E-003   6.9855159116356813E-003   7.5336250557589048E-003   8.0930023333404301E-003   8.6622994731321915E-003   9.2401443759403505E-003   9.8251444122929594E-003   1.0415889770707766E-002   1.1010956847646200E-002   1.1608911672539047E-002   1.2208313356487898E-002   1.2807717561079407E-002   1.3405679972918364E-002   1.4000759780443062E-002   1.4591523142527492E-002   1.5176546639557087E-002   1.5754420700887794E-002   1.6323752998077340E-002   1.6883171797946628E-002   1.7431329265115255E-002   1.7966904707878997E-002   1.8488607758248680E-002   1.8995181479968950E-002   1.9485405394765482E-002   1.9958098422432066E-002   2.0412121724550241E-002   2.0846381447896540E-002   2.1259831358516116E-002   2.1651475361640957E-002   2.2020369901173599E-002   2.2365626231608884E-002   2.2686412559345791E-002   2.2981956045520460E-002   2.3251544668010243E-002   2.3494528936013660E-002   2.3710323454832222E-002   2.3898408335420330E-002   2.4058330447226970E-002   2.4189704508951339E-002   2.4292214017205365E-002   2.4365612008465921E-002   2.4409721654171396E-002   2.4424436686431836E-002   2.4409721654176039E-002   2.4365612008492774E-002   2.4292214017197139E-002   2.4189704508937357E-002   2.4058330447223050E-002   2.3898408335471129E-002   2.3710323454827351E-002   2.3494528936038882E-002   2.3251544668025655E-002   2.2981956045563374E-002   2.2686412559318640E-002   2.2365626231640585E-002   2.2020369901202395E-002   2.1651475361686465E-002   2.1259831358479135E-002   2.0846381447870096E-002   2.0412121724561142E-002   1.9958098422403498E-002   1.9485405394797255E-002   1.8995181479935192E-002   1.8488607758287270E-002   1.7966904707853424E-002   1.7431329265151969E-002   1.6883171797946350E-002   1.6323752998077319E-002   1.5754420700867577E-002   1.5176546639556282E-002   1.4591523142521913E-002   1.4000759780436148E-002   1.3405679972917913E-002   1.2807717561117281E-002   1.2208313356538516E-002   1.1608911672419469E-002   1.1010956847706267E-002   1.0415889770645101E-002   9.8251444123178631E-003   9.2401443759268891E-003   8.6622994731615447E-003   8.0930023333367022E-003   7.5336250556898542E-003   6.9855159117033945E-003   6.4499961064083296E-003   5.9283566061753617E-003   5.4218550415953840E-003   4.9317126927264860E-003   4.4591115646889310E-003   4.0051915615092731E-003   3.5710477658433574E-003   3.1577278312084137E-003   2.7662294957313698E-003   2.3974982209626489E-003   2.0524249603932872E-003   1.7318440473201037E-003   1.4365311999512773E-003   1.1672020250149450E-003   9.2451189172992757E-004   7.0905736287783252E-004   5.2137266222901390E-004   3.6192049151825584E-004   2.3109864267628383E-004   1.2924679408463823E-004   5.6640812800995346E-005   1.3501129461761642E-005   3.6622071125003840E-034


==> images/myfix/data/pm1v_virtual_1.dat <==
  -0.0000000000000000        3.0547996729399945E-004   5.8152506119224252E-004   8.2814189671561855E-004   1.0452242692587346E-003   1.2327514684228242E-003   1.3908051651967102E-003   1.5195490649515823E-003   1.6192325212444629E-003   1.6901956620899274E-003   1.7328472290208674E-003   1.7476535885403725E-003   1.7351403892590853E-003   1.6958940256817259E-003   1.6305610172945325E-003   1.5398462889381220E-003   1.4245111672453454E-003   1.2853712187539607E-003   1.1232939589478894E-003   9.3919643693007654E-004   7.3404270266189163E-004   5.0884116911706877E-004   2.6464186723314459E-004   2.5336086350688687E-006  -2.7635894275361171E-004  -5.7087827882607847E-004  -8.7983713158036299E-004  -1.2020216221142166E-003  -1.5361944703693674E-003  -1.8810982539270360E-003  -2.2354587119900416E-003  -2.5979880839301513E-003  -2.9673884714351080E-003  -3.3423552257457988E-003  -3.7215803376382910E-003  -4.1037558356385954E-003  -4.4875771737473494E-003  -4.8717466065810689E-003  -5.2549765409011986E-003  -5.6359928557645723E-003  -6.0135381849968188E-003  -6.3863751487296281E-003  -6.7532895354673068E-003  -7.1130934145393135E-003  -7.4646281835405778E-003  -7.8067675355578169E-003  -8.1384203388899581E-003  -8.4585334293290036E-003  -8.7660942990924716E-003  -9.0601336818260485E-003  -9.3397280253607398E-003  -9.6040018469920885E-003  -9.8521299629843982E-003  -1.0083339591756165E-002  -1.0296912319794016E-002  -1.0492185930529679E-002  -1.0668556088632614E-002  -1.0825477875952573E-002  -1.0962467177378355E-002  -1.1079101910872590E-002  -1.1175023099779772E-002  -1.1249935784019189E-002  -1.1303609770786741E-002  -1.1335880217305642E-002  -1.1346648050159773E-002  -1.1335880217237426E-002  -1.1303609770883606E-002  -1.1249935783992375E-002  -1.1175023099645444E-002  -1.1079101910857068E-002  -1.0962467177491645E-002  -1.0825477875835522E-002  -1.0668556088585739E-002  -1.0492185930645223E-002  -1.0296912319720193E-002  -1.0083339591703013E-002  -9.8521299629724390E-003  -9.6040018469910129E-003  -9.3397280254880512E-003  -9.0601336817728306E-003  -8.7660942989838068E-003  -8.4585334294006234E-003  -8.1384203389319731E-003  -7.8067675354122554E-003  -7.4646281837268524E-003  -7.1130934145047231E-003  -6.7532895353325777E-003  -6.3863751489485745E-003  -6.0135381847712830E-003  -5.6359928558919522E-003  -5.2549765408004372E-003  -4.8717466065883999E-003  -4.4875771737265917E-003  -4.1037558356705282E-003  -3.7215803375952343E-003  -3.3423552257360652E-003  -2.9673884714357685E-003  -2.5979880839056674E-003  -2.2354587121498457E-003  -1.8810982538011219E-003  -1.5361944703827825E-003  -1.2020216222061440E-003  -8.7983713159582328E-004  -5.7087827885281967E-004  -2.7635894271505097E-004   2.5336086284352861E-006   2.6464186731972291E-004   5.0884116909656000E-004   7.3404270269276451E-004   9.3919643681702244E-004   1.1232939590605476E-003   1.2853712188175570E-003   1.4245111671752483E-003   1.5398462889288315E-003   1.6305610172957763E-003   1.6958940257156129E-003   1.7351403891684482E-003   1.7476535886337477E-003   1.7328472290322474E-003   1.6901956621701230E-003   1.6192325212659809E-003   1.5195490649068406E-003   1.3908051650303082E-003   1.2327514684925688E-003   1.0452242691040650E-003   8.2814189692109914E-004   5.8152506120625648E-004   3.0547996733521317E-004  -3.6622071125003596E-034  -0.0000000000000000        2.7576659953413316E-004   4.6390044964493462E-004   5.6405059635589486E-004   5.7649635508331520E-004   5.0173433872602530E-004   3.4048614922623280E-004   9.3693100272326953E-005  -2.3748490356931794E-004  -6.5167053551529598E-004  -1.1472863416533668E-003  -1.7225687991149481E-003  -2.3755705433342834E-003  -3.1041618837063041E-003  -3.9060353578527487E-003  -4.7787114446780649E-003  -5.7195448407283099E-003  -6.7257311529394020E-003  -7.7943139770034996E-003  -8.9221923395158397E-003  -1.0106128487492001E-002  -1.1342756002343685E-002  -1.2628588220795352E-002  -1.3960026941605093E-002  -1.5333371395807475E-002  -1.6744827461081524E-002  -1.8190517094511884E-002  -1.9666487964029530E-002  -2.1168723253818744E-002  -2.2693151618177330E-002  -2.4235657264525902E-002  -2.5792090134269557E-002  -2.7358276164319816E-002  -2.8930027597374182E-002  -3.0503153321416461E-002  -3.2073469210490417E-002  -3.3636808442221715E-002  -3.5189031767357645E-002  -3.6726037706961104E-002  -3.8243772651031634E-002  -3.9738240835618915E-002  -4.1205514173891185E-002  -4.2641741916059614E-002  -4.4043160118034295E-002  -4.5406100890053841E-002  -4.6727001411703127E-002  -4.8002412680337905E-002  -4.9229007983672440E-002  -5.0403591065108187E-002  -5.1523103970534896E-002  -5.2584634552197647E-002  -5.3585423614204555E-002  -5.4522871681116178E-002  -5.5394545374046159E-002  -5.6198183378408782E-002  -5.6931701988476066E-002  -5.7593200216948748E-002  -5.8180964454182610E-002  -5.8693472669933237E-002  -5.9129398142909129E-002  -5.9487612713405871E-002  -5.9767189546819643E-002  -5.9967405406805160E-002  -6.0087742425686444E-002  -6.0127889374468835E-002  -6.0087742425658383E-002  -5.9967405406822133E-002  -5.9767189546882128E-002  -5.9487612713347245E-002  -5.9129398142949784E-002  -5.8693472669941987E-002  -5.8180964454252845E-002  -5.7593200216870047E-002  -5.6931701988556890E-002  -5.6198183378345000E-002  -5.5394545374110302E-002  -5.4522871681088124E-002  -5.3585423614215651E-002  -5.2584634552219713E-002  -5.1523103970530559E-002  -5.0403591065091541E-002  -4.9229007983692369E-002  -4.8002412680343456E-002  -4.6727001411615288E-002  -4.5406100890197171E-002  -4.4043160117954165E-002  -4.2641741916123521E-002  -4.1205514173870535E-002  -3.9738240835564154E-002  -3.8243772651062317E-002  -3.6726037706989956E-002  -3.5189031767351511E-002  -3.3636808442254078E-002  -3.2073469210483430E-002  -3.0503153321403537E-002  -2.8930027597369758E-002  -2.7358276164311947E-002  -2.5792090134323289E-002  -2.4235657264487436E-002  -2.2693151618140953E-002  -2.1168723253814411E-002  -1.9666487964061528E-002  -1.8190517094463489E-002  -1.6744827461109963E-002  -1.5333371395856317E-002  -1.3960026941489392E-002  -1.2628588220877547E-002  -1.1342756002351181E-002  -1.0106128487532484E-002  -8.9221923394597249E-003  -7.7943139770063940E-003  -6.7257311529190025E-003  -5.7195448407761449E-003  -4.7787114447132104E-003  -3.9060353577897913E-003  -3.1041618836864346E-003  -2.3755705433872220E-003  -1.7225687991222851E-003  -1.1472863416387602E-003  -6.5167053548345361E-004  -2.3748490360115055E-004   9.3693100314971444E-005   3.4048614912279536E-004   5.0173433883977795E-004   5.7649635505090384E-004   5.6405059636181103E-004   4.6390044964664842E-004   2.7576659941984768E-004  -1.0977798759795607E-033  -0.0000000000000000        2.4589219025670877E-004   3.4627905854219768E-004   3.0036811875723584E-004   1.0879981539639941E-004  -2.2741790124870007E-004  -7.0691697101680367E-004  -1.3279855325397344E-003  -2.0885614092941260E-003  -2.9862299879383179E-003  -4.0182495014370245E-003  -5.1815652100634275E-003  -6.4728133612867540E-003  -7.8883268965621832E-003  -9.4241436760087657E-003  -1.1076016226098877E-002  -1.2839422277860576E-002  -1.4709575980466084E-002  -1.6681439751757433E-002  -1.8749736734019546E-002  -2.0908963823299813E-002  -2.3153405241209818E-002  -2.5477146614414265E-002  -2.7874089529558749E-002  -3.0337966526555037E-002  -3.2862356494794992E-002  -3.5440700435624403E-002  -3.8066317551169356E-002  -4.0732421622135820E-002  -4.3432137634584124E-002  -4.6158518615018990E-002  -4.8904562633395543E-002  -5.1663229933220145E-002  -5.4427460146275558E-002  -5.7190189552081931E-002  -5.9944368338683059E-002  -6.2682977823448421E-002  -6.5399047593618448E-002  -6.8085672522871565E-002  -7.0736029624466845E-002  -7.3343394700307860E-002  -7.5901158743706440E-002  -7.8402844059591303E-002  -8.0842120058829223E-002  -8.3212818693756685E-002  -8.5508949491852573E-002  -8.7724714156785399E-002  -8.9854520696538431E-002  -9.1892997049406233E-002  -9.3835004170015127E-002  -9.5675648547533618E-002  -9.7410294124325891E-002  -9.9034573586054983E-002 -0.10054439899661045      -0.10193597175107937      -0.10320579182527173      -0.10435066629495197      -0.10536771711020475      -0.10625438809988623      -0.10700845119370331      -0.10762801184626015      -0.10811151364685484      -0.10845774210806168      -0.10866582762174207      -0.10873524757494593      -0.10866582762174373      -0.10845774210809332      -0.10811151364683172      -0.10762801184622682      -0.10700845119372694      -0.10625438809982476      -0.10536771711019333      -0.10435066629497855      -0.10320579182523983      -0.10193597175111190      -0.10054439899654430       -9.9034573586104846E-002  -9.7410294124276875E-002  -9.5675648547539655E-002  -9.3835004170015821E-002  -9.1892997049408051E-002  -8.9854520696571738E-002  -8.7724714156767886E-002  -8.5508949491822278E-002  -8.3212818693722046E-002  -8.0842120058833122E-002  -7.8402844059580243E-002  -7.5901158743769376E-002  -7.3343394700247089E-002  -7.0736029624521940E-002  -6.8085672522794224E-002  -6.5399047593662357E-002  -6.2682977823440511E-002  -5.9944368338628241E-002  -5.7190189552118895E-002  -5.4427460146267682E-002  -5.1663229933197635E-002  -4.8904562633443845E-002  -4.6158518615006763E-002  -4.3432137634581515E-002  -4.0732421622120360E-002  -3.8066317551164727E-002  -3.5440700435646531E-002  -3.2862356494809675E-002  -3.0337966526509767E-002  -2.7874089529587188E-002  -2.5477146614411670E-002  -2.3153405241189331E-002  -2.0908963823317014E-002  -1.8749736734010012E-002  -1.6681439751742570E-002  -1.4709575980500848E-002  -1.2839422277836325E-002  -1.1076016226110239E-002  -9.4241436760134356E-003  -7.8883268965598396E-003  -6.4728133612608893E-003  -5.1815652100624943E-003  -4.0182495014629421E-003  -2.9862299879766935E-003  -2.0885614092391496E-003  -1.3279855325719892E-003  -7.0691697097703232E-004  -2.2741790127236039E-004   1.0879981539132870E-004   3.0036811874723695E-004   3.4627905855250628E-004   2.4589219031740880E-004  -1.8266943928336900E-033  -0.0000000000000000        2.1607081902683375E-004   2.2910820332838934E-004   3.7894803955699282E-005  -3.5655999601413055E-004  -9.5274387594579705E-004  -1.7486631627286675E-003  -2.7418383295743426E-003  -3.9293035851152196E-003  -5.3076167223562358E-003  -6.8728796550682203E-003  -8.6207538731446556E-003  -1.0546468196444473E-002  -1.2644827563437487E-002  -1.4910225239109823E-002  -1.7336656553427955E-002  -1.9917733676152294E-002  -2.2646701324905486E-002  -2.5516453360951673E-002  -2.8519550228295585E-002  -3.1648237193885917E-002  -3.4894463343713510E-002  -3.8249901288059551E-002  -4.1705967529945161E-002  -4.5253843445140232E-002  -4.8884496824507684E-002  -5.2588703926735543E-002  -5.6357071986917417E-002  -6.0180062127457301E-002  -6.4048012616706673E-002  -6.7951162416655261E-002  -7.1879674965733775E-002  -7.5823662137588593E-002  -7.9773208317615238E-002  -8.3718394540971353E-002  -8.7649322631338469E-002  -9.1556139284507634E-002  -9.5429060036573768E-002  -9.9258393060142919E-002 -0.10303456273149537      -0.10674813290902901      -0.11038982987163122      -0.11395056485583355      -0.11742145614261126      -0.12079385063663152      -0.12405934488823075      -0.12720980550610167      -0.13023738891208467      -0.13313456038968516      -0.13589411238155125      -0.13850918199014378      -0.14097326764074089      -0.14328024486572480      -0.14542438117231862      -0.14740034995825005      -0.14920324344090755      -0.15082858456935369      -0.15227233789107447      -0.15353091934503829      -0.15460120496090068      -0.15548053843946902      -0.15616673759932773      -0.15665809967218303      -0.15695340543507744      -0.15705192216835015      -0.15695340543500194      -0.15665809967223593      -0.15616673759931549      -0.15548053843945503      -0.15460120496092297      -0.15353091934507054      -0.15227233789104327      -0.15082858456938650      -0.14920324344086958      -0.14740034995829018      -0.14542438117233125      -0.14328024486567542      -0.14097326764076779      -0.13850918199017456      -0.13589411238152077      -0.13313456038969554      -0.13023738891208195      -0.12720980550615374      -0.12405934488822200      -0.12079385063663955      -0.11742145614262098      -0.11395056485583817      -0.11038982987160639      -0.10674813290906249      -0.10303456273144949       -9.9258393060204397E-002  -9.5429060036523849E-002  -9.1556139284576676E-002  -8.7649322631328103E-002  -8.3718394540972851E-002  -7.9773208317614447E-002  -7.5823662137559672E-002  -7.1879674965771620E-002  -6.7951162416639760E-002  -6.4048012616696570E-002  -6.0180062127508364E-002  -5.6357071986891848E-002  -5.2588703926733898E-002  -4.8884496824512041E-002  -4.5253843445099320E-002  -4.1705967529974332E-002  -3.8249901288084948E-002  -3.4894463343679544E-002  -3.1648237193912812E-002  -2.8519550228279383E-002  -2.5516453360926002E-002  -2.2646701324929557E-002  -1.9917733676129142E-002  -1.7336656553471764E-002  -1.4910225239072586E-002  -1.2644827563447191E-002  -1.0546468196422869E-002  -8.6207538731814162E-003  -6.8728796550552203E-003  -5.3076167223778704E-003  -3.9293035850742376E-003  -2.7418383295988538E-003  -1.7486631627159960E-003  -9.5274387595879122E-004  -3.5655999601542975E-004   3.7894803941387867E-005   2.2910820336154668E-004   2.1607081900707978E-004  -2.5512082428959505E-033  -0.0000000000000000        1.8643684686155061E-004   1.1273932877111308E-004  -2.2265061110238654E-004  -8.1836161835084251E-004  -1.6724005410626592E-003  -2.7821439134703791E-003  -4.1443492163112244E-003  -5.7551623319594247E-003  -7.6101205105983177E-003  -9.7041789538328191E-003  -1.2031727301226265E-002  -1.4586598742776678E-002  -1.7362083175331104E-002  -2.0350943224319604E-002  -2.3545431932562418E-002  -2.6937311735154731E-002  -3.0517874624921868E-002  -3.4277963452609729E-002  -3.8207994307883221E-002  -4.2297979925349082E-002  -4.6537554059878132E-002  -5.0915996770216292E-002  -5.5422260550789956E-002  -6.0044997248614604E-002  -6.4772585699832352E-002  -6.9593160018682210E-002  -7.4494638472143868E-002  -7.9464752868910735E-002  -8.4491078391903937E-002  -8.9561063804261709E-002  -9.4662061952787979E-002  -9.9781360497598837E-002 -0.10490621279304865      -0.11002386884497040      -0.11512160627060329      -0.12018676118454691      -0.12520675893868671      -0.13016914464028898      -0.13506161337399003      -0.13987204005754855      -0.14458850885544874      -0.14919934208314323      -0.15369312852928710      -0.15805875112938023      -0.16228541392301543      -0.16636266823081902      -0.17028043798583109      -0.17402904416165663      -0.17759922823434346      -0.18098217462446861      -0.18416953206417758      -0.18715343383744518      -0.18992651684502027      -0.19248193944807243      -0.19481339804701317      -0.19691514235705773      -0.19878198934042129      -0.20040933576640479      -0.20179316936289982      -0.20293007853961895      -0.20381726065219694      -0.20445252879342882      -0.20483431709107366      -0.20496168450189250      -0.20483431709114810      -0.20445252879336556      -0.20381726065219588      -0.20293007853962336      -0.20179316936290265      -0.20040933576637521      -0.19878198934053579      -0.19691514235698013      -0.19481339804706696      -0.19248193944797584      -0.18992651684508188      -0.18715343383745370      -0.18416953206413728      -0.18098217462447158      -0.17759922823439259      -0.17402904416160059      -0.17028043798585746      -0.16636266823073276      -0.16228541392303178      -0.15805875112938339      -0.15369312852930131      -0.14919934208312410      -0.14458850885547811      -0.13987204005746937      -0.13506161337404446      -0.13016914464023324      -0.12520675893877783      -0.12018676118446742      -0.11512160627062301      -0.11002386884497080      -0.10490621279305680       -9.9781360497595645E-002  -9.4662061952769605E-002  -8.9561063804292337E-002  -8.4491078391894056E-002  -7.9464752868829466E-002  -7.4494638472208524E-002  -6.9593160018665709E-002  -6.4772585699834961E-002  -6.0044997248627927E-002  -5.5422260550778743E-002  -5.0915996770193116E-002  -4.6537554059905679E-002  -4.2297979925363320E-002  -3.8207994307845057E-002  -3.4277963452642987E-002  -3.0517874624929969E-002  -2.6937311735153052E-002  -2.3545431932549158E-002  -2.0350943224323882E-002  -1.7362083175352917E-002  -1.4586598742751295E-002  -1.2031727301224713E-002  -9.7041789538352980E-003  -7.6101205105895244E-003  -5.7551623319646479E-003  -4.1443492163095799E-003  -2.7821439134838133E-003  -1.6724005410587166E-003  -8.1836161833224931E-004  -2.2265061113548100E-004   1.1273932880656400E-004   1.8643684684746740E-004  -3.2695760088416246E-033  -0.0000000000000000        1.5708221136288099E-004  -2.5109233944821895E-006  -4.8059165972007950E-004  -1.2754475171898889E-003  -2.3846003329381555E-003  -3.8048061457368896E-003  -5.5320765719672196E-003  -7.5616729236782391E-003  -9.8881248536455968E-003  -1.2505255765016321E-002  -1.5406196769381760E-002  -1.8583400618956903E-002  -2.2028658725830756E-002  -2.5733120908023467E-002  -2.9687316980728046E-002  -3.3881179884763378E-002  -3.8304070259990018E-002  -4.2944802398327327E-002  -4.7791671511749886E-002  -5.2832482247873506E-002  -5.8054578384746897E-002  -6.3444873630931903E-002  -6.8989883459112097E-002  -7.4675757893091235E-002  -8.0488315171665950E-002  -8.6413076207082093E-002  -9.2435299753948624E-002  -9.8540018205882471E-002 -0.10471207393115212      -0.11093615606157799      -0.11719683764454689      -0.12347861306921494      -0.12976593567638880      -0.13604325546156948      -0.14229505677902951      -0.14850589595846653      -0.15466043874035335      -0.16074349744195615      -0.16674006776373207      -0.17263536514659381      -0.17841486059333911      -0.18406431586771643      -0.18956981798461853      -0.19491781291133783      -0.20009513839494927      -0.20508905583984971      -0.20988728115596103      -0.21447801450544807      -0.21884996887388955      -0.22299239739937754      -0.22689511939155549      -0.23054854497954433      -0.23394369832737674      -0.23707223936312097      -0.23992648396810826      -0.24249942257595442      -0.24478473714200188      -0.24677681643351002      -0.24847076961347228      -0.24986243807697042      -0.25094840551717723      -0.25172600619349411      -0.25219333138412536      -0.25234923400412773      -0.25219333138402550      -0.25172600619362806      -0.25094840551717984      -0.24986243807693595      -0.24847076961343956      -0.24677681643355864      -0.24478473714186114      -0.24249942257605039      -0.23992648396798910      -0.23707223936327371      -0.23394369832729311      -0.23054854497959856      -0.22689511939157775      -0.22299239739940824      -0.21884996887378227      -0.21447801450552498      -0.20988728115599914      -0.20508905583988085      -0.20009513839493778      -0.19491781291130042      -0.18956981798464784      -0.18406431586771363      -0.17841486059337253      -0.17263536514658362      -0.16674006776373551      -0.16074349744196573      -0.15466043874032032      -0.14850589595852973      -0.14229505677897594      -0.13604325546156312      -0.12976593567638281      -0.12347861306923155      -0.11719683764454233      -0.11093615606158587      -0.10471207393115396       -9.8540018205896418E-002  -9.2435299753943101E-002  -8.6413076207128209E-002  -8.0488315171615976E-002  -7.4675757893074249E-002  -6.8989883459119258E-002  -6.3444873630974397E-002  -5.8054578384706575E-002  -5.2832482247894941E-002  -4.7791671511728855E-002  -4.2944802398343543E-002  -3.8304070259980824E-002  -3.3881179884772357E-002  -2.9687316980728028E-002  -2.5733120908021576E-002  -2.2028658725823366E-002  -1.8583400618946592E-002  -1.5406196769408038E-002  -1.2505255765008315E-002  -9.8881248536571813E-003  -7.5616729236664994E-003  -5.5320765719627353E-003  -3.8048061457569195E-003  -2.3846003329370895E-003  -1.2754475171639075E-003  -4.8059165975571354E-004  -2.5109233679637428E-006   1.5708221135136819E-004  -3.9800670798009638E-033  -0.0000000000000000        1.2807040495032787E-004  -1.1635970428416984E-004  -7.3530204780291621E-004  -1.7267059005525499E-003  -3.0876127620446648E-003  -4.8141753034872045E-003  -6.9016611811046416E-003  -9.3444635134375831E-003  -1.2136121948698187E-002  -1.5269341975225946E-002  -1.8736012861496700E-002  -2.2527225441613320E-002  -2.6633292791220804E-002  -3.1043773620623126E-002  -3.5747497711065612E-002  -4.0732593141293259E-002  -4.5986515208167017E-002  -5.1496076969908287E-002  -5.7247481334272272E-002  -6.3226354614720370E-002  -6.9417781472036366E-002  -7.5806341157461488E-002  -8.2376144968836190E-002  -8.9110874830243103E-002  -9.5993822901398948E-002 -0.10300793212069868      -0.11013583758572894      -0.11735990866925254      -0.12466229177084863      -0.13202495360002123      -0.13942972488685321      -0.14685834441408868      -0.15429250326583369      -0.16171388918406979      -0.16910423092833241      -0.17644534252905533      -0.18371916733011995      -0.19090782171312543      -0.19799363839775713      -0.20495920921457056      -0.21178742724690211      -0.21846152823924309      -0.22496513117414985      -0.23128227791706008      -0.23739747183728230      -0.24329571530719288      -0.24896254599358997      -0.25438407185105044      -0.25954700473439063      -0.26443869254720387      -0.26904714985136097      -0.27336108686224753      -0.27736993675944138      -0.28106388124918152      -0.28443387431238770      -0.28747166408861957      -0.29016981283294080      -0.29252171490850259      -0.29452161276193134      -0.29616461085070911      -0.29744668748203934      -0.29836470454108011      -0.29891641507956468      -0.29910046875221202      -0.29891641507966515      -0.29836470454094272      -0.29744668748205655      -0.29616461085068069      -0.29452161276203781      -0.29252171490847018      -0.29016981283300591      -0.28747166408857966      -0.28443387431255285      -0.28106388124895720      -0.27736993675958682      -0.27336108686206811      -0.26904714985142891      -0.26443869254711366      -0.25954700473454306      -0.25438407185098827      -0.24896254599356912      -0.24329571530714608      -0.23739747183728122      -0.23128227791715983      -0.22496513117401809      -0.21846152823930728      -0.21178742724688543      -0.20495920921450722      -0.19799363839777134      -0.19090782171312642      -0.18371916733018526      -0.17644534252898078      -0.16910423092836005      -0.16171388918409690      -0.15429250326584110      -0.14685834441406839      -0.13942972488686853      -0.13202495360001931      -0.12466229177085622      -0.11735990866921861      -0.11013583758577226      -0.10300793212063877       -9.5993822901456194E-002  -8.9110874830227171E-002  -8.2376144968839479E-002  -7.5806341157432747E-002  -6.9417781472068368E-002  -6.3226354614717858E-002  -5.7247481334256480E-002  -5.1496076969888796E-002  -4.5986515208166358E-002  -4.0732593141278750E-002  -3.5747497711088379E-002  -3.1043773620595912E-002  -2.6633292791249923E-002  -2.2527225441610163E-002  -1.8736012861469097E-002  -1.5269341975259072E-002  -1.2136121948690744E-002  -9.3444635134288523E-003  -6.9016611811063911E-003  -4.8141753034885420E-003  -3.0876127620332889E-003  -1.7267059005683506E-003  -7.3530204780486203E-004  -1.1635970426915245E-004   1.2807040493625476E-004  -4.6809698205523600E-033  -0.0000000000000000        9.9460240579911109E-005  -2.2853003715011584E-004  -9.8615490922698986E-004  -2.1710240640413956E-003  -3.7797139518328600E-003  -5.8077776322531284E-003  -8.2497551780460303E-003  -1.1099190281903882E-002  -1.4348646420356079E-002  -1.7989728510443181E-002  -2.2013103700542141E-002  -2.6408522676255326E-002  -3.1164843849634572E-002  -3.6270060321633095E-002  -4.1711329099071125E-002  -4.7475002350389955E-002  -5.3546660604002844E-002  -5.9911147806139577E-002  -6.6552608151876025E-002  -7.3454524599344734E-002  -8.0599758974243110E-002  -8.7970593566867122E-002  -9.5548774121513094E-002 -0.10331555411390592      -0.11125174021053701      -0.11933773879932588      -0.12755360348000108      -0.13587908339894550      -0.14429367231278312      -0.15277665826148049      -0.16130717373181688      -0.16986424618971330      -0.17842684885955271      -0.18697395162895852      -0.19548457195479013      -0.20393782564856333      -0.21231297741862340      -0.22058949104709941      -0.22874707908051042      -0.23676575191426827      -0.24462586615359605      -0.25230817213149842      -0.25979386047369230      -0.26706460759314371      -0.27410262000869340      -0.28089067737817508      -0.28741217414401232      -0.29365115968963457      -0.29959237691025398      -0.30522129910544143      -0.31052416510450642      -0.31548801253894337      -0.32010070918296318      -0.32435098228528847      -0.32822844582502986      -0.33172362561720059      -0.33482798222152088      -0.33753393158285205      -0.33983486336752178      -0.34172515694242694      -0.34320019496270138      -0.34425637453321672      -0.34489111591925403      -0.34510286877989788      -0.34489111591911936      -0.34425637453348440      -0.34320019496253729      -0.34172515694250177      -0.33983486336742819      -0.33753393158285533      -0.33482798222154148      -0.33172362561720686      -0.32822844582484983      -0.32435098228551212      -0.32010070918284433      -0.31548801253908465      -0.31052416510438691      -0.30522129910553614      -0.29959237691006180      -0.29365115968968714      -0.28741217414408127      -0.28089067737819540      -0.27410262000867186      -0.26706460759310663      -0.25979386047377495      -0.25230817213148615      -0.24462586615358167      -0.23676575191432173      -0.22874707908047892      -0.22058949104708617      -0.21231297741858068      -0.20393782564862470      -0.19548457195476082      -0.18697395162894936      -0.17842684885950774      -0.16986424618974019      -0.16130717373181597      -0.15277665826156192      -0.14429367231270646      -0.13587908339897142      -0.12755360347995695      -0.11933773879942743      -0.11125174021048026      -0.10331555411393041       -9.5548774121472196E-002  -8.7970593566915334E-002  -8.0599758974232910E-002  -7.3454524599358431E-002  -6.6552608151879078E-002  -5.9911147806153690E-002  -5.3546660603999673E-002  -4.7475002350388325E-002  -4.1711329099090907E-002  -3.6270060321641179E-002  -3.1164843849627477E-002  -2.6408522676260156E-002  -2.2013103700531080E-002  -1.7989728510460917E-002  -1.4348646420338895E-002  -1.1099190281900893E-002  -8.2497551780558800E-003  -5.8077776322538683E-003  -3.7797139518187671E-003  -2.1710240640632518E-003  -9.8615490921097034E-004  -2.2853003714893932E-004   9.9460240571234212E-005  -5.3705956950015111E-033  -0.0000000000000000        7.1313818014248094E-005  -3.3874289623201900E-004  -1.2325192788946290E-003  -2.6072951241213971E-003  -4.4591888834342218E-003  -6.7831669506745644E-003  -9.5730594079955680E-003  -1.2821574355001138E-002  -1.6520316548193276E-002  -2.0659810543544314E-002  -2.5229524066390348E-002  -3.0217892639433131E-002  -3.5612347168355873E-002  -4.1399344395327685E-002  -4.7564399821328915E-002  -5.4092122915282315E-002  -6.0966254508570100E-002  -6.8169706282192433E-002  -7.5684602250841435E-002  -8.3492322141938635E-002  -9.1573546565430139E-002  -9.9908303863954648E-002 -0.10847601853095230      -0.11725556107963253      -0.12622529924130602      -0.13536315037145383      -0.14464663493517926      -0.15405293094437661      -0.16355892921424039      -0.17314128930709352      -0.18277649602661897      -0.19244091632891963      -0.20211085651055155      -0.21176261953744877      -0.22137256237564154      -0.23091715318485606      -0.24037302823964896      -0.24971704843739037      -0.25892635525904922      -0.26797842604803074      -0.27685112847133908      -0.28552277403574838      -0.29397217052475494      -0.30217867323624459      -0.31012223489002722      -0.31778345409231235      -0.32514362223363896      -0.33218476871234831      -0.33888970437145693      -0.34524206304560656      -0.35122634111642209      -0.35682793498402809      -0.36203317636002713      -0.36682936530153748      -0.37120480090063168      -0.37514880956489571      -0.37865177080651458      -0.38170514049485937      -0.38430147150048194      -0.38643443169258279      -0.38809881923966827      -0.38929057517967108      -0.39000679322713916      -0.39024572679768210      -0.39000679322723414      -0.38929057517942561      -0.38809881923989276      -0.38643443169244390      -0.38430147150053223      -0.38170514049487098      -0.37865177080653611      -0.37514880956485869      -0.37120480090080249      -0.36682936530143023      -0.36203317636010846      -0.35682793498393350      -0.35122634111655371      -0.34524206304555966      -0.33888970437167720      -0.33218476871228686      -0.32514362223358900      -0.31778345409234177      -0.31012223489004204      -0.30217867323616110      -0.29397217052478691      -0.28552277403571330      -0.27685112847139476      -0.26797842604797956      -0.25892635525909868      -0.24971704843739284      -0.24037302823969767      -0.23091715318480657      -0.22137256237563951      -0.21176261953745512      -0.20211085651063546      -0.19244091632880433      -0.18277649602666193      -0.17314128930699840      -0.16355892921433876      -0.15405293094431632      -0.14464663493521990      -0.13536315037133229      -0.12622529924136830      -0.11725556107957330      -0.10847601853101763       -9.9908303863895348E-002  -9.1573546565432040E-002  -8.3492322141942021E-002  -7.5684602250820146E-002  -6.8169706282206657E-002  -6.0966254508555077E-002  -5.4092122915311930E-002  -4.7564399821313559E-002  -4.1399344395295301E-002  -3.5612347168385156E-002  -3.0217892639402517E-002  -2.5229524066404031E-002  -2.0659810543550976E-002  -1.6520316548198806E-002  -1.2821574354993563E-002  -9.5730594080003402E-003  -6.7831669506858497E-003  -4.4591888834157583E-003  -2.6072951241198935E-003  -1.2325192789156096E-003  -3.3874289620438306E-004   7.1313817991962807E-005  -6.0472833340127797E-033  -0.0000000000000000        4.3689033978146625E-005  -4.4674082519867588E-004  -1.4738111131728027E-003  -3.0344797243908135E-003  -5.1244167188566822E-003  -7.7380167380499808E-003  -1.0868413757216356E-002  -1.4507497626471378E-002  -1.8645934592392232E-002  -2.3273191857665829E-002  -2.8377563406149497E-002  -3.3946197810022845E-002  -3.9965129109555610E-002  -4.6419310674948117E-002  -5.3292651754465549E-002  -6.0568056551321331E-002  -6.8227465724175679E-002  -7.6251900208536158E-002  -8.4621507253532555E-002  -9.3315608561050062E-002 -0.10231275041144187      -0.11159075565391509      -0.12112677743647084      -0.13089735454480678      -0.14087846821769440      -0.15104560030040592      -0.16137379259723739      -0.17183770727840039      -0.18241168819735354      -0.19306982296839642      -0.20378600565842114      -0.21453399993609620      -0.22528750253258772      -0.23602020685593950      -0.24670586660706098      -0.25731835924647906      -0.26783174915329960      -0.27822035033070741      -0.28845878850142853      -0.29852206244575208      -0.30838560443520696      -0.31802533961304252      -0.32741774418301672      -0.33653990225899960      -0.34536956124857804      -0.35388518562612170      -0.36206600897370006      -0.36989208416139646      -0.37734433154492641      -0.38440458506639863      -0.39105563614739774      -0.39728127526499002      -0.40306633111570661      -0.40839670726739014      -0.41325941621729712      -0.41764261076498288      -0.42153561263729061      -0.42492893828083050      -0.42781432177445311      -0.43018473479693148      -0.43203440360481510      -0.43335882298016370      -0.43415476711474738      -0.43442029740075366      -0.43415476711465995      -0.43335882298037182      -0.43203440360461426      -0.43018473479708952      -0.42781432177439288      -0.42492893828081008      -0.42153561263723344      -0.41764261076503861      -0.41325941621710782      -0.40839670726740324      -0.40306633111563295      -0.39728127526511919      -0.39105563614723510      -0.38440458506647873      -0.37734433154464303      -0.36989208416144770      -0.36206600897374058      -0.35388518562605076      -0.34536956124851803      -0.33653990225916991      -0.32741774418290115      -0.31802533961319501      -0.30838560443514251      -0.29852206244572893      -0.28845878850136514      -0.27822035033071957      -0.26783174915333874      -0.25731835924644886      -0.24670586660708260      -0.23602020685598940      -0.22528750253255206      -0.21453399993617780      -0.20378600565834734      -0.19306982296855191      -0.18241168819718051      -0.17183770727849559      -0.16137379259720852      -0.15104560030052902      -0.14087846821764638      -0.13089735454484513      -0.12112677743641963      -0.11159075565395588      -0.10231275041144321       -9.3315608561055710E-002  -8.4621507253524825E-002  -7.6251900208530995E-002  -6.8227465724176262E-002  -6.0568056551325217E-002  -5.3292651754458603E-002  -4.6419310674954618E-002  -3.9965129109559551E-002  -3.3946197810015170E-002  -2.8377563406162334E-002  -2.3273191857675391E-002  -1.8645934592388048E-002  -1.4507497626453559E-002  -1.0868413757218828E-002  -7.7380167380606199E-003  -5.1244167188414669E-003  -3.0344797243967024E-003  -1.4738111131827243E-003  -4.4674082517523906E-004   4.3689033955756658E-005  -6.7094025377929489E-033  -0.0000000000000000        1.6645603924002523E-005  -5.5227867584723258E-004  -1.7094729282373983E-003  -3.4515805941053483E-003  -5.7738352620514723E-003  -8.6700731435446193E-003  -1.2132748791708840E-002  -1.6152953530176907E-002  -2.0720437792904264E-002  -2.5823637110680246E-002  -3.1449700310408626E-002  -3.7584520380897046E-002  -4.4212768547389834E-002  -5.1317931455617895E-002  -5.8882351257247639E-002  -6.6887268461671048E-002  -7.5312867442287101E-002  -8.4138324487641483E-002  -9.3341858279777729E-002 -0.10290078267768399      -0.11279156167814447      -0.12298986642125440      -0.13347063410179708      -0.14420812864615831      -0.15517600300560511      -0.16634736291887045      -0.17769483198667479      -0.18919061790409347      -0.20080657968950402      -0.21251429574843503      -0.22428513260740268      -0.23609031415401441      -0.24790099121355449      -0.25968831129622766      -0.27142348834738395      -0.28307787232911608      -0.29462301847112699      -0.30603075601752061      -0.31727325630889919      -0.32832310003327964      -0.33915334348323933      -0.34973758366140356      -0.36005002207464037      -0.37006552706843521      -0.37975969454156938      -0.38910890690692146      -0.39809039014582270      -0.40668226882404357      -0.41486361893602364      -0.42261451844772657      -0.42991609541862491      -0.43675057358720248      -0.44310131530600860      -0.44895286172911514      -0.45429097014818193      -0.45910264839418358      -0.46337618621431437      -0.46710118355619212      -0.47026857568470581      -0.47287065507450965      -0.47490109002516345      -0.47635493995241873      -0.47722866731951313      -0.47752014618152300      -0.47722866731955627      -0.47635493995232997      -0.47490109002527114      -0.47287065507438553      -0.47026857568473190      -0.46710118355624125      -0.46337618621431975      -0.45910264839411008      -0.45429097014829012      -0.44895286172918725      -0.44310131530606084      -0.43675057358704139      -0.42991609541882331      -0.42261451844756898      -0.41486361893625334      -0.40668226882401576      -0.39809039014591030      -0.38910890690687844      -0.37975969454163738      -0.37006552706827167      -0.36005002207476289      -0.34973758366126700      -0.33915334348327880      -0.32832310003326320      -0.31727325630899766      -0.30603075601752239      -0.29462301847108274      -0.28307787232915244      -0.27142348834736202      -0.25968831129612246      -0.24790099121354700      -0.23609031415399398      -0.22428513260744845      -0.21251429574833422      -0.20080657968961060      -0.18919061790404448      -0.17769483198667360      -0.16634736291882535      -0.15517600300561765      -0.14420812864609256      -0.13347063410184504      -0.12298986642121916      -0.11279156167817193      -0.10290078267767606       -9.3341858279766945E-002  -8.4138324487629673E-002  -7.5312867442289128E-002  -6.6887268461671007E-002  -5.8882351257274493E-002  -5.1317931455598542E-002  -4.4212768547398106E-002  -3.7584520380888088E-002  -3.1449700310408349E-002  -2.5823637110682238E-002  -2.0720437792912053E-002  -1.6152953530173812E-002  -1.2132748791688802E-002  -8.6700731435689297E-003  -5.7738352620392737E-003  -3.4515805941226366E-003  -1.7094729282384931E-003  -5.5227867582868849E-004   1.6645603927355445E-005  -7.3553582031853205E-033  -0.0000000000000000       -9.7532255420679182E-006  -6.5511006620247328E-004  -1.9389500353171373E-003  -3.8576110805444448E-003  -6.4059021167284080E-003  -9.5771161175910134E-003  -1.3363046733751043E-002  -1.7754008532027268E-002  -2.2738861119041043E-002  -2.8305036566316808E-002  -3.4438569910917372E-002  -4.1124132966372164E-002  -4.8345071490981162E-002  -5.6083445599932974E-002  -6.4320073292726501E-002  -7.3034576975774868E-002  -8.2205432866939002E-002  -9.1810023159614410E-002 -0.10182469082233948      -0.11222479689906165      -0.12298478017328433      -0.13407821905035230      -0.14547789550999921      -0.15715586097271264      -0.16908350392344465      -0.18123161912665875      -0.19357047826835069      -0.20606990185303584      -0.21869933218211240      -0.23142790723953019      -0.24422453530392568      -0.25705797010939807      -0.26989688637268200      -0.28270995550500816      -0.29546592132565680      -0.30813367559533783      -0.32068233318635841      -0.33308130670961833      -0.34530038041727090      -0.35730978320295559      -0.36908026052555637      -0.38058314507991170      -0.39179042604732334      -0.40267481675470362      -0.41320982058692413      -0.42336979498231736      -0.43313001336839291      -0.44246672487994892      -0.45135721172092591      -0.45977984402943406      -0.46771413211273360      -0.47514077592920911      -0.48204171169566501      -0.48840015550849852      -0.49420064387348134      -0.49942907104570600      -0.50407272309243567      -0.50812030859151425      -0.51156198589755897      -0.51438938690632285      -0.51659563725893121      -0.51817537294185778      -0.51912475323955598      -0.51944147000590279      -0.51912475323948570      -0.51817537294201288      -0.51659563725881386      -0.51438938690636504      -0.51156198589772006      -0.50812030859145774      -0.50407272309244999      -0.49942907104582118      -0.49420064387347346      -0.48840015550835431      -0.48204171169563159      -0.47514077592932680      -0.46771413211256047      -0.45977984402965005      -0.45135721172087923      -0.44246672488000338      -0.43313001336820889      -0.42336979498252375      -0.41320982058678934      -0.40267481675488048      -0.39179042604713549      -0.38058314508000318      -0.36908026052560072      -0.35730978320290763      -0.34530038041717270      -0.33308130670960356      -0.32068233318633937      -0.30813367559536037      -0.29546592132556782      -0.28270995550511363      -0.26989688637269704      -0.25705797010942366      -0.24422453530392893      -0.23142790723957093      -0.21869933218206414      -0.20606990185298996      -0.19357047826843188      -0.18123161912659499      -0.16908350392347249      -0.15715586097269604      -0.14547789550999335      -0.13407821905040365      -0.12298478017324127      -0.11222479689907866      -0.10182469082231639       -9.1810023159652906E-002  -8.2205432866921294E-002  -7.3034576975823079E-002  -6.4320073292697483E-002  -5.6083445599932953E-002  -4.8345071490966368E-002  -4.1124132966391939E-002  -3.4438569910903404E-002  -2.8305036566317547E-002  -2.2738861119024345E-002  -1.7754008532036330E-002  -1.3363046733760825E-002  -9.5771161175951733E-003  -6.4059021167192070E-003  -3.8576110805325224E-003  -1.9389500353504221E-003  -6.5511006616202614E-004  -9.7532255722246493E-006  -7.9835941664129285E-033  -0.0000000000000000       -3.5444181871426862E-005  -7.5499017256887031E-004  -2.1616950798518399E-003  -4.2516007228132272E-003  -7.0191043040974642E-003  -1.0456972116276265E-002  -1.4556357055978471E-002  -1.9306820605946545E-002  -2.4696358702950599E-002  -3.0711430599953120E-002  -3.7336991594637249E-002  -4.4556529673259439E-002  -5.2352105666639982E-002  -6.0704396790648173E-002  -6.9592743508778920E-002  -7.8995199615531489E-002  -8.8888585418614205E-002  -9.9248543892454300E-002 -0.11004959966539227      -0.12126522070050319      -0.13286788251774145      -0.14482913480582191      -0.15711967025943488      -0.16970939547908007      -0.18256750375902644      -0.19566254959121168      -0.20896252470183588      -0.22243493544041407      -0.23604688133284069      -0.24976513460818964      -0.26355622051168581      -0.27738649820341571      -0.29122224205448866      -0.30502972314063526      -0.31877529073719635      -0.33242545362105830      -0.34594696097996019      -0.35930688273926847      -0.37247268910614256      -0.38541232914568085      -0.39809430819460279      -0.41048776392924874      -0.42256254090207901      -0.43428926337047941      -0.44563940623532045      -0.45658536392903720      -0.46710051707495326      -0.47715929676901053      -0.48673724631829857      -0.49581108029428150      -0.50435874075887532      -0.51235945052165510      -0.51979376330645088      -0.52664361070201393      -0.53289234578631295      -0.53852478331839027      -0.54352723639844425      -0.54788754951446883      -0.55159512788612441      -0.55464096304458210      -0.55701765458044394      -0.55871942800969299      -0.55974214871388650      -0.56008333192323523      -0.55974214871391359      -0.55871942800957541      -0.55701765458049946      -0.55464096304454058      -0.55159512788596010      -0.54788754951454111      -0.54352723639840883      -0.53852478331827636      -0.53289234578628231      -0.52664361070218457      -0.51979376330646265      -0.51235945052171372      -0.50435874075887321      -0.49581108029410498      -0.48673724631817150      -0.47715929676901309      -0.46710051707510225      -0.45658536392880766      -0.44563940623539050      -0.43428926337034096      -0.42256254090234713      -0.41048776392919639      -0.39809430819456210      -0.38541232914572204      -0.37247268910621867      -0.35930688273928163      -0.34594696098013666      -0.33242545362093534      -0.31877529073732319      -0.30502972314061183      -0.29122224205449249      -0.27738649820332889      -0.26355622051170191      -0.24976513460825348      -0.23604688133273313      -0.22243493544053342      -0.20896252470174081      -0.19566254959131760      -0.18256750375904721      -0.16970939547907909      -0.15711967025941401      -0.14482913480578921      -0.13286788251782791      -0.12126522070047963      -0.11004959966540535       -9.9248543892406185E-002  -8.8888585418621172E-002  -7.8995199615525591E-002  -6.9592743508785831E-002  -6.0704396790652669E-002  -5.2352105666641981E-002  -4.4556529673252708E-002  -3.7336991594657552E-002  -3.0711430599959576E-002  -2.4696358702967033E-002  -1.9306820605928237E-002  -1.4556357055990586E-002  -1.0456972116262004E-002  -7.0191043040991998E-003  -4.2516007228193169E-003  -2.1616950798585997E-003  -7.5499017255080381E-004  -3.5444181886350119E-005  -8.5925969520133891E-033  -0.0000000000000000       -6.0365855756455494E-005  -8.5168065790456097E-004  -2.3771754868383514E-003  -4.6326061160036330E-003  -7.6119719911827222E-003  -1.1307530556232558E-002  -1.5709815653210495E-002  -2.0807661179309034E-002  -2.6588228651797715E-002  -3.3037037492210417E-002  -4.0137999906081821E-002  -4.7873460246638161E-002  -5.6224238048127373E-002  -6.5169674585991211E-002  -7.4687682961837906E-002  -8.4754801626064247E-002  -9.5346251210681424E-002 -0.10643599453551227      -0.11799679964329945      -0.13000030570924953      -0.14241709167016980      -0.15521674740172067      -0.16836794727794049      -0.18183852593042593      -0.19559555602789996      -0.20960542788650396      -0.22383393072058796      -0.23824633533515929      -0.25280747806384590      -0.26748184574869632      -0.28223366155431606      -0.29702697141544065      -0.31182573090241361      -0.32659389230094060      -0.34129549169292045      -0.35589473582852954      -0.37035608858367519      -0.38464435678765158      -0.39872477522198752      -0.41256309057901658      -0.42612564418195059      -0.43937945326463346      -0.45229229061728587      -0.46483276240218657      -0.47697038395901659      -0.48867565340748109      -0.49992012287968030      -0.51067646720105886      -0.52091854986358543      -0.53062148612501081      -0.53976170308483484      -0.54831699659326005      -0.55626658485360758      -0.56359115859133135      -0.57027292766724613      -0.57629566402063404      -0.58164474084674656      -0.58630716790099580      -0.59027162285846757      -0.59352847864460478      -0.59606982667237352      -0.59788949593401064      -0.59898306789620448      -0.59934788716484333      -0.59898306789623146      -0.59788949593417251      -0.59606982667234909      -0.59352847864461888      -0.59027162285851065      -0.58630716790088433      -0.58164474084686535      -0.57629566402070964      -0.57027292766719906      -0.56359115859130915      -0.55626658485355496      -0.54831699659311883      -0.53976170308486204      -0.53062148612522286      -0.52091854986364361      -0.51067646720104787      -0.49992012287965559      -0.48867565340758690      -0.47697038395894137      -0.46483276240232257      -0.45229229061702991      -0.43937945326472705      -0.42612564418200760      -0.41256309057890911      -0.39872477522198180      -0.38464435678765441      -0.37035608858349328      -0.35589473582872905      -0.34129549169282297      -0.32659389230089170      -0.31182573090242749      -0.29702697141550011      -0.28223366155431345      -0.26748184574861000      -0.25280747806396192      -0.23824633533506873      -0.22383393072065993      -0.20960542788644287      -0.19559555602784354      -0.18183852593037939      -0.16836794727801213      -0.15521674740174329      -0.14241709167008754      -0.13000030570929491      -0.11799679964324250      -0.10643599453558072       -9.5346251210679231E-002  -8.4754801626053783E-002  -7.4687682961840363E-002  -6.5169674585945386E-002  -5.6224238048151139E-002  -4.7873460246648833E-002  -4.0137999906061927E-002  -3.3037037492197149E-002  -2.6588228651801160E-002  -2.0807661179314471E-002  -1.5709815653194785E-002  -1.1307530556249926E-002  -7.6119719911766862E-003  -4.6326061160015947E-003  -2.3771754868565126E-003  -8.5168065788500304E-004  -6.0365855761321935E-005  -9.1808994189338425E-033  -0.0000000000000000       -8.4459168265070360E-005  -9.4495129564033738E-004  -2.5848766078034524E-003  -4.9997155882036109E-003  -8.1830848352306886E-003  -1.2126752003339212E-002  -1.6820655073994665E-002  -2.2252927618128818E-002  -2.8409928002273932E-002  -3.5276271069307003E-002  -4.2834865089250669E-002  -5.1066953726119531E-002  -5.9952161834416581E-002  -6.9468544922813319E-002  -7.9592642341105385E-002  -9.0299534112141561E-002 -0.10156290127850130      -0.11335508961711889      -0.12564717656851732      -0.13840904122043815      -0.15160943717275796      -0.16521606811446757      -0.17919566592330241      -0.19351407110487284      -0.20813631537463545      -0.22302670618429499      -0.23814891298801216      -0.25346605504186159      -0.26894079052389430      -0.28453540675830291      -0.30021191133097097      -0.31593212386970249      -0.33165776827497473      -0.34735056517399332      -0.36297232437606403      -0.37848503710972647      -0.39385096781315343      -0.40903274526332262      -0.42399345281840173      -0.43869671756005829      -0.45310679811882981      -0.46718867097050698      -0.48090811499686459      -0.49423179410649781      -0.50712733771599317      -0.51956341889699742      -0.53150983000309904      -0.54293755559275014      -0.55381884247074509      -0.56412726668349189      -0.57383779730167639      -0.58292685684287349      -0.59137237818060906      -0.59915385781002806      -0.60625240533681202      -0.61265078907414439      -0.61833347763195334      -0.62328667740515065      -0.62749836586706609      -0.63095832058397505      -0.63365814389118158      -0.63559128315845226      -0.63675304660654808      -0.63714061463081995      -0.63675304660634280      -0.63559128315833624      -0.63365814389119079      -0.63095832058403367      -0.62749836586703367      -0.62328667740529287      -0.61833347763174706      -0.61265078907410886      -0.60625240533688673      -0.59915385781002195      -0.59137237818058730      -0.58292685684297241      -0.57383779730176132      -0.56412726668320023      -0.55381884247086277      -0.54293755559263557      -0.53150983000318275      -0.51956341889702329      -0.50712733771596874      -0.49423179410646995      -0.48090811499696967      -0.46718867097040917      -0.45310679811878873      -0.43869671756013134      -0.42399345281836265      -0.40903274526328942      -0.39385096781333107      -0.37848503710954007      -0.36297232437606464      -0.34735056517403862      -0.33165776827504634      -0.31593212386963110      -0.30021191133095843      -0.28453540675840233      -0.26894079052372843      -0.25346605504193187      -0.23814891298796453      -0.22302670618431525      -0.20813631537469715      -0.19351407110489297      -0.17919566592320962      -0.16521606811448566      -0.15160943717279374      -0.13840904122037423      -0.12564717656856919      -0.11335508961705028      -0.10156290127849359       -9.0299534112199389E-002  -7.9592642341105316E-002  -6.9468544922840991E-002  -5.9952161834390116E-002  -5.1066953726113307E-002  -4.2834865089258913E-002  -3.5276271069317328E-002  -2.8409928002272569E-002  -2.2252927618122986E-002  -1.6820655073995036E-002  -1.2126752003344142E-002  -8.1830848352254480E-003  -4.9997155882183144E-003  -2.5848766077928320E-003  -9.4495129563526190E-004  -8.4459168273699227E-005  -9.7470842950022719E-033  -0.0000000000000000       -1.0766739356783347E-004  -1.0345805567766144E-003  -2.7843030972621420E-003  -5.3520516126640922E-003  -8.7310756806869699E-003  -1.2912673406772773E-002  -1.7886211543760463E-002  -2.3639152288452710E-002  -3.0157084067137453E-002  -3.7423754578273648E-002  -4.5421109727545941E-002  -5.4129338081474923E-002  -6.3526919304898871E-002  -7.3590676408350722E-002  -8.4295831906074828E-002  -9.5616067821373454E-002 -0.10752358940069282      -0.11998919238336796      -0.13298233366490497      -0.14647120518167644      -0.16042281084244778      -0.17480304631660448      -0.18957678148994644      -0.20470794538802545      -0.22015961336158887      -0.23589409632473185      -0.25187303183091514      -0.26805747676489428      -0.28440800143052652      -0.30088478480520175      -0.31744771073035277      -0.33405646481081752      -0.35067063178283953      -0.36724979312091038      -0.38375362464822443      -0.40014199390960198      -0.41637505708112482      -0.43241335517481400      -0.44821790931144395      -0.46375031482955092      -0.47897283400420032      -0.49384848715296686      -0.50834114190846624      -0.52241560044245938      -0.53603768443029087      -0.54917431755586710      -0.56179360534891487      -0.57386491217231295      -0.58535893516716686      -0.59624777497828652      -0.60650500309508271      -0.61610572563545751      -0.62502664342982239      -0.63324610825304617      -0.64074417507052384      -0.64750265017498010      -0.65350513509470831      -0.65873706617084926      -0.66318574970055910      -0.66684039257699068      -0.66969212833109459      -0.67173403853261604      -0.67296116948536044      -0.67337054418126496      -0.67296116948564255      -0.67173403853272873      -0.66969212833108893      -0.66684039257687033      -0.66318574970057576      -0.65873706617069372      -0.65350513509503116      -0.64750265017493736      -0.64074417507056691      -0.63324610825296768      -0.62502664343008052      -0.61610572563539201      -0.60650500309497635      -0.59624777497849113      -0.58535893516708715      -0.57386491217248270      -0.56179360534881317      -0.54917431755578872      -0.53603768443027278      -0.52241560044244040      -0.50834114190843771      -0.49384848715309188      -0.47897283400418195      -0.46375031482944584      -0.44821790931149202      -0.43241335517483920      -0.41637505708097905      -0.40014199390967414      -0.38375362464822321      -0.36724979312091305      -0.35067063178272284      -0.33405646481088452      -0.31744771073039474      -0.30088478480510727      -0.28440800143063599      -0.26805747676488789      -0.25187303183090320      -0.23589409632481784      -0.22015961336149442      -0.20470794538805381      -0.18957678149001203      -0.17480304631662091      -0.16042281084245541      -0.14647120518171697      -0.13298233366488130      -0.11998919238343483      -0.10752358940067815       -9.5616067821354747E-002  -8.4295831906049737E-002  -7.3590676408339550E-002  -6.3526919304920118E-002  -5.4129338081455217E-002  -4.5421109727581697E-002  -3.7423754578243311E-002  -3.0157084067151434E-002  -2.3639152288417429E-002  -1.7886211543775475E-002  -1.2912673406773177E-002  -8.7310756806958049E-003  -5.3520516126615647E-003  -2.7843030972626403E-003  -1.0345805567704956E-003  -1.0766739357571118E-004  -1.0289787591260286E-032  -0.0000000000000000       -1.2993620658785293E-004  -1.1203560726136784E-003  -2.9749800505249704E-003  -5.6887728785536967E-003  -9.2546338203724678E-003  -1.3663412804225216E-002  -1.8903931364534554E-002  -2.4963010898032087E-002  -3.1825504962683902E-002  -3.9474333636251475E-002  -4.7890524348401325E-002  -5.7053258696864645E-002  -6.6939923403302876E-002  -7.7526165213733192E-002  -8.8785949893255833E-002 -0.10069162525916563      -0.11321398810880190      -0.12632235488196866      -0.13998463588694024      -0.15416741291104238      -0.16883602002910431      -0.18395462741411922      -0.19948632794863796      -0.21539322642770625      -0.23163653113796970      -0.24817664759297467      -0.26497327419710837      -0.28198549960990632      -0.29917190157273232      -0.31649064696190399      -0.33389959282889831      -0.35135638817629777      -0.36881857623474318      -0.38624369698708777      -0.40358938969258829      -0.42081349516957367      -0.43787415758346043      -0.45472992549913815      -0.47133985195274947      -0.48766359330044506      -0.50366150660897258      -0.51929474534970721      -0.53452535316710437      -0.54931635549780100      -0.56363184881513695      -0.57743708728639087      -0.59069856663544007      -0.60338410500533624      -0.61546292062740071      -0.62690570611243246      -0.63768469917775350      -0.64777374964908918      -0.65714838256731434      -0.66578585725298822      -0.67366522218648517      -0.68076736556564388      -0.68707506142896180      -0.69257301122014048      -0.69724788071131694      -0.70108833217478028      -0.70408505174567937      -0.70623077189570571      -0.70752028896903452      -0.70795047574280212      -0.70752028896885555      -0.70623077189555994      -0.70408505174574509      -0.70108833217481481      -0.69724788071132138      -0.69257301122035553      -0.68707506142846342      -0.68076736556588446      -0.67366522218621194      -0.66578585725318118      -0.65714838256692198      -0.64777374964906465      -0.63768469917779924      -0.62690570611248386      -0.61546292062731311      -0.60338410500520157      -0.59069856663560050      -0.57743708728638543      -0.56363184881516948      -0.54931635549781033      -0.53452535316724614      -0.51929474534954956      -0.50366150660912190      -0.48766359330052206      -0.47133985195275580      -0.45472992549913283      -0.43787415758356590      -0.42081349516962036      -0.40358938969253783      -0.38624369698712746      -0.36881857623479158      -0.35135638817620179      -0.33389959282888920      -0.31649064696210283      -0.29917190157255674      -0.28198549960996805      -0.26497327419713285      -0.24817664759284244      -0.23163653113805535      -0.21539322642760789      -0.19948632794862209      -0.18395462741407065      -0.16883602002912862      -0.15416741291103384      -0.13998463588686136      -0.12632235488196172      -0.11321398810881357      -0.10069162525914788       -8.8785949893314092E-002  -7.7526165213718107E-002  -6.6939923403298227E-002  -5.7053258696880160E-002  -4.7890524348364508E-002  -3.9474333636285643E-002  -3.1825504962686102E-002  -2.4963010898032538E-002  -1.8903931364520444E-002  -1.3663412804244469E-002  -9.2546338203650796E-003  -5.6887728785690612E-003  -2.9749800505206665E-003  -1.1203560725966083E-003  -1.2993620660801616E-004  -1.0807701887932009E-032  -0.0000000000000000       -1.5121376434703383E-004  -1.2020751006868793E-003  -3.1564541058681770E-003  -6.0090762798019155E-003  -9.7525081181090833E-003  -1.4377173823733741E-002  -1.9871377037411590E-002  -2.6221330478119823E-002  -3.3411189681689865E-002  -4.1423088625451666E-002  -5.0237182360925295E-002  -5.9831696069546879E-002  -7.0182978405293972E-002  -8.1265558914549146E-002  -9.3052209724964322E-002 -0.10551401145291844      -0.11862042318461700      -0.13233935636043401      -0.14663725238438335      -0.16147916377330199      -0.17682883864787313      -0.19264880836298726      -0.20890047806645967      -0.22554421996608823      -0.24253946908213855      -0.25984482125290476      -0.27741813315795133      -0.29521662411654764      -0.31319697941784885      -0.33131545493340403      -0.34952798275481994      -0.36779027761310318      -0.38605794380916314      -0.40428658240910198      -0.42243189844017026      -0.44044980783020588      -0.45829654383252338      -0.47592876268203693      -0.49330364822308603      -0.51037901526182083      -0.52711341139169798      -0.54346621704539677      -0.55939774353676719      -0.57486932884797681      -0.58984343094230396      -0.60428371836607542      -0.61815515793217768      -0.63142409926232634      -0.64405835599836481      -0.65602728347030648      -0.66730185265045661      -0.67785472020267257      -0.68766029446486643      -0.69669479720400040      -0.70493632099111025      -0.71236488206791315      -0.71896246856404977      -0.72471308396169209      -0.72960278569120618      -0.73361971877661836      -0.73675414443823062      -0.73899846359201182      -0.74034723518834522      -0.74079718933361904      -0.74034723518823164      -0.73899846359242372      -0.73675414443801646      -0.73361971877660714      -0.72960278569132297      -0.72471308396149370      -0.71896246856450075      -0.71236488206763360      -0.70493632099136561      -0.69669479720365912      -0.68766029446522825      -0.67785472020270032      -0.66730185265049602      -0.65602728347020112      -0.64405835599838168      -0.63142409926250997      -0.61815515793201314      -0.60428371836619788      -0.58984343094212799      -0.57486932884808750      -0.55939774353651706      -0.54346621704558107      -0.52711341139148982      -0.51037901526171514      -0.49330364822303158      -0.47592876268213807      -0.45829654383248009      -0.44044980783003945      -0.42243189844026757      -0.40428658240901838      -0.38605794380926550      -0.36779027761316363      -0.34952798275489044      -0.33131545493314446      -0.31319697941802743      -0.29521662411635369      -0.27741813315796099      -0.25984482125307179      -0.24253946908207102      -0.22554421996614685      -0.20890047806647452      -0.19264880836301995      -0.17682883864785134      -0.16147916377330981      -0.14663725238445016      -0.13233935636042379      -0.11862042318464165      -0.10551401145294793       -9.3052209724900123E-002  -8.1265558914552824E-002  -7.0182978405274418E-002  -5.9831696069538733E-002  -5.0237182360928813E-002  -4.1423088625456614E-002  -3.3411189681678569E-002  -2.6221330478106430E-002  -1.9871377037446764E-002  -1.4377173823704809E-002  -9.7525081181211431E-003  -6.0090762797942862E-003  -3.1564541058882057E-003  -1.2020751006515543E-003  -1.5121376437903503E-004  -1.1299579484112820E-032  -0.0000000000000000       -1.7145080116167134E-004  -1.2795449843288195E-003  -3.3282945087327047E-003  -6.3121988222023554E-003  -1.0223509996338847E-002  -1.5052249985177058E-002  -2.0786233109857034E-002  -2.7411097002311501E-002  -3.4910337709207241E-002  -4.3265346521814768E-002  -5.2455454312286959E-002  -6.2457982699249771E-002  -7.3248299642381234E-002  -8.4799879242792919E-002  -9.7084365974336548E-002 -0.11007164330922377      -0.12372990658106707      -0.13802573991328038      -0.15292419702616208      -0.16838888572698449      -0.18438205588116013      -0.20086469065096141      -0.21779660078226695      -0.23513652171179594      -0.25284221326211254      -0.27087056168021806      -0.28917768377932407      -0.30771903292769698      -0.32644950663149780      -0.34532355545150867      -0.36429529299353441      -0.38331860670069751      -0.40234726919100683      -0.42133504986124143      -0.44023582649481657      -0.45900369660236445      -0.47759308822780283      -0.49595886994875388      -0.51405645981434078      -0.53184193294768678      -0.54927212756311006      -0.56630474913504492      -0.58289847247194715      -0.59901304145029044      -0.61460936616064088      -0.62964961724477575      -0.64409731717882213      -0.65791742830392330      -0.67107643736948097      -0.68354243640550172      -0.69528519971372804      -0.70627625680258987      -0.71648896108298432      -0.72589855416310023      -0.73448222559064369      -0.74221916788514697      -0.74909062674670202      -0.75507994630439113      -0.76017260930407804      -0.76435627213387103      -0.76762079460729382      -0.76995826442856130      -0.77136301628067783      -0.77183164549888261      -0.77136301628083104      -0.76995826442822146      -0.76762079460738364      -0.76435627213396351      -0.76017260930385300      -0.75507994630465358      -0.74909062674636850      -0.74221916788538000      -0.73448222559059573      -0.72589855416357207      -0.71648896108260995      -0.70627625680273820      -0.69528519971353786      -0.68354243640545853      -0.67107643736961398      -0.65791742830377176      -0.64409731717890950      -0.62964961724460922      -0.61460936616095407      -0.59901304145012024      -0.58289847247215443      -0.56630474913496009      -0.54927212756322996      -0.53184193294777615      -0.51405645981425496      -0.49595886994874505      -0.47759308822779983      -0.45900369660254403      -0.44023582649473647      -0.42133504986129861      -0.40234726919090158      -0.38331860670065071      -0.36429529299343472      -0.34532355545175875      -0.32644950663142841      -0.30771903292782427      -0.28917768377931596      -0.27087056168014428      -0.25284221326212369      -0.23513652171177990      -0.21779660078221114      -0.20086469065098012      -0.18438205588117396      -0.16838888572699590      -0.15292419702610568      -0.13802573991333486      -0.12372990658102155      -0.11007164330922781       -9.7084365974390824E-002  -8.4799879242770951E-002  -7.3248299642402995E-002  -6.2457982699261963E-002  -5.2455454312296208E-002  -4.3265346521823289E-002  -3.4910337709195029E-002  -2.7411097002327120E-002  -2.0786233109830826E-002  -1.5052249985206009E-002  -1.0223509996308172E-002  -6.3121988222213064E-003  -3.3282945087310641E-003  -1.2795449843220675E-003  -1.7145080117001563E-004  -1.1764235403590134E-032  -0.0000000000000000       -1.9060072804859626E-004  -1.3525835970629703E-003  -3.4900941289656680E-003  -6.5974194411783493E-003  -1.0666516277941570E-002  -1.5687028790072714E-002  -2.1646311731130824E-002  -2.8529462625848413E-002  -3.6319358155589544E-002  -4.4996692131177275E-002  -5.4540021427840646E-002  -6.4925819129247636E-002  -7.6128532234909799E-002  -8.8120643693983702E-002 -0.10087273902636081      -0.11435357749702336      -0.12853016768841349      -0.14336784728599630      -0.15883036688728416      -0.17487997763035240      -0.19147752243207031      -0.20858253061568882      -0.22615331569742619      -0.24414707610214820      -0.26251999855562896      -0.28122736391672748      -0.30022365518155453      -0.31946266740812740      -0.33889761929407097      -0.35848126613569725      -0.37816601390007559      -0.39790403413337200      -0.41764737942718361      -0.43734809916680772      -0.45695835528265111      -0.47643053772137445      -0.49571737936494137      -0.51477207011665738      -0.53354836987708854      -0.55200072014560941      -0.57008435396684309      -0.58775540397067116      -0.60497100823204430      -0.62168941370447972      -0.63787007697718390      -0.65347376210435870      -0.66846263528687389      -0.68280035615950407      -0.69645216547969158      -0.70938496899552816      -0.72156741729776441      -0.73296998145876580      -0.74356502427984439      -0.75332686697245721      -0.76223185111128933      -0.77025839571881904      -0.77738704932959246      -0.78360053692095688      -0.78888380159028471      -0.79322404088327048      -0.79661073767935742      -0.79903568556537452      -0.80049300863609629      -0.80097917566701593      -0.80049300863606543      -0.79903568556554072      -0.79661073767929247      -0.79322404088315923      -0.78888380159048299      -0.78360053692065024      -0.77738704932982350      -0.77025839571853905      -0.76223185111127678      -0.75332686697210194      -0.74356502428014215      -0.73296998145858105      -0.72156741729796059      -0.70938496899562054      -0.69645216547957223      -0.68280035615950929      -0.66846263528682337      -0.65347376210454255      -0.63787007697683495      -0.62168941370470276      -0.60497100823195382      -0.58775540397061310      -0.57008435396695289      -0.55200072014540480      -0.53354836987734944      -0.51477207011651394      -0.49571737936501664      -0.47643053772128763      -0.45695835528247047      -0.43734809916686485      -0.41764737942722102      -0.39790403413343123      -0.37816601390008892      -0.35848126613560366      -0.33889761929400652      -0.31946266740808293      -0.30022365518155181      -0.28122736391676190      -0.26251999855563263      -0.24414707610208519      -0.22615331569757030      -0.20858253061560147      -0.19147752243214811      -0.17487997763028423      -0.15883036688727672      -0.14336784728601332      -0.12853016768843883      -0.11435357749700314      -0.10087273902632869       -8.8120643693984799E-002  -7.6128532234913809E-002  -6.4925819129219131E-002  -5.4540021427862108E-002  -4.4996692131176901E-002  -3.6319358155582085E-002  -2.8529462625822195E-002  -2.1646311731177599E-002  -1.5687028790052217E-002  -1.0666516277956537E-002  -6.5974194411669703E-003  -3.4900941289726247E-003  -1.3525835970520583E-003  -1.9060072805307713E-004  -1.2200550249554875E-032  -0.0000000000000000       -2.0861973171289297E-004  -1.4210197667413652E-003  -3.6414704263643526E-003  -6.8640607218468453E-003  -1.1080471874885754E-002  -1.6279995586747621E-002  -2.2449557903966386E-002  -2.9573752525200104E-002  -3.7634878386474543E-002  -4.6612978704075145E-002  -5.6485888402546820E-002  -6.7229289100522907E-002  -7.8816768787549327E-002  -9.1219885940696979E-002 -0.10440823837272906      -0.11834953678652418      -0.13300968287105172      -0.14835285175348853      -0.16434157860719098      -0.18093684920810219      -0.19809819421972483      -0.21578378697933018      -0.23395054455397901      -0.25255423181297898      -0.27154956827987464      -0.29089033749100579      -0.31052949860956314      -0.33041930002006858      -0.35051139462810016      -0.37075695659330948      -0.39110679920776464      -0.41151149363978301      -0.43192148825523641      -0.45228722823004686      -0.47255927516238788      -0.49268842640185895      -0.51262583380156190      -0.53232312161129491      -0.55173250322839551      -0.57080689651761185      -0.58950003743477242      -0.60776659166444302      -0.62556226401935533      -0.64284390532336644      -0.65956961652883861      -0.67569884981707806      -0.69119250643313046      -0.70601303102387414      -0.72012450225107316      -0.73349271945970795      -0.74608528519391637      -0.75787168336126232      -0.76882335285526227      -0.77891375646440431      -0.78811844489390959      -0.79641511574979962      -0.80378366734632622      -0.81020624719990153      -0.81566729509925784      -0.82015358064275079      -0.82365423515725289      -0.82616077791962006      -0.82766713661171554      -0.82816966197556841      -0.82766713661173630      -0.82616077791959841      -0.82365423515743008      -0.82015358064284649      -0.81566729509896074      -0.81020624720010503      -0.80378366734620244      -0.79641511575010715      -0.78811844489381055      -0.77891375646451966      -0.76882335285523307      -0.75787168336123678      -0.74608528519385287      -0.73349271945974126      -0.72012450225109104      -0.70601303102396928      -0.69119250643328745      -0.67569884981688877      -0.65956961652898749      -0.64284390532319879      -0.62556226401929194      -0.60776659166464819      -0.58950003743453150      -0.57080689651777805      -0.55173250322810530      -0.53232312161163742      -0.51262583380137583      -0.49268842640192295      -0.47255927516265112      -0.45228722822995354      -0.43192148825526350      -0.41151149363965644      -0.39110679920785790      -0.37075695659339197      -0.35051139462813385      -0.33041930002008363      -0.31052949860959261      -0.29089033749095417      -0.27154956827988075      -0.25255423181304792      -0.23395054455377476      -0.21578378697946365      -0.19809819421957850      -0.18093684920822761      -0.16434157860720638      -0.14835285175339921      -0.13300968287104181      -0.11834953678655623      -0.10440823837276049       -9.1219885940676662E-002  -7.8816768787571850E-002  -6.7229289100536174E-002  -5.6485888402491594E-002  -4.6612978704080973E-002  -3.7634878386499843E-002  -2.9573752525203782E-002  -2.2449557903949188E-002  -1.6279995586767949E-002  -1.1080471874871899E-002  -6.8640607218487040E-003  -3.6414704263702793E-003  -1.4210197667289296E-003  -2.0861973171623145E-004  -1.2607472901326447E-032  -0.0000000000000000       -2.2546687034215551E-004  -1.4846936768199087E-003  -3.7820663595747508E-003  -7.1114905175030853E-003  -1.1464392314081046E-002  -1.6829737203169111E-002  -2.3194054416212077E-002  -3.0541471323032664E-002  -3.8853752127104409E-002  -4.8110337904621381E-002  -5.8288395413427702E-002  -6.9362873782120069E-002  -8.1306566007772169E-002  -9.4090174999361662E-002 -0.10768238448852223      -0.12204993478353510      -0.13715770320268594      -0.15296878899347216      -0.16944460253070984      -0.18654495858120743      -0.20422817340871058      -0.22245116548620747      -0.24116955956939551      -0.26033779388753625      -0.27990923018262476      -0.29983626634394905      -0.32007045135620737      -0.34056260228868129      -0.36126292304524726      -0.38212112458353831      -0.40308654631877544      -0.42410827841692228      -0.44513528468234276      -0.46611652574460244      -0.48700108224866268      -0.50773827774686375      -0.52827780100340904      -0.54856982741092586      -0.56856513922704521      -0.58821524434804939      -0.60747249331944531      -0.62629019431955113      -0.64462272581966917      -0.66242564666761738      -0.67965580331503184      -0.69627143393752688      -0.71223226919409921      -0.72749962938672841      -0.74203651777913260      -0.75580770985557211      -0.76877983830261010      -0.78092147350931629      -0.79220319939223705      -0.80259768435933931      -0.81207974724756593      -0.82062641807105641      -0.82821699343380939      -0.83483308647338350      -0.84045867121866924      -0.84508012125023169      -0.84868624257092640      -0.85126830060899805      -0.85282004129368649      -0.85333770613395665      -0.85282004129355871      -0.85126830060893244      -0.84868624257089353      -0.84508012125007859      -0.84045867121911177      -0.83483308647329835      -0.82821699343387545      -0.82062641807103276      -0.81207974724756715      -0.80259768435934642      -0.79220319939212358      -0.78092147350947083      -0.76877983830265395      -0.75580770985554679      -0.74203651777912627      -0.72749962938664003      -0.71223226919388649      -0.69627143393773216      -0.67965580331480868      -0.66242564666788817      -0.64462272581982538      -0.62629019431930644      -0.60747249331976050      -0.58821524434790973      -0.56856513922725549      -0.54856982741045501      -0.52827780100358668      -0.50773827774682978      -0.48700108224844058      -0.46611652574478279      -0.44513528468215119      -0.42410827841710147      -0.40308654631867835      -0.38212112458341047      -0.36126292304524521      -0.34056260228868551      -0.32007045135619017      -0.29983626634396215      -0.27990923018268454      -0.26033779388744493      -0.24116955956953398      -0.22245116548612123      -0.20422817340880656      -0.18654495858110795      -0.16944460253067486      -0.15296878899355182      -0.13715770320273926      -0.12204993478349330      -0.10768238448849851       -9.4090174999395607E-002  -8.1306566007732894E-002  -6.9362873782123233E-002  -5.8288395413447824E-002  -4.8110337904649643E-002  -3.8853752127081739E-002  -3.0541471323006084E-002  -2.3194054416213861E-002  -1.6829737203198792E-002  -1.1464392314060616E-002  -7.1114905175152588E-003  -3.7820663595792298E-003  -1.4846936768049385E-003  -2.2546687034445155E-004  -1.2984023046594522E-032  -0.0000000000000000       -2.4110416477818712E-004  -1.5434572422792848E-003  -3.9115512358164576E-003  -7.3391234600030490E-003  -1.1817366095633119E-002  -1.7334945335507432E-002  -2.3878026443273595E-002  -3.1430309080864631E-002  -3.9973067022313881E-002  -4.9485189108658394E-002  -5.9943229323791369E-002  -7.1321465043801741E-002  -8.3591960203769272E-002  -9.6724633108882130E-002 -0.11068732923394543      -0.12544589899690523      -0.14096428033452582      -0.15720458588241931      -0.17412719454983225      -0.19169084726747765      -0.20985274667850243      -0.22856866053065406      -0.24779302852373591      -0.26747907234943002      -0.28757890866515706      -0.30804366472240585      -0.32882359637619873      -0.34986820818944120      -0.37112637534068132      -0.39254646704529128      -0.41407647119035884      -0.43566411987966186      -0.45725701559552728      -0.47880275766239383      -0.50024906871305108      -0.52154392085553747      -0.54263566122787321      -0.56347313664830712      -0.58400581705160859      -0.60418391741902422      -0.62395851790991863      -0.64328168189618695      -0.66210657162911413      -0.68038756124456501      -0.69808034684728804      -0.71514205340105108      -0.73153133816986082      -0.74720849045976345      -0.76213552742351565      -0.77627628569261453      -0.78959650862253639      -0.80206392893157874      -0.81364834654539653      -0.82432170144845451      -0.83405814137747303      -0.84283408418277561      -0.85062827471687230      -0.85742183611008660      -0.86319831530281599      -0.86794372273797737      -0.87164656610611058      -0.87429787806793213      -0.87589123788398415      -0.87642278690683195      -0.87589123788407264      -0.87429787806818959      -0.87164656610574132      -0.86794372273809783      -0.86319831530251212      -0.85742183611012734      -0.85062827471685953      -0.84283408418244588      -0.83405814137767953      -0.82432170144842620      -0.81364834654542673      -0.80206392893148526      -0.78959650862230113      -0.77627628569275764      -0.76213552742344604      -0.74720849045988291      -0.73153133817002891      -0.71514205340087023      -0.69808034684745057      -0.68038756124429434      -0.66210657162900699      -0.64328168189637602      -0.62395851790967372      -0.60418391741906008      -0.58400581705161003      -0.56347313664866316      -0.54263566122789986      -0.52154392085545864      -0.50024906871314734      -0.47880275766216929      -0.45725701559587761      -0.43566411987947218      -0.41407647119032687      -0.39254646704557655      -0.37112637534055049      -0.34986820818943892      -0.32882359637621672      -0.30804366472246697      -0.28757890866505947      -0.26747907234942903      -0.24779302852370091      -0.22856866053071531      -0.20985274667847828      -0.19169084726756877      -0.17412719454977882      -0.15720458588240629      -0.14096428033451780      -0.12544589899691583      -0.11068732923396007       -9.6724633108828048E-002  -8.3591960203813639E-002  -7.1321465043787252E-002  -5.9943229323782071E-002  -4.9485189108667595E-002  -3.9973067022338361E-002  -3.1430309080854188E-002  -2.3878026443280357E-002  -1.7334945335492596E-002  -1.1817366095628400E-002  -7.3391234600291315E-003  -3.9115512357975023E-003  -1.5434572422772699E-003  -2.4110416478508425E-004  -1.3329293543077249E-032  -0.0000000000000000       -2.5549668399365557E-004  -1.5971744588529086E-003  -4.0296214979413675E-003  -7.5464223592463641E-003  -1.2138556875990077E-002  -1.7794419685369552E-002  -2.4499845807131347E-002  -3.2238146846269973E-002  -4.0990151633118088E-002  -5.0734248009118743E-002  -6.1446434051729774E-002  -7.3100377738739203E-002  -8.5667481628505016E-002  -9.9116952273569189E-002 -0.11341587473529213      -0.12852929218675505      -0.14442029043270191      -0.16105008714052291      -0.17837812557018543      -0.19636217257428909      -0.21495842063379977      -0.23412159368451430      -0.25380505647392110      -0.27396092719407039      -0.29454019310749507      -0.31549282889867758      -0.33676791745714485      -0.35831377280525134      -0.38007806487558277      -0.40200794583118826      -0.42405017763142039      -0.44615126053314363      -0.46825756221248582      -0.49031544720553721      -0.51227140634939072      -0.53407218591128314      -0.55566491609927604      -0.57699723863909580      -0.59801743311659272      -0.61867454177162162      -0.63891849245344057      -0.65870021943372237      -0.67797178178637363      -0.69668647905629588      -0.71479896392675435      -0.73226535162402229      -0.74904332579010613      -0.76509224056984393      -0.78037321866644194      -0.79484924513027211      -0.80848525664908200      -0.82124822613920112      -0.83310724240843204      -0.84403358473136292      -0.85400079212394076      -0.86298472717797003      -0.87096363428556423      -0.87791819211489108      -0.88383156022149001      -0.88868941966638282      -0.89248000755747259      -0.89519414542383668      -0.89682526135473117      -0.89736940585078595      -0.89682526135452900      -0.89519414542370235      -0.89248000755801737      -0.88868941966632498      -0.88383156022151266      -0.87791819211503075      -0.87096363428540247      -0.86298472717834618      -0.85400079212366253      -0.84403358473153289      -0.83310724240851775      -0.82124822613919701      -0.80848525664946602      -0.79484924512982025      -0.78037321866655596      -0.76509224056984260      -0.74904332579000843      -0.73226535162411999      -0.71479896392679065      -0.69668647905637948      -0.67797178178645112      -0.65870021943348267      -0.63891849245381060      -0.61867454177155934      -0.59801743311647138      -0.57699723863891861      -0.55566491609928914      -0.53407218591127548      -0.51227140634942658      -0.49031544720564263      -0.46825756221225023      -0.44615126053328896      -0.42405017763157471      -0.40200794583095878      -0.38007806487560375      -0.35831377280534560      -0.33676791745708079      -0.31549282889856289      -0.29454019310768537      -0.27396092719400023      -0.25380505647403873      -0.23412159368438248      -0.21495842063389367      -0.19636217257415520      -0.17837812557031760      -0.16105008714046537      -0.14442029043266968      -0.12852929218679682      -0.11341587473526998       -9.9116952273599845E-002  -8.5667481628525527E-002  -7.3100377738701636E-002  -6.1446434051786118E-002  -5.0734248009069879E-002  -4.0990151633135290E-002  -3.2238146846255998E-002  -2.4499845807129127E-002  -1.7794419685391444E-002  -1.2138556875990971E-002  -7.5464223592180560E-003  -4.0296214979613039E-003  -1.5971744588541732E-003  -2.5549668398440852E-004  -1.3642452603906477E-032  -0.0000000000000000       -2.6861262432530667E-004  -1.6457217237157114E-003  -4.1360014476984801E-003  -7.7328994867689998E-003  -1.2427205470345993E-002  -1.8207070838025849E-002  -2.5058034882891243E-002  -3.2963061739893197E-002  -4.1902581853290252E-002  -5.1854534507313969E-002  -6.2794420078759738E-002  -7.4695360967153693E-002  -8.7528167630927509E-002 -0.10126140943457278      -0.11586149069792658      -0.13129273193848359      -0.14751745612910483      -0.16449607976698372      -0.18218720853070833      -0.20054773729743219      -0.21953295427840452      -0.23909664901940489      -0.25919122401278122      -0.27976780963960174      -0.30077638218115088      -0.32216588459879175      -0.34388434980398086      -0.36587902611452106      -0.38809650459430073      -0.41048284797621337      -0.43298372084796466      -0.45554452079418284      -0.47811051017790618      -0.50062694823907150      -0.52303922319756224      -0.54529298403824489      -0.56733427166331107      -0.58910964909354857      -0.61056633040413244      -0.63165230809044848      -0.65231647854669284      -0.67250876536233495      -0.69218024014193824      -0.71128324054245351      -0.72977148526536628      -0.74760018570542519      -0.76472615400149457      -0.78110790722301038      -0.79670576744027111      -0.81148195744031237      -0.82540069185878373      -0.83842826349774979      -0.85053312464253938      -0.86168596315379220      -0.87185977317888386      -0.88102992029278493      -0.88917420091767596      -0.89627289588401282      -0.90230881799232354      -0.90726735347237597      -0.91113649723207346      -0.91390688181390500      -0.91557179999114247      -0.91612722094654186      -0.91557179999141680      -0.91390688181387070      -0.91113649723156098      -0.90726735347235754      -0.90230881799237006      -0.89627289588389325      -0.88917420091788979      -0.88102992029262939      -0.87185977317906893      -0.86168596315345791      -0.85053312464234054      -0.83842826349772903      -0.82540069185851828      -0.81148195744082086      -0.79670576744026689      -0.78110790722290291      -0.76472615400159349      -0.74760018570536257      -0.72977148526524338      -0.71128324054264180      -0.69218024014164092      -0.67250876536274651      -0.65231647854605868      -0.63165230809059536      -0.61056633040410480      -0.58910964909368313      -0.56733427166323780      -0.54529298403841631      -0.52303922319745733      -0.50062694823910803      -0.47811051017781053      -0.45554452079416397      -0.43298372084782916      -0.41048284797627071      -0.38809650459444717      -0.36587902611431122      -0.34388434980420168      -0.32216588459883538      -0.30077638218094943      -0.27976780963968134      -0.25919122401258665      -0.23909664901956768      -0.21953295427831479      -0.20054773729754158      -0.18218720853051326      -0.16449607976714120      -0.14751745612911871      -0.13129273193844582      -0.11586149069796578      -0.10126140943454098       -8.7528167630852555E-002  -7.4695360967218807E-002  -6.2794420078674376E-002  -5.1854534507402052E-002  -4.1902581853272877E-002  -3.2963061739854041E-002  -2.5058034882901540E-002  -1.8207070838039220E-002  -1.2427205470345870E-002  -7.7328994867843096E-003  -4.1360014476833976E-003  -1.6457217237107660E-003  -2.6861262433455340E-004  -1.3922745801475171E-032  -0.0000000000000000       -2.8042338192017411E-004  -1.6889881272454336E-003  -4.2304439015747987E-003  -7.8981177412614303E-003  -1.2682631670315749E-002  -1.8571922872500344E-002  -2.5551270143399456E-002  -3.3603331570270775E-002  -4.2708186729968116E-002  -5.2843379871657395E-002  -6.3983973074565562E-002  -7.6102608293335705E-002  -8.9169574586929840E-002 -0.10315288022961148      -0.11801833011061272      -0.13372960841862802      -0.15024836643169800      -0.16753431520219222      -0.18554532291154224      -0.20423751666359877      -0.22356538846620766      -0.24348190515182438      -0.26393862196379342      -0.28488579954663190      -0.30627252404183564      -0.32804683001863127      -0.35015582592598099      -0.37254582177553769      -0.39516245874222289      -0.41795084037111341      -0.44085566507421303      -0.46382135960000614      -0.48679221314868110      -0.50971251181722044      -0.53252667304398060      -0.55517937973114340      -0.57761571372332787      -0.59978128831724409      -0.62162237948736077      -0.64308605550564868      -0.66412030464851490      -0.68467416068290088      -0.70469782581896923      -0.72414279085442557      -0.74296195219221317      -0.76110972548020384      -0.77854215557204265      -0.79521702256216797      -0.81109394363246401      -0.82613447046516231      -0.84030218198678863      -0.85356277222506349      -0.86588413305744738      -0.87723643166191656      -0.88759218247669036      -0.89692631349584762      -0.90521622674760960      -0.91244185279991585      -0.91858569916883925      -0.92363289251167580      -0.92757121450059854      -0.93039113129418793      -0.93208581653286648      -0.93265116780248125      -0.93208581653262679      -0.93039113129440110      -0.92757121450099267      -0.92363289251163971      -0.91858569916882327      -0.91244185279990464      -0.90521622674751911      -0.89692631349578178      -0.88759218247659799      -0.87723643166223741      -0.86588413305764611      -0.85356277222522470      -0.84030218198685402      -0.82613447046487165      -0.81109394363235632      -0.79521702256211468      -0.77854215557206119      -0.76110972548023781      -0.74296195219231398      -0.72414279085401945      -0.70469782581939100      -0.68467416068258580      -0.66412030464914318      -0.64308605550544118      -0.62162237948747801      -0.59978128831710797      -0.57761571372340037      -0.55517937973102727      -0.53252667304398127      -0.50971251181717192      -0.48679221314891263      -0.46382135959986476      -0.44085566507438029      -0.41795084037113872      -0.39516245874205991      -0.37254582177574358      -0.35015582592568317      -0.32804683001876161      -0.30627252404192956      -0.28488579954651500      -0.26393862196402168      -0.24348190515171195      -0.22356538846618615      -0.20423751666359688      -0.18554532291168865      -0.16753431520200915      -0.15024836643174516      -0.13372960841863318      -0.11801833011061334      -0.10315288022960560       -8.9169574586997286E-002  -7.6102608293297166E-002  -6.3983973074584935E-002  -5.2843379871651892E-002  -4.2708186729930306E-002  -3.3603331570314324E-002  -2.5551270143404383E-002  -1.8571922872480707E-002  -1.2682631670315556E-002  -7.8981177412581101E-003  -4.2304439015795935E-003  -1.6889881272358586E-003  -2.8042338193443066E-004  -1.4169497884919610E-032  -0.0000000000000000       -2.9090361776139815E-004  -1.7268757146186424E-003  -4.3127307788984517E-003  -8.0416916918171402E-003  -1.2904235870827611E-002  -1.8888115699837508E-002  -2.5978385331778139E-002  -3.4157438965826167E-002  -4.3405053674397488E-002  -5.3698433145489097E-002  -6.5012261618235631E-002  -7.7318766890859814E-002  -9.0587788578270406E-002 -0.10478685131164173      -0.11988124330198738      -0.13583410026824860      -0.15260649454597131      -0.17015752916570215      -0.18844443667164953      -0.20742268244245188      -0.22704607226830886      -0.24726686391954417      -0.26803588244412663      -0.28930263890886287      -0.31101545230747540      -0.33312157432998829      -0.35556731670490943      -0.37829818079726285      -0.40125898915631181      -0.42439401869257876      -0.44764713516639731      -0.47096192865869374      -0.49428184970381195      -0.51755034575193137      -0.54071099763100305      -0.56370765568778181      -0.58648457526553510      -0.60898655120801792      -0.63115905105256831      -0.65294834659694823      -0.67430164352725908      -0.69516720877981941      -0.71549449535212106      -0.73523426423757010      -0.75433870321511198      -0.77276154217958759      -0.79045816476580621      -0.80738571597060782      -0.82350320552867406      -0.83877160678772311      -0.85315395084798473      -0.86661541573434742      -0.87912341038938291      -0.89064765328749040      -0.90116024547223517      -0.91063573785173180      -0.91905119258107104      -0.92638623838733181      -0.93262311970583545      -0.93774673950590970      -0.94174469570254749      -0.94460731107226115      -0.94632765659060480      -0.94690156814794579      -0.94632765659076612      -0.94460731107196749      -0.94174469570235353      -0.93774673950594556      -0.93262311970592060      -0.92638623838730905      -0.91905119258108292      -0.91063573785183394      -0.90116024547228035      -0.89064765328739204      -0.87912341038935105      -0.86661541573405909      -0.85315395084803036      -0.83877160678785367      -0.82350320552868628      -0.80738571597087383      -0.79045816476574704      -0.77276154217967430      -0.75433870321473029      -0.73523426423837257      -0.71549449535181286      -0.69516720877982030      -0.67430164352699473      -0.65294834659720558      -0.63115905105240888      -0.60898655120815459      -0.58648457526550990      -0.56370765568774361      -0.54071099763111052      -0.51755034575194747      -0.49428184970373124      -0.47096192865880004      -0.44764713516625693      -0.42439401869253807      -0.40125898915630059      -0.37829818079715649      -0.35556731670521574      -0.33312157432976536      -0.31101545230753702      -0.28930263890890484      -0.26803588244397275      -0.24726686391957753      -0.22704607226843929      -0.20742268244238718      -0.18844443667158040      -0.17015752916580471      -0.15260649454592842      -0.13583410026821816      -0.11988124330201458      -0.10478685131163329       -9.0587788578248576E-002  -7.7318766890857996E-002  -6.5012261618277459E-002  -5.3698433145478307E-002  -4.3405053674419568E-002  -3.4157438965794928E-002  -2.5978385331763068E-002  -1.8888115699882160E-002  -1.2904235870822529E-002  -8.0416916918037706E-003  -4.3127307789144389E-003  -1.7268757145992540E-003  -2.9090361775497447E-004  -1.4382114406857842E-032  -0.0000000000000000       -3.0003131523918326E-004  -1.7592997161490448E-003  -4.3826736199309730E-003  -8.1632884972978135E-003  -1.3091500503498008E-002  -1.9154907121492270E-002  -2.6338374255912594E-002  -3.4624075012312232E-002  -4.3991533050234705E-002  -5.4417666789735690E-002  -6.5876843996171844E-002  -7.8340945595586423E-002  -9.1779434795121559E-002 -0.10615943119280769      -0.12144579031758958      -0.13760118859554049      -0.15458621356581417      -0.17235945912328732      -0.19087762556222493      -0.21009562417918218      -0.22996668618056115      -0.25044247563639599      -0.27147320620387538      -0.29300776134295259      -0.31499381773033924      -0.33737797157923188      -0.36010586755560231      -0.38312232998321377      -0.40637149602008144      -0.42979695048658717      -0.45334186201678467      -0.47694912021053226      -0.50056147345034752      -0.52412166705284480      -0.54757258142548670      -0.57085736988608715      -0.59391959582671117      -0.61670336887694166      -0.63915347974762637      -0.66121553343279948      -0.68283608043041255      -0.70396274569743644      -0.72454435499150305      -0.74453105832711153      -0.76387445022453870      -0.78252768648313176      -0.80044559717299590      -0.81758479559844477      -0.83390378295100787      -0.84936304841066546      -0.86392516444769685      -0.87755487710179259      -0.89021919101547931      -0.90188744901790519      -0.91253140607168204      -0.92212529739742188      -0.93064590061732033      -0.93807259176735192      -0.94438739503893587      -0.94957502613520939      -0.95362292913742430      -0.95652130678385283      -0.95826314410607116      -0.95884422534147806      -0.95826314410578839      -0.95652130678435765      -0.95362292913724667      -0.94957502613531641      -0.94438739503886060      -0.93807259176742219      -0.93064590061734764      -0.92212529739739268      -0.91253140607160055      -0.90188744901784967      -0.89021919101538138      -0.87755487710202518      -0.86392516444767986      -0.84936304841055443      -0.83390378295121015      -0.81758479559810560      -0.80044559717318087      -0.78252768648281334      -0.76387445022500822      -0.74453105832615885      -0.72454435499179071      -0.70396274569752171      -0.68283608043050481      -0.66121553343224848      -0.63915347974802394      -0.61670336887676813      -0.59391959582675624      -0.57085736988616398      -0.54757258142529497      -0.52412166705279106      -0.50056147345030544      -0.47694912021055119      -0.45334186201682869      -0.42979695048668420      -0.40637149602010225      -0.38312232998323364      -0.36010586755534235      -0.33737797157947702      -0.31499381773011348      -0.29300776134301243      -0.27147320620390791      -0.25044247563647437      -0.22996668618038565      -0.21009562417926894      -0.19087762556217772      -0.17235945912330602      -0.15458621356581256      -0.13760118859558676      -0.12144579031755214      -0.10615943119287541       -9.1779434795070766E-002  -7.8340945595643086E-002  -6.5876843996073478E-002  -5.4417666789768171E-002  -4.3991533050284207E-002  -3.4624075012240442E-002  -2.6338374255937113E-002  -1.9154907121494674E-002  -1.3091500503485507E-002  -8.1632884973187637E-003  -4.3826736199083904E-003  -1.7592997161441106E-003  -3.0003131526727314E-004  -1.4560083155465514E-032  -0.0000000000000000       -3.0778783028917114E-004  -1.7861887465587133E-003  -4.4401140323388228E-003  -8.2626286988913712E-003  -1.3243991271940736E-002  -1.9371674603965421E-002  -2.6630393196964121E-002  -3.5002142388687617E-002  -4.4466242128113773E-002  -5.4999381545710019E-002  -6.6575674060651374E-002  -7.9166721845256971E-002  -9.2741685638849353E-002 -0.10726735959151901      -0.12270825158467101      -0.13902666903495364      -0.15618280999578446      -0.17413485933660175      -0.19283908977162187      -0.21224996748810515      -0.23232026212796611      -0.25300116084814728      -0.27424238619448904      -0.29599231749582711      -0.31819811549330046      -0.34080584990003998      -0.36376062958351107      -0.38700673506088135      -0.41048775298443663      -0.43414671229061763      -0.45792622169494207      -0.48176860818555350      -0.50561605619711947      -0.52941074711998048      -0.55309499881079049      -0.57661140476958850      -0.59990297264733428      -0.62291326174889161      -0.64558651920373089      -0.66786781446614463      -0.68970317184158569      -0.71103970068915023      -0.73182572301984739      -0.75201089815555422      -0.77154634416556622      -0.79038475577933576      -0.80848051849604807      -0.82578981861221501      -0.84227074890534626      -0.85788340971572441      -0.87259000518825169      -0.88635493443493296      -0.89914487740286508      -0.91092887524373034      -0.92167840498165821      -0.93136744831018214      -0.93997255434628102      -0.94747289618868391      -0.95385032115304125      -0.95908939455245834      -0.96317743692172098      -0.96610455460254929      -0.96786366360021470      -0.96845050667356580      -0.96786366360045706      -0.96610455460215305      -0.96317743692204938      -0.95908939455220721      -0.95385032115310731      -0.94747289618863750      -0.93997255434614513      -0.93136744831023888      -0.92167840498173204      -0.91092887524380950      -0.89914487740304783      -0.88635493443457536      -0.87259000518828078      -0.85788340971587407      -0.84227074890499876      -0.82578981861249923      -0.80848051849597724      -0.79038475577956124      -0.77154634416540391      -0.75201089815609534      -0.73182572301956661      -0.71103970068926858      -0.68970317184150143      -0.66786781446671162      -0.64558651920332588      -0.62291326174898598      -0.59990297264732728      -0.57661140476953388      -0.55309499881092528      -0.52941074712009040      -0.50561605619719352      -0.48176860818550427      -0.45792622169496000      -0.43414671229056001      -0.41048775298445861      -0.38700673506094202      -0.36376062958364280      -0.34080584989984275      -0.31819811549366500      -0.29599231749561272      -0.27424238619454905      -0.25300116084811070      -0.23232026212801996      -0.21224996748811936      -0.19283908977161751      -0.17413485933661443      -0.15618280999577810      -0.13902666903490385      -0.12270825158470650      -0.10726735959144933       -9.2741685638884325E-002  -7.9166721845169277E-002  -6.6575674060807763E-002  -5.4999381545642191E-002  -4.4466242128098604E-002  -3.5002142388736751E-002  -2.6630393196947596E-002  -1.9371674603956550E-002  -1.3243991271965370E-002  -8.2626286988704677E-003  -4.4401140323534621E-003  -1.7861887465374449E-003  -3.0778783030321595E-004  -1.4702975388439004E-032  -0.0000000000000000       -3.1415793290625129E-004  -1.8074849715738548E-003  -4.4849240659985603E-003  -8.3394868839127400E-003  -1.3361358187035858E-002  -1.9537916764752764E-002  -2.6853762926045830E-002  -3.5290757993449509E-002  -4.4828068396213512E-002  -5.5442210506942619E-002  -6.7107106136013464E-002  -7.9794147489402806E-002  -9.3472267506980927E-002 -0.10810801525619976      -0.12366563684259217      -0.14010716184255603      -0.15739249507051051      -0.17547951346604093      -0.19432416785794829      -0.21388058937116558      -0.23410120020837832      -0.25493682855135752      -0.27633682729161696      -0.29824919631901492      -0.32062070805942111      -0.34339703596853638      -0.36652288567011110      -0.38994212841796089      -0.41359793656478011      -0.43743292071352669      -0.46138926820963988      -0.48540888265624454      -0.50943352410226594      -0.53340494957189366      -0.55726505359830658      -0.58095600841883654      -0.60442040349390047      -0.62760138401870968      -0.65044278808629019      -0.67288928217919253      -0.69488649465440833      -0.71638114690993382      -0.73732118190838247      -0.75765588975133258      -0.77733603000419016      -0.79631395047042208      -0.81454370213707672      -0.83198115000586648      -0.84858407955157489      -0.86431229854325209      -0.87912773398790589      -0.89299452396133649      -0.90587910410674743      -0.91775028858604479      -0.92857934530019437      -0.93834006518622415      -0.94700882542931053      -0.95456464643959327      -0.96098924244876971      -0.96626706561403963      -0.97038534351624772      -0.97333410996392999      -0.97510622903040278      -0.97569741226410323      -0.97510622903031208      -0.97333410996407088      -0.97038534351605987      -0.96626706561424325      -0.96098924244866024      -0.95456464643968830      -0.94700882542939269      -0.93834006518612523      -0.92857934530021913      -0.91775028858604302      -0.90587910410654648      -0.89299452396186541      -0.87912773398783317      -0.86431229854305347      -0.84858407955187320      -0.83198115000568273      -0.81454370213702132      -0.79631395047032638      -0.77733603000409568      -0.75765588975120846      -0.73732118190854967      -0.71638114690975507      -0.69488649465448071      -0.67288928217873201      -0.65044278808640588      -0.62760138401888566      -0.60442040349383486      -0.58095600841878481      -0.55726505359824341      -0.53340494957189588      -0.50943352410210108      -0.48540888265639898      -0.46138926820946380      -0.43743292071364420      -0.41359793656467492      -0.38994212841792469      -0.36652288567013236      -0.34339703596861637      -0.32062070805909804      -0.29824919631916685      -0.27633682729159259      -0.25493682855134708      -0.23410120020842365      -0.21388058937110851      -0.19432416785793588      -0.17547951346603918      -0.15739249507054118      -0.14010716184258148      -0.12366563684259041      -0.10810801525622504       -9.3472267506920961E-002  -7.9794147489516326E-002  -6.7107106135886566E-002  -5.5442210507005964E-002  -4.4828068396192799E-002  -3.5290757993437796E-002  -2.6853762926064475E-002  -1.9537916764753350E-002  -1.3361358187000271E-002  -8.3394868839344813E-003  -4.4849240660003393E-003  -1.8074849715613529E-003  -3.1415793291558693E-004  -1.4810446865873199E-032  -0.0000000000000000       -3.1912984116430707E-004  -1.8231442423976263E-003  -4.5170065137386840E-003  -8.3936922197488956E-003  -1.3443336397924022E-002  -1.9653254567088614E-002  -2.7007970324933236E-002  -3.5489255052819343E-002  -4.5076172221340374E-002  -5.5745122389620219E-002  -6.7469898957779384E-002  -8.0221753457152808E-002  -9.3969466241539693E-002 -0.10867942225058570      -0.12431569231414120      -0.14084012000352877      -0.15821241384796164      -0.17639024468863054      -0.19532934794120460      -0.21498363051590327      -0.23530528214172797      -0.25624489082005658      -0.27775156213973079      -0.29977304215092648      -0.32225584351964515      -0.34514537464240025      -0.36838607142028013      -0.39192153137061286      -0.41569464975441306      -0.43964775738947959      -0.46372275982061584      -0.48786127750755409      -0.51200478669427107      -0.53609476062412487      -0.56007281075107751      -0.58388082761677218      -0.60746112104896155      -0.63075655934189589      -0.65371070708821766      -0.67626796132464018      -0.69837368566903246      -0.71997434212016886      -0.74101762020502548      -0.76145256316555132      -0.78122969087335514      -0.80030111918354874      -0.81862067543468497      -0.83614400982192461      -0.85282870236732633      -0.86863436523847004      -0.88352274016086041      -0.89745779069604059      -0.91040578915636938      -0.92233539795449049      -0.93321774518418699      -0.94302649425394425      -0.95173790740943864      -0.95933090298188284      -0.96578710623383368      -0.97109089367502921      -0.97522943074463742      -0.97819270276087966      -0.97997353907971607      -0.98056763038390427      -0.97997353907968932      -0.97819270276098325      -0.97522943074461865      -0.97109089367495260      -0.96578710623391928      -0.95933090298167600      -0.95173790740959430      -0.94302649425402818      -0.93321774518396350      -0.92233539795461938      -0.91040578915652959      -0.89745779069562048      -0.88352274016091703      -0.86863436523858084      -0.85282870236715980      -0.83614400982200510      -0.81862067543465844      -0.80030111918374214      -0.78122969087334126      -0.76145256316562537      -0.74101762020499673      -0.71997434212034950      -0.69837368566889513      -0.67626796132511524      -0.65371070708820755      -0.63075655934158659      -0.60746112104909211      -0.58388082761688709      -0.56007281075104931      -0.53609476062412220      -0.51200478669446770      -0.48786127750725289      -0.46372275982096567      -0.43964775738930967      -0.41569464975458642      -0.39192153137043267      -0.36838607142037405      -0.34514537464231448      -0.32225584351979797      -0.29977304215093659      -0.27775156213967145      -0.25624489082014373      -0.23530528214168009      -0.21498363051584157      -0.19532934794129900      -0.17639024468851969      -0.15821241384802620      -0.14084012000352883      -0.12431569231406543      -0.10867942225063926       -9.3969466241546645E-002  -8.0221753457085168E-002  -6.7469898957864857E-002  -5.5745122389586066E-002  -4.5076172221343878E-002  -3.5489255052788320E-002  -2.7007970324932074E-002  -1.9653254567124020E-002  -1.3443336397914044E-002  -8.3936922197457315E-003  -4.5170065137409669E-003  -1.8231442424055807E-003  -3.1912984115795489E-004  -1.4882238679565571E-032  -0.0000000000000000       -3.2269524680290874E-004  -1.8331361969152519E-003  -4.5362951383630078E-003  -8.4251288558406315E-003  -1.3489746818999717E-002  -1.9717432218720528E-002  -2.7092669605722514E-002  -3.5597184709902939E-002  -4.5209988849819867E-002  -5.5907423994732218E-002  -6.7663218639204215E-002  -8.0448553268481743E-002  -9.4232131229728081E-002 -0.10898025468310710      -0.12465690610136318      -0.14122383533475549      -0.15864065204861019      -0.17686492331451339      -0.19585227612127315      -0.21555650455375330      -0.23592968138541762      -0.25692227381605165      -0.27848326306846066      -0.30056026756981435      -0.32309966940194274      -0.34604674373588373      -0.36934579092117209      -0.39294027092371964      -0.41677293978273033      -0.44078598775696787      -0.46492117883265710      -0.48911999124880695      -0.51332375871163360      -0.53747381194549559      -0.56151162025127699      -0.58537893272158403      -0.60901791877896050      -0.63237130769344085      -0.65538252674651776      -0.67799583770969307      -0.70015647130078640      -0.72181075930737448      -0.74290626404459825      -0.76339190484682296      -0.78321808127956083      -0.80233679278363534      -0.82070175445343840      -0.83826850867806268      -0.85499453237359324      -0.87083933954582482      -0.88576457894206939      -0.89973412654740403      -0.91271417271583022      -0.92467330370990519      -0.93558257746913653      -0.94541559341245163      -0.95414855610941851      -0.96176033267119421      -0.96823250371886982      -0.97354940780615795      -0.97769817918838553      -0.98066877885799031      -0.98245401874804106      -0.98304957907353330      -0.98245401874797633      -0.98066877885795189      -0.97769817918835233      -0.97354940780627996      -0.96823250371873693      -0.96176033267154604      -0.95414855610925342      -0.94541559341231096      -0.93558257746941809      -0.92467330370968137      -0.91271417271546351      -0.89973412654794971      -0.88576457894181237      -0.87083933954593351      -0.85499453237364853      -0.83826850867810720      -0.82070175445357774      -0.80233679278333003      -0.78321808127963244      -0.76339190484672592      -0.74290626404463467      -0.72181075930710004      -0.70015647130124559      -0.67799583770905780      -0.65538252674673636      -0.63237130769364824      -0.60901791877885791      -0.58537893272158292      -0.56151162025117907      -0.53747381194540100      -0.51332375871162172      -0.48911999124899125      -0.46492117883239503      -0.44078598775719685      -0.41677293978247276      -0.39294027092398071      -0.36934579092089814      -0.34604674373604460      -0.32309966940199503      -0.30056026756964072      -0.27848326306859478      -0.25692227381587879      -0.23592968138551212      -0.21555650455382772      -0.19585227612117068      -0.17686492331473277      -0.15864065204839448      -0.14122383533486185      -0.12465690610138107      -0.10898025468305711       -9.4232131229795929E-002  -8.0448553268473735E-002  -6.7663218639149550E-002  -5.5907423994724773E-002  -4.5209988849910114E-002  -3.5597184709841315E-002  -2.7092669605743157E-002  -1.9717432218697144E-002  -1.3489746819028640E-002  -8.4251288558223805E-003  -4.5362951383739010E-003  -1.8331361968953806E-003  -3.2269524680885646E-004  -1.4918177876748715E-032  -0.0000000000000000       -3.2484933231407024E-004  -1.8374443278450308E-003  -4.5427548250047125E-003  -8.4337361931444386E-003  -1.3500496549394767E-002  -1.9730317774024744E-002  -2.7107683127924786E-002  -3.5614317086449139E-002  -4.5229229748367079E-002  -5.5928761854380317E-002  -6.7686640654130242E-002  -8.0474045383558485E-002  -9.4259678146904544E-002 -0.10900983986841040      -0.12468851179574955      -0.14125744256313116      -0.15867624063035982      -0.17690247187669517      -0.19589176210895939      -0.21559790424409528      -0.23597296990215832      -0.25696742514180182      -0.27853025006385279      -0.30060906198464687      -0.32315024189708091      -0.34609906389622747      -0.36939982727678444      -0.39299599096774057      -0.41683030999030368      -0.44084497360615915      -0.46498174482420385      -0.48918210092945530      -0.51338737469332996      -0.53753889593017312      -0.56157813305280713      -0.58544683429066913      -0.60908716822505848      -0.63244186331124119      -0.65545434604218245      -0.67806887742222144      -0.70023068743385830      -0.72188610715096013      -0.74298269820611140      -0.76346937927426450      -0.78329654929422099      -0.80241620710417605      -0.82078206722611802      -0.83834967150669992      -0.85507649634670380      -0.87092205526865218      -0.88584799656315261      -0.89981819579312761      -0.91279884291525870      -0.92475852383213730      -0.93566829614876734      -0.94550175898229039      -0.95423511663250582      -0.96184723597170119      -0.96831969741355406      -0.97363683933488943      -0.97778579585044378      -0.98075652783646472      -0.98254184714877657      -0.98313743395427189      -0.98254184714895587      -0.98075652783642397      -0.97778579585053371      -0.97363683933467549      -0.96831969741362234      -0.96184723597143484      -0.95423511663235017      -0.94550175898246236      -0.93566829614859071      -0.92475852383219226      -0.91279884291579949      -0.89981819579243782      -0.88584799656344926      -0.87092205526860844      -0.85507649634666671      -0.83834967150663564      -0.82078206722612124      -0.80241620710435857      -0.78329654929414239      -0.76346937927452496      -0.74298269820589369      -0.72188610715136314      -0.70023068743328321      -0.67806887742262167      -0.65545434604179598      -0.63244186331131214      -0.60908716822506981      -0.58544683429056965      -0.56157813305307158      -0.53753889593024673      -0.51338737469314122      -0.48918210092945202      -0.46498174482429683      -0.44084497360604946      -0.41683030999037207      -0.39299599096769039      -0.36939982727692300      -0.34609906389618439      -0.32315024189691594      -0.30060906198483639      -0.27853025006368770      -0.25696742514200838      -0.23597296990204375      -0.21559790424407729      -0.19589176210900619      -0.17690247187654068      -0.15867624063054445      -0.14125744256302616      -0.12468851179583068      -0.10900983986838407       -9.4259678146864465E-002  -8.0474045383546924E-002  -6.7686640654160302E-002  -5.5928761854458914E-002  -4.5229229748243067E-002  -3.5614317086490266E-002  -2.7107683127934618E-002  -1.9730317774035569E-002  -1.3500496549361665E-002  -8.4337361931840129E-003  -4.5427548249890246E-003  -1.8374443278563941E-003  -3.2484933229748206E-004  -1.4918177876748715E-032  -0.0000000000000000       -3.2559077990149333E-004  -1.8360660174500973E-003  -4.5363816583472334E-003  -8.4195090206737079E-003  -1.3475579084418401E-002  -1.9691903437872752E-002  -2.7053001809349164E-002  -3.5540641818390853E-002  -4.5133883276377587E-002  -5.5809123060197294E-002  -6.7540150834189697E-002  -8.0298214383635477E-002  -9.4052090332703536E-002 -0.10876815991694860      -0.12441049028867089      -0.14094092137327574      -0.15831915808532201      -0.17650286768631904      -0.19544778204936794      -0.21510780458178522      -0.23543512154949478      -0.25638031753762752      -0.27789249476075484      -0.29991939594717776      -0.32240753048740395      -0.34530230355772329      -0.36854814789167517      -0.39208865789687353      -0.41586672578112149      -0.43982467937202752      -0.46390442128394738      -0.48804756911105340      -0.51219559629889400      -0.53628997335793249      -0.56027230907971692      -0.58408449141450847      -0.60766882767042696      -0.63096818369754759      -0.65392612171701503      -0.67648703647592134      -0.69859628937561158      -0.72020034028207713      -0.74124687666807054      -0.76168493980592911      -0.78146504767870539      -0.80053931433923986      -0.81886156541021360      -0.83638744945493693      -0.85307454495494972      -0.86888246262287727      -0.88377294282143526      -0.89770994783765146      -0.91065974880384448      -0.92259100703906527      -0.93347484964167815      -0.94328493911499756      -0.95199753689363342      -0.95959156059296458      -0.96604863485251702      -0.97135313565693682      -0.97549222801116231      -0.97845589690050294      -0.98023697143894029      -0.98083114216547052      -0.98023697143874067      -0.97845589690068235      -0.97549222801106572      -0.97135313565703285      -0.96604863485269599      -0.95959156059299910      -0.95199753689391320      -0.94328493911498079      -0.93347484964176841      -0.92259100703917984      -0.91065974880345979      -0.89770994783819824      -0.88377294282135932      -0.86888246262269075      -0.85307454495504931      -0.83638744945489618      -0.81886156541003885      -0.80053931433924641      -0.78146504767874225      -0.76168493980553698      -0.74124687666833211      -0.72020034028179558      -0.69859628937610685      -0.67648703647568043      -0.65392612171738984      -0.63096818369730356      -0.60766882767048758      -0.58408449141466068      -0.56027230907943903      -0.53628997335794915      -0.51219559629909772      -0.48804756911107922      -0.46390442128386267      -0.43982467937210440      -0.41586672578113199      -0.39208865789675751      -0.36854814789174084      -0.34530230355769637      -0.32240753048752996      -0.29991939594698352      -0.27789249476087113      -0.25638031753750523      -0.23543512154958118      -0.21510780458174883      -0.19544778204934579      -0.17650286768635318      -0.15831915808526617      -0.14094092137330327      -0.12441049028868437      -0.10876815991688342       -9.4052090332740826E-002  -8.0298214383646774E-002  -6.7540150834196899E-002  -5.5809123060109059E-002  -4.5133883276484661E-002  -3.5540641818352009E-002  -2.7053001809301688E-002  -1.9691903437903321E-002  -1.3475579084438640E-002  -8.4195090206427240E-003  -4.5363816583580303E-003  -1.8360660174516390E-003  -3.2559077990453007E-004  -1.4882238679565571E-032  -0.0000000000000000       -3.2492177199606981E-004  -1.8290125387310809E-003  -4.5172029244342181E-003  -8.3824975180163581E-003  -1.3415074319528292E-002  -1.9602305569530697E-002  -2.6928785131009852E-002  -3.5376368060710442E-002  -4.4924214693992166E-002  -5.5548835269939929E-002  -6.7224145376337877E-002  -7.9921530978214111E-002  -9.3609918802158937E-002 -0.10825585174347731      -0.12382356978303648      -0.14027509642051916      -0.15757033045002755      -0.17566714284627463      -0.19452147853709706      -0.21408746280910040      -0.23431751209925131      -0.25516244889266976      -0.27657162046436984      -0.29849302116518139      -0.32087341796704222      -0.34365847895955876      -0.36679290448934093      -0.39022056062783461      -0.41388461464483617      -0.43772767215635033      -0.46169191562937284      -0.48571924389293658      -0.50975141233043919      -0.53373017341664808      -0.55759741724780432      -0.58129531174271776      -0.60476644216622799      -0.62795394963849194      -0.65080166830712893      -0.67325426083228834      -0.69525735188523985      -0.71675765930667890      -0.73770312263899052      -0.75804302870035545      -0.77772813391181250      -0.79671078307386689      -0.81494502431238647      -0.83238671991484015      -0.84899365278562544      -0.86472562827223354      -0.87954457110952777      -0.89341461725251736      -0.90630220037227838      -0.91817613281769117      -0.92900768082482932      -0.93877063382505999      -0.94744136765267373      -0.95499890152294364      -0.96142494863286676      -0.96670396026079131      -0.97082316326963891      -0.97377259090755319      -0.97554510684821261      -0.97613642240008580      -0.97554510684826790      -0.97377259090734558      -0.97082316326974161      -0.96670396026090000      -0.96142494863250849      -0.95499890152308875      -0.94744136765260600      -0.93877063382492310      -0.92900768082476815      -0.91817613281756105      -0.90630220037255682      -0.89341461725214966      -0.87954457110945383      -0.86472562827251065      -0.84899365278536565      -0.83238671991503810      -0.81494502431268734      -0.79671078307366261      -0.77772813391176765      -0.75804302870063900      -0.73770312263886884      -0.71675765930671109      -0.69525735188495563      -0.67325426083237749      -0.65080166830692865      -0.62795394963873608      -0.60476644216619213      -0.58129531174249327      -0.55759741724799616      -0.53373017341642426      -0.50975141233063470      -0.48571924389268661      -0.46169191562955236      -0.43772767215633768      -0.41388461464471571      -0.39022056062801014      -0.36679290448938612      -0.34365847895945378      -0.32087341796711638      -0.29849302116520698      -0.27657162046433992      -0.25516244889271472      -0.23431751209933602      -0.21408746280909410      -0.19452147853703144      -0.17566714284630064      -0.15757033045002744      -0.14027509642047920      -0.12382356978302923      -0.10825585174358565       -9.3609918802096723E-002  -7.9921530978233860E-002  -6.7224145376314284E-002  -5.5548835270054865E-002  -4.4924214693890838E-002  -3.5376368060694531E-002  -2.6928785131065412E-002  -1.9602305569534538E-002  -1.3415074319494225E-002  -8.3824975180545516E-003  -4.5172029244273330E-003  -1.8290125387007636E-003  -3.2492177200749644E-004  -1.4810446865873199E-032  -0.0000000000000000       -3.2284798311586901E-004  -1.8163090230053918E-003  -4.4852770376346300E-003  -8.3228071245619942E-003  -1.3319148344979534E-002  -1.9461764387545953E-002  -2.6735360736165659E-002  -3.5121923964299064E-002  -4.4600765499391133E-002  -5.5148565894009176E-002  -6.6739429861732133E-002  -7.9344950843405856E-002  -9.2934280884676701E-002 -0.10747420550108226      -0.12292922400207593      -0.13926163530465005      -0.15643162903603031      -0.17439738172206698      -0.19311515781708780      -0.21253941534321941      -0.23262291587056580      -0.25331683858923898      -0.27457089818294722      -0.29633346623237161      -0.31855169584746484      -0.34117164923074400      -0.36413842786832346      -0.38739630502639244      -0.41088886024134663      -0.43455911547752957      -0.45834967262041448      -0.48220285197864798      -0.50606083146245306      -0.52986578609146351      -0.55356002751725208      -0.57708614319822693      -0.60038713491245743      -0.62340655626634423      -0.64608864886364570      -0.66837847681807894      -0.69022205927074487      -0.71156650060757409      -0.73236011805349654      -0.75255256633570011      -0.77209495912404802      -0.79093998694684853      -0.80904203130054708      -0.82635727468152886      -0.84284380627258504      -0.85846172302670931      -0.87317322590851698      -0.88694271106117373      -0.89973685567794237      -0.91152469836609273      -0.92227771382622592      -0.93196988164245698      -0.94057774904144531      -0.94808048745292017      -0.95445994274152457      -0.95970067899269085      -0.96379001573557899      -0.96671805852803872      -0.96847772281741384      -0.96906475102484746      -0.96847772281741629      -0.96671805852815451      -0.96379001573556311      -0.95970067899237788      -0.95445994274192159      -0.94808048745268259      -0.94057774904135150      -0.93196988164252603      -0.92227771382635415      -0.91152469836610572      -0.89973685567762407      -0.88694271106134959      -0.87317322590860880      -0.85846172302648882      -0.84284380627285327      -0.82635727468141140      -0.80904203130032371      -0.79093998694701328      -0.77209495912405113      -0.75255256633579648      -0.73236011805339551      -0.71156650060788962      -0.69022205927076452      -0.66837847681816986      -0.64608864886356143      -0.62340655626627184      -0.60038713491247098      -0.57708614319845353      -0.55356002751710232      -0.52986578609188428      -0.50606083146189917      -0.48220285197890211      -0.45834967262028375      -0.43455911547755527      -0.41088886024145177      -0.38739630502618877      -0.36413842786821310      -0.34117164923092663      -0.31855169584729881      -0.29633346623247242      -0.27457089818290059      -0.25331683858921028      -0.23262291587047934      -0.21253941534321619      -0.19311515781715766      -0.17439738172206506      -0.15643162903601590      -0.13926163530476879      -0.12292922400203435      -0.10747420550094124       -9.2934280884823847E-002  -7.9344950843283787E-002  -6.6739429861831123E-002  -5.5148565893879231E-002  -4.4600765499509087E-002  -3.5121923964327458E-002  -2.6735360736075017E-002  -1.9461764387568158E-002  -1.3319148344995627E-002  -8.3228071245546702E-003  -4.4852770376344955E-003  -1.8163090230286362E-003  -3.2284798309301755E-004  -1.4702975388439004E-032  -0.0000000000000000       -3.1937856351674628E-004  -1.7979943944910000E-003  -4.4406933919233808E-003  -8.2405982752430801E-003  -1.3188053033512030E-002  -1.9270643375924944E-002  -2.6473223622496999E-002  -3.4777955624460552E-002  -4.4164352102719268E-002  -5.4609320462164088E-002  -6.6087217287884747E-002  -7.8569912288039639E-002  -9.2026857502687173E-002 -0.10642516143517157      -0.12172966860414251      -0.13790304451421836      -0.15490586588008565      -0.17269671587580057      -0.19123228418642491      -0.21046747161477278      -0.23035549899990315      -0.25084802017413843      -0.27189523869572979      -0.29344602806880943      -0.31544805516544261      -0.33784790655139846      -0.36059121740786521      -0.38362280274283167      -0.40688679057463023      -0.43032675676304877      -0.45388586116949120      -0.47750698481261078      -0.50113286768998344      -0.52470624693868084      -0.54816999499000008      -0.57146725740195581      -0.59454159002131379      -0.61733709515513835      -0.63979855642001626      -0.66187157194177049      -0.68350268559120142      -0.70463951593184371      -0.72523088257288559      -0.74522692962656056      -0.76457924596294502      -0.78324098198024372      -0.80116696260947018      -0.81831379627288270      -0.83463997954318825      -0.85010599724713454      -0.86467441777137954      -0.87830998334180144      -0.89097969505979591      -0.90265289249078695      -0.91330132760820770      -0.92289923292427178      -0.93142338363390365      -0.93885315362548305      -0.94517056522968179      -0.95036033257122965      -0.95440989843859803      -0.95730946456596488      -0.95905201526304640      -0.95963333433877751      -0.95905201526316408      -0.95730946456591337      -0.95440989843840995      -0.95036033257162567      -0.94517056522926912      -0.93885315362581667      -0.93142338363390398      -0.92289923292442599      -0.91330132760802185      -0.90265289249099112      -0.89097969505990238      -0.87830998334189891      -0.86467441777124743      -0.85010599724736957      -0.83463997954298064      -0.81831379627296141      -0.80116696260943987      -0.78324098198041581      -0.76457924596285221      -0.74522692962638715      -0.72523088257291513      -0.70463951593148533      -0.68350268559129757      -0.66187157194159207      -0.63979855642020245      -0.61733709515516844      -0.59454159002132256      -0.57146725740176429      -0.54816999499006513      -0.52470624693825685      -0.50113286769047893      -0.47750698481251697      -0.45388586116948304      -0.43032675676311088      -0.40688679057443050      -0.38362280274303706      -0.36059121740790390      -0.33784790655123514      -0.31544805516563057      -0.29344602806856679      -0.27189523869595050      -0.25084802017408009      -0.23035549899995458      -0.21046747161480697      -0.19123228418634292      -0.17269671587576252      -0.15490586588017657      -0.13790304451407989      -0.12172966860421185      -0.10642516143527563       -9.2026857502554724E-002  -7.8569912288164137E-002  -6.6087217287727804E-002  -5.4609320462359723E-002  -4.4164352102577069E-002  -3.4777955624423450E-002  -2.6473223622551199E-002  -1.9270643375963317E-002  -1.3188053033456489E-002  -8.2405982752394996E-003  -4.4406933919524452E-003  -1.7979943944488373E-003  -3.1937856355202622E-004  -1.4560083155465514E-032  -0.0000000000000000       -3.1452611455345784E-004  -1.7741212706820619E-003  -4.3835721380602504E-003  -8.1360860038131588E-003  -1.3022125420147792E-002  -1.9029428393348726E-002  -2.6143034932432349E-002  -3.4345325503779507E-002  -4.3616063835440699E-002  -5.3932440176853669E-002  -6.5269125117150911E-002  -7.7598332760889815E-002  -9.0889889086138140E-002 -0.10511130517887730      -0.12022785580496581      -0.13620266334813738      -0.15299678692674326      -0.17056931648041507      -0.18887747159737825      -0.20787670484449583      -0.22752080935083849      -0.24776203038687472      -0.26855118066689238      -0.28983775910291226      -0.31157007271537840      -0.33369536141414308      -0.35615992534593482      -0.37890925450131180      -0.40188816026777968      -0.42504090861681421      -0.44831135459487298      -0.47164307780573089      -0.49497951854632738      -0.51826411427585950      -0.54144043608763182      -0.56445232484946850      -0.58724402669432463      -0.60976032752466824      -0.63194668621289019      -0.65374936617531199      -0.67511556500033953      -0.69599354182197637      -0.71633274212898401      -0.73608391970968745      -0.75519925543937672      -0.77363247262469836      -0.79133894862004239      -0.80827582246296847      -0.82440209824864841      -0.83967874401036768      -0.85406878586075019      -0.86753739716842448      -0.88005198255304162      -0.89158225650211009      -0.90210031641124222      -0.91158070988128082      -0.92000049610119572      -0.92733930118005947      -0.93357936727743418      -0.93870559543681720      -0.94270558199594856      -0.94556964850159897      -0.94729086505403415      -0.94786506701377693      -0.94729086505375049      -0.94556964850189207      -0.94270558199610577      -0.93870559543647358      -0.93357936727775326      -0.92733930117983043      -0.92000049610126433      -0.91158070988093165      -0.90210031641140120      -0.89158225650172418      -0.88005198255327455      -0.86753739716817191      -0.85406878586098101      -0.83967874401004139      -0.82440209824872712      -0.80827582246287955      -0.79133894862028153      -0.77363247262420676      -0.75519925543958044      -0.73608391970969478      -0.71633274212910758      -0.69599354182212414      -0.67511556500030079      -0.65374936617535739      -0.63194668621271255      -0.60976032752463849      -0.58724402669434050      -0.56445232484962959      -0.54144043608767689      -0.51826411427610986      -0.49497951854613814      -0.47164307780568188      -0.44831135459502286      -0.42504090861666016      -0.40188816026802304      -0.37890925450120683      -0.35615992534584467      -0.33369536141434253      -0.31157007271516879      -0.28983775910316029      -0.26855118066671685      -0.24776203038687994      -0.22752080935080213      -0.20787670484451132      -0.18887747159735890      -0.17056931648054724      -0.15299678692659749      -0.13620266334820286      -0.12022785580489267      -0.10511130517892493       -9.0889889086099254E-002  -7.7598332760851652E-002  -6.5269125117327673E-002  -5.3932440176620008E-002  -4.3616063835589101E-002  -3.4345325503708488E-002  -2.6143034932502064E-002  -1.9029428393282199E-002  -1.3022125420191979E-002  -8.1360860038235221E-003  -4.3835721380241291E-003  -1.7741212707232459E-003  -3.1452611451984898E-004  -1.4382114406857842E-032  -0.0000000000000000       -3.0830665521719989E-004  -1.7447558309386102E-003  -4.3140638857803483E-003  -8.0095394142454326E-003  -1.2821786877968264E-002  -1.8738726486179656E-002  -2.5745620342222043E-002  -3.3825110333264817E-002  -4.2957260304509602E-002  -5.3119598653440521E-002  -6.4287171354710571E-002  -7.6432604197262013E-002  -8.9526170145568101E-002 -0.10353586148354055      -0.11842746722973520      -0.13416465583090739      -0.15070906296220402      -0.16802038422269661      -0.18605647249918145      -0.20477343977038609      -0.22412576309885335      -0.24406639455871010      -0.26454687483685541      -0.28551745022525099      -0.30692719273351343      -0.32872412302330412      -0.35085533587200413      -0.37326712786373506      -0.39590512699796482      -0.41871442390484276      -0.44163970435147143      -0.46462538271628145      -0.48761573611557385      -0.51055503885433973      -0.53338769687605092      -0.55605838189728463      -0.57851216488778423      -0.60069464859116806      -0.62255209875312667      -0.64403157375144382      -0.66508105230609127      -0.68564955897051805      -0.70568728709457706      -0.72514571896746849      -0.74397774284777207      -0.76213776660084931      -0.77958182767181727      -0.79626769911783513      -0.81215499146535086      -0.82720525012177260      -0.84138204812744033      -0.85465107401323037      -0.86698021455432961      -0.87833963222165867      -0.88870183714761974      -0.89804175342180415      -0.90633677957399494      -0.91356684307765568      -0.91971444876576969      -0.92476472102102580      -0.92870543965300922      -0.93152706937122987      -0.93322278277821347      -0.93378847684089827      -0.93322278277846704      -0.93152706937085972      -0.92870543965300445      -0.92476472102124019      -0.91971444876568631      -0.91356684307768699      -0.90633677957396408      -0.89804175342217174      -0.88870183714741391      -0.87833963222218858      -0.86698021455388385      -0.85465107401353801      -0.84138204812722739      -0.82720525012205659      -0.81215499146540027      -0.79626769911792683      -0.77958182767153306      -0.76213776660132582      -0.74397774284761098      -0.72514571896745106      -0.70568728709457562      -0.68564955897046631      -0.66508105230627068      -0.64403157375148368      -0.62255209875332407      -0.60069464859106625      -0.57851216488783830      -0.55605838189716961      -0.53338769687588528      -0.51055503885419462      -0.48761573611562742      -0.46462538271635406      -0.44163970435134065      -0.41871442390490859      -0.39590512699783315      -0.37326712786372696      -0.35085533587212492      -0.32872412302322795      -0.30692719273363811      -0.28551745022507813      -0.26454687483692751      -0.24406639455880783      -0.22412576309878626      -0.20477343977038759      -0.18605647249924234      -0.16802038422258742      -0.15070906296236647      -0.13416465583084286      -0.11842746722983544      -0.10353586148343644       -8.9526170145637810E-002  -7.6432604197290754E-002  -6.4287171354514602E-002  -5.3119598653684624E-002  -4.2957260304385798E-002  -3.3825110333375527E-002  -2.5745620342115350E-002  -1.8738726486236111E-002  -1.2821786877937842E-002  -8.0095394142389673E-003  -4.3140638858156924E-003  -1.7447558309045079E-003  -3.0830665523988611E-004  -1.4169497884919610E-032  -0.0000000000000000       -3.0073958114063676E-004  -1.7099776509471069E-003  -4.2323493334337371E-003  -7.8612810217689420E-003  -1.2587542088683349E-002  -1.8399264411631314E-002  -2.5281968053198184E-002  -3.3218598498512567E-002  -4.2189568089991920E-002  -5.2172797866831259E-002  -6.3143769653795603E-002  -7.5075587228580279E-002  -8.7939042502635067E-002 -0.10170268641691083      -0.11633290500344293      -0.13179400063927638      -0.14804827831865430      -0.16505613673007186      -0.18277616392820684      -0.20116523736054043      -0.22017862801501203      -0.23977010843290994      -0.25989206432898287      -0.28049560954863650      -0.30153070408587118      -0.32294627487728989      -0.34469033908014668      -0.36671012953828658      -0.38895222213492664      -0.41136266472015587      -0.43388710731043195      -0.45647093323859694      -0.47905939094185285      -0.50159772607142594      -0.52403131360499400      -0.54630578963595189      -0.56836718253746266      -0.59016204316822174      -0.61163757382014272      -0.63274175558539281      -0.65342347384682431      -0.67363264158015512      -0.69332032017694567      -0.71243883749405890      -0.73094190284519622      -0.74878471866061158      -0.76592408853975524      -0.78231852144623826      -0.79792833177925959      -0.81271573509792661      -0.82664493925334726      -0.83968223071589476      -0.85179605588931007      -0.86295709721345881      -0.87313834387296219      -0.88231515694389095      -0.89046532881644902      -0.89756913675727312      -0.90360939047368127      -0.90857147357588086      -0.91244337882482196      -0.91521573709315518      -0.91688183996073391      -0.91743765589146842      -0.91688183996067518      -0.91521573709332993      -0.91244337882483106      -0.90857147357569035      -0.90360939047376965      -0.89756913675713812      -0.89046532881641183      -0.88231515694374729      -0.87313834387318889      -0.86295709721314384      -0.85179605588966689      -0.83968223071546499      -0.82664493925361437      -0.81271573509769968      -0.79792833177913836      -0.78231852144630420      -0.76592408854006500      -0.74878471866022722      -0.73094190284524896      -0.71243883749406134      -0.69332032017695400      -0.67363264158034764      -0.65342347384645150      -0.63274175558528745      -0.61163757382007689      -0.59016204316834897      -0.56836718253736396      -0.54630578963607279      -0.52403131360505084      -0.50159772607167308      -0.47905939094178812      -0.45647093323851384      -0.43388710731050778      -0.41136266472028449      -0.38895222213485248      -0.36671012953824250      -0.34469033908022434      -0.32294627487724686      -0.30153070408581362      -0.28049560954870612      -0.25989206432883316      -0.23977010843300012      -0.22017862801499721      -0.20116523736061964      -0.18277616392810772      -0.16505613673008310      -0.14804827831854453      -0.13179400063943122      -0.11633290500329231      -0.10170268641696925       -8.7939042502681128E-002  -7.5075587228471241E-002  -6.3143769653946941E-002  -5.2172797866690178E-002  -4.2189568090051373E-002  -3.3218598498403119E-002  -2.5281968053265772E-002  -1.8399264411636834E-002  -1.2587542088674342E-002  -7.8612810217826568E-003  -4.2323493334413707E-003  -1.7099776509372621E-003  -3.0073958115861576E-004  -1.3922745801475171E-032  -0.0000000000000000       -2.9184761482462364E-004  -1.6698795059869815E-003  -4.1386388240697985E-003  -7.6916859651184168E-003  -1.2319977814355190E-002  -1.8011886868946572E-002  -2.4753226394087200E-002  -3.2527286912286978E-002  -4.1314876806480098E-002  -5.1094363295664386E-002  -6.1841723476682361E-002  -7.3530604255620274E-002  -8.6132387207285152E-002  -9.9616258035335650E-002 -0.11394928110623548      -0.12909647906708888      -0.14502091737465928      -0.16168379354521512      -0.17904453089278768      -0.19706087654654172      -0.21568900349595219      -0.23488361643286423      -0.25459806111951672      -0.27478443703404942      -0.29539371300866041      -0.31637584559333165      -0.33767989984861274      -0.35925417228881051      -0.38104631566485775      -0.40300346530083764      -0.42507236666704207      -0.44719950389081825      -0.46933122889266227      -0.49141389083240600      -0.51339396556041561      -0.53521818475790195      -0.55683366445432969      -0.57818803261607365      -0.59922955549217238      -0.61990726242116534      -0.64017106879281971      -0.65997189686672064      -0.67926179416353927      -0.69799404913502350      -0.71612330384503164      -0.73360566337443123      -0.75039880170401929      -0.76646206380478732      -0.78175656370113178      -0.79624527826306424      -0.80989313650471040      -0.82266710417362987      -0.83453626342628950      -0.84547188740084211      -0.85544750949819848      -0.86443898722072443      -0.87242456039636562      -0.87938490366228894      -0.88530317307371686      -0.89016504672575514      -0.89395875929982493      -0.89667513043357583      -0.89830758686504153      -0.89885217828531250      -0.89830758686488066      -0.89667513043362568      -0.89395875929967339      -0.89016504672596619      -0.88530317307354744      -0.87938490366253896      -0.87242456039647498      -0.86443898722068491      -0.85544750949802084      -0.84547188740069545      -0.83453626342640552      -0.82266710417383848      -0.80989313650446293      -0.79624527826332470      -0.78175656370111712      -0.76646206380462212      -0.75039880170373363      -0.73360566337480160      -0.71612330384479217      -0.69799404913531005      -0.67926179416319987      -0.65997189686650515      -0.64017106879317631      -0.61990726242119742      -0.59922955549199863      -0.57818803261599816      -0.55683366445452642      -0.53521818475770100      -0.51339396556050632      -0.49141389083211201      -0.46933122889273809      -0.44719950389093266      -0.42507236666696013      -0.40300346530066433      -0.38104631566494507      -0.35925417228889722      -0.33767989984854035      -0.31637584559317999      -0.29539371300885092      -0.27478443703397459      -0.25459806111967803      -0.23488361643271735      -0.21568900349609352      -0.19706087654626719      -0.17904453089304029      -0.16168379354516055      -0.14502091737479261      -0.12909647906691854      -0.11394928110628080       -9.9616258035348654E-002  -8.6132387207193128E-002  -7.3530604255744036E-002  -6.1841723476583919E-002  -5.1094363295755008E-002  -4.1314876806473964E-002  -3.2527286912348796E-002  -2.4753226394004808E-002  -1.8011886868970844E-002  -1.2319977814356845E-002  -7.6916859651063848E-003  -4.1386388240560257E-003  -1.6698795060023121E-003  -2.9184761480438245E-004  -1.3642452603906477E-032  -0.0000000000000000       -2.8165674797233210E-004  -1.6245671417561935E-003  -4.0331718305167217E-003  -7.5011810917987838E-003  -1.2019761469135139E-002  -1.7577554449921703E-002  -2.4160701033208973E-002  -3.1752877389040174E-002  -4.0335334522214217E-002  -4.9886938298863530E-002  -6.0384219305962696E-002  -7.1801431415564790E-002  -8.4110615151132231E-002  -9.7281665557318459E-002 -0.11128240502014722      -0.12607866105292084      -0.14163434889146206      -0.15791155868437073      -0.17487064708725480      -0.19247033302111408      -0.21066779738246491      -0.22941878644564628      -0.24867771872701655      -0.26839779503760147      -0.28853111147139920      -0.30902877504435100      -0.32984102172172231      -0.35091733652870027      -0.37220657547604341      -0.39365708899064411      -0.41521684656169483      -0.43683356229966130      -0.45845482110596542      -0.48002820515015693      -0.50150142034540357      -0.52282242252555033      -0.54393954301195635      -0.56480161326826528      -0.58535808835252401      -0.60555916885209293      -0.62535592102463955      -0.64470039484231467      -0.66354573966414354      -0.68184631725375944      -0.69955781186472921      -0.71663733714444511      -0.73304353957594959      -0.74873669823279498      -0.76367882058370862      -0.77783373413577195      -0.79116717367951994      -0.80364686393951956      -0.81524259741851135      -0.82592630725486094      -0.83567213492207915      -0.84445649259065658      -0.85225812002408907      -0.85905813585200086      -0.86484008311119065      -0.86958996893730856      -0.87329629831072597      -0.87595010178315824      -0.87754495710960889      -0.87807700473601513      -0.87754495710965152      -0.87595010178318999      -0.87329629831084554      -0.86958996893719276      -0.86484008311122074      -0.85905813585185853      -0.85225812002406309      -0.84445649259059885      -0.83567213492216019      -0.82592630725517313      -0.81524259741813665      -0.80364686393960805      -0.79116717367959666      -0.77783373413558898      -0.76367882058389847      -0.74873669823282074      -0.73304353957632784      -0.71663733714402933      -0.69955781186506738      -0.68184631725335376      -0.66354573966467434      -0.64470039484236752      -0.62535592102445159      -0.60555916885228389      -0.58535808835261660      -0.56480161326839651      -0.54393954301183478      -0.52282242252588695      -0.50150142034511769      -0.48002820515033073      -0.45845482110601810      -0.43683356229955950      -0.41521684656173902      -0.39365708899080437      -0.37220657547598429      -0.35091733652866114      -0.32984102172174506      -0.30902877504457382      -0.28853111147117722      -0.26839779503770061      -0.24867771872690977      -0.22941878644565736      -0.21066779738245667      -0.19247033302125480      -0.17487064708707728      -0.15791155868442497      -0.14163434889131565      -0.12607866105308649      -0.11128240502012068       -9.7281665557344132E-002  -8.4110615151097412E-002  -7.1801431415613834E-002  -6.0384219305944536E-002  -4.9886938298864356E-002  -4.0335334522149949E-002  -3.1752877389013431E-002  -2.4160701033292657E-002  -1.7577554449882675E-002  -1.2019761469159295E-002  -7.5011810917713518E-003  -4.0331718305259166E-003  -1.6245671417607734E-003  -2.8165674798876660E-004  -1.3329293543077247E-032  -0.0000000000000000       -2.7019617630692658E-004  -1.5741590137672927E-003  -3.9162163703820117E-003  -7.2902439183339133E-003  -1.1687639498547963E-002  -1.7097341305959451E-002  -2.3505851816253712E-002  -3.0897272520178969E-002  -3.9253342562649861E-002  -4.8553477715157133E-002  -5.8774818942025825E-002  -6.9892289448625911E-002  -8.1878656406814826E-002  -9.4704597067209934E-002 -0.10833876968851766      -0.12274788931292072      -0.13789680821210878      -0.15374860082674913      -0.17026465297872082      -0.18740475515497518      -0.20512719962518139      -0.22338888117323080      -0.24214540118477285      -0.26135117485286069      -0.28095954123356687      -0.30092287589400907      -0.32119270587447102      -0.34171982669297440      -0.36245442110776771      -0.38334617934927528      -0.40434442053846609      -0.42539821499152308      -0.44645650711949564      -0.46746823862782444      -0.48838247171830979      -0.50914851199154942      -0.52971603076272245      -0.55003518648879168      -0.57005674501660308      -0.58973219836480495      -0.60901388174340187      -0.62785508854984784      -0.64621018303645861      -0.66403471039988393      -0.68128550402239130      -0.69792078959356041      -0.71390028588428922      -0.72918530190584097      -0.74373883024184007      -0.75752563630915393      -0.77051234335010232      -0.78266751293376891      -0.79396172078857075      -0.80436762777263338      -0.81386004581212834      -0.82241599865789339      -0.83001477729722739      -0.83663798990704963      -0.84226960620778768      -0.84689599613209765      -0.85050596269336409      -0.85309076899574632      -0.85464415930313109      -0.85516237412928364      -0.85464415930329629      -0.85309076899580816      -0.85050596269329370      -0.84689599613195454      -0.84226960620799129      -0.83663798990701899      -0.83001477729722339      -0.82241599865801707      -0.81386004581220206      -0.80436762777241855      -0.79396172078880278      -0.78266751293361847      -0.77051234335006646      -0.75752563630917014      -0.74373883024179444      -0.72918530190587227      -0.71390028588392407      -0.69792078959396320      -0.68128550402209720      -0.66403471040019790      -0.64621018303609101      -0.62785508854990968      -0.60901388174369153      -0.58973219836426982      -0.57005674501672499      -0.55003518648873229      -0.52971603076250007      -0.50914851199145850      -0.48838247171835680      -0.46746823862791204      -0.44645650711930079      -0.42539821499155922      -0.40434442053846575      -0.38334617934922161      -0.36245442110785198      -0.34171982669295919      -0.32119270587436777      -0.30092287589396999      -0.28095954123368333      -0.26135117485273773      -0.24214540118477368      -0.22338888117334663      -0.20512719962510290      -0.18740475515502431      -0.17026465297870161      -0.15374860082678238      -0.13789680821225292      -0.12274788931272002      -0.10833876968866978       -9.4704597067024013E-002  -8.1878656407016165E-002  -6.9892289448429554E-002  -5.8774818942161459E-002  -4.8553477715064734E-002  -3.9253342562735015E-002  -3.0897272520135164E-002  -2.3505851816253309E-002  -1.7097341305966126E-002  -1.1687639498530009E-002  -7.2902439183690146E-003  -3.9162163703696370E-003  -1.5741590137627987E-003  -2.7019617631469277E-004  -1.2984023046594525E-032  -0.0000000000000000       -2.5749822599907481E-004  -1.5187859965813486E-003  -3.7880683512746885E-003  -7.0594014692147641E-003  -1.1324435565776546E-002  -1.6572432545772408E-002  -2.2790289226670406E-002  -2.9962571070671986E-002  -3.8071549697925540E-002  -4.7097240719459844E-002  -5.7017450889062779E-002  -6.7807833498712791E-002  -7.9441948314694158E-002  -9.1891325770051491E-002 -0.10512553583775161      -0.11911226160253405      -0.13381737737792099      -0.14920503117517281      -0.16523773133126146      -0.18187643708085580      -0.19908065286308119      -0.21680852612135043      -0.23501694837836054      -0.25366165932592488      -0.27269735369078019      -0.29207779061226735      -0.31175590526919789      -0.33168392249167045      -0.35181347207382502      -0.37209570552285576      -0.39248141395030200      -0.41292114683053183      -0.43336533133468069      -0.45376439195722795      -0.47406887013928339      -0.49422954361178179      -0.51419754515768568      -0.53392448052025443      -0.55336254516030559      -0.57246463958938165      -0.59118448300737581      -0.60947672494327298      -0.62729705466952923      -0.64460230809393404      -0.66135057188382018      -0.67750128457725878      -0.69301533442473628      -0.70785515373557650      -0.72198480949987542      -0.73537009006125298      -0.74797858764124459      -0.75977977650851292      -0.77074508661026653      -0.78084797248143756      -0.79006397727728805      -0.79837079175645886      -0.80574830809855980      -0.81217866839473052      -0.81764630772858204      -0.82213799170917068      -0.82564284839968416      -0.82815239453267642      -0.82966055597501376      -0.83016368237606286      -0.82966055597479538      -0.82815239453247613      -0.82564284839981150      -0.82213799170941715      -0.81764630772835023      -0.81217866839485198      -0.80574830809842535      -0.79837079175647163      -0.79006397727712918      -0.78084797248154125      -0.77074508661027319      -0.75977977650866013      -0.74797858764123515      -0.73537009006147147      -0.72198480949965460      -0.70785515373556107      -0.69301533442482910      -0.67750128457714498      -0.66135057188387869      -0.64460230809388352      -0.62729705466963381      -0.60947672494316252      -0.59118448300703363      -0.57246463958988958      -0.55336254516011707      -0.53392448052024888      -0.51419754515811467      -0.49422954361146409      -0.47406887013965393      -0.45376439195702489      -0.43336533133483573      -0.41292114683057635      -0.39248141395024622      -0.37209570552291504      -0.35181347207360403      -0.33168392249175177      -0.31175590526932057      -0.29207779061216183      -0.27269735369084297      -0.25366165932594165      -0.23501694837849871      -0.21680852612117407      -0.19908065286309745      -0.18187643708087101      -0.16523773133124314      -0.14920503117513931      -0.13381737737784702      -0.11911226160262441      -0.10512553583765297       -9.1891325770162832E-002  -7.9441948314642019E-002  -6.7807833498707004E-002  -5.7017450889000051E-002  -4.7097240719549391E-002  -3.8071549697918976E-002  -2.9962571070692709E-002  -2.2790289226680627E-002  -1.6572432545762562E-002  -1.1324435565775658E-002  -7.0594014691999678E-003  -3.7880683512682110E-003  -1.5187859965879471E-003  -2.5749822600529320E-004  -1.2607472901326450E-032  -0.0000000000000000       -2.4359827315160226E-004  -1.4585910623644070E-003  -3.6490508499450978E-003  -6.8092289948193628E-003  -1.0931048554640685E-002  -1.6004121360872807E-002  -2.2015770488650582E-002  -2.8951062898029341E-002  -3.6792845737466801E-002  -4.5521782941630368E-002  -5.5116400860574150E-002  -6.5553141863929756E-002  -7.6806422346381326E-002  -8.8848694843003673E-002 -0.10165051467960984      -0.11518061116826590      -0.12940596319966272      -0.14429187904918653      -0.15980208020699663      -0.17589878902644190      -0.19254281997930467      -0.20969367430670469      -0.22730963782042649      -0.24534788163820084      -0.26376456559460160      -0.28251494408839622      -0.30155347410637040      -0.32083392516048975      -0.34030949088668655      -0.35993290201456968      -0.37965654045905578      -0.39943255423933960      -0.41921297296481674      -0.43894982359170431      -0.45859524619347958      -0.47810160944118441      -0.49742162553980057      -0.51650846432098074      -0.53531586623657523      -0.55379825397143556      -0.57191084239530610      -0.58960974662322130      -0.60685208787754386      -0.62359609693698048      -0.63980121490040864      -0.65542819102836314      -0.67043917743026715      -0.68479782036397352      -0.69846934792829085      -0.71142065394345244      -0.72362037780526922      -0.73503898013669489      -0.74564881403471972      -0.75542419176342590      -0.76434144670875337      -0.77237899047083247      -0.77951736492799606      -0.78573928917869451      -0.79102970121520744      -0.79537579426015503      -0.79876704765049844      -0.80119525221759191      -0.80265453008458965      -0.80314134884628674      -0.80265453008469545      -0.80119525221776888      -0.79876704765032269      -0.79537579426001281      -0.79102970121528138      -0.78573928917867286      -0.77951736492818224      -0.77237899047073477      -0.76434144670878101      -0.75542419176347619      -0.74564881403453553      -0.73503898013662095      -0.72362037780521415      -0.71142065394319709      -0.69846934792842852      -0.68479782036415737      -0.67043917743028691      -0.65542819102840089      -0.63980121490030328      -0.62359609693694140      -0.60685208787755540      -0.58960974662332122      -0.57191084239554413      -0.55379825397114402      -0.53531586623673166      -0.51650846432103592      -0.49742162553934743      -0.47810160944172753      -0.45859524619282149      -0.43894982359190493      -0.41921297296467996      -0.39943255423933094      -0.37965654045914943      -0.35993290201455563      -0.34030949088681622      -0.32083392516053572      -0.30155347410616301      -0.28251494408860611      -0.26376456559448530      -0.24534788163815568      -0.22730963782039693      -0.20969367430668900      -0.19254281997945680      -0.17589878902629291      -0.15980208020702485      -0.14429187904929053      -0.12940596319959968      -0.11518061116837028      -0.10165051467960962       -8.8848694842969006E-002  -7.6806422346309078E-002  -6.5553141863996536E-002  -5.5116400860636725E-002  -4.5521782941584397E-002  -3.6792845737428206E-002  -2.8951062898008483E-002  -2.2015770488619371E-002  -1.6004121360913160E-002  -1.0931048554652123E-002  -6.8092289948229910E-003  -3.6490508499376281E-003  -1.4585910623701335E-003  -2.4359827313925487E-004  -1.2200550249554875E-032  -0.0000000000000000       -2.2853465521783300E-004  -1.3937289311165095E-003  -3.4995133244745545E-003  -6.5403485750174864E-003  -1.0508450387986087E-002  -1.5393805894913442E-002  -2.1184195311317402E-002  -2.7865223414197993E-002  -3.5420354540877191E-002  -4.3830947872756466E-002  -5.3076301422622242E-002  -6.3133703728901494E-002  -7.3978489779074397E-002  -8.5584100906663046E-002  -9.7922149054261221E-002 -0.11096248541965884      -0.12467327334400584      -0.13902106526300109      -0.15397088353307878      -0.16948630494624090      -0.18552954872181238      -0.20206156776286543      -0.21904214296705304      -0.23642998035066876      -0.25418281076362614      -0.27225749194707288      -0.29061011269087361      -0.30919609884548055      -0.32797032091439865      -0.34688720299527792      -0.36590083278107460      -0.38496507237220556      -0.40403366962629972      -0.42306036978070793      -0.44199902707187433      -0.46080371609365972      -0.47942884261248375      -0.49782925358741137      -0.51596034611715924      -0.53377817505323222      -0.55123955903772792      -0.56830218467211269      -0.58492470861499424      -0.60106685731738563      -0.61668952418428691      -0.63175486392063107      -0.64622638382438313      -0.66006903182505217      -0.67324928103862425      -0.68573521064375631      -0.69749658288594163      -0.70850491601369237      -0.71873355298724118      -0.72815772577607951      -0.73675461510644669      -0.74450340550132788      -0.75138533549366959      -0.75738374287698940      -0.76248410489914475      -0.76667407329088189      -0.76994350405079182      -0.77228448191274135      -0.77369133944001989      -0.77416067069063876      -0.77369133943993751      -0.77228448191280719      -0.76994350405084988      -0.76667407329098181      -0.76248410489915486      -0.75738374287689103      -0.75138533549349629      -0.74450340550141203      -0.73675461510656581      -0.72815772577595406      -0.71873355298748698      -0.70850491601368126      -0.69749658288612515      -0.68573521064389353      -0.67324928103867687      -0.66006903182492471      -0.64622638382447151      -0.63175486392047808      -0.61668952418444756      -0.60106685731733100      -0.58492470861498580      -0.56830218467230620      -0.55123955903742328      -0.53377817505337100      -0.51596034611705954      -0.49782925358738517      -0.47942884261292884      -0.46080371609309767      -0.44199902707251110      -0.42306036978067890      -0.40403366962631326      -0.38496507237212035      -0.36590083278104918      -0.34688720299529374      -0.32797032091425743      -0.30919609884545690      -0.29061011269108206      -0.27225749194680959      -0.25418281076359872      -0.23642998035089877      -0.21904214296694602      -0.20206156776299844      -0.18552954872155786      -0.16948630494661934      -0.15397088353291039      -0.13902106526295022      -0.12467327334405766      -0.11096248541959165       -9.7922149054201782E-002  -8.5584100906747729E-002  -7.3978489779060602E-002  -6.3133703728946750E-002  -5.3076301422520712E-002  -4.3830947872752456E-002  -3.5420354540995264E-002  -2.7865223414127324E-002  -2.1184195311378464E-002  -1.5393805894883724E-002  -1.0508450387975873E-002  -6.5403485750255268E-003  -3.4995133244840092E-003  -1.3937289310818222E-003  -2.2853465524632109E-004  -1.1764235403590135E-032  -0.0000000000000000       -2.1234857621589749E-004  -1.3243656912182067E-003  -3.3398307645133973E-003  -6.2534276076874167E-003  -1.0057683672967471E-002  -1.4742985855716415E-002  -2.0297601293626837E-002  -2.6707707597390166E-002  -3.3957426468277326E-002  -4.2028857574519948E-002  -5.0902120803242024E-002  -6.0555405904407125E-002  -7.0965026211938273E-002  -8.2105476168049418E-002  -9.3949493045261359E-002 -0.10646812288295544      -0.11963079049042422      -0.13340537335544389      -0.14775827928098098      -0.16265452755451701      -0.17805783346173928      -0.19393069594247894      -0.21023448816612136      -0.22692955082350952      -0.24397528789739251      -0.26133026468844422      -0.27895230786022279      -0.29679860725005019      -0.31482581922699659      -0.33299017131309261      -0.35124756784445915      -0.36955369640609020      -0.38786413477747178      -0.40613445814657223      -0.42432034631955717      -0.44237769067663579      -0.46026270061162344      -0.47793200920300904      -0.49534277785291841      -0.51245279965996182      -0.52922060124726256      -0.54560554284011298      -0.56156791630664460      -0.57706904096699729      -0.59207135691355683      -0.60653851562179950      -0.62043546764802937      -0.63372854717861093      -0.64638555325110203      -0.65837582743308254      -0.66967032778099667      -0.68024169890139607      -0.69006433793695243      -0.69911445632976044      -0.70737013720460151      -0.71481138823723112      -0.72142018988091416      -0.72718053883136768      -0.73207848663115516      -0.73610217331493111      -0.73924185601696135      -0.74148993247438733      -0.74284095936071615      -0.74329166542201530      -0.74284095936082017      -0.74148993247417905      -0.73924185601705694      -0.73610217331469330      -0.73207848663117914      -0.72718053883144818      -0.72142018988106915      -0.71481138823723855      -0.70737013720441311      -0.69911445632985669      -0.69006433793672917      -0.68024169890153141      -0.66967032778067315      -0.65837582743314149      -0.64638555325087133      -0.63372854717866678      -0.62043546764786450      -0.60653851562197225      -0.59207135691340163      -0.57706904096721878      -0.56156791630653657      -0.54560554283961682      -0.52922060124781556      -0.51245279965969770      -0.49534277785299158      -0.47793200920299650      -0.46026270061139313      -0.44237769067690808      -0.42432034631917642      -0.40613445814650284      -0.38786413477750437      -0.36955369640624419      -0.35124756784447309      -0.33299017131304187      -0.31482581922706732      -0.29679860725010404      -0.27895230785998515      -0.26133026468875464      -0.24397528789756809      -0.22692955082312266      -0.21023448816633497      -0.19393069594227436      -0.17805783346204018      -0.16265452755404450      -0.14775827928119450      -0.13340537335548780      -0.11963079049036983      -0.10646812288291810       -9.3949493045490926E-002  -8.2105476167862970E-002  -7.0965026211961324E-002  -6.0555405904426471E-002  -5.0902120803252446E-002  -4.2028857574580601E-002  -3.3957426468129048E-002  -2.6707707597484632E-002  -2.0297601293614281E-002  -1.4742985855708287E-002  -1.0057683672942554E-002  -6.2534276077237296E-003  -3.3398307644913875E-003  -1.3243656912313910E-003  -2.1234857621165815E-004  -1.1299579484112824E-032  -0.0000000000000000       -1.9508400371888912E-004  -1.2506783943378045E-003  -3.1704027777468349E-003  -5.9491771900414903E-003  -9.5798591732062822E-003  -1.4053258886614800E-002  -1.9358158992894746E-002  -2.5481343573733672E-002  -3.2407630279110373E-002  -4.0119902723054240E-002  -4.8599150887848219E-002  -5.7824518612516952E-002  -6.7773354965032048E-002  -7.8421269267403421E-002  -8.9742190125869231E-002 -0.10170842849123171      -0.11429074461612766      -0.12745841874345973      -0.14117932535681149      -0.15542001081741175      -0.17014577419727020      -0.18532075111082014      -0.20090800035335146      -0.21686959312130297      -0.23316670461773195      -0.24975970780558515      -0.26660826909129726      -0.28367144571536718      -0.30090778458858658      -0.31827542237388612      -0.33573218653919595      -0.35323569715251490      -0.37074346917962370      -0.38821301502005817      -0.40560194705390629      -0.42286807993597053      -0.43996953240251147      -0.45686482833790309      -0.47351299686199894      -0.48987367119171782      -0.50590718604895124      -0.52157467336297669      -0.53683815605807084      -0.55166063968015344      -0.56600620165462856      -0.57984007795781056      -0.59312874698542462      -0.60584001043137847      -0.61794307096254564      -0.62940860652063357      -0.64020884105909892      -0.65031761155215206      -0.65971043110959748      -0.66836454804958945      -0.67625900078236867      -0.68337466837911609      -0.68969431669349557      -0.69520263994052056      -0.69988629761446319      -0.70373394667099010      -0.70673626889140684      -0.70888599335576652      -0.71017791398821140      -0.71060890210955463      -0.71017791398818020      -0.70888599335591285      -0.70673626889111518      -0.70373394667138445      -0.69988629761448840      -0.69520263994043041      -0.68969431669339076      -0.68337466837895300      -0.67625900078258550      -0.66836454804956003      -0.65971043110963146      -0.65031761155201584      -0.64020884105946663      -0.62940860652036235      -0.61794307096292234      -0.60584001043124613      -0.59312874698558282      -0.57984007795770953      -0.56600620165466142      -0.55166063968015899      -0.53683815605819885      -0.52157467336339369      -0.50590718604859497      -0.48987367119182462      -0.47351299686200249      -0.45686482833781566      -0.43996953240272241      -0.42286807993586345      -0.40560194705412256      -0.38821301502012312      -0.37074346917966511      -0.35323569715238434      -0.33573218653909348      -0.31827542237408518      -0.30090778458854633      -0.28367144571511388      -0.26660826909167534      -0.24975970780531212      -0.23316670461749547      -0.21686959312170115      -0.20090800035306586      -0.18532075111108315      -0.17014577419709243      -0.15542001081758142      -0.14117932535676539      -0.12745841874341063      -0.11429074461614555      -0.10170842849135131       -8.9742190125659926E-002  -7.8421269267521049E-002  -6.7773354965069227E-002  -5.7824518612365490E-002  -4.8599150888008799E-002  -4.0119902722913096E-002  -3.2407630279202404E-002  -2.5481343573711693E-002  -1.9358158992846739E-002  -1.4053258886684784E-002  -9.5798591731748040E-003  -5.9491771900303672E-003  -3.1704027777897550E-003  -1.2506783942912937E-003  -1.9508400375043263E-004  -1.0807701887932011E-032  -0.0000000000000000       -1.7678756073035204E-004  -1.1728546216654952E-003  -2.9916526194358321E-003  -5.6283503923964893E-003  -9.0761531188812573E-003  -1.3326316697816788E-002  -1.8368166676420199E-002  -2.4189125778656201E-002  -3.0774744511099919E-002  -3.8108731996995431E-002  -4.6172994442605496E-002  -5.4947680342477337E-002  -6.4411229396989733E-002  -7.4540424887187345E-002  -8.5310449880188335E-002  -9.6694947263348943E-002 -0.10866608348747092      -0.12119461586642004      -0.13424996326728361      -0.14780028002174664      -0.16181253288431299      -0.17625258084452466      -0.19108525760669012      -0.20627445653852838      -0.22178321787726490      -0.23757381799072957      -0.25360786047774875      -0.26984636887432389      -0.28624988077104491      -0.30277854308027236      -0.31939220824962572      -0.33605053118066919      -0.35271306661385138      -0.36933936675574153      -0.38588907890453594      -0.40232204284273948      -0.41859838776321695      -0.43467862848761418      -0.45052376075898909      -0.46609535536231150      -0.48135565086153209      -0.49626764471664081      -0.51079518257237699      -0.52490304549364619      -0.53855703494625595      -0.55172405530780222      -0.56437219372435055      -0.57647079710194338      -0.58799054606642687      -0.59890352569793304      -0.60918329288023376      -0.61880494009402542      -0.62774515551046073      -0.63598227922736850      -0.64349635552745199      -0.65026918101576925      -0.65628434853984019      -0.66152728676552175      -0.66598529533190254      -0.66964757548952947      -0.67250525614789680      -0.67455141528142337      -0.67578109662183361      -0.67619132161819617      -0.67578109662169650      -0.67455141528148788      -0.67250525614826195      -0.66964757548912168      -0.66598529533183781      -0.66152728676558936      -0.65628434853998352      -0.65026918101591347      -0.64349635552736995      -0.63598227922740691      -0.62774515551049326      -0.61880494009404730      -0.60918329288010697      -0.59890352569810046      -0.58799054606620393      -0.57647079710203308      -0.56437219372438008      -0.55172405530773760      -0.53855703494610152      -0.52490304549364897      -0.51079518257223555      -0.49626764471646323      -0.48135565086157994      -0.46609535536248897      -0.45052376075883116      -0.43467862848783467      -0.41859838776292796      -0.40232204284282380      -0.38588907890434726      -0.36933936675572077      -0.35271306661371149      -0.33605053118080302      -0.31939220824980014      -0.30277854307990842      -0.28624988077123042      -0.26984636887447760      -0.25360786047745620      -0.23757381799103042      -0.22178321787736613      -0.20627445653819754      -0.19108525760691999      -0.17625258084433912      -0.16181253288434785      -0.14780028002187084      -0.13424996326719765      -0.12119461586637592      -0.10866608348757269       -9.6694947263180148E-002  -8.5310449880313485E-002  -7.4540424887194659E-002  -6.4411229396926839E-002  -5.4947680342590205E-002  -4.6172994442478639E-002  -3.8108731997071404E-002  -3.0774744511123855E-002  -2.4189125778621628E-002  -1.8368166676432696E-002  -1.3326316697783171E-002  -9.0761531189089886E-003  -5.6283503923912192E-003  -2.9916526194081654E-003  -1.1728546216950506E-003  -1.7678756071096063E-004  -1.0289787591260289E-032  -0.0000000000000000       -1.5750840927290994E-004  -1.0910920271516604E-003  -2.8040261623623864E-003  -5.2917404327077278E-003  -8.5478043572041699E-003  -1.2563940973793949E-002  -1.7330044762311883E-002  -2.2834207719944741E-002  -2.9062748347685005E-002  -3.6000240852558062E-002  -4.3629551577938797E-002  -5.1931881826458151E-002  -6.0886814187870661E-002  -7.0472362157868104E-002  -8.0665023365924640E-002  -9.1439836446269795E-002 -0.10277044141357401      -0.11462914340938124      -0.12698697966081762      -0.13981378949193266      -0.15307828721661015      -0.16674813774101890      -0.18079003468972316      -0.19516978086874731      -0.20985237087097830      -0.22480207562819488      -0.23998252869578859      -0.25535681408054822      -0.27088755537533415      -0.28653700601062176      -0.30226714038635694      -0.31803974567521570      -0.33381651407016766      -0.34955913526122423      -0.36522938890595441      -0.38078923688843613      -0.39620091512245437      -0.41142702470394399      -0.42643062216467864      -0.44117530863469262      -0.45562531767940079      -0.46974560161623646      -0.48350191608400128      -0.49686090268367300      -0.50979016946636113      -0.52225836910132784      -0.53423527450731745      -0.54569185179242419      -0.55660033030474165      -0.56693426963774241      -0.57666862342505509      -0.58577979976956629      -0.59424571816266225      -0.60204586275920580      -0.60916133187086918      -0.61557488357270196      -0.62127097729711545      -0.62623581132870221      -0.63045735610080555      -0.63392538321634673      -0.63663149012697040      -0.63856912039960556      -0.63973357953842580      -0.64012204630770808      -0.63973357953862509      -0.63856912039950664      -0.63663149012675102      -0.63392538321660397      -0.63045735610078346      -0.62623581132871542      -0.62127097729698944      -0.61557488357253609      -0.60916133187092347      -0.60204586275906968      -0.59424571816271721      -0.58577979976970640      -0.57666862342484382      -0.56693426963786220      -0.55660033030474543      -0.54569185179241875      -0.53423527450713182      -0.52225836910155887      -0.50979016946654543      -0.49686090268346828      -0.48350191608425858      -0.46974560161624013      -0.45562531767941294      -0.44117530863444504      -0.42643062216502714      -0.41142702470360815      -0.39620091512275785      -0.38078923688820959      -0.36522938890619405      -0.34955913526114979      -0.33381651407037538      -0.31803974567500143      -0.30226714038627212      -0.28653700601092807      -0.27088755537520287      -0.25535681408048722      -0.23998252869588696      -0.22480207562792501      -0.20985237087112432      -0.19516978086892597      -0.18079003468945401      -0.16674813774120195      -0.15307828721653399      -0.13981378949185794      -0.12698697966081135      -0.11462914340947167      -0.10277044141357303       -9.1439836446344527E-002  -8.0665023365872418E-002  -7.0472362157737334E-002  -6.0886814188034627E-002  -5.1931881826385397E-002  -4.3629551577886318E-002  -3.6000240852667044E-002  -2.9062748347575638E-002  -2.2834207720016278E-002  -1.7330044762301901E-002  -1.2563940973779393E-002  -8.5478043572512485E-003  -5.2917404326778958E-003  -2.8040261623678443E-003  -1.0910920271563086E-003  -1.5750840926396145E-004  -9.7470842950022706E-033  -0.0000000000000000       -1.3729812986219822E-004  -1.0055978539850862E-003  -2.6079908144472992E-003  -4.9401787526409903E-003  -7.9961113529260323E-003  -1.1767999061992834E-002  -1.6246329968058131E-002  -2.1419894355342008E-002  -2.7275812006047041E-002  -3.3799559696083038E-002  -4.0975005506957485E-002  -4.8784449155881975E-002  -5.7208665632499968E-002  -6.6226951926062247E-002  -7.5817177166351557E-002  -8.5955836177686304E-002  -9.6618106351687022E-002 -0.10777790768155876      -0.11940796583130169      -0.13147987807475647      -0.14396418195066038      -0.15683042647221473      -0.17004724570693758      -0.18358243456797457      -0.19740302661408077      -0.21147537368584535      -0.22576522718124814      -0.24023782076894343      -0.25485795435210457      -0.26959007906633620      -0.28439838311963933      -0.29924687825733337      -0.31409948665203347      -0.32892012799887727      -0.34367280662116623      -0.35832169835626626      -0.37283123703722992      -0.38716620033305904      -0.40129179476960197      -0.41517373970152860      -0.42877835005282194      -0.44207261760680505      -0.45502429067447492      -0.46760195191773468      -0.47977509417481956      -0.49151419407111246      -0.50279078326999560      -0.51357751716145383      -0.52384824085006865      -0.53357805226350963      -0.54274336223969200      -0.55132195144623986      -0.55929302399100267      -0.56663725759974259      -0.57333685023775627      -0.57937556306027815      -0.58473875959499344      -0.58941344105446147      -0.59338827769843827      -0.59665363617168932      -0.59920160274125567      -0.60102600239578807      -0.60212241373868314      -0.60248817965851964      -0.60212241373851227      -0.60102600239585646      -0.59920160274130618      -0.59665363617155187      -0.59338827769863323      -0.58941344105439075      -0.58473875959500832      -0.57937556306061377      -0.57333685023753522      -0.56663725759997086      -0.55929302399086933      -0.55132195144610430      -0.54274336223993669      -0.53357805226334487      -0.52384824085006121      -0.51357751716149402      -0.50279078327005899      -0.49151419407106789      -0.47977509417469760      -0.46760195191782522      -0.45502429067431183      -0.44207261760690153      -0.42877835005282017      -0.41517373970157256      -0.40129179476927185      -0.38716620033343063      -0.37283123703702092      -0.35832169835658090      -0.34367280662087779      -0.32892012799902959      -0.31409948665182874      -0.29924687825752094      -0.28439838311960625      -0.26959007906619925      -0.25485795435214464      -0.24023782076896544      -0.22576522718124037      -0.21147537368601849      -0.19740302661375214      -0.18358243456797041      -0.17004724570733096      -0.15683042647185369      -0.14396418195096547      -0.13147987807467429      -0.11940796583128321      -0.10777790768158209       -9.6618106351484795E-002  -8.5955836177839751E-002  -7.5817177166207617E-002  -6.6226951926312061E-002  -5.7208665632281205E-002  -4.8784449155952599E-002  -4.0975005506991867E-002  -3.3799559696034515E-002  -2.7275812006082992E-002  -2.1419894355294112E-002  -1.6246329968072921E-002  -1.1767999062059083E-002  -7.9961113527913710E-003  -4.9401787527257896E-003  -2.6079908144512093E-003  -1.0055978539657208E-003  -1.3729812987400266E-004  -9.1808994189338452E-033  -0.0000000000000000       -1.1621059336581785E-004  -9.1658842989162694E-004  -2.4040343827844905E-003  -4.5745330029775787E-003  -7.4224290439305280E-003  -1.0940439456554270E-002  -1.5119669176519721E-002  -1.9949634106836613E-002  -2.5418286661460381E-002  -3.1512041495876802E-002  -3.8215807611696212E-002  -4.5513026101376655E-002  -5.3385710983230701E-002  -6.1814492933532042E-002  -7.0778666203395735E-002  -8.0256238746714753E-002  -9.0223985433388221E-002 -0.10065750424309358      -0.11153127528079741      -0.12281872249054382      -0.13449227790714410      -0.14652344829528241      -0.15888288401772580      -0.17154044995619858      -0.18446529833083486      -0.19762594322689400      -0.21099033665531719      -0.22452594596808703      -0.23819983243209397      -0.25197873078310984      -0.26582912955624577      -0.27971735201160602      -0.29360963744787316      -0.30747222272090119      -0.32127142375505663      -0.33497371686972904      -0.34854581970410159      -0.36195477156434613      -0.37516801298801938      -0.38815346433526043      -0.40087960322013499      -0.41331554059898290      -0.42543109531615114      -0.43719686695516380      -0.44858430678771988      -0.45956578667865228      -0.47011466575642125      -0.48020535471007364      -0.48981337753802873      -0.49891543061589710      -0.50748943892978537      -0.51551460934684545      -0.52297148078977773      -0.52984197119762533      -0.53610942115757187      -0.54175863410386516      -0.54677591298718486      -0.55114909332335760      -0.55486757254758556      -0.55792233559341819      -0.56030597665088588      -0.56201271702924527      -0.56303841910607300      -0.56338059630684212      -0.56303841910619301      -0.56201271702927291      -0.56030597665077830      -0.55792233559346360      -0.55486757254733698      -0.55114909332352258      -0.54677591298716499      -0.54175863410349934      -0.53610942115784843      -0.52984197119736742      -0.52297148078999867      -0.51551460934678461      -0.50748943892976406      -0.49891543061585880      -0.48981337753810911      -0.48020535470991565      -0.47011466575660948      -0.45956578667857800      -0.44858430678763583      -0.43719686695521076      -0.42543109531623668      -0.41331554059892883      -0.40087960322027422      -0.38815346433528458      -0.37516801298801528      -0.36195477156430533      -0.34854581970401571      -0.33497371686956817      -0.32127142375547463      -0.30747222272049135      -0.29360963744816793      -0.27971735201144987      -0.26582912955632843      -0.25197873078315353      -0.23819983243210197      -0.22452594596806061      -0.21099033665529299      -0.19762594322685770      -0.18446529833124714      -0.17154044995588141      -0.15888288401760359      -0.14652344829551261      -0.13449227790693397      -0.12281872249055018      -0.11153127528094482      -0.10065750424302564       -9.0223985433537171E-002  -8.0256238746600553E-002  -7.0778666203492213E-002  -6.1814492933406198E-002  -5.3385710983380755E-002  -4.5513026101322275E-002  -3.8215807611699758E-002  -3.1512041495831380E-002  -2.5418286661548797E-002  -1.9949634106777882E-002  -1.5119669176531934E-002  -1.0940439456487436E-002  -7.4224290440632126E-003  -4.5745330028756836E-003  -2.4040343828214822E-003  -9.1658842988434392E-004  -1.1621059336977591E-004  -8.5925969520133905E-033  -0.0000000000000000       -9.4301828436150426E-005  -8.2428863933895423E-004  -2.1926638893477383E-003  -4.1957049394175687E-003  -6.8281655633359124E-003  -1.0083287083963064E-002  -1.3952813038890103E-002  -1.8427010526924924E-002  -2.3494693938671506E-002  -2.9143248854237171E-002  -3.5358661868801003E-002  -4.2125555656835852E-002  -4.9427226909298905E-002  -5.7245686959488028E-002  -6.5561705374903037E-002  -7.4354856519754819E-002  -8.3603569002477104E-002  -9.3285177870355923E-002 -0.10337597944806268      -0.11385128866574529      -0.12468549875807851      -0.13585214317066657      -0.14732395954546240      -0.15907295561256815      -0.17107047684085047      -0.18328727567936434      -0.19569358222521058      -0.20825917614552697      -0.22095345968000418      -0.23374553155049449      -0.24660426159774304      -0.25949836596341569      -0.27239648264203492      -0.28526724721151314      -0.29807936857291017      -0.31080170449840971      -0.32340333682851408      -0.33585364611532470      -0.34812238554223812      -0.36017975394858126      -0.37199646776685796      -0.38354383171145784      -0.39479380804906739      -0.40571908427001180      -0.41629313901853127      -0.42649030610300409      -0.43628583644461494      -0.44565595781106077      -0.45457793218962256      -0.46303011066473110      -0.47099198566541467      -0.47844424045655637      -0.48536879575836694      -0.49174885337404955      -0.49756893673074598      -0.50281492822732743      -0.50747410330134779      -0.51153516113859476      -0.51498825194059983      -0.51782500069730375      -0.52003852739244760      -0.52162346361113976      -0.52257596548907859      -0.52289372299200365      -0.52257596548889074      -0.52162346361111156      -0.52003852739261336      -0.51782500069728843      -0.51498825194080522      -0.51153516113838637      -0.50747410330144216      -0.50281492822744767      -0.49756893673067637      -0.49174885337424040      -0.48536879575806441      -0.47844424045679401      -0.47099198566523526      -0.46303011066491617      -0.45457793218953352      -0.44565595781112288      -0.43628583644462560      -0.42649030610275679      -0.41629313901885817      -0.40571908426996650      -0.39479380804890762      -0.38354383171147927      -0.37199646776671602      -0.36017975394846363      -0.34812238554242059      -0.33585364611513169      -0.32340333682880457      -0.31080170449854011      -0.29807936857230083      -0.28526724721220448      -0.27239648264162775      -0.25949836596344650      -0.24660426159788670      -0.23374553155042377      -0.22095345967985433      -0.20825917614557662      -0.19569358222537492      -0.18328727567925815      -0.17107047684051632      -0.15907295561292947      -0.14732395954531308      -0.13585214317076433      -0.12468549875801516      -0.11385128866587012      -0.10337597944788257       -9.3285177870384400E-002  -8.3603569002288589E-002  -7.4354856519968385E-002  -6.5561705374890769E-002  -5.7245686959411284E-002  -4.9427226909264779E-002  -4.2125555656852054E-002  -3.5358661868839507E-002  -2.9143248854296862E-002  -2.3494693938538317E-002  -1.8427010526996565E-002  -1.3952813038885858E-002  -1.0083287083981417E-002  -6.8281655632651999E-003  -4.1957049394832167E-003  -2.1926638893121899E-003  -8.2428863933937371E-004  -9.4301828439560947E-005  -7.9835941664129285E-033  -0.0000000000000000       -7.1629883136348584E-005  -7.2893137559254637E-004  -1.9744043398036222E-003  -3.8046282394437400E-003  -6.2147788288026990E-003  -9.1986384075923248E-003  -1.2748609324960396E-002  -1.6855733641895288E-002  -2.1509714988799306E-002  -2.6698940575812933E-002  -3.2410508664809420E-002  -3.8630260869259907E-002  -4.5342817102635116E-002  -5.2531613000507099E-002  -6.0178940077451518E-002  -6.8265988621840773E-002  -7.6772893241682724E-002  -8.5678780956481446E-002  -9.4961821704333621E-002 -0.10459928116404101      -0.11456757574088836      -0.12484232960837378      -0.13539843364265636      -0.14621010613320279      -0.15725095509815964      -0.16849404207906593      -0.17991194723807466      -0.19147683561721690      -0.20316052439452431      -0.21493455096941755      -0.22677024172454210      -0.23863878128649724      -0.25051128212849688      -0.26235885433929107      -0.27415267539401778      -0.28586405976313789      -0.29746452817619468      -0.30892587639630853      -0.32022024332071947      -0.33132017824761212      -0.34219870715664541      -0.35282939783056877      -0.36318642366648185      -0.37324462602789649      -0.38297957497664420      -0.39236762824660187      -0.40138598831584077      -0.41001275743444804      -0.41822699048443290      -0.42600874553261697      -0.43333913196736612      -0.44020035609398966      -0.44657576407958183      -0.45244988215258169      -0.45780845394605219      -0.46263847490677334      -0.46692822368341308      -0.47066729041314581      -0.47384660184694560      -0.47645844324687997      -0.47849647700536246      -0.47995575793881273      -0.48083274522504899      -0.48112531094603567      -0.48083274522529540      -0.47995575793877765      -0.47849647700524939      -0.47645844324689407      -0.47384660184681582      -0.47066729041324895      -0.46692822368338943      -0.46263847490682897      -0.45780845394591868      -0.45244988215255405      -0.44657576407979904      -0.44020035609376817      -0.43333913196760310      -0.42600874553249674      -0.41822699048440570      -0.41001275743468513      -0.40138598831557426      -0.39236762824698479      -0.38297957497624230      -0.37324462602811048      -0.36318642366651399      -0.35282939783051781      -0.34219870715680062      -0.33132017824764681      -0.32022024332064269      -0.30892587639648522      -0.29746452817593960      -0.28586405976292867      -0.27415267539455940      -0.26235885433864964      -0.25051128212877927      -0.23863878128673829      -0.22677024172415122      -0.21493455096965278      -0.20316052439453794      -0.19147683561717010      -0.17991194723799767      -0.16849404207910068      -0.15725095509840928      -0.14621010613282992      -0.13539843364296836      -0.12484232960815482      -0.11456757574099999      -0.10459928116392889       -9.4961821704504873E-002  -8.5678780956394057E-002  -7.6772893241972784E-002  -6.8265988621574208E-002  -6.0178940077352236E-002  -5.2531613000740121E-002  -4.5342817102482114E-002  -3.8630260869385299E-002  -3.2410508664655925E-002  -2.6698940575797931E-002  -2.1509714989011729E-002  -1.6855733641682115E-002  -1.2748609325064707E-002  -9.1986384075727571E-003  -6.2147788288317556E-003  -3.8046282394259053E-003  -1.9744043398254424E-003  -7.2893137557681253E-004  -7.1629883132250070E-005  -7.3553582031853219E-033  -0.0000000000000000       -4.8254682090908687E-005  -6.3075697307894793E-004  -1.7497974495028490E-003  -3.4022662384840538E-003  -5.5837730166161843E-003  -8.2886563571555136E-003  -1.1509996041039229E-002  -1.5239630987363358E-002  -1.9468179185387520E-002  -2.4185057762683048E-002  -2.9378508040534278E-002  -3.5035624989917906E-002  -4.1142389104464751E-002  -4.7683700533323992E-002  -5.4643415700469281E-002  -6.2004386431317435E-002  -6.9748501492236395E-002  -7.7856730447524905E-002  -8.6309169735348801E-002  -9.5085090834148872E-002 -0.10416299042400606      -0.11352064240509369      -0.12313515165824064      -0.13298300941072491      -0.14304015008304458      -0.15328200946627846      -0.16368358410466260      -0.17421949172815290      -0.18486403259485273      -0.19559125159776750      -0.20637500097614303      -0.21718900349690667      -0.22800691593149125      -0.23880239270112441      -0.24954914951217755      -0.26022102684408782      -0.27079205313688820      -0.28123650751055451      -0.29152898188522625      -0.30164444234052695      -0.31155828956599552      -0.32124641826208927      -0.33068527534718845      -0.33985191682487942      -0.34872406318392363      -0.35728015318754169      -0.36549939593139158      -0.37336182103659971      -0.38084832686127923      -0.38794072661774859      -0.39462179227449073      -0.40087529614530798      -0.40668605006527603      -0.41203994205130756      -0.41692397036932055      -0.42132627491929769      -0.42523616586256485      -0.42864414942552875      -0.43154195081753355      -0.43392253420180410      -0.43578011968064589      -0.43711019724583239      -0.43790953766424368      -0.43817620027338994      -0.43790953766400909      -0.43711019724597178      -0.43578011968067198      -0.43392253420180710      -0.43154195081757696      -0.42864414942559598      -0.42523616586242491      -0.42132627491925723      -0.41692397036949674      -0.41203994205123873      -0.40668605006511727      -0.40087529614549794      -0.39462179227427907      -0.38794072661782864      -0.38084832686142894      -0.37336182103606591      -0.36549939593178593      -0.35728015318738776      -0.34872406318395222      -0.33985191682479227      -0.33068527534717806      -0.32124641826226624      -0.31155828956586912      -0.30164444234055821      -0.29152898188520271      -0.28123650751040852      -0.27079205313706728      -0.26022102684444803      -0.24954914951169296      -0.23880239270150883      -0.22800691593155090      -0.21718900349637948      -0.20637500097671524      -0.19559125159737992      -0.18486403259492454      -0.17421949172835580      -0.16368358410439737      -0.15328200946654982      -0.14304015008281443      -0.13298300941100014      -0.12313515165801180      -0.11352064240526656      -0.10416299042393072       -9.5085090834082425E-002  -8.6309169735366287E-002  -7.7856730447553091E-002  -6.9748501492082851E-002  -6.2004386431445242E-002  -5.4643415700636168E-002  -4.7683700533043410E-002  -4.1142389104680675E-002  -3.5035624989853797E-002  -2.9378508040542851E-002  -2.4185057762846528E-002  -1.9468179185044371E-002  -1.5239630987655656E-002  -1.1509996040898028E-002  -8.2886563571961443E-003  -5.5837730165655079E-003  -3.4022662385338781E-003  -1.7497974494704728E-003  -6.3075697308917608E-004  -4.8254682102429121E-005  -6.7094025377929530E-033  -0.0000000000000000       -2.4237878782256320E-005  -5.3001262217978128E-004  -1.5194003285457962E-003  -2.9896095975716643E-003  -4.9366949208433696E-003  -7.3555650987508665E-003  -1.0239994329555828E-002  -1.3582638363120882E-002  -1.7375052459617374E-002  -2.1607709469826337E-002  -2.6270022408281472E-002  -3.1350370999338753E-002  -3.6836130396012960E-002  -4.2713701936377621E-002  -4.8968546148372843E-002  -5.5585218000676020E-002  -6.2547404340978191E-002  -6.9837963420827237E-002  -7.7438966409445004E-002  -8.5331740810912993E-002  -9.3496915661838431E-002 -0.10191446841253746      -0.11056377337579863      -0.11942365162447871      -0.12847242221911429      -0.13768795464134423      -0.14704772230871216      -0.15652885703817790      -0.16610820433030546      -0.17576237933838820      -0.18546782339231760      -0.19520086093012562      -0.20493775671635006      -0.21465477319142440      -0.22432822782839290      -0.23393455035222510      -0.24345033967726859      -0.25285242044532480      -0.26211789900341914      -0.27122421870413355      -0.28014921438836127      -0.28887116592099937      -0.29736885064548524      -0.30562159464218880      -0.31360932265048996      -0.32131260655420768      -0.32871271228991672      -0.33579164509189924      -0.34253219294024095      -0.34891796812089065      -0.35493344679624150      -0.36056400648834769      -0.36579596138148773      -0.37061659536916292      -0.37501419275361147      -0.37897806653077470      -0.38249858419396793      -0.38556719098944314      -0.38817643056752038      -0.39031996298703198      -0.39199258001906295      -0.39319021772191382      -0.39390996625149649      -0.39415007688657111      -0.39390996625169528      -0.39319021772170887      -0.39199258001907994      -0.39031996298702626      -0.38817643056745138      -0.38556719098935005      -0.38249858419413535      -0.37897806653083232      -0.37501419275342662      -0.37061659536923636      -0.36579596138170439      -0.36056400648808973      -0.35493344679640243      -0.34891796812080872      -0.34253219294010367      -0.33579164509251674      -0.32871271228953336      -0.32131260655413951      -0.31360932265067387      -0.30562159464216565      -0.29736885064551671      -0.28887116592077283      -0.28014921438850704      -0.27122421870402674      -0.26211789900343285      -0.25285242044550305      -0.24345033967721558      -0.23393455035168625      -0.22432822782897169      -0.21465477319105788      -0.20493775671628561      -0.19520086093040462      -0.18546782339210155      -0.17576237933863639      -0.16610820433029397      -0.15652885703777494      -0.14704772230915672      -0.13768795464102448      -0.12847242221926014      -0.11942365162434054      -0.11056377337581835      -0.10191446841249999       -9.3496915661925639E-002  -8.5331740810976664E-002  -7.7438966409368606E-002  -6.9837963420825336E-002  -6.2547404341052965E-002  -5.5585218000625054E-002  -4.8968546148239513E-002  -4.2713701936627116E-002  -3.6836130395833021E-002  -3.1350370999276192E-002  -2.6270022408449653E-002  -2.1607709469649308E-002  -1.7375052459848730E-002  -1.3582638362960048E-002  -1.0239994329567502E-002  -7.3555650987700959E-003  -4.9366949208622486E-003  -2.9896095975279631E-003  -1.5194003285844393E-003  -5.3001262216750280E-004  -2.4237878759947830E-005  -6.0472833340127797E-033  -0.0000000000000000        3.5729624319155479E-007  -4.2695176712107615E-004  -1.2837841300660721E-003  -2.5676739033117292E-003  -4.2751302112081909E-003  -6.4016446580382989E-003  -8.9417011681685171E-003  -1.1888790324711079E-002  -1.5235425310223882E-002  -1.8973157955439024E-002  -2.3092598779587428E-002  -2.7583440555946737E-002  -3.2434483811482694E-002  -3.7633664136150234E-002  -4.3168081479038473E-002  -4.9024031457970803E-002  -5.5187038593603382E-002  -6.1641891403300772E-002  -6.8372679270511175E-002  -7.5362830986357626E-002  -8.2595154888786465E-002  -9.0051880489386352E-002  -9.7714701492986639E-002 -0.10556482010611533      -0.11358299252271199      -0.12174957548893002      -0.13004457381703674      -0.13844768875183078      -0.14693836706189201      -0.15549585073892302      -0.16409922718929881      -0.17272747979197769      -0.18135953870576946      -0.18997433179684015      -0.19855083557345260      -0.20706812598974758      -0.21550542901981376      -0.22384217084961111      -0.23205802759594307      -0.24013297440921028      -0.24804733385857858      -0.25578182346593326      -0.26331760229639251      -0.27063631646541614      -0.27772014348179486      -0.28455183529244704      -0.29111475995060299      -0.29739294178234910      -0.30337109997674222      -0.30903468549095381      -0.31436991618972360      -0.31936381012931503      -0.32400421691174264      -0.32827984702641322      -0.33218029911464297      -0.33569608508906662      -0.33881865304557324      -0.34154040791416818      -0.34385472980163562      -0.34575598997660911      -0.34723956446089466      -0.34830184519641272      -0.34894024875785645      -0.34915322259018322      -0.34894024875768870      -0.34830184519665652      -0.34723956446081966      -0.34575598997662776      -0.34385472980178178      -0.34154040791417656      -0.33881865304551423      -0.33569608508903215      -0.33218029911472247      -0.32827984702634389      -0.32400421691165643      -0.31936381012944715      -0.31436991618964821      -0.30903468549103819      -0.30337109997670131      -0.29739294178203546      -0.29111475995090436      -0.28455183529240663      -0.27772014348175350      -0.27063631646540703      -0.26331760229639545      -0.25578182346613620      -0.24804733385834343      -0.24013297440941900      -0.23205802759581312      -0.22384217084961142      -0.21550542901979081      -0.20706812599015223      -0.19855083557285119      -0.18997433179743337      -0.18135953870553387      -0.17272747979206926      -0.16409922718915063      -0.15549585073897068      -0.14693836706175065      -0.13844768875225527      -0.13004457381673051      -0.12174957548898663      -0.11358299252288459      -0.10556482010598776       -9.7714701493111872E-002  -9.0051880489304487E-002  -8.2595154888742334E-002  -7.5362830986435106E-002  -6.8372679270406356E-002  -6.1641891403375067E-002  -5.5187038593514072E-002  -4.9024031458031470E-002  -4.3168081479168917E-002  -3.7633664135864046E-002  -3.2434483811679897E-002  -2.7583440555997856E-002  -2.3092598779416523E-002  -1.8973157955498750E-002  -1.5235425310176926E-002  -1.1888790324733065E-002  -8.9417011682454417E-003  -6.4016446580166080E-003  -4.2751302111825682E-003  -2.5676739033443519E-003  -1.2837841300303644E-003  -4.2695176714255961E-004   3.5729624727293900E-007  -5.3705956950015145E-033  -0.0000000000000000        2.5466190958412741E-005  -3.2183348908935278E-004  -1.0435326644840470E-003  -2.1374972083394762E-003  -3.6006995967832640E-003  -5.4292254075296873E-003  -7.6182818869768056E-003  -1.0162210438844231E-002  -1.3054500508891839E-002  -1.6287803563864934E-002  -1.9853950547629409E-002  -2.3743972414739540E-002  -2.7948122344647067E-002  -3.2455899534903979E-002  -3.7256074732327484E-002  -4.2336717505186132E-002  -4.7685225207134321E-002  -5.3288353556632181E-002  -5.9132248758081603E-002  -6.5202481092503928E-002  -7.1484079890221139E-002  -7.7961569806202002E-002  -8.4619008306863475E-002  -9.1440024279820828E-002  -9.8407857676465108E-002 -0.10550540008097553      -0.11271523612422714      -0.12001968562737361      -0.12740084638234900      -0.13484063746449448      -0.14232084296943703      -0.14982315607599259      -0.15732922331655411      -0.16482068896692997      -0.17227923942348411      -0.17968664749118873      -0.18702481644156163      -0.19427582376788999      -0.20142196450402908      -0.20844579402429919      -0.21533017020109840      -0.22205829484226930      -0.22861375428009778      -0.23498055904294368      -0.24114318248966324      -0.24708659833023874      -0.25279631693333166      -0.25825842033537821      -0.26345959586972451      -0.26838716832965925      -0.27302913059099598      -0.27737417262226810      -0.28141170880555011      -0.28513190351135415      -0.28852569485799051      -0.29158481660270158      -0.29430181810936390      -0.29667008234837594      -0.29868384187861202      -0.30033819277983809      -0.30162910649930097      -0.30255343958146658      -0.30310894126146271      -0.30329425890221701      -0.30310894126157339      -0.30255343958127218      -0.30162910649940589      -0.30033819277976292      -0.29868384187852232      -0.29667008234839276      -0.29430181810933315      -0.29158481660263541      -0.28852569485805485      -0.28513190351147383      -0.28141170880545985      -0.27737417262220571      -0.27302913059107531      -0.26838716832967269      -0.26345959586973422      -0.25825842033552304      -0.25279631693303845      -0.24708659833053478      -0.24114318248942640      -0.23498055904306403      -0.22861375428003386      -0.22205829484223877      -0.21533017020125766      -0.20844579402402438      -0.20142196450435118      -0.19427582376775529      -0.18702481644142169      -0.17968664749108348      -0.17227923942393322      -0.16482068896627139      -0.15732922331700719      -0.14982315607578020      -0.14232084296956757      -0.13484063746430272      -0.12740084638256721      -0.12001968562721302      -0.11271523612421828      -0.10550540008108812       -9.8407857676157118E-002  -9.1440024280051338E-002  -8.4619008306785565E-002  -7.7961569806202627E-002  -7.1484079890257290E-002  -6.5202481092502623E-002  -5.9132248758064256E-002  -5.3288353556720978E-002  -4.7685225207118251E-002  -4.2336717505012694E-002  -3.7256074732440254E-002  -3.2455899535036900E-002  -2.7948122344585040E-002  -2.3743972414556551E-002  -1.9853950547883970E-002  -1.6287803563806279E-002  -1.3054500508933753E-002  -1.0162210438755549E-002  -7.6182818869337636E-003  -5.4292254076093709E-003  -3.6006995967253139E-003  -2.1374972083832485E-003  -1.0435326644720171E-003  -3.2183348909783189E-004   2.5466190960776072E-005  -4.6809698205523587E-033  -0.0000000000000000        5.1022890707914516E-005  -2.1492187517626062E-004  -7.9924098350649835E-004  -1.7001375177785379E-003  -2.9150549054725618E-003  -4.4406824331683047E-003  -6.2729625191869816E-003  -8.4071013228695438E-003  -1.0837580538978035E-002  -1.3558169272617829E-002  -1.6561938871714154E-002  -1.9841280374220147E-002  -2.3387923388427295E-002  -2.7192956310908015E-002  -3.1246848024925826E-002  -3.5539471080674248E-002  -4.0060126310792074E-002  -4.4797568820781120E-002  -4.9740035292942207E-002  -5.4875272533927842E-002  -6.0190567206097077E-002  -6.5672776656374596E-002  -7.1308360785081015E-002  -7.7083414863917607E-002  -8.2983703230799941E-002  -8.8994693780980974E-002  -9.5101593165205264E-002 -0.10128938261822344      -0.10754285432380366      -0.11384664823338760      -0.12018528924676629      -0.12654322466719725      -0.13290486183946823      -0.13925460587848676      -0.14557689740354832      -0.15185625017690904      -0.15807728856798961      -0.16422478474177588      -0.17028369549136127      -0.17623919861538270      -0.18207672876654543      -0.18778201266723904      -0.19334110362541723      -0.19874041525341407      -0.20396675431505407      -0.20900735262349035      -0.21384989790395353      -0.21848256356175025      -0.22289403726564627      -0.22707354829408224      -0.23101089356937940      -0.23469646231620792      -0.23812125929360253      -0.24127692653206886      -0.24415576353615437      -0.24675074589189552      -0.24905554224649734      -0.25106452960504172      -0.25277280692252646      -0.25417620694632953      -0.25527130628658290      -0.25605543368967920      -0.25652667649293731      -0.25668388524688229      -0.25652667649286420      -0.25605543368982892      -0.25527130628646411      -0.25417620694640336      -0.25277280692256066      -0.25106452960502740      -0.24905554224653303      -0.24675074589198828      -0.24415576353600976      -0.24127692653199803      -0.23812125929367664      -0.23469646231628252      -0.23101089356932397      -0.22707354829403478      -0.22289403726569687      -0.21848256356159726      -0.21384989790417330      -0.20900735262326117      -0.20396675431530678      -0.19874041525310321      -0.19334110362571572      -0.18778201266706190      -0.18207672876656986      -0.17623919861549284      -0.17028369549104019      -0.16422478474192501      -0.15807728856818140      -0.15185625017690491      -0.14557689740338223      -0.13925460587884914      -0.13290486183919295      -0.12654322466712239      -0.12018528924696689      -0.11384664823339782      -0.10754285432377098      -0.10128938261807054       -9.5101593165424672E-002  -8.8994693780814371E-002  -8.2983703231034253E-002  -7.7083414863820324E-002  -7.1308360785098668E-002  -6.5672776656330326E-002  -6.0190567206085115E-002  -5.4875272533903681E-002  -4.9740035292986914E-002  -4.4797568820723659E-002  -4.0060126310736750E-002  -3.5539471080962011E-002  -3.1246848024660653E-002  -2.7192956310894287E-002  -2.3387923388450874E-002  -1.9841280374368664E-002  -1.6561938871566061E-002  -1.3558169272595729E-002  -1.0837580538982882E-002  -8.4071013229036831E-003  -6.2729625192417910E-003  -4.4406824330714880E-003  -2.9150549055524549E-003  -1.7001375177246765E-003  -7.9924098353123746E-004  -2.1492187515660406E-004   5.1022890702461372E-005  -3.9800670798009651E-033  -0.0000000000000000        7.6960380638414080E-005  -1.0648537605290482E-004  -5.5151393646231785E-004  -1.2566702268740695E-003  -2.2198750881349911E-003  -3.4384297928368047E-003  -4.9090220076422617E-003  -6.6277344948575331E-003  -8.5900547911062809E-003  -1.0790884946759562E-002  -1.3224553700728104E-002  -1.5884830799303681E-002  -1.8764942493720078E-002  -2.1857588138161053E-002  -2.5154958000930976E-002  -2.8648752296453611E-002  -3.2330201392510395E-002  -3.6190087152037496E-002  -4.0218765347216641E-002  -4.4406189105835540E-002  -4.8741933315369662E-002  -5.3215219944904260E-002  -5.7814944209989269E-002  -6.2529701520463679E-002  -6.7347815152836804E-002  -7.2257364569981303E-002  -7.7246214328804144E-002  -8.2302043500539546E-002  -8.7412375534455036E-002  -9.2564608493200556E-002  -9.7746045590143396E-002 -0.10294392594300676      -0.10814545548829366      -0.11333783796539425      -0.11850830590234951      -0.12364415153122886      -0.12873275755377692      -0.13376162768257166      -0.13871841689248501      -0.14359096129577234      -0.14836730758146738      -0.15303574194219627      -0.15758481841705999      -0.16200338658578303      -0.16628061854938359      -0.17040603512001593      -0.17436953117850812      -0.17816140011255419      -0.18177235730031743      -0.18519356256666117      -0.18841664156341861      -0.19143370602670634      -0.19423737285116036      -0.19682078194958541      -0.19917761283918650      -0.20130209993021259      -0.20318904646518249      -0.20483383708861333      -0.20623244900587398      -0.20738146171134533      -0.20827806525979736      -0.20892006706054822      -0.20930589717938480      -0.20943461213485284      -0.20930589717938011      -0.20892006706046898      -0.20827806525990514      -0.20738146171132052      -0.20623244900575918      -0.20483383708875696      -0.20318904646505320      -0.20130209993024606      -0.19917761283929444      -0.19682078194957395      -0.19423737285119025      -0.19143370602664531      -0.18841664156337395      -0.18519356256668776      -0.18177235730037922      -0.17816140011260562      -0.17436953117842735      -0.17040603512008967      -0.16628061854912549      -0.16200338658632449      -0.15758481841645575      -0.15303574194255323      -0.14836730758138278      -0.14359096129579554      -0.13871841689254330      -0.13376162768273245      -0.12873275755345293      -0.12364415153138186      -0.11850830590223130      -0.11333783796522004      -0.10814545548859165      -0.10294392594307757       -9.7746045589758843E-002  -9.2564608493642286E-002  -8.7412375534018094E-002  -8.2302043500832978E-002  -7.7246214328722002E-002  -7.2257364569988464E-002  -6.7347815152760379E-002  -6.2529701520498901E-002  -5.7814944209869108E-002  -5.3215219945249720E-002  -4.8741933315081323E-002  -4.4406189106010893E-002  -4.0218765347179143E-002  -3.6190087151987592E-002  -3.2330201392579291E-002  -2.8648752296304987E-002  -2.5154958001071655E-002  -2.1857588138233096E-002  -1.8764942493552234E-002  -1.5884830799360542E-002  -1.3224553700758250E-002  -1.0790884946777246E-002  -8.5900547910469482E-003  -6.6277344949764068E-003  -4.9090220075008019E-003  -3.4384297929053774E-003  -2.2198750881110888E-003  -1.2566702269285811E-003  -5.5151393641745812E-004  -1.0648537606527137E-004   7.6960380640976809E-005  -3.2695760088416280E-033  -0.0000000000000000        1.0321071006212044E-004   3.2038476716959819E-006  -3.0096470343673478E-004  -8.0818551768923935E-004  -1.5168621574820022E-003  -2.4249146815161276E-003  -3.5297842812825530E-003  -4.8284400568481562E-003  -6.3173865502336264E-003  -7.9926713340969791E-003  -9.8498944914698853E-003  -1.1884219776610491E-002  -1.4090386690853964E-002  -1.6462723419653675E-002  -1.8995160715259470E-002  -2.1681246731011381E-002  -2.4514162777250187E-002  -2.7486739955052637E-002  -3.0591476637159849E-002  -3.3820556740929188E-002  -3.7165868764200305E-002  -4.0619025525887316E-002  -4.4171384565886110E-002  -4.7814069165654310E-002  -5.1537989919751725E-002  -5.5333866825766617E-002  -5.9192251824495973E-002  -6.3103551743746933E-002  -6.7058051590426757E-002  -7.1045938129404004E-002  -7.5057323695789172E-002  -7.9082270187303669E-002  -8.3110813169308045E-002  -8.7132986038732305E-002  -9.1138844198806176E-002  -9.5118489162790559E-002  -9.9062092552601289E-002 -0.10295991992467050      -0.10680235435378140      -0.11057991974657796      -0.11428330379612520      -0.11790338054736643      -0.12143123250170167      -0.12485817222293503      -0.12817576337408484      -0.13137584115612708      -0.13445053207534288      -0.13739227301508666      -0.14019382954744267      -0.14284831345032795      -0.14534919938704713      -0.14769034070334977      -0.14986598430996312      -0.15187078460886880      -0.15369981643604175      -0.15534858698179876      -0.15681304666896831      -0.15808959895303637      -0.15917510902930551      -0.16006691142035925      -0.16076281642750240      -0.16126111543095153      -0.16156058502572757      -0.16166048998200608      -0.16156058502572399      -0.16126111543103255      -0.16076281642740325      -0.16006691142034224      -0.15917510902944407      -0.15808959895287641      -0.15681304666908558      -0.15534858698170598      -0.15369981643605415      -0.15187078460885442      -0.14986598430997788      -0.14769034070333040      -0.14534919938714011      -0.14284831345025378      -0.14019382954741033      -0.13739227301503926      -0.13445053207540486      -0.13137584115601839      -0.12817576337439820      -0.12485817222238815      -0.12143123250231680      -0.11790338054688926      -0.11428330379648019      -0.11057991974632357      -0.10680235435391644      -0.10295991992418482       -9.9062092553216380E-002  -9.5118489162478767E-002  -9.1138844198942012E-002  -8.7132986038998148E-002  -8.3110813168782119E-002  -7.9082270187582460E-002  -7.5057323695949571E-002  -7.1045938129045791E-002  -6.7058051590718842E-002  -6.3103551743694156E-002  -5.9192251824380475E-002  -5.5333866825882670E-002  -5.1537989919779245E-002  -4.7814069165541782E-002  -4.4171384565974373E-002  -4.0619025525669761E-002  -3.7165868764498539E-002  -3.3820556740752933E-002  -3.0591476637078677E-002  -2.7486739955193903E-002  -2.4514162777247533E-002  -2.1681246730990134E-002  -1.8995160715245402E-002  -1.6462723419560694E-002  -1.4090386691005773E-002  -1.1884219776513483E-002  -9.8498944914454847E-003  -7.9926713341182815E-003  -6.3173865503447779E-003  -4.8284400566395219E-003  -3.5297842814563185E-003  -2.4249146814570152E-003  -1.5168621574922758E-003  -8.0818551768927632E-004  -3.0096470339024788E-004   3.2038475996835176E-006   1.0321071011316525E-004  -2.5512082428959501E-033  -0.0000000000000000        1.2970515983756731E-004   1.1387058737962423E-004  -4.8213308151669187E-005  -3.5578571912082269E-004  -8.0773707136358583E-004  -1.4026115151344757E-003  -2.1386102264611120E-003  -3.0135962360066937E-003  -4.0250998059705948E-003  -5.1703238412810146E-003  -6.4461506586814456E-003  -7.8491499580620443E-003  -9.3755874494887842E-003  -1.1021434095767521E-002  -1.2782376035196739E-002  -1.4653825182350535E-002  -1.6630930490843607E-002  -1.8708589845663776E-002  -2.0881462558268411E-002  -2.3143982436218232E-002  -2.5490371390864356E-002  -2.7914653553811147E-002  -3.0410669871426068E-002  -3.2972093129765533E-002  -3.5592443390154618E-002  -3.8265103784569161E-002  -4.0983336639305416E-002  -4.3740299887663453E-002  -4.6529063729082734E-002  -4.9342627496795390E-002  -5.2173936694821253E-002  -5.5015900156593640E-002  -5.7861407292648666E-002  -6.0703345381512348E-002  -6.3534616854085291E-002  -6.6348156551041121E-002  -6.9136948885548152E-002  -7.1894044887046690E-002  -7.4612579086024672E-002  -7.7285786181980884E-002  -7.9907017475629227E-002  -8.2469757008896666E-002  -8.4967637388446676E-002  -8.7394455235656171E-002  -8.9744186247554911E-002  -9.2010999815389655E-002  -9.4189273173009819E-002  -9.6273605041539687E-002  -9.8258828731728712E-002 -0.10014002468104458      -0.10191253238587572      -0.10357196170751073      -0.10511420352058461      -0.10653543967874930      -0.10783215227569219      -0.10900113217593550      -0.11003948679835693      -0.11094464712865133      -0.11171437395139056      -0.11234676327861111      -0.11284025096569264      -0.11319361650616692      -0.11340598598897002      -0.11347683421880846      -0.11340598598900911      -0.11319361650614886      -0.11284025096570820      -0.11234676327858956      -0.11171437395137854      -0.11094464712876995      -0.11003948679814658      -0.10900113217620507      -0.10783215227551322      -0.10653543967889698      -0.10511420352040098      -0.10357196170757806      -0.10191253238586839      -0.10014002468104008       -9.8258828731811673E-002  -9.6273605041511653E-002  -9.4189273173026444E-002  -9.2010999815483538E-002  -8.9744186247336974E-002  -8.7394455235966298E-002  -8.4967637387971584E-002  -8.2469757009519265E-002  -7.9907017475061473E-002  -7.7285786182268779E-002  -7.4612579086054481E-002  -7.1894044887347172E-002  -6.9136948884998273E-002  -6.6348156551210180E-002  -6.3534616854275958E-002  -6.0703345381043640E-002  -5.7861407293164017E-002  -5.5015900156280065E-002  -5.2173936694835374E-002  -4.9342627496877227E-002  -4.6529063729002194E-002  -4.3740299887607061E-002  -4.0983336639541089E-002  -3.8265103784314775E-002  -3.5592443390351267E-002  -3.2972093129628538E-002  -3.0410669871469780E-002  -2.7914653553830732E-002  -2.5490371390722286E-002  -2.3143982436342428E-002  -2.0881462558418169E-002  -1.8708589845537662E-002  -1.6630930490791739E-002  -1.4653825182366352E-002  -1.2782376035142956E-002  -1.1021434095977358E-002  -9.3755874492886353E-003  -7.8491499581718940E-003  -6.4461506586826773E-003  -5.1703238412305072E-003  -4.0250998059961655E-003  -3.0135962360220031E-003  -2.1386102263786641E-003  -1.4026115152398397E-003  -8.0773707130198688E-004  -3.5578571913677119E-004  -4.8213308155934385E-005   1.1387058735944035E-004   1.2970515987837815E-004  -1.8266943928336920E-033  -0.0000000000000000        1.5637441104256371E-004   2.2523725628198119E-004   2.0611488570319872E-004   9.9417361447592424E-005  -9.4235569909762687E-005  -3.7401595108743906E-004  -7.3888956501748522E-004  -1.1876188125199830E-003  -1.7187659135707862E-003  -2.3306961305277736E-003  -3.0215818111787320E-003  -3.7894071479558098E-003  -4.6319733373967947E-003  -5.5469041073617905E-003  -6.5316516504255002E-003  -7.5835029716303333E-003  -8.6995866270426631E-003  -9.8768798463176027E-003  -1.1112216013736414E-002  -1.2402292498933822E-002  -1.3743678806610354E-002  -1.5132825038767348E-002  -1.6566070633743216E-002  -1.8039653379429078E-002  -1.9549718658643508E-002  -2.1092328920436491E-002  -2.2663473347591979E-002  -2.4259077693973587E-002  -2.5875014275629857E-002  -2.7507112085211859E-002  -2.9151167008326290E-002  -3.0802952113740387E-002  -3.2458227999404017E-002  -3.4112753159636494E-002  -3.5762294358783392E-002  -3.7402636975094015E-002  -3.9029595302237659E-002  -4.0639022773421296E-002  -4.2226822085193544E-002  -4.3788955202666006E-002  -4.5321453216532470E-002  -4.6820426027761562E-002  -4.8282071834793105E-002  -4.9702686414226926E-002  -5.1078672149557698E-002  -5.2406546804719470E-002  -5.3682952015688207E-002  -5.4904661474210234E-002  -5.6068588794725198E-002  -5.7171795033143624E-002  -5.8211495849418933E-002  -5.9185068292500843E-002  -6.0090057187832738E-002  -6.0924181121856609E-002  -6.1685337994956048E-002  -6.2371610145336112E-002  -6.2981269016066918E-002  -6.3512779367465230E-002  -6.3964803013775717E-002  -6.4336202081666349E-002  -6.4626041783277827E-002  -6.4833592689093722E-002  -6.4958332506536709E-002  -6.4999947349994217E-002  -6.4958332506544342E-002  -6.4833592689017311E-002  -6.4626041783347715E-002  -6.4336202081701196E-002  -6.3964803013677921E-002  -6.3512779367501077E-002  -6.2981269016171640E-002  -6.2371610145175976E-002  -6.1685337995024840E-002  -6.0924181121690908E-002  -6.0090057188099733E-002  -5.9185068292351539E-002  -5.8211495849511706E-002  -5.7171795033077018E-002  -5.6068588794709225E-002  -5.4904661474206980E-002  -5.3682952015698719E-002  -5.2406546804696801E-002  -5.1078672149632923E-002  -4.9702686414120505E-002  -4.8282071835163524E-002  -4.6820426027013515E-002  -4.5321453217167365E-002  -4.3788955202471280E-002  -4.2226822084963936E-002  -4.0639022773456566E-002  -3.9029595302596864E-002  -3.7402636975082962E-002  -3.5762294358313733E-002  -3.4112753160077329E-002  -3.2458227999115533E-002  -3.0802952114038534E-002  -2.9151167007976365E-002  -2.7507112085567373E-002  -2.5875014275481424E-002  -2.4259077694002984E-002  -2.2663473347418563E-002  -2.1092328920688422E-002  -1.9549718658496605E-002  -1.8039653379454814E-002  -1.6566070633957288E-002  -1.5132825038406544E-002  -1.3743678806928353E-002  -1.2402292498756951E-002  -1.1112216013711120E-002  -9.8768798461580619E-003  -8.6995866273451346E-003  -7.5835029715247502E-003  -6.5316516505464486E-003  -5.5469041070520366E-003  -4.6319733377082478E-003  -3.7894071478071522E-003  -3.0215818111744681E-003  -2.3306961306164883E-003  -1.7187659135324805E-003  -1.1876188125032570E-003  -7.3888956501495220E-004  -3.7401595109070728E-004  -9.4235569910004085E-005   9.9417361437009960E-005   2.0611488570363646E-004   2.2523725634358952E-004   1.5637441096152718E-004  -1.0977798759795655E-033  -0.0000000000000000        1.8314871500859010E-004   3.3702456530656529E-004   4.6139069047494659E-004   5.5630513063899538E-004   6.2189602133902629E-004   6.5836114570087486E-004   6.6596733315770667E-004   6.4504954572057861E-004   5.9600985684768015E-004   5.1931642350277086E-004   4.1550218325245162E-004   2.8516331250142291E-004   1.2895755328060326E-004  -5.2397588180346476E-005  -2.5812677214966345E-004  -4.8739890159400106E-004  -7.3932932209402500E-004  -1.0129821554606302E-003  -1.3073727538271129E-003  -1.6214702639749080E-003  -1.9542003080943440E-003  -2.3044477611047550E-003  -2.6710596275579066E-003  -3.0528480038579135E-003  -3.4485931252586340E-003  -3.8570464836257018E-003  -4.2769340142341595E-003  -4.7069593391272707E-003  -5.1458070608574749E-003  -5.5921461030598429E-003  -6.0446330758189655E-003  -6.5019156822799622E-003  -6.9626361255473290E-003  -7.4254345391222241E-003  -7.8889524138611271E-003  -8.3518360136428157E-003  -8.8127397840834995E-003  -9.2703297281378650E-003  -9.7232867590119447E-003  -1.0170310005642186E-002  -1.0610120073463377E-002  -1.1041462248592300E-002  -1.1463109639552244E-002  -1.1873866243236275E-002  -1.2272569937126748E-002  -1.2658095381917946E-002  -1.3029356831265101E-002  -1.3385310844421707E-002  -1.3724958885435569E-002  -1.4047349819384511E-002  -1.4351582277669587E-002  -1.4636806908973534E-002  -1.4902228494781154E-002  -1.5147107927980002E-002  -1.5370764056997614E-002  -1.5572575377603287E-002  -1.5751981584235249E-002  -1.5908484961219181E-002  -1.6041651622898077E-002  -1.6151112592454997E-002  -1.6236564720494343E-002  -1.6297771438184054E-002  -1.6334563346682443E-002  -1.6346838637483155E-002  -1.6334563346663670E-002  -1.6297771438173691E-002  -1.6236564720511059E-002  -1.6151112592469700E-002  -1.6041651622799039E-002  -1.5908484961337309E-002  -1.5751981584235405E-002  -1.5572575377621654E-002  -1.5370764056828679E-002  -1.5147107928185664E-002  -1.4902228494530434E-002  -1.4636806909312430E-002  -1.4351582277469077E-002  -1.4047349819278002E-002  -1.3724958885669367E-002  -1.3385310844333125E-002  -1.3029356831227525E-002  -1.2658095381972947E-002  -1.2272569936957500E-002  -1.1873866243319974E-002  -1.1463109639501047E-002  -1.1041462248867919E-002  -1.0610120073290040E-002  -1.0170310005551946E-002  -9.7232867591590232E-003  -9.2703297280870671E-003  -8.8127397839529720E-003  -8.3518360135798105E-003  -7.8889524141028781E-003  -7.4254345392062932E-003  -6.9626361253499365E-003  -6.5019156820855673E-003  -6.0446330765537692E-003  -5.5921461023940161E-003  -5.1458070611314155E-003  -4.7069593389939017E-003  -4.2769340143155605E-003  -3.8570464835953259E-003  -3.4485931251571639E-003  -3.0528480039844932E-003  -2.6710596272859952E-003  -2.3044477614167138E-003  -1.9542003080345177E-003  -1.6214702639104066E-003  -1.3073727540579671E-003  -1.0129821554726393E-003  -7.3932932179167116E-004  -4.8739890175106726E-004  -2.5812677214036208E-004  -5.2397588162200401E-005   1.2895755327887786E-004   2.8516331254936622E-004   4.1550218321928143E-004   5.1931642343647883E-004   5.9600985695854502E-004   6.4504954566504632E-004   6.6596733310891876E-004   6.5836114576937606E-004   6.2189602124201556E-004   5.5630513080306998E-004   4.6139069034897541E-004   3.3702456543671086E-004   1.8314871488283064E-004  -3.6622071125003652E-034   0.0000000000000000        2.0995806493255003E-004   4.4895220177417963E-004   7.1698262077784451E-004   1.0137549165851042E-003   1.3389050165538308E-003   1.6919997696663058E-003   2.0725376900149646E-003   2.4799500123390207E-003   2.9136018530822073E-003   3.3727933796934952E-003   3.8567612514550198E-003   4.3646803023322626E-003   4.8956653494159619E-003   5.4487731340412552E-003   6.0230043862111006E-003   6.6173060371501361E-003   7.2305735522487508E-003   7.8616533976417942E-003   8.5093456243627887E-003   9.1724065637080830E-003   9.8495516353194895E-003   1.0539458251669733E-002   1.1240768818653438E-002   1.1952093823495323E-002   1.2672015000323684E-002   1.3399088569608615E-002   1.4131848542030171E-002   1.4868810076519958E-002   1.5608472888898335E-002   1.6349324703199115E-002   1.7089844726049224E-002   1.7828507159664300E-002   1.8563784715320910E-002   1.9294152142863397E-002   2.0018089760364156E-002   2.0734086963631600E-002   2.1440645732666391E-002   2.2136284096974639E-002   2.2819539578666580E-002   2.3488972582526444E-002   2.4143169743593873E-002   2.4780747208844971E-002   2.5400353858375756E-002   2.6000674445780116E-002   2.6580432662704830E-002   2.7138394108525598E-002   2.7673369168657064E-002   2.8184215787334942E-002   2.8669842126533319E-002   2.9129209120038833E-002   2.9561332889744038E-002   2.9965287047427364E-002   3.0340204856304349E-002   3.0685281253022851E-002   3.0999774730741270E-002   3.1283009068628867E-002   3.1534374914617545E-002   3.1753331207293393E-002   3.1939406442003743E-002   3.2092199771300574E-002   3.2211381944369510E-002   3.2296696074464684E-002   3.2347958241448788E-002   3.2365057920473998E-002   3.2347958241441634E-002   3.2296696074439316E-002   3.2211381944382285E-002   3.2092199771341152E-002   3.1939406441903309E-002   3.1753331207421964E-002   3.1534374914608899E-002   3.1283009068633127E-002   3.0999774730593028E-002   3.0685281253177921E-002   3.0340204856056895E-002   2.9965287047807210E-002   2.9561332889544056E-002   2.9129209119966862E-002   2.8669842126755888E-002   2.8184215787100026E-002   2.7673369168712502E-002   2.7138394108643396E-002   2.6580432662394758E-002   2.6000674445919882E-002   2.5400353858455755E-002   2.4780747208890872E-002   2.4143169743557766E-002   2.3488972582482011E-002   2.2819539578711925E-002   2.2136284096891331E-002   2.1440645732817943E-002   2.0734086963445593E-002   2.0018089760325364E-002   1.9294152143154133E-002   1.8563784715155081E-002   1.7828507159552476E-002   1.7089844726610272E-002   1.6349324702617716E-002   1.5608472889253747E-002   1.4868810076358754E-002   1.4131848542009599E-002   1.3399088569653779E-002   1.2672015000154293E-002   1.1952093823586149E-002   1.1240768818607812E-002   1.0539458251693327E-002   9.8495516354483639E-003   9.1724065635689304E-003   8.5093456246129878E-003   7.8616533975243864E-003   7.2305735521557566E-003   6.6173060371792925E-003   6.0230043862460284E-003   5.4487731339952269E-003   4.8956653495532505E-003   4.3646803021206914E-003   3.8567612515438450E-003   3.3727933797502900E-003   2.9136018529729328E-003   2.4799500123940661E-003   2.0725376901062475E-003   1.6919997694769210E-003   1.3389050167856385E-003   1.0137549163407491E-003   7.1698262097907753E-004   4.4895220153363003E-004   2.0995806515494486E-004   3.6622071125003292E-034   0.0000000000000000        2.3673236889826878E-004   5.6073951074509182E-004   9.7225842558794665E-004   1.4706426857435621E-003   2.0550366078898583E-003   2.7243768663256806E-003   3.4773945882954622E-003   4.3126183705378667E-003   5.2283776235524104E-003   6.2228059336339233E-003   7.2938452459918365E-003   8.4392507624937753E-003   9.6565962405002412E-003   1.0943279652964776E-002   1.2296529264492971E-002   1.3713410107333871E-002   1.5190830857305951E-002   1.6725551088324724E-002   1.8314188884338934E-002   1.9953228798536359E-002   2.1639030134026665E-002   2.3367835529099761E-002   2.5135779825087797E-002   2.6938899199027741E-002   2.8773140533633314E-002   3.0634371006478461E-002   3.2518387875288934E-002   3.4420928431362519E-002   3.6337680103631829E-002   3.8264290685456101E-002   4.0196378658310564E-002   4.2129543591276387E-002   4.4059376589138763E-002   4.5981470763793192E-002   4.7891431704833447E-002   4.9784887924943386E-002   5.1657501251172418E-002   5.3504977142399886E-002   5.5323074904498309E-002   5.7107617779669620E-002   5.8854502886806111E-002   6.0559710987900812E-002   6.2219316053611251E-002   6.3829494616982521E-002   6.5386534874680088E-002   6.6886845531646213E-002   6.8326964353004449E-002   6.9703566417064905E-002   7.1013472035884526E-002   7.2253654333734790E-002   7.3421246461554859E-002   7.4513548430855711E-002   7.5528033549540963E-002   7.6462354446719949E-002   7.7314348668819560E-002   7.8082043836268905E-002   7.8763662346478608E-002   7.9357625613639030E-002   7.9862557832709777E-002   8.0277289260615656E-002   8.0600859007132916E-002   8.0832517325383421E-002   8.0971727401286886E-002   8.1018166632995284E-002   8.0971727401290286E-002   8.0832517325306594E-002   8.0600859007263090E-002   8.0277289260532916E-002   7.9862557832698897E-002   7.9357625613625610E-002   7.8763662346573990E-002   7.8082043836197421E-002   7.7314348668828470E-002   7.6462354446668782E-002   7.5528033549721096E-002   7.4513548430664753E-002   7.3421246461629716E-002   7.2253654333690631E-002   7.1013472035965766E-002   6.9703566417043825E-002   6.8326964353058128E-002   6.6886845531447622E-002   6.5386534874957922E-002   6.3829494616908802E-002   6.2219316053570506E-002   6.0559710987708106E-002   5.8854502886922393E-002   5.7107617779790523E-002   5.5323074904286069E-002   5.3504977142534244E-002   5.1657501250938716E-002   4.9784887925236533E-002   4.7891431704847887E-002   4.5981470763683863E-002   4.4059376589026873E-002   4.2129543591441242E-002   4.0196378658022607E-002   3.8264290685737064E-002   3.6337680103532596E-002   3.4420928431336845E-002   3.2518387875287692E-002   3.0634371006604034E-002   2.8773140533730666E-002   2.6938899198836033E-002   2.5135779825227657E-002   2.3367835528864542E-002   2.1639030134272749E-002   1.9953228798505477E-002   1.8314188884105086E-002   1.6725551088503661E-002   1.5190830857362036E-002   1.3713410107188989E-002   1.2296529264624618E-002   1.0943279652960276E-002   9.6565962402287795E-003   8.4392507628229946E-003   7.2938452458784549E-003   6.2228059336493528E-003   5.2283776235606200E-003   4.3126183705616047E-003   3.4773945882502805E-003   2.7243768663437595E-003   2.0550366078681635E-003   1.4706426857447503E-003   9.7225842563252124E-004   5.6073951057228951E-004   2.3673236907685095E-004   1.0977798759795619E-033   0.0000000000000000        2.6340162010648756E-004   6.7210617975953723E-004   1.2265866192919773E-003   1.9258457664482016E-003   2.7685381092190050E-003   3.7529724305576618E-003   4.8771152495521207E-003   6.1385957940816400E-003   7.5347115159336269E-003   9.0624336443927284E-003   1.0718414093399940E-002   1.2498993573086458E-002   1.4400210351875432E-002   1.6417809641914520E-002   1.8547253649163112E-002   2.0783732317809875E-002   2.3122174721174105E-002   2.5557261087680343E-002   2.8083435428827404E-002   3.0694918736015084E-002   3.3385722718097074E-002   3.6149664044349883E-002   3.8980379062473654E-002   4.1871338949338532E-002   4.4815865265360820E-002   4.7807145870477553E-002   5.0838251167168176E-002   5.3902150624882031E-002   5.6991729557309301E-002   6.0099806096929366E-002   6.3219148345005027E-002   6.6342491633929052E-002   6.9462555882583835E-002   7.2572062985115343E-002   7.5663754200564537E-002   7.8730407501136301E-002   8.1764854833891260E-002   8.4759999256190446E-002   8.7708831905472517E-002   9.0604448759089212E-002   9.3440067145554181E-002   9.6209041969245901E-002   9.8904881607276646E-002  0.10152126343816142       0.10405204897317544       0.10649129854173277       0.10883328551080530       0.11107250998421213       0.11320371197293480       0.11522188398164986       0.11712228299791340       0.11890044184604702       0.12055217988209047       0.12207361300371997       0.12346116294946552       0.12471156586703204       0.12582188012864506       0.12678949337479617       0.12761212877047823       0.12828785045744640       0.12881506818961608       0.12919254114241407       0.12941938088378152       0.12949505350176357       0.12941938088378993       0.12919254114246326       0.12881506818951891       0.12828785045751720       0.12761212877045050       0.12678949337485979       0.12582188012852777       0.12471156586716867       0.12346116294936267       0.12207361300377617       0.12055217988200555       0.11890044184607033       0.11712228299803709       0.11522188398157078       0.11320371197288169       0.11107250998433989       0.10883328551056039       0.10649129854199008       0.10405204897304896       0.10152126343826084        9.8904881607210463E-002   9.6209041969386455E-002   9.3440067145572514E-002   9.0604448758826006E-002   8.7708831905701612E-002   8.4759999256153545E-002   8.1764854833987460E-002   7.8730407500942581E-002   7.5663754200531563E-002   7.2572062985147193E-002   6.9462555882696425E-002   6.6342491634005740E-002   6.3219148344866485E-002   6.0099806096991143E-002   5.6991729557205148E-002   5.3902150624939534E-002   5.0838251167097677E-002   4.7807145870561979E-002   4.4815865265111075E-002   4.1871338949623783E-002   3.8980379062302624E-002   3.6149664044635793E-002   3.3385722717681664E-002   3.0694918736241569E-002   2.8083435428964298E-002   2.5557261087475244E-002   2.3122174721076423E-002   2.0783732318080228E-002   1.8547253649056891E-002   1.6417809641817202E-002   1.4400210352138990E-002   1.2498993572801334E-002   1.0718414093513033E-002   9.0624336444046476E-003   7.5347115159457986E-003   6.1385957940024299E-003   4.8771152495983875E-003   3.7529724305097943E-003   2.7685381093054931E-003   1.9258457663816452E-003   1.2265866193400669E-003   6.7210617978418331E-004   2.6340162005506347E-004   1.8266943928336883E-033   0.0000000000000000        2.8989606985916684E-004   7.8277291948840289E-004   1.4793380145490570E-003   2.3782455650325617E-003   3.4776631953971357E-003   4.7752755967588583E-003   6.2682893045581676E-003   7.9534396148008904E-003   9.8269982602917361E-003   1.1884781137172834E-002   1.4122157926344815E-002   1.6534063391103731E-002   1.9115009593885238E-002   2.1859098965273892E-002   2.4760038329376372E-002   2.7811153866666091E-002   3.1005407007485237E-002   3.4335411197207247E-002   3.7793449507533432E-002   4.1371493040814639E-002   4.5061220091426386E-002   4.8854036016310061E-002   5.2741093757198446E-002   5.6713314985192290E-002   6.0761411794720652E-002   6.4875908912079006E-002   6.9047166351934350E-002   7.3265402481247438E-002   7.7520717418435581E-002   8.1803116729599154E-002   8.6102535345774014E-002   9.0408861664953030E-002   9.4711961758858820E-002   9.9001703642840874E-002  0.10326798154503179       0.10750074011274179       0.11168999850137956       0.11582587429361400       0.11989860717312824       0.12389858232351279       0.12781635346638970       0.13164266550758705       0.13536847672053984       0.13898498042555771       0.14248362609944404       0.14585613988299900       0.14909454441255568       0.15219117795798606       0.15513871278851490       0.15793017275104762       0.16055894999910811       0.16301882084193184       0.16530396067132358       0.16740895793405172       0.16932882710967445       0.17105902067278833       0.17259543999942922       0.17393444519908666       0.17507286384845935       0.17600799859922114       0.17673763365131753       0.17726004006726512       0.17757397992043711       0.17767870926505877       0.17757397992047153       0.17726004006721219       0.17673763365138215       0.17600799859916974       0.17507286384843737       0.17393444519911125       0.17259543999933782       0.17105902067285972       0.16932882710968808       0.16740895793393312       0.16530396067148834       0.16301882084184088       0.16055894999900625       0.15793017275109056       0.15513871278846569       0.15219117795797540       0.14909454441283460       0.14585613988272567       0.14248362609964693       0.13898498042523583       0.13536847672081145       0.13164266550748036       0.12781635346622544       0.12389858232380443       0.11989860717302125       0.11582587429349819       0.11168999850150624       0.10750074011264703       0.10326798154520922        9.9001703642836225E-002   9.4711961758620053E-002   9.0408861664953474E-002   8.6102535346040121E-002   8.1803116729345760E-002   7.7520717418638835E-002   7.3265402481104899E-002   6.9047166352182179E-002   6.4875908911818839E-002   6.0761411795061789E-002   5.6713314984772820E-002   5.2741093757558526E-002   4.8854036015797637E-002   4.5061220091964838E-002   4.1371493040507530E-002   3.7793449507534507E-002   3.4335411197485094E-002   3.1005407007406279E-002   2.7811153866438190E-002   2.4760038329402018E-002   2.1859098965421361E-002   1.9115009593760168E-002   1.6534063391225304E-002   1.4122157926237978E-002   1.1884781137196118E-002   9.8269982603073434E-003   7.9534396148440503E-003   6.2682893045060070E-003   4.7752755968330837E-003   3.4776631953719024E-003   2.3782455650066901E-003   1.4793380145372292E-003   7.8277291952013467E-004   2.8989606980440433E-004   2.5512082428959467E-033   0.0000000000000000        3.1614639928183064E-004   8.9246214315361169E-004   1.7298872476571863E-003   2.8267302741224313E-003   4.1806761260854437E-003   5.7887907081809603E-003   7.6475270308178755E-003   9.7527340528503568E-003   1.2099666501100228E-002   1.4682994749971085E-002   1.7496817135437756E-002   2.0534674414160289E-002   2.3789565396338263E-002   2.7253963684134755E-002   3.0919835614942669E-002   3.4778659431945240E-002   3.8821445622789968E-002   4.3038758394104759E-002   4.7420738217859831E-002   5.1957125405286068E-002   5.6637284642989276E-002   6.1450230435233358E-002   6.6384653401255087E-002   7.1428947340056365E-002   7.6571237027730998E-002   8.1799406655935658E-002   8.7101128856796536E-002   9.2463894237785019E-002   9.7875041362641274E-002  0.10332178709335323       0.10879125724020607       0.11427051742058382       0.11974660407789701       0.12520655556934804       0.13063744324868551       0.13602640248118164       0.14136066350241905       0.14662758205139417       0.15181466971209670       0.15690962387280943       0.16190035725154178       0.16677502690235377       0.17152206263587919       0.17613019478845482       0.18058848127483143       0.18488633384654379       0.18901354351612698       0.19296030505528655       0.19671724054153475       0.20027542186715017       0.20362639217571124       0.20676218616479031       0.20967534921307129       0.21235895527430471       0.21480662351322161       0.21701253362110623       0.21897143979557432       0.22067868333475057       0.22213020382474657       0.22332254889030206       0.22425288248361719       0.22491899169686794       0.22531929207413429       0.22545283141784200       0.22531929207410573       0.22491899169693441       0.22425288248357311       0.22332254889032654       0.22213020382480181       0.22067868333480853       0.21897143979555195       0.21701253362115194       0.21480662351311455       0.21235895527448165       0.20967534921291747       0.20676218616491476       0.20362639217574108       0.20027542186712408       0.19671724054159717       0.19296030505535325       0.18901354351579985       0.18488633384688399       0.18058848127451549       0.17613019478882963       0.17152206263553463       0.16677502690244383       0.16190035725185020       0.15690962387244511       0.15181466971221508       0.14662758205151133       0.14136066350227394       0.13602640248139855       0.13063744324846729       0.12520655556921842       0.11974660407837744       0.11427051742039754       0.10879125723996770       0.10332178709361314        9.7875041362451967E-002   9.2463894237961558E-002   8.7101128856477666E-002   8.1799406656153137E-002   7.6571237027593789E-002   7.1428947340398577E-002   6.6384653400801949E-002   6.1450230435826238E-002   5.6637284642534848E-002   5.1957125405470143E-002   4.7420738217903283E-002   4.3038758393852933E-002   3.8821445622837500E-002   3.4778659432088882E-002   3.0919835614919230E-002   2.7253963684112405E-002   2.3789565396387775E-002   2.0534674414081789E-002   1.7496817135570247E-002   1.4682994749836050E-002   1.2099666501079874E-002   9.7527340529276977E-003   7.6475270307617572E-003   5.7887907082176367E-003   4.1806761260369451E-003   2.8267302741595479E-003   1.7298872476530379E-003   8.9246214314679185E-004   3.1614639930894052E-004   3.2695760088416252E-033   0.0000000000000000        3.4208388919632884E-004   1.0008986422833815E-003   1.9776142947171109E-003   3.2701975650236432E-003   4.8758559434184919E-003   6.7910433484388369E-003   9.0114675423991104E-003   1.1532100880900264E-002   1.4347192249048971E-002   1.7450279075587535E-002   2.0834202306517252E-002   2.4491123988971335E-002   2.8412546291248165E-002   3.2589331856620815E-002   3.7011725639116880E-002   4.1669378216237035E-002   4.6551370540948649E-002   5.1646240062987438E-002   5.6942008163368509E-002   6.2426208833828080E-002   6.8085918533109580E-002   7.3907787146948400E-002   7.9878069976345278E-002   8.5982660683401185E-002   9.2207125106031920E-002   9.8536735866939909E-002  0.10495650769292625       0.11145123335552391       0.11800552015176660       0.12460382683376477       0.13123050089674448       0.13786981614460050       0.14450601042938324       0.15112332348243274       0.15770603474972475       0.16423850112693020       0.17070519451656838       0.17709073911095549       0.18337994831075066       0.18955786119230800       0.19560977843669747       0.20152129762745563       0.20727834784429736       0.21286722345606379       0.21827461704040818       0.22348765135018711       0.22849391024141752       0.23328146850457238       0.23783892050681482       0.24215540759483878       0.24622064418121695       0.25002494245490986       0.25355923565499366       0.25681509985721057       0.25978477420970580       0.26246117958313425       0.26483793557670576       0.26690937585122454       0.26867056174176879       0.27011729412506208       0.27124612351065613       0.27205435832583602       0.27254007138781905       0.27270210452981603       0.27254007138779229       0.27205435832585062       0.27124612351061134       0.27011729412504926       0.26867056174170600       0.26690937585115337       0.26483793557683827       0.26246117958295689       0.25978477420989832       0.25681509985702838       0.25355923565506988       0.25002494245489792       0.24622064418114936       0.24215540759495663       0.23783892050667052       0.23328146850447110       0.22849391024161581       0.22348765135001397       0.21827461704062898       0.21286722345584386       0.20727834784437235       0.20152129762749124       0.19560977843642888       0.18955786119269591       0.18337994831039739       0.17709073911115167       0.17070519451646679       0.16423850112690197       0.15770603474993131       0.15112332348247912       0.14450601042887637       0.13786981614491681       0.13123050089683597       0.12460382683360068       0.11800552015179301       0.11145123335560748       0.10495650769302362        9.8536735866810513E-002   9.2207125106191112E-002   8.5982660683087575E-002   7.9878069976638433E-002   7.3907787146689455E-002   6.8085918533188239E-002   6.2426208833916343E-002   5.6942008163237398E-002   5.1646240063018295E-002   4.6551370541083770E-002   4.1669378216172420E-002   3.7011725639110371E-002   3.2589331856529929E-002   2.8412546291268582E-002   2.4491123989089876E-002   2.0834202306344893E-002   1.7450279075804775E-002   1.4347192248899149E-002   1.1532100880946273E-002   9.0114675424665010E-003   6.7910433483513383E-003   4.8758559434733395E-003   3.2701975649880740E-003   1.9776142947367679E-003   1.0008986422596446E-003   3.4208388922570546E-004   3.9800670798009617E-033   0.0000000000000000        3.6764058900303176E-004   1.1078102561945984E-003   2.2219059756352377E-003   3.7075572556759429E-003   5.5615006346517682E-003   7.7795863228901996E-003   1.0356786910134613E-002   1.3287209996892356E-002   1.6564112218856921E-002   2.0179913366962465E-002   2.4126213982475206E-002   2.8393816029523074E-002   3.2972745247280756E-002   3.7852275080918638E-002   4.3020952346236666E-002   4.8466624640688780E-002   5.4176469437612992E-002   6.0137024798532800E-002   6.6334221628671003E-002   7.2753417392254077E-002   7.9379431217648136E-002   8.6196580296622194E-002   9.3188717497780071E-002  0.10033927009968296       0.10763127955134773       0.11504744216718568       0.12257015065180790       0.13018153636485313       0.13786351221052504       0.14559781606442843       0.15336605461975580       0.16114974755341296       0.16893037190631463       0.17668940657055965       0.18440837677013350       0.19206889844094152       0.19965272239045856       0.20714177813654475       0.21451821732376486       0.22176445660093486       0.22886321987147334       0.23579757980253294       0.24255099849885881       0.24910736724547014       0.25545104521518830       0.26156689705688585       0.26744032927065181       0.27305732527833726       0.27840447911074173       0.28346902763027210       0.28823888120318264       0.29270265276063695       0.29684968516714977       0.30067007683632413       0.30415470553184143       0.30729525029354182       0.31008421143981618       0.31251492859457775       0.31458159669737845       0.31627927995888427       0.31760392372298002       0.31855236421785776       0.31912233615607855       0.31931247818529179       0.31912233615612084       0.31855236421782973       0.31760392372303831       0.31627927995895205       0.31458159669739200       0.31251492859457086       0.31008421143977294       0.30729525029368926       0.30415470553171409       0.30067007683650876       0.29684968516698990       0.29270265276071328       0.28823888120315083       0.28346902763026194       0.27840447911090410       0.27305732527830617       0.26744032927062261       0.26156689705693370       0.25545104521509748       0.24910736724554949       0.24255099849900075       0.23579757980238295       0.22886321987147781       0.22176445660095631       0.21451821732394274       0.20714177813645246       0.19965272239034665       0.19206889844099101       0.18440837677005303       0.17668940657048299       0.16893037190680826       0.16114974755309247       0.15336605461971162       0.14559781606463887       0.13786351221047749       0.13018153636461724       0.12257015065198011       0.11504744216719746       0.10763127955104546       0.10033927010010071        9.3188717497533421E-002   8.6196580296782663E-002   7.9379431217659266E-002   7.2753417392090250E-002   6.6334221628767856E-002   6.0137024798689633E-002   5.4176469437387346E-002   4.8466624640726361E-002   4.3020952346296271E-002   3.7852275080959813E-002   3.2972745247308879E-002   2.8393816029366310E-002   2.4126213982574501E-002   2.0179913366830782E-002   1.6564112219059852E-002   1.3287209996795411E-002   1.0356786910037795E-002   7.7795863229883685E-003   5.5615006346131438E-003   3.7075572557031941E-003   2.2219059756378896E-003   1.1078102561962566E-003   3.6764058898738634E-004   4.6809698205523552E-033   0.0000000000000000        3.9274948369042058E-004   1.2129285342297380E-003   2.4621574412624658E-003   4.1377339505523350E-003   6.2359312491513932E-003   8.7520055733112789E-003   1.1680206191466268E-002   1.5013789882675011E-002   1.8745037020212178E-002   2.2865267758630632E-002   2.7364862214340445E-002   3.2233284170455623E-002   3.7459106714581289E-002   4.3030039681744202E-002   4.8932959093281068E-002   5.5153938593680112E-002   6.1678282823434877E-002   6.8490562645731667E-002   7.5574652140875984E-002   8.2913767286125387E-002   9.0490506215973529E-002   9.8286890979841085E-002  0.10628441068453823       0.11446406592532858       0.12280641439803910       0.13129161757480418       0.13989948834477486       0.14860953948914166       0.15740103289008006       0.16625302933916869       0.17514443883913522       0.18405407126954665       0.19296068729558882       0.20184304940082673       0.21067997291954091       0.21945037694008773       0.22813333496808985       0.23670812521892576       0.24515428041505269       0.25345163698655060       0.26158038352849455       0.26952110842627386       0.27725484651513532       0.28476312466821269       0.29202800620675734       0.29903213401958695       0.30575877228803988       0.31219184672506861       0.31831598321790983       0.32411654479162866       0.32957966680172701       0.33469229026795216       0.33944219327317515       0.34381802035127956       0.34780930978845725       0.35140651878021889       0.35460104637593509       0.35738525416012484       0.35975248462094428       0.36169707715531768       0.36321438168490522       0.36430076983261928       0.36495364365277277       0.36517144187307354       0.36495364365264799       0.36430076983268245       0.36321438168478376       0.36169707715530430       0.35975248462088261       0.35738525416018729       0.35460104637588141       0.35140651878010354       0.34780930978853392       0.34381802035113707       0.33944219327346598       0.33469229026765968       0.32957966680197059       0.32411654479137625       0.31831598321803461       0.31219184672488970       0.30575877228820969       0.29903213401932782       0.29202800620697394       0.28476312466821213       0.27725484651495697       0.26952110842638605       0.26158038352865076       0.25345163698619172       0.24515428041536497       0.23670812521855969       0.22813333496852897       0.21945037693987607       0.21067997291950058       0.20184304940100342       0.19296068729524071       0.18405407126957365       0.17514443883937186       0.16625302933890243       0.15740103289012003       0.14860953948942085       0.13989948834453486       0.13129161757482949       0.12280641439827523       0.11446406592508832       0.10628441068460491        9.8286890979734795E-002   9.0490506216028638E-002   8.2913767286196996E-002   7.5574652140843371E-002   6.8490562645573627E-002   6.1678282823632247E-002   5.5153938593702788E-002   4.8932959093151138E-002   4.3030039681793267E-002   3.7459106714392926E-002   3.2233284170689130E-002   2.7364862214340174E-002   2.2865267758623537E-002   1.8745037020067929E-002   1.5013789882772731E-002   1.1680206191481139E-002   8.7520055733145037E-003   6.2359312491135077E-003   4.1377339505871769E-003   2.4621574412291157E-003   1.2129285342512889E-003   3.9274948367401335E-004   5.3705956950015111E-033   0.0000000000000000        4.1734465872620021E-004   1.3159893892895273E-003   2.6977736397005439E-003   4.5596696448915140E-003   6.8974959587187511E-003   9.7059260141712442E-003   1.2978499352564617E-002   1.6707637921233257E-002   2.0884664169717945E-002   2.5499819272763909E-002   3.0542285843166941E-002   3.6000214614266841E-002   4.1860753298386448E-002   4.8110077482497605E-002   5.4733423762238075E-002   6.1715125136182665E-002   6.9038648571558739E-002   7.6686634662592054E-002   8.4640939280098179E-002   9.2882677110562736E-002  0.10139226698935375       0.11014947890286322       0.11913348256689742       0.12832289744419578       0.13769584409407670       0.14722999672740200       0.15690263683654365       0.16669070777553560       0.17657087015817302       0.18651955793876310       0.19651303504240608       0.20652745240764470       0.21653890530595951       0.22652349079531670       0.23645736517491336       0.24631680130171438       0.25607824562620901       0.26571837481423777       0.27521415182296244       0.28454288128102256       0.29368226405856224       0.30261045088120708       0.31130609486428101       0.31974840284477668       0.32791718537634523       0.33579290528023498       0.34335672462755640       0.35059055003476874       0.35747707618138264       0.36399982742152109       0.37014319740847434       0.37589248662635089       0.38123393774340708       0.38615476869427068       0.39064320342730641       0.39468850022164709       0.39828097752446112       0.40141203723555047       0.40407418538653878       0.40626105016604436       0.40796739724278652       0.40918914235827802       0.40992336114609595       0.41016829616978084       0.40992336114621952       0.40918914235821230       0.40796739724299180       0.40626105016596947       0.40407418538660639       0.40141203723555180       0.39828097752444952       0.39468850022174518       0.39064320342728326       0.38615476869436616       0.38123393774305048       0.37589248662663588       0.37014319740828089       0.36399982742177112       0.35747707618116448       0.35059055003523565       0.34335672462707267       0.33579290528070893       0.32791718537619130       0.31974840284447531       0.31130609486463956       0.30261045088105859       0.29368226405844727       0.28454288128121880       0.27521415182278042       0.26571837481448812       0.25607824562581810       0.24631680130200417       0.23645736517486038       0.22652349079537487       0.21653890530595321       0.20652745240784476       0.19651303504214204       0.18651955793890762       0.17657087015809875       0.16669070777553169       0.15690263683648489       0.14722999672747880       0.13769584409397931       0.12832289744426309       0.11913348256690605       0.11014947890299862       0.10139226698904953        9.2882677110824263E-002   8.4640939279947439E-002   7.6686634662799541E-002   6.9038648571303429E-002   6.1715125136109251E-002   5.4733423762495313E-002   4.8110077482311449E-002   4.1860753298736744E-002   3.6000214613973923E-002   3.0542285843130033E-002   2.5499819272865466E-002   2.0884664169741801E-002   1.6707637921113221E-002   1.2978499352654984E-002   9.7059260141527069E-003   6.8974959587595188E-003   4.5596696448282755E-003   2.6977736397391303E-003   1.3159893892697870E-003   4.1734465873952283E-004   6.0472833340127770E-033   0.0000000000000000        4.4136146204760323E-004   1.4167337401486601E-003   2.9281707607342732E-003   4.9723262857441809E-003   7.5445740545792986E-003   1.0639017272336721E-002   1.4248501064350171E-002   1.8364630545424917E-002   2.2977790895196738E-002   2.8077167565972498E-002   3.3650771475214308E-002   3.9685468604537553E-002   4.6167012007590470E-002   5.3080076078859000E-002   6.0408293314680638E-002   6.8134293566969720E-002   7.6239745722278512E-002   8.4705401689885107E-002   9.3511142605668687E-002  0.10263602713409128       0.11205834175099558       0.12175565289584792       0.13170486084923547       0.14188225523038137       0.15226357195801060       0.16282405155247417       0.17353849863237497       0.18438134246539975       0.19532669842306688       0.20634843019774687       0.21742021262648137       0.22851559497414245       0.23960806452135922       0.25067111030513717       0.26167828685813238       0.27260327779457244       0.28341995908536777       0.29410246187946104       0.30462523470466418       0.31496310491764534       0.32509133923604955       0.33498570322220528       0.34462251956614964       0.35397872502746364       0.36303192590919947       0.37176045191445733       0.38014340826889204       0.38816072597927864       0.39579321010238888       0.40302258591841672       0.40983154288648310       0.41620377628415772       0.42212402642640778       0.42757811537629853       0.43255298104318929       0.43703670861046245       0.44101855919269800       0.44448899567180855       0.44743970563647806       0.44986362138059410       0.45175493690472135       0.45310912188200508       0.45392293255915656       0.45419441955603018       0.45392293255912558       0.45310912188205033       0.45175493690455759       0.44986362138066377       0.44743970563643259       0.44448899567185957       0.44101855919273708       0.43703670861045574       0.43255298104317141       0.42757811537612389       0.42212402642676194       0.41620377628398958       0.40983154288654239       0.40302258591824197       0.39579321010256774       0.38816072597886914       0.38014340826923143       0.37176045191413737       0.36303192590932987       0.35397872502768740       0.34462251956575823       0.33498570322250154       0.32509133923615230       0.31496310491749474       0.30462523470463143       0.29410246187941286       0.28341995908562317       0.27260327779429494       0.26167828685830130       0.25067111030497596       0.23960806452139138       0.22851559497416118       0.21742021262658789       0.20634843019763963       0.19532669842325134       0.18438134246521903       0.17353849863257076       0.16282405155236390       0.15226357195802467       0.14188225523025474       0.13170486084949154       0.12175565289559952       0.11205834175144130       0.10263602713368959        9.3511142605785316E-002   8.4705401689758764E-002   7.6239745722517988E-002   6.8134293566932416E-002   6.0408293314449503E-002   5.3080076079118375E-002   4.6167012007276610E-002   3.9685468604696107E-002   3.3650771475329314E-002   2.8077167565834039E-002   2.2977790895221235E-002   1.8364630545530187E-002   1.4248501064256517E-002   1.0639017272379193E-002   7.5445740545210787E-003   4.9723262857926491E-003   2.9281707607198607E-003   1.4167337401479491E-003   4.4136146204311756E-004   6.7094025377929502E-033   0.0000000000000000        4.6473666308552463E-004   1.5149081426736378E-003   3.1527776510068030E-003   5.3746882866748252E-003   8.1755798667227618E-003   1.1548999323019020E-002   1.5487114348075688E-002   1.9980733199921958E-002   2.5019326698846833E-002   3.0591050378884540E-002   3.6682772099614284E-002   4.3280104484106338E-002   5.0367440005159962E-002   5.7927988546612914E-002   6.5943817691373807E-002   7.4395895757359221E-002   8.3264137471905711E-002   9.2527452198613899E-002  0.10216379457499876       0.11215021746345247       0.12246292706854588       0.13307734009853220       0.14396814283412632       0.15510935195263417       0.16647437697328471       0.17803608416505678       0.18976686176565541       0.20163868635471552       0.21362319022276349       0.22569172956946176       0.23781545337458837       0.24996537276404687       0.26211243071836265       0.27422757194294894       0.28628181274086340       0.29824631071264301       0.31009243412468629       0.32179183076558843       0.33331649614010400       0.34463884082440194       0.35573175682699143       0.36656868279091609       0.37712366788510204       0.38737143423063991       0.39728743770191322       0.40684792697346761       0.41603000065304457       0.42481166237744811       0.43317187372562194       0.44109060483313250       0.44854888257959480       0.45552883623209028       0.46201374044151861       0.46798805547746658       0.47343746461972031       0.47834890859771650       0.48271061701392287       0.48651213665922943       0.48974435666597099       0.49239953042582540       0.49447129422900704       0.49595468257516945       0.49684614011986350       0.49714353022926772       0.49684614011971329       0.49595468257524455       0.49447129422894004       0.49239953042587908       0.48974435666603483       0.48651213665903342       0.48271061701401596       0.47834890859761653       0.47343746461966552       0.46798805547776179       0.46201374044126453       0.45552883623217488       0.44854888257949016       0.44109060483341245       0.43317187372545274       0.42481166237758200       0.41603000065309825       0.40684792697342265       0.39728743770180269       0.38737143423056719       0.37712366788550761       0.36656868279055421       0.35573175682678365       0.34463884082472240       0.33331649614016162       0.32179183076548057       0.31009243412469606       0.29824631071281543       0.28628181274067710       0.27422757194304354       0.26211243071830759       0.24996537276405181       0.23781545337436591       0.22569172956964609       0.21362319022265921       0.20163868635472704       0.18976686176564631       0.17803608416502767       0.16647437697337067       0.15510935195272388       0.14396814283389889       0.13307734009858102       0.12246292706830433       0.11215021746365171       0.10216379457516889        9.2527452198522028E-002   8.3264137471970201E-002   7.4395895757207051E-002   6.5943817691649226E-002   5.7927988546336698E-002   5.0367440005401755E-002   4.3280104483995059E-002   3.6682772099548386E-002   3.0591050378937151E-002   2.5019326698887741E-002   1.9980733199842039E-002   1.5487114348132696E-002   1.1548999322962083E-002   8.1755798667451259E-003   5.3746882866892521E-003   3.1527776510005120E-003   1.5149081426811943E-003   4.6473666307761223E-004   7.3553582031853191E-033   0.0000000000000000        4.8740860834841824E-004   1.6102654064752697E-003   3.3710372004958772E-003   5.7657649867712624E-003   8.7889666011936648E-003   1.2433647999262498E-002   1.6691318062091041E-002   2.1552010084977268E-002   2.7004305648670859E-002   3.3035358657317299E-002   3.9630925303567162E-002   4.6775399271545698E-002   5.4451849812186905E-002   6.2642062505109911E-002   7.1326582989096513E-002   8.0484763655350428E-002   9.0094813232736728E-002  0.10013384911238869       0.11057795231847170       0.12140222496573461       0.13258085008520953       0.14408715366106822       0.15589366873676413       0.16797220143214983       0.18029389871595447       0.19282931776531353       0.20554849675314285       0.21842102688277010       0.23141612550791016       0.24450271015083880       0.25764947324762882       0.27082495744114982       0.28399763123154281       0.29713596481555798       0.31020850591887422       0.32318395544839501       0.33603124277780000       0.34871960048382117       0.36121863836179491       0.37349841652574911       0.38552951743675290       0.39728311667170313       0.40873105226799644       0.41984589247249271       0.43060100174415628       0.44097060482934014       0.45092984878227299       0.46045486275385672       0.46952281543067886       0.47811196996548594       0.48620173627735708       0.49377272059521399       0.50080677211972702       0.50728702669907444       0.51319794740471691       0.51852536191829590       0.52325649663178786       0.52738000738449697       0.53088600675989506       0.53376608787610491       0.53601334461650219       0.53762238824736430       0.53858936038361938       0.53891194227498296       0.53858936038382554       0.53762238824723696       0.53601334461676220       0.53376608787577706       0.53088600675990361       0.52738000738479485       0.52325649663152740       0.51852536191846732       0.51319794740480340       0.50728702669882209       0.50080677211985636       0.49377272059513738       0.48620173627751079       0.47811196996522948       0.46952281543085178       0.46045486275382025       0.45092984878202841       0.44097060482975620       0.43060100174396970       0.41984589247282739       0.40873105226739237       0.39728311667202482       0.38552951743697322       0.37349841652547450       0.36121863836169610       0.34871960048408424       0.33603124277745750       0.32318395544846684       0.31020850591896487       0.29713596481556742       0.28399763123169564       0.27082495744096508       0.25764947324785720       0.24450271015071323       0.23141612550790480       0.21842102688296466       0.20554849675298426       0.19282931776547266       0.18029389871573098       0.16797220143222907       0.15589366873665686       0.14408715366136343       0.13258085008514331       0.12140222496570968       0.11057795231829706       0.10013384911243887        9.0094813232605001E-002   8.0484763655636837E-002   7.1326582988676529E-002   6.2642062505535806E-002   5.4451849811872101E-002   4.6775399271695002E-002   3.9630925303586279E-002   3.3035358657302942E-002   2.7004305648644832E-002   2.1552010084985421E-002   1.6691318062089074E-002   1.2433647999290323E-002   8.7889666011982445E-003   5.7657649867499600E-003   3.3710372004949959E-003   1.6102654064732542E-003   4.8740860835017047E-004   7.9835941664129244E-033   0.0000000000000000        5.0931737331430115E-004   1.7025651969655756E-003   3.5824076940091805E-003   6.1445930501867196E-003   9.3832300819272612E-003   1.3290800371812416E-002   1.7858174199793089E-002   2.3074633664737849E-002   2.8927898371562014E-002   3.5404151298953114E-002   4.2488071046454426E-002   5.0162869716204699E-002   5.8410333885878761E-002   6.7210868479551766E-002   7.6543543817353399E-002   8.6386145882201976E-002   9.6715229663676003E-002  0.10750617548534468       0.11873324815116362       0.13036965879037654       0.14238762923426151       0.15475845878616870       0.16745259320855699       0.18043969577587068       0.19368872020575031       0.20716798531318087       0.22084525118283116       0.23468779670542719       0.24866249826029083       0.26273590938325841       0.27687434120658194       0.29104394348877766       0.30521078603778473       0.31934094032484178       0.33340056110137889       0.34735596781989675       0.36117372565222183       0.37482072593353027       0.38826426580754803       0.40147212691194839       0.41441265289069529       0.42705482555901836       0.43936833953495830       0.45132367515786936       0.46289216951306394       0.47404608540537335       0.48475867809393208       0.49500425965277034       0.50475826077935282       0.51399728991643312       0.52269918954199657       0.53084308948526171       0.53840945715143340       0.54538014452262606       0.55173843183109994       0.55746906779494687       0.56255830631737291       0.56699393956981947       0.57076532736622299       0.57386342277247315       0.57628079387462117       0.57801164166561070       0.57905181400104155       0.57939881558980377       0.57905181400091077       0.57801164166571029       0.57628079387441689       0.57386342277281410       0.57076532736622509       0.56699393956951782       0.56255830631762715       0.55746906779466909       0.55173843183126947       0.54538014452263617       0.53840945715141886       0.53084308948539327       0.52269918954180561       0.51399728991661975       0.50475826077912800       0.49500425965293388       0.48475867809406342       0.47404608540476934       0.46289216951360146       0.45132367515741434       0.43936833953552301       0.42705482555882518       0.41441265289046730       0.40147212691217826       0.38826426580750428       0.37482072593342047       0.36117372565259820       0.34735596781959455       0.33340056110165556       0.31934094032452115       0.30521078603777130       0.29104394348893187       0.27687434120649468       0.26273590938327673       0.24866249826022804       0.23468779670537351       0.22084525118301795       0.20716798531285388       0.19368872020613473       0.18043969577561250       0.16745259320891603       0.15475845878576594       0.14238762923445342       0.13036965879020790       0.11873324815143640       0.10750617548517735        9.6715229663836846E-002   8.6386145881916371E-002   7.6543543817776880E-002   6.7210868479149935E-002   5.8410333886247959E-002   5.0162869715922577E-002   4.2488071046526840E-002   3.5404151298994997E-002   2.8927898371497646E-002   2.3074633664778493E-002   1.7858174199778504E-002   1.3290800371811382E-002   9.3832300819510876E-003   6.1445930501511613E-003   3.5824076940438091E-003   1.7025651969337740E-003   5.0931737334619848E-004   8.5925969520133891E-033   0.0000000000000000        5.3040490981155232E-004   1.7915746210979888E-003   3.7863641256164573E-003   6.5102387999827578E-003   9.9569123907604536E-003   1.4118359977377882E-002   1.8984834991173878E-002   2.4544893913483301E-002   3.0785423715934731E-002   3.7691669499219746E-002   4.5247268941847406E-002   5.3434292770441393E-002   6.2233288535368358E-002   7.1623327471811341E-002   8.1582054780432539E-002   9.2085743313415014E-002  0.10310935058192688       0.11462657892336321       0.12660993870213103       0.13903081437413600       0.15185953327837726       0.16506543696220849       0.17861695489847951       0.19248168038745186       0.20662644848916117       0.22101741577184450       0.23562014170911072       0.25039967150636927       0.26532062018009439       0.28034725766651497       0.29544359476956628       0.31057346973508232       0.32570063524165965       0.34078884560267753       0.35580194396754339       0.37070394930646927       0.38545914298576628       0.40003215470224013       0.41438804758886444       0.42849240227870211       0.44231139972258937       0.45581190256725668       0.46896153489334697       0.48172876012030957       0.49408295690022980       0.50599449279787223       0.51743479560738681       0.52837642210440583       0.53879312409097679       0.54865991156421401       0.55795311285167226       0.56665043158466799       0.57473100035247793       0.58217543092468982       0.58896586091176861       0.59508599675122265       0.60052115292554176       0.60525828730032660       0.60928603251790425       0.61259472335028198       0.61517641996528849       0.61702492703200962       0.61813580863328665       0.61850639894157056       0.61813580863330586       0.61702492703199607       0.61517641996532790       0.61259472335016785       0.60928603251775582       0.60525828730061648       0.60052115292545538       0.59508599675144025       0.58896586091137604       0.58217543092496038       0.57473100035233016       0.56665043158449124       0.55795311285192639       0.54865991156401772       0.53879312409121549       0.52837642210420155       0.51743479560737771       0.50599449279831432       0.49408295689970072       0.48172876012068666       0.46896153489281006       0.45581190256736048       0.44231139972289385       0.42849240227850582       0.41438804758900388       0.40003215470213677       0.38545914298566830       0.37070394930661393       0.35580194396707976       0.34078884560314121       0.32570063524146542       0.31057346973511685       0.29544359476950910       0.28034725766654706       0.26532062018012342       0.25039967150640396       0.23562014170882450       0.22101741577219980       0.20662644848886746       0.19248168038767757       0.17861695489818175       0.16506543696256992       0.15185953327800047       0.13903081437456316       0.12660993870164727       0.11462657892383520       0.10310935058166217        9.2085743313587362E-002   8.1582054780179464E-002   7.1623327472049511E-002   6.2233288535070271E-002   5.3434292770762275E-002   4.5247268941708371E-002   3.7691669499201622E-002   3.0785423716015132E-002   2.4544893913414838E-002   1.8984834991206474E-002   1.4118359977365554E-002   9.9569123907411149E-003   6.5102388000078497E-003   3.7863641256069979E-003   1.7915746211133270E-003   5.3040490980250476E-004   9.1808994189338411E-033   0.0000000000000000        5.5061518921410712E-004   1.8770687942331176E-003   3.9823994735921292E-003   6.8618004799321838E-003   1.0508605395161016E-002   1.4914301889049570E-002   2.0068549785585872E-002   2.5959207277887274E-002   3.2572360057794743E-002   3.9892350655560939E-002   4.7901815012760113E-002   5.6581725441230676E-002   6.5911437090680910E-002   7.5868737703674083E-002   8.6429900980018431E-002   9.7569743581684493E-002  0.10926168564379726       0.12147781465179192       0.13418895253113652       0.14736472579185117       0.16097363854367019       0.17498314823163574       0.18935974388092858       0.20406902668826971       0.21907579274614683       0.23434411771397892       0.24983744322366419       0.26551866481768460       0.28135022120353520       0.29729418461081769       0.31331235203644342       0.32936633715263391       0.34541766265990137       0.36142785286520079       0.37735852625235594       0.39317148783793582       0.40882882107157670       0.42429297907250013       0.43952687498429888       0.45449397121165980       0.46915836734960759       0.48348488657657079       0.49743916030267504       0.51098771088629302       0.52409803219178686       0.53673866782806978       0.54887928684476994       0.56049075673505899       0.57154521354617627       0.58201612893820409       0.59187837403726740       0.60110827990799354       0.60968369452428151       0.61758403608426982       0.62479034254444021       0.63128531726384796       0.63705337062732836       0.64208065757502142       0.64635511091949083       0.64986647039557055       0.65260630735058833       0.65456804503584065       0.65574697443333962       0.65614026559062566       0.65574697443336138       0.65456804503580457       0.65260630735068037       0.64986647039552481       0.64635511091974207       0.64208065757478339       0.63705337062733924       0.63128531726368631       0.62479034254487076       0.61758403608388845       0.60968369452453597       0.60110827990810212       0.59187837403706067       0.58201612893836041       0.57154521354596155       0.56049075673528104       0.54887928684471632       0.53673866782781965       0.52409803219216733       0.51098771088601913       0.49743916030314556       0.48348488657652822       0.46915836734933847       0.45449397121174057       0.43952687498421089       0.42429297907281721       0.40882882107131546       0.39317148783800132       0.37735852625278088       0.36142785286477186       0.34541766266025137       0.32936633715249186       0.31331235203653673       0.29729418461079554       0.28135022120353470       0.26551866481767816       0.24983744322389126       0.23434411771372357       0.21907579274626890       0.20406902668831453       0.18935974388090396       0.17498314823141747       0.16097363854407795       0.14736472579139070       0.13418895253170801       0.12147781465120758       0.10926168564398014        9.7569743581725724E-002   8.6429900980085364E-002   7.5868737703573469E-002   6.5911437090786687E-002   5.6581725441057745E-002   4.7901815012869921E-002   3.9892350655566261E-002   3.2572360057730426E-002   2.5959207277948201E-002   2.0068549785536072E-002   1.4914301889107532E-002   1.0508605395112249E-002   6.8618004799682114E-003   3.9823994735664345E-003   1.8770687942296616E-003   5.5061518921835795E-004   9.7470842950022692E-033   0.0000000000000000        5.6989434064161956E-004   1.9588313888247622E-003   4.1700259305512983E-003   7.1984104397290220E-003   1.1036954156786419E-002   1.5676677613156702E-002   2.1106671699549200E-002   2.7314125336801557E-002   3.4284356220926009E-002   4.2000841800298748E-002   5.0445257877238463E-002   5.9597523957247267E-002   6.9435852299736173E-002   7.9936800433032251E-002   9.1075327494298988E-002  0.10282485439895456       0.11515732771768515       0.12804328710845894       0.14145193613774246       0.15535121632150933       0.16970788421159380       0.18448759133502113       0.19965496679780004       0.21517370235818251       0.23100663975211666       0.24711586007734218       0.26346277500490017       0.28000821961214278       0.29671254659903895       0.31353572168033700       0.33043741989983993       0.34737712265795406       0.36431421520384438       0.38120808435935194       0.39801821625094730       0.41470429379286095       0.43122629371149063       0.44754458285701948       0.46362001357839311       0.47941401793913363       0.49488870053179090       0.51000692967667038       0.52473242679132803       0.53902985369626166       0.55286489767148073       0.56620435403454228       0.57901620606177961       0.59126970204492479       0.60293542930720800       0.61398538499893252       0.62439304349214053       0.63413342023247687       0.64318313187199638       0.65152045255231483       0.65912536620138784       0.66597961470663547       0.67206674187032678       0.67737213301152266       0.68188305015129225       0.68558866266796992       0.68848007337225081       0.69055033991765080       0.69179449151655503       0.69220954090123077       0.69179449151650874       0.69055033991781334       0.68848007337194150       0.68558866266811347       0.68188305015102890       0.67737213301165922       0.67206674187025384       0.66597961470685063       0.65912536620085704       0.65152045255264879       0.64318313187183485       0.63413342023249286       0.62439304349223335       0.61398538499885691       0.60293542930738686       0.59126970204470652       0.57901620606179671       0.56620435403463709       0.55286489767127722       0.53902985369641299       0.52473242679118037       0.51000692967651795       0.49488870053183809       0.47941401793937388       0.46362001357820742       0.44754458285686571       0.43122629371159932       0.41470429379299362       0.39801821625049627       0.38120808435973830       0.36431421520350038       0.34737712265814236       0.33043741989979836       0.31353572168023719       0.29671254659928897       0.28000821961189049       0.26346277500494697       0.24711586007737510       0.23100663975224359       0.21517370235787034       0.19965496679813047       0.18448759133486828       0.16970788421156149       0.15535121632170501       0.14145193613737672       0.12804328710884733       0.11515732771753480       0.10282485439900163        9.1075327494193559E-002   7.9936800433090038E-002   6.9435852299703768E-002   5.9597523957398632E-002   5.0445257877078174E-002   4.2000841800324699E-002   3.4284356220965310E-002   2.7314125336803583E-002   2.1106671699533952E-002   1.5676677613120475E-002   1.1036954156855707E-002   7.1984104396547802E-003   4.1700259306039038E-003   1.9588313888109729E-003   5.6989434063715806E-004   1.0289787591260286E-032   0.0000000000000000        5.8819078368485132E-004   2.0366551613898911E-003   4.3487760889963905E-003   7.5192372372515654E-003   1.1540660211160386E-002   1.6403619801959524E-002   2.2096664016040091E-002   2.8606343131724995E-002   3.5917241989214400E-002   4.4012012526031909E-002   5.2871414322720987E-002   6.2474362227319453E-002   7.2797977867670630E-002   8.3817644813351896E-002   9.5507067739785720E-002  0.10783833562678856       0.12078198884644417       0.13430708998553353       0.14838129822728305       0.16297094711734950       0.17804112552455403       0.19355576160123239       0.20947770954454889       0.22576883894090355       0.24239012649293767       0.25930174989108346       0.27646318361965827       0.29383329645216888       0.31137045041684341       0.32903260097418080       0.34677739818907083       0.36456228863029877       0.38234461776907719       0.40008173262431224       0.41773108440004741       0.43525033088610315       0.45259743835113919       0.46973078270680835       0.48660924968122460       0.50319233376912142       0.51944023571875897       0.53531395832343709       0.55077540027678951       0.56578744788287394       0.58031406438017197       0.59432037668434934       0.60777275932285879       0.62063891537417470       0.63288795420398014       0.64449046582100711       0.65541859167125105       0.66564609169066569       0.67514840747126126       0.68390272137455865       0.69188801145598966       0.69908510207015373       0.70547671002386436       0.71104748618660141       0.71578405243325427       0.71967503385028753       0.72271108611469970       0.72488491799236565       0.72619130888287808       0.72662712139259722       0.72619130888285233       0.72488491799214561       0.72271108611510482       0.71967503385010567       0.71578405243349530       0.71104748618655778       0.70547671002401213       0.69908510206999941       0.69188801145659795       0.68390272137429031       0.67514840747125937       0.66564609169050737       0.65541859167130723       0.64449046582100755       0.63288795420374611       0.62063891537434945       0.60777275932299180       0.59432037668434778       0.58031406438033251       0.56578744788269053       0.55077540027684924       0.53531395832356277       0.51944023571891484       0.50319233376883910       0.48660924968142538       0.46973078270679819       0.45259743835122002       0.43525033088587567       0.41773108440032125       0.40008173262412983       0.38234461776926076       0.36456228862996060       0.34677739818924441       0.32903260097431941       0.31137045041648836       0.29383329645253281       0.27646318361939504       0.25930174989122573       0.24239012649275743       0.22576883894114683       0.20947770954429321       0.19355576160143317       0.17804112552451887       0.16297094711713919       0.14838129822751833       0.13430708998542443       0.12078198884653918       0.10783833562663921        9.5507067739881851E-002   8.3817644813363026E-002   7.2797977867752633E-002   6.2474362227046554E-002   5.2871414323014766E-002   4.4012012525880620E-002   3.5917241989250066E-002   2.8606343131667693E-002   2.2096664016146017E-002   1.6403619801911275E-002   1.1540660211146086E-002   7.5192372373046514E-003   4.3487760889510075E-003   2.0366551614026166E-003   5.8819078369098010E-004   1.0807701887932005E-032   0.0000000000000000        6.0545535615862903E-004   2.1103424583417147E-003   4.5182040756431893E-003   7.8234876550517460E-003   1.2018484710810566E-002   1.7093346771021520E-002   2.3036106316900038E-002   2.9832707155381041E-002   3.7467038178269463E-002   4.5920967377673469E-002   5.5174384238026279E-002   6.5205249518972816E-002   7.5989649114920690E-002   8.7501851713744069E-002   9.9714370659472903E-002  0.11259803001857557       0.12612203472056679       0.14025404459761076       0.15496025215157122       0.17020546385396415       0.18595318478915038       0.20216570643294479       0.21880419735732656       0.23582879664309872       0.25319870977228121       0.27087230677504132       0.28880722238735729       0.30696045798783206       0.32528848505508845       0.34374734991306821       0.36229277949474109       0.38088028788348804       0.39946528336730813       0.41800317575028989       0.43644948366582703       0.45475994162645056       0.47289060656055704       0.49079796357164229       0.50843903067296914       0.52577146223614324       0.54275365091817729       0.55934482779993933       0.57550516052555811       0.59119584916952939       0.60637921963899977       0.62101881434845263       0.63507947998551018       0.64852745212146323       0.66133043649199286       0.67345768673374240       0.68488007839315523       0.69557017903976948       0.70550231429837507       0.71465262965464260       0.72299914787864161       0.73052182192825799       0.73720258321122067       0.74302538507775351       0.74797624145022568       0.75204326049359771       0.75521667324121244       0.75748885711020042       0.75885435425569858       0.75930988470477967       0.75885435425582948       0.75748885711041181       0.75521667324095842       0.75204326049365278       0.74797624145003627       0.74302538507768423       0.73720258321117405       0.73052182192822868       0.72299914787817277       0.71465262965484366       0.70550231429844024       0.69557017904000851       0.68488007839308418       0.67345768673369344       0.66133043649241618       0.64852745212110530       0.63507947998543113       0.62101881434851136       0.60637921963869268       0.59119584916990153       0.57550516052529876       0.55934482780001571       0.54275365091788874       0.52577146223633042       0.50843903067284058       0.49079796357175648       0.47289060656044507       0.45475994162658762       0.43644948366586633       0.41800317575028029       0.39946528336720677       0.38088028788386902       0.36229277949443500       0.34374734991303896       0.32528848505520530       0.30696045798755905       0.28880722238767803       0.27087230677486790       0.25319870977233977       0.23582879664300757       0.21880419735741816       0.20216570643295315       0.18595318478902734       0.17020546385416011       0.15496025215142864       0.14025404459760651       0.12612203472058228       0.11259803001864521        9.9714370659463827E-002   8.7501851713691500E-002   7.5989649114819369E-002   6.5205249519250066E-002   5.5174384237733479E-002   4.5920967377904076E-002   3.7467038178050700E-002   2.9832707155636018E-002   2.3036106316633592E-002   1.7093346771154747E-002   1.2018484710797830E-002   7.8234876550187689E-003   4.5182040756842224E-003   2.1103424583197930E-003   6.0545535615383209E-004   1.1299579484112816E-032   0.0000000000000000        6.2164143514785008E-004   2.1797056982186236E-003   4.6778866356978685E-003   8.1104086222309486E-003   1.2469251425941926E-002   1.7744166810223873E-002   2.3922700334485496E-002   3.0990222972260537E-002   3.8929966250891929E-002   4.7723057675777780E-002   5.7348564857493373E-002   6.7783547343643141E-002   7.9003112681803739E-002   9.0980476452486567E-002  0.10368702666832422       0.11709239255512049       0.13116451757437303       0.14586973650499441       0.16117285640354656       0.17703724124610998       0.19342490004911503       0.21029657825322040       0.22761185215835239       0.24532922617020930       0.26340623263879148       0.28179953403272112       0.30046502721905921       0.31935794958247138       0.33843298674247441       0.35764438159564577       0.37694604443094792       0.39629166384967823       0.41563481821612069       0.43492908738466041       0.45412816441843656       0.47318596704351734       0.49205674856097836       0.51069520795683754       0.52905659893573387       0.54709683763120565       0.56477260870696921       0.58204146963292180       0.59886195283352417       0.61519366552020394       0.63099738690961260       0.64623516264736558       0.66087039616193655       0.67486793676766577       0.68819416428011615       0.70081706994435822       0.71270633349807355       0.72383339615216269       0.73417152934887331       0.74369589910122846       0.75238362577991791       0.76021383919247798       0.76716772882401785       0.77322858912277914       0.77838185971830420       0.78261516046984747       0.78591832127457883       0.78828340654939910       0.78970473433444444       0.79017888997393193       0.78970473433423194       0.78828340654937190       0.78591832127459815       0.78261516046999746       0.77838185971834373       0.77322858912295422       0.76716772882394202       0.76021383919252317       0.75238362578021034       0.74369589910116685       0.73417152934865026       0.72383339615204578       0.71270633349784407       0.70081706994470172       0.68819416427940883       0.67486793676835632       0.66087039616181487       0.64623516264713654       0.63099738691004914       0.61519366551974752       0.59886195283387689       0.58204146963273118       0.56477260870740242       0.54709683763082662       0.52905659893606671       0.51069520795650070       0.49205674856116588       0.47318596704347565       0.45412816441828713       0.43492908738469682       0.41563481821625320       0.39629166384936199       0.37694604443133350       0.35764438159546386       0.33843298674259836       0.31935794958260572       0.30046502721891138       0.28179953403282970       0.26340623263868523       0.24532922617037894       0.22761185215826796       0.21029657825321893       0.19342490004908858       0.17703724124620815       0.16117285640349410       0.14586973650505797       0.13116451757426725       0.11709239255514370       0.10368702666824790        9.0980476452615727E-002   7.9003112681773249E-002   6.7783547343594833E-002   5.7348564857574093E-002   4.7723057675704970E-002   3.8929966251018272E-002   3.0990222972063941E-002   2.3922700334716395E-002   1.7744166810089432E-002   1.2469251425941722E-002   8.1104086223021746E-003   4.6778866356525610E-003   2.1797056982061891E-003   6.2164143517364889E-004   1.1764235403590128E-032   0.0000000000000000        6.3670505310796854E-004   2.2445678294512683E-003   4.8274241611203561E-003   8.3792890421153648E-003   1.2891849592576677E-002   1.8354482276179102E-002   2.4754275511812411E-002   3.2076062456086372E-002   4.0302457447415542E-002   4.9413892744825716E-002   5.9388664295184114E-002   7.0202985478905314E-002   8.1831045248968004E-002   9.4245070389011920E-002  0.10741539229350358       0.12131051830401601       0.13589720742977418       0.15114055029143639       0.16700405307753796       0.18344972532608111       0.20043817130658120       0.21792868479727723       0.23587934701146598       0.25424712745796729       0.27298798746947317       0.29205698617474973       0.31140838863369263       0.33099577589825030       0.35077215671456047       0.37069008061480113       0.39070175210921587       0.41075914571689603       0.43081412155441168       0.45081854119547182       0.47072438353978258       0.49048386039124386       0.51004953148846044       0.52937441868971424       0.54841211905687670       0.56711691654733209       0.58544389206623892       0.60334903158304243       0.62078933209660569       0.63772290513951713       0.65410907762588477       0.66990848975493222       0.68508318976760574       0.69959672530709927       0.71341423116902214       0.72650251324421677       0.73883012841722562       0.75036746027509493       0.76108679039639826       0.77096236508813154       0.77997045738286086       0.78808942416154415       0.79529975825856647       0.80158413542490869       0.80692745603435811       0.81131688143881631       0.81474186487424927       0.81719417685376061       0.81866792497983465       0.81915956812888524       0.81866792497999996       0.81719417685361340       0.81474186487441858       0.81131688143856062       0.80692745603443372       0.80158413542471818       0.79529975825865429       0.78808942416160266       0.77997045738259263       0.77096236508829141       0.76108679039665073       0.75036746027511525       0.73883012841760376       0.72650251324381976       0.71341423116969760       0.69959672530636985       0.68508318976784677       0.66990848975528239       0.65410907762547188       0.63772290513982588       0.62078933209636278       0.60334903158320718       0.58544389206572900       0.56711691654796292       0.54841211905661791       0.52937441868979640       0.51004953148840881       0.49048386039115427       0.47072438353978008       0.45081854119553194       0.43081412155431070       0.41075914571703698       0.39070175210894603       0.37069008061503100       0.35077215671449280       0.33099577589815105       0.31140838863378145       0.29205698617456860       0.27298798746970299       0.25424712745772071       0.23587934701152491       0.21792868479729383       0.20043817130666650       0.18344972532594364       0.16700405307768981       0.15114055029136275       0.13589720742981073       0.12131051830398661       0.10741539229362128        9.4245070388879595E-002   8.1831045249062359E-002   7.0202985478757085E-002   5.9388664295319180E-002   4.9413892744696909E-002   4.0302457447521069E-002   3.2076062456035968E-002   2.4754275511764241E-002   1.8354482276306393E-002   1.2891849592493457E-002   8.3792890421046842E-003   4.8274241611474950E-003   2.2445678294683597E-003   6.3670505307539000E-004   1.2200550249554875E-032   0.0000000000000000        6.5060500593680807E-004   2.3047627636808218E-003   4.9664416624671994E-003   8.6294615164943279E-003   1.3285236603663670E-002   1.8922793461106639E-002   2.5528794249919513E-002   3.3087570628658122E-002   4.1581161407948028E-002   5.0989350522514638E-002   6.1289714323984459E-002   7.2457677113264438E-002   8.4466571217577363E-002   9.7287701315797059E-002  0.11089041345188468       0.12524216873807992       0.14030862160815910       0.15605370241721483       0.17243970420175034       0.18942737338067231       0.20697600419046061       0.22504353661163001       0.24358665756975192       0.26256090514516395       0.28192077556615147       0.30161983269807197       0.32161081979725153       0.34184577322874210       0.36227613790206215       0.38285288412300017       0.40352662560029312       0.42424773830803447       0.44496647992459931       0.46563310956118426       0.48619800748545960       0.50661179456181893       0.52682545110640200       0.54679043488934076       0.56645879797914267       0.58578330216727037       0.60471753267709227       0.62321600990360326       0.64123429888837946       0.65872911629643571       0.67565843460922570       0.69198158330384973       0.70765934676245312       0.72265405867807131       0.73692969274146558       0.75045194936152881       0.76318833825346299       0.77510825664703298       0.78618306297171781       0.79638614580670519       0.80569298795084843       0.81408122544769079       0.82153070142870288       0.82802351464110924       0.83354406254727653       0.83807907888848199       0.84161766562366747       0.84415131916894448       0.84567395086934027       0.84618190165951435       0.84567395086924080       0.84415131916907005       0.84161766562346363       0.83807907888860356       0.83354406254724822       0.82802351464116153       0.82153070142860951       0.81408122544769035       0.80569298795111111       0.79638614580631517       0.78618306297161933       0.77510825664695726       0.76318833825328758       0.75045194936177362       0.73692969274119280       0.72265405867848409       0.70765934676214737       0.69198158330374182       0.67565843460941377       0.65872911629635600       0.64123429888850969       0.62321600990354997       0.60471753267727346       0.58578330216680996       0.56645879797925125       0.54679043488938761       0.52682545110652246       0.50661179456180150       0.48619800748565395       0.46563310956116838       0.44496647992446825       0.42424773830810392       0.40352662560030489       0.38285288412276830       0.36227613790215663       0.34184577322891724       0.32161081979691680       0.30161983269847242       0.28192077556573680       0.26256090514543190       0.24358665756975506       0.22504353661159038       0.20697600419038500       0.18942737338078525       0.17243970420150256       0.15605370241731639       0.14030862160816771       0.12524216873813901       0.11089041345172877        9.7287701315931355E-002   8.4466571217487768E-002   7.2457677113439173E-002   6.1289714323785910E-002   5.0989350522671679E-002   4.1581161407796517E-002   3.3087570628802902E-002   2.5528794249874313E-002   1.8922793460992203E-002   1.3285236603812657E-002   8.6294615164350264E-003   4.9664416624632520E-003   2.3047627636671036E-003   6.5060500596191050E-004   1.2607472901326450E-032   0.0000000000000000        6.6330295624301440E-004   2.3601357809038769E-003   5.0945896815201537E-003   8.8603039656345722E-003   1.3648440536469020E-002   1.9447702221311407E-002   2.6244356839344864E-002   3.4022272078249982E-002   4.2762954272664945E-002   5.2445587518312915E-002   6.3047082376706406E-002   7.4542133063462038E-002   8.6903279309536938E-002  0.10010097261299007       0.11410364730268871       0.12887779644831529       0.14438805244251196       0.16059727206881932       0.17746662584927858       0.19495569145466188       0.21302255095238901       0.23162389166385358       0.25071511037586547       0.27025042067275645       0.29018296310827596       0.31046491798020648       0.33104762040201896       0.35188167743043874       0.37291708693587872       0.39410335794933232       0.41538963218867198       0.43672480646897688       0.45805765570905194       0.47933695623185324       0.50051160906463066       0.52153076294136380       0.54234393671143699       0.56290114085759779       0.58315299783639929       0.60305086094113536       0.62254693141373840       0.64159437350999426       0.66014742725515096       0.67816151860261609       0.69559336674769590       0.71240108832066629       0.72854429822118849       0.74398420684918609       0.75868371348251806       0.77260749561029496       0.78572209396204684       0.79799599307221858       0.80939969715011040       0.81990580109753441       0.82948905648594584       0.83812643234886786       0.84579717062764348       0.85248283615276277       0.85816736102704272       0.86283708331066500       0.86648077991726957       0.86908969363186672       0.87065755419806923       0.87118059341210496       0.87065755419803514       0.86908969363198707       0.86648077991735073       0.86283708331060960       0.85816736102701319       0.85248283615294851       0.84579717062775883       0.83812643234872541       0.82948905648588167       0.81990580109772382       0.80939969715027660       0.79799599307222602       0.78572209396201587       0.77260749561018394       0.75868371348249319       0.74398420684890776       0.72854429822148725       0.71240108832039606       0.69559336674779526       0.67816151860260743       0.66014742725498410       0.64159437351003701       0.62254693141372419       0.60305086094130322       0.58315299783640639       0.56290114085765153       0.54234393671122105       0.52153076294131928       0.50051160906467684       0.47933695623174427       0.45805765570933077       0.43672480646883860       0.41538963218877095       0.39410335794946288       0.37291708693578801       0.35188167743033927       0.33104762040238894       0.31046491797969494       0.29018296310890296       0.27025042067244198       0.25071511037587274       0.23162389166385797       0.21302255095248135       0.19495569145450867       0.17746662584951006       0.16059727206878949       0.14438805244246897       0.12887779644821784       0.11410364730283824       0.10010097261280915        8.6903279309798784E-002   7.4542133063147067E-002   6.3047082377009178E-002   5.2445587518100065E-002   4.2762954272788277E-002   3.4022272078182744E-002   2.6244356839369765E-002   1.9447702221392030E-002   1.3648440536355496E-002   8.8603039656780201E-003   5.0945896815394881E-003   2.3601357808892402E-003   6.6330295624009150E-004   1.2984023046594522E-032   0.0000000000000000        6.7476352792967165E-004   2.4105439088364907E-003   5.2115451417535132E-003   9.0712411390195136E-003   1.3980562507099007E-002   1.9927915365145488E-002   2.6899206056547661E-002   3.4877876946984271E-002   4.3844946232273294E-002   5.3779048101798378E-002   6.4656482741024326E-002   7.6451275030028978E-002   8.9135238054043456E-002  0.10267804110322512       0.11704728263404068       0.13220856818868251       0.14812559312151946       0.16476022992662126       0.18207261995757074       0.20002126932096528       0.21856314870982668       0.23765379693598113       0.25724742791823030       0.27729704085707024       0.29775453334657015       0.31857081713048707       0.33969593624921729       0.36107918726628641       0.38266924130398328       0.40441426759106125       0.42626205821174856       0.44816015377704355       0.47005596969582569       0.49189692275390035       0.51363055769198118       0.53520467347555767       0.55656744896036114       0.57766756763737792       0.59845434117206775       0.61887783142934516       0.63888897069468176       0.65843967980264217       0.67748298388310590       0.69597312545639300       0.71386567459029959       0.73111763587064449       0.74768755191387548       0.76353560317518687       0.77862370382507351       0.79291559343609153       0.80637692429160712       0.81897534407794792       0.83068057377994797       0.84146448057995793       0.85130114559576675       0.86016692628169289       0.86804051335463150       0.87490298209834461       0.88073783793038640       0.88553105611601113       0.88927111553464477       0.89194902641959117       0.89355835200449174       0.89409522401886576       0.89355835200468847       0.89194902641943807       0.88927111553452365       0.88553105611623451       0.88073783793050076       0.87490298209804318       0.86804051335446575       0.86016692628172209       0.85130114559590286       0.84146448057991574       0.83068057377969895       0.81897534407815531       0.80637692429160712       0.79291559343602491       0.77862370382522261       0.76353560317545843       0.74768755191365233       0.73111763587101786       0.71386567459012928       0.69597312545637502       0.67748298388322836       0.65843967980276441       0.63888897069470607       0.61887783142928510       0.59845434117197704       0.57766756763739135       0.55656744896036114       0.53520467347579714       0.51363055769172150       0.49189692275399677       0.47005596969552771       0.44816015377717172       0.42626205821181617       0.40441426759098253       0.38266924130396968       0.36107918726610705       0.33969593624924554       0.31857081713063101       0.29775453334627988       0.27729704085721879       0.25724742791817318       0.23765379693607427       0.21856314870970825       0.20002126932105968       0.18207261995753923       0.16476022992653092       0.14812559312160067       0.13220856818872986       0.11704728263397929       0.10267804110341609        8.9135238053705698E-002   7.6451275030396004E-002   6.4656482740645629E-002   5.3779048102063576E-002   4.3844946232159634E-002   3.4877876946985686E-002   2.6899206056578917E-002   1.9927915365087343E-002   1.3980562507125538E-002   9.0712411390507040E-003   5.2115451417150448E-003   2.4105439088587246E-003   6.7476352791588071E-004   1.3329293543077247E-032   0.0000000000000000        6.8495439475359785E-004   2.4558562731079184E-003   5.3170121352372462E-003   9.2617460123980266E-003   1.4280778852261431E-002   2.0362247784321753E-002   2.7491731417174856E-002   3.5652286470421346E-002   4.4824488516352658E-002   5.4986473098983302E-002   6.6113986911151890E-002   7.8180447870706646E-002   9.1157010109850167E-002  0.10501263358114864       0.11971415872049367       0.13522638620248123       0.15151216160494035       0.16853246478733561       0.18624650376344062       0.20461181284617694       0.22358435482320280       0.24311862692339145       0.26316777031075217       0.28368368285368417       0.30461713488369774       0.32591788767925672       0.34753481437665734       0.36941602302585014       0.39150898149313518       0.41376064390077105       0.43611757831705661       0.45852609536846289       0.48093237748252299       0.50328260843624106       0.52552310290640614       0.54760043570786399       0.56946157040316614       0.59105398698508349       0.61232580831139560       0.63322592499810670       0.65370411846295673       0.67371118182700340       0.69319903838220720       0.71212085733759811       0.73043116657038520       0.74808596210145839       0.76504281404128627       0.78126096874777162       0.79670144694229572       0.81132713756383856       0.82510288711687430       0.83799558431219023       0.84997423978795816       0.86101006072565156       0.87107652017224912       0.88014942091160098       0.88820695372656810       0.89522974990840110       0.90120092789246420       0.90610613390517925       0.90993357652347584       0.91267405506991428       0.91432098175965704       0.91487039756840371       0.91432098175939192       0.91267405507000754       0.90993357652367346       0.90610613390474026       0.90120092789234663       0.89522974990871618       0.88820695372662939       0.88014942091181714       0.87107652017189163       0.86101006072571795       0.84997423978819431       0.83799558431186505       0.82510288711699209       0.81132713756400798       0.79670144694213407       0.78126096874768836       0.76504281404127716       0.74808596210124290       0.73043116657044238       0.71212085733759090       0.69319903838217689       0.67371118182667367       0.65370411846309517       0.63322592499830443       0.61232580831130401       0.59105398698511580       0.56946157040322842       0.54760043570767647       0.52552310290670567       0.50328260843608563       0.48093237748278966       0.45852609536845534       0.43611757831675935       0.41376064390082917       0.39150898149332919       0.36941602302601728       0.34753481437643258       0.32591788767945179       0.30461713488351855       0.28368368285381035       0.26316777031077654       0.24311862692321828       0.22358435482333494       0.20461181284623597       0.18624650376331223       0.16853246478733869       0.15151216160498382       0.13522638620245736       0.11971415872055524       0.10501263358092582        9.1157010110160044E-002   7.8180447870391204E-002   6.6113986911422992E-002   5.4986473098833699E-002   4.4824488516436799E-002   3.5652286470404450E-002   2.7491731417141393E-002   2.0362247784389075E-002   1.4280778852222942E-002   9.2617460123976241E-003   5.3170121352564253E-003   2.4558562730917868E-003   6.8495439474566182E-004   1.3642452603906474E-032   0.0000000000000000        6.9384636107917917E-004   2.4959544180596003E-003   5.4107226446068373E-003   9.4313410690846158E-003   1.4548343126561216E-002   2.0749625326961823E-002   2.8020473076426265E-002   3.6343598056434008E-002   4.5699179800155185E-002   5.6064907669719895E-002   6.7416033088843474E-002   7.9725430843027037E-002   9.2963665405597098E-002  0.10709906196273616       0.12209778261738011       0.13792390777490804       0.15453952254895237       0.17190480797203436       0.18997813679877865       0.20871617366022560       0.22807397934247314       0.24800511892326907       0.26846177352017797       0.28939485536816151       0.31075412596095731       0.33248831696333925       0.35454525360767913       0.37687198027586993       0.39941488796289965       0.42211984332040042       0.44493231896070834       0.46779752471592223       0.49066053953142008       0.51346644367563854       0.53616045095133480       0.55868804058607580       0.58099508848615022       0.60302799753720637       0.62473382663950106       0.64606041816248572       0.66695652351691126       0.68737192654040957       0.70725756439567622       0.72656564569686366       0.74524976557051559       0.76326501738687436       0.78056810087739092       0.79711742638881977       0.81287321502042842       0.82779759439851275       0.84185468986529255       0.85501071085410862       0.86723403225115347       0.87849527053837073       0.88876735454655142       0.89802559063484555       0.90624772214694227       0.91341398300335541       0.91950714529303224       0.92451256075425658       0.92841819604885489       0.93121466172945144       0.93289523485531789       0.93345587517460571       0.93289523485549664       0.93121466172945544       0.92841819604868892       0.92451256075467703       0.91950714529300059       0.91341398300305321       0.90624772214711169       0.89802559063463927       0.88876735454674016       0.87849527053844145       0.86723403225099061       0.85501071085428892       0.84185468986525436       0.82779759439832601       0.81287321502052368       0.79711742638879490       0.78056810087748252       0.76326501738704133       0.74524976557067824       0.72656564569669402       0.70725756439577414       0.68737192654063595       0.66695652351678680       0.64606041816207516       0.62473382663975652       0.60302799753711567       0.58099508848605241       0.55868804058609944       0.53616045095124698       0.51346644367567540       0.49066053953123462       0.46779752471599295       0.44493231896081226       0.42211984332052371       0.39941488796274877       0.37687198027576774       0.35454525360774797       0.33248831696328884       0.31075412596113844       0.28939485536797904       0.26846177352021594       0.24800511892344096       0.22807397934227447       0.20871617366018938       0.18997813679878989       0.17190480797220806       0.15453952254877926       0.13792390777498362       0.12209778261726591       0.10709906196293498        9.2963665405351614E-002   7.9725430843304745E-002   6.7416033088655306E-002   5.6064907669812675E-002   4.5699179800067428E-002   3.6343598056440475E-002   2.8020473076481006E-002   2.0749625326884499E-002   1.4548343126643338E-002   9.4313410690406475E-003   5.4107226446258238E-003   2.4959544180377974E-003   6.9384636109623443E-004   1.3922745801475173E-032   0.0000000000000000        7.0141343518043478E-004   2.5307325980241102E-003   5.4924371969944947E-003   9.5795994614742905E-003   1.4782587915937452E-002   2.1089087401477996E-002   2.8484125365385523E-002   3.6950109891378903E-002   4.6466872014317331E-002   5.7011708456801514E-002   6.8559434789294924E-002   8.1082447812218308E-002   9.4550793048143553E-002  0.10893223702944224       0.12419234484381499       0.14029456296644899       0.15720030719250402       0.17486905546484072       0.19325844536957340       0.21232437607029286       0.23202111442580553       0.25230140504938503       0.27311658402806760       0.29441669604474430       0.31615061460858013       0.33826616510941748       0.36071025039982146       0.38342897860093816       0.40636779282610225       0.42947160250506683       0.45268491600137445       0.47595197419381530       0.49921688470546954       0.52242375645786776       0.54551683422246844       0.56844063284721968       0.59114007083608311       0.61356060296030335       0.63564835157269872       0.65735023632828460       0.67861410197633087       0.69938884393071188       0.71962453131363979       0.73927252716989411       0.75828560557318003       0.77661806532799271       0.79422584000927843       0.81106660406079356       0.82709987470645008       0.84228710942241380       0.85659179873971170       0.86997955415176687       0.88241819091562412       0.89387780554673146       0.90433084782141571       0.91375218711319306       0.92211917290415957       0.92941168932391383       0.93561220358458808       0.94070580820009531       0.94468025687690116       0.94752599400734971       0.94923617767338819       0.94980669612357382       0.94923617767330681       0.94752599400720328       0.94468025687695878       0.94070580819998917       0.93561220358455721       0.92941168932419371       0.92211917290390577       0.91375218711331552       0.90433084782143092       0.89387780554675800       0.88241819091550056       0.86997955415189543       0.85659179873953972       0.84228710942268470       0.82709987470623403       0.81106660406096331       0.79422584000918472       0.77661806532784639       0.75828560557300484       0.73927252717011227       0.71962453131356596       0.69938884393056266       0.67861410197634020       0.65735023632880696       0.63564835157253263       0.61356060296019455       0.59114007083638886       0.56844063284717306       0.54551683422232888       0.52242375645805672       0.49921688470551789       0.47595197419376828       0.45268491600136646       0.42947160250492183       0.40636779282607893       0.38342897860104369       0.36071025039984433       0.33826616510940610       0.31615061460844174       0.29441669604494247       0.27311658402790551       0.25230140504936449       0.23202111442606177       0.21232437607019528       0.19325844536970119       0.17486905546465978       0.15720030719260755       0.14029456296645268       0.12419234484389194       0.10893223702927925        9.4550793048375326E-002   8.1082447811973102E-002   6.8559434789445831E-002   5.7011708456696675E-002   4.6466872014366258E-002   3.6950109891438876E-002   2.8484125365290248E-002   2.1089087401583256E-002   1.4782587915818032E-002   9.5795994615472252E-003   5.4924371969737491E-003   2.5307325980337921E-003   7.0141343516824520E-004   1.4169497884919610E-032   0.0000000000000000        7.0763289446347511E-004   2.5600980378154389E-003   5.5619454492173009E-003   9.7061460511395151E-003   1.4982926458001439E-002   2.1379789308715799E-002   2.8881539955592270E-002   3.7470325061796039E-002   4.7125675545563836E-002   5.7824549979786553E-002   6.9541388552076325E-002   8.2248176375471410E-002   9.5914511989067433E-002  0.11050768072464182       0.12599273341898773       0.14233257048378442       0.15948803115692056       0.17741798772255477       0.19607944446791215       0.21542764114417576       0.23541616067837337       0.25599704087719538       0.27712088985801636       0.29873700492264860       0.32079349459036099       0.34323740350020787       0.36601483987365979       0.38907110523863148       0.41235082609598833       0.43579808721687713       0.45935656624503507       0.48296966928333401       0.50658066713586281       0.53013283188001237       0.55356957343403912       0.57683457579927500       0.59987193264340888       0.62262628189325986       0.64504293903250942       0.66706802875231186       0.68864861467039395       0.70973282678229799       0.73026998634758633       0.75021072791244914       0.76950711816491235       0.78811277135094282       0.80598296095728850       0.82307472740598475       0.83934698148962927       0.85476060331106207       0.86927853647267928       0.88286587730697930       0.89548995891456384       0.90712042982730756       0.91772932708500632       0.92729114357197862       0.93578288943191390       0.94318414742586187       0.94947712209653856       0.95464668261568664       0.95868039921975745       0.96156857313800437       0.96330425994847946       0.96388328629711084       0.96330425994840418       0.96156857313842892       0.95868039921969894       0.95464668261553121       0.94947712209681379       0.94318414742566992       0.93578288943203802       0.92729114357181042       0.91772932708506361       0.90712042982695784       0.89548995891491512       0.88286587730651434       0.86927853647303988       0.85476060331071257       0.83934698149006870       0.82307472740562848       0.80598296095735666       0.78811277135108448       0.76950711816494399       0.75021072791232879       0.73026998634781581       0.70973282678239091       0.68864861467038307       0.66706802875192428       0.64504293903252874       0.62262628189346403       0.59987193264295002       0.57683457579954966       0.55356957343419277       0.53013283187968829       0.50658066713598426       0.48296966928324786       0.45935656624508048       0.43579808721695912       0.41235082609593132       0.38907110523872201       0.36601483987355005       0.34323740350023535       0.32079349459042411       0.29873700492255184       0.27712088985824873       0.25599704087703651       0.23541616067819204       0.21542764114421492       0.19607944446797332       0.17741798772254183       0.15948803115693749       0.14233257048364970       0.12599273341904293       0.11050768072471809        9.5914511988896750E-002   8.2248176375568513E-002   6.9541388552086900E-002   5.7824549979796011E-002   4.7125675545565723E-002   3.7470325061725283E-002   2.8881539955683086E-002   2.1379789308607462E-002   1.4982926458107707E-002   9.7061460511030945E-003   5.5619454492252998E-003   2.5600980377999505E-003   7.0763289447515619E-004   1.4382114406857842E-032   0.0000000000000000        7.1248534346945330E-004   2.5839711615631283E-003   5.6190667031493112E-003   9.8106583224731730E-003   1.5148854071473507E-002   2.1621004291194516E-002   2.9211728645747632E-002   3.7902955182480109E-002   4.7673963812652181E-002   5.8501430265354322E-002   7.0359480722533146E-002   8.3219755902980641E-002   9.7051480405223142E-002  0.11182153698119518       0.12749454621818357       0.14403295164968524       0.16139711011031074       0.17954538711793663       0.19843425705690224       0.21801840791453769       0.23825085032711074       0.25908303066458055       0.28046494788714493       0.30234527388813842       0.32467147704060767       0.34738994863746453       0.37044613193549092       0.39378465348038066       0.41734945640255433       0.44108393536330087       0.46493107281958324       0.48883357628996404       0.51273401628016857       0.53657496454229425       0.56029913233623563       0.58384950835200733       0.60716949596961967       0.63020304952441153       0.65289480923929899       0.67519023451874671       0.69703573526155493       0.71837880089179407       0.73916812679186206       0.75935373782911586       0.77888710868815714       0.79772128070725734       0.81581097494699184       0.83311270121548731       0.84958486278451339       0.86518785654761132       0.87988416838376438       0.89363846347991549       0.90641767142158947       0.91819106581541909       0.92893033828200822       0.93860966661531986       0.94720577696396713       0.95469799987193105       0.96106832004877352       0.96630141975027140       0.97038471566247564       0.97330838920214180       0.97506541015797032       0.97565155362148814       0.97506541015813453       0.97330838920172835       0.97038471566254503       0.96630141975028605       0.96106832004851328       0.95469799987193649       0.94720577696406272       0.93860966661545719       0.92893033828183480       0.91819106581590382       0.90641767142132390       0.89363846348051656       0.87988416838323047       0.86518785654801678       0.84958486278411649       0.83311270121566294       0.81581097494717980       0.79772128070703840       0.77888710868832867       0.75935373782899174       0.73916812679158084       0.71837880089166950       0.69703573526155682       0.67519023451886873       0.65289480923935528       0.63020304952432693       0.60716949597005698       0.58384950835170224       0.56029913233608974       0.53657496454258768       0.51273401628006321       0.48883357629006946       0.46493107281951523       0.44108393536323315       0.41734945640269244       0.39378465348024827       0.37044613193562692       0.34738994863725542       0.32467147704068317       0.30234527388810473       0.28046494788701459       0.25908303066472871       0.23825085032721138       0.21801840791455618       0.19843425705668927       0.17954538711810805       0.16139711011024421       0.14403295164972321       0.12749454621824255       0.11182153698114379        9.7051480405318330E-002   8.3219755902918274E-002   7.0359480722491805E-002   5.8501430265401749E-002   4.7673963812661889E-002   3.7902955182468348E-002   2.9211728645717347E-002   2.1621004291265931E-002   1.5148854071405857E-002   9.8106583225133805E-003   5.6190667031259479E-003   2.5839711615660743E-003   7.1248534347550868E-004   1.4560083155465511E-032   0.0000000000000000        7.1595476304871296E-004   2.6022857901425497E-003   5.6636503487859560E-003   9.8928671718647547E-003   1.5279949382869263E-002   2.1812125302889427E-002   2.9473865759351275E-002   3.8246923522304827E-002   4.8110377209386081E-002   5.9040675697121923E-002   7.1011693296592876E-002   8.3994794457997152E-002   9.7958903787628435E-002  0.11287058104667530       0.12869410161630004       0.14539154244020799       0.16292287326633520       0.18124605296412027       0.20031713068769019       0.22009035164292998       0.24051826719790642       0.26155184907971585       0.28314060737398261       0.30523271205217756       0.32777511772234619       0.35071369131678082       0.37399334239610466       0.39755815576352282       0.42135152606960979       0.44531629407766260       0.46939488427035775       0.49352944345624700       0.51766198005177333       0.54173450369562370       0.56568916486355869       0.58946839414819319       0.61301504086145375       0.63627251063509616       0.65918490168313104       0.68169713939512089       0.70375510894072157       0.72530578556806768       0.74629736227229515       0.76667937453827428       0.78640282184967358       0.80542028567328516       0.82368604363812481       0.84115617962447975       0.85778868951358700       0.87354358232755736       0.88838297652020604       0.90227119120008314       0.91517483203931094       0.92706287169128143       0.93790672450004298       0.94768031533350283       0.95636014237200784       0.96392533369890088       0.97035769756059265       0.97564176617129805       0.97976483295945838       0.98271698316440348       0.98449111771218079       0.98508297030800218       0.98449111771201436       0.98271698316470246       0.97976483295945416       0.97564176617137532       0.97035769756076107       0.96392533369898659       0.95636014237181344       0.94768031533356889       0.93790672450015666       0.92706287169092227       0.91517483203932348       0.90227119119960597       0.88838297652079956       0.87354358232717921       0.85778868951382958       0.84115617962444367       0.82368604363764597       0.80542028567355783       0.78640282184936816       0.76667937453854140       0.74629736227236998       0.72530578556829095       0.70375510894077820       0.68169713939512466       0.65918490168309130       0.63627251063512713       0.61301504086105185       0.58946839414838670       0.56568916486368348       0.54173450369551968       0.51766198005170017       0.49352944345621580       0.46939488427052090       0.44531629407764589       0.42135152606964643       0.39755815576350895       0.37399334239596438       0.35071369131713720       0.32777511772216378       0.30523271205224189       0.28314060737407409       0.26155184907959239       0.24051826719792518       0.22009035164287818       0.20031713068781509       0.18124605296402513       0.16292287326632782       0.14539154244026764       0.12869410161616815       0.11287058104673800        9.7958903787604051E-002   8.3994794458046765E-002   7.1011693296570810E-002   5.9040675697121479E-002   4.8110377209353433E-002   3.8246923522366541E-002   2.9473865759302276E-002   2.1812125302913144E-002   1.5279949382866677E-002   9.8928671718411729E-003   5.6636503488266925E-003   2.6022857901150018E-003   7.1595476305474654E-004   1.4702975388439001E-032   0.0000000000000000        7.1802855193193560E-004   2.6149893058152133E-003   5.6955762356444102E-003   9.9525575652903240E-003   1.5375875357438765E-002   2.1952666484847380E-002   2.9667290154197560E-002   3.8501367618760551E-002   4.8433826403998632E-002   5.9440945073008955E-002   7.1496408811179774E-002   8.4571374592977672E-002   9.8634541704841219E-002  0.11365222728945686       0.12958844739700373       0.14640500355613270       0.16406157468022162       0.18251581408846670       0.20172345140740969       0.22163839910888428       0.24221286342658357       0.26339745938303433       0.28514132965571304       0.30739226698472577       0.33009683984215898       0.35320052104560817       0.37664781901708416       0.40038241136529418       0.42434728047276787       0.44848485075656497       0.47273712727971839       0.49704583537038116       0.52135256092025151       0.54559889102044079       0.56972655459417598       0.59367756269261918       0.61739434811465721       0.64081990400768363       0.66389792112653012       0.68657292340926734       0.70879040155535933       0.73049694426688538       0.75164036685765834       0.77216983690314511       0.79203599663717017       0.81119108180060462       0.82958903664977923       0.84718562485748250       0.86393853602698534       0.87980748757272331       0.89475432172190072       0.90874309739050008       0.92174017673402553       0.93371430614252637       0.94463669149859741       0.95448106751611594       0.96322376098281259       0.97084374776909577       0.97732270345171790       0.98264504743987180       0.98679798049351364       0.98977151554375631       0.99155850174301974       0.99215464168291867       0.99155850174304627       0.98977151554356291       0.98679798049337442       0.98264504743984549       0.97732270345159022       0.97084374776905835       0.96322376098296680       0.95448106751589767       0.94463669149859886       0.93371430614261042       0.92174017673428377       0.90874309739068615       0.89475432172148772       0.87980748757306015       0.86393853602679482       0.84718562485758220       0.82958903665030381       0.81119108180032162       0.79203599663753410       0.77216983690294738       0.75164036685774216       0.73049694426679312       0.70879040155517714       0.68657292340931675       0.66389792112645574       0.64081990400777378       0.61739434811484173       0.59367756269261929       0.56972655459406873       0.54559889102042236       0.52135256092041005       0.49704583537032954       0.47273712727951089       0.44848485075662747       0.42434728047257081       0.40038241136552027       0.37664781901708549       0.35320052104540484       0.33009683984227983       0.30739226698485655       0.28514132965546535       0.26339745938315695       0.24221286342653900       0.22163839910890565       0.20172345140748457       0.18251581408840081       0.16406157468031227       0.14640500355613736       0.12958844739689751       0.11365222728955521        9.8634541704803555E-002   8.4571374592951137E-002   7.1496408811205836E-002   5.9440945072974642E-002   4.8433826404047864E-002   3.8501367618714928E-002   2.9667290154215594E-002   2.1952666484835438E-002   1.5375875357447492E-002   9.9525575652884019E-003   5.6955762356374322E-003   2.6149893058189343E-003   7.1802855191154425E-004   1.4810446865873199E-032   0.0000000000000000        7.1869755984239924E-004   2.6220427845601926E-003   5.7147549695097215E-003   9.9895690679661694E-003   1.5436380122328657E-002   2.2042264353227783E-002   2.9791506832494544E-002   3.8665641376401293E-002   4.8643494986438357E-002   5.9701232863287892E-002   7.1812414268937572E-002   8.4948057998316298E-002   9.9076713235541125E-002  0.11416453546276276       0.13017536790270351       0.14707082850885184       0.16481040231551347       0.18335153892844264       0.20264975492001142       0.22265874088143947       0.24333047287682155       0.26461532802809845       0.28646220395201427       0.30881864176647761       0.33163095236264828       0.35484434564374884       0.37840306241934601       0.40225050863419715       0.42632939160930083       0.45058185797229755       0.47494963293371067       0.49937416058849626       0.52379674488879546       0.54815869096178782       0.57240144642587676       0.59646674236474062       0.62029673361911042       0.64383413806626122       0.66702237453673507       0.68980569905283162       0.71212933904587772       0.73393962524217327       0.75518412088725806       0.77581174800810471       0.79577291040421383       0.81501961306591131       0.83350557774764289       0.85118635439800483       0.86801942819585964       0.88396432192356644       0.89898269343338233       0.91303842797653645       0.92609772516516919       0.93812918036415982       0.94910386031552696       0.95899537280593561       0.96777993022427389       0.97543640683914623       0.98194638967171899       0.98729422283566970       0.99146704523509432       0.99445482153691933       0.99625036633344066       0.99684936144874237       0.99625036633349340       0.99445482153703568       0.99146704523532070       0.98729422283569035       0.98194638967187953       0.97543640683908306       0.96777993022430742       0.95899537280607938       0.94910386031537652       0.93812918036427229       0.92609772516488376       0.91303842797652424       0.89898269343366966       0.88396432192312147       0.86801942819604372       0.85118635439790868       0.83350557774721334       0.81501961306623527       0.79577291040375708       0.77581174800833108       0.75518412088703091       0.73393962524213963       0.71212933904597275       0.68980569905291478       0.66702237453671998       0.64383413806606715       0.62029673361917459       0.59646674236450048       0.57240144642607726       0.54815869096173553       0.52379674488873618       0.49937416058854833       0.47494963293395903       0.45058185797207173       0.42632939160950928       0.40225050863404416       0.37840306241937982       0.35484434564375722       0.33163095236260076       0.30881864176630114       0.28646220395224642       0.26461532802805582       0.24333047287675405       0.22265874088151183       0.20264975491985532       0.18335153892848094       0.16481040231548091       0.14707082850879341       0.13017536790290637       0.11416453546258953        9.9076713235628611E-002   8.4948057998323973E-002   7.1812414268926816E-002   5.9701232863334654E-002   4.8643494986393754E-002   3.8665641376423483E-002   2.9791506832508197E-002   2.2042264353216386E-002   1.5436380122328505E-002   9.9895690679816674E-003   5.7147549694988500E-003   2.6220427845501312E-003   7.1869755987126016E-004   1.4882238679565571E-032   0.0000000000000000        7.1795611223263926E-004   2.6234210949567043E-003   5.7211281361973171E-003   1.0003796240425742E-002   1.5461297587322341E-002   2.2080678689312381E-002   2.9846188151133993E-002   3.8739316644514930E-002   4.8738841458286254E-002   5.9820871657499108E-002   7.1958904088958747E-002   8.5123888998356906E-002   9.9284301049617427E-002  0.11440621541426164       0.13045338940983592       0.14738734969865394       0.16516748486076951       0.18375114311863680       0.20309373497945418       0.22314884054388540       0.24386832122936647       0.26520243563242302       0.28709995925482779       0.30950830780459709       0.33237366377180305       0.35564110598239002       0.37925474180455632       0.40315784170506908       0.42729297581851827       0.45160215220598315       0.47602695647463522       0.50050869240694618       0.52498852328303980       0.54940761353413858       0.57370727039933467       0.59782908524029299       0.62171507417384897       0.64530781768039580       0.66855059886135826       0.69138753999914071       0.71376373710402430       0.73562539211135369       0.75691994242443317       0.77759618747755310       0.79760441201923959       0.81689650583100637       0.83542607956344228       0.85314857644942532       0.87002137958793990       0.88600391456917094       0.90105774717528286       0.91514667593117538       0.92823681927705792       0.94029669715716657       0.95129730682241520       0.96121219267329261       0.97001750996278646       0.97769208221765680       0.98421745223260781       0.98957792651398946       0.99376061307414643       0.99675545247263209       0.99855524204387780       0.99915565323692601       0.99855524204383095       0.99675545247267161       0.99376061307391472       0.98957792651393450       0.98421745223244350       0.97769208221773996       0.97001750996249481       0.96121219267341529       0.95129730682256897       0.94029669715718678       0.92823681927711432       0.91514667593112142       0.90105774717514797       0.88600391456966698       0.87002137958772097       0.85314857644942699       0.83542607956388781       0.81689650583062745       0.79760441201989318       0.77759618747716408       0.75691994242482608       0.73562539211132005       0.71376373710394381       0.69138753999927671       0.66855059886130819       0.64530781768067769       0.62171507417367788       0.59782908524057810       0.57370727039923208       0.54940761353415279       0.52498852328299883       0.50050869240699836       0.47602695647436377       0.45160215220639799       0.42729297581831527       0.40315784170505681       0.37925474180461827       0.35564110598234377       0.33237366377185462       0.30950830780463062       0.28709995925474263       0.26520243563243040       0.24386832122940824       0.22314884054387576       0.20309373497945499       0.18375114311879320       0.16516748486068308       0.14738734969866099       0.13045338940973969       0.11440621541439311        9.9284301049479440E-002   8.5123888998395417E-002   7.1958904088936640E-002   5.9820871657490018E-002   4.8738841458304892E-002   3.8739316644481062E-002   2.9846188151132796E-002   2.2080678689349809E-002   1.5461297587293907E-002   1.0003796240420262E-002   5.7211281362252280E-003   2.6234210949377420E-003   7.1795611224091606E-004   1.4918177876748715E-032   0.0000000000000000        7.1580202674729554E-004   2.6191129640184140E-003   5.7146684495515904E-003   9.9951889031099240E-003   1.5450547856909193E-002   2.2067793134047515E-002   2.9831174628929237E-002   3.8722184267890349E-002   4.8719600559882274E-002   5.9799533797820735E-002   7.1935482074002369E-002   8.5098396883123789E-002   9.9256754132569916E-002  0.11437663022884786       0.13042178371550653       0.14735374247037178       0.16513189627868713       0.18371359455679714       0.20305424899178062       0.22310744085338630       0.24382503271290637       0.26515728430618413       0.28705297225986709       0.30945951338922317       0.33232309127719217       0.35558878582182740       0.37920070544888645       0.40310212166111781       0.42723560561056545       0.45154316635764025       0.47596639048242156       0.50044658272637677       0.52492490730132424       0.54934252954925833       0.57364075759758704       0.59776118367167175       0.62164582472750063       0.64523726206238197       0.66847877956608903       0.69131450028678543       0.71368952097063809       0.73555004426763482       0.75684350826363644       0.77751871304912490       0.79752594400526444       0.81681709151010295       0.83534576679122674       0.85306741362078498       0.86993941561473453       0.88592119884657827       0.90097432955435597       0.91506260668612216       0.92815214907723953       0.94021147703461905       0.95121158814310869       0.96112602710357964       0.96993094943969838       0.97760517891739596       0.98413025853801617       0.98949049498466746       0.99367299641248286       0.99666770349429723       0.99846741364271319       0.99906779835676784       0.99846741364258107       0.99666770349442046       0.99367299641256746       0.98949049498473518       0.98413025853798408       0.97760517891741516       0.96993094944008618       0.96112602710308326       0.95121158814320250       0.94021147703442021       0.92815214907744958       0.91506260668619210       0.90097432955422185       0.88592119884627629       0.86993941561492438       0.85306741362086602       0.83534576679077155       0.81681709151027881       0.79752594400486676       0.77751871304926268       0.75684350826328128       0.73555004426773951       0.71368952097092020       0.69131450028633845       0.66847877956614987       0.64523726206218490       0.62164582472755814       0.59776118367154518       0.57364075759747879       0.54934252954938878       0.52492490730136843       0.50044658272631659       0.47596639048258294       0.45154316635725827       0.42723560561068674       0.40310212166120551       0.37920070544884860       0.35558878582193887       0.33232309127713705       0.30945951338922684       0.28705297225986243       0.26515728430625823       0.24382503271289313       0.22310744085335579       0.20305424899190799       0.18371359455659864       0.16513189627877972       0.14735374247036967       0.13042178371554591       0.11437663022880200        9.9256754132652447E-002   8.5098396883098698E-002   7.1935482073999760E-002   5.9799533797857345E-002   4.8719600559857336E-002   3.8722184267912574E-002   2.9831174628925480E-002   2.2067793133984864E-002   1.5450547856980010E-002   9.9951889031025705E-003   5.7146684495357428E-003   2.6191129640169663E-003   7.1580202673021242E-004   1.4918177876748715E-032   0.0000000000000000        7.1223662109352805E-004   2.6091210095126904E-003   5.6953798249040786E-003   9.9637522670461831E-003   1.5404137435841072E-002   2.2003615482426731E-002   2.9746475348098392E-002   3.8614254610856581E-002   4.8585783931286812E-002   5.9637232192804111E-002   7.1742162392503320E-002   8.4871597071956642E-002   9.8994089144237130E-002  0.11407579779658024       0.13008056992804515       0.14697002713914248       0.16470365807816831       0.18323891593076677       0.20253132081161548       0.22253456681576506       0.24320063346889181       0.26447990131080445       0.28632127133090013       0.30867228797043922       0.33147926539469708       0.35468741672860538       0.37824098594785677       0.40208338210808964       0.42615731558252995       0.45040493598942538       0.47476797147085437       0.49918786898492790       0.52360593528413490       0.54796347822808544       0.57220194809731650       0.59626307856672778       0.62008902699767077       0.64362251371081380       0.66680695990764249       0.68958662390152092       0.71190673533966764       0.73371362708023058       0.75495486442389070       0.77557937136800370       0.79553755359884948       0.81478141791015168       0.83326468777202356       0.85094291476487294       0.86777358560841511       0.88371622453915533       0.89873249077261408       0.91278627083426778       0.92584376551807324       0.93787357127969961       0.94884675585780909       0.95873692794479926       0.96752030073983619       0.97517574922811379       0.98168486105270925       0.98703198085418231       0.99120424796843676       0.99419162739717126       0.99598693397426197       0.99658584966678376       0.99598693397456206       0.99419162739691036       0.99120424796847961       0.98703198085407418       0.98168486105280273       0.97517574922822881       0.96752030073953854       0.95873692794542031       0.94884675585751388       0.93787357127990312       0.92584376551771252       0.91278627083425379       0.89873249077278039       0.88371622453928833       0.86777358560824247       0.85094291476495088       0.83326468777206342       0.81478141791044245       0.79553755359875833       0.77557937136823341       0.75495486442398918       0.73371362708017274       0.71190673533939131       0.68958662390184966       0.66680695990772954       0.64362251371093893       0.62008902699774004       0.59626307856675687       0.57220194809741076       0.54796347822795033       0.52360593528403654       0.49918786898498813       0.47476797147084182       0.45040493598958309       0.42615731558255554       0.40208338210795030       0.37824098594790323       0.35468741672845472       0.33147926539480999       0.30867228797047458       0.28632127133088447       0.26447990131072047       0.24320063346887577       0.22253456681576603       0.20253132081158215       0.18323891593077452       0.16470365807816098       0.14697002713917454       0.13008056992805758       0.11407579779651511        9.8994089144267147E-002   8.4871597071893609E-002   7.1742162392590098E-002   5.9637232192720172E-002   4.8585783931328869E-002   3.8614254610844438E-002   2.9746475348094562E-002   2.2003615482481663E-002   1.5404137435783496E-002   9.9637522670376760E-003   5.6953798249315584E-003   2.6091210094990867E-003   7.1223662111475825E-004   1.4882238679565571E-032   0.0000000000000000        7.0726471284049961E-004   2.5934617386717596E-003   5.6632973772098314E-003   9.9095469311841784E-003   1.5322159224912849E-002   2.1888277680076208E-002   2.9592267949271087E-002   3.8415757551440693E-002   4.8337680106263312E-002   5.9334320309967693E-002   7.1379369570836959E-002   8.4443991104147187E-002   9.8496890409773941E-002  0.11350439080193786       0.12943051445681247       0.14623706897796554       0.16388373930094804       0.18232818470808312       0.20152614072855160       0.22143152567074420       0.24199655153579741       0.26317183904161717       0.28490653648278558       0.30714844213868137       0.32984412993433293       0.35293907805452090       0.37637780019797751       0.40010397915496432       0.42406060239314153       0.44819009931362680       0.47243447985974907       0.49673547413385183       0.52103467269184811       0.54527366717578185       0.56939419094470811       0.59333825936876439       0.61704830944263178       0.64046733838768488       0.66353904090589599       0.68620794475609481       0.70841954432427312       0.73012043187025022       0.75125842612715721       0.77178269795427346       0.79164389272945412       0.81079424919721754       0.82918771447451944       0.84678005494846154       0.86352896279280977       0.87939415784387598       0.89433748460003004       0.90832300410001998       0.92131708046819449       0.93328846191092429       0.94420835597401243       0.95405049887733517       0.96279121875978457       0.97040949268561250       0.97688699726776995       0.98220815279301199       0.98636016073988764       0.98933303460031075       0.99111962392538699       0.99171563154715059       0.99111962392512065       0.98933303460047817       0.98636016073982580       0.98220815279311213       0.97688699726780859       0.97040949268542309       0.96279121875989671       0.95405049887693805       0.94420835597430131       0.93328846191082360       0.92131708046847993       0.90832300410004929       0.89433748460002305       0.87939415784376918       0.86352896279303659       0.84678005494831765       0.82918771447475803       0.81079424919679777       0.79164389272964963       0.77178269795405408       0.75125842612715144       0.73012043187031583       0.70841954432426957       0.68620794475604063       0.66353904090574156       0.64046733838758374       0.61704830944249289       0.59333825936883600       0.56939419094466726       0.54527366717578851       0.52103467269209058       0.49673547413375613       0.47243447985963050       0.44819009931374004       0.42406060239293220       0.40010397915516815       0.37637780019786476       0.35293907805461960       0.32984412993429207       0.30714844213862985       0.28490653648282516       0.26317183904163016       0.24199655153583022       0.22143152567082836       0.20152614072848721       0.18232818470812279       0.16388373930092237       0.14623706897793726       0.12943051445675982       0.11350439080205130        9.8496890409723925E-002   8.4443991104192817E-002   7.1379369570765613E-002   5.9334320310008098E-002   4.8337680106249843E-002   3.8415757551459991E-002   2.9592267949254233E-002   2.1888277680074723E-002   1.5322159224913062E-002   9.9095469312212338E-003   5.6632973771866884E-003   2.5934617386632287E-003   7.0726471284297202E-004   1.4810446865873199E-032   0.0000000000000000        7.0089461023835114E-004   2.5721655136583229E-003   5.6184873435202870E-003   9.8326887461516691E-003   1.5204792309902182E-002   2.1722035519267581E-002   2.9368898220124427E-002   3.8127141946790129E-002   4.7975853838034953E-002   5.8891491348862457E-002   7.0847937495465543E-002   8.3816565459952336E-002   9.7766308541626337E-002  0.11266373513737615       0.12847312919863160       0.14515657617064578       0.16267405422581524       0.18098353057881764       0.20004106264203839       0.21980090378798636       0.24021561345518577       0.26123617133875154       0.28281209538565916       0.30489156331540651       0.32742153736841456       0.35034789198620220       0.37361554411112397       0.39716858579868952       0.42095041881205697       0.44490389089107352       0.46897143334480024       0.49309519966298687       0.51721720478703215       0.54127946472387367       0.56522413615708345       0.58899365571969653       0.61253087859570510       0.63577921611812094       0.65868277202278713       0.68118647704349145       0.70323622151165666       0.72477898564948895       0.74576296723859914       0.76613770635814049       0.78585420689092034       0.80486505450608647       0.82312453083341630       0.84058872355548564       0.85721563214630347       0.87296526901622040       0.88779975580055903       0.90168341457325540       0.91458285376452986       0.92646704856884909       0.93730741565538656       0.94707788200118259       0.95575494767661007       0.96331774243482537       0.96974807597220880       0.97503048173109563       0.97915225414608487       0.98210347923850072       0.98387705849502149       0.98446872595653012       0.98387705849499751       0.98210347923861208       0.97915225414603424       0.97503048173096274       0.96974807597224888       0.96331774243483537       0.95575494767649138       0.94707788200140275       0.93730741565522679       0.92646704856875362       0.91458285376449711       0.90168341457312418       0.88779975580041304       0.87296526901645832       0.85721563214617924       0.84058872355526248       0.82312453083339376       0.80486505450626722       0.78585420689079810       0.76613770635822342       0.74576296723875501       0.72477898564928878       0.70323622151180598       0.68118647704353152       0.65868277202285552       0.63577921611811627       0.61253087859590905       0.58899365571944207       0.56522413615720579       0.54127946472387745       0.51721720478685729       0.49309519966292659       0.46897143334516694       0.44490389089068061       0.42095041881254075       0.39716858579838576       0.37361554411128300       0.35034789198608152       0.32742153736840468       0.30489156331537759       0.28281209538573160       0.26123617133866506       0.24021561345519549       0.21980090378791850       0.20004106264210034       0.18098353057871847       0.16267405422591225       0.14515657617067762       0.12847312919868467       0.11266373513728117        9.7766308541643657E-002   8.3816565459967657E-002   7.0847937495480365E-002   5.8891491348845686E-002   4.7975853838053688E-002   3.8127141946764767E-002   2.9368898220164957E-002   2.1722035519226992E-002   1.5204792309919708E-002   9.8326887461295011E-003   5.6184873435462619E-003   2.5721655136414362E-003   7.0089461024139689E-004   1.4702975388439004E-032   0.0000000000000000        6.9313809519272907E-004   2.5452764832520334E-003   5.5610469310943675E-003   9.7333485446021214E-003   1.5052301541388908E-002   2.1505268036814885E-002   2.9076879279126965E-002   3.7749074570281489E-002   4.7501144760301442E-002   5.8309776592822674E-002   7.0149107430938037E-002   8.2990789210361071E-002   9.6804057697820176E-002  0.11155580673871827       0.12721066793162797       0.14373109573110840       0.16107745779616156       0.17920813036530475       0.19807959843275508       0.21764656047890651       0.23786203750781687       0.25867748612674446       0.28004291539523718       0.30190700716245750       0.32421723960542231       0.34692001366512060       0.36996078208343169       0.39328418072022414       0.41683416184864103       0.44055412908653113       0.46438707366711174       0.48827571168805484       0.51216262203994256       0.53599038465684823       0.55970171877168595       0.58323962083596759       0.60654750177560002       0.62956932324558845       0.65224973256750529       0.67453419600922127       0.69636913010087653       0.71770203065763116       0.73848159921036793       0.75865786652945022       0.77818231295009055       0.79700798520972860       0.81508960951051790       0.83238370054080502       0.84884866619230193       0.86444490771150351       0.87913491505953112       0.89288335724036672       0.90565716737694557       0.91742562234280245       0.92816041674553373       0.93783573108846130       0.94642829394756889       0.95391743801356899       0.96028514985785896       0.96551611331430165       0.96959774636077256       0.97252023142056876       0.97427653900067490       0.97486244462442351       0.97427653900087585       0.97252023142039057       0.96959774636086538       0.96551611331429665       0.96028514985770808       0.95391743801370832       0.94642829394781613       0.93783573108823959       0.92816041674571592       0.91742562234290070       0.90565716737686175       0.89288335724048939       0.87913491505974140       0.86444490771111471       0.84884866619230770       0.83238370054128963       0.81508960951032849       0.79700798520965477       0.77818231295027096       0.75865786652937683       0.73848159921023759       0.71770203065788118       0.69636913010070078       0.67453419600918385       0.65224973256753438       0.62956932324564840       0.60654750177548045       0.58323962083617742       0.55970171877151254       0.53599038465693527       0.51216262203994356       0.48827571168818612       0.46438707366666188       0.44055412908697772       0.41683416184804645       0.39328418072061583       0.36996078208312727       0.34692001366544145       0.32421723960534515       0.30190700716249252       0.28004291539518678       0.25867748612681274       0.23786203750787777       0.21764656047884548       0.19807959843274375       0.17920813036545108       0.16107745779605143       0.14373109573106610       0.12721066793162075       0.11155580673873045        9.6804057697826768E-002   8.2990789210334578E-002   7.0149107430959645E-002   5.8309776592805493E-002   4.7501144760282429E-002   3.7749074570288012E-002   2.9076879279105274E-002   2.1505268036873807E-002   1.5052301541353792E-002   9.7333485446222286E-003   5.5610469310767678E-003   2.5452764832514735E-003   6.9313809521003716E-004   1.4560083155465514E-032   0.0000000000000000        6.8401039770073495E-004   2.5128524817086516E-003   5.4911040900927407E-003   9.6117517390786854E-003   1.4865036908758074E-002   2.1238476615175993E-002   2.8716890354954436E-002   3.7282438523845982E-002   4.6914665384412066E-002   5.7590542948581035E-002   6.9284525053040266E-002   8.1968610505602779E-002   9.5612411481057133E-002  0.11018322685743041       0.12564612091609159       0.14196400740378937       0.15909773877622951       0.17700620040783965       0.19564640954217660       0.21497361874209681       0.23494142359573675       0.25550187441009559       0.27660559163515125       0.29820188472855730       0.32023887418246572       0.34266361641611903       0.36542223123249906       0.38846003153485331       0.41172165498403995       0.43515119729297108       0.45869234681619975       0.48228852013619700       0.50588299829368188       0.52941906335565492       0.55284013497745277       0.57608990663778581       0.59911248121406768       0.62185250557718552       0.64425530387183183       0.66626700917431292       0.68783469319698298       0.70890649374007086       0.72943173957081875       0.74936107244059147       0.76864656594052172       0.78724184090607918       0.80510217710338827       0.82218462091366606       0.83844808876976651       0.85385346608823043       0.86836370146027142       0.88194389587260458       0.89456138675097763       0.90618582661239822       0.91678925614600082       0.92634617154269261       0.93483358591158805       0.94223108463332905       0.94852087452496470       0.95368782668462104       0.95771951292666513       0.96060623570817771       0.96234105148553917       0.96291978743101780       0.96234105148518689       0.96060623570853343       0.95771951292647450       0.95368782668490548       0.94852087452510203       0.94223108463318173       0.93483358591130106       0.92634617154297583       0.91678925614570150       0.90618582661251001       0.89456138675100749       0.88194389587261768       0.86836370146003095       0.85385346608855661       0.83844808876972654       0.82218462091343258       0.80510217710347332       0.78724184090621518       0.76864656594035408       0.74936107244047068       0.72943173957093110       0.70890649373992565       0.68783469319702040       0.66626700917430948       0.64425530387180896       0.62185250557718486       0.59911248121406502       0.57608990663772008       0.55284013497769458       0.52941906335553224       0.50588299829367722       0.48228852013617229       0.45869234681649784       0.43515119729268825       0.41172165498450208       0.38846003153452036       0.36542223123285295       0.34266361641586646       0.32023887418244951       0.29820188472866732       0.27660559163508341       0.25550187441015060       0.23494142359550271       0.21497361874225812       0.19564640954216589       0.17700620040780685       0.15909773877624109       0.14196400740381152       0.12564612091607000       0.11018322685747074        9.5612411481045226E-002   8.1968610505608122E-002   6.9284525053012955E-002   5.7590542948620531E-002   4.6914665384414661E-002   3.7282438523848660E-002   2.8716890354953849E-002   2.1238476615142058E-002   1.4865036908788484E-002   9.6117517390609877E-003   5.4911040901158663E-003   2.5128524816962882E-003   6.8401039768951834E-004   1.4382114406857845E-032   0.0000000000000000        6.7353016186004781E-004   2.4749648943574189E-003   5.4088172127505687E-003   9.4681777885426404E-003   1.4643432708227915E-002   2.0922283787805956E-002   2.8289775166590446E-002   3.6728331128343485E-002   4.6217798439905262E-002   5.6735489674788225E-002   6.8256236509359650E-002   8.0752451908063447E-002   9.4194197489666898E-002  0.10854925577551061       0.12378320772468580       0.13985951555412654       0.15673961066190370       0.17438298644435332       0.19274729578193389       0.21178845296345808       0.23146073979345075       0.25171691564214721       0.27250833115518663       0.29378504536611200       0.31549594591688074       0.33758887210475891       0.36001074045375131       0.38270767251279025       0.40562512457049660       0.42870801897103911       0.45190087672464263       0.47514795107741409       0.49839336173838145       0.52158122942123253       0.54465581039031319       0.56756163068099519       0.59024361967196060       0.61264724268624449       0.63471863230685033       0.65640471808249312       0.67765335431909757       0.69841344564291996       0.71863507003808558       0.73826959905673950       0.75726981491755418       0.77559002420703149       0.79318616790936791       0.81001592750501528       0.82603882687367092       0.84121632976564931       0.85551193259875036       0.86889125236353659       0.88132210941918043       0.89277460498706240       0.90322119315046057       0.91263674718688359       0.92099862007795008       0.92828669904608774       0.93448345398789567       0.93957397969072343       0.94354603172448448       0.94639005593081560       0.94809921142732023       0.94866938708554005       0.94809921142767706       0.94639005593043846       0.94354603172476326       0.93957397969033873       0.93448345398784227       0.92828669904607874       0.92099862007823630       0.91263674718661236       0.90322119315069649       0.89277460498688421       0.88132210941909339       0.86889125236345011       0.85551193259904090       0.84121632976559546       0.82603882687363706       0.81001592750497753       0.79318616790942298       0.77559002420683210       0.75726981491775436       0.73826959905701395       0.71863507003778559       0.69841344564309937       0.67765335431930718       0.65640471808233058       0.63471863230694459       0.61264724268610171       0.59024361967204775       0.56756163068094512       0.54465581039007327       0.52158122942127783       0.49839336173847432       0.47514795107737368       0.45190087672448104       0.42870801897120636       0.40562512457023320       0.38270767251299287       0.36001074045347020       0.33758887210477229       0.31549594591703761       0.29378504536597133       0.27250833115526057       0.25171691564205056       0.23146073979371568       0.21178845296326992       0.19274729578198146       0.17438298644431605       0.15673961066187655       0.13985951555418510       0.12378320772468174       0.10854925577549243        9.4194197489699497E-002   8.0752451908028239E-002   6.8256236509383450E-002   5.6735489674762087E-002   4.6217798439903035E-002   3.6728331128347905E-002   2.8289775166571839E-002   2.0922283787863146E-002   1.4643432708190181E-002   9.4681777885554912E-003   5.4088172127428474E-003   2.4749648943540323E-003   6.7353016187168466E-004   1.4169497884919613E-032   0.0000000000000000        6.6171940428460651E-004   2.4316984908053858E-003   5.3143747588844624E-003   9.3029595340529229E-003   1.4388006508265501E-002   2.0557431753353821E-002   2.7796539906081628E-002   3.6088061297899814E-002   4.5412193563313469E-002   5.5746644310418446E-002   6.7066683513543016E-002   7.9345204581898948E-002   9.2552790533702328E-002  0.10665778498035913       0.12162636831196955       0.13742263907412136       0.15400870035939015       0.17134475100902402       0.18938918140135164       0.20809867359710776       0.22742830560569152       0.24733165950995373       0.26776093320389194       0.28866705545920135       0.30999980405625499       0.33170792668478327       0.35373926433177943       0.37604087685170595       0.39855917042249300       0.42124002657656856       0.44402893249771413       0.46687111227177769       0.48971165876766598       0.51249566584294592       0.53516836054371708       0.55767523498835703       0.57996217761202684       0.60197560346247625       0.62366258322358137       0.64497097066748765       0.66584952821642607       0.68624805032293146       0.70611748436045474       0.72541004874524062       0.74407934799078879       0.76208048443209375       0.77937016633896372       0.79590681216566206       0.81165065068122144       0.82656381674138502       0.84061044247091532       0.85375674363630849       0.86597110100379349       0.87722413647867314       0.88748878385267749       0.89674035398377183       0.90495659424793340       0.91211774213009378       0.91820657281137508       0.92320844065111674       0.92711131445592088       0.92990580644984289       0.93158519488633407       0.93214544022925050       0.93158519488604219       0.92990580645017384       0.92711131445551365       0.92320844065139551       0.91820657281137108       0.91211774213019836       0.90495659424777108       0.89674035398390428       0.88748878385258967       0.87722413647879638       0.86597110100388497       0.85375674363645682       0.84061044247064476       0.82656381674123069       0.81165065068143938       0.79590681216569137       0.77937016633897838       0.76208048443216092       0.74407934799047903       0.72541004874513870       0.70611748436077293       0.68624805032263203       0.66584952821625520       0.64497097066773723       0.62366258322350965       0.60197560346258316       0.57996217761194191       0.55767523498841443       0.53516836054395989       0.51249566584293826       0.48971165876760914       0.46687111227181161       0.44402893249780639       0.42124002657643211       0.39855917042261407       0.37604087685163989       0.35373926433194242       0.33170792668486826       0.30999980405608230       0.28866705545927929       0.26776093320379418       0.24733165951009972       0.22742830560547725       0.20809867359727505       0.18938918140126537       0.17134475100904906       0.15400870035948735       0.13742263907397836       0.12162636831202969       0.10665778498029663        9.2552790533743726E-002   7.9345204581922985E-002   6.7066683513526695E-002   5.5746644310422845E-002   4.5412193563324384E-002   3.6088061297870885E-002   2.7796539906132768E-002   2.0557431753281844E-002   1.4388006508308321E-002   9.3029595340308954E-003   5.3143747589046008E-003   2.4316984907903397E-003   6.6171940429203308E-004   1.3922745801475176E-032   0.0000000000000000        6.4860346391116706E-004   2.3831512259695911E-003   5.2079948091361310E-003   9.1164824065039316E-003   1.4099357913912505E-002   2.0144780600696976E-002   2.7238350830313601E-002   3.5363146404308037E-002   4.4499763343096792E-002   5.4626357812239491E-002   6.5718697486495781E-002   7.7750221353493243E-002   9.0692104531257464E-002  0.10451332781943043       0.11918075234940793       0.13465919932224521       0.15091153466292001       0.16789875838268220       0.18558009844061901       0.20391310887398983       0.22285377196113276       0.24235660417490790       0.26237476566514889       0.28286017301365157       0.30376361498248322       0.32503487098479200       0.34662283198465493       0.36847562354295593       0.39054073070356382       0.41276512443117030       0.43509538928177399       0.45747785201059810       0.47985871080213255       0.50218416480944184       0.52440054369587030       0.54645443686123008       0.56829282204786502       0.58986319300803358       0.61111368593603188       0.63199320434853612       0.65245154212395717       0.67243950439362277       0.69190902600542403       0.71081328725886228       0.72910682665216664       0.74674565035070328       0.76368733812766909       0.77989114551272298       0.79531810190773111       0.80993110443060401       0.82369500726124667       0.83657670627742120       0.84854521877036471       0.85957175805622554       0.86962980279774871       0.87869516086906629       0.88674602761609522       0.89376303836101079       0.89972931504056397       0.90463050684525692       0.90845482478130524       0.91119307006047090       0.91283865624911298       0.91338762513403360       0.91283865624927973       0.91119307006027150       0.90845482478169326       0.90463050684505464       0.89972931504056608       0.89376303836108206       0.88674602761599086       0.87869516086901933       0.86962980279775504       0.85957175805621255       0.84854521877037703       0.83657670627728253       0.82369500726130040       0.80993110443070648       0.79531810190756969       0.77989114551268013       0.76368733812757372       0.74674565035078977       0.72910682665249149       0.71081328725879056       0.69190902600528292       0.67243950439380706       0.65245154212398482       0.63199320434828044       0.61111368593612458       0.58986319300796208       0.56829282204792209       0.54645443686111339       0.52440054369578992       0.50218416480943162       0.47985871080204778       0.45747785201063679       0.43509538928167019       0.41276512443138114       0.39054073070347234       0.36847562354277363       0.34662283198469562       0.32503487098473471       0.30376361498260307       0.28286017301355715       0.26237476566529899       0.24235660417479885       0.22285377196122691       0.20391310887390743       0.18558009844069642       0.16789875838267054       0.15091153466283688       0.13465919932239551       0.11918075234931416       0.10451332781952781        9.0692104531174600E-002   7.7750221353476812E-002   6.5718697486521468E-002   5.4626357812227473E-002   4.4499763343114965E-002   3.5363146404318743E-002   2.7238350830272085E-002   2.0144780600759474E-002   1.4099357913871019E-002   9.1164824065256764E-003   5.2079948091228317E-003   2.3831512259643293E-003   6.4860346391558399E-004   1.3642452603906474E-032   0.0000000000000000        6.3421094471264022E-004   2.3294340093986889E-003   5.0899245469847388E-003   8.9091835072844950E-003   1.3778167133560698E-002   1.9685306250798899E-002   2.6616531466491324E-002   3.4555308638864538E-002   4.3482678732345091E-002   5.3377298911765056E-002   6.4215492758594075E-002   7.5971308658494940E-002   8.8616583106604085E-002  0.10212100865467402       0.11645220684797197       0.13157580613254133       0.14745552456474806       0.16405325712453769       0.18132916742029662       0.19924178356733152       0.21774809800577707       0.23680367102117017       0.25636273771493734       0.27637831816898728       0.29680233054022193       0.31758570680841769       0.33867851090414314       0.36003005892649359       0.38158904116876458       0.40330364564564369       0.42512168284028989       0.44699071135714108       0.46885816418545739       0.49067147526622140       0.51237820605937501       0.53392617180530566       0.55526356717658187       0.57633909101751635       0.59710206987097136       0.61750257999612890       0.63749156757966785       0.65702096685671940       0.67604381584771167       0.69451436944712019       0.71238820957270654       0.72962235212773119       0.74617535050733552       0.76200739540259765       0.77708041066474864       0.79135814499324064       0.80480625923451166       0.81739240907029553       0.82908632290664519       0.83985987477381174       0.84968715205110990       0.85854451787361874       0.86641066804713829       0.87326668235639848       0.87909607012157509       0.88388480991696672       0.88762138333017593       0.89029680270382616       0.89190463277910714       0.89244100618974787       0.89190463277906706       0.89029680270396361       0.88762138332999030       0.88388480991702223       0.87909607012162083       0.87326668235615512       0.86641066804738820       0.85854451787369024       0.84968715205112266       0.83985987477370916       0.82908632290662299       0.81739240907024691       0.80480625923475646       0.79135814499334722       0.77708041066454436       0.76200739540280071       0.74617535050743178       0.72962235212757198       0.71238820957259164       0.69451436944716127       0.67604381584777584       0.65702096685664513       0.63749156757975611       0.61750257999635438       0.59710206987084746       0.57633909101758896       0.55526356717650915       0.53392617180555602       0.51237820605931528       0.49067147526620258       0.46885816418554138       0.44699071135711460       0.42512168284036422       0.40330364564540738       0.38158904116890080       0.36003005892681855       0.33867851090397988       0.31758570680844828       0.29680233054017691       0.27637831816911429       0.25636273771480500       0.23680367102120897       0.21774809800578473       0.19924178356733127       0.18132916742029051       0.16405325712452917       0.14745552456475705       0.13157580613249878       0.11645220684799548       0.10212100865466617        8.8616583106627983E-002   7.5971308658492692E-002   6.4215492758593076E-002   5.3377298911771599E-002   4.3482678732306670E-002   3.4555308638870637E-002   2.6616531466512775E-002   1.9685306250771740E-002   1.3778167133577589E-002   8.9091835072874475E-003   5.0899245469931314E-003   2.3294340093863654E-003   6.3421094471302673E-004   1.3329293543077249E-032   0.0000000000000000        6.1857365028716979E-004   2.2706704439085144E-003   4.9604396707681507E-003   8.6815505647931217E-003   1.3425193351979975E-002   1.9180098118514746E-002   2.5932559439384207E-002   3.3666470881079623E-002   4.2363363837078533E-002   5.2002447707735114E-002   6.2560658848227618E-002   7.4012717396874927E-002   8.6331188910470119E-002   9.9486550545232144E-002  0.11344726210262406       0.12817984191901918       0.14364894743298387       0.15981746023557472       0.17664657540128320       0.19409589488082660       0.21212352473607116       0.23068617597656441       0.24973926876072916       0.26923703970705087       0.28913265205774497       0.30937830843000524       0.32992536588379018       0.35072445302621924       0.37172558887336865       0.39287830318363492       0.41413175796888524       0.43543486989443742       0.45673643327188046       0.47798524334857623       0.49913021959492565       0.52012052869701331       0.54090570695214946       0.56143578177952236       0.58166139204669776       0.60153390692484132       0.62100554299004440       0.64002947927951137       0.65855997003860633       0.67655245487034021       0.69396366604052173       0.71075173266403735       0.72687628153137052       0.74229853432968296       0.75698140101999789       0.77088956915627382       0.78398958891469339       0.79624995364766060       0.80764117575396688       0.81813585768389929       0.82770875792158127       0.83633685176222305       0.84399938676420605       0.85067793271932512       0.85635642603811513       0.86102120842911578       0.86466105979424202       0.86726722524577560       0.86883343618812692       0.86935592541689310       0.86883343618793651       0.86726722524574740       0.86466105979434038       0.86102120842911756       0.85635642603799744       0.85067793271960546       0.84399938676405306       0.83633685176215289       0.82770875792157006       0.81813585768400066       0.80764117575395855       0.79624995364778661       0.78398958891436132       0.77088956915604800       0.75698140102049716       0.74229853432931270       0.72687628153133843       0.71075173266422964       0.69396366604040205       0.67655245487047899       0.65855997003856148       0.64002947927960840       0.62100554298990440       0.60153390692472442       0.58166139204673140       0.56143578177949505       0.54090570695223505       0.52012052869674064       0.49913021959500864       0.47798524334867382       0.45673643327187657       0.43543486989439950       0.41413175796885326       0.39287830318375649       0.37172558887323626       0.35072445302605171       0.32992536588386728       0.30937830842999869       0.28913265205767286       0.26923703970698482       0.24973926876079761       0.23068617597655616       0.21212352473604021       0.19409589488085971       0.17664657540125706       0.15981746023557586       0.14364894743302414       0.12817984191899531       0.11344726210261115        9.9486550545237876E-002   8.6331188910458545E-002   7.4012717396913869E-002   6.2560658848208911E-002   5.2002447707715303E-002   4.2363363837126189E-002   3.3666470881054913E-002   2.5932559439374548E-002   1.9180098118545916E-002   1.3425193351958083E-002   8.6815505647952155E-003   4.9604396707732768E-003   2.2706704439007749E-003   6.1857365028426673E-004   1.2984023046594525E-032   0.0000000000000000        6.0172651164349864E-004   2.2069965338395317E-003   4.8198437375554532E-003   8.4341207691228902E-003   1.3041272912804070E-002   1.8630356502062802E-002   2.5188062927145056E-002   3.2698752083243035E-002   4.1144490096470983E-002   5.0505088507200924E-002   6.0758151837307740E-002   7.1879132715247832E-002   8.3841391690376285E-002   9.6616261486516475E-002  0.11017311598677530       0.12447944392214751       0.13950092710126846       0.15520152299560214       0.17154355147764769       0.18848778550796796       0.20599354554693536       0.22401879746987038       0.24252025374500585       0.26145347763266064       0.28077299015483292       0.30043237957711993       0.32038441313729432       0.34058115075735396       0.36097406045618297       0.38151413519354471       0.40215201085779206       0.42283808511727028       0.44352263684520898       0.46415594583378283       0.48468841250884914       0.50507067735171429       0.52525373975012213       0.54518907598052524       0.56482875604765248       0.58412555909483044       0.60303308710449910       0.62150587662494261       0.63949950823817070       0.65697071352587888       0.67387747925432806       0.69017914854390383       0.70583651877077247       0.72081193596648785       0.73506938549238876       0.74857457876032629       0.76129503580609548       0.77320016349961929       0.78426132921679048       0.79445192978961987       0.80374745556760641       0.81212554944066895       0.81956606067684334       0.82605109344606564       0.83156504991811164       0.83609466782144737       0.83962905238189478       0.84215970255531469       0.84368053150660716       0.84418788125880784       0.84368053150684086       0.84215970255545813       0.83962905238158925       0.83609466782153508       0.83156504991828872       0.82605109344592775       0.81956606067676396       0.81212554944067361       0.80374745556758609       0.79445192978969215       0.78426132921675273       0.77320016349958165       0.76129503580635938       0.74857457876050926       0.73506938549192602       0.72081193596685378       0.70583651877081943       0.69017914854364315       0.67387747925447561       0.65697071352566239       0.63949950823818746       0.62150587662479739       0.60303308710455816       0.58412555909487973       0.56482875604769389       0.54518907598057775       0.52525373974995904       0.50507067735194922       0.48468841250871536       0.46415594583371067       0.44352263684516480       0.42283808511730159       0.40215201085778912       0.38151413519359956       0.36097406045625968       0.34058115075733342       0.32038441313736787       0.30043237957708341       0.28077299015492674       0.26145347763268356       0.24252025374498934       0.22401879746986864       0.20599354554695021       0.18848778550793219       0.17154355147764452       0.15520152299558615       0.13950092710127537       0.12447944392213921       0.11017311598679910        9.6616261486485083E-002   8.3841391690381281E-002   7.1879132715225183E-002   6.0758151837310814E-002   5.0505088507216654E-002   4.1144490096450187E-002   3.2698752083255914E-002   2.5188062927130946E-002   1.8630356502076690E-002   1.3041272912790581E-002   8.4341207691370698E-003   4.8198437375502855E-003   2.2069965338278848E-003   6.0172651166492301E-004   1.2607472901326453E-032   0.0000000000000000        5.8370750799354094E-004   2.1385603641659091E-003   4.6684674401538387E-003   8.1674794884483825E-003   1.2627317315863439E-002   1.8037389705380446E-002   2.4384816754346977E-002   3.1654462183872766E-002   3.9828969865583062E-002   4.8888801934261532E-002   5.8812284862645357E-002   6.9575662743978417E-002   8.1153155137637323E-002   9.3517019239853227E-002  0.10663761664037923       0.12048348463254520       0.13502141191866371       0.15021651852809301       0.16603233975782181       0.18243091392998612       0.19937287375945167       0.21681754110608573       0.23472302488879124       0.25304632192160315       0.27174342043077143       0.29076940600271028       0.31007856970930808       0.32962451814545324       0.34936028512219652       0.36923844473576961       0.38921122555029364       0.40923062561083484       0.42924852801674790       0.44921681677089209       0.46908749262887239       0.48881278867135258       0.50834528531367362       0.52763802448547992       0.54664462269675229       0.56531938272227578       0.58361740363734460       0.60149468893060776       0.61890825245082881       0.63581622190732490       0.65217793970223281       0.66795406083101672       0.68310664762424833       0.69759926110254056       0.71139704872084986       0.72446682829616160       0.73677716790980452       0.74829846159719193       0.75900300064158044       0.76886504029733727       0.77786086178488179       0.78596882941008450       0.79316944265965839       0.79944538316712466       0.80478155640937987       0.80916512806232976       0.81258555490266160       0.81503461020220436       0.81650640353090398       0.81699739494953827       0.81650640353071702       0.81503461020205170       0.81258555490295503       0.80916512806221352       0.80478155640923499       0.79944538316706582       0.79316944265990230       0.78596882941007418       0.77786086178499525       0.76886504029710945       0.75900300064166348       0.74829846159718394       0.73677716790959591       0.72446682829622233       0.71139704872100051       0.69759926110229709       0.68310664762404405       0.66795406083133690       0.65217793970209537       0.63581622190746334       0.61890825245080305       0.60149468893088420       0.58361740363725878       0.56531938272236160       0.54664462269665082       0.52763802448540309       0.50834528531389078       0.48881278867112310       0.46908749262899246       0.44921681677089820       0.42924852801679136       0.40923062561092177       0.38921122555026355       0.36923844473569611       0.34936028512213935       0.32962451814552324       0.31007856970918318       0.29076940600273776       0.27174342043079103       0.25304632192154619       0.23472302488876595       0.21681754110612264       0.19937287375943213       0.18243091393001218       0.16603233975782933       0.15021651852811352       0.13502141191861231       0.12048348463259151       0.10663761664039327        9.3517019239891516E-002   8.1153155137645136E-002   6.9575662743971659E-002   5.8812284862648063E-002   4.8888801934280343E-002   3.9828969865578961E-002   3.1654462183850762E-002   2.4384816754377491E-002   1.8037389705352271E-002   1.2627317315891184E-002   8.1674794884309416E-003   4.6684674401666531E-003   2.1385603641608511E-003   5.8370750797969741E-004   1.2200550249554880E-032   0.0000000000000000        5.6455758109378164E-004   2.0655217514446815E-003   4.5066678199167905E-003   7.8822588694875424E-003   1.2184311034231810E-002   1.7402610900509381E-002   2.3524738133049800E-002   3.0536096560353790E-002   3.8419949419185175E-002   4.7157456324937778E-002   5.6727717747079666E-002   6.7107826313982114E-002   7.8272922545213092E-002   9.0196254788595540E-002  0.10284924358843375       0.11620155044483881       0.13022115081131783       0.14487441115543231       0.16012616989658746       0.17593982202677738       0.19227740720841707       0.20909970114141130       0.22636630997335666       0.24403576753147049       0.26206563513708847       0.28041260376632848       0.29903259830694778       0.31788088366524814       0.33691217245947030       0.35608073405192031       0.37534050464342111       0.39464519817826205       0.41394841778079711       0.43320376746505918       0.45236496384105979       0.47138594755247104       0.49022099417630355       0.50882482431781551       0.52715271263368257       0.54516059552493401       0.56280517723308132       0.58004403409555394       0.59683571669078261       0.61313984965276735       0.62891722888632395       0.64412991597136959       0.65874132951639353       0.67271633324647495       0.68602132061053556       0.69862429570623497       0.71049495032589449       0.72160473694115435       0.73192693744420756       0.74143672748806178       0.75011123626462506       0.75792960157592104       0.76487302007734714       0.77092479255032331       0.77607036412306674       0.78029735931266042       0.78359561183150450       0.78595718906433765       0.78737641117550505       0.78784986478222829       0.78737641117554968       0.78595718906451684       0.78359561183131765       0.78029735931279998       0.77607036412303865       0.77092479255052893       0.76487302007711255       0.75792960157590039       0.75011123626448617       0.74143672748823641       0.73192693744422477       0.72160473694106853       0.71049495032595900       0.69862429570604490       0.68602132061062526       0.67271633324664359       0.65874132951664055       0.64412991597106772       0.62891722888652979       0.61313984965269119       0.59683571669083002       0.58004403409519389       0.56280517723322965       0.54516059552477669       0.52715271263375196       0.50882482431790055       0.49022099417615561       0.47138594755260044       0.45236496384112601       0.43320376746491879       0.41394841778090730       0.39464519817805022       0.37534050464349789       0.35608073405188084       0.33691217245952060       0.31788088366517409       0.29903259830705031       0.28041260376636251       0.26206563513698422       0.24403576753153269       0.22636630997342916       0.20909970114134768       0.19227740720844358       0.17593982202679515       0.16012616989662098       0.14487441115541874       0.13022115081132996       0.11620155044480482       0.10284924358843538        9.0196254788553254E-002   7.8272922545193455E-002   6.7107826313981114E-002   5.6727717747075745E-002   4.7157456324931478E-002   3.8419949419185119E-002   3.0536096560382475E-002   2.3524738133012729E-002   1.7402610900532894E-002   1.2184311034211619E-002   7.8822588695153049E-003   4.5066678199030498E-003   2.0655217514381806E-003   5.6455758110336815E-004   1.1764235403590132E-032   0.0000000000000000        5.4432054431210217E-004   1.9880518677645957E-003   4.3348274170695571E-003   7.5791363270726261E-003   1.1713309156042262E-002   1.6727534739026110E-002   2.2609882060605647E-002   2.9346330036160932E-002   3.6920801391698427E-002   4.5315198428523919E-002   5.4509445795727085E-002   6.4481539684283398E-002   7.5207601308019983E-002   8.6661934460394885E-002   9.8817087339010248E-002  0.11164391858845926       0.12511166741485225       0.13918802760251459       0.15383922525495211       0.16903010007302666       0.18472418997524367       0.20088381885345891       0.21747018725777512       0.23444346578562572       0.25176289095719545       0.26938686333897138       0.28727304768577472       0.30537847485361042       0.32365964524618651       0.34207263353329159       0.36057319440497454       0.37911686909060077       0.39765909239891523       0.41615530001302842       0.43456103578650351       0.45283205878004312       0.47092444978134446       0.48879471705095223       0.50639990104256005       0.52369767783860621       0.54064646106179282       0.55720550200555297       0.57333498775551139       0.58899613705058118       0.60415129366773812       0.61876401709276196       0.63279917026948340       0.64622300420539214       0.65900323923957771       0.67110914277077904       0.68251160326245752       0.69318320034112968       0.70309827082680032       0.71223297052915446       0.72056533166486370       0.72807531575885054       0.73474486189442512       0.74055793020804228       0.74550054051034675       0.74956080595548602       0.75272896166185721       0.75499738822875739       0.75636063008287524       0.75681540861667873       0.75636063008299026       0.75499738822866946       0.75272896166191106       0.74956080595534880       0.74550054051041159       0.74055793020794936       0.73474486189441224       0.72807531575909101       0.72056533166487424       0.71223297052915979       0.70309827082668419       0.69318320034129821       0.68251160326243743       0.67110914277089884       0.65900323923949800       0.64622300420522727       0.63279917026942367       0.61876401709298823       0.60415129366753029       0.58899613705060405       0.57333498775553760       0.55720550200574137       0.54064646106174541       0.52369767783865018       0.50639990104257715       0.48879471705093186       0.47092444978133213       0.45283205877999300       0.43456103578641569       0.41615530001326617       0.39765909239871733       0.37911686909076581       0.36057319440491170       0.34207263353340733       0.32365964524610275       0.30537847485375835       0.28727304768564427       0.26938686333893958       0.25176289095725712       0.23444346578564920       0.21747018725765019       0.20088381885352460       0.18472418997519593       0.16903010007302183       0.15383922525491214       0.13918802760253068       0.12511166741486565       0.11164391858845717        9.8817087338991541E-002   8.6661934460447967E-002   7.5207601308019484E-002   6.4481539684289879E-002   5.4509445795734725E-002   4.5315198428515488E-002   3.6920801391707427E-002   2.9346330036125082E-002   2.2609882060645993E-002   1.6727534739010876E-002   1.1713309156048313E-002   7.5791363270511520E-003   4.3348274170885871E-003   1.9880518677494012E-003   5.4432054432765071E-004   1.1299579484112822E-032   0.0000000000000000        5.2304298653324077E-004   1.9063328397138286E-003   4.1533533617027834E-003   7.2588329258400268E-003   1.1215434858286601E-002   1.6013773719554061E-002   2.1642436387712388E-002   2.8088010456079334E-002   3.5335116672663980E-002   4.3366443439403657E-002   5.2162787783151636E-002   6.1703102311625117E-002   7.1964546306057933E-002   8.2922540759599567E-002   9.4550827507284704E-002  0.10682153239475141       0.11970523233907238       0.13317102612407919       0.14718660875742762       0.16171834921080566       0.17673137135632658       0.19218963790457128       0.20805603713977108       0.22429247224727611       0.24085995301302293       0.25771868967899736       0.27482818872479037       0.29214735034741579       0.30963456740063000       0.32724782556228155       0.34494480447901843       0.36268297965368751       0.38041972482453668       0.39811241459087998       0.41571852703905421       0.43319574611952122       0.45050206353201616       0.46759587986824513       0.48443610477215771       0.50098225587753686       0.51719455627924005       0.53303403030989027       0.54846259738589698       0.56344316370064595       0.57793971154030044       0.59191738601323807       0.60534257897294552       0.61818300994797293       0.63040780386853001       0.64198756541309643       0.65289444978986100       0.66310222978738520       0.67258635892856500       0.68132403057775004       0.68929423286017788       0.69647779925705300       0.70285745475907546       0.70841785746632580       0.71314563553015564       0.71702941935378994       0.72005986896980467       0.72222969653164260       0.72353368386395656       0.72396869502558026       0.72353368386374051       0.72222969653173963       0.72005986896985241       0.71702941935375086       0.71314563553021404       0.70841785746623587       0.70285745475929251       0.69647779925665387       0.68929423286021374       0.68132403057768276       0.67258635892864127       0.66310222978728195       0.65289444978989031       0.64198756541318214       0.63040780386847961       0.61818300994814235       0.60534257897285926       0.59191738601306232       0.57793971154044876       0.56344316370060565       0.54846259738586411       0.53303403030989205       0.51719455627921151       0.50098225587760192       0.48443610477208388       0.46759587986825341       0.45050206353208300       0.43319574611963968       0.41571852703898377       0.39811241459068425       0.38041972482470671       0.36268297965359952       0.34494480447904236       0.32724782556219856       0.30963456740074358       0.29214735034727646       0.27482818872489140       0.25771868967901052       0.24085995301300175       0.22429247224724427       0.20805603713987883       0.19218963790454369       0.17673137135634340       0.16171834921079317       0.14718660875741757       0.13317102612407286       0.11970523233907084       0.10682153239475883        9.4550827507322494E-002   8.2922540759525029E-002   7.1964546306092184E-002   6.1703102311624368E-002   5.2162787783121105E-002   4.3366443439439156E-002   3.5335116672644995E-002   2.8088010456099762E-002   2.1642436387689160E-002   1.6013773719565454E-002   1.1215434858281617E-002   7.2588329258550929E-003   4.1533533616995690E-003   1.9063328397009216E-003   5.2304298654454867E-004   1.0807701887932012E-032   0.0000000000000000        5.0077417351520183E-004   1.8205573238841545E-003   3.9626764084393787E-003   6.9221116599473111E-003   1.0691876718602156E-002   1.5263034322102171E-002   2.0624716566959810E-002   2.6764151846448907E-002   3.3666695777163497E-002   4.1315864381347184E-002   4.9693373162367993E-002   5.8779181696173625E-002   6.8551542207692190E-002   7.8987051954170329E-002   9.0060709520173199E-002  0.10174597495691462       0.11401483363088021       0.12683786362558300       0.14018430653534358       0.15402214148143648       0.16831816216977918       0.18303805680707139       0.19814649068119478       0.21360719120764152       0.22938303523658454       0.24543613841084916       0.26172794635863916       0.27821932750218636       0.29487066725871663       0.31164196340532124       0.32849292238040767       0.34538305628835547       0.36227178037257884       0.37911851072494185       0.39588276199438655       0.41252424485962108       0.42900296302977986       0.44527930954375006       0.46131416213090198       0.47706897740645343       0.49250588367429171       0.50758777211329420       0.52227838612746391       0.53654240864475689       0.55034554715591255       0.56365461628240887       0.57643761768636936       0.58866381711529880       0.60030381840823377       0.61132963427913023       0.62171475370710860       0.63143420577400122       0.64046461979160729       0.64878428157816082       0.65637318574438641       0.66321308386566391       0.66928752842538419       0.67458191241663201       0.67908350451994037       0.68278147975565084       0.68566694555466512       0.68773296316909482       0.68897456438019711       0.68938876346427291       0.68897456438030114       0.68773296316901289       0.68566694555465457       0.68278147975576153       0.67908350451981037       0.67458191241684662       0.66928752842508954       0.66321308386593625       0.65637318574437120       0.64878428157825696       0.64046461979159808       0.63143420577396325       0.62171475370721718       0.61132963427885356       0.60030381840833569       0.58866381711519611       0.57643761768643942       0.56365461628247238       0.55034554715590756       0.53654240864485725       0.52227838612739974       0.50758777211324224       0.49250588367434411       0.47706897740642462       0.46131416213098159       0.44527930954369516       0.42900296302975677       0.41252424485946154       0.39588276199449068       0.37911851072513619       0.36227178037238528       0.34538305628848542       0.32849292238041450       0.31164196340530748       0.29487066725866229       0.27821932750226852       0.26172794635860247       0.24543613841084136       0.22938303523661102       0.21360719120760269       0.19814649068116794       0.18303805680698221       0.16831816216986456       0.15402214148140544       0.14018430653540254       0.12683786362553701       0.11401483363090191       0.10174597495690056        9.0060709520145180E-002   7.8987051954218762E-002   6.8551542207673385E-002   5.8779181696164869E-002   4.9693373162397726E-002   4.1315864381316576E-002   3.3666695777181739E-002   2.6764151846428306E-002   2.0624716566975978E-002   1.5263034322092838E-002   1.0691876718607426E-002   6.9221116599382636E-003   3.9626764084550381E-003   1.8205573238750231E-003   5.0077417350783023E-004   1.0289787591260290E-032   0.0000000000000000        4.7756594820660687E-004   1.7309280627464648E-003   3.7632499189848394E-003   6.5697756354762748E-003   1.0143885873164329E-002   1.4477112918632061E-002   1.9559160097203626E-002   2.5377927176156199E-002   3.1919539712256084E-002   3.9168380872427633E-002   4.7107128524028721E-002   5.5716797340893603E-002   6.4976784737142371E-002   7.4864920468676960E-002   8.5357519955142944E-002   9.6429441247733824E-002  0.10805414550878326       0.12020376085910403       0.13284914943911244       0.14595997752010248       0.15950478850011124       0.17345107860486703       0.18776537511450173       0.20241331692442627       0.21735973724973495       0.23256874827032431       0.24800382751570296       0.26362790577929079       0.27940345635191272       0.29529258535848946       0.31125712298109581       0.32725871534715784       0.34325891686469084       0.35921928277783383       0.37510146172249587       0.39086728805959797       0.40647887376182462       0.42189869963231930       0.43708970563788324       0.45201538013713483       0.46663984778903678       0.48092795593053056       0.49484535921565925       0.50835860230931451       0.52143520044138414       0.53404371762360425       0.54615384234059761       0.55773646053548231       0.56876372571198341       0.57920912598386087       0.58904754791381964       0.59825533698130695       0.60681035454219556       0.61469203113485171       0.62188141601064895       0.62836122276520012       0.63411587096208355       0.63913152365152859       0.64339612068586760       0.64689940776301502       0.64963296111535052       0.65159020779456966       0.65276644150123353       0.65315883391390139       0.65276644150121055       0.65159020779472954       0.64963296111510505       0.64689940776298682       0.64339612068594110       0.63913152365140080       0.63411587096227351       0.62836122276523365       0.62188141601059843       0.61469203113480064       0.60681035454208831       0.59825533698146260       0.58904754791364577       0.57920912598419050       0.56876372571186928       0.55773646053550163       0.54615384234057840       0.53404371762363534       0.52143520044123937       0.50835860230926255       0.49484535921572487       0.48092795593060683       0.46663984778885842       0.45201538013710529       0.43708970563787441       0.42189869963230409       0.40647887376183583       0.39086728805973370       0.37510146172246012       0.35921928277762805       0.34325891686485022       0.32725871534711176       0.31125712298104574       0.29529258535853975       0.27940345635189179       0.26362790577923551       0.24800382751565642       0.23256874827034263       0.21735973724970006       0.20241331692451556       0.18776537511446362       0.17345107860502132       0.15950478849999619       0.14595997752019355       0.13284914943902681       0.12020376085918352       0.10805414550873552        9.6429441247759068E-002   8.5357519955152505E-002   7.4864920468652854E-002   6.4976784737173623E-002   5.5716797340888136E-002   4.7107128524004477E-002   3.9168380872449143E-002   3.1919539712239008E-002   2.5377927176174049E-002   1.9559160097176422E-002   1.4477112918674194E-002   1.0143885873135248E-002   6.5697756354905577E-003   3.7632499189852718E-003   1.7309280627363145E-003   4.7756594821036418E-004   9.7470842950022774E-033   0.0000000000000000        4.5347263569092244E-004   1.6376574250081212E-003   3.5555487980312231E-003   6.2026661632892475E-003   9.5727730290854681E-003   1.3657891471582015E-002   1.8448320676357967E-002   2.3932660737367013E-002   3.0097840361805992E-002   3.6929147295290489E-002   4.4410263340870053E-002   5.2523303861348611E-002   6.1248860950930878E-002   7.0566050131797772E-002   8.0452560575910798E-002   9.0884708761636235E-002  0.10183749544087625       0.11328466577775588       0.12519877251371639       0.13755124200905852       0.15031244299740867       0.16345175789224770       0.17693765646911860       0.19073777175001413       0.20481897790287903       0.21914746997266396       0.23368884524825467       0.24840818607246001       0.26327014389204040       0.27823902434881892       0.29327887320434065       0.30835356289300392       0.32342687949218141       0.33846260990483884       0.35342462903915550       0.36827698677860793       0.38298399453230630       0.39751031115660684       0.41182102804140203       0.42588175315590227       0.43965869385195083       0.45311873822514948       0.46622953483590845       0.47895957060485361       0.49127824668432896       0.50315595213434905       0.51456413521709377       0.52547537214384810       0.53586343310475060       0.54570334542583487       0.55497145369703682       0.56364547673170273       0.57170456121491386       0.57912933191652372       0.58590193834084525       0.59200609771184420       0.59742713417722793       0.60215201414712849       0.60616937767757129       0.60946956582343859       0.61204464389608726       0.61388842057051929       0.61499646279090081       0.61536610644778478       0.61499646279087827       0.61388842057045157       0.61204464389634639       0.60946956582340173       0.60616937767764401       0.60215201414712716       0.59742713417711579       0.59200609771171242       0.58590193834089488       0.57912933191647586       0.57170456121516933       0.56364547673147136       0.55497145369703504       0.54570334542563403       0.53586343310486106       0.52547537214383377       0.51456413521713895       0.50315595213424813       0.49127824668459780       0.47895957060475530       0.46622953483593194       0.45311873822504090       0.43965869385215955       0.42588175315597898       0.41182102804134274       0.39751031115670932       0.38298399453225512       0.36827698677856691       0.35342462903916527       0.33846260990493038       0.32342687949217425       0.30835356289290389       0.29327887320439372       0.27823902434879505       0.26327014389206099       0.24840818607253076       0.23368884524832609       0.21914746997261542       0.20481897790290043       0.19073777174997014       0.17693765646915158       0.16345175789214439       0.15031244299748459       0.13755124200894353       0.12519877251384115       0.11328466577764908       0.10183749544091400        9.0884708761614030E-002   8.0452560575909660E-002   7.0566050131822142E-002   6.1248860950897849E-002   5.2523303861350908E-002   4.4410263340899425E-002   3.6929147295263080E-002   3.0097840361823190E-002   2.3932660737348916E-002   1.8448320676382968E-002   1.3657891471554459E-002   9.5727730291072146E-003   6.2026661632765181E-003   3.5555487980475247E-003   1.6376574249921348E-003   4.5347263569238421E-004   9.1808994189338521E-033   0.0000000000000000        4.2855096181486260E-004   1.5409669396740625E-003   3.3400683910314397E-003   5.8216607700954442E-003   8.9799053420214891E-003   1.2807333031569711E-002   1.7294862079196907E-002   2.2431820163975595E-002   2.8205970412937889E-002   3.4603540403064487E-002   4.1609255029442363E-002   4.9206373288014756E-002   5.7376728569395984E-002   6.6100772336481678E-002   7.5357621122822530E-002   8.5125106751100313E-002   9.5379829648903583E-002  0.10609721513446062       0.11725157253595853       0.12881615700017698       0.14076323384509407       0.15306414529622295       0.16568937945070619       0.17860864129864323       0.19179092563412664       0.20520459167717794       0.21881743922959349       0.23259678617786544       0.24650954716080159       0.26052231320841890       0.27460143216178795       0.28871308968082099       0.30282339064425318       0.31689844074457119       0.33090442808348897       0.34480770457101600       0.35857486692862622       0.37217283710819621       0.38556894192571212       0.39873099172266857       0.41162735786492738       0.42422704888922269       0.43649978512111209       0.44841607157298580       0.45994726896080190       0.47106566265548799       0.48174452941246598       0.49195820171192695       0.50168212955927671       0.51089293959480164       0.51956849137068928       0.52768793066012798       0.53523173966826576       0.54218178402686446       0.54852135646018230       0.55423521700915002       0.55930962972881471       0.56373239576049639       0.56749288270514775       0.57058205022349995       0.57299247180431601       0.57471835264576165       0.57575554360879178       0.57610155120614059       0.57575554360881698       0.57471835264572013       0.57299247180429158       0.57058205022349706       0.56749288270498843       0.56373239576057677       0.55930962972896003       0.55423521700917500       0.54852135646020839       0.54218178402695594       0.53523173966800608       0.52768793066034991       0.51956849137086369       0.51089293959483428       0.50168212955923308       0.49195820171193072       0.48174452941236851       0.47106566265565242       0.45994726896052979       0.44841607157311297       0.43649978512105675       0.42422704888937701       0.41162735786480026       0.39873099172264481       0.38556894192571706       0.37217283710810661       0.35857486692869317       0.34480770457090881       0.33090442808350806       0.31689844074453827       0.30282339064424985       0.28871308968089349       0.27460143216181176       0.26052231320837582       0.24650954716084758       0.23259678617778728       0.21881743922954383       0.20520459167724842       0.19179092563410768       0.17860864129866288       0.16568937945066517       0.15306414529628329       0.14076323384504408       0.12881615700026677       0.11725157253585526       0.10609721513454315        9.5379829648865211E-002   8.5125106751116467E-002   7.5357621122841362E-002   6.6100772336479235E-002   5.7376728569396671E-002   4.9206373288021819E-002   4.1609255029424391E-002   3.4603540403082188E-002   2.8205970412937004E-002   2.2431820163986840E-002   1.7294862079170602E-002   1.2807333031589627E-002   8.9799053420059460E-003   5.8216607701043746E-003   3.3400683910387507E-003   1.5409669396498637E-003   4.2855096183403715E-004   8.5925969520133877E-033   0.0000000000000000        4.0286000550315772E-004   1.4410868332777869E-003   3.1173233465287627E-003   5.4276711278086398E-003   8.3667031546491195E-003   1.1927477032900983E-002   1.6101551756944273E-002   2.0879008090066611E-002   2.6248472829040630E-002   3.2197146369413537E-002   3.8710833345680956E-002   4.5773976581133774E-002   5.3369694393737455E-002   6.1479821145777512E-002   7.0084950906796131E-002   7.9164484111361885E-002   8.8696677097125629E-002   9.8658694401784860E-002  0.10902666369280553       0.11977573319884538       0.13088013150056466       0.14231322954084069       0.15404760470115039       0.16605510679230132       0.17830692579846180       0.19077366121275324       0.20342539279607699       0.21623175259030802       0.22916199801028214       0.24218508583971451       0.25526974695402821       0.26838456158691121       0.28149803496242815       0.29457867310880842       0.30759505867211551       0.32051592654517297       0.33331023913505059       0.34594726107870161       0.35839663323659593       0.37062844577996135       0.38261331019554251       0.39432243004043732       0.40572767026594858       0.41680162495740747       0.42751768331227952       0.43785009370905259       0.44777402570591740       0.45726562982264130       0.46630209496220354       0.47486170333014288       0.48292388272506009       0.49046925606761715       0.49747968805713144       0.50393832883362288       0.50982965454724349       0.51513950473694403       0.51985511642278348       0.52396515483759931       0.52745974071671031       0.53033047408513523       0.53257045448283880       0.53417429757822543       0.53513814813426086       0.53545968928908028       0.53513814813414540       0.53417429757844692       0.53257045448269180       0.53033047408513634       0.52745974071682700       0.52396515483752493       0.51985511642271676       0.51513950473693904       0.50982965454717855       0.50393832883354017       0.49747968805729509       0.49046925606747571       0.48292388272490067       0.47486170333019806       0.46630209496216596       0.45726562982266616       0.44777402570604247       0.43785009370893846       0.42751768331245499       0.41680162495738926       0.40572767026596174       0.39432243004031359       0.38261331019554884       0.37062844577996557       0.35839663323664855       0.34594726107872004       0.33331023913502217       0.32051592654531574       0.30759505867211306       0.29457867310882890       0.28149803496244591       0.26838456158690371       0.25526974695393340       0.24218508583978784       0.22916199801021980       0.21623175259036706       0.20342539279609637       0.19077366121270800       0.17830692579849494       0.16605510679226687       0.15404760470122275       0.14231322954079373       0.13088013150058295       0.11977573319880588       0.10902666369285208        9.8658694401740549E-002   8.8696677097184318E-002   7.9164484111341069E-002   7.0084950906767335E-002   6.1479821145776332E-002   5.3369694393749625E-002   4.5773976581100974E-002   3.8710833345717982E-002   3.2197146369388002E-002   2.6248472829036466E-002   2.0879008090069307E-002   1.6101551756943604E-002   1.1927477032902235E-002   8.3667031546596684E-003   5.4276711277991873E-003   3.1173233465277674E-003   1.4410868332749415E-003   4.0286000550727611E-004   7.9835941664129298E-033   0.0000000000000000        3.7646117600666028E-004   1.3382554429486289E-003   2.8878462394151534E-003   5.0216406413962486E-003   7.7346362999598768E-003   1.1020434058875107E-002   1.4871253814883646E-002   1.9277953088215779E-002   2.4230049502901235E-002   2.9715746913787082E-002   3.5721963745212526E-002   4.2234363995611937E-002   4.9237391450156591E-002   5.6714307001457687E-002   6.4647228871305695E-002   7.3017175597242398E-002   8.1804111672562671E-002   9.0986995729729570E-002  0.10054383115031112       0.11045171897740190       0.12068691300546150       0.13122487691168122       0.14204034329305817       0.15310737446570025       0.16439942488065684       0.17588940500493078       0.18754974651436351       0.19935246864147638       0.21126924551757456       0.22327147434855682       0.23533034425746885       0.24741690563153065       0.25950213980327885       0.27155702890025057       0.28355262569355028       0.29546012327920423       0.30725092441974478       0.31889671038640122       0.33036950912843349       0.34164176261024276       0.35268639315352912       0.36347686862132589       0.37398726629360812       0.38419233527102215       0.39406755726706527       0.40358920563367767       0.41273440248309534       0.42148117376701155       0.42980850217714489       0.43769637774834602       0.44512584603063166       0.45207905372560120       0.45853929166761787       0.46449103505387113       0.46991998082211339       0.47481308208500478       0.47915857954470142       0.48294602980242579       0.48616633050364094       0.48881174225341623       0.49087590724906094       0.49235386458870045       0.49324206221423667       0.49353836546437241       0.49324206221436917       0.49235386458850294       0.49087590724912999       0.48881174225338314       0.48616633050365976       0.48294602980244855       0.47915857954461932       0.47481308208505557       0.46991998082211167       0.46449103505394068       0.45853929166752333       0.45207905372572865       0.44512584603060673       0.43769637774833625       0.42980850217721916       0.42148117376694072       0.41273440248300836       0.40358920563369222       0.39406755726694098       0.38419233527095115       0.37398726629369333       0.36347686862136647       0.35268639315358458       0.34164176261021550       0.33036950912837626       0.31889671038642969       0.30725092441972562       0.29546012327910770       0.28355262569356171       0.27155702890021599       0.25950213980321102       0.24741690563153776       0.23533034425753394       0.22327147434852668       0.21126924551759493       0.19935246864146983       0.18754974651433834       0.17588940500491546       0.16439942488063813       0.15310737446573672       0.14204034329298343       0.13122487691172871       0.12068691300545954       0.11045171897742397       0.10054383115028334        9.0986995729734801E-002   8.1804111672533333E-002   7.3017175597261577E-002   6.4647228871321419E-002   5.6714307001455369E-002   4.9237391450150610E-002   4.2234363995641247E-002   3.5721963745190585E-002   2.9715746913799735E-002   2.4230049502906671E-002   1.9277953088216424E-002   1.4871253814880853E-002   1.1020434058877407E-002   7.7346362999586894E-003   5.0216406413973050E-003   2.8878462394344617E-003   1.3382554429298410E-003   3.7646117600261621E-004   7.3553582031853232E-033   0.0000000000000000        3.4941774597054199E-004   1.2327175922866732E-003   2.6521844243681224E-003   4.6045397716638027E-003   7.0852177567761040E-003   1.0088377653367484E-002   1.3606918780418273E-002   1.7632497184488321E-002   2.2155546302392973E-002   2.7165301660772845E-002   3.2649826840945285E-002   3.8596041424762625E-002   4.4989752012323962E-002   5.1815686220787013E-002   5.9057529368523348E-002   6.6697963686909598E-002   7.4718709954375268E-002   8.3100571450667876E-002   9.1823480123991399E-002  0.10086654486081043       0.11020810173874737       0.11982576614439999       0.12969648662762287       0.13979660036443148       0.15010189009274363       0.16058764238646597       0.17122870712496702       0.18199955801578824       0.19287435402542302       0.20382700156862515       0.21483121730850749       0.22586059141359316       0.23688865112236343       0.24788892445968555       0.25883500395354136       0.26970061019635683       0.28045965510198367       0.29108630469971369       0.30155504132087241       0.31184072502271731       0.32191865410522652       0.33176462457355133       0.34135498840175943       0.35066671046166820       0.35967742397387814       0.36836548435272520       0.37671002131135867       0.38469098910406035       0.39228921478603551       0.39948644436703862       0.40626538675947471       0.41260975540350497       0.41850430747721529       0.42393488059259399       0.42888842689081424       0.43335304445610762       0.43731800596764520       0.44077378452690363       0.44371207659362394       0.44612582197582801       0.44800922082861599       0.44935774761649566       0.45016816200957604       0.45043851668377000       0.45016816200943849       0.44935774761671171       0.44800922082855688       0.44612582197585471       0.44371207659353368       0.44077378452697624       0.43731800596772979       0.43335304445608691       0.42888842689083306       0.42393488059253454       0.41850430747727724       0.41260975540335559       0.40626538675961033       0.39948644436697178       0.39228921478593348       0.38469098910421473       0.37671002131131759       0.36836548435274968       0.35967742397396291       0.35066671046174314       0.34135498840158113       0.33176462457360223       0.32191865410515591       0.31184072502274196       0.30155504132090388       0.29108630469967267       0.28045965510202003       0.26970061019640845       0.25883500395350229       0.24788892445972804       0.23688865112241392       0.22586059141359738       0.21483121730847538       0.20382700156863259       0.19287435402539757       0.18199955801577034       0.17122870712501304       0.16058764238649167       0.15010189009276123       0.13979660036438252       0.12969648662768726       0.11982576614435624       0.11020810173875609       0.10086654486078184        9.1823480124019530E-002   8.3100571450676286E-002   7.4718709954375961E-002   6.6697963686899495E-002   5.9057529368508735E-002   5.1815686220796367E-002   4.4989752012325267E-002   3.8596041424740150E-002   3.2649826840955513E-002   2.7165301660759616E-002   2.2155546302390264E-002   1.7632497184485629E-002   1.3606918780411602E-002   1.0088377653382481E-002   7.0852177567597976E-003   4.6045397716759900E-003   2.6521844243659275E-003   1.2327175922717470E-003   3.4941774598857802E-004   6.7094025377929543E-033   0.0000000000000000        3.2179296193808393E-004   1.1247196633196043E-003   2.4108925900989970E-003   4.1773551713907139E-003   6.4199899213497422E-003   9.1335278659772489E-003   1.2311564431200087E-002   1.5946573913028058E-002   2.0029928258190176E-002   2.4551920346656857E-002   2.9501787501182732E-002   3.4867736254156220E-002   4.0636970071124982E-002   4.6795719941163695E-002   5.3329277435380427E-002   6.0222030050861790E-002   6.7457498738809241E-002   7.5018377524292551E-002   8.2886575121363049E-002   9.1043258441686925E-002   9.9468897892710906E-002  0.10814331435436088       0.11704572772224485       0.12615480689915623       0.13544872111634082       0.14490519245753519       0.15450154946287512       0.16421478168171932       0.17402159504236306       0.18389846790726283       0.19382170767664811       0.20376750780637570       0.21371200510029034       0.22363133714147759       0.23350169972180551       0.24329940413490236       0.25300093418826075       0.26258300280638947       0.27202260807849538       0.28129708862494773       0.29038417814159539       0.29926205899587133       0.30790941474357170       0.31630548143878839       0.32443009761553815       0.33226375281898318       0.33978763457093486       0.34698367365531929       0.35383458761258751       0.36032392234621735       0.36643609172850028       0.37215641512248315       0.37747115272168669       0.38236753862629114       0.38683381157471108       0.39085924325579718       0.39443416413694032       0.39754998674094671       0.40019922631937399       0.40237551887148676       0.40407363646357647       0.40528949981582046       0.40602018812188789       0.40626394608071786       0.40602018812197227       0.40528949981567230       0.40407363646368538       0.40237551887144324       0.40019922631949012       0.39754998674084546       0.39443416413689625       0.39085924325587845       0.38683381157461022       0.38236753862639583       0.37747115272166176       0.37215641512257708       0.36643609172838199       0.36032392234633448       0.35383458761274783       0.34698367365509081       0.33978763457108524       0.33226375281896192       0.32443009761555269       0.31630548143874254       0.30790941474376599       0.29926205899574726       0.29038417814163731       0.28129708862498093       0.27202260807851891       0.26258300280643643       0.25300093418823011       0.24329940413486051       0.23350169972192109       0.22363133714139097       0.21371200510028890       0.20376750780637576       0.19382170767668919       0.18389846790725822       0.17402159504239412       0.16421478168171966       0.15450154946285038       0.14490519245753147       0.13544872111631515       0.12615480689922165       0.11704572772216773       0.10814331435440047        9.9468897892702871E-002   9.1043258441718095E-002   8.2886575121326717E-002   7.5018377524301960E-002   6.7457498738815846E-002   6.0222030050876493E-002   5.3329277435365412E-002   4.6795719941166637E-002   4.0636970071133913E-002   3.4867736254152223E-002   2.9501787501203136E-002   2.4551920346667009E-002   2.0029928258177107E-002   1.5946573913039878E-002   1.2311564431182569E-002   9.1335278659943932E-003   6.4199899213444080E-003   4.1773551713913289E-003   2.4108925901045217E-003   1.1247196633040501E-003   3.2179296195415972E-004   6.0472833340127879E-033   0.0000000000000000        2.9364653935648667E-004   1.0145068042691039E-003   2.1645282203929298E-003   3.7410841113335730E-003   5.7405149897394652E-003   8.1581385475798969E-003   1.0988260201228867E-002   1.4224189839949372E-002   1.7858258130340653E-002   2.1881838313550946E-002   2.6285367135327489E-002   3.1058366291007826E-002   3.6189466752391201E-002   4.1666435867482893E-002   4.7476206713134989E-002   5.3604909485958363E-002   6.0037904834247174E-002   6.6759819048270330E-002   7.3754581022377863E-002   8.1005460899058412E-002   8.8495110301581040E-002   9.6205604057311753E-002  0.10411848331269256       0.11221479993349893       0.12047516208560506       0.12887978088536434       0.13740851800773762       0.14604093413628760       0.15475633814086687       0.16353383686163830       0.17235238538198194       0.18119083766720107       0.19002799744928217       0.19884266923280236       0.20761370930122980       0.21632007659847449       0.22494088336733070       0.23345544541603905       0.24184333189997195       0.25008441449134944       0.25815891582366463       0.26604745709175548       0.27373110469251677       0.28119141579583173       0.28841048273407344       0.29537097610487040       0.30205618648161553       0.30845006463238506       0.31453726015139377       0.32030315840611434       0.32573391571661886       0.33081649267736563       0.33553868554442506       0.33988915561050964       0.34385745649853322       0.34743405930833138       0.35061037555185992       0.35337877782904165       0.35573261818667662       0.35766624412124171       0.35917501218658782       0.36025529916966142       0.36090451081394281       0.36112108806289794       0.36090451081388758       0.36025529916979848       0.35917501218645342       0.35766624412127385       0.35573261818658913       0.35337877782910698       0.35061037555185531       0.34743405930819987       0.34385745649865856       0.33988915561043831       0.33553868554438920       0.33081649267735092       0.32573391571668669       0.32030315840605256       0.31453726015123201       0.30845006463254898       0.30205618648150623       0.29537097610483681       0.28841048273401626       0.28119141579583240       0.27373110469238848       0.26604745709186112       0.25815891582367057       0.25008441449127711       0.24184333189994717       0.23345544541596669       0.22494088336741422       0.21632007659845245       0.20761370930109513       0.19884266923286742       0.19002799744931514       0.18119083766718547       0.17235238538193515       0.16353383686163331       0.15475633814087220       0.14604093413626354       0.13740851800776677       0.12887978088537161       0.12047516208559320       0.11221479993348206       0.10411848331273557        9.6205604057312974E-002   8.8495110301552632E-002   8.1005460899071957E-002   7.3754581022367566E-002   6.6759819048275520E-002   6.0037904834232429E-002   5.3604909485954901E-002   4.7476206713153196E-002   4.1666435867478605E-002   3.6189466752388745E-002   3.1058366291006438E-002   2.6285367135311009E-002   2.1881838313544510E-002   1.7858258130358993E-002   1.4224189839929142E-002   1.0988260201253272E-002   8.1581385475699309E-003   5.7405149897349845E-003   3.7410841113414079E-003   2.1645282203936835E-003   1.0145068042560663E-003   2.9364653936562535E-004   5.3705956950015091E-033   0.0000000000000000        2.6503637498294244E-004   9.0233647138806780E-004   1.9136753589917145E-003   3.2967659478323461E-003   5.0484137999645597E-003   7.1645362188055292E-003   9.6401662042892838E-003   1.2469463071467042E-002   1.5645733658697571E-002   1.9161451778348226E-002   2.3008276296265159E-002   2.7177069056338404E-002   3.1657915694012696E-002   3.6440149166441421E-002   4.1512375325153499E-002   4.6862500276830470E-002   5.2477759438424636E-002   5.8344748211987783E-002   6.4449454204789661E-002   7.0777290914454533E-002   7.7313132799367495E-002   8.4041351647910198E-002   9.0945854160049425E-002   9.8010120649837093E-002  0.10521724477642103       0.11254997420677622       0.11999075211340780       0.12752175940662538       0.13512495759894458       0.14278213220023292       0.15047493653688171       0.15818493589160221       0.16589365185556559       0.17358260678798185       0.18123336827458253       0.18882759347903461       0.19634707327872186       0.20377377608214298       0.21108989121719363       0.21827787179152869       0.22532047691703275       0.23220081319951597       0.23890237539295028       0.24540908611968318       0.25170533456266753       0.25777601403380668       0.26360655833096996       0.26918297679388009       0.27449188797555352       0.27952055184782909       0.28425690046342333       0.28868956700066534       0.29280791312107118       0.29660205457400435       0.30006288498634287       0.30318209777955252       0.30595220616333763       0.30836656115456207       0.31041936758093452       0.31210569802964805       0.31342150470590990       0.31436362917722105       0.31492980997445302       0.31511868803515086       0.31492980997445175       0.31436362917719790       0.31342150470592162       0.31210569802962929       0.31041936758099697       0.30836656115453337       0.30595220616338614       0.30318209777960187       0.30006288498631406       0.29660205457399674       0.29280791312112919       0.28868956700064324       0.28425690046339652       0.27952055184785396       0.27449188797561341       0.26918297679378972       0.26360655833101609       0.25777601403384587       0.25170533456273186       0.24540908611969015       0.23890237539299819       0.23220081319944988       0.22532047691704216       0.21827787179157401       0.21108989121719657       0.20377377608217198       0.19634707327869519       0.18882759347905309       0.18123336827467032       0.17358260678798182       0.16589365185548732       0.15818493589162516       0.15047493653689686       0.14278213220022876       0.13512495759893278       0.12752175940663762       0.11999075211338057       0.11254997420679808       0.10521724477643024        9.8010120649840313E-002   9.0945854160008902E-002   8.4041351647916027E-002   7.7313132799368356E-002   7.0777290914461596E-002   6.4449454204799098E-002   5.8344748211992654E-002   5.2477759438432865E-002   4.6862500276809799E-002   4.1512375325152805E-002   3.6440149166443475E-002   3.1657915694018442E-002   2.7177069056334418E-002   2.3008276296259324E-002   1.9161451778357992E-002   1.5645733658710949E-002   1.2469463071450483E-002   9.6401662043005907E-003   7.1645362188025039E-003   5.0484137999478630E-003   3.2967659478513878E-003   1.9136753589896291E-003   9.0233647137300020E-004   2.6503637500105865E-004   4.6809698205523600E-033   0.0000000000000000        2.3602456857504226E-004   7.8848769050389358E-004   1.6589649709110453E-003   2.8455075644674616E-003   4.3454013708379624E-003   6.1551670610709283E-003   8.2705815951438291E-003   1.0686672481718427E-002   1.3397736563654374E-002   1.6397365568110642E-002   1.9678460204172670E-002   2.3233244233709240E-002   2.7053281628579225E-002   3.1129496453879454E-002   3.5452194594788183E-002   4.0011087020346246E-002   4.4795314490190065E-002   4.9793473640467614E-002   5.4993644382241663E-002   6.0383418547630983E-002   6.5949929712022529E-002   7.1679884121394769E-002   7.7559592650317311E-002   8.3575003712635362E-002   8.9711737046755280E-002   9.5955118293115330E-002  0.10229021428170031       0.10870186894321307       0.11517473975925910       0.12169333466173246       0.12824204929463368       0.13480520454670633       0.14136708426616948       0.14791197306545686       0.15442419412537559       0.16088814690846776       0.16728834468900203       0.17360945181092591       0.17983632058318777       0.18595402772354111       0.19194791026354549       0.19780360082790358       0.20350706220343356       0.20904462111396416       0.21440300112037219       0.21956935456657323       0.22453129349344125       0.22927691944827774       0.23379485211502113       0.23807425669998308       0.24210487000365458       0.24587702511800039       0.24938167468895561       0.25261041268817142       0.25555549464182131       0.25820985626700055       0.26056713047232000       0.26262166267970277       0.26436852443257797       0.26580352525576295       0.26692322274106300       0.26772493082983473       0.26820672627884440       0.26836745328715134       0.26820672627880571       0.26772493082985149       0.26692322274110603       0.26580352525575351       0.26436852443255132       0.26262166267968073       0.26056713047229646       0.25820985626703880       0.25555549464177185       0.25261041268821932       0.24938167468888373       0.24587702511801091       0.24210487000367886       0.23807425669999299       0.23379485211502599       0.22927691944831097       0.22453129349346776       0.21956935456653598       0.21440300112036903       0.20904462111397451       0.20350706220340081       0.19780360082799525       0.19194791026348762       0.18595402772354544       0.17983632058317023       0.17360945181093485       0.16728834468900114       0.16088814690844641       0.15442419412535471       0.14791197306539869       0.14136708426624467       0.13480520454670455       0.12824204929463154       0.12169333466174728       0.11517473975926663       0.10870186894320741       0.10229021428169997        9.5955118293108710E-002   8.9711737046736961E-002   8.3575003712653584E-002   7.7559592650323639E-002   7.1679884121414933E-002   6.5949929712004710E-002   6.0383418547645631E-002   5.4993644382212388E-002   4.9793473640466518E-002   4.4795314490203922E-002   4.0011087020350306E-002   3.5452194594790237E-002   3.1129496453874677E-002   2.7053281628574021E-002   2.3233244233713875E-002   1.9678460204175133E-002   1.6397365568106743E-002   1.3397736563650160E-002   1.0686672481711719E-002   8.2705815951537344E-003   6.1551670610626719E-003   4.3454013708638444E-003   2.8455075644363294E-003   1.6589649709402114E-003   7.8848769047302721E-004   2.3602456858789152E-004   3.9800670798009672E-033   0.0000000000000000        2.0666993308118684E-004   6.7323743832268298E-004   1.4010239222920105E-003   2.3884216656342248E-003   3.6332015789730275E-003   5.1325048287889858E-003   6.8828542394994800E-003   8.8801618900020488E-003   1.1119732220599967E-002   1.3596288756940635E-002   1.6303990736002572E-002   1.9236442357505455E-002   2.2386706078106753E-002   2.5747318770156194E-002   2.9310309546627413E-002   3.3067218870712518E-002   3.7009118855166480E-002   4.1126634694729824E-002   4.5409967178377419E-002   4.9848916225071399E-002   5.4432905387207249E-002   5.9151007260664683E-002   6.3991969741975768E-002   6.8944243068235780E-002   7.3996007574850489E-002   7.9135202104744728E-002   8.4349552999904542E-002   8.9626603606237282E-002   9.4953744219982775E-002  0.10031824240448949       0.10570727360284980       0.11110795197508071       0.11650736138278187       0.12189258644885249       0.12725074361691635       0.13256901213446798       0.13783466488739968       0.14303509900923506       0.14815786619346924       0.15319070263450379       0.15812155852557802       0.16293862704339679       0.16763037274808684       0.17218555933199051       0.17659327664847155       0.18084296695744562       0.18492445032331631       0.18882794910450312       0.19254411147545311       0.19606403392515756       0.19937928267630114       0.20248191397586215       0.20536449320659786       0.20802011277299498       0.21044240872079020       0.21262557604807247       0.21456438267082173       0.21625418201252752       0.21769092418183278       0.21887116571860218       0.21979207787603253       0.22045145342971198       0.22084771198583408       0.22097990378486812       0.22084771198586264       0.22045145342974842       0.21979207787599833       0.21887116571855894       0.21769092418188252       0.21625418201255880       0.21456438267084801       0.21262557604802765       0.21044240872083875       0.20802011277296598       0.20536449320666225       0.20248191397586260       0.19937928267627078       0.19606403392511360       0.19254411147546149       0.18882794910446721       0.18492445032331625       0.18084296695741017       0.17659327664847208       0.17218555933195367       0.16763037274813003       0.16293862704334505       0.15812155852563237       0.15319070263445980       0.14815786619351870       0.14303509900923139       0.13783466488737747       0.13256901213449374       0.12725074361689384       0.12189258644894084       0.11650736138271688       0.11110795197507663       0.10570727360288074       0.10031824240444820        9.4953744219991240E-002   8.9626603606249147E-002   8.4349552999905986E-002   7.9135202104722066E-002   7.3996007574881478E-002   6.8944243068215311E-002   6.3991969741966900E-002   5.9151007260660166E-002   5.4432905387211322E-002   4.9848916225087372E-002   4.5409967178363347E-002   4.1126634694740441E-002   3.7009118855193354E-002   3.3067218870685304E-002   2.9310309546618743E-002   2.5747318770159663E-002   2.2386706078118525E-002   1.9236442357506781E-002   1.6303990736010483E-002   1.3596288756924929E-002   1.1119732220610506E-002   8.8801618899886827E-003   6.8828542395068431E-003   5.1325048287914890E-003   3.6332015789832606E-003   2.3884216656101876E-003   1.4010239223174745E-003   6.7323743829842482E-004   2.0666993308835906E-004   3.2695760088416300E-033   0.0000000000000000        1.7703596091258911E-004   5.5686856375299618E-004   1.1404785072404505E-003   1.9266200433103891E-003   2.9135449138379872E-003   4.0990240780658226E-003   5.4803433527726960E-003   7.0543031431218005E-003   8.8172284323708074E-003   1.0764989458143285E-002   1.2893017307971067E-002   1.5196311811164737E-002   1.7669450466207364E-002   2.0306600784940104E-002   2.3101534167499684E-002   2.6047640811709152E-002   2.9137945555155961E-002   3.2365124603074863E-002   3.5721523098776291E-002   3.9199173493657292E-002   4.2789814670988795E-002   4.6484911778521036E-002   5.0275676721189183E-002   5.4153089264684130E-002   5.8107918699556810E-002   6.2130746012810142E-002   6.6211986514576743E-002   7.0341912864840234E-002   7.4510678444826922E-002   7.8708341016794872E-002   8.2924886615816290E-002   8.7150253615093251E-002   9.1374356907340581E-002   9.5587112144893210E-002   9.9778459977672068E-002  0.10393839023451656       0.10805696598516129       0.11212434742916362       0.11613081555092478       0.12006679548605467       0.12392287954174536       0.12768984981607587       0.13135870036143335       0.13492065883928456       0.13836720761357488       0.14169010423283820       0.14488140124951285       0.14793346533246737       0.15083899562269726       0.15359104129076992       0.15618301825277528       0.15860872500417839       0.16086235753387867       0.16293852328329816       0.16483225411470923       0.16653901826034365       0.16805473122146714       0.16937576559112608       0.17049895978006399       0.17142162561826479       0.17214155482322160       0.17265702430845975       0.17296680032983058       0.17307014145138128       0.17296680032977782       0.17265702430848545       0.17214155482323376       0.17142162561829072       0.17049895978001409       0.16937576559110573       0.16805473122142409       0.16653901826036729       0.16483225411470540       0.16293852328324429       0.16086235753384817       0.15860872500415338       0.15618301825281963       0.15359104129080028       0.15083899562270536       0.14793346533249488       0.14488140124950313       0.14169010423281977       0.13836720761363619       0.13492065883927215       0.13135870036140346       0.12768984981609055       0.12392287954173649       0.12006679548605856       0.11613081555089332       0.11212434742916565       0.10805696598519951       0.10393839023447209        9.9778459977709691E-002   9.5587112144826056E-002   9.1374356907401491E-002   8.7150253615058085E-002   8.2924886615816026E-002   7.8708341016802505E-002   7.4510678444826256E-002   7.0341912864839332E-002   6.6211986514587637E-002   6.2130746012818497E-002   5.8107918699540642E-002   5.4153089264715515E-002   5.0275676721178796E-002   4.6484911778522341E-002   4.2789814670982612E-002   3.9199173493670948E-002   3.5721523098762718E-002   3.2365124603063046E-002   2.9137945555145778E-002   2.6047640811740966E-002   2.3101534167503893E-002   2.0306600784934035E-002   1.7669450466193216E-002   1.5196311811174232E-002   1.2893017307943816E-002   1.0764989458188276E-002   8.8172284323464311E-003   7.0543031431195271E-003   5.4803433527985373E-003   4.0990240780229056E-003   2.9135449138729778E-003   1.9266200433035977E-003   1.1404785072424415E-003   5.5686856373509481E-004   1.7703596093710325E-004   2.5512082428959587E-033   0.0000000000000000        1.4721458968426838E-004   4.3969770855600636E-004   8.7800519241116714E-004   1.4612602319062033E-003   2.1882189391362033E-003   3.0572778863491375E-003   4.0664905557517578E-003   5.2135609672830565E-003   6.4958416979877965E-003   7.9103593045183052E-003   9.4538286448453517E-003   1.1122656976019163E-002   1.2912949799338564E-002   1.4820519221855517E-002   1.6840893840146681E-002   1.8969329413427174E-002   2.1200820210701087E-002   2.3530110993886834E-002   2.5951709604512620E-002   2.8459900123036008E-002   3.1048756568483628E-002   3.3712157104912807E-002   3.6443798720772073E-002   3.9237212346087839E-002   4.2085778369867231E-002   4.4982742521686138E-002   4.7921232078888064E-002   5.0894272359476141E-002   5.3894803462685867E-002   5.6915697215190728E-002   5.9949774283502878E-002   6.2989821410695035E-002   6.6028608736024230E-002   6.9058907155983423E-002   7.2073505684979736E-002   7.5065228773417578E-002   7.8026953542272834E-002   8.0951626891801395E-002   8.3832282443968398E-002   8.6662057277234181E-002   8.9434208413904440E-002   9.2142129019808880E-002   9.4779364277629619E-002   9.7339626896403561E-002   9.9816812217274897E-002  0.10220501288340583       0.10449853303400589       0.10669190199226618       0.10877988741115310       0.11075750784817157       0.11262004473643016       0.11436305372450192       0.11598237535818741       0.11747414507600319       0.11883480249904024       0.12006109998596484       0.12115011044055642       0.12209923434600407       0.12290620601271275       0.12356909902516404       0.12408633087070733       0.12445666674433872       0.12467922251652611       0.12475346685791283       0.12467922251655043       0.12445666674434010       0.12408633087070334       0.12356909902512433       0.12290620601277961       0.12209923434600227       0.12115011044060987       0.12006109998596874       0.11883480249897616       0.11747414507614622       0.11598237535811064       0.11436305372454131       0.11262004473641933       0.11075750784816198       0.10877988741113594       0.10669190199224737       0.10449853303405336       0.10220501288338887        9.9816812217274550E-002   9.7339626896378054E-002   9.4779364277673223E-002   9.2142129019762722E-002   8.9434208413933181E-002   8.6662057277233334E-002   8.3832282443941586E-002   8.0951626891839351E-002   7.8026953542261843E-002   7.5065228773464124E-002   7.2073505684921921E-002   6.9058907156015287E-002   6.6028608735988106E-002   6.2989821410714616E-002   5.9949774283511344E-002   5.6915697215202746E-002   5.3894803462666972E-002   5.0894272359478916E-002   4.7921232078870481E-002   4.4982742521697733E-002   4.2085778369851078E-002   3.9237212346092051E-002   3.6443798720796151E-002   3.3712157104854909E-002   3.1048756568498294E-002   2.8459900123070848E-002   2.5951709604487172E-002   2.3530110993893565E-002   2.1200820210671906E-002   1.8969329413436004E-002   1.6840893840165266E-002   1.4820519221846590E-002   1.2912949799352411E-002   1.1122656975994549E-002   9.4538286448386001E-003   7.9103593045697397E-003   6.4958416979724303E-003   5.2135609672691726E-003   4.0664905557699993E-003   3.0572778862701755E-003   2.1882189391850622E-003   1.4612602319279099E-003   8.7800519241908843E-004   4.3969770851726722E-004   1.4721458968987845E-004   1.8266943928336873E-033   0.0000000000000000        1.1734018038049789E-004   3.2207631749246821E-004   6.1432271488721111E-004   9.9356369213947035E-004   1.4590666992140777E-003   2.0098747660611039E-003   2.6448119229376954E-003   3.3624844616251420E-003   4.1612822454451508E-003   5.0393961448171737E-003   5.9948322339082021E-003   7.0254141580954133E-003   8.1287847864306186E-003   9.3024109036666889E-003   1.0543589058798118E-002   1.1849451976221653E-002   1.3216975383278632E-002   1.4642985219053236E-002   1.6124165209997800E-002   1.7657064787283412E-002   1.9238107329673963E-002   2.0863598711172000E-002   2.2529736132844452E-002   2.4232617215418396E-002   2.5968249336114180E-002   2.7732559180541939E-002   2.9521402491806938E-002   3.1330573991188264E-002   3.3155817446200921E-002   3.4992835864706508E-002   3.6837301784351975E-002   3.8684867641810387E-002   4.0531176187125588E-002   4.2371870925302070E-002   4.4202606556825126E-002   4.6019059392167341E-002   4.7816937716066155E-002   4.9591992075916469E-002   5.1340025470475330E-002   5.3056903412651048E-002   5.4738563843999805E-002   5.6381026876308415E-002   5.7980404336859838E-002   5.9532909092640626E-002   6.1034864137108701E-002   6.2482711407055629E-002   6.3873020321132762E-002   6.5202496007925881E-002   6.6467987211640184E-002   6.7666493852863080E-002   6.8795174226273070E-002   6.9851351819575816E-002   7.0832521735616230E-002   7.1736356703422863E-002   7.2560712662228882E-002   7.3303633908006580E-002   7.3963357784559772E-002   7.4538318916074806E-002   7.5027152961963134E-002   7.5428699892293782E-002   7.5742006770701878E-002   7.5966330043108182E-002   7.6101137320450402E-002   7.6146108657464656E-002   7.6101137320396015E-002   7.5966330043131303E-002   7.5742006770750755E-002   7.5428699892219869E-002   7.5027152961975929E-002   7.4538318916056293E-002   7.3963357784573927E-002   7.3303633907915805E-002   7.2560712662368770E-002   7.1736356703271595E-002   7.0832521735686660E-002   6.9851351819534752E-002   6.8795174226282840E-002   6.7666493852853574E-002   6.6467987211677501E-002   6.5202496007914473E-002   6.3873020321086882E-002   6.2482711407111785E-002   6.1034864137026641E-002   5.9532909092767455E-002   5.7980404336769452E-002   5.6381026876382183E-002   5.4738563843973902E-002   5.3056903412604724E-002   5.1340025470521473E-002   4.9591992075912812E-002   4.7816937716044623E-002   4.6019059392129608E-002   4.4202606556907928E-002   4.2371870925247870E-002   4.0531176187136954E-002   3.8684867641804038E-002   3.6837301784383554E-002   3.4992835864636002E-002   3.3155817446312831E-002   3.1330573991101542E-002   2.9521402491859916E-002   2.7732559180500813E-002   2.5968249336151942E-002   2.4232617215426050E-002   2.2529736132770300E-002   2.0863598711284372E-002   1.9238107329643487E-002   1.7657064787228324E-002   1.6124165210045085E-002   1.4642985219015752E-002   1.3216975383306916E-002   1.1849451976292788E-002   1.0543589058716045E-002   9.3024109037275291E-003   8.1287847863582320E-003   7.0254141581358514E-003   5.9948322339479316E-003   5.0393961447237788E-003   4.1612822454471883E-003   3.3624844616304368E-003   2.6448119229626034E-003   2.0098747661513650E-003   1.4590666991530932E-003   9.9356369204862786E-004   6.1432271495911702E-004   3.2207631750431540E-004   1.1734018037389071E-004   1.0977798759795607E-033   0.0000000000000000        8.7626812709137744E-005   2.0445170577938624E-004   3.5023141449992749E-004   5.2483577795922208E-004   7.2804956955598715E-004   9.5955575013844849E-004   1.2189559582154905E-003   1.5057670367832306E-003   1.8194160479075823E-003   2.1592625740426063E-003   2.5246098461320057E-003   2.9147032255811200E-003   3.3287288770781549E-003   3.7658145285005421E-003   4.2250313251902512E-003   4.7053959683195160E-003   5.2058730113940018E-003   5.7253772831975377E-003   6.2627764335521936E-003   6.8168935970556819E-003   7.3865101582101696E-003   7.9703686231788196E-003   8.5671755824340834E-003   9.1756047623984451E-003   9.7943001538244624E-003   1.0421879217551951E-002   1.1056936149908807E-002   1.1698045207737375E-002   1.2343764081925730E-002   1.2992637312293423E-002   1.3643199734008149E-002   1.4293979948862673E-002   1.4943503815372022E-002   1.5590297941599166E-002   1.6232893181913888E-002   1.6869828123691429E-002   1.7499652555206746E-002   1.8120930909850130E-002   1.8732245675287723E-002   1.9332200761846774E-002   1.9919424818932104E-002   2.0492574495580132E-002   2.1050337633330255E-002   2.1591436386224263E-002   2.2114630260868323E-002   2.2618719065555456E-002   2.3102545766759446E-002   2.3564999241908430E-002   2.4005016922970027E-002   2.4421587325967151E-002   2.4813752459000173E-002   2.5180610101355652E-002   2.5521315953265688E-002   2.5835085644731817E-002   2.6121196604299096E-002   2.6378989779619545E-002   2.6607871206256645E-002   2.6807313423400581E-002   2.6976856729881180E-002   2.7116110278605866E-002   2.7224753007838869E-002   2.7302534406976709E-002   2.7349275112024746E-002   2.7364867333200413E-002   2.7349275111984647E-002   2.7302534407062238E-002   2.7224753007853125E-002   2.7116110278472424E-002   2.6976856729902573E-002   2.6807313423518716E-002   2.6607871206247722E-002   2.6378989779560335E-002   2.6121196604462223E-002   2.5835085644705231E-002   2.5521315953221328E-002   2.5180610101361873E-002   2.4813752459068215E-002   2.4421587326075054E-002   2.4005016922896742E-002   2.3564999241841685E-002   2.3102545766771680E-002   2.2618719065537880E-002   2.2114630260850247E-002   2.1591436386270941E-002   2.1050337633306285E-002   2.0492574495587144E-002   1.9919424818991466E-002   1.9332200761785656E-002   1.8732245675353483E-002   1.8120930909810262E-002   1.7499652555181960E-002   1.6869828123665977E-002   1.6232893181945832E-002   1.5590297941559913E-002   1.4943503815441926E-002   1.4293979948997806E-002   1.3643199733747740E-002   1.2992637312395207E-002   1.2343764081887906E-002   1.1698045207720562E-002   1.1056936149920687E-002   1.0421879217573643E-002   9.7943001538802147E-003   9.1756047622140423E-003   8.5671755825443459E-003   7.9703686232104227E-003   7.3865101582265618E-003   6.8168935969708114E-003   6.2627764336659281E-003   5.7253772830046599E-003   5.2058730115042955E-003   4.7053959684365846E-003   4.2250313249183949E-003   3.7658145286339089E-003   3.3287288770802587E-003   2.9147032254532553E-003   2.5246098462630997E-003   2.1592625740335745E-003   1.8194160478813603E-003   1.5057670368028840E-003   1.2189559582318295E-003   9.5955575025791229E-004   7.2804956949220929E-004   5.2483577796302622E-004   3.5023141444715699E-004   2.0445170578726183E-004   8.7626812639700748E-005   3.6622071125003840E-034


==> images/myfix/data/pm1v_virtual_2.dat <==
  -0.0000000000000000        7.0558279960408949E-004   1.3831326181799771E-003   2.0310814905369979E-003   2.6487241224700240E-003   3.2357793619034376E-003   3.7928177759125993E-003   4.3192828795365554E-003   4.8146360810387119E-003   5.2796101256291326E-003   5.7146875670785954E-003   6.1200079306604075E-003   6.4957754098278440E-003   6.8422982632656915E-003   7.1599761757238627E-003   7.4492710290758098E-003   7.7107004429354670E-003   7.9448415536801029E-003   8.1523295563628567E-003   8.3338517820676396E-003   8.4901433841960052E-003   8.6219848224035056E-003   8.7301997949067352E-003   8.8156529015236511E-003   8.8792469911389491E-003   8.9219203579760514E-003   8.9446438440321310E-003   8.9484178662848305E-003   8.9342693891022902E-003   8.9032488266722609E-003   8.8564269189813777E-003   8.7948915563062797E-003   8.7197445756520067E-003   8.6320985421974444E-003   8.5330735136807979E-003   8.4237937923672644E-003   8.3053846972338894E-003   8.1789693316300059E-003   8.0456653745354604E-003   7.9065819064647967E-003   7.7628162634418661E-003   7.6154509347532862E-003   7.4655505148307870E-003   7.3141587180971229E-003   7.1622954439196293E-003   7.0109539408593699E-003   6.8610980238858806E-003   6.7136594011392870E-003   6.5695350857678837E-003   6.4295849047076720E-003   6.2946291250620991E-003   6.1654461876049504E-003   6.0427705524392378E-003   5.9272906840845772E-003   5.8196471516733916E-003   5.7204308685423998E-003   5.6301814709452114E-003   5.5493858357332972E-003   5.4784767468516737E-003   5.4178317090234577E-003   5.3677719129360483E-003   5.3285613592992404E-003   5.3004061325005927E-003   5.2834538399960246E-003   5.2777932076193950E-003   5.2834538394231027E-003   5.3004061327383174E-003   5.3285613588868568E-003   5.3677719131609569E-003   5.4178317091439811E-003   5.4784767465194256E-003   5.5493858359349380E-003   5.6301814708721969E-003   5.7204308685659590E-003   5.8196471516191763E-003   5.9272906842507880E-003   6.0427705523544133E-003   6.1654461874402298E-003   6.2946291255202656E-003   6.4295849042908994E-003   6.5695350856002799E-003   6.7136594015484666E-003   6.8610980236786384E-003   7.0109539407642116E-003   7.1622954444265745E-003   7.3141587176510110E-003   7.4655505152178853E-003   7.6154509343631226E-003   7.7628162633817509E-003   7.9065819067642065E-003   8.0456653744575488E-003   8.1789693314015845E-003   8.3053846974704987E-003   8.4237937927634787E-003   8.5330735130336594E-003   8.6320985422254914E-003   8.7197445757959957E-003   8.7948915561932069E-003   8.8564269195142292E-003   8.9032488262049334E-003   8.9342693889812586E-003   8.9484178667200535E-003   8.9446438434951508E-003   8.9219203581296144E-003   8.8792469911619445E-003   8.8156529019894278E-003   8.7301997951032845E-003   8.6219848219462498E-003   8.4901433843897998E-003   8.3338517819236436E-003   8.1523295559519544E-003   7.9448415545501239E-003   7.7107004427863588E-003   7.4492710287704014E-003   7.1599761761129629E-003   6.8422982631094675E-003   6.4957754099349537E-003   6.1200079306016142E-003   5.7146875671219722E-003   5.2796101253772872E-003   4.8146360808925086E-003   4.3192828800044996E-003   3.7928177753618073E-003   3.2357793619589873E-003   2.6487241229975261E-003   2.0310814901006577E-003   1.3831326182227168E-003   7.0558280015121239E-004  -3.6072279065195470E-034  -0.0000000000000000        6.7665757695440937E-004   1.2661269894186258E-003   1.7685656331547180E-003   2.1844124977459349E-003   2.5134562695646916E-003   2.7557805274110057E-003   2.9119597915889892E-003   2.9828728075930351E-003   2.9699087188475980E-003   2.8746922001157220E-003   2.6986989043034514E-003   2.4435095480143140E-003   2.1109627636251398E-003   1.7030946432773086E-003   1.2221144080215144E-003   6.7039597445537908E-004   5.0475448555565433E-005  -6.3495506989199972E-004  -1.3830576184430468E-003  -2.1908580580515188E-003  -3.0552538896887541E-003  -3.9730218823833350E-003  -4.9408262240175039E-003  -5.9552271194010077E-003  -7.0126897146780727E-003  -8.1095932500532576E-003  -9.2422404156247539E-003  -1.0406866884730274E-002  -1.1599650995763416E-002  -1.2816723564833763E-002  -1.4054177795740816E-002  -1.5308079278367014E-002  -1.6574476029966884E-002  -1.7849408575431387E-002  -1.9128920030476042E-002  -2.0409066158590436E-002  -2.1685925393420204E-002  -2.2955608786293380E-002  -2.4214269862551704E-002  -2.5458114356870370E-002  -2.6683409817045093E-002  -2.7886495031843074E-002  -2.9063789278452913E-002  -3.0211801359713464E-002  -3.1327138404472717E-002  -3.2406514423419470E-002  -3.3446758578395276E-002  -3.4444823168314195E-002  -3.5397791296883876E-002  -3.6302884203820135E-002  -3.7157468253429915E-002  -3.7959061549835971E-002  -3.8705340169229170E-002  -3.9394143996386494E-002  -4.0023482146657845E-002  -4.0591537958280507E-002  -4.1096673553653658E-002  -4.1537433944177929E-002  -4.1912550678780205E-002  -4.2220945026904523E-002  -4.2461730677739146E-002  -4.2634215966042013E-002  -4.2737905602759127E-002  -4.2772501916373232E-002  -4.2737905602804965E-002  -4.2634215965896095E-002  -4.2461730677818374E-002  -4.2220945026827494E-002  -4.1912550678872722E-002  -4.1537433944020138E-002  -4.1096673553779828E-002  -4.0591537958322793E-002  -4.0023482146561221E-002  -3.9394143996514669E-002  -3.8705340169079991E-002  -3.7959061549840849E-002  -3.7157468253475837E-002  -3.6302884203789292E-002  -3.5397791296855372E-002  -3.4444823168407426E-002  -3.3446758578120621E-002  -3.2406514423512736E-002  -3.1327138404838140E-002  -3.0211801359436220E-002  -2.9063789278330053E-002  -2.7886495031990376E-002  -2.6683409817086109E-002  -2.5458114356935603E-002  -2.4214269862273232E-002  -2.2955608786448280E-002  -2.1685925393486891E-002  -2.0409066158428399E-002  -1.9128920030427883E-002  -1.7849408575793351E-002  -1.6574476029746918E-002  -1.5308079278345453E-002  -1.4054177795752661E-002  -1.2816723564843972E-002  -1.1599650995795555E-002  -1.0406866884623750E-002  -9.2422404157470467E-003  -8.1095932497833225E-003  -7.0126897148717242E-003  -5.9552271195012852E-003  -4.9408262238249167E-003  -3.9730218826100104E-003  -3.0552538896513317E-003  -2.1908580579943831E-003  -1.3830576186004929E-003  -6.3495506957603805E-004   5.0475448220687474E-005   6.7039597471646494E-004   1.2221144077316582E-003   1.7030946435625440E-003   2.1109627635436464E-003   2.4435095478706824E-003   2.6986989044926507E-003   2.8746922001021287E-003   2.9699087188601800E-003   2.9828728073666103E-003   2.9119597917666796E-003   2.7557805273921848E-003   2.5134562694206272E-003   2.1844124982230524E-003   1.7685656327459441E-003   1.2661269895644048E-003   6.7665757666358494E-004  -1.0812993591575987E-033  -0.0000000000000000        6.4693302696037602E-004   1.1498590218606184E-003   1.5092097615168588E-003   1.7239654801837294E-003   1.7948380782821906E-003   1.7236042710461019E-003   1.5112056028009201E-003   1.1589477383670737E-003   6.6961267743678938E-004   4.5928229146789852E-005  -7.0943489175996069E-004  -1.5934657593788745E-003  -2.6028139663270018E-003  -3.7338101571716136E-003  -4.9825010223547746E-003  -6.3446627858414224E-003  -7.8158063343503597E-003  -9.3911883532735788E-003  -1.1065826914540972E-002  -1.2834515831801147E-002  -1.4691837835377527E-002  -1.6632177792597676E-002  -1.8649736600433373E-002  -2.0738545728291063E-002  -2.2892482220088779E-002  -2.5105284082987355E-002  -2.7370565999642424E-002  -2.9681835333751815E-002  -3.2032508382161207E-002  -3.4415926834412747E-002  -3.6825374407571838E-002  -3.9254093600036857E-002  -4.1695302541474376E-002  -4.4142211883594282E-002  -4.6588041697024213E-002  -4.9026038334879500E-002  -5.1449491215143375E-002  -5.3851749488674105E-002  -5.6226238547155041E-002  -5.8566476332853494E-002  -6.0866089410617163E-002  -6.3118828762228477E-002  -6.5318585266082280E-002  -6.7459404823314056E-002  -6.9535503093736628E-002  -7.1541279807134456E-002  -7.3471332614182122E-002  -7.5320470442781895E-002  -7.7083726329417110E-002  -7.8756369691590000E-002  -8.0333918014194095E-002  -8.1812147921582812E-002  -8.3187105603405018E-002  -8.4455116578405071E-002  -8.5612794761521518E-002  -8.6657050821772580E-002  -8.7585099805163935E-002  -8.8394468004224167E-002  -8.9082999062601698E-002  -8.9648859292028260E-002  -9.0090542195405757E-002  -9.0406872183366613E-002  -9.0597007472092123E-002  -9.0660442159194249E-002  -9.0597007472114605E-002  -9.0406872183371220E-002  -9.0090542195416651E-002  -8.9648859292068367E-002  -8.9082999062491106E-002  -8.8394468004416096E-002  -8.7585099804980859E-002  -8.6657050821795492E-002  -8.5612794761556102E-002  -8.4455116578384129E-002  -8.3187105603446915E-002  -8.1812147921606598E-002  -8.0333918014244096E-002  -7.8756369691543204E-002  -7.7083726329447655E-002  -7.5320470442779078E-002  -7.3471332614233234E-002  -7.1541279807084759E-002  -6.9535503093646048E-002  -6.7459404823324090E-002  -6.5318585266172138E-002  -6.3118828762132664E-002  -6.0866089410652538E-002  -5.8566476332812686E-002  -5.6226238547195488E-002  -5.3851749488731629E-002  -5.1449491215046189E-002  -4.9026038334920675E-002  -4.6588041697074214E-002  -4.4142211883398709E-002  -4.1695302541569952E-002  -3.9254093600013792E-002  -3.6825374407544874E-002  -3.4415926834529313E-002  -3.2032508382003555E-002  -2.9681835333896980E-002  -2.7370565999596357E-002  -2.5105284082948518E-002  -2.2892482220157384E-002  -2.0738545728196774E-002  -1.8649736600552452E-002  -1.6632177792434456E-002  -1.4691837835532417E-002  -1.2834515831669368E-002  -1.1065826914583618E-002  -9.3911883534019899E-003  -7.8158063342038085E-003  -6.3446627859622597E-003  -4.9825010223058536E-003  -3.7338101571767965E-003  -2.6028139663980101E-003  -1.5934657592814971E-003  -7.0943489182324080E-004   4.5928229118236304E-005   6.6961267742103505E-004   1.1589477384858864E-003   1.5112056028264121E-003   1.7236042709488978E-003   1.7948380783320253E-003   1.7239654801010644E-003   1.5092097615287206E-003   1.1498590218299506E-003   6.4693302715649562E-004  -1.7992709827963939E-033  -0.0000000000000000        6.1722766747328457E-004   1.0342925437927457E-003   1.2497789220106499E-003   1.2639697530384122E-003   1.0789397743401110E-003   6.9571778308243006E-004   1.1613371317765846E-004  -6.5690512710037488E-004  -1.6199360536953921E-003  -2.7691701667155850E-003  -4.1006156427314264E-003  -5.6098974727688640E-003  -7.2921495717881476E-003  -9.1420815605627228E-003  -1.1154009884884538E-002  -1.3321872080101684E-002  -1.5639238348831321E-002  -1.8099327663029845E-002  -2.0695027603679118E-002  -2.3418914006339601E-002  -2.6263269356985811E-002  -2.9220101528469145E-002  -3.2281163439357483E-002  -3.5437973496474449E-002  -3.8681836651962856E-002  -4.2003865989935191E-002  -4.5395004759915342E-002  -4.8846048818975307E-002  -5.2347669414508712E-002  -5.5890436257941239E-002  -5.9464840834061783E-002  -6.3061319884469919E-002  -6.6670279013714306E-002  -7.0282116355237179E-002  -7.3887246245806629E-002  -7.7476122843920608E-002  -8.1039263641453294E-002  -8.4567272807629990E-002  -8.8050864309526078E-002  -9.1480884753158562E-002  -9.4848335891002458E-002  -9.8144396739451703E-002 -0.10136044525290157      -0.10448807950513689      -0.10751913831980503      -0.11044572131014170      -0.11326020826741939      -0.11595527786229314      -0.11852392560804061      -0.12095948103849445      -0.12325562407131717      -0.12540640050325469      -0.12740623660815364      -0.12924995280075827      -0.13093277633134778      -0.13245035298274446      -0.13379875774141028      -0.13497450441265135      -0.13597455416344373      -0.13679632296750724      -0.13743768793361927      -0.13789699250834889      -0.13817305053230522      -0.13826514914459540      -0.13817305053226528      -0.13789699250828930      -0.13743768793367686      -0.13679632296751215      -0.13597455416339199      -0.13497450441271658      -0.13379875774136402      -0.13245035298294133      -0.13093277633121872      -0.12924995280081378      -0.12740623660813954      -0.12540640050334223      -0.12325562407126303      -0.12095948103847175      -0.11852392560797501      -0.11595527786243487      -0.11326020826736630      -0.11044572131011900      -0.10751913831986816      -0.10448807950510963      -0.10136044525297035       -9.8144396739452480E-002  -9.4848335891095065E-002  -9.1480884753068273E-002  -8.8050864309542468E-002  -8.4567272807670110E-002  -8.1039263641528414E-002  -7.7476122843820064E-002  -7.3887246245910809E-002  -7.0282116355233612E-002  -6.6670279013715639E-002  -6.3061319884554448E-002  -5.9464840833961308E-002  -5.5890436258029245E-002  -5.2347669414382146E-002  -4.8846048819079398E-002  -4.5395004759953360E-002  -4.2003865989808965E-002  -3.8681836652155258E-002  -3.5437973496261300E-002  -3.2281163439584856E-002  -2.9220101528204232E-002  -2.6263269357188992E-002  -2.3418914006233072E-002  -2.0695027603750457E-002  -1.8099327663022125E-002  -1.5639238348732008E-002  -1.3321872080157206E-002  -1.1154009884884790E-002  -9.1420815605476012E-003  -7.2921495718596459E-003  -5.6098974726480145E-003  -4.1006156427883557E-003  -2.7691701667416752E-003  -1.6199360536494445E-003  -6.5690512710543420E-004   1.1613371321461631E-004   6.9571778298460466E-004   1.0789397743251944E-003   1.2639697531787596E-003   1.2497789219180471E-003   1.0342925437370029E-003   6.1722766763084495E-004  -2.5129080050401075E-033  -0.0000000000000000        5.8772837002246930E-004   9.1896368049173768E-004   9.9154046660987634E-004   8.0748401625535949E-004   3.6766664272113543E-004  -3.2551046795138250E-004  -1.2689574843690299E-003  -2.4595106919544653E-003  -3.8925041504312852E-003  -5.5629986562504702E-003  -7.4658458558808788E-003  -9.5952667618535228E-003  -1.1944899842056985E-002  -1.4507848297561399E-002  -1.7276711611235642E-002  -2.0243605483293500E-002  -2.3400176393304443E-002  -2.6737622712551645E-002  -3.0246719996088776E-002  -3.3917845154544761E-002  -3.7741000091507042E-002  -4.1705836002595170E-002  -4.5801678723262490E-002  -5.0017555032675562E-002  -5.4342219722211288E-002  -5.8764183321235293E-002  -6.3271740407476962E-002  -6.7852998425189048E-002  -7.2495906948127922E-002  -7.7188287309709600E-002  -8.1917862532830427E-002  -8.6672287483552615E-002  -9.1439179177796065E-002  -9.6206147167649997E-002 -0.10096082392965763      -0.10569089518858210      -0.11038413009581184      -0.11502841119431488      -0.11961176409646476      -0.12412238680003804      -0.12854867857754623      -0.13287926836084116      -0.13710304256093694      -0.14120917224839216      -0.14518713963371913      -0.14902676378055948      -0.15271822549056821      -0.15625209130114301      -0.15961933653480787      -0.16281136734813556      -0.16582004172348982      -0.16863768935593990      -0.17125713038489376      -0.17367169292627035      -0.17587522936323774      -0.17786213135451351      -0.17962734352511484      -0.18116637580770384      -0.18247531440112180      -0.18355083132425076      -0.18439019253620467      -0.18499126461161622      -0.18535251994464114      -0.18547304047839649      -0.18535251994469254      -0.18499126461163992      -0.18439019253624259      -0.18355083132425604      -0.18247531440109047      -0.18116637580767816      -0.17962734352517520      -0.17786213135426665      -0.17587522936339725      -0.17367169292617674      -0.17125713038482243      -0.16863768935597492      -0.16582004172343592      -0.16281136734810478      -0.15961933653487115      -0.15625209130103457      -0.15271822549061592      -0.14902676378047724      -0.14518713963374913      -0.14120917224842100      -0.13710304256086731      -0.13287926836078609      -0.12854867857751762      -0.12412238680010122      -0.11961176409642296      -0.11502841119433072      -0.11038413009574861      -0.10569089518863967      -0.10096082392967587       -9.6206147167584036E-002  -9.1439179177865315E-002  -8.6672287483480104E-002  -8.1917862532817118E-002  -7.7188287309762071E-002  -7.2495906948088260E-002  -6.7852998425209823E-002  -6.3271740407399718E-002  -5.8764183321277350E-002  -5.4342219722143058E-002  -5.0017555032742515E-002  -4.5801678723236386E-002  -4.1705836002659008E-002  -3.7741000091463729E-002  -3.3917845154551804E-002  -3.0246719996074648E-002  -2.6737622712541518E-002  -2.3400176393351606E-002  -2.0243605483301848E-002  -1.7276711611221802E-002  -1.4507848297525322E-002  -1.1944899842108466E-002  -9.5952667618744453E-003  -7.4658458558222235E-003  -5.5629986563057237E-003  -3.8925041504351424E-003  -2.4595106919165846E-003  -1.2689574844273162E-003  -3.2551046787631451E-004   3.6766664271650697E-004   8.0748401620229083E-004   9.9154046668012310E-004   9.1896368046701571E-004   5.8772836992077081E-004  -3.2204912117949342E-033  -0.0000000000000000        5.5889107247179706E-004   8.0462267999702164E-004   7.3630887070748829E-004   3.5527621794630875E-004  -3.3668508236045372E-004  -1.3360984311660807E-003  -2.6400269267550453E-003  -4.2437454556007561E-003  -6.1416265949006460E-003  -8.3278781171080025E-003  -1.0796059086330414E-002  -1.3539016493003561E-002  -1.6548908085946293E-002  -1.9817248023873201E-002  -2.3334939684045743E-002  -2.7092295869568003E-002  -3.1079059797632633E-002  -3.5284431734133939E-002  -3.9697098212309802E-002  -4.4305261207233111E-002  -4.9096666951419961E-002  -5.4058635664041288E-002  -5.9178092573278392E-002  -6.4441600016340791E-002  -6.9835390448185028E-002  -7.5345400247370478E-002  -8.0957304226097149E-002  -8.6656550762902948E-002  -9.2428397469653881E-002  -9.8257947308052485E-002 -0.10413018506808870      -0.11003001411778340      -0.11594229333921031      -0.12185187415719832      -0.12774363757462212      -0.13360253112115131      -0.13941360563032695      -0.14516205175180477      -0.15083323611245417      -0.15641273704057437      -0.16188637976218817      -0.16724027098945080      -0.17246083281398222      -0.17753483582500579      -0.18244943137141831      -0.18719218288968498      -0.19175109622389713      -0.19611464885959110      -0.20027181801002020      -0.20421210747266527      -0.20792557320869950      -0.21140284756867961      -0.21463516211133107      -0.21761436896617631      -0.22033296067603575      -0.22278408848282141      -0.22496157900753749      -0.22685994928172390      -0.22847442010106428      -0.22980092766088644      -0.23083613345179740      -0.23157743238840173      -0.23202295915211960      -0.23217159273087717      -0.23202295915213630      -0.23157743238831160      -0.23083613345182077      -0.22980092766077762      -0.22847442010111380      -0.22685994928185460      -0.22496157900735519      -0.22278408848304931      -0.22033296067593686      -0.21761436896622408      -0.21463516211140296      -0.21140284756851904      -0.20792557320890936      -0.20421210747267332      -0.20027181800999189      -0.19611464885973803      -0.19175109622383216      -0.18719218288982178      -0.18244943137135203      -0.17753483582498492      -0.17246083281402444      -0.16724027098949254      -0.16188637976217143      -0.15641273704057587      -0.15083323611250407      -0.14516205175173455      -0.13941360563034372      -0.13360253112115827      -0.12774363757453264      -0.12185187415726111      -0.11594229333911217      -0.11003001411782429      -0.10413018506812620       -9.8257947308117655E-002  -9.2428397469596357E-002  -8.6656550762923751E-002  -8.0957304226198817E-002  -7.5345400247257166E-002  -6.9835390448253917E-002  -6.4441600016301642E-002  -5.9178092573332453E-002  -5.4058635663958014E-002  -4.9096666951476964E-002  -4.4305261207204932E-002  -3.9697098212296007E-002  -3.5284431734145416E-002  -3.1079059797658695E-002  -2.7092295869552412E-002  -2.3334939684060401E-002  -1.9817248023826589E-002  -1.6548908085972192E-002  -1.3539016493005139E-002  -1.0796059086289295E-002  -8.3278781171703519E-003  -6.1416265949014726E-003  -4.2437454555556402E-003  -2.6400269268140116E-003  -1.3360984310944641E-003  -3.3668508237875571E-004   3.5527621794080924E-004   7.3630887073890922E-004   8.0462267991482166E-004   5.5889107250433733E-004  -3.9203159731388313E-033  -0.0000000000000000        5.3018039568686890E-004   6.9122436941363320E-004   4.8320305946228598E-004  -9.2734311626564746E-005  -1.0335081579571160E-003  -2.3359792936713522E-003  -3.9956930082197155E-003  -6.0070298784086883E-003  -8.3638104518913153E-003  -1.1059096171732646E-002  -1.4085198490588167E-002  -1.7433611836490261E-002  -2.1095037488578154E-002  -2.5059424293453370E-002  -2.9316000980633791E-002  -3.3853302736035686E-002  -3.8659196362991519E-002  -4.3720911261798459E-002  -4.9025073803316652E-002  -5.4557740951412456E-002  -6.0304434151126345E-002  -6.6250174537863360E-002  -7.2379519535171910E-002  -7.8676600679610992E-002  -8.5125162496075796E-002  -9.1708602300558939E-002  -9.8410010833072784E-002 -0.10521221361646886      -0.11209781294597591      -0.11904923040440173      -0.12604874980102593      -0.13307856043065575      -0.14012080054792936      -0.14715760095194522      -0.15417112857552853      -0.16114362997340584      -0.16805747460606341      -0.17489519781154225      -0.18163954336515215      -0.18827350551913608      -0.19478037042789167      -0.20114375685029309      -0.20734765603813868      -0.21337647070946669      -0.21921505301457736      -0.22484874140472919      -0.23026339630810697      -0.23544543453728825      -0.24038186233341549      -0.24506030697725328      -0.24946904688360744      -0.25359704011151807      -0.25743395121740503      -0.26097017638937309      -0.26419686680006493      -0.26710595012239918      -0.26969015015630782      -0.27194300451878606      -0.27385888035446559      -0.27543298803020944      -0.27666139277660240      -0.27754102425483645      -0.27806968401907123      -0.27824605086057097      -0.27806968401910787      -0.27754102425484933      -0.27666139277653673      -0.27543298803039745      -0.27385888035440470      -0.27194300451871628      -0.26969015015642356      -0.26710595012220262      -0.26419686680014015      -0.26097017638939640      -0.25743395121737334      -0.25359704011168710      -0.24946904688342955      -0.24506030697723213      -0.24038186233336839      -0.23544543453723615      -0.23026339630811513      -0.22484874140464020      -0.21921505301461272      -0.21337647070950858      -0.20734765603805308      -0.20114375685025290      -0.19478037042791380      -0.18827350551913841      -0.18163954336503679      -0.17489519781159424      -0.16805747460608739      -0.16114362997342249      -0.15417112857552878      -0.14715760095195007      -0.14012080054795706      -0.13307856043061891      -0.12604874980094491      -0.11904923040440449      -0.11209781294596186      -0.10521221361644197       -9.8410010833041531E-002  -9.1708602300667671E-002  -8.5125162495987367E-002  -7.8676600679649183E-002  -7.2379519535122533E-002  -6.6250174537942297E-002  -6.0304434151058774E-002  -5.4557740951462985E-002  -4.9025073803328226E-002  -4.3720911261774895E-002  -3.8659196362979438E-002  -3.3853302736042583E-002  -2.9316000980645653E-002  -2.5059424293453432E-002  -2.1095037488562202E-002  -1.7433611836529150E-002  -1.4085198490563451E-002  -1.1059096171697346E-002  -8.3638104519360573E-003  -6.0070298783708662E-003  -3.9956930082256370E-003  -2.3359792936945979E-003  -1.0335081579602434E-003  -9.2734311647161985E-005   4.8320305950675106E-004   6.9122436939949097E-004   5.3018039571849844E-004  -4.6106963499243136E-033  -0.0000000000000000        5.0150683256258255E-004   5.7898258973550394E-004   2.3280011527112838E-004  -5.3489399467479017E-004  -1.7210760001012278E-003  -3.3216391370556693E-003  -5.3312779752214389E-003  -7.7439330225633138E-003  -1.0552440854865616E-002  -1.3748769002725342E-002  -1.7324009032761108E-002  -2.1268329689186044E-002  -2.5570997752298628E-002  -3.0220419667422439E-002  -3.5204177985107332E-002  -4.0509058506783262E-002  -4.6121080987574690E-002  -5.2025536016306592E-002  -5.8207022968923008E-002  -6.4649488213678288E-002  -7.1336264169688524E-002  -7.8250109830703032E-002  -8.5373252871378133E-002  -9.2687433101193095E-002 -0.10017394710967721      -0.10781369397099141      -0.11558722189819580      -0.12347477573141541      -0.13145634514484913      -0.13951171345928637      -0.14762050693767281      -0.15576224444712430      -0.16391638736785999      -0.17206238962726228      -0.18017974773762294      -0.18824805071967490      -0.19624702978639083      -0.20415660767309499      -0.21195694748895619      -0.21962850097589878      -0.22715205605619151      -0.23450878355594323      -0.24168028298730593      -0.24864862728716816      -0.25539640639254063      -0.26190676955965397      -0.26816346631534627      -0.27415088594587167      -0.27985409543023670      -0.28525887571723785      -0.29035175627279702      -0.29512004779926720      -0.29955187305896813      -0.30363619572266953      -0.30736284717134310      -0.31072255119381620      -0.31370694651144510      -0.31630860708315084      -0.31852106013677078      -0.32033880188720237      -0.32175731089802767      -0.32277305906234971      -0.32338352016685934      -0.32358717602518805      -0.32338352016682259      -0.32277305906236470      -0.32175731089804716      -0.32033880188713465      -0.31852106013672615      -0.31630860708321284      -0.31370694651146369      -0.31072255119392694      -0.30736284717136519      -0.30363619572249356      -0.29955187305900788      -0.29512004779915718      -0.29035175627288301      -0.28525887571727199      -0.27985409543021811      -0.27415088594594150      -0.26816346631531451      -0.26190676955973569      -0.25539640639254468      -0.24864862728712125      -0.24168028298744529      -0.23450878355590557      -0.22715205605626629      -0.21962850097584818      -0.21195694748903077      -0.20415660767313978      -0.19624702978634556      -0.18824805071970740      -0.18017974773765552      -0.17206238962723841      -0.16391638736788736      -0.15576224444716386      -0.14762050693770509      -0.13951171345933250      -0.13145634514490162      -0.12347477573138098      -0.11558722189824316      -0.10781369397093402      -0.10017394710967144       -9.2687433101186045E-002  -8.5373252871350086E-002  -7.8250109830788464E-002  -7.1336264169621216E-002  -6.4649488213762901E-002  -5.8207022968854813E-002  -5.2025536016327430E-002  -4.6121080987563998E-002  -4.0509058506804245E-002  -3.5204177985130626E-002  -3.0220419667424246E-002  -2.5570997752273950E-002  -2.1268329689209900E-002  -1.7324009032786310E-002  -1.3748769002669990E-002  -1.0552440854946863E-002  -7.7439330224834766E-003  -5.3312779752638616E-003  -3.3216391370657740E-003  -1.7210760000914995E-003  -5.3489399469041352E-004   2.3280011532539173E-004   5.7898258970800500E-004   5.0150683254683603E-004  -5.2899691553535234E-033  -0.0000000000000000        4.7331949892243422E-004   4.6885583234837844E-004  -1.2466157723283909E-005  -9.6821467299167032E-004  -2.3948992485167912E-003  -4.2876873152296636E-003  -6.6408321760532234E-003  -9.4474023276725407E-003  -1.2699300722985443E-002  -1.6387428750127418E-002  -2.0501684332885708E-002  -2.5030930482980468E-002  -2.9963024523545947E-002  -3.5284860503068345E-002  -4.0982402349625496E-002  -4.7040717038677078E-002  -5.3444011483237672E-002  -6.0175672656511449E-002  -6.7218309850818544E-002  -7.4553797455906928E-002  -8.2163318947313463E-002  -9.0027412699784010E-002  -9.8126019471630049E-002 -0.10643853137764536      -0.11494384218798635      -0.12362039882186200      -0.13244625390666076      -0.14139911927634069      -0.15045642028156328      -0.15959535077517839      -0.16879292864665751      -0.17802605176604222      -0.18727155420576702      -0.19650626260232301      -0.20570705252294111      -0.21485090470071599      -0.22391496100222888      -0.23287657999337633      -0.24171339196764480      -0.25040335330481106      -0.25892480003084972      -0.26725650044414578      -0.27537770668927131      -0.28326820514396428      -0.29090836550748134      -0.29827918846432228      -0.30536235181158172      -0.31214025493954156      -0.31859606155485853      -0.32471374054622493      -0.33047810489218649      -0.33587484851860333      -0.34089058101454328      -0.34551286012522825      -0.34973022194345249      -0.35353220872221630      -0.35690939425032797      -0.35985340671905486      -0.36235694903413113      -0.36441381651771726      -0.36601891195917913      -0.36716825798229197      -0.36785900669183941      -0.36808944658287440      -0.36785900669192972      -0.36716825798225700      -0.36601891195918523      -0.36441381651773069      -0.36235694903418519      -0.35985340671913524      -0.35690939425018314      -0.35353220872211888      -0.34973022194347392      -0.34551286012536442      -0.34089058101449266      -0.33587484851874178      -0.33047810489198270      -0.32471374054637836      -0.31859606155484471      -0.31214025493962277      -0.30536235181148647      -0.29827918846431223      -0.29090836550747501      -0.28326820514397211      -0.27537770668928813      -0.26725650044409621      -0.25892480003080448      -0.25040335330489566      -0.24171339196760591      -0.23287657999339867      -0.22391496100223296      -0.21485090470060786      -0.20570705252296426      -0.19650626260233831      -0.18727155420576977      -0.17802605176606021      -0.16879292864658266      -0.15959535077516293      -0.15045642028147738      -0.14139911927638299      -0.13244625390661846      -0.12362039882192821      -0.11494384218803130      -0.10643853137763264       -9.8126019471634435E-002  -9.0027412699712692E-002  -8.2163318947388223E-002  -7.4553797455812795E-002  -6.7218309850882021E-002  -6.0175672656497425E-002  -5.3444011483240739E-002  -4.7040717038652508E-002  -4.0982402349624636E-002  -3.5284860503048542E-002  -2.9963024523552557E-002  -2.5030930482964103E-002  -2.0501684332860443E-002  -1.6387428750190097E-002  -1.2699300722936725E-002  -9.4474023277013128E-003  -6.6408321760532563E-003  -4.2876873151787617E-003  -2.3948992485648603E-003  -9.6821467298492539E-004  -1.2466157719313344E-005   4.6885583234097008E-004   4.7331949893657704E-004  -5.9564979617409128E-033  -0.0000000000000000        4.4546054495421474E-004   3.6092061095140989E-004  -2.5257460375078134E-004  -1.3923501429642475E-003  -3.0543596031898713E-003  -5.2333418901282080E-003  -7.9228157345121505E-003  -1.1115030038777691E-002  -1.4800981903326118E-002  -1.8970533726612109E-002  -2.3612412791505812E-002  -2.8714207010638870E-002  -3.4262397057773231E-002  -4.0242393622796163E-002  -4.6638576224457023E-002  -5.3434330663991864E-002  -6.0612089372780960E-002  -6.8153376457562059E-002  -7.6038853731898656E-002  -8.4248367814542188E-002  -9.2760999158247065E-002 -0.10155511299647704      -0.11060841208663443      -0.11989799107708432      -0.12940039234092116      -0.13909166313109658      -0.14894741391806920      -0.15894287777159277      -0.16905297063593830      -0.17925235236275888      -0.18951548834539220      -0.19981671161124748      -0.21013028521986615      -0.22043046481723519      -0.23069156119392617      -0.24088800269754757      -0.25099439734831924      -0.26098559450553671      -0.27083674594157281      -0.28052336616929902      -0.29002139188250031      -0.29930724036295409      -0.30835786671337623      -0.31715081978153714      -0.32566429663408070      -0.33387719545459377      -0.34176916673594593      -0.34932066264247930      -0.35651298442387153      -0.36332832776696034      -0.36974982597418093      -0.37576159086769156      -0.38134875131419615      -0.38649748928683481      -0.39119507336740450      -0.39542988961570907      -0.39919146972609970      -0.40247051640783316      -0.40525892592297619      -0.40754980773367572      -0.40933750120437545      -0.41061758932519099      -0.41138690941952105      -0.41164356080780484      -0.41138690941945105      -0.41061758932526982      -0.40933750120446327      -0.40754980773360922      -0.40525892592294116      -0.40247051640759757      -0.39919146972635322      -0.39542988961570008      -0.39119507336741549      -0.38649748928678007      -0.38134875131427504      -0.37576159086751088      -0.36974982597438999      -0.36332832776665813      -0.35651298442390217      -0.34932066264224615      -0.34176916673617730      -0.33387719545463745      -0.32566429663390950      -0.31715081978167059      -0.30835786671323795      -0.29930724036299677      -0.29002139188253745      -0.28052336616919493      -0.27083674594159235      -0.26098559450546005      -0.25099439734830759      -0.24088800269777488      -0.23069156119388459      -0.22043046481718298      -0.21013028521988189      -0.19981671161119566      -0.18951548834544443      -0.17925235236281226      -0.16905297063594746      -0.15894287777152424      -0.14894741391818350      -0.13909166313090512      -0.12940039234092690      -0.11989799107709517      -0.11060841208665247      -0.10155511299653550       -9.2760999158195759E-002  -8.4248367814532155E-002  -7.6038853731917266E-002  -6.8153376457536607E-002  -6.0612089372805794E-002  -5.3434330663969035E-002  -4.6638576224484168E-002  -4.0242393622785012E-002  -3.4262397057815024E-002  -2.8714207010652942E-002  -2.3612412791476321E-002  -1.8970533726661565E-002  -1.4800981903304986E-002  -1.1115030038766341E-002  -7.9228157345083636E-003  -5.2333418901123136E-003  -3.0543596032312674E-003  -1.3923501429428031E-003  -2.5257460375012757E-004   3.6092061096783652E-004   4.4546054493328644E-004  -6.6086770428108645E-033  -0.0000000000000000        4.1790662967154755E-004   2.5500325266123353E-004  -4.8775730106634494E-004  -1.8073308695111777E-003  -3.6992796897611434E-003  -6.1577780898960576E-003  -9.1756551996794444E-003  -1.2744368052629991E-002  -1.6854034138961492E-002  -2.1493499870191536E-002  -2.6650355523224450E-002  -3.2310948216285981E-002  -3.8460412532383172E-002  -4.5082713501632246E-002  -5.2160685980122842E-002  -5.9676075067673424E-002  -6.7609582797605497E-002  -7.5940916374756626E-002  -8.4648837756513967E-002  -9.3711215440937412E-002 -0.10310507834577760      -0.11280667175149722      -0.12279151517273540      -0.13303446199127297      -0.14350976068868576      -0.15419111752805245      -0.16505176053192058      -0.17606450459847248      -0.18720181760665500      -0.19843588734101658      -0.20973868908295823      -0.22108205369896983      -0.23243773606681062      -0.24377748366921539      -0.25507310519540899      -0.26629653897742628      -0.27741992110422087      -0.28841565304331607      -0.29925646860845850      -0.30991550011190022      -0.32036634354275234      -0.33058312261133344      -0.34054055150766710      -0.35021399622084970      -0.35957953427206024      -0.36861401271864846      -0.37729510428453350      -0.38560136148701601      -0.39351226862832406      -0.40100829151992617      -0.40807092483146878      -0.41468273693779756      -0.42082741216560410      -0.42648979033167278      -0.43165590347920757      -0.43631300972445847      -0.44044962413276018      -0.44405554654333212      -0.44712188628609106      -0.44964108372261169      -0.45160692855799445      -0.45301457489317337      -0.45386055295906624      -0.45414277752698445      -0.45386055295905858      -0.45301457489299135      -0.45160692855792511      -0.44964108372265688      -0.44712188628609945      -0.44405554654354984      -0.44044962413255839      -0.43631300972457393      -0.43165590347920446      -0.42648979033171569      -0.42082741216551245      -0.41468273693804053      -0.40807092483134155      -0.40100829152016121      -0.39351226862831234      -0.38560136148720692      -0.37729510428429064      -0.36861401271861938      -0.35957953427225176      -0.35021399622068000      -0.34054055150781981      -0.33058312261126677      -0.32036634354282478      -0.30991550011191216      -0.29925646860839211      -0.28841565304341910      -0.27741992110413072      -0.26629653897728994      -0.25507310519534460      -0.24377748366927038      -0.23243773606674384      -0.22108205369898329      -0.20973868908292620      -0.19843588734101700      -0.18720181760667748      -0.17606450459854994      -0.16505176053185491      -0.15419111752825895      -0.14350976068862317      -0.13303446199128835      -0.12279151517271866      -0.11280667175146335      -0.10310507834585908       -9.3711215440917303E-002  -8.4648837756541889E-002  -7.5940916374734713E-002  -6.7609582797597503E-002  -5.9676075067721178E-002  -5.2160685980109762E-002  -4.5082713501642516E-002  -3.8460412532366171E-002  -3.2310948216245354E-002  -2.6650355523269081E-002  -2.1493499870147148E-002  -1.6854034138990805E-002  -1.2744368052629802E-002  -9.1756551996901008E-003  -6.1577780898944053E-003  -3.6992796897511171E-003  -1.8073308695046994E-003  -4.8775730107441400E-004   2.5500325264100210E-004   4.1790662968785558E-004  -7.2449352420329433E-033  -0.0000000000000000        3.9082136760825760E-004   1.5137098044121911E-004  -7.1740826884651851E-004  -2.2121691402218827E-003  -4.3280426160224837E-003  -7.0586684027839587E-003  -1.0396207488727494E-002  -1.4331351917023609E-002  -1.8853359519812655E-002  -2.3950091354312752E-002  -2.9608034996398042E-002  -3.5812327702036115E-002  -4.2546797324095470E-002  -4.9794003136465897E-002  -5.7535276223777174E-002  -6.5750767154002535E-002  -7.4419495630649757E-002  -8.3519401696555598E-002  -9.3027399597933866E-002 -0.10291943402921942      -0.11317053870665805      -0.12375489716404542      -0.13464590560980902      -0.14581623768180862      -0.15723791093180153      -0.16888235488367101      -0.18072048049380676      -0.19272275085255486      -0.20485925295078489      -0.21709977034303762      -0.22941385652742777      -0.24177090886975688      -0.25414024288824633      -0.26649116672646905      -0.27879305562579060      -0.29101542622794629      -0.30312801051850652      -0.31510082924022709      -0.32690426459479038      -0.33850913206031635      -0.34988675114783369      -0.36100901493088555      -0.37184845817520551      -0.38237832390873472      -0.39257262826738115      -0.40240622346351973      -0.41185485872255800      -0.42089523904240395      -0.42950508163329720      -0.43766316990111576      -0.44534940484579599      -0.45254485375018544      -0.45923179603862962      -0.46539376620142797      -0.47101559367485302      -0.47608343958448057      -0.48058483026167170      -0.48450868745364634      -0.48784535515164973      -0.49058662297595806      -0.49272574605908015      -0.49425746137799931      -0.49517800050191041      -0.49548509871465346      -0.49517800050200456      -0.49425746137811521      -0.49272574605918928      -0.49058662297592731      -0.48784535515176192      -0.48450868745351544      -0.48058483026181947      -0.47608343958426103      -0.47101559367481777      -0.46539376620133166      -0.45923179603859926      -0.45254485375007741      -0.44534940484593477      -0.43766316990092541      -0.42950508163340856      -0.42089523904230303      -0.41185485872272520      -0.40240622346357002      -0.39257262826716299      -0.38237832390888160      -0.37184845817509837      -0.36100901493091103      -0.34988675114793238      -0.33850913206025512      -0.32690426459498440      -0.31510082924018401      -0.30312801051855587      -0.29101542622805604      -0.27879305562587375      -0.26649116672641920      -0.25414024288829773      -0.24177090886985403      -0.22941385652745488      -0.21709977034297795      -0.20485925295073942      -0.19272275085251506      -0.18072048049379255      -0.16888235488358938      -0.15723791093187836      -0.14581623768170163      -0.13464590560991621      -0.12375489716396483      -0.11317053870658748      -0.10291943402927298       -9.3027399597911051E-002  -8.3519401696540693E-002  -7.4419495630712207E-002  -6.5750767153936462E-002  -5.7535276223795277E-002  -4.9794003136410310E-002  -4.2546797324177432E-002  -3.5812327701990131E-002  -2.9608034996401526E-002  -2.3950091354297636E-002  -1.8853359519821460E-002  -1.4331351917022065E-002  -1.0396207488744553E-002  -7.0586684027661162E-003  -4.3280426160350206E-003  -2.2121691401996981E-003  -7.1740826884661728E-004   1.5137098039221973E-004   3.9082136767171519E-004  -7.8637397576755828E-033  -0.0000000000000000        3.6431668729834232E-004   5.0392044914890019E-005  -9.4082137149119219E-004  -2.6056693395525524E-003  -4.9388718170135498E-003  -7.9335486174850010E-003  -1.1581216836947690E-002  -1.5871825499378947E-002  -2.0793797820184222E-002  -2.6334042310178433E-002  -3.2477974402834626E-002  -3.9209560852390184E-002  -4.6511362494581127E-002  -5.4364573611744266E-002  -6.2749068972046851E-002  -7.1643454077332455E-002  -8.1025117455700055E-002  -9.0870285925635022E-002 -0.10115408247447574      -0.11185058679684984      -0.12293289840623138      -0.13437320212888701      -0.14614283579360288      -0.15821235994755672      -0.17055162943609606      -0.18312986666778033      -0.19591573639508295      -0.20887742182438118      -0.22198270187626934      -0.23519902940637638      -0.24849361020190019      -0.26183348255706351      -0.27518559724447211      -0.28851689767898042      -0.30179440009102088      -0.31498527350574129      -0.32805691934554637      -0.34097705045325594      -0.35371376935550713      -0.36623564556812760      -0.37851179176532712      -0.39051193862118128      -0.40220650815067027      -0.41356668536612434      -0.42456448808162456      -0.43517283469298651      -0.44536560977295980      -0.45511772732190620      -0.46440519152101395      -0.47320515484154141      -0.48149597337235628      -0.48925725922766083      -0.49646992991339783      -0.50311625452985276      -0.50917989669981933      -0.51464595412096081      -0.51950099464269028      -0.52373308878416258      -0.52733183861453459      -0.53028840292434898      -0.53259551862571897      -0.53424751833822592      -0.53524034410375532      -0.53557155721240679      -0.53524034410373100      -0.53424751833815975      -0.53259551862559684      -0.53028840292448176      -0.52733183861429234      -0.52373308878424951      -0.51950099464249277      -0.51464595412117020      -0.50917989670009156      -0.50311625452975295      -0.49646992991351402      -0.48925725922771779      -0.48149597337216904      -0.47320515484172404      -0.46440519152082271      -0.45511772732205991      -0.44536560977281342      -0.43517283469295404      -0.42456448808184338      -0.41356668536608726      -0.40220650815068620      -0.39051193862113154      -0.37851179176504274      -0.36623564556817856      -0.35371376935541710      -0.34097705045322485      -0.32805691934549497      -0.31498527350573557      -0.30179440009093972      -0.28851689767904815      -0.27518559724447922      -0.26183348255695527      -0.24849361020186170      -0.23519902940650822      -0.22198270187623864      -0.20887742182441388      -0.19591573639513254      -0.18312986666781367      -0.17055162943599844      -0.15821235994766375      -0.14614283579350670      -0.13437320212897019      -0.12293289840629473      -0.11185058679675024      -0.10115408247454002       -9.0870285925587602E-002  -8.1025117455693088E-002  -7.1643454077384164E-002  -6.2749068972030156E-002  -5.4364573611754091E-002  -4.6511362494543455E-002  -3.9209560852424538E-002  -3.2477974402831455E-002  -2.6334042310212840E-002  -2.0793797820174622E-002  -1.5871825499368927E-002  -1.1581216836962289E-002  -7.9335486174766344E-003  -4.9388718170065406E-003  -2.6056693395923665E-003  -9.4082137145442050E-004   5.0392044948012775E-005   3.6431668724598858E-004  -8.4635998354597301E-033  -0.0000000000000000        3.3846855004385961E-004  -4.7661870667172585E-005  -1.1574077133688651E-003  -2.9868200134320708E-003  -5.5302223088372193E-003  -8.7802318967410697E-003  -1.2727745711702779E-002  -1.7361992668709404E-002  -2.2670591370973617E-002  -2.8639526821364742E-002  -3.5253180009724029E-002  -4.2494387092020178E-002  -5.0344482651837566E-002  -5.8783343899912695E-002  -6.7789439516581715E-002  -7.7339881989819434E-002  -8.7410483872597367E-002  -9.7975816802055568E-002 -0.10900927323049747      -0.12048313110118276      -0.13236862133523997      -0.14463599786161666      -0.15725460996905793      -0.17019297681971424      -0.18341886394390955      -0.19689936154108292      -0.21060096439447454      -0.22448965320989459      -0.23853097717969962      -0.25269013757628100      -0.26693207216889792      -0.28122154026569979      -0.29552320816984690      -0.30980173484979678      -0.32402185761108299      -0.33814847756781985      -0.35214674470380058      -0.36598214232267284      -0.37962057067641458      -0.39302842957859446      -0.40617269979673604      -0.41902102303188693      -0.43154178028605444      -0.44370416843930688      -0.45547827483820813      -0.46683514972952478      -0.47774687635213775      -0.48818663852649163      -0.49812878557641860      -0.50754889442240592      -0.51642382870454695      -0.52473179478629672      -0.53245239450319237      -0.53956667453797824      -0.54605717229194772      -0.55190795814646032      -0.55710467402016894      -0.56163456811254453      -0.56548652576653524      -0.56865109636493749      -0.57112051620090032      -0.57288872726568241      -0.57395139190970312      -0.57430590333474119      -0.57395139190971123      -0.57288872726568851      -0.57112051620102988      -0.56865109636468092      -0.56548652576675063      -0.56163456811256396      -0.55710467402037356      -0.55190795814646576      -0.54605717229149553      -0.53956667453833285      -0.53245239450312454      -0.52473179478621679      -0.51642382870467318      -0.50754889442224060      -0.49812878557654489      -0.48818663852633720      -0.47774687635224256      -0.46683514972957807      -0.45547827483808673      -0.44370416843924010      -0.43154178028616658      -0.41902102303179184      -0.40617269979715703      -0.39302842957845036      -0.37962057067643051      -0.36598214232266546      -0.35214674470386059      -0.33814847756780236      -0.32402185761102686      -0.30980173484977874      -0.29552320816978278      -0.28122154026575030      -0.26693207216894183      -0.25269013757619896      -0.23853097717971655      -0.22448965320982270      -0.21060096439450166      -0.19689936154101145      -0.18341886394393969      -0.17019297681968576      -0.15725460996912277      -0.14463599786153333      -0.13236862133534269      -0.12048313110110601      -0.10900927323055791       -9.7975816802054805E-002  -8.7410483872582795E-002  -7.7339881989797063E-002  -6.7789439516606820E-002  -5.8783343899936585E-002  -5.0344482651841944E-002  -4.2494387091993178E-002  -3.5253180009740835E-002  -2.8639526821330811E-002  -2.2670591370961148E-002  -1.7361992668749854E-002  -1.2727745711681690E-002  -8.7802318967381172E-003  -5.5302223088083908E-003  -2.9868200134827352E-003  -1.1574077133446122E-003  -4.7661870662376075E-005   3.3846855003206305E-004  -9.0430703599164615E-033  -0.0000000000000000        3.1333336879172107E-004  -1.4256310185821285E-004  -1.3666575532232479E-003  -3.3547201234906828E-003  -6.1006912113082670E-003  -9.5967064559877024E-003  -1.3833064087593890E-002  -1.8798301381761744E-002  -2.4479259885320764E-002  -3.0861035306863911E-002  -3.7927013938828989E-002  -4.5658942230637670E-002  -5.4036975967832968E-002  -6.3039725518942824E-002  -7.2644305841183185E-002  -8.2826392278599226E-002  -9.3560280449284286E-002 -0.10481894884925105      -0.11657412428970818      -0.12879635054598670      -0.14145506005472330      -0.15451864830017448      -0.16795455065829765      -0.18172932152072685      -0.19580871552411702      -0.21015777069441835      -0.22474089330471805      -0.23952194424358361      -0.25446432668622693      -0.26953107485461875      -0.28468494365661368      -0.29988849898164283      -0.31510420844383186      -0.33029453234361816      -0.34542201463820316      -0.36044937369313002      -0.37533959260289773      -0.39005600885572028      -0.40456240313626979      -0.41882308703768029      -0.43280298948784224      -0.44646774166548353      -0.45978376021667960      -0.47271832855642476      -0.48523967607048213      -0.49731705502016077      -0.50892081496641128      -0.52002247453529127      -0.53059479034798118      -0.54061182295312982      -0.55004899959953113      -0.55888317369901708      -0.56709268083715081      -0.57465739119386761      -0.58155875824932035      -0.58777986366109891      -0.59330545819303648      -0.59812199861480253      -0.60221768046314528      -0.60558246660649084      -0.60820811152123744      -0.61008818124571695      -0.61121806894133668      -0.61159500604043782      -0.61121806894134167      -0.61008818124589681      -0.60820811152105092      -0.60558246660665649      -0.60221768046299973      -0.59812199861461379      -0.59330545819298064      -0.58777986366086021      -0.58155875824973458      -0.57465739119346504      -0.56709268083717457      -0.55888317369898077      -0.55004899959946196      -0.54061182295327603      -0.53059479034795054      -0.52002247453532868      -0.50892081496640673      -0.49731705502008616      -0.48523967607043733      -0.47271832855651541      -0.45978376021659195      -0.44646774166565756      -0.43280298948753093      -0.41882308703790527      -0.40456240313619191      -0.39005600885590147      -0.37533959260273425      -0.36044937369320484      -0.34542201463832867      -0.33029453234366946      -0.31510420844380277      -0.29988849898168823      -0.28468494365649821      -0.26953107485474220      -0.25446432668621249      -0.23952194424362347      -0.22474089330462188      -0.21015777069453889      -0.19580871552413873      -0.18172932152067883      -0.16795455065833134      -0.15451864830020301      -0.14145506005465044      -0.12879635054607608      -0.11657412428960717      -0.10481894884928702       -9.3560280449263469E-002  -8.2826392278651947E-002  -7.2644305841158260E-002  -6.3039725518899747E-002  -5.4036975967845777E-002  -4.5658942230650174E-002  -3.7927013938827234E-002  -3.0861035306873206E-002  -2.4479259885371234E-002  -1.8798301381684129E-002  -1.3833064087626714E-002  -9.5967064559851732E-003  -6.1006912113265874E-003  -3.3547201234683391E-003  -1.3666575532246257E-003  -1.4256310187917064E-004   3.1333336882538761E-004  -9.6007553357967399E-033  -0.0000000000000000        2.8896345850258783E-004  -2.3409665141056594E-004  -1.5680874430718215E-003  -3.7085093259236067E-003  -6.6489364139814388E-003  -1.0381041625682439E-002  -1.4894549767265152E-002  -2.0177334706865436E-002  -2.6215491494822274E-002  -3.2993264195839422E-002  -4.0493084878658436E-002  -4.8695656454962412E-002  -5.7580005379041233E-002  -6.7123527228343013E-002  -7.7302039107563988E-002  -8.8089838599186357E-002  -9.9459767095085666E-002 -0.11138327583540582      -0.12383049489277682      -0.13677030563449055      -0.15017041644429646      -0.16399744128871460      -0.17821698086062590      -0.19279370612487828      -0.20769144408450871      -0.22287326556643686      -0.23830157481828651      -0.25393820069830930      -0.26974448923906302      -0.28568139736444947      -0.30170958752824312      -0.31778952305310143      -0.33388156393359142      -0.34994606287714841      -0.36594346134709704      -0.38183438538030029      -0.39757974094461479      -0.41314080860993191      -0.42847933729754789      -0.44355763689380268      -0.45833866948995050      -0.47278613904118633      -0.48686457921879839      -0.50053943925109379      -0.51377716753989378      -0.52654529285582541      -0.53881250291319815      -0.55054872013722311      -0.56172517443848136      -0.57231447282254155      -0.58229066566191456      -0.59162930947849912      -0.60030752607177751      -0.60830405786934072      -0.61559931934479573      -0.62217544439523631      -0.62801632956135145      -0.63310767297225756      -0.63743700894621402      -0.64099373813546323      -0.64376915316820060      -0.64575645970515905      -0.64695079287666735      -0.64734922904407965      -0.64695079287656709      -0.64575645970495277      -0.64376915316830863      -0.64099373813556526      -0.63743700894632749      -0.63310767297262505      -0.62801632956112552      -0.62217544439551831      -0.61559931934443202      -0.60830405786964736      -0.60030752607186988      -0.59162930947852876      -0.58229066566203747      -0.57231447282237002      -0.56172517443860359      -0.55054872013716194      -0.53881250291322036      -0.52654529285587370      -0.51377716753992020      -0.50053943925107958      -0.48686457921885834      -0.47278613904097372      -0.45833866949008861      -0.44355763689362032      -0.42847933729759574      -0.41314080860972358      -0.39757974094480508      -0.38183438538028197      -0.36594346134698474      -0.34994606287703867      -0.33388156393378493      -0.31778952305306418      -0.30170958752825400      -0.28568139736437376      -0.26974448923907429      -0.25393820069833095      -0.23830157481844361      -0.22287326556623172      -0.20769144408450749      -0.19279370612492736      -0.17821698086059104      -0.16399744128866411      -0.15017041644437282      -0.13677030563440659      -0.12383049489287724      -0.11138327583538633       -9.9459767095099808E-002  -8.8089838599160891E-002  -7.7302039107608342E-002  -6.7123527228305502E-002  -5.7580005379041038E-002  -4.8695656454984138E-002  -4.0493084878647993E-002  -3.2993264195831373E-002  -2.6215491494821750E-002  -2.0177334706882242E-002  -1.4894549767243075E-002  -1.0381041625692788E-002  -6.6489364139669096E-003  -3.7085093259402405E-003  -1.5680874430687220E-003  -2.3409665142093454E-004   2.8896345850256083E-004  -1.0135311251146233E-032  -0.0000000000000000        2.6541056446950613E-004  -3.2205074065417259E-004  -1.7612224192876484E-003  -4.0473474777631266E-003  -7.1736507060745497E-003  -1.1131362762686623E-002  -1.5909661878056106E-002  -2.1495787879296662E-002  -2.7875123524982809E-002  -3.5031099597708358E-002  -4.2945238025161515E-002  -5.1597246250344814E-002  -6.0965072549671415E-002  -7.1024952910889505E-002  -8.1751465625559738E-002  -9.3117593223786266E-002 -0.10509478908411485      -0.11765304674554873      -0.13076097228553507      -0.14438586041312482      -0.15849377403475587      -0.17304962680404970      -0.18801726836929750      -0.20335957213733422      -0.21903852536934199      -0.23501532139683490      -0.25125045373891397      -0.26770381189374359      -0.28433477857370032      -0.30110232814802446      -0.31796512605898591      -0.33488162896679441      -0.35181018538719544      -0.36870913657506854      -0.38553691741344920      -0.40225215706089290      -0.41881377912035217      -0.43518110108025593      -0.45131393279834431      -0.46717267377659621      -0.48271840900868801      -0.49791300315505932      -0.51271919282735123      -0.52710067675481109      -0.54102220361882525      -0.55444965733949969      -0.56735013961340419      -0.57969204949772302      -0.59144515985839319      -0.60258069048197549      -0.61307137769554976      -0.62289154030667027      -0.63201714172019363      -0.64042584806946634      -0.64809708223447582      -0.65501207360461011      -0.66115390347210445      -0.66650754595067696      -0.67105990430754003      -0.67479984264084147      -0.67771821280116229      -0.67980787652164854      -0.68106372267145809      -0.68148267962238573      -0.68106372267169946      -0.67980787652159391      -0.67771821280121003      -0.67479984264072823      -0.67105990430751539      -0.66650754595025896      -0.66115390347258851      -0.65501207360427605      -0.64809708223484841      -0.64042584806919800      -0.63201714172003787      -0.62289154030677374      -0.61307137769551556      -0.60258069048189333      -0.59144515985830348      -0.57969204949780040      -0.56735013961338254      -0.55444965733958007      -0.54102220361874664      -0.52710067675488859      -0.51271919282731404      -0.49791300315525183      -0.48271840900858404      -0.46717267377676297      -0.45131393279834608      -0.43518110108036329      -0.41881377912012147      -0.40225215706104633      -0.38553691741331969      -0.36870913657530108      -0.35181018538690434      -0.33488162896682616      -0.31796512605903238      -0.30110232814807758      -0.28433477857370609      -0.26770381189363851      -0.25125045373884464      -0.23501532139706008      -0.21903852536931634      -0.20335957213735525      -0.18801726836920318      -0.17304962680415173      -0.15849377403464440      -0.14438586041322182      -0.13076097228544659      -0.11765304674557844      -0.10509478908406307       -9.3117593223875722E-002  -8.1751465625482189E-002  -7.1024952910970038E-002  -6.0965072549629649E-002  -5.1597246250356665E-002  -4.2945238025124378E-002  -3.5031099597753509E-002  -2.7875123524989442E-002  -2.1495787879246615E-002  -1.5909661878087778E-002  -1.1131362762680525E-002  -7.1736507060749313E-003  -4.0473474777826144E-003  -1.7612224192507552E-003  -3.2205074067189268E-004   2.6541056448370359E-004  -1.0645450313943299E-032  -0.0000000000000000        2.4272395165325829E-004  -4.0622239776406363E-004  -1.9456075996719996E-003  -4.3704307561962582E-003  -7.6735844460449126E-003  -1.1845879563343679E-002  -1.6875975002995001E-002  -2.2750508604430647E-002  -2.9454186031220089E-002  -3.6969665532158698E-002  -4.5277604859213595E-002  -5.4356765725813584E-002  -6.4184072169167841E-002  -7.4734658629338716E-002  -8.5981926625867289E-002  -9.7897609520802439E-002 -0.11045184223453300      -0.12361323367321551      -0.13734894232603670      -0.15162475581210560      -0.16640517409175221      -0.18165349579913004      -0.19733190738625958      -0.21340157489435224      -0.22982273815813142      -0.24655480723141113      -0.26355646079725242      -0.28078574632972503      -0.29820018176357632      -0.31575685842876045      -0.33341254499860923      -0.35112379220474338      -0.36884703806256447      -0.38653871335567330      -0.40415534712561496      -0.42165367190895703      -0.43899072847146059      -0.45612396978789599      -0.47301136400858534      -0.48961149617657923      -0.50588366843968036      -0.52178799852094015      -0.53728551620931708      -0.55233825763734945      -0.56690935711696477      -0.58096313631730367      -0.59446519056037950      -0.60738247203872220      -0.61968336973996641      -0.63133778589912992      -0.64231720878624832      -0.65259478165373330      -0.66214536768375132      -0.67094561077090920      -0.67897399199878694      -0.68621088167203237      -0.69263858678189727      -0.69824139378309358      -0.70300560658962907      -0.70691957968652419      -0.70997374628907639      -0.71216064147009339      -0.71347492021199754      -0.71391337032305768      -0.71347492021173109      -0.71216064147035096      -0.70997374628893595      -0.70691957968651054      -0.70300560658942768      -0.69824139378353300      -0.69263858678142132      -0.68621088167238631      -0.67897399199850372      -0.67094561077116011      -0.66214536768378829      -0.65259478165376861      -0.64231720878606891      -0.63133778589949474      -0.61968336973983762      -0.60738247203876128      -0.59446519056038938      -0.58096313631721386      -0.56690935711699364      -0.55233825763727795      -0.53728551620924636      -0.52178799852081925      -0.50588366843992050      -0.48961149617634370      -0.47301136400863686      -0.45612396978786668      -0.43899072847170328      -0.42165367190859637      -0.40415534712586054      -0.38653871335554019      -0.36884703806265090      -0.35112379220473039      -0.33341254499861583      -0.31575685842870749      -0.29820018176358348      -0.28078574632977049      -0.26355646079724948      -0.24655480723128514      -0.22982273815808141      -0.21340157489428477      -0.19733190738643658      -0.18165349579902898      -0.16640517409186814      -0.15162475581199417      -0.13734894232615458      -0.12361323367314468      -0.11045184223462080       -9.7897609520671086E-002  -8.5981926625934929E-002  -7.4734658629262735E-002  -6.4184072169213610E-002  -5.4356765725834880E-002  -4.5277604859187193E-002  -3.6969665532125585E-002  -2.9454186031273043E-002  -2.2750508604416190E-002  -1.6875975003008938E-002  -1.1845879563362808E-002  -7.6735844460124611E-003  -4.3704307562342981E-003  -1.9456075996195099E-003  -4.0622239779984642E-004   2.4272395168600534E-004  -1.1129943554502751E-032  -0.0000000000000000        2.2094991542074562E-004  -4.8642189188122410E-004  -2.1208170624315058E-003  -4.6770042722311606E-003  -8.1475623532875907E-003  -1.2522905439201759E-002  -1.7791201948383156E-002  -2.3938520900559687E-002  -3.0948927775320764E-002  -3.8804350892716631E-002  -4.7484631451273102E-002  -5.6967637580365313E-002  -6.7229325529519199E-002  -7.8243788915632301E-002  -8.9983317379246919E-002 -0.10241846401815291      -0.11551811803743436      -0.12924958011709778      -0.14357864105931367      -0.15846966459235479      -0.17388567402749666      -0.18978844216336532      -0.20613858411090705      -0.22289565284693480      -0.24001823730599903      -0.25746406277558953      -0.27519009336591449      -0.29315263629683791      -0.31130744776078512      -0.32960984009497157      -0.34801479001771846      -0.36647704765311195      -0.38495124609580472      -0.40339201124033108      -0.42175407161480222      -0.43999236795686153      -0.45806216226084173      -0.47591914603845936      -0.49351954753122024      -0.51082023761392314      -0.52777883413568560      -0.54435380444607517      -0.56050456585942032      -0.57619158381589364      -0.59137646750018480      -0.60602206268914527      -0.62009254160658056      -0.63355348956007562      -0.64637198816578445      -0.65851669494364740      -0.66995791910125513      -0.68066769332785715      -0.69061984140528276      -0.69979004150347468      -0.70815588497635806      -0.71569693054002181      -0.72239475369029249      -0.72823299124187146      -0.73319738088888087      -0.73727579568236845      -0.74045827334202596      -0.74273704034494725      -0.74410653071188793      -0.74456339946489158      -0.74410653071192356      -0.74273704034468901      -0.74045827334226033      -0.73727579568230084      -0.73319738088923503      -0.72823299124151408      -0.72239475369053097      -0.71569693053978745      -0.70815588497657456      -0.69979004150321755      -0.69061984140532728      -0.68066769332759836      -0.66995791910160052      -0.65851669494330034      -0.64637198816602570      -0.63355348955999025      -0.62009254160633731      -0.60602206268929371      -0.59137646750018791      -0.57619158381599866      -0.56050456585959485      -0.54435380444605863      -0.52777883413549165      -0.51082023761408379      -0.49351954753124516      -0.47591914603842095      -0.45806216226074464      -0.43999236795724539      -0.42175407161462564      -0.40339201124039975      -0.38495124609580339      -0.36647704765322336      -0.34801479001762137      -0.32960984009511496      -0.31130744776070662      -0.29315263629691463      -0.27519009336592376      -0.25746406277564288      -0.24001823730604527      -0.22289565284706667      -0.20613858411075719      -0.18978844216341753      -0.17388567402740504      -0.15846966459247266      -0.14357864105917306      -0.12924958011714618      -0.11551811803743657      -0.10241846401821855       -8.9983317379204772E-002  -7.8243788915722493E-002  -6.7229325529434544E-002  -5.6967637580391951E-002  -4.7484631451283864E-002  -3.8804350892766508E-002  -3.0948927775272198E-002  -2.3938520900566751E-002  -1.7791201948378361E-002  -1.2522905439194806E-002  -8.1475623532824091E-003  -4.6770042722398767E-003  -2.1208170624439811E-003  -4.8642189187266064E-004   2.2094991540277562E-004  -1.1587623786171489E-032  -0.0000000000000000        2.0013298390154655E-004  -5.6247107294846719E-004  -2.2864509592223341E-003  -4.9663589903091408E-003  -8.5944793056166591E-003  -1.3160853267573200E-002  -1.8653188742883225E-002  -2.5057020346667826E-002  -3.2355811991441871E-002  -4.0530806276568403E-002  -4.9561077497071247E-002  -5.9423654515450570E-002  -7.0093584597385544E-002  -8.1543983784981372E-002  -9.3746097424064159E-002 -0.10666937010666139      -0.12028152107281309      -0.13454862234520862      -0.14943518023759192      -0.16490422122210252      -0.18091738181732089      -0.19743500184768581      -0.21441622072339958      -0.23181907654915465      -0.24960060785805191      -0.26771695774432519      -0.28612348013698796      -0.30477484796729493      -0.32362516296038157      -0.34262806679777147      -0.36173685336814565      -0.38090458185017839      -0.40008419034443971      -0.41922860978450821      -0.43829087785397852      -0.45722425262902461      -0.47598232568084237      -0.49451913435676559      -0.51278927297646093      -0.53074800266738864      -0.54835135958439973      -0.56555626124320491      -0.58232061071662389      -0.59860339844095045      -0.61436480138725291      -0.62956627935879439      -0.64417066817797319      -0.65814226955068844      -0.67144693737115368      -0.68405216027930082      -0.69592714026101821      -0.70704286710020303      -0.71737218851334705      -0.72688987578253605      -0.73557268474390503      -0.74339941197366677      -0.75035094604155206      -0.75641031370748701      -0.76156272094469690      -0.76579558870124076      -0.76909858330362380      -0.77146364143284296      -0.77288498961448071      -0.77335915817183465      -0.77288498961460728      -0.77146364143308210      -0.76909858330336811      -0.76579558870153719      -0.76156272094424404      -0.75641031370768441      -0.75035094604148844      -0.74339941197381076      -0.73557268474372739      -0.72688987578276509      -0.71737218851341866      -0.70704286710039588      -0.69592714026080893      -0.68405216027915838      -0.67144693737110894      -0.65814226955067667      -0.64417066817845969      -0.62956627935859233      -0.61436480138724081      -0.59860339844082855      -0.58232061071651942      -0.56555626124316905      -0.54835135958450976      -0.53074800266725231      -0.51278927297632004      -0.49451913435688355      -0.47598232568086074      -0.45722425262872435      -0.43829087785404247      -0.41922860978444099      -0.40008419034441928      -0.38090458185004383      -0.36173685336812200      -0.34262806679770536      -0.32362516296043403      -0.30477484796718368      -0.28612348013705724      -0.26771695774424803      -0.24960060785799837      -0.23181907654902051      -0.21441622072345440      -0.19743500184775215      -0.18091738181727429      -0.16490422122206175      -0.14943518023773608      -0.13454862234517392      -0.12028152107274143      -0.10666937010671260       -9.3746097424012034E-002  -8.1543983784967952E-002  -7.0093584597457306E-002  -5.9423654515385622E-002  -4.9561077497093008E-002  -4.0530806276523251E-002  -3.2355811991474186E-002  -2.5057020346658177E-002  -1.8653188742882292E-002  -1.3160853267585782E-002  -8.5944793056080947E-003  -4.9663589903209612E-003  -2.2864509591755339E-003  -5.6247107299434997E-004   2.0013298390567184E-004  -1.2017388417183368E-032  -0.0000000000000000        1.8031608370541594E-004  -6.3420134758629463E-004  -2.4421323020345415E-003  -5.2378272632563833E-003  -9.0132953389676067E-003  -1.3758230032207245E-002  -1.9459909540755074E-002  -2.6103369837487782E-002  -3.3671513350670340E-002  -4.2144942878649332E-002  -5.1502017301565610E-002  -6.1718982547974650E-002  -7.2770037898807399E-002  -8.4627387431998380E-002  -9.7261302305179168E-002 -0.11064019303778826      -0.12473068747985497      -0.13949771152760915      -0.15490457330404706      -0.17091305188108027      -0.18748349018322175      -0.20457489137482526      -0.22214501836104994      -0.24015049621138004      -0.25854691729617479      -0.27728894889682038      -0.29633044303293576      -0.31562454824454783      -0.33512382305485000      -0.35478035084387954      -0.37454585585455130      -0.39437182005177812      -0.41420960055080047      -0.43401054733697914      -0.45372612098604759      -0.47330801010612145      -0.49270824821686621      -0.51187932978278872      -0.53077432512260958      -0.54934699391668818      -0.56755189703908993      -0.58534450644339497      -0.60268131284044146      -0.61951993090534652      -0.63581920175959028      -0.65153929248537557      -0.66664179242882693      -0.68108980605705405      -0.69484804215489793      -0.70788289913476909      -0.72016254626248666      -0.73165700059686067      -0.74233819946290125      -0.75218006828324790      -0.76115858359790567      -0.76925183112944173      -0.77644005874703192      -0.78270572420406326      -0.78803353753624628      -0.79241049801376751      -0.79582592555849963      -0.79827148655847202      -0.79974121400646614      -0.80023152191956515      -0.79974121400632203      -0.79827148655836633      -0.79582592555866838      -0.79241049801336760      -0.78803353753682026      -0.78270572420401063      -0.77644005874699218      -0.76925183112933138      -0.76115858359805366      -0.75218006828293071      -0.74233819946299962      -0.73165700059671956      -0.72016254626231480      -0.70788289913547608      -0.69484804215473150      -0.68108980605693048      -0.66664179242848687      -0.65153929248552478      -0.63581920175944195      -0.61951993090550017      -0.60268131284046200      -0.58534450644344693      -0.56755189703896136      -0.54934699391689434      -0.53077432512261580      -0.51187932978263673      -0.49270824821674752      -0.47330801010632556      -0.45372612098595144      -0.43401054733715716      -0.41420960055085881      -0.39437182005180910      -0.37454585585465799      -0.35478035084387727      -0.33512382305489047      -0.31562454824451069      -0.29633044303292849      -0.27728894889690847      -0.25854691729627749      -0.24015049621148862      -0.22214501836100595      -0.20457489137469381      -0.18748349018337745      -0.17091305188104780      -0.15490457330396559      -0.13949771152761303      -0.12473068747994957      -0.11064019303769393       -9.7261302305274938E-002  -8.4627387431923953E-002  -7.2770037898807274E-002  -6.1718982548017373E-002  -5.1502017301529077E-002  -4.2144942878678038E-002  -3.3671513350661757E-002  -2.6103369837473030E-002  -1.9459909540777653E-002  -1.3758230032197760E-002  -9.0132953389530489E-003  -5.2378272632901263E-003  -2.4421323020258402E-003  -6.3420134757506772E-004   1.8031608373074329E-004  -1.2418202106899342E-032  -0.0000000000000000        1.6154001623270754E-004  -7.0145400078751438E-004  -2.5875073331974893E-003  -5.4907835392979491E-003  -9.4030370137489598E-003  -1.4313639099845468E-002  -2.0209470220206870E-002  -2.7075104646753636E-002  -3.4892924845399340E-002  -4.3642941292561882E-002  -5.3302850640787339E-002  -6.3848174091709536E-002  -7.5252325980407805E-002  -8.7486666230150487E-002 -0.10052056426471778      -0.11432147345648518      -0.12885501147089626      -0.14408504337088471      -0.15997376827273582      -0.17648181070942898      -0.19356831632567933      -0.21119105115598294      -0.22930650411220307      -0.24786999247005698      -0.26683577015343118      -0.28615713856552316      -0.30578655970507185      -0.32567577128981196      -0.34577590361827765      -0.36603759787878370      -0.38641112562849733      -0.40684650914761533      -0.42729364238333778      -0.44770241219005591      -0.46802281957117742      -0.48820510063815736      -0.50819984698169662      -0.52795812517999319      -0.54743159514366124      -0.56657262701877309      -0.58533441636458661      -0.60367109732639712      -0.62153785353425761      -0.63889102645425044      -0.65568822094088020      -0.67188840772356528      -0.68745202258997229      -0.70234106202461255      -0.71651917506996943      -0.72995175118646771      -0.74260600390895382      -0.75445105009084601      -0.76545798453991443      -0.77559994987862524      -0.78485220145138546      -0.79319216712324914      -0.80059950183032347      -0.80705613674410015      -0.81254632293599394      -0.81705666943519939      -0.82057617558798213      -0.82309625764205785      -0.82461076948436640      -0.82511601749759034      -0.82461076948472345      -0.82309625764179528      -0.82057617558802110      -0.81705666943543942      -0.81254632293547435      -0.80705613674408128      -0.80059950183048867      -0.79319216712336593      -0.78485220145128476      -0.77559994987887759      -0.76545798453962310      -0.75445105009109692      -0.74260600390918841      -0.72995175118575673      -0.71651917507021212      -0.70234106202499524      -0.68745202259002347      -0.67188840772353742      -0.65568822094108237      -0.63889102645419027      -0.62153785353424329      -0.60367109732648339      -0.58533441636474237      -0.56657262701859334      -0.54743159514382655      -0.52795812518009821      -0.50819984698185761      -0.48820510063804806      -0.46802281957141384      -0.44770241218962414      -0.42729364238337780      -0.40684650914766823      -0.38641112562844510      -0.36603759787882628      -0.34577590361812299      -0.32567577128994785      -0.30578655970504959      -0.28615713856540864      -0.26683577015332799      -0.24786999246997729      -0.22930650411230979      -0.21119105115611675      -0.19356831632550098      -0.17648181070956057      -0.15997376827265358      -0.14408504337096242      -0.12885501147080827      -0.11432147345658872      -0.10052056426461435       -8.7486666230225538E-002  -7.5252325980446816E-002  -6.3848174091643478E-002  -5.3302850640833219E-002  -4.3642941292589860E-002  -3.4892924845357449E-002  -2.7075104646778220E-002  -2.0209470220177210E-002  -1.4313639099860408E-002  -9.4030370137573715E-003  -5.4907835393015018E-003  -2.5875073331712035E-003  -7.0145400082718219E-004   1.6154001624424646E-004  -1.2789099260033758E-032  -0.0000000000000000        1.4384296929813775E-004  -7.6408121210165244E-004  -2.7222472117374957E-003  -5.7246469740394722E-003  -9.7628010742206207E-003  -1.4825785173235111E-002  -2.0900114720190266E-002  -2.7969940342352732E-002  -3.6017167376616560E-002  -4.5021262891799467E-002  -5.4959316071905177E-002  -6.5806183327362155E-002  -7.7534558974351367E-002  -9.0115028621438401E-002 -0.10351613458491785      -0.11770445232030674      -0.13264467294677232      -0.14829968854283970      -0.16463068107221440      -0.18159721617083624      -0.19915734139748040      -0.21726768817008607      -0.23588357698138723      -0.25495912570264545      -0.27444736075124931      -0.29430033087606755      -0.31446922328515198      -0.33490448184143962      -0.35555592703248179      -0.37637287743759168      -0.39730427238400851      -0.41829879551133164      -0.43930499893654196      -0.46027142772164736      -0.48114674435082788      -0.50187985290249948      -0.52242002263493192      -0.54271701067319367      -0.56272118350668110      -0.58238363700751505      -0.60165631467207970      -0.62049212381259111      -0.63884504940343401      -0.65667026532520600      -0.67392424271906837      -0.69056485521015010      -0.70655148072911911      -0.72184509969569999      -0.73640838932684360      -0.75020581383942020      -0.76320371033157475      -0.77537037013302623      -0.78667611543548577      -0.79709337100889899      -0.80659673083766281      -0.81516301951085335      -0.82277134822708620      -0.82940316526378177      -0.83504230080957376      -0.83967500603281275      -0.84328998630117069      -0.84587842847278338      -0.84743402219567354      -0.84795297514507439      -0.84743402219507946      -0.84587842847345962      -0.84328998630092367      -0.83967500603292133      -0.83504230080971531      -0.82940316526394131      -0.82277134822670539      -0.81516301951090242      -0.80659673083745997      -0.79709337100895661      -0.78667611543558991      -0.77537037013292398      -0.76320371033155121      -0.75020581383967722      -0.73640838932658459      -0.72184509969538424      -0.70655148072920460      -0.69056485521018685      -0.67392424271893603      -0.65667026532508577      -0.63884504940354447      -0.62049212381231889      -0.60165631467219638      -0.58238363700738283      -0.56272118350675926      -0.54271701067315137      -0.52242002263489784      -0.50187985290246895      -0.48114674435067201      -0.46027142772212271      -0.43930499893643044      -0.41829879551126170      -0.39730427238409066      -0.37637287743749642      -0.35555592703273387      -0.33490448184114996      -0.31446922328525356      -0.29430033087605656      -0.27444736075130000      -0.25495912570267038      -0.23588357698130533      -0.21726768816996764      -0.19915734139769553      -0.18159721617058769      -0.16463068107234885      -0.14829968854283121      -0.13264467294676008      -0.11770445232028996      -0.10351613458493256       -9.0115028621418805E-002  -7.7534558974292858E-002  -6.5806183327439441E-002  -5.4959316071853927E-002  -4.5021262891795290E-002  -3.6017167376633859E-002  -2.7969940342319186E-002  -2.0900114720216165E-002  -1.4825785173234921E-002  -9.7628010742203258E-003  -5.7246469740491659E-003  -2.7222472117006766E-003  -7.6408121211678866E-004   1.4384296929541326E-004  -1.3129186352857956E-032  -0.0000000000000000        1.2726026608160038E-004  -8.2194675338666191E-004  -2.8460493562016582E-003  -5.9388835477858235E-003  -1.0091757520308345E-002  -1.5293478436652807E-002  -2.1530230414479712E-002  -2.8785779509472913E-002  -3.7041597961456008E-002  -4.6276659660713773E-002  -5.6467502521491422E-002  -6.7588379686729871E-002  -7.9611332106532193E-002  -9.2506242780502429E-002 -0.10624090353175700      -0.12078109324318588      -0.13609066235605013      -0.15213162015646686      -0.16886422575844540      -0.18624708408991048      -0.20423724646508357      -0.22279031492239043      -0.24186054992734191      -0.26140098122112376      -0.28136352160814265      -0.30169908341917751      -0.32235769737514058      -0.34328863356015371      -0.36444052422251544      -0.38576148809227490      -0.40719925593291778      -0.42870129700867704      -0.45021494617271474      -0.47168753126721014      -0.49306650052358297      -0.51429954966409741      -0.53533474839233641      -0.55612066596392506      -0.57660649555064269      -0.59674217707315513      -0.61647851823677058      -0.63576731344332948      -0.65456146032834428      -0.67281507361326520      -0.69048359601664422      -0.70752390594639381      -0.72389442172058882      -0.73955520206125747      -0.75446804261927314      -0.76859656830043999      -0.78190632116526892      -0.79436484369733606      -0.80594175723086203      -0.81660883535867190      -0.82634007213183058      -0.83511174489968765      -0.84290247162321053      -0.84969326254410948      -0.85546756605820706      -0.86021130871222129      -0.86391292920142237      -0.86656340630662509      -0.86815628068291228      -0.86868767047380324      -0.86815628068351391      -0.86656340630583306      -0.86391292920177276      -0.86021130871189211      -0.85546756605836105      -0.84969326254371957      -0.84290247162382492      -0.83511174489945317      -0.82634007213235527      -0.81660883535838547      -0.80594175723091932      -0.79436484369713745      -0.78190632116524394      -0.76859656830051537      -0.75446804261952871      -0.73955520206126024      -0.72389442172043150      -0.70752390594654690      -0.69048359601666076      -0.67281507361345194      -0.65456146032818974      -0.63576731344337223      -0.61647851823648314      -0.59674217707355537      -0.57660649555016197      -0.55612066596399845      -0.53533474839217521      -0.51429954966437741      -0.49306650052351453      -0.47168753126687468      -0.45021494617281682      -0.42870129700863308      -0.40719925593283901      -0.38576148809238631      -0.36444052422227591      -0.34328863356049094      -0.32235769737505043      -0.30169908341928370      -0.28136352160813949      -0.26140098122116517      -0.24186054992735634      -0.22279031492248824      -0.20423724646484712      -0.18624708409023807      -0.16886422575827290      -0.15213162015650158      -0.13609066235607603      -0.12078109324316869      -0.10624090353171614       -9.2506242780565087E-002  -7.9611332106531790E-002  -6.7588379686685809E-002  -5.6467502521544366E-002  -4.6276659660680855E-002  -3.7041597961485276E-002  -2.8785779509517436E-002  -2.1530230414433794E-002  -1.5293478436665944E-002  -1.0091757520297066E-002  -5.9388835477968763E-003  -2.8460493562063776E-003  -8.2194675339229337E-004   1.2726026611035440E-004  -1.3437644085777212E-032  -0.0000000000000000        1.1182425990447227E-004  -8.7492641121176694E-004  -2.9586383301182105E-003  -6.1330075724870831E-003  -1.0389151876806023E-002  -1.5715637733855339E-002  -2.2098352335315135E-002  -2.9520717160789169E-002  -3.7963816469059553E-002  -4.7406182393264482E-002  -5.7823859084925128E-002  -6.9190559380131356E-002  -8.1477739086266765E-002  -9.4654651985481592E-002 -0.10868841782961759      -0.12354410218804510      -0.13918480271689171      -0.15557173822503456      -0.17266434150116761      -0.19042035726847126      -0.20879594482928579      -0.22774578456431507      -0.24722318784833530      -0.26718021018716143      -0.28756776734529316      -0.30833575420857839      -0.32943316609154200      -0.35080822220683655      -0.37240849098681811      -0.39418101696712127      -0.41607244891773526      -0.43802916891484273      -0.45999742204651300      -0.48192344643111218      -0.50375360324460994      -0.52543450643375933      -0.54691315180859656      -0.56813704520512454      -0.58905432939689439      -0.60961390946915384      -0.62976557632815611      -0.64946012807825126      -0.66864948894296028      -0.68728682546623510      -0.70532665970326314      -0.72272497913109635      -0.73943934301057956      -0.75542898495002364      -0.77065491141564424      -0.78507999595450828      -0.79866906890658440      -0.81138900238410416      -0.82320879031243321      -0.83409962334845089      -0.84403495848370313      -0.85299058317581600      -0.86094467384536222      -0.86787784859775696      -0.87377321405438102      -0.87861640616044379      -0.88239562488699452      -0.88510166274096802      -0.88672792700755132      -0.88727045567406082      -0.88672792700726022      -0.88510166274150615      -0.88239562488666001      -0.87861640616053083      -0.87377321405440300      -0.86787784859828476      -0.86094467384461659      -0.85299058317591703      -0.84403495848341770      -0.83409962334862386      -0.82320879031253413      -0.81138900238425937      -0.79866906890672562      -0.78507999595418709      -0.77065491141565756      -0.75542898495000432      -0.73943934301077596      -0.72272497913070355      -0.70532665970324004      -0.68728682546626940      -0.66864948894306686      -0.64946012807851394      -0.62976557632835251      -0.60961390946873317      -0.58905432939743552      -0.56813704520508534      -0.54691315180863564      -0.52543450643356515      -0.50375360324465557      -0.48192344643135449      -0.45999742204639343      -0.43802916891498894      -0.41607244891769207      -0.39418101696717533      -0.37240849098685819      -0.35080822220669250      -0.32943316609153572      -0.30833575420846204      -0.28756776734537032      -0.26718021018706584      -0.24722318784836214      -0.22774578456420960      -0.20879594482939448      -0.19042035726830236      -0.17266434150127197      -0.15557173822498499      -0.13918480271682765      -0.12354410218813001      -0.10868841782969256       -9.4654651985396299E-002  -8.1477739086286985E-002  -6.9190559380153949E-002  -5.7823859084831238E-002  -4.7406182393365970E-002  -3.7963816468989338E-002  -2.9520717160771343E-002  -2.2098352335350863E-002  -1.5715637733849496E-002  -1.0389151876799108E-002  -6.1330075725067202E-003  -2.9586383300987864E-003  -8.7492641123274777E-004   1.1182425993552355E-004  -1.3713729357095218E-032  -0.0000000000000000        9.7564262629359222E-005  -9.2290829213412078E-004  -3.0597665256271488E-003  -6.3065828937675138E-003  -1.0654307051716230E-002  -1.6091293219826480E-002  -2.2603166753434763E-002  -3.0173045375664065E-002  -3.8781671451145000E-002  -4.8407187845601614E-002  -5.9025203623159349E-002  -7.0608955563919940E-002  -8.3129383957188288E-002  -9.6555188273205125E-002 -0.11085289622818242      -0.12598694505299984      -0.14191976932086672      -0.15861189158220088      -0.17602201681340202      -0.19410713210140459      -0.21282261112189896      -0.23212232252963788      -0.25195874183360900      -0.27228306654042983      -0.29304533434753410      -0.31419454411314524      -0.33567877932366574      -0.35744533374902826      -0.37944083899458025      -0.40161139363638582      -0.42390269362539029      -0.44626016365528615      -0.46862908916640872      -0.49095474867676486      -0.51318254611354230      -0.53525814283326478      -0.55712758900376669      -0.57873745404143762      -0.60003495577870880      -0.62096808805699455      -0.64148574644069789      -0.66153785173359925      -0.68107547102178656      -0.70005093593352263      -0.71841795783955975      -0.73613173971306667      -0.75314908438267147      -0.76942849891160503      -0.78493029486094157      -0.79961668418280674      -0.81345187052545109      -0.82640213571678367      -0.83843592123318500      -0.84952390443969461      -0.85963906943531876      -0.86875677231479553      -0.87685480071032951      -0.88391342744808943      -0.88991545820462081      -0.89484627304509357      -0.89869386174119326      -0.90144885278212628      -0.90310453601448926      -0.90365687885158219      -0.90310453601434426      -0.90144885278179254      -0.89869386174162469      -0.89484627304514497      -0.88991545820445306      -0.88391342744771684      -0.87685480071093858      -0.86875677231493442      -0.85963906943532575      -0.84952390443944648      -0.83843592123308675      -0.82640213571684673      -0.81345187052513501      -0.79961668418323872      -0.78493029486052834      -0.76942849891196374      -0.75314908438241768      -0.73613173971356138      -0.71841795783945084      -0.70005093593334422      -0.68107547102167276      -0.66153785173341817      -0.64148574644067469      -0.62096808805727377      -0.60003495577832056      -0.57873745404140919      -0.55712758900396964      -0.53525814283311923      -0.51318254611364444      -0.49095474867658517      -0.46862908916644530      -0.44626016365527077      -0.42390269362546323      -0.40161139363618598      -0.37944083899478487      -0.35744533374887649      -0.33567877932379880      -0.31419454411321557      -0.29304533434742813      -0.27228306654047418      -0.25195874183362038      -0.23212232252970766      -0.21282261112192083      -0.19410713210135494      -0.17602201681342622      -0.15861189158220279      -0.14191976932095593      -0.12598694505288324      -0.11085289622815410       -9.6555188273281189E-002  -8.3129383957170677E-002  -7.0608955563884829E-002  -5.9025203623257173E-002  -4.8407187845516883E-002  -3.8781671451217185E-002  -3.0173045375604685E-002  -2.2603166753453557E-002  -1.6091293219820724E-002  -1.0654307051703248E-002  -6.3065828937825582E-003  -3.0597665256103905E-003  -9.2290829213002704E-004   9.7564262602348330E-005  -1.3956777053211160E-032  -0.0000000000000000        8.4506481163913624E-005  -9.6579308472715644E-004  -3.1492147531223323E-003  -6.4592239344792779E-003  -1.0886624960144232E-002  -1.6419588688828569E-002  -2.3043514331033126E-002  -3.0741257400038524E-002  -3.9493265307235112E-002  -4.9277345079616126E-002  -6.0068730402147663E-002  -7.1840247382124300E-002  -8.4562391651785737E-002  -9.8203384605007410E-002 -0.11272924338061074      -0.12810386335614171      -0.14428910731954026      -0.16124489745450013      -0.17892931118667221      -0.19729868236225273      -0.21630770729930107      -0.23590955481496229      -0.25605597978438316      -0.27669744001665963      -0.29778321622434967      -0.31926153481580816      -0.34107969321359755      -0.36318418740469194      -0.38552084140835080      -0.40803493834996163      -0.43067135283133462      -0.45337468426863176      -0.47608939088339408      -0.49875992402130992      -0.52133086247540228      -0.54374704648607741      -0.56595371110499204      -0.58789661858400122      -0.60952218949198556      -0.63077763222258876      -0.65161107059352941      -0.67197166922742613      -0.69180975640702058      -0.71107694411604871      -0.72972624496775962      -0.74771218574999498      -0.76499091729971702      -0.78152032045660835      -0.79726010782758783      -0.81217192112434422      -0.82621942383779901      -0.83936838902668121      -0.85158678200075655      -0.86284483771727249      -0.87311513268154661      -0.88237265119868302      -0.89059484579972015      -0.89776169171241516      -0.90385573522988683      -0.90886213587536768      -0.91276870224581974      -0.91556592146488613      -0.91724698216089484      -0.91780779091635356      -0.91724698216105272      -0.91556592146541971      -0.91276870224545892      -0.90886213587544395      -0.90385573522986307      -0.89776169171263309      -0.89059484579947379      -0.88237265119843800      -0.87311513268158081      -0.86284483771771248      -0.85158678200071014      -0.83936838902660360      -0.82621942383817937      -0.81217192112400827      -0.79726010782808776      -0.78152032045634134      -0.76499091729990065      -0.74771218574955334      -0.72972624496810068      -0.71107694411621358      -0.69180975640710973      -0.67197166922740259      -0.65161107059347656      -0.63077763222249372      -0.60952218949224124      -0.58789661858404663      -0.56595371110483128      -0.54374704648637306      -0.52133086247531901      -0.49875992402136105      -0.47608939088342556      -0.45337468426848149      -0.43067135283152325      -0.40803493835004861      -0.38552084140813070      -0.36318418740484526      -0.34107969321352388      -0.31926153481574743      -0.29778321622439730      -0.27669744001675062      -0.25605597978429262      -0.23590955481498124      -0.21630770729932622      -0.19729868236230660      -0.17892931118661476      -0.16124489745449216      -0.14428910731947173      -0.12810386335629753      -0.11272924338051142       -9.8203384604998001E-002  -8.4562391651785029E-002  -7.1840247382182268E-002  -6.0068730402083291E-002  -4.9277345079651105E-002  -3.9493265307236243E-002  -3.0741257400051972E-002  -2.3043514331039301E-002  -1.6419588688825485E-002  -1.0886624960166510E-002  -6.4592239344433196E-003  -3.1492147531248589E-003  -9.6579308473747458E-004   8.4506481168257833E-005  -1.4166201650936621E-032  -0.0000000000000000        7.2673959919028204E-005  -1.0034942912796035E-003  -3.2267927590062628E-003  -6.5905966111672269E-003  -1.1085587950414855E-002  -1.6699783618762877E-002  -2.3418392893862952E-002  -3.1224051250352800E-002  -4.0096958824546051E-002  -5.0014641044892595E-002  -6.0952016812217256E-002  -7.2881567922543036E-002  -8.5773417276019490E-002  -9.9595385572997991E-002 -0.11431306205894279      -0.12988988804452170      -0.14628724720229724      -0.16346455868572141      -0.18137937414062441      -0.19998748013530621      -0.21924300552957532      -0.23909853287250116      -0.25950521337039378      -0.28041288521410301      -0.30177019503569019      -0.32352472222360124      -0.34562310579663519      -0.36801117353457863      -0.39063407305104070      -0.41343640449534619      -0.43636235456120553      -0.45935583147841064      -0.48236060066768743      -0.50532042072182914      -0.52817917939486025      -0.55088102926584825      -0.57337052274959655      -0.59559274613677993      -0.61749345232618691      -0.63901919194299084      -0.66011744252048121      -0.68073673543069968      -0.70082678026759648      -0.72033858637018622      -0.73922458120625500      -0.75743872531877321      -0.77493662356814041      -0.79167563239323924      -0.80761496284070733      -0.82271577910840210      -0.83694129236773995      -0.85025684963682557      -0.86263001749842216      -0.87403066044226085      -0.88443101366795807      -0.89380575014853658      -0.90213204181528051      -0.90938961469209212      -0.91556079787437306      -0.92063056620799033      -0.92458657658251542      -0.92741919774684067      -0.92912153356900384      -0.92968943969789342      -0.92912153356917981      -0.92741919774610959      -0.92458657658245569      -0.92063056620797434      -0.91556079787450173      -0.90938961469186030      -0.90213204181526818      -0.89380575014879970      -0.88443101366777088      -0.87403066044191990      -0.86263001749825907      -0.85025684963711989      -0.83694129236711989      -0.82271577910867322      -0.80761496284038170      -0.79167563239314498      -0.77493662356803750      -0.75743872531917678      -0.73922458120579215      -0.72033858637017834      -0.70082678026750311      -0.68073673543097257      -0.66011744252039239      -0.63901919194300161      -0.61749345232608344      -0.59559274613666724      -0.57337052274957379      -0.55088102926564253      -0.52817917939483050      -0.50532042072199701      -0.48236060066761244      -0.45935583147857834      -0.43636235456077738      -0.41343640449539115      -0.39063407305110787      -0.36801117353451157      -0.34562310579671668      -0.32352472222364143      -0.30177019503570546      -0.28041288521385427      -0.25950521337055033      -0.23909853287247959      -0.21924300552949219      -0.19998748013528725      -0.18137937414070815      -0.16346455868570312      -0.14628724720241615      -0.12988988804432944      -0.11431306205915269       -9.9595385572968903E-002  -8.5773417275990832E-002  -7.2881567922498725E-002  -6.0952016812268139E-002  -5.0014641044865776E-002  -4.0096958824547023E-002  -3.1224051250349199E-002  -2.3418392893840248E-002  -1.6699783618791986E-002  -1.1085587950365733E-002  -6.5905966112369081E-003  -3.2267927589772856E-003  -1.0034942912838056E-003   7.2673959941469996E-005  -1.4341498628072261E-032  -0.0000000000000000        6.2086528843852243E-005  -1.0359384282415335E-003  -3.2923396733200313E-003  -6.7004191254363714E-003  -1.1250760033231381E-002  -1.6931254935260147E-002  -2.3726959819934581E-002  -3.1620332820570730E-002  -4.0591375093602840E-002  -5.0617385388547237E-002  -6.1673029160989289E-002  -7.3730511074401123E-002  -8.6759654114053897E-002 -0.10072795662892031      -0.11560066368254776      -0.13134085139221910      -0.14790951813908912      -0.16526567858707800      -0.18336646163849271      -0.20216721385993053      -0.22162160791636859      -0.24168175506655892      -0.26229832126329783      -0.28342064664722527      -0.30499686819742494      -0.32697404526937690      -0.34929828771805577      -0.37191488629847930      -0.39476844502638442      -0.41780301518911989      -0.44096223066712009      -0.46418944425969899      -0.48742786466660748      -0.51062069381367059      -0.53371126417392567      -0.55664317576805089      -0.57936043250429403      -0.60180757753124736      -0.62392982728027346      -0.64567320387271299      -0.66698466556645830      -0.68781223494303123      -0.70810512450400276      -0.72781385939901411      -0.74689039696405635      -0.76528824280522689      -0.78296256312793056      -0.79987029305906698      -0.81597024068436186      -0.83122318656162242      -0.84559197846573175      -0.85904162113921567      -0.87153936082116013      -0.88305476437662633      -0.89355979279965492      -0.90302886894779666      -0.91143893931726394      -0.91876952973201886      -0.92500279479152947      -0.93012356097768301      -0.93411936330110823      -0.93698047541059037      -0.93869993308395583      -0.93927355104649735      -0.93869993308369648      -0.93698047541114704      -0.93411936330144585      -0.93012356097753413      -0.92500279479151792      -0.91876952973223613      -0.91143893931733910      -0.90302886894759438      -0.89355979279993214      -0.88305476437682728      -0.87153936082153938      -0.85904162113874427      -0.84559197846642409      -0.83122318656138927      -0.81597024068448032      -0.79987029305921897      -0.78296256312805379      -0.76528824280476426      -0.74689039696446946      -0.72781385939883092      -0.70810512450432384      -0.68781223494239108      -0.66698466556682756      -0.64567320387253690      -0.62392982728046187      -0.60180757753130310      -0.57936043250458491      -0.55664317576798128      -0.53371126417397330      -0.51062069381343911      -0.48742786466679805      -0.46418944425958103      -0.44096223066750756      -0.41780301518904850      -0.39476844502652814      -0.37191488629836222      -0.34929828771812282      -0.32697404526919382      -0.30499686819747740      -0.28342064664746097      -0.26229832126323849      -0.24168175506641690      -0.22162160791648053      -0.20216721385989928      -0.18336646163844333      -0.16526567858709665      -0.14790951813896142      -0.13134085139234292      -0.11560066368238234      -0.10072795662894787       -8.6759654114064305E-002  -7.3730511074434665E-002  -6.1673029160955802E-002  -5.0617385388620130E-002  -4.0591375093552082E-002  -3.1620332820579737E-002  -2.3726959819928888E-002  -1.6931254935243542E-002  -1.1250760033298167E-002  -6.7004191253699384E-003  -3.2923396733342946E-003  -1.0359384282577148E-003   6.2086528835730051E-005  -1.4482245678845954E-032  -0.0000000000000000        5.2760759790439280E-005  -1.0630651954396263E-003  -3.3457243858939344E-003  -6.7884626267376178E-003  -1.1381787914263902E-002  -1.7113498488724108E-002  -2.3968534043128771E-002  -3.1929218485532811E-002  -4.0975402787767692E-002  -5.1084214486061319E-002  -6.2230127525395418E-002  -7.4385137273840524E-002  -8.7518840332238459E-002 -0.10159849181501672      -0.11658907713487225      -0.13245339697013137      -0.14915215915187524      -0.16664407337233086      -0.18488594983505235      -0.20383280344094865      -0.22343796301734620      -0.24365318464005090      -0.26442876859158587      -0.28571367972396122      -0.30745567101538179      -0.32960141002390136      -0.35209660795204911      -0.37488615100032019      -0.39791423370400142      -0.42112449391637685      -0.44446014913220422      -0.46786413380437530      -0.49127923733546164      -0.51464824240305995      -0.53791406329430691      -0.56101988390377522      -0.58390929507475020      -0.60652643094449954      -0.62881610396866938      -0.65072393829275110      -0.67219650116637963      -0.69318143205371785      -0.71362756916555592      -0.73348507307126420      -0.75270554712625026      -0.77124215439445654      -0.78904973081016561      -0.80608489428436525      -0.82230614951073489      -0.83767398820535444      -0.85215098454459470      -0.86570188557201777      -0.87829369635347354      -0.88989575967405321      -0.90047983009090193      -0.91002014215455018      -0.91849347264539116      -0.92587919665998331      -0.93215933743108537      -0.93731860974392578      -0.94134445685320656      -0.94422708081149553      -0.94595946613343973      -0.94653739673785375      -0.94595946613348403      -0.94422708081132301      -0.94134445685296342      -0.93731860974406267      -0.93215933743097890      -0.92587919666001417      -0.91849347264520176      -0.91002014215478522      -0.90047983009065447      -0.88989575967398904      -0.87829369635322696      -0.86570188557228178      -0.85215098454413118      -0.83767398820530881      -0.82230614951092007      -0.80608489428427632      -0.78904973081017726      -0.77124215439483645      -0.75270554712588256      -0.73348507307155353      -0.71362756916507886      -0.69318143205431570      -0.67219650116599250      -0.65072393829302422      -0.62881610396826981      -0.60652643094451442      -0.58390929507448586      -0.56101988390396784      -0.53791406329420566      -0.51464824240321239      -0.49127923733532375      -0.46786413380435554      -0.44446014913214404      -0.42112449391629581      -0.39791423370379586      -0.37488615100061973      -0.35209660795191122      -0.32960141002398241      -0.30745567101531246      -0.28571367972395423      -0.26442876859143249      -0.24365318464039884      -0.22343796301712956      -0.20383280344110963      -0.18488594983494364      -0.16664407337240728      -0.14915215915200258      -0.13245339696999253      -0.11658907713497624      -0.10159849181494943       -8.7518840332405812E-002  -7.4385137273651147E-002  -6.2230127525488114E-002  -5.1084214485972161E-002  -4.0975402787830559E-002  -3.1929218485506297E-002  -2.3968534043170005E-002  -1.7113498488705876E-002  -1.1381787914199987E-002  -6.7884626268181350E-003  -3.3457243858576098E-003  -1.0630651954608779E-003   5.2760759829601530E-005  -1.4588103731284399E-032  -0.0000000000000000        4.4709930846772040E-005  -1.0848276128394350E-003  -3.3868458492590202E-003  -6.8545517486007573E-003  -1.1478401823161982E-002  -1.7246130244868069E-002  -2.4142597663294151E-002  -3.2150037195174390E-002  -4.1248198801153345E-002  -5.1414094680846685E-002  -6.2622069653673396E-002  -7.4843978119580795E-002  -8.8049264369588195E-002 -0.10220501997379268      -0.11727605585300541      -0.13322498765222904      -0.15001232809671097      -0.16759658214736625      -0.18593434612403806      -0.20498041238909223      -0.22468787911253602      -0.24500826415077009      -0.26589162256877430      -0.28728666759828769      -0.30914089478500173      -0.33140070906720070      -0.35401155446030330      -0.37691804605622042      -0.40006410400096071      -0.42339308914239754      -0.44684794001098682      -0.47037131080514549      -0.49390571005559847      -0.51739363962315954      -0.54077773370156035      -0.56400089749299076      -0.58700644521150724      -0.60973823709388952      -0.63214081507762732      -0.65415953682784722      -0.67574070777640816      -0.69683171087798046      -0.71738113373904355      -0.73733889284647192      -0.75665635456681080      -0.77528645264715312      -0.79318380191992188      -0.81030480794404847      -0.82660777231795290      -0.84205299340456530      -0.85660286223908599      -0.87022195336803709      -0.88287711042183026      -0.89453752619917060      -0.90517481707725500      -0.91476309156870439      -0.92327901285391833      -0.93070185514821302      -0.93701355375626172      -0.94219874870319353      -0.94624482183024294      -0.94914192727158830      -0.95088301523020269      -0.95146384900680614      -0.95088301523022956      -0.94914192727157753      -0.94624482183028935      -0.94219874870319187      -0.93701355375629314      -0.93070185514808124      -0.92327901285420799      -0.91476309156828761      -0.90517481707754044      -0.89453752619877858      -0.88287711042200612      -0.87022195336797636      -0.85660286223931770      -0.84205299340484052      -0.82660777231763194      -0.81030480794421011      -0.79318380191970939      -0.77528645264712315      -0.75665635456691149      -0.73733889284639320      -0.71738113373931700      -0.69683171087778606      -0.67574070777658712      -0.65415953682758332      -0.63214081507810793      -0.60973823709404218      -0.58700644521147305      -0.56400089749292182      -0.54077773370172522      -0.51739363962306684      -0.49390571005548151      -0.47037131080528977      -0.44684794001075601      -0.42339308914270529      -0.40006410400104025      -0.37691804605598278      -0.35401155446044602      -0.33140070906716307      -0.30914089478505280      -0.28728666759819599      -0.26589162256895121      -0.24500826415046867      -0.22468787911267746      -0.20498041238903816      -0.18593434612413540      -0.16759658214727935      -0.15001232809658319      -0.13322498765242149      -0.11727605585297320      -0.10220501997382760       -8.8049264369393782E-002  -7.4843978119820423E-002  -6.2622069653550161E-002  -5.1414094680893765E-002  -4.1248198801137961E-002  -3.2150037195202839E-002  -2.4142597663246727E-002  -1.7246130244922921E-002  -1.1478401823156131E-002  -6.8545517485920169E-003  -3.3868458492645579E-003  -1.0848276128347933E-003   4.4709930856613695E-005  -1.4658817764067207E-032  -0.0000000000000000        3.7943998587308409E-005  -1.1011921246209596E-003  -3.4156333093994058E-003  -6.8985650116306788E-003  -1.1540416142449928E-002  -1.7328887182572954E-002  -2.4248797162495606E-002  -3.2282332054187395E-002  -4.1409190236719753E-002  -5.1606324728195770E-002  -6.2848013903593708E-002  -7.5106039856462622E-002  -8.8349768994321343E-002 -0.10254620943143442      -0.11766008316257155      -0.13365391165175547      -0.15048810842121507      -0.16812107443693902      -0.18650929745494746      -0.20560745696049768      -0.22536853419886763      -0.24574392633464487      -0.26668356426308243      -0.28813603385548053      -0.31004870041820837      -0.33236783606901843      -0.35503874974712690      -0.37800591952322954      -0.40121312691078331      -0.42460359283722604      -0.44812011496001497      -0.47170520598817300      -0.49530123267822684      -0.51885055517410783      -0.54229566634718129      -0.56557933080294254      -0.58864472322671846      -0.61143556572115121      -0.63389626381679276      -0.65597204081966631      -0.67760907017992889      -0.69875460554862423      -0.71935710822973531      -0.73936637169841457      -0.75873364290046041      -0.77741174003705593      -0.79535516654113592      -0.81252022099105303      -0.82886510267209412      -0.84435001255316489      -0.85893724941684335      -0.87259130093120651      -0.88527892941842889      -0.89696925214058276      -0.90763381588859193      -0.91724666570119628      -0.92578440755624958      -0.93322626486787830      -0.93955412866499244      -0.94475260132989758      -0.94880903378056403      -0.95171355602211027      -0.95345910098333064      -0.95404142158182659      -0.95345910098346975      -0.95171355602208285      -0.94880903378079451      -0.94475260132976357      -0.93955412866510568      -0.93322626486785443      -0.92578440755617331      -0.91724666570163871      -0.90763381588836922      -0.89696925214133383      -0.88527892941825848      -0.87259130093121395      -0.85893724941687766      -0.84435001255282882      -0.82886510267232494      -0.81252022099074261      -0.79535516654152627      -0.77741174003683844      -0.75873364290056344      -0.73936637169847763      -0.71935710822966725      -0.69875460554860003      -0.67760907017995897      -0.65597204081990179      -0.63389626381636355      -0.61143556572078150      -0.58864472322698347      -0.56557933080287170      -0.54229566634708681      -0.51885055517409717      -0.49530123267855825      -0.47170520598789256      -0.44812011496021825      -0.42460359283715160      -0.40121312691063221      -0.37800591952336587      -0.35503874974691579      -0.33236783606919962      -0.31004870041812316      -0.28813603385555558      -0.26668356426298162      -0.24574392633480679      -0.22536853419888275      -0.20560745696034069      -0.18650929745498446      -0.16812107443694957      -0.15048810842131397      -0.13365391165160975      -0.11766008316256700      -0.10254620943139897       -8.8349768994508485E-002  -7.5106039856284335E-002  -6.2848013903646166E-002  -5.1606324728263882E-002  -4.1409190236637215E-002  -3.2282332054196679E-002  -2.4248797162522442E-002  -1.7328887182553047E-002  -1.1540416142430817E-002  -6.8985650116652510E-003  -3.4156333093972747E-003  -1.1011921245895010E-003   3.7943998567071857E-005  -1.4694217420895583E-032  -0.0000000000000000        3.2469578695990870E-005  -1.1121386704864740E-003  -3.4320464610092995E-003  -6.9204350987357947E-003  -1.1567729830114226E-002  -1.7361627898649618E-002  -2.4286944223196928E-002  -3.2325861383011328E-002  -4.1458075742523831E-002  -5.1660537433878939E-002  -6.2907521217761705E-002  -7.5170805703484250E-002  -8.8419754030671593E-002 -0.10262137113193617      -0.11774037585675015      -0.13373928655822082      -0.15057851369732539      -0.16821645522150927      -0.18660959590371476      -0.20571261227797008      -0.22547848267532511      -0.24585860138484880      -0.26680289646715222      -0.28825995100533636      -0.31017712755873184      -0.33250069554848383      -0.35517596126037071      -0.37814740016504272      -0.40135879122408252      -0.42475335286634913      -0.44827388030252080      -0.47186288384901665      -0.49546272792904872      -0.51901577040731173      -0.54246450193383589      -0.56575168495630357      -0.58882049205916009      -0.61161464330894544      -0.63407854226195814      -0.65615741031633057      -0.67779741907639512      -0.69894582041857212      -0.71955107393658457      -0.73956297146527605      -0.75893275838076124      -0.77761325138140713      -0.79555895247495390      -0.81272615888018462      -0.82907306860216834      -0.84455988139740279      -0.85914889491762447      -0.87280459576777614      -0.88549374528945135      -0.89718545983675901      -0.90785128536941395      -0.91746526617592095      -0.92600400755895296      -0.93344673233538389      -0.93977533101980726      -0.94497440555388690      -0.94903130649763978      -0.95193616357713773      -0.95368190952079168      -0.95426429712637373      -0.95368190952059351      -0.95193616357711830      -0.94903130649729683      -0.94497440555394352      -0.93977533101971455      -0.93344673233550024      -0.92600400755869794      -0.91746526617571700      -0.90785128536940662      -0.89718545983612663      -0.88549374528950398      -0.87280459576797598      -0.85914889491744484      -0.84455988139764515      -0.82907306860199370      -0.81272615888065192      -0.79555895247449937      -0.77761325138163684      -0.75893275838058916      -0.73956297146504857      -0.71955107393665596      -0.69894582041862463      -0.67779741907627056      -0.65615741031610475      -0.63407854226235005      -0.61161464330914805      -0.58882049205893883      -0.56575168495643235      -0.54246450193385343      -0.51901577040735658      -0.49546272792876184      -0.47186288384944886      -0.44827388030223131      -0.42475335286629817      -0.40135879122423562      -0.37814740016501208      -0.35517596126057205      -0.33250069554821277      -0.31017712755892668      -0.28825995100525198      -0.26680289646718020      -0.24585860138481555      -0.22547848267519496      -0.20571261227813567      -0.18660959590376713      -0.16821645522145151      -0.15057851369719599      -0.13373928655845180      -0.11774037585667375      -0.10262137113197210       -8.8419754030513220E-002  -7.5170805703562840E-002  -6.2907521217822185E-002  -5.1660537433763462E-002  -4.1458075742660062E-002  -3.2325861382946824E-002  -2.4286944223203294E-002  -1.7361627898628610E-002  -1.1567729830140618E-002  -6.9204350987152451E-003  -3.4320464609538435E-003  -1.1121386705670372E-003   3.2469578739939412E-005  -1.4694217420895583E-032  -0.0000000000000000        2.8289935398308100E-005  -1.1176607238785187E-003  -3.4360755301874458E-003  -6.9201489960610549E-003  -1.1560326638097449E-002  -1.7344332918933687E-002  -2.4257016145536162E-002  -3.2280599259439671E-002  -4.1394826191484956E-002  -5.1576700486529410E-002  -6.2800556121135234E-002  -7.5038237041669578E-002  -8.8259177731567690E-002 -0.10243046022405713      -0.11751688600218342      -0.13348106138217805      -0.15028348990447421      -0.16788266747920494      -0.18623518147882787      -0.20529581541438660      -0.22501765871440410      -0.24535222060983022      -0.26624954766844167      -0.28765834475200563      -0.30952609917451279      -0.33179920777812422      -0.35442310662903054      -0.37734240301456839      -0.40050100942866229      -0.42384227922326140      -0.44730914359115054      -0.47084424956005166      -0.49439009865338940      -0.51788918589835387      -0.54128413883250370      -0.56451785617668715      -0.58753364585034629      -0.61027536197941512      -0.63268754058357612      -0.65471553359872925      -0.67630564093098633      -0.69740524020258221      -0.71796291389533218      -0.73792857357457675      -0.75725358089636685      -0.77589086510862448      -0.79379503675757390      -0.81092249733623267      -0.82723154459100978      -0.84268247326148704      -0.85723767097638515      -0.87086170910738703      -0.88352142833313119      -0.89518601873360526      -0.90582709419661545      -0.91541876097777120      -0.92393768023536516      -0.93136312439724200      -0.93767702721573365      -0.94286402740265507      -0.94691150572317262      -0.94980961547216969      -0.95155130625545947      -0.95213234101368871      -0.95155130625564888      -0.94980961547233478      -0.94691150572318972      -0.94286402740293396      -0.93767702721555946      -0.93136312439736380      -0.92393768023554501      -0.91541876097784725      -0.90582709419676988      -0.89518601873381676      -0.88352142833318881      -0.87086170910703353      -0.85723767097641923      -0.84268247326139911      -0.82723154459128201      -0.81092249733550470      -0.79379503675810836      -0.77589086510847738      -0.75725358089646455      -0.73792857357488251      -0.71796291389515476      -0.69740524020254591      -0.67630564093105838      -0.65471553359899282      -0.63268754058316390      -0.61027536197956611      -0.58753364585036183      -0.56451785617665939      -0.54128413883237481      -0.51788918589831900      -0.49439009865366246      -0.47084424955952836      -0.44730914359155577      -0.42384227922329393      -0.40050100942849121      -0.37734240301462346      -0.35442310662891374      -0.33179920777833116      -0.30952609917422341      -0.28765834475214236      -0.26624954766843306      -0.24535222060986239      -0.22501765871447474      -0.20529581541439929      -0.18623518147861168      -0.16788266747936884      -0.15028348990454013      -0.13348106138199320      -0.11751688600230305      -0.10243046022404094       -8.8259177731615679E-002  -7.5038237041675296E-002  -6.2800556120994208E-002  -5.1576700486741685E-002  -4.1394826191296141E-002  -3.2280599259492608E-002  -2.4257016145535944E-002  -1.7344332918968551E-002  -1.1560326638087542E-002  -6.9201489960448136E-003  -3.4360755302550922E-003  -1.1176607238075024E-003   2.8289935406730968E-005  -1.4658817764067207E-032  -0.0000000000000000        2.5404978309474883E-005  -1.1177652966104321E-003  -3.4277412819782773E-003  -6.8977480035703745E-003  -1.1518275125420280E-002  -1.7277104712478512E-002  -2.4159155865899049E-002  -3.2146735538074039E-002  -4.1219684701002214E-002  -5.1355116483242313E-002  -6.2527486747823866E-002  -7.4708773437283910E-002  -8.7868556811363699E-002 -0.10197407609265854      -0.11699030097240243      -0.13288001658607429      -0.14960391546554641      -0.16712069222473541      -0.18538714216113014      -0.20435826543350938      -0.22398737630306892      -0.24422621648102547      -0.26502507209000248      -0.28633289404272649      -0.30809742160094555      -0.33026530883880095      -0.35278225371263189      -0.37559312942374740      -0.39864211775891356      -0.42187284408349829      -0.44522851367072219      -0.46865204902243712      -0.49208622787212492      -0.51547382151316501      -0.53875773313915110      -0.56188113585228361      -0.58478761000626156      -0.60742127956038505      -0.62972694710691302      -0.65165022725495514      -0.67313767803816182      -0.69413693004553401      -0.71459681294457089      -0.73446747911044941      -0.75370052404783483      -0.77224910332562047      -0.79006804573888623      -0.80711396242067635      -0.82334535165494094      -0.83872269911288921      -0.85320857330282907      -0.86676771597415092      -0.87936712727903510      -0.89097614547028547      -0.90156652095866241      -0.91111248453538296      -0.91959080961032014      -0.92698086830353610      -0.93326468126216378      -0.93842696108283363      -0.94245514922536644      -0.94533944634931211      -0.94707283596920522      -0.94765110140623832      -0.94707283596911418      -0.94533944634907485      -0.94245514922575502      -0.93842696108210399      -0.93326468126270623      -0.92698086830306792      -0.91959080961048634      -0.91111248453536076      -0.90156652095860190      -0.89097614547032877      -0.87936712727889987      -0.86676771597446622      -0.85320857330295097      -0.83872269911273267      -0.82334535165477729      -0.80711396242124978      -0.79006804573846168      -0.77224910332565078      -0.75370052404786014      -0.73446747911024457      -0.71459681294499389      -0.69413693004513000      -0.67313767803843427      -0.65165022725464417      -0.62972694710725907      -0.60742127956018033      -0.58478761000628399      -0.56188113585228883      -0.53875773313927999      -0.51547382151332499      -0.49208622787183759      -0.46865204902285890      -0.44522851367038407      -0.42187284408368564      -0.39864211775891573      -0.37559312942366496      -0.35278225371275945      -0.33026530883866451      -0.30809742160125592      -0.28633289404257273      -0.26502507208994569      -0.24422621648100340      -0.22398737630309598      -0.20435826543340235      -0.18538714216127719      -0.16712069222467685      -0.14960391546557059      -0.13288001658604859      -0.11699030097240368      -0.10197407609260203       -8.7868556811397810E-002  -7.4708773437253156E-002  -6.2527486747951014E-002  -5.1355116483063797E-002  -4.1219684701176228E-002  -3.2146735537980142E-002  -2.4159155865924570E-002  -1.7277104712476295E-002  -1.1518275125383701E-002  -6.8977480036433126E-003  -3.4277412818756224E-003  -1.1177652966992886E-003   2.5404978330533288E-005  -1.4588103731284399E-032  -0.0000000000000000        2.3811268611990445E-005  -1.1124729117355943E-003  -3.4070949528963042E-003  -6.8533276142018502E-003  -1.1441728464459322E-002  -1.7160167412803594E-002  -2.3993671572446310E-002  -3.1924675347732849E-002  -4.0933166000062859E-002  -5.0996422140637106E-002  -6.2089083893520122E-002  -7.4183331517196860E-002  -8.7248965126432709E-002 -0.10125346083441575      -0.11616204170678079      -0.13193776211551358      -0.14854159903628633      -0.16593254604011548      -0.18406771117644238      -0.20290242038578815      -0.22239032595886080      -0.24248351905369958      -0.26313264581727402      -0.28428702688657348      -0.30589478005201864      -0.32790294580415547      -0.35025761546713674      -0.37290406160796596      -0.39578687040846283      -0.41885007568391625      -0.44203729421461102      -0.46529186208250928      -0.48855697165882006      -0.51177580894240682      -0.53489169088712685      -0.55784820241268396      -0.58058933275117519      -0.60305961081146231      -0.62520423922728485      -0.64696922677129642      -0.66830151881580691      -0.68914912551686813      -0.70946124743085059      -0.72918839823492165      -0.74828252428636444      -0.76669712070201923      -0.78438734370038887      -0.80131011892595716      -0.81742424549252368      -0.83269049550494345      -0.84707170880496019      -0.86053288272818840      -0.87304125663995280      -0.88456639106325474      -0.89508024119137575      -0.90455722462097565      -0.91297428313527540      -0.92031093838975009      -0.92654934136946443      -0.93167431549186353      -0.93567339326017374      -0.93853684636812873      -0.94025770919943419      -0.94083179564106934      -0.94025770919922969      -0.93853684636840917      -0.93567339325990107      -0.93167431549267543      -0.92654934136878053      -0.92031093839029654      -0.91297428313497031      -0.90455722462076271      -0.89508024119136675      -0.88456639106309209      -0.87304125664018528      -0.86053288272798900      -0.84707170880496097      -0.83269049550521734      -0.81742424549238046      -0.80131011892593862      -0.78438734370051422      -0.76669712070212082      -0.74828252428616382      -0.72918839823522452      -0.70946124743019190      -0.68914912551762886      -0.66830151881542332      -0.64696922677140112      -0.62520423922719459      -0.60305961081158554      -0.58058933275115987      -0.55784820241270405      -0.53489169088709099      -0.51177580894209707      -0.48855697165915279      -0.46529186208212420      -0.44203729421493182      -0.41885007568356514      -0.39578687040861105      -0.37290406160791656      -0.35025761546700779      -0.32790294580438700      -0.30589478005159881      -0.28428702688681512      -0.26313264581728502      -0.24248351905372384      -0.22239032595888353      -0.20290242038580980      -0.18406771117634815      -0.16593254604012261      -0.14854159903623820      -0.13193776211557601      -0.11616204170677839      -0.10125346083453898       -8.7248965126296971E-002  -7.4183331517234219E-002  -6.2089083893432949E-002  -5.0996422140751549E-002  -4.0933165999957992E-002  -3.1924675347868942E-002  -2.3993671572355199E-002  -1.7160167412803337E-002  -1.1441728464498114E-002  -6.8533276141511347E-003  -3.4070949529727643E-003  -1.1124729116678239E-003   2.3811268586938165E-005  -1.4482245678845954E-032  -0.0000000000000000        2.3502032611340880E-005  -1.1018175412608315E-003  -3.3742181118904687E-003  -6.7870372592757303E-003  -1.1330924044694868E-002  -1.6993866242321756E-002  -2.3761035923288321E-002  -3.1615038070517784E-002  -4.0536055133083185E-002  -5.0501586707538508E-002  -6.1486519091840372E-002  -7.3463302690892143E-002  -8.6402031011293914E-002 -0.10027049618610499      -0.11503425919954989      -0.13065673342624406      -0.14709927504529927      -0.16432127611591588      -0.18228026150043689      -0.20093199127351910      -0.22023056812360337      -0.24012854878232279      -0.26057705901341877      -0.28152591195654075      -0.30292372959476127      -0.32471806708506223      -0.34685553964215371      -0.36928195168278671      -0.39194242791248268      -0.41478154603550565      -0.43774347078136944      -0.46077208890238658      -0.48381114484735782      -0.50680437674600032      -0.52969565241915295      -0.55242910504410292      -0.57494926818652714      -0.59720120984143865      -0.61913066518327353      -0.64068416769209813      -0.66180917834297792      -0.68245421255215954      -0.70256896456024021      -0.72210442897738447      -0.74101301916065787      -0.75924868218298136      -0.77676701007167737      -0.79352534708519051      -0.80948289274641416      -0.82460080039135297      -0.83884227100140230      -0.85217264208144949      -0.86455947137976408      -0.87597261524249348      -0.88638430141475066      -0.89576919611379990      -0.90410446521301602      -0.91136982938515632      -0.91754761307947696      -0.92262278720654278      -0.92658300543324590      -0.92941863399924018      -0.93112277498033036      -0.93169128294817116      -0.93112277498055696      -0.92941863399906788      -0.92658300543318328      -0.92262278720611346      -0.91754761307982757      -0.91136982938490052      -0.90410446521315579      -0.89576919611421135      -0.88638430141472080      -0.87597261524272874      -0.86455947137961842      -0.85217264208153309      -0.83884227100109643      -0.82460080039131378      -0.80948289274669638      -0.79352534708502853      -0.77676701007164672      -0.75924868218297181      -0.74101301916075257      -0.72210442897700511      -0.70256896456085027      -0.68245421255146410      -0.66180917834333264      -0.64068416769221115      -0.61913066518307647      -0.59720120984128999      -0.57494926818657632      -0.55242910504408049      -0.52969565241915373      -0.50680437674631307      -0.48381114484695537      -0.46077208890283233      -0.43774347078087394      -0.41478154603588563      -0.39194242791233092      -0.36928195168290079      -0.34685553964231525      -0.32471806708479672      -0.30292372959506453      -0.28152591195631654      -0.26057705901357986      -0.24012854878221432      -0.22023056812354083      -0.20093199127368319      -0.18228026150037616      -0.16432127611589670      -0.14709927504537906      -0.13065673342624612      -0.11503425919951861      -0.10027049618600227       -8.6402031011433206E-002  -7.3463302690836813E-002  -6.1486519091906687E-002  -5.0501586707485308E-002  -4.0536055133116297E-002  -3.1615038070426996E-002  -2.3761035923379605E-002  -1.6993866242279786E-002  -1.1330924044684937E-002  -6.7870372593520035E-003  -3.3742181117917911E-003  -1.1018175413442560E-003   2.3502032644813644E-005  -1.4341498628072261E-032  -0.0000000000000000        2.4467184596964038E-005  -1.0858465139034980E-003  -3.3292224440135852E-003  -6.6990799265888093E-003  -1.1186182869752011E-002  -1.6778666645978907E-002  -2.3461884866397161E-002  -3.1218655799746628E-002  -4.0029405518566430E-002  -4.9871909565945179E-002  -6.0721361729016786E-002  -7.2550549725410834E-002  -8.5329933280828399E-002  -9.9027698904112241E-002 -0.11360982922777280      -0.12904018552138047      -0.14528059700800983      -0.16229095279828357      -0.18002929762286199      -0.19845193298688094      -0.21751352325876483      -0.23716720573811675      -0.25736470424158037      -0.27805644599485674      -0.29919168162105148      -0.32071860794430762      -0.34258449332855939      -0.36473580523916560      -0.38711833972547532      -0.40967735251429455      -0.43235769138926672      -0.45510392954877560      -0.47786049960551225      -0.50057182792763799      -0.52318246896609755      -0.54563723928000718      -0.56788135090112513      -0.58986054374870556      -0.61152121675034676      -0.63281055736518321      -0.65367666919805290      -0.67406869738530051      -0.69393695147134993      -0.71323302544917411      -0.73190991471082079      -0.74992212959181570      -0.76722580526556727      -0.78377880769772656      -0.79954083542484067      -0.81447351689859704      -0.82854050316789740      -0.84170755567403632      -0.85394262894442619      -0.86521594798998758      -0.87550008021699088      -0.88477000167966902      -0.89300315751460002      -0.90017951641515104      -0.90628161900163662      -0.91129461999338579      -0.91520632405139224      -0.91800721523764539      -0.91969047998927156      -0.92025202357659375      -0.91969047998931186      -0.91800721523758044      -0.91520632405156066      -0.91129461999345318      -0.90628161900179660      -0.90017951641499716      -0.89300315751475123      -0.88477000167926345      -0.87550008021707393      -0.86521594798979240      -0.85394262894422335      -0.84170755567414379      -0.82854050316836247      -0.81447351689837499      -0.79954083542451670      -0.78377880769790265      -0.76722580526555928      -0.74992212959182181      -0.73190991471101396      -0.71323302544930423      -0.69393695147097090      -0.67406869738585395      -0.65367666919763445      -0.63281055736507663      -0.61152121675066651      -0.58986054374883090      -0.56788135090110559      -0.54563723927990582      -0.52318246896613907      -0.50057182792750166      -0.47786049960569821      -0.45510392954853635      -0.43235769138971752      -0.40967735251415183      -0.38711833972542437      -0.36473580523904375      -0.34258449332844998      -0.32071860794452178      -0.29919168162092891      -0.27805644599496016      -0.25736470424132135      -0.23716720573831376      -0.21751352325878281      -0.19845193298671671      -0.18002929762301131      -0.16229095279818020      -0.14528059700812043      -0.12904018552133525      -0.11360982922775809       -9.9027698904179839E-002  -8.5329933280726467E-002  -7.2550549725459296E-002  -6.0721361728999557E-002  -4.9871909565955053E-002  -4.0029405518558082E-002  -3.1218655799746871E-002  -2.3461884866433282E-002  -1.6778666645986619E-002  -1.1186182869724977E-002  -6.6990799265180239E-003  -3.3292224441082144E-003  -1.0858465138607930E-003   2.4467184628695763E-005  -1.4166201650936621E-032  -0.0000000000000000        2.6693356587298829E-005  -1.0646203869887805E-003  -3.2722494648251129E-003  -6.5897116453561399E-003  -1.1007908754628109E-002  -1.6515153132805088E-002  -2.3097016063669578E-002  -3.0736571288797306E-002  -3.9414536353030584E-002  -4.9109017041872392E-002  -5.9795575193350374E-002  -7.1447402185504966E-002  -8.4035395897415044E-002  -9.7528214618665496E-002 -0.11189234533194183      -0.12709218501105057      -0.14309012861779266      -0.15984665967494707      -0.17732044457770449      -0.19546843224729146      -0.21424595865565693      -0.23360685526309011      -0.25350356092452597      -0.27388723705476720      -0.29470788583922775      -0.31591447122481747      -0.33745504240037638      -0.35927685947519655      -0.38132652104666848      -0.40355009335214537      -0.42589324069165246      -0.44830135681433136      -0.47071969693758225      -0.49309351009594449      -0.51536817149058733      -0.53748931452182513      -0.55940296219269148      -0.58105565755681643      -0.60239459290393615      -0.62336773736831863      -0.64392396265213614      -0.66401316656498088      -0.68358639407032940      -0.70259595556591270      -0.72099554209145744      -0.73874033720506582      -0.75578712524347702      -0.77209439571612981      -0.78762244357557709      -0.80233346512248582      -0.81619164931891230      -0.82916326428224962      -0.84121673875909553      -0.85232273837721839      -0.86245423649289599      -0.87158657946431195      -0.87969754619595986      -0.88676740179793800      -0.89277894525479429      -0.89771755095948536      -0.90157120403854718      -0.90433052936552516      -0.90598881420405641      -0.90654202441481457      -0.90598881420407518      -0.90433052936554126      -0.90157120403847790      -0.89771755095945549      -0.89277894525454338      -0.88676740179821556      -0.87969754619575624      -0.87158657946456020      -0.86245423649274422      -0.85232273837739592      -0.84121673875954750      -0.82916326428184528      -0.81619164931867794      -0.80233346512264936      -0.78762244357590427      -0.77209439571584249      -0.75578712524355773      -0.73874033720500987      -0.72099554209115146      -0.70259595556587695      -0.68358639407053678      -0.66401316656465226      -0.64392396265244556      -0.62336773736826678      -0.60239459290366160      -0.58105565755688837      -0.55940296219258756      -0.53748931452211113      -0.51536817149045677      -0.49309351009602553      -0.47071969693766447      -0.44830135681421079      -0.42589324069160239      -0.40355009335202030      -0.38132652104684056      -0.35927685947532501      -0.33745504240049490      -0.31591447122457716      -0.29470788583931529      -0.27388723705471368      -0.25350356092473902      -0.23360685526296515      -0.21424595865558124      -0.19546843224736685      -0.17732044457765667      -0.15984665967503942      -0.14309012861767662      -0.12709218501104788      -0.11189234533195232       -9.7528214618636380E-002  -8.4035395897522791E-002  -7.1447402185458017E-002  -5.9795575193348750E-002  -4.9109017041887817E-002  -3.9414536352982033E-002  -3.0736571288896106E-002  -2.3097016063581464E-002  -1.6515153132819899E-002  -1.1007908754636246E-002  -6.5897116454353708E-003  -3.2722494647092976E-003  -1.0646203870445202E-003   2.6693356588246015E-005  -1.3956777053211160E-032  -0.0000000000000000        3.0163937378553700E-005  -1.0382127896697551E-003  -3.2034701587238621E-003  -6.4592408455037839E-003  -1.0796587320571243E-002  -1.6204027830328063E-002  -2.2667386925995764E-002  -3.0170035386489442E-002  -3.8693029377966828E-002  -4.8214858422816108E-002  -5.8711512076912990E-002  -7.0156650743972856E-002  -8.2521681330913657E-002  -9.5775810164527742E-002 -0.10988611006337555      -0.12481760021491116      -0.14053333264649454      -0.15699448121523946      -0.17416043427189359      -0.19198889257746804      -0.21043597200413872      -0.22945631008755199      -0.24900317597982508      -0.26902858361162230      -0.28948340783956200      -0.31031750333081509      -0.33147982589326042      -0.35291855596043170      -0.37458122393867060      -0.39641483710896702      -0.41836600777865479      -0.44038108237275359      -0.46240627116198080      -0.48438777829614921      -0.50627193185572295      -0.52800531358005431      -0.54953488798186423      -0.57080813052385659      -0.59177315455202406      -0.61237883668287973      -0.63257494033565043      -0.65231223711694097      -0.67154262576380397      -0.69021924835887349      -0.70829660353443802      -0.72573065639686363      -0.74247894490262778      -0.75850068243442104      -0.77375685632275504      -0.78821032208249964      -0.80182589313263475      -0.81457042578753625      -0.82641289930763318      -0.83732449082454619      -0.84727864495455774      -0.85625113793660979      -0.86422013613295434      -0.87116624876416859      -0.87707257473642031      -0.88192474346085192      -0.88571094955787788      -0.88842198136872363      -0.89005124320004159      -0.89059477125435882      -0.89005124319977491      -0.88842198136889072      -0.88571094955794938      -0.88192474346090788      -0.87707257473641209      -0.87116624876400506      -0.86422013613297000      -0.85625113793665697      -0.84727864495486882      -0.83732449082421745      -0.82641289930730055      -0.81457042578800620      -0.80182589313253849      -0.78821032208256425      -0.77375685632247360      -0.75850068243467350      -0.74247894490251254      -0.72573065639683110      -0.70829660353477097      -0.69021924835882209      -0.67154262576391022      -0.65231223711685193      -0.63257494033572881      -0.61237883668292470      -0.59177315455233703      -0.57080813052353307      -0.54953488798210670      -0.52800531357968783      -0.50627193185582964      -0.48438777829610596      -0.46240627116164545      -0.44038108237309692      -0.41836600777864236      -0.39641483710898295      -0.37458122393880378      -0.35291855596019439      -0.33147982589317654      -0.31031750333103664      -0.28948340783948506      -0.26902858361163129      -0.24900317597982594      -0.22945631008747513      -0.21043597200427783      -0.19198889257745058      -0.17416043427182515      -0.15699448121525683      -0.14053333264648640      -0.12481760021497944      -0.10988611006336109       -9.5775810164465236E-002  -8.2521681330925925E-002  -7.0156650743938884E-002  -5.8711512076965490E-002  -4.8214858422758258E-002  -3.8693029378109173E-002  -3.0170035386303196E-002  -2.2667386926076814E-002  -1.6204027830344424E-002  -1.0796587320543210E-002  -6.4592408454771611E-003  -3.2034701587664734E-003  -1.0382127896642391E-003   3.0163937358595354E-005  -1.3713729357095218E-032  -0.0000000000000000        3.4859118651079209E-005  -1.0067102308882071E-003  -3.1230845493324891E-003  -6.3080275875094871E-003  -1.0552784793542934E-002  -1.5846108754028605E-002  -2.2174112261579202E-002  -2.9520503972818642E-002  -3.7866725010212779E-002  -4.7191701197695814E-002  -5.7471908436472395E-002  -6.8681540382952377E-002  -8.0792582611197400E-002  -9.3774864418675857E-002 -0.10759612452280252      -0.12222208933173055      -0.13761655767423675      -0.15374148799545462      -0.17055708914816275      -0.18802191633703075      -0.20609297174943103      -0.22472580896021929      -0.24387464067457112      -0.26349244960281332      -0.28353110227633821      -0.30394146552958118      -0.32467352538938332      -0.34567650807405803      -0.36689900281193905      -0.38828908618782920      -0.40979444771407714      -0.43136251632277317      -0.45294058747390376      -0.47447595058271808      -0.49591601643512473      -0.51720844431624180      -0.53830126851831184      -0.55914302393411897      -0.57968287044058786      -0.59987071574999806      -0.61965733646473864      -0.63899449700952993      -0.65783506618441323      -0.67613313103307837      -0.69384410777239414      -0.71092484950016122      -0.72733375043013127      -0.74303084639971284      -0.75797791140998982      -0.77213854996251396      -0.78547828497474970      -0.79796464105520448      -0.80956722294494110      -0.82025778893479373      -0.83001031907412648      -0.83880107801624715      -0.84660867234596204      -0.85341410224821668      -0.85920080739243443      -0.86395470693207299      -0.86766423350774624      -0.87032036118526290      -0.87191662725451269      -0.87244914783343541      -0.87191662725469898      -0.87032036118526113      -0.86766423350760269      -0.86395470693198728      -0.85920080739252569      -0.85341410224830372      -0.84660867234616510      -0.83880107801595338      -0.83001031907363987      -0.82025778893528212      -0.80956722294501204      -0.79796464105489051      -0.78547828497501371      -0.77213854996229658      -0.75797791141022930      -0.74303084639965622      -0.72733375043005855      -0.71092484950036861      -0.69384410777207106      -0.67613313103340045      -0.65783506618387599      -0.63899449700981081      -0.61965733646455223      -0.59987071575014839      -0.57968287044012501      -0.55914302393467530      -0.53830126851795279      -0.51720844431663948      -0.49591601643507588      -0.47447595058257019      -0.45294058747450477      -0.43136251632222355      -0.40979444771399282      -0.38828908618785946      -0.36689900281176585      -0.34567650807412120      -0.32467352538948624      -0.30394146552960072      -0.28353110227610584      -0.26349244960308144      -0.24387464067426820      -0.22472580896051253      -0.20609297174926255      -0.18802191633714224      -0.17055708914816936      -0.15374148799541185      -0.13761655767421671      -0.12222208933176669      -0.10759612452275553       -9.3774864418748508E-002  -8.0792582611213443E-002  -6.8681540382884654E-002  -5.7471908436550326E-002  -4.7191701197672450E-002  -3.7866725010153035E-002  -2.9520503972893665E-002  -2.2174112261536066E-002  -1.5846108754051728E-002  -1.0552784793572705E-002  -6.3080275875389549E-003  -3.1230845492502594E-003  -1.0067102309381706E-003   3.4859118682929437E-005  -1.3437644085777212E-032  -0.0000000000000000        4.0755949911264107E-005  -9.7021187906319660E-004  -3.0313211961072650E-003  -6.1364826696605011E-003  -1.0277146606527498E-002  -1.5442327797428237E-002  -2.1618461543696708E-002  -2.8789634398576323E-002  -3.6937717848713025E-002  -4.6042125527854728E-002  -5.6079877129492924E-002  -6.7025762495819943E-002  -7.8852414108309482E-002  -9.1530357656686018E-002 -0.10502807621374773      -0.11931208670274682      -0.13434702268402396      -0.15009571954825182      -0.16651930321457495      -0.18357728387018088      -0.20122765428887826      -0.21942699184136774      -0.23813056375532071      -0.25729243545275771      -0.27686558174100045      -0.29680200062886519      -0.31705282947670288      -0.33756846321905659      -0.35829867436383456      -0.37919273447915808      -0.40019953688238080      -0.42126772022431347      -0.44234579268375851      -0.46338225645585140      -0.48432573225687292      -0.50512508352090302      -0.52572954000410865      -0.54608882050170626      -0.56615325435950659      -0.58587390152354846      -0.60520267079296253      -0.62409243604014808      -0.64249715007189201      -0.66037195589373043      -0.67767329508484253      -0.69435901303387604      -0.71038846078260287      -0.72572259322212329      -0.74032406341898227      -0.75415731282817544      -0.76718865719037077      -0.77938636789748461      -0.79072074863055697      -0.80116420708863179      -0.81069132163573798      -0.81927890270066805      -0.82690604878906315      -0.83355419696021471      -0.83920716766815395      -0.84385120383348922      -0.84747500406854992      -0.85006974997612927      -0.85162912744263852      -0.85214934189130476      -0.85162912744252217      -0.85006974997592943      -0.84747500406868070      -0.84385120383352430      -0.83920716766825998      -0.83355419696027111      -0.82690604878870166      -0.81927890270103532      -0.81069132163613056      -0.80116420708815661      -0.79072074863071939      -0.77938636789760141      -0.76718865719008222      -0.75415731282851095      -0.74032406341857715      -0.72572259322232691      -0.71038846078270812      -0.69435901303377645      -0.67767329508494378      -0.66037195589346842      -0.64249715007251840      -0.62409243603988485      -0.60520267079309042      -0.58587390152319252      -0.56615325435997743      -0.54608882050110952      -0.52572954000438876      -0.50512508352066765      -0.48432573225682563      -0.46338225645603254      -0.44234579268329732      -0.42126772022482639      -0.40019953688243909      -0.37919273447915020      -0.35829867436382579      -0.33756846321915157      -0.31705282947677282      -0.29680200062835049      -0.27686558174163428      -0.25729243545233588      -0.23813056375561853      -0.21942699184110664      -0.20122765428905307      -0.18357728386993133      -0.16651930321465505      -0.15009571954829992      -0.13434702268407600      -0.11931208670261038      -0.10502807621389963       -9.1530357656637820E-002  -7.8852414108166236E-002  -6.7025762496117358E-002  -5.6079877129189895E-002  -4.6042125528009313E-002  -3.6937717848623874E-002  -2.8789634398638957E-002  -2.1618461543667433E-002  -1.5442327797445464E-002  -1.0277146606495357E-002  -6.1364826696544772E-003  -3.0313211961900811E-003  -9.7021187900640533E-004   4.0755949887774894E-005  -1.3129186352857953E-032  -0.0000000000000000        4.7828399675675019E-005  -9.2882930823853056E-004  -2.9284366247978337E-003  -5.9450666105116349E-003  -9.9703958110975224E-003  -1.4993728446405947E-002  -2.1001855804777470E-002  -2.7979281439249652E-002  -3.5908351567391007E-002  -4.4769017964241251E-002  -5.4538900240099074E-002  -6.5193445915512307E-002  -7.6706001047970290E-002  -8.9047859462994233E-002 -0.10218832524069701      -0.11609478720249602      -0.13073279955740466      -0.14606616487539992      -0.16205702049208984      -0.17866592980871601      -0.19585197806804619      -0.21357287171264949      -0.23178504092481078      -0.25044374514711121      -0.26950318139762863      -0.28891659512735374      -0.30863639336796522      -0.32861425988389709      -0.34880127206055500      -0.36914801924682189      -0.38960472225715453      -0.41012135375868480      -0.43064775923991994      -0.45113377828086315      -0.47152936582129945      -0.49178471314306510      -0.51185036827490149      -0.53167735551576512      -0.55121729381522677      -0.57042251369084429      -0.58924617243753474      -0.60764236731657983      -0.62556624647906900      -0.64297411733970944      -0.65982355214463462      -0.67607349048286891      -0.69168433848411159      -0.70661806447645648      -0.72083829086359696      -0.73431038200208509      -0.74700152787309892      -0.75888082333612461      -0.76991934278274909      -0.78009021000863965      -0.78936866312867282      -0.79773211439055836      -0.80516020472909822      -0.81163485294485682      -0.81714029937047972      -0.82166314393894824      -0.82519237854741401      -0.82771941364243440      -0.82923809896862577      -0.82974473841968421      -0.82923809896881373      -0.82771941364270984      -0.82519237854723226      -0.82166314393911455      -0.81714029937017651      -0.81163485294479176      -0.80516020472932015      -0.79773211439033576      -0.78936866312862286      -0.78009021000883116      -0.76991934278259500      -0.75888082333609919      -0.74700152787337515      -0.73431038200170240      -0.72083829086393769      -0.70661806447635955      -0.69168433848392019      -0.67607349048287135      -0.65982355214448996      -0.64297411733992227      -0.62556624647868719      -0.60764236731664401      -0.58924617243753352      -0.57042251369115271      -0.55121729381501328      -0.53167735551600193      -0.51185036827497221      -0.49178471314301492      -0.47152936582146038      -0.45113377828083046      -0.43064775923997800      -0.41012135375853392      -0.38960472225707682      -0.36914801924693968      -0.34880127206054434      -0.32861425988377607      -0.30863639336776361      -0.28891659512796314      -0.26950318139705637      -0.25044374514737749      -0.23178504092478772      -0.21357287171266240      -0.19585197806796328      -0.17866592980891366      -0.16205702049209247      -0.14606616487538543      -0.13073279955726835      -0.11609478720265273      -0.10218832524055359       -8.9047859463005918E-002  -7.6706001048173530E-002  -6.5193445915203374E-002  -5.4538900240303639E-002  -4.4769017964139207E-002  -3.5908351567497415E-002  -2.7979281439121057E-002  -2.1001855804944233E-002  -1.4993728446329279E-002  -9.9703958110683132E-003  -5.9450666105200656E-003  -2.9284366247803828E-003  -9.2882930828166229E-004   4.7828399729816742E-005  -1.2789099260033758E-032  -0.0000000000000000        5.6047426145719258E-005  -8.8268621681657049E-004  -2.8147146873243453E-003  -5.7342885123496798E-003  -9.6333313009683806E-003  -1.4501463223628056E-002  -2.0325864166502429E-002  -2.7091492769312900E-002  -3.4781213208436329E-002  -4.3375564423473442E-002  -5.2852820616991203E-002  -6.3189146881899125E-002  -7.4358667801681960E-002  -8.6333515216058587E-002  -9.9083888882926796E-002 -0.11257812880048147      -0.12678279351093225      -0.14166274066963830      -0.15718121092983450      -0.17329991659877883      -0.18997913462598531      -0.20717780308399042      -0.22485362072742460      -0.24296314945078784      -0.26146191945995984      -0.28030453691451152      -0.29944479378514816      -0.31883577966744736      -0.33842999527874285      -0.35817946736017009      -0.37803586471722617      -0.39795061510691898      -0.41787502269984178      -0.43776038582822613      -0.45755811473545549      -0.47721984905023956      -0.49669757468902692      -0.51594373992452636      -0.53491137031348246      -0.55355418223867281      -0.57182669476015557      -0.58968433952956234      -0.60708356849094114      -0.62398195910901444      -0.64033831687609144      -0.65611277484553221      -0.67126688995532358      -0.68576373590764728      -0.69956799237727585      -0.71264603034690199      -0.72496599334094558      -0.73649787438826519      -0.74721358850538822      -0.75708704054016751      -0.76609418820769160      -0.77421310016277323      -0.78142400897748432      -0.78770935888517113      -0.79305384818907632      -0.79744446621905229      -0.80087052475543907      -0.80332368385107156      -0.80479797196864533      -0.80528980040678289      -0.80479797196841740      -0.80332368385083330      -0.80087052475578502      -0.79744446621863396      -0.79305384818949243      -0.78770935888519689      -0.78142400897740594      -0.77421310016265565      -0.76609418820773112      -0.75708704054015663      -0.74721358850537001      -0.73649787438826175      -0.72496599334090006      -0.71264603034696328      -0.69956799237729639      -0.68576373590731432      -0.67126688995573347      -0.65611277484558650      -0.64033831687619347      -0.62398195910881760      -0.60708356849110678      -0.58968433952968091      -0.57182669476009118      -0.55355418223849029      -0.53491137031370761      -0.51594373992438236      -0.49669757468880904      -0.47721984905048276      -0.45755811473527258      -0.43776038582802812      -0.41787502270009630      -0.39795061510681901      -0.37803586471722678      -0.35817946736021716      -0.33842999527871248      -0.31883577966757021      -0.29944479378522898      -0.28030453691428969      -0.26146191946025649      -0.24296314945064076      -0.22485362072723761      -0.20717780308434428      -0.18997913462581081      -0.17329991659867369      -0.15718121092981177      -0.14166274066971815      -0.12678279351098579      -0.11257812880055795       -9.9083888882806906E-002  -8.6333515216121703E-002  -7.4358667801541031E-002  -6.3189146881991370E-002  -5.2852820617088743E-002  -4.3375564423446117E-002  -3.4781213208408428E-002  -2.7091492769359946E-002  -2.0325864166363703E-002  -1.4501463223669898E-002  -9.6333313010456730E-003  -5.7342885123721201E-003  -2.8147146872213461E-003  -8.8268621685828235E-004   5.6047426114614040E-005  -1.2418202106899347E-032  -0.0000000000000000        6.5381053384783535E-005  -8.3191811417040258E-004  -2.6904658579746422E-003  -5.5047048058887542E-003  -9.2668258528344136E-003  -1.3966790870646279E-002  -1.9592200007606021E-002  -2.6128503976650529E-002  -3.3559126884488914E-002  -4.1865242443785415E-002  -5.1025832536176353E-002  -6.1017837986314681E-002  -7.1816224965855935E-002  -8.3394031186662415E-002  -9.5722424587655466E-002 -0.10877077332225835      -0.12250672152920736      -0.13689626729988041      -0.15190384384803893      -0.16749240529879239      -0.18362351667580035      -0.20025744726063666      -0.21735326693649484      -0.23486894533797226      -0.25276145362188290      -0.27098686863042148      -0.28950047920397526      -0.30825689438026610      -0.32721015322177077      -0.34631383601215382      -0.36552117654239069      -0.38478517522620764      -0.40405871276591510      -0.42329466409648858      -0.44244601233577652      -0.46146596245689891      -0.48030805442450381      -0.49892627550193025      -0.51727517148233160      -0.53530995654786273      -0.55298662152005440      -0.57026204021870064      -0.58709407368490840      -0.60344167201185950      -0.61926497354084498      -0.63452540117975520      -0.64918575561602698      -0.66321030519476976      -0.67656487225335238      -0.68921691568813703      -0.70113560957890164      -0.71229191765394628      -0.72265866344131002      -0.73221059591707671      -0.74092445050629507      -0.74877900528008245      -0.75575513222324597      -0.76183584343647992      -0.76700633217161795      -0.77125400859995508      -0.77456853022191019      -0.77694182684713342      -0.77836812009122613      -0.77884393733045532      -0.77836812009145084      -0.77694182684722712      -0.77456853022162364      -0.77125400860028515      -0.76700633217128544      -0.76183584343647104      -0.75575513222328228      -0.74877900528039121      -0.74092445050604372      -0.73221059591700122      -0.72265866344156393      -0.71229191765398614      -0.70113560957872323      -0.68921691568839882      -0.67656487225327189      -0.66321030519518642      -0.64918575561563474      -0.63452540117970868      -0.61926497354077703      -0.60344167201205212      -0.58709407368483135      -0.57026204021864435      -0.55298662151997446      -0.53530995654789293      -0.51727517148204050      -0.49892627550221347      -0.48030805442461749      -0.46146596245664895      -0.44244601233600633      -0.42329466409672617      -0.40405871276558480      -0.38478517522637440      -0.36552117654233462      -0.34631383601225985      -0.32721015322172581      -0.30825689438021592      -0.28950047920394445      -0.27098686863043053      -0.25276145362169322      -0.23486894533821606      -0.21735326693655521      -0.20025744726029576      -0.18362351667590002      -0.16749240529898674      -0.15190384384796521      -0.13689626729969989      -0.12250672152933617      -0.10877077332199710       -9.5722424587951702E-002  -8.3394031186519654E-002  -7.1816224965978476E-002  -6.1017837986343970E-002  -5.1025832535970990E-002  -4.1865242443916109E-002  -3.3559126884410928E-002  -2.6128503976753648E-002  -1.9592200007547356E-002  -1.3966790870766559E-002  -9.2668258526670648E-003  -5.5047048058948136E-003  -2.6904658580682284E-003  -8.3191811414292239E-004   6.5381053401750080E-005  -1.2017388417183368E-032  -0.0000000000000000        7.5794456102431986E-005  -7.7667198053681563E-004  -2.5560264632603106E-003  -5.2569178822648027E-003  -8.8718239862506654E-003  -1.3391073272164961E-002  -1.8802716789564453E-002  -2.5092733115999834E-002  -3.2245146912863863E-002  -4.0241812736390284E-002  -4.9062471519218685E-002  -5.8684896102833034E-002  -6.9084955274289997E-002  -8.0236658282750284E-002  -9.2112211415709688E-002 -0.10468208547254812      -0.11791508883240963      -0.13177844261920740      -0.14623785896783834      -0.16125762373981881      -0.17680068328398912      -0.19282873446071100      -0.20930231752926004      -0.22618091175357027      -0.24342303352317557      -0.26098633679537253      -0.27882771559524239      -0.29690340834324203      -0.31516910375671975      -0.33358004805667563      -0.35209115324288626      -0.37065710615550485      -0.38923247807716715      -0.40777183459428651      -0.42622984546939024      -0.44456139425109364      -0.46272168735161251      -0.48066636234607008      -0.49835159520952854      -0.51573420625722644      -0.53277176451390029      -0.54942269026672041      -0.56564635556167076      -0.58140318238733224      -0.59665473832163574      -0.61136382940646994      -0.62549459001971985      -0.63901256954371144      -0.65188481560146094      -0.66407995368055739      -0.67556826293148964      -0.68632174798017243      -0.69631420655793963      -0.70552129280919895      -0.71392057610354243      -0.72149159522835382      -0.72821590781378653      -0.73407713488827864      -0.73906100044474521      -0.74315536592537312      -0.74635025954438761      -0.74863790037921452      -0.75001271716170126      -0.75047136173937712      -0.75001271716152929      -0.74863790037924038      -0.74635025954464573      -0.74315536592518194      -0.73906100044487544      -0.73407713488839177      -0.72821590781374801      -0.72149159522813677      -0.71392057610387161      -0.70552129280933262      -0.69631420655751985      -0.68632174798027257      -0.67556826293157024      -0.66407995368012096      -0.65188481560156286      -0.63901256954344376      -0.62549459001996810      -0.61136382940647660      -0.59665473832167748      -0.58140318238730504      -0.56564635556150467      -0.54942269026682233      -0.53277176451398234      -0.51573420625731492      -0.49835159520966038      -0.48066636234585980      -0.46272168735150560      -0.44456139425135166      -0.42622984546905796      -0.40777183459428701      -0.38923247807725664      -0.37065710615549002      -0.35209115324296847      -0.33358004805621688      -0.31516910375694263      -0.29690340834327789      -0.27882771559517500      -0.26098633679548416      -0.24342303352328137      -0.22618091175330313      -0.20930231752939685      -0.19282873446075283      -0.17680068328413054      -0.16125762373953059      -0.14623785896810670      -0.13177844261921878      -0.11791508883233774      -0.10468208547279319       -9.2112211415403877E-002  -8.0236658282887882E-002  -6.9084955274133303E-002  -5.8684896102930859E-002  -4.9062471519216500E-002  -4.0241812736343335E-002  -3.2245146913006971E-002  -2.5092733115790137E-002  -1.8802716789718264E-002  -1.3391073272038895E-002  -8.8718239863436240E-003  -5.2569178823115908E-003  -2.5560264631548290E-003  -7.7667198059435251E-004   7.5794456096858509E-005  -1.1587623786171491E-032  -0.0000000000000000        8.7250050360941742E-005  -7.1710589801071841E-004  -2.4117578498642463E-003  -4.9915746116688149E-003  -8.4493396543204296E-003  -1.2775772131478180E-002  -1.7959403537932066E-002  -2.3986774828304868E-002  -3.0842550391432660E-002  -3.8509310051132284E-002  -4.6967603328931150E-002  -5.6196089350984746E-002  -6.6171598366422182E-002  -7.6869174482090658E-002  -8.8262129986658402E-002 -0.10032211016126590      -0.11301916344920251      -0.12632181365478262      -0.14019713510736939      -0.15461083210261165      -0.16952732223990055      -0.18490982287570534      -0.20072044034838848      -0.21692026179158902      -0.23346944938957498      -0.25032733683288272      -0.26745252777555401      -0.28480299603696896      -0.30233618730690121      -0.32000912212982674      -0.33777849988299846      -0.35560080354129697      -0.37343240492950497      -0.39122967025906802      -0.40894906564571704      -0.42654726238497959      -0.44398124172909087      -0.46120839889002052      -0.47818664605434030      -0.49487451412196654      -0.51123125295527794      -0.52721692988399160      -0.54279252621666818      -0.55792003155844205      -0.57256253566610660      -0.58668431765499263      -0.60025093232340543      -0.61322929338725740      -0.62558775343691053      -0.63729618040203562      -0.64832603036596193      -0.65865041653018752      -0.66824417417822157      -0.67708392147746321      -0.68514811596994263      -0.69241710661764422      -0.69887318128138687      -0.70450060951071403      -0.70928568054545160      -0.71321673644212036      -0.71628420023575423      -0.71848059907410811      -0.71980058227678534      -0.72024093425240621      -0.71980058227675614      -0.71848059907414641      -0.71628420023533579      -0.71321673644249317      -0.70928568054526731      -0.70450060951057969      -0.69887318128145837      -0.69241710661757405      -0.68514811596969805      -0.67708392147744045      -0.66824417417863780      -0.65865041652991207      -0.64832603036607450      -0.63729618040232838      -0.62558775343681494      -0.61322929338737475      -0.60025093232334092      -0.58668431765480145      -0.57256253566626880      -0.55792003155827474      -0.54279252621721064      -0.52721692988361124      -0.51123125295553851      -0.49487451412176681      -0.47818664605436978      -0.46120839889008530      -0.44398124172925485      -0.42654726238474833      -0.40894906564605238      -0.39122967025881844      -0.37343240492974888      -0.35560080354094592      -0.33777849988325659      -0.32000912213005434      -0.30233618730685347      -0.28480299603682491      -0.26745252777568307      -0.25032733683288139      -0.23346944938945172      -0.21692026179179189      -0.20072044034802039      -0.18490982287584479      -0.16952732223998968      -0.15461083210274013      -0.14019713510695037      -0.12632181365491960      -0.11301916344929332      -0.10032211016101357       -8.8262129986970445E-002  -7.6869174481969574E-002  -6.6171598366449924E-002  -5.6196089350994037E-002  -4.6967603328915128E-002  -3.8509310051141485E-002  -3.0842550391327692E-002  -2.3986774828498834E-002  -1.7959403537808557E-002  -1.2775772131521335E-002  -8.4493396543450453E-003  -4.9915746115733123E-003  -2.4117578499226709E-003  -7.1710589798996797E-004   8.7250050354087931E-005  -1.1129943554502756E-032  -0.0000000000000000        9.9707592233399460E-005  -6.5338865517292738E-004  -2.2580454922725111E-003  -4.7093647554745550E-003  -8.0004537624815131E-003  -1.2122445405030893E-002  -1.7064380000746358E-002  -2.2813394030175748E-002  -2.9354829237115014E-002  -3.6672033385902525E-002  -4.4746412164068987E-002  -5.3557563110775801E-002  -6.3083334458715265E-002  -7.3299865989808435E-002  -8.4181640981039502E-002  -9.5701548185037857E-002 -0.10783094894827251      -0.12053974625209862      -0.13379645660435363      -0.14756828601710265      -0.16182120970252936      -0.17652005477090416      -0.19162858555387588      -0.20710959142821903      -0.22292497694899321      -0.23903585411578884      -0.25540263652981815      -0.27198513522927631      -0.28874265597256515      -0.30563409771663336      -0.32261805208690297      -0.33965290355174976      -0.35669693011762788      -0.37370840423929158      -0.39064569375839647      -0.40746736258914656      -0.42413227092036021      -0.44059967470496697      -0.45682932416650984      -0.47278156112314251      -0.48841741486110246      -0.50369869634326647      -0.51858809053217181      -0.53304924657864505      -0.54704686569307315      -0.56054678645574296      -0.57351606738355709      -0.58592306654178183      -0.59773751801062669      -0.60893060502846819      -0.61947502962636536      -0.62934507859309341      -0.63851668560852692      -0.64696748939443971      -0.65467688774678923      -0.66162608731461914      -0.66779814900927748      -0.67317802892896406      -0.67775261470993098      -0.68151075720508980      -0.68444329741819832      -0.68654308864035629      -0.68780501370555802      -0.68822599736478862      -0.68780501370586289      -0.68654308863996916      -0.68444329741866827      -0.68151075720460785      -0.67775261471017445      -0.67317802892905820      -0.66779814900915779      -0.66162608731483530      -0.65467688774681765      -0.64696748939444937      -0.63851668560815822      -0.62934507859339917      -0.61947502962621759      -0.60893060502840635      -0.59773751801067576      -0.58592306654175663      -0.57351606738351513      -0.56054678645603340      -0.54704686569276073      -0.53304924657898212      -0.51858809053160160      -0.50369869634344611      -0.48841741486089646      -0.47278156112316061      -0.45682932416666661      -0.44059967470491368      -0.42413227092017652      -0.40746736258932398      -0.39064569375790964      -0.37370840423990254      -0.35669693011712700      -0.33965290355231820      -0.32261805208628119      -0.30563409771706390      -0.28874265597228155      -0.27198513522941942      -0.25540263652970707      -0.23903585411567468      -0.22292497694918303      -0.20710959142807298      -0.19162858555429410      -0.17652005477059884      -0.16182120970249236      -0.14756828601697231      -0.13379645660470277      -0.12053974625200821      -0.10783094894807421       -9.5701548185318494E-002  -8.4181640980837094E-002  -7.3299865989845961E-002  -6.3083334458877760E-002  -5.3557563110558669E-002  -4.4746412164269327E-002  -3.6672033385762776E-002  -2.9354829237218973E-002  -2.2813394030023391E-002  -1.7064380000838871E-002  -1.2122445405047534E-002  -8.0004537624242516E-003  -4.7093647555484066E-003  -2.2580454922470237E-003  -6.5338865519210974E-004   9.9707592288654793E-005  -1.0645450313943300E-032  -0.0000000000000000        1.1312428155882994E-004  -5.8569932498182039E-004  -2.0952980411794038E-003  -4.4110192757233343E-003  -7.5263115270523939E-003  -1.1432743504845607E-002  -1.6119891488844351E-002  -2.1575519192525927E-002  -2.7785681708420468E-002  -3.4734535552727791E-002  -4.2404388090799675E-002  -5.0775825129276517E-002  -5.9827766948699276E-002  -6.9537507176064717E-002  -7.9880762232084665E-002  -9.0831730335264607E-002 -0.10236315539453877      -0.11444639274278452      -0.12705147756893001      -0.14014719724917007      -0.15370116722655727      -0.16767990972551419      -0.18204893499482308      -0.19677282490733058      -0.21181531877538415      -0.22713940118352860      -0.24270739163186439      -0.25848103577600789      -0.27442159803328925      -0.29048995535234123      -0.30664669189081573      -0.32285219441012258      -0.33906674811202014      -0.35525063273244667      -0.37136421862416663      -0.38736806261691453      -0.40322300341720585      -0.41889025631723015      -0.43433150698728190      -0.44950900412159123      -0.46438565072041588      -0.47892509378112391      -0.49309181218514608      -0.50685120257180605      -0.52016966298566081      -0.53301467410420222      -0.54535487783833747      -0.55716015312823874      -0.56840168874536168      -0.57905205292380024      -0.58908525965812963      -0.59847683150450071      -0.60720385873280636      -0.61524505469217761      -0.62258080724891174      -0.62919322618004270      -0.63506618640297041      -0.64018536694214123      -0.64453828552985282      -0.64811432877189301      -0.65090477779046407      -0.65290282929030186      -0.65410361200102629      -0.65450419844145069      -0.65410361200073408      -0.65290282929070831      -0.65090477779044942      -0.64811432877203290      -0.64453828552976700      -0.64018536694199213      -0.63506618640322454      -0.62919322617987383      -0.62258080724911080      -0.61524505469200774      -0.60720385873317817      -0.59847683150429476      -0.58908525965818470      -0.57905205292374928      -0.56840168874544539      -0.55716015312819833      -0.54535487783837300      -0.53301467410404701      -0.52016966298584877      -0.50685120257136218      -0.49309181218554315      -0.47892509378136261      -0.46438565072029442      -0.44950900412174821      -0.43433150698700679      -0.41889025631708926      -0.40322300341756645      -0.38736806261663248      -0.37136421862473024      -0.35525063273191215      -0.33906674811224385      -0.32285219440996066      -0.30664669189126254      -0.29048995535167371      -0.27442159803353089      -0.25848103577597042      -0.24270739163214408      -0.22713940118341919      -0.21181531877530263      -0.19677282490744621      -0.18204893499466174      -0.16767990972560912      -0.15370116722647334      -0.14014719724929242      -0.12705147756893101      -0.11444639274281067      -0.10236315539454106       -9.0831730335135599E-002  -7.9880762232149738E-002  -6.9537507176059332E-002  -5.9827766948611034E-002  -5.0775825129359652E-002  -4.2404388090746224E-002  -3.4734535552727458E-002  -2.7785681708519475E-002  -2.1575519192464091E-002  -1.6119891488800900E-002  -1.1432743504889433E-002  -7.5263115270609330E-003  -4.4110192757045377E-003  -2.0952980411316786E-003  -5.8569932502911372E-004   1.1312428157569276E-004  -1.0135311251146236E-032  -0.0000000000000000        1.2745487301488105E-004  -5.1422681866927376E-004  -1.9239463164130728E-003  -4.0973085424789038E-003  -7.0281196794149264E-003  -1.0708405276198159E-002  -1.5128303413978451E-002  -2.0276235226877583E-002  -2.6139003424996622E-002  -3.2701612137231627E-002  -3.9947313732070257E-002  -4.7857729753770610E-002  -5.6412904000879158E-002  -6.5591339330649839E-002  -7.5370044485609314E-002  -8.5724589977007271E-002  -9.6629168606329918E-002 -0.10805665771905974      -0.11997868402242838      -0.13236569209799035      -0.14518701626285899      -0.15841095513952280      -0.17200484859655935      -0.18593515693840598      -0.20016754218605304      -0.21466695127278682      -0.22939770095417011      -0.24432356422398785      -0.25940785803997141      -0.27461353213192602      -0.28990325869207023      -0.30523952271572219      -0.32058471279824885      -0.33590121213983015      -0.35115148956221076      -0.36629819030653404      -0.38130422639748313      -0.39613286635009715      -0.41074782401342502      -0.42511334632573688      -0.43919429977340579      -0.45295625535315825      -0.46636557181480215      -0.47938947700625811      -0.49199614710404282      -0.50415478354945364      -0.51583568750555298      -0.52701033165074518      -0.53765142913546538      -0.54773299954052224      -0.55723043167538244      -0.56612054306328374      -0.57438163597268654      -0.58199354985841445      -0.58893771008708018      -0.59519717282662943      -0.60075666599762489      -0.60560262617725924      -0.60972323138328344      -0.61310842963687462      -0.61574996325919396      -0.61764138882438469      -0.61877809273109918      -0.61915730235173116      -0.61877809273120055      -0.61764138882429032      -0.61574996325880138      -0.61310842963707957      -0.60972323138315054      -0.60560262617747518      -0.60075666599746025      -0.59519717282665696      -0.58893771008678653      -0.58199354985872542      -0.57438163597216674      -0.56612054306355042      -0.55723043167523933      -0.54773299954070975      -0.53765142913522168      -0.52701033165081412      -0.51583568750557340      -0.50415478354945198      -0.49199614710402201      -0.47938947700654255      -0.46636557181474853      -0.45295625535257633      -0.43919429977386981      -0.42511334632547354      -0.41074782401373400      -0.39613286635033629      -0.38130422639707540      -0.36629819030682398      -0.35115148956182229      -0.33590121213996321      -0.32058471279842649      -0.30523952271559401      -0.28990325869184813      -0.27461353213237200      -0.25940785803998584      -0.24432356422391804      -0.22939770095391887      -0.21466695127284674      -0.20016754218613175      -0.18593515693826251      -0.17200484859673401      -0.15841095513950451      -0.14518701626290315      -0.13236569209786192      -0.11997868402249820      -0.10805665771882626       -9.6629168606504723E-002  -8.5724589977071206E-002  -7.5370044485505924E-002  -6.5591339330838036E-002  -5.6412904000781736E-002  -4.7857729753805450E-002  -3.9947313732029914E-002  -3.2701612137294868E-002  -2.6139003424841580E-002  -2.0276235227038256E-002  -1.5128303413966889E-002  -1.0708405276168981E-002  -7.0281196793605316E-003  -4.0973085425216344E-003  -1.9239463164714117E-003  -5.1422681860074991E-004   1.2745487297140948E-004  -9.6007553357967385E-033  -0.0000000000000000        1.4265179276678431E-004  -4.3916941465983099E-004  -1.7444422463729868E-003  -3.7690404476951283E-003  -6.5071435200071363E-003  -9.9512537632595113E-003  -1.4092095536648161E-002  -1.8918775991271265E-002  -2.4418877916803337E-002  -3.0578289866915059E-002  -3.7381250254357325E-002  -4.4810461326262999E-002  -5.2847139156541517E-002  -6.1471048296252807E-002  -7.0660545864724880E-002  -8.0392634185707385E-002  -9.0643017777686852E-002 -0.10138616199054944      -0.11259535404831886      -0.12424276756989602      -0.13629953025532923      -0.14873579411198834      -0.16152080792142645      -0.17462299181981666      -0.18801001385423255      -0.20164886833483850      -0.21550595580555959      -0.22954716443999540      -0.24373795265677278      -0.25804343276702757      -0.27242845544634214      -0.28685769482729706      -0.30129573400739751      -0.31570715076662270      -0.33005660329362646      -0.34430891569965838      -0.35842916312798728      -0.37238275624968847      -0.38613552493621245      -0.39965380091114100      -0.41290449919215960      -0.42585519809734312      -0.43847421766490652      -0.45073069625522999      -0.46259466518047043      -0.47403712117145830      -0.48503009649948803      -0.49554672659804139      -0.50556131501150670      -0.51504939551966178      -0.52398779128195239      -0.53235467086745125      -0.54012960102745788      -0.54729359608838390      -0.55382916384391345      -0.55972034783676583      -0.56495276592544441      -0.56951364504995106      -0.57339185209863031      -0.57657792082460602      -0.57906407471705845      -0.58084424580274852      -0.58191408930919164      -0.58227099416372363      -0.58191408930917032      -0.58084424580270044      -0.57906407471743160      -0.57657792082434167      -0.57339185209876231      -0.56951364504980473      -0.56495276592544430      -0.55972034783679114      -0.55382916384418246      -0.54729359608809425      -0.54012960102793395      -0.53235467086713917      -0.52398779128225403      -0.51504939551930684      -0.50556131501196833      -0.49554672659780319      -0.48503009649952694      -0.47403712117163932      -0.46259466518041059      -0.45073069625517154      -0.43847421766466949      -0.42585519809781380      -0.41290449919168781      -0.39965380091157343      -0.38613552493578546      -0.37238275624962730      -0.35842916312817713      -0.34430891569958227      -0.33005660329378128      -0.31570715076679845      -0.30129573400692861      -0.28685769482748619      -0.27242845544653965      -0.25804343276679448      -0.24373795265663242      -0.22954716444003645      -0.21550595580573781      -0.20164886833498347      -0.18801001385390570      -0.17462299182008373      -0.16152080792116602      -0.14873579411205964      -0.13629953025541755      -0.12424276756984452      -0.11259535404835494      -0.10138616199065378       -9.0643017777663676E-002  -8.0392634185639411E-002  -7.0660545864799432E-002  -6.1471048296101435E-002  -5.2847139156541385E-002  -4.4810461326341727E-002  -3.7381250254291502E-002  -3.0578289866902107E-002  -2.4418877916953227E-002  -1.8918775991093480E-002  -1.4092095536723585E-002  -9.9512537632668232E-003  -6.5071435200473177E-003  -3.7690404476703530E-003  -1.7444422463304891E-003  -4.3916941465428725E-004   1.4265179272924289E-004  -9.0430703599164628E-033  -0.0000000000000000        1.5866526094934742E-004  -3.6073426587573780E-004  -1.5572577549666003E-003  -3.4270584286151154E-003  -5.9647038307356548E-003  -9.1631917706871385E-003  -1.3013855938883902E-002  -1.7506516436983661E-002  -2.2629566716433840E-002  -2.8369814425165875E-002  -3.4712522680739460E-002  -4.1641516785015438E-002  -4.9139231013187366E-002  -5.7186741024383821E-002  -6.5763805120047966E-002  -7.4848913489906632E-002  -8.4419341553057747E-002  -9.4451204819761977E-002 -0.10491951601857079      -0.11579824547056676      -0.12706038443634771      -0.13867801082456840      -0.15062235701630652      -0.16286387965511664      -0.17537233128763885      -0.18811683368999194      -0.20106595270908748      -0.21418777442721296      -0.22744998248451462      -0.24081993635653504      -0.25426475040367363      -0.26775137350800632      -0.28124666909061613      -0.29471749533928931      -0.30813078542110922      -0.32145362752212875      -0.33465334449419359      -0.34769757292550924      -0.36055434145131177      -0.37319214810516138      -0.38558003652618988      -0.39768767084994860      -0.40948540908223940      -0.42094437479779584      -0.43203652698219719      -0.44273472784285289      -0.45301280844433667      -0.46284563198434558      -0.47220915458315266      -0.48108048341721438      -0.48943793207566055      -0.49726107299404204      -0.50453078684210206      -0.51122930875107686      -0.51734027125962845      -0.52284874388611491      -0.52774126922189235      -0.53200589546347288      -0.53563220530858235      -0.53861134113501785      -0.54093602641483085      -0.54260058330463490      -0.54360094636852685      -0.54393467240894555      -0.54360094636849832      -0.54260058330466920      -0.54093602641480154      -0.53861134113499010      -0.53563220530869105      -0.53200589546346078      -0.52774126922185838      -0.52284874388605851      -0.51734027125956716      -0.51122930875122619      -0.50453078684181396      -0.49726107299434952      -0.48943793207534392      -0.48108048341735565      -0.47220915458288232      -0.46284563198457768      -0.45301280844416647      -0.44273472784261902      -0.43203652698212275      -0.42094437479795549      -0.40948540908232306      -0.39768767084992163      -0.38558003652638112      -0.37319214810484441      -0.36055434145148413      -0.34769757292556497      -0.33465334449411455      -0.32145362752214829      -0.30813078542117217      -0.29471749533890779      -0.28124666909114937      -0.26775137350772554      -0.25426475040348978      -0.24081993635682131      -0.22744998248460382      -0.21418777442713463      -0.20106595270911609      -0.18811683368977483      -0.17537233128787497      -0.16286387965502944      -0.15062235701632795      -0.13867801082468784      -0.12706038443615705      -0.11579824547083556      -0.10491951601818186       -9.4451204819970977E-002  -8.4419341552963573E-002  -7.4848913489977437E-002  -6.5763805119980728E-002  -5.7186741024317367E-002  -4.9139231013445944E-002  -4.1641516784823543E-002  -3.4712522680812020E-002  -2.8369814425234487E-002  -2.2629566716229125E-002  -1.7506516437239331E-002  -1.3013855938680943E-002  -9.1631917707036218E-003  -5.9647038307440560E-003  -3.4270584286662364E-003  -1.5572577549473720E-003  -3.6073426589155035E-004   1.5866526098959848E-004  -8.4635998354597328E-033  -0.0000000000000000        1.7544341937575505E-004  -2.7913688462903347E-004  -1.3628836024583829E-003  -3.0722394028421412E-003  -5.4021736556686371E-003  -8.3461972325563575E-003  -1.1896274732274340E-002  -1.6042964418445774E-002  -2.0775499020692239E-002  -2.6081637736828919E-002  -3.1947704567867136E-002  -3.8358687510312309E-002  -4.5298282022571967E-002  -5.2748921123865436E-002  -6.0691813711409096E-002  -6.9106990313013289E-002  -7.7973352631526410E-002  -8.7268724515234847E-002  -9.6969905018805924E-002 -0.10705272449937253      -0.11749210345027791      -0.12826211355988648      -0.13933604070674660      -0.15068644980132043      -0.16228525133824748      -0.17410376952005321      -0.18611281177826064      -0.19828273954197848      -0.21058354006355301      -0.22298489914278563      -0.23545627456887297      -0.24796697009967739      -0.26048620980851289      -0.27298321260565145      -0.28542726677441133      -0.29778780431924956      -0.31003447496259140      -0.32213721961272029      -0.33406634310577193      -0.34579258607871283      -0.35728719576372708      -0.36852199556705378      -0.37946945323717785      -0.39010274747682427      -0.40039583282616287      -0.41032350267119821      -0.41986145021001336      -0.42898632725293590      -0.43767580068780293      -0.44590860649700970      -0.45366460118408020      -0.46092481048619827      -0.46767147526169084      -0.47388809443385882      -0.47955946489452611      -0.48467171826475364      -0.48921235443116617      -0.49317027176998596      -0.49653579398831987      -0.49930069352449546      -0.50145821143753555      -0.50300307375066977      -0.50393150420421295      -0.50424123338221771      -0.50393150420425115      -0.50300307375069953      -0.50145821143741198      -0.49930069352462625      -0.49653579398825676      -0.49317027176995071      -0.48921235443131894      -0.48467171826481509      -0.47955946489462836      -0.47388809443356333      -0.46767147526199132      -0.46092481048586464      -0.45366460118436958      -0.44590860649704567      -0.43767580068771916      -0.42898632725293639      -0.41986145021022597      -0.41032350267142054      -0.40039583282621122      -0.39010274747671281      -0.37946945323728981      -0.36852199556695991      -0.35728719576378865      -0.34579258607851943      -0.33406634310621819      -0.32213721961220138      -0.31003447496291375      -0.29778780431917085      -0.28542726677430025      -0.27298321260589414      -0.26048620980824272      -0.24796697009987131      -0.23545627456916179      -0.22298489914245684      -0.21058354006344149      -0.19828273954204431      -0.18611281177825906      -0.17410376951999168      -0.16228525133852875      -0.15068644980099125      -0.13933604070699651      -0.12826211355964989      -0.11749210345039447      -0.10705272449908487       -9.6969905019353972E-002  -8.7268724514818555E-002  -7.7973352631797638E-002  -6.9106990312898631E-002  -6.0691813711440459E-002  -5.2748921123905189E-002  -4.5298282022379809E-002  -3.8358687510523799E-002  -3.1947704567745552E-002  -2.6081637736794512E-002  -2.0775499020927304E-002  -1.6042964418123019E-002  -1.1896274732529976E-002  -8.3461972325009869E-003  -5.4021736556618136E-003  -3.0722394027942555E-003  -1.3628836024921621E-003  -2.7913688462119903E-004   1.7544341934034314E-004  -7.8637397576755828E-033  -0.0000000000000000        1.9293246431807874E-004  -1.9460060757096377E-004  -1.1618281782979929E-003  -2.7054916260572468E-003  -4.8209749512081136E-003  -7.5023183999168991E-003  -1.0742137525912635E-002  -1.4531752174993692E-002  -1.8861260952629008E-002  -2.3719404754484662E-002  -2.9093602083304262E-002  -3.4970040460139871E-002  -4.1333716462976677E-002  -4.8168463441624752E-002  -5.5456986807745925E-002  -6.3180906172669929E-002  -7.1320800988124863E-002  -7.9856257487681298E-002  -8.8765917572547190E-002  -9.8027530468057247E-002 -0.10761800693353557      -0.11751347549267670      -0.12768934047024935      -0.13812034171858384      -0.14878061592337788      -0.15964375935477393      -0.17068289191538225      -0.18187072232172222      -0.19317961427540975      -0.20458165345405732      -0.21604871516343591      -0.22755253248972829      -0.23906476478302191      -0.25055706631495323      -0.26200115493051335      -0.27336888054579522      -0.28463229331436363      -0.29576371129835921      -0.30673578749377145      -0.31752157602200065      -0.32809459736760332      -0.33842890245580293      -0.34849913546438555      -0.35828059518205296      -0.36774929478003338      -0.37688201985742364      -0.38565638460805829      -0.39405088598088783      -0.40204495570650972      -0.40961901005214391      -0.41675449719988089      -0.42343394212259344      -0.42964098885464153      -0.43536044005553592      -0.44057829376834851      -0.44528177728595492      -0.44945937804483604      -0.45310087146784250      -0.45619734569544235      -0.45874122313618959      -0.46072627879399602      -0.46214765532531910      -0.46300187478186888      -0.46328684702581641      -0.46300187478185195      -0.46214765532519325      -0.46072627879408862      -0.45874122313617499      -0.45619734569528869      -0.45310087146810724      -0.44945937804467928      -0.44528177728594842      -0.44057829376813223      -0.43536044005587132      -0.42964098885429308      -0.42343394212316543      -0.41675449719940955      -0.40961901005236490      -0.40204495570651866      -0.39405088598080307      -0.38565638460801904      -0.37688201985704967      -0.36774929478023194      -0.35828059518192601      -0.34849913546441330      -0.33842890245582208      -0.32809459736720470      -0.31752157602261050      -0.30673578749304181      -0.29576371129914919      -0.28463229331405648      -0.27336888054560171      -0.26200115493068138      -0.25055706631484909      -0.23906476478335184      -0.22755253248928431      -0.21604871516336208      -0.20458165345420662      -0.19317961427561398      -0.18187072232161811      -0.17068289191537750      -0.15964375935509012      -0.14878061592265937      -0.13812034171917462      -0.12768934046995661      -0.11751347549281199      -0.10761800693348549       -9.8027530468189919E-002  -8.8765917572128664E-002  -7.9856257488109858E-002  -7.1320800987677832E-002  -6.3180906172936868E-002  -5.5456986807761191E-002  -4.8168463441689298E-002  -4.1333716462877194E-002  -3.4970040460114496E-002  -2.9093602083397414E-002  -2.3719404754406818E-002  -1.8861260952632929E-002  -1.4531752175071685E-002  -1.0742137525775540E-002  -7.5023183999586088E-003  -4.8209749512257470E-003  -2.7054916261221428E-003  -1.1618281781560073E-003  -1.9460060766894312E-004   1.9293246433522670E-004  -7.2449352420329446E-033  -0.0000000000000000        2.1107678443061580E-004  -1.0735604196709215E-004  -9.5461625272418222E-004  -2.3277524705690123E-003  -4.2225751232294042E-003  -6.6336688587380673E-003  -9.5543186554965139E-003  -1.2976627521783326E-002  -1.6891584438619378E-002  -2.1288939780233530E-002  -2.6157237522775566E-002  -3.1483898641925273E-002  -3.7255257630383981E-002  -4.3456587759795273E-002  -5.0072133257002709E-002  -5.7085147732043137E-002  -6.4477935794191046E-002  -7.2231895867230250E-002  -8.0327564758110107E-002  -8.8744664778250007E-002  -9.7462153169807872E-002 -0.10645827339470348      -0.11571060805969065      -0.12519613338531840      -0.13489127512159430      -0.14477196577351320      -0.15481370301415229      -0.16499160913365540      -0.17528049138780505      -0.18565490309423105      -0.19608920533648649      -0.20655762911949513      -0.21703433783144224      -0.22749348985718593      -0.23790930120176904      -0.24825610795394834      -0.25850842846346123      -0.26864102506171283      -0.27862896518558911      -0.28844768176031665      -0.29807303268579732      -0.30748135929524101      -0.31664954363092335      -0.32555506441236537      -0.33417605155570818      -0.34249133910866347      -0.35048051648351586      -0.35812397785544015      -0.36540296961014412      -0.37229963573084346      -0.37879706100488780      -0.38487931195951153      -0.39053147541169303      -0.39573969455638669      -0.40049120249152864      -0.40477435310765975      -0.40857864926585624      -0.41189476819246251      -0.41471458403439609      -0.41703118751814366      -0.41883890266477336      -0.42013330051979036      -0.42091120987057234      -0.42117072491381974      -0.42091120987056879      -0.42013330051992520      -0.41883890266477763      -0.41703118751808732      -0.41471458403452233      -0.41189476819215498      -0.40857864926585263      -0.40477435310769222      -0.40049120249156744      -0.39573969455630786      -0.39053147541196076      -0.38487931195877789      -0.37879706100556831      -0.37229963573042257      -0.36540296961021340      -0.35812397785555522      -0.35048051648342637      -0.34249133910904389      -0.33417605155545499      -0.32555506441238280      -0.31664954363082759      -0.30748135929531922      -0.29807303268620755      -0.28844768175991120      -0.27862896518586472      -0.26864102506136428      -0.25850842846357541      -0.24825610795420297      -0.23790930120133494      -0.22749348985754442      -0.21703433783102588      -0.20655762912000233      -0.19608920533631549      -0.18565490309432681      -0.17528049138753268      -0.16499160913389904      -0.15481370301399544      -0.14477196577335805      -0.13489127512217841      -0.12519613338484947      -0.11571060805976228      -0.10645827339476828       -9.7462153169913232E-002  -8.8744664778266868E-002  -8.0327564758155723E-002  -7.2231895867186438E-002  -6.4477935794326563E-002  -5.7085147731887664E-002  -5.0072133257045216E-002  -4.3456587759632626E-002  -3.7255257630607171E-002  -3.1483898641835102E-002  -2.6157237522728954E-002  -2.1288939780341354E-002  -1.6891584438453365E-002  -1.2976627521929084E-002  -9.5543186554607057E-003  -6.6336688587437017E-003  -4.2225751232556558E-003  -2.3277524704892402E-003  -9.5461625280619539E-004  -1.0735604193940206E-004   2.1107678447662457E-004  -6.6086770428108699E-033  -0.0000000000000000        2.2981910247399286E-004  -1.7640493459115719E-005  -7.4178768890489238E-004  -1.9399861354440708E-003  -3.6084834496369748E-003  -5.7424223901116058E-003  -8.3357742057204084E-003  -1.1381444753780825E-002  -1.4871335738227248E-002  -1.8796232355759751E-002  -2.3145832303327646E-002  -2.7908820966560215E-002  -3.3072904313550679E-002  -3.8624831651668884E-002  -4.4550424612147400E-002  -5.0834611770237605E-002  -5.7461466145108178E-002  -6.4414243771264409E-002  -7.1675423860476567E-002  -7.9226751256832914E-002  -8.7049280972705978E-002  -9.5123424404577550E-002 -0.10342899702169640      -0.11194526744946012      -0.12065100784970877      -0.12952454549435996      -0.13854381539423441      -0.14768641387772821      -0.15692965296330419      -0.16625061542467953      -0.17562621038784668      -0.18503322934371597      -0.19444840243616132      -0.20384845488854425      -0.21321016342844867      -0.22251041258987400      -0.23172625073449907      -0.24083494567542096      -0.24981403976282440      -0.25864140429672772      -0.26729529313362438      -0.27575439536842455      -0.28399788695266437      -0.29200548112977182      -0.29975747756558480      -0.30723481005627157      -0.31441909269434759      -0.32129266438926152      -0.32783863162573801      -0.33404090936502856      -0.33988425998417260      -0.34535433016372791      -0.35043768563366284      -0.35512184369081368      -0.35939530341441173      -0.36324757350410375      -0.36666919767058520      -0.36965177752484929      -0.37218799290342719      -0.37427161958509136      -0.37589754435321654      -0.37706177737245050      -0.37776146184298243      -0.37799488091517330      -0.37776146184299458      -0.37706177737237023      -0.37589754435318595      -0.37427161958512078      -0.37218799290339188      -0.36965177752514933      -0.36666919767055495      -0.36324757350406600      -0.35939530341452841      -0.35512184369074395      -0.35043768563347710      -0.34535433016429390      -0.33988425998366045      -0.33404090936515024      -0.32783863162595217      -0.32129266438891829      -0.31441909269465662      -0.30723481005596909      -0.29975747756580451      -0.29200548112978114      -0.28399788695279327      -0.27575439536813728      -0.26729529313353717      -0.25864140429680388      -0.24981403976300215      -0.24083494567532979      -0.23172625073437769      -0.22251041258985468      -0.21321016342885024      -0.20384845488819597      -0.19444840243645681      -0.18503322934337324      -0.17562621038806833      -0.16625061542457092      -0.15692965296340036      -0.14768641387740325      -0.13854381539448235      -0.12952454549442807      -0.12065100784931923      -0.11194526744983319      -0.10342899702157431       -9.5123424404640958E-002  -8.7049280972502974E-002  -7.9226751256806893E-002  -7.1675423860637008E-002  -6.4414243771175453E-002  -5.7461466145075808E-002  -5.0834611770348710E-002  -4.4550424611925349E-002  -3.8624831651984659E-002  -3.3072904313344038E-002  -2.7908820966580435E-002  -2.3145832303395005E-002  -1.8796232355610849E-002  -1.4871335738499789E-002  -1.1381444753589679E-002  -8.3357742056595768E-003  -5.7424223901743569E-003  -3.6084834496880017E-003  -1.9399861354799197E-003  -7.4178768884055734E-004  -1.7640493402533376E-005   2.2981910241553889E-004  -5.9564979617409128E-033  -0.0000000000000000        2.4910062142656747E-004   7.4302621747786876E-005  -5.2389611733818196E-004  -1.5431812911927945E-003  -2.9802474056021704E-003  -4.8308076841683412E-003  -7.0895348319941478E-003  -9.7501552952455554E-003  -1.2805503650263271E-002  -1.6247422749604803E-002  -2.0066789481073037E-002  -2.4253581531877667E-002  -2.8796906600145587E-002  -3.3685022577782150E-002  -3.8905363279179539E-002  -4.4444569172772584E-002  -5.0288520665854805E-002  -5.6422372348630546E-002  -6.2830588644965796E-002  -6.9496981499976379E-002  -7.6404749922061088E-002  -8.3536521009973386E-002  -9.0874392289776951E-002  -9.8399975294484562E-002 -0.10609444029233929      -0.11393856207277776      -0.12191276667849840      -0.12999717896652299      -0.13817167089540608      -0.14641591040369401      -0.15470941078139180      -0.16303158039965224      -0.17136177268966557      -0.17967933623809554      -0.18796366489771849      -0.19619424776397129      -0.20435071892832460      -0.21241290686264544      -0.22036088333076206      -0.22817501169898380      -0.23583599454459653      -0.24332492042210471      -0.25062330970463581      -0.25771315936126887      -0.26457698658678014      -0.27119787115875799      -0.27755949643356809      -0.28364618887523396      -0.28944295602464520      -0.29493552281520441      -0.30011036615088754      -0.30495474766061187      -0.30945674454676425      -0.31360527846544101      -0.31739014235195340      -0.32080202513878808      -0.32383253430598269      -0.32647421620179340      -0.32872057409026884      -0.33056608388597364      -0.33200620752672783      -0.33303740396312415      -0.33365713773233546      -0.33386388509583387      -0.33365713773229327      -0.33303740396313875      -0.33200620752666804      -0.33056608388609227      -0.32872057409018884      -0.32647421620153338      -0.32383253430613612      -0.32080202513885037      -0.31739014235177954      -0.31360527846561576      -0.30945674454682293      -0.30495474766022673      -0.30011036615123815      -0.29493552281519714      -0.28944295602455655      -0.28364618887522808      -0.27755949643357514      -0.27119787115867527      -0.26457698658678735      -0.25771315936137118      -0.25062330970432423      -0.24332492042272041      -0.23583599454415602      -0.22817501169923324      -0.22036088333061754      -0.21241290686278380      -0.20435071892831674      -0.19619424776406699      -0.18796366489741953      -0.17967933623831134      -0.17136177268940059      -0.16303158040006138      -0.15470941078101921      -0.14641591040392918      -0.13817167089531063      -0.12999717896668816      -0.12191276667846242      -0.11393856207259784      -0.10609444029265190       -9.8399975294251943E-002  -9.0874392289969186E-002  -8.3536521009663273E-002  -7.6404749922530643E-002  -6.9496981499737626E-002  -6.2830588644832749E-002  -5.6422372348656845E-002  -5.0288520665999141E-002  -4.4444569172626680E-002  -3.8905363279439012E-002  -3.3685022577489142E-002  -2.8796906600222372E-002  -2.4253581531988609E-002  -2.0066789480956686E-002  -1.6247422749770767E-002  -1.2805503650008153E-002  -9.7501552954125034E-003  -7.0895348320481966E-003  -4.8308076840582097E-003  -2.9802474055959224E-003  -1.5431812911998384E-003  -5.2389611734510774E-004   7.4302621673085617E-005   2.4910062149211963E-004  -5.2899691553535261E-033  -0.0000000000000000        2.6886117484310295E-004   1.6822437873769010E-004  -3.0150757771020472E-004  -1.1383486656655365E-003  -2.3394488933322797E-003  -3.9011029229064215E-003  -5.8186984008815274E-003  -8.0867981194863627E-003  -1.0699187416339365E-002  -1.3648787088796367E-002  -1.6927675823560230E-002  -2.0527148390957949E-002  -2.4437741080388029E-002  -2.8649249277776762E-002  -3.3150749870475060E-002  -3.7930628010673963E-002  -4.2976606115866997E-002  -4.8275773691713618E-002  -5.3814618391047273E-002  -5.9579058844719070E-002  -6.5554479108641608E-002  -7.1725764403836295E-002  -7.8077338006313793E-002  -8.4593199209041403E-002  -9.1256962291842561E-002  -9.8051896416067166E-002 -0.10496096633362199      -0.11196687383478290      -0.11905209980923012      -0.12619894684333507      -0.13338958223138478      -0.14060608130738556      -0.14783047099251101      -0.15504477344696682      -0.16223104972508445      -0.16937144333383680      -0.17644822357265186      -0.18344382857360900      -0.19034090791368896      -0.19712236471866298      -0.20377139713672032      -0.21027153910031304      -0.21660670026012516      -0.22276120501198471      -0.22871983050858524      -0.23446784357120082      -0.23999103641271621      -0.24527576108106486      -0.25030896254758928      -0.25507821034920936      -0.25957172872119966      -0.26377842513829158      -0.26768791719810375      -0.27129055778297412      -0.27457745843880726      -0.27754051091496340      -0.28017240681225936      -0.28246665528935871      -0.28441759879645195      -0.28602042677686124      -0.28727118732697676      -0.28816679676999163      -0.28870504712781209      -0.28888461146978262      -0.28870504712780903      -0.28816679677006529      -0.28727118732699958      -0.28602042677685113      -0.28441759879638223      -0.28246665528964215      -0.28017240681196409      -0.27754051091501353      -0.27457745843886056      -0.27129055778288474      -0.26768791719813401      -0.26377842513839928      -0.25957172872127976      -0.25507821034908496      -0.25030896254746038      -0.24527576108145940      -0.23999103641243205      -0.23446784357137138      -0.22871983050840650      -0.22276120501214591      -0.21660670026023812      -0.21027153909967961      -0.20377139713747161      -0.19712236471823458      -0.19034090791373140      -0.18344382857343750      -0.17644822357274115      -0.16937144333375598      -0.16223104972529021      -0.15504477344688353      -0.14783047099253080      -0.14060608130737798      -0.13338958223126912      -0.12619894684331726      -0.11905209980938117      -0.11196687383469031      -0.10496096633375543       -9.8051896415938575E-002  -9.1256962291975649E-002  -8.4593199208774339E-002  -7.8077338006452418E-002  -7.1725764403934841E-002  -6.5554479108245217E-002  -5.9579058844967239E-002  -5.3814618391215846E-002  -4.8275773691586053E-002  -4.2976606115878974E-002  -3.7930628010676107E-002  -3.3150749870404485E-002  -2.8649249277922482E-002  -2.4437741080274002E-002  -2.0527148390940879E-002  -1.6927675823604937E-002  -1.3648787088775313E-002  -1.0699187416362057E-002  -8.0867981195866506E-003  -5.8186984006427037E-003  -3.9011029231184255E-003  -2.3394488932466486E-003  -1.1383486657021605E-003  -3.0150757769085545E-004   1.6822437876374635E-004   2.6886117476763245E-004  -4.6106963499243122E-033  -0.0000000000000000        2.8903937929266872E-004   2.6387096140096386E-004  -7.5199131041493326E-005  -7.2651857563953506E-004  -1.6877003913106040E-003  -2.9556302429205230E-003  -4.5264224709574748E-003  -6.3954899489078280E-003  -8.5575843692069688E-003  -1.1006722151744541E-002  -1.3736203496570438E-002  -1.6738661846591417E-002  -2.0006085501823232E-002  -2.3529832538406709E-002  -2.7300649834719061E-002  -3.1308695814757759E-002  -3.5543565075848590E-002  -3.9994313733454988E-002  -4.4649485805442563E-002  -4.9497141108205266E-002  -5.4524884523361336E-002  -5.9719896374311889E-002  -6.5068963763008109E-002  -7.0558512835894246E-002  -7.6174641900140658E-002  -8.1903155319511506E-002  -8.7729598120106028E-002  -9.3639291202909716E-002  -9.9617367099681553E-002 -0.10564880616717036      -0.11171847314569078      -0.11781115398524623      -0.12391159285439834      -0.13000452924286621      -0.13607473506444867      -0.14210705167418006      -0.14808642671273545      -0.15399795067718380      -0.15982689314838125      -0.16555873857172473      -0.17117922150949377      -0.17667436128604941      -0.18203049593331877      -0.18723431535833976      -0.19227289365395667      -0.19713372047545530      -0.20180473139936497      -0.20627433720629276      -0.21053145199882681      -0.21456552010272420      -0.21836654167731312      -0.22192509697427779      -0.22523236919135181      -0.22828016585709962      -0.23106093870560868      -0.23356780198315544      -0.23579454914990022      -0.23773566793425666      -0.23938635369703606      -0.24074252109040478      -0.24180081395887593      -0.24255861348279639      -0.24301404452683442      -0.24316598018725172      -0.24301404452688771      -0.24255861348270766      -0.24180081395887454      -0.24074252109037325      -0.23938635369721151      -0.23773566793400080      -0.23579454915013889      -0.23356780198319818      -0.23106093870552594      -0.22828016585716182      -0.22523236919118625      -0.22192509697443791      -0.21836654167708336      -0.21456552010280092      -0.21053145199885745      -0.20627433720614824      -0.20180473139962335      -0.19713372047524910      -0.19227289365417485      -0.18723431535810289      -0.18203049593322648      -0.17667436128656261      -0.17117922150893400      -0.16555873857195691      -0.15982689314846196      -0.15399795067717487      -0.14808642671277666      -0.14210705167413665      -0.13607473506451223      -0.13000452924262629      -0.12391159285450377      -0.11781115398519390      -0.11171847314592105      -0.10564880616705873       -9.9617367099810603E-002  -9.3639291202782499E-002  -8.7729598119913529E-002  -8.1903155319783913E-002  -7.6174641899911702E-002  -7.0558512836225079E-002  -6.5068963762796639E-002  -5.9719896374247801E-002  -5.4524884523828067E-002  -4.9497141107824237E-002  -4.4649485805379807E-002  -3.9994313733590733E-002  -3.5543565075896941E-002  -3.1308695814577743E-002  -2.7300649834833511E-002  -2.3529832538270432E-002  -2.0006085502003567E-002  -1.6738661846596645E-002  -1.3736203496377360E-002  -1.1006722151935376E-002  -8.5575843691415941E-003  -6.3954899488262553E-003  -4.5264224710530997E-003  -2.9556302428593796E-003  -1.6877003913122047E-003  -7.2651857565578530E-004  -7.5199131037936438E-005   2.6387096140203533E-004   2.8903937932196842E-004  -3.9203159731388327E-033  -0.0000000000000000        3.0957279092165611E-004   3.6098428965273475E-004   1.5444255577485747E-004  -3.0873841262598842E-004  -1.0266410279076966E-003  -1.9967500907105014E-003  -3.2159166290673278E-003  -4.6804152742340377E-003  -6.3859773330224943E-003  -8.3277298820525827E-003  -1.0500211389581375E-002  -1.2897412337428107E-002  -1.5512792942094613E-002  -1.8339295393050299E-002  -2.1369359454565844E-002  -2.4594941121002797E-002  -2.8007532827435219E-002  -3.1598184247476881E-002  -3.5357523934903594E-002  -3.9275782227475693E-002  -4.3342815258848803E-002  -4.7548129887073631E-002  -5.1880909423380285E-002  -5.6330040106811204E-002  -6.0884138290105715E-002  -6.5531578264744733E-002  -7.0260520662922987E-002  -7.5058941367791801E-002  -7.9914660861332629E-002  -8.4815373940756708E-002  -8.9748679728894526E-002  -9.4702111905876185E-002  -9.9663169095948162E-002 -0.10461934532254838      -0.10955816047595320      -0.11446719069997999      -0.11933409864115710      -0.12414666348027202      -0.12889281067096725      -0.13356064131623707      -0.13813846111967362      -0.14261480882421926      -0.14697848408461442      -0.15121857470530278      -0.15532448316567035      -0.15928595238090862      -0.16309309063790620      -0.16673639562865172      -0.17020677754581620      -0.17349558116847111      -0.17659460688996503      -0.17949613063908582      -0.18219292264368764      -0.18467826499343284      -0.18694596795426094      -0.18899038500518933      -0.19080642654996746      -0.19238957227781525      -0.19373588214142154      -0.19484200592459192      -0.19570519137709722      -0.19632329089855474      -0.19669476675322084      -0.19681869480322148      -0.19669476675319375      -0.19632329089864045      -0.19570519137702755      -0.19484200592464163      -0.19373588214137427      -0.19238957227785836      -0.19080642654988519      -0.18899038500511126      -0.18694596795432969      -0.18467826499337914      -0.18219292264391368      -0.17949613063888503      -0.17659460688999717      -0.17349558116845534      -0.17020677754578234      -0.16673639562869785      -0.16309309063782751      -0.15928595238113141      -0.15532448316526992      -0.15121857470568295      -0.14697848408480585      -0.14261480882356176      -0.13813846112021136      -0.13356064131614467      -0.12889281067090105      -0.12414666348037195      -0.11933409864104716      -0.11446719070016190      -0.10955816047565864      -0.10461934532293972       -9.9663169095775161E-002  -9.4702111905837189E-002  -8.9748679728729241E-002  -8.4815373941044714E-002  -7.9914660861013773E-002  -7.5058941367844009E-002  -7.0260520662984327E-002  -6.5531578264840740E-002  -6.0884138290065649E-002  -5.6330040106716911E-002  -5.1880909423448772E-002  -4.7548129887132765E-002  -4.3342815258425677E-002  -3.9275782227788852E-002  -3.5357523935157294E-002  -3.1598184247075820E-002  -2.8007532827682757E-002  -2.4594941120938379E-002  -2.1369359454563152E-002  -1.8339295393085726E-002  -1.5512792942131131E-002  -1.2897412337264397E-002  -1.0500211389813821E-002  -8.3277298819494083E-003  -6.3859773330658693E-003  -4.6804152742012757E-003  -3.2159166290766403E-003  -1.9967500907351102E-003  -1.0266410280077771E-003  -3.0873841244401213E-004   1.5444255568219700E-004   3.6098428975843053E-004   3.0957279084933885E-004  -3.2204912117949376E-033  -0.0000000000000000        3.3039806419118240E-004   4.5930265782582005E-004   3.8682264747046634E-004   1.1392991513170373E-004  -3.5793259218561981E-004  -1.0268554878124993E-003  -1.8904346991647594E-003  -2.9458162069776628E-003  -4.1897218262419806E-003  -5.6184016373412313E-003  -7.2276461471905843E-003  -9.0128179546677713E-003  -1.0968865554020617E-002  -1.3090332844982032E-002  -1.5371371280390570E-002  -1.7805754391354626E-002  -2.0386893529348849E-002  -2.3107854055005633E-002  -2.5961372212799108E-002  -2.8939872952682338E-002  -3.2035488653695522E-002  -3.5240078537920903E-002  -3.8545248721332762E-002  -4.1942372842741694E-002  -4.5422613248975438E-002  -4.8976942681260703E-002  -5.2596166406707452E-002  -5.6270944754630875E-002  -5.9991815987901195E-002  -6.3749219466535861E-002  -6.7533519036396400E-002  -7.1335026602049059E-002  -7.5144025803353845E-002  -7.8950795766416795E-002  -8.2745634844317434E-002  -8.6518884315687480E-002  -9.0260951958943875E-002  -9.3962335467617911E-002  -9.7613645633754409E-002 -0.10120562925451217      -0.10472919169622175      -0.10817541907247663      -0.11153559997518352      -0.11480124670586644      -0.11796411595994274      -0.12101622891754306      -0.12394989067236276      -0.12675770898447741      -0.12943261228034633      -0.13196786687335646      -0.13435709336355681      -0.13659428216878347      -0.13867380815238986      -0.14059044432158882      -0.14233937454714166      -0.14391620528674037      -0.14531697627847129      -0.14653817017828388      -0.14757672111949297      -0.14843002217404780      -0.14909593169547189      -0.14957277853081169      -0.14985936608626227      -0.14995497523865817      -0.14985936608621445      -0.14957277853078516      -0.14909593169554189      -0.14843002217401444      -0.14757672111949871      -0.14653817017819196      -0.14531697627856130      -0.14391620528686375      -0.14233937454700960      -0.14059044432159268      -0.13867380815234334      -0.13659428216870881      -0.13435709336380278      -0.13196786687332002      -0.12943261228031236      -0.12675770898445032      -0.12394989067237334      -0.12101622891732575      -0.11796411596042219      -0.11480124670530235      -0.11153559997527912      -0.10817541907286723      -0.10472919169569264      -0.10120562925478274       -9.7613645633714580E-002  -9.3962335467498811E-002  -9.0260951959023852E-002  -8.6518884315412770E-002  -8.2745634844713742E-002  -7.8950795766076526E-002  -7.5144025803475262E-002  -7.1335026602146245E-002  -6.7533519036661147E-002  -6.3749219466031071E-002  -5.9991815988279525E-002  -5.6270944754563658E-002  -5.2596166406866693E-002  -4.8976942680963219E-002  -4.5422613249054486E-002  -4.1942372842712475E-002  -3.8545248721205037E-002  -3.5240078538163445E-002  -3.2035488653829450E-002  -2.8939872952449833E-002  -2.5961372212718357E-002  -2.3107854055235473E-002  -2.0386893529138646E-002  -1.7805754391375564E-002  -1.5371371280532963E-002  -1.3090332844787302E-002  -1.0968865554129546E-002  -9.0128179546301677E-003  -7.2276461472298046E-003  -5.6184016372721590E-003  -4.1897218261456202E-003  -2.9458162070610718E-003  -1.8904346991899924E-003  -1.0268554879136484E-003  -3.5793259183306296E-004   1.1392991482717574E-004   3.8682264754985856E-004   4.5930265773469752E-004   3.3039806431721527E-004  -2.5129080050401072E-033  -0.0000000000000000        3.5145111304043174E-004   5.5856138145017023E-004   6.2133959950435029E-004   5.4041257090888699E-004   3.1674451352993579E-004  -4.8366215754228818E-005  -5.5326684610229463E-004  -1.1959821947749901E-003  -1.9742330828896619E-003  -2.8854022316917674E-003  -3.9265429277048061E-003  -5.0944016596911838E-003  -6.3854279564899263E-003  -7.7957811639223946E-003  -9.3213390962578416E-003  -1.0957708399851194E-002  -1.2700235783136777E-002  -1.4544019576709026E-002  -1.6483921763980607E-002  -1.8514580718480819E-002  -2.0630424561982205E-002  -2.2825685034541663E-002  -2.5094411809207549E-002  -2.7430487233290769E-002  -2.9827641454531137E-002  -3.2279467918769816E-002  -3.4779439180404520E-002  -3.7320923005628975E-002  -3.9897198712414948E-002  -4.2501473726682018E-002  -4.5126900298757697E-002  -4.7766592342390432E-002  -5.0413642367330251E-002  -5.3061138445645958E-002  -5.5702181192019973E-002  -5.8329900691198797E-002  -6.0937473360840114E-002  -6.3518138684541731E-002  -6.6065215786741141E-002  -6.8572119808005066E-002  -7.1032378039490737E-002  -7.3439645775231474E-002  -7.5787721852394588E-002  -7.8070563828371742E-002  -8.0282302774893802E-002  -8.2417257633971161E-002  -8.4469949122560450E-002  -8.6435113129460991E-002  -8.8307713594656501E-002  -9.0082954817797697E-002  -9.1756293189107482E-002  -9.3323448291026928E-002  -9.4780413362494251E-002  -9.6123465092147267E-002  -9.7349172713669843E-002  -9.8454406392304628E-002  -9.9436344866758647E-002 -0.10029248234700616      -0.10102063463097943      -0.10161894444185701      -0.10208588596474487      -0.10242026857216779      -0.10262123973276099      -0.10268828709444244      -0.10262123973296085      -0.10242026857205196      -0.10208588596461393      -0.10161894444213343      -0.10102063463075231      -0.10029248234718412       -9.9436344866739662E-002  -9.8454406391993265E-002  -9.7349172714100526E-002  -9.6123465091864285E-002  -9.4780413362725871E-002  -9.3323448290866015E-002  -9.1756293189048183E-002  -9.0082954818004365E-002  -8.8307713594459020E-002  -8.6435113129526703E-002  -8.4469949122782176E-002  -8.2417257633890739E-002  -8.0282302774668537E-002  -7.8070563828889897E-002  -7.5787721851925019E-002  -7.3439645775310786E-002  -7.1032378039776245E-002  -6.8572119807647908E-002  -6.6065215786925674E-002  -6.3518138684447042E-002  -6.0937473360974964E-002  -5.8329900691243712E-002  -5.5702181191794431E-002  -5.3061138446094988E-002  -5.0413642367018438E-002  -4.7766592342388010E-002  -4.5126900298535659E-002  -4.2501473727141276E-002  -3.9897198712041670E-002  -3.7320923005564700E-002  -3.4779439180542451E-002  -3.2279467918727940E-002  -2.9827641454858032E-002  -2.7430487232774768E-002  -2.5094411809738648E-002  -2.2825685034481923E-002  -2.0630424561707390E-002  -1.8514580718746263E-002  -1.6483921763754069E-002  -1.4544019576653818E-002  -1.2700235783339371E-002  -1.0957708399915994E-002  -9.3213390960075523E-003  -7.7957811641678676E-003  -6.3854279564914589E-003  -5.0944016593863087E-003  -3.9265429278659099E-003  -2.8854022316838973E-003  -1.9742330828984517E-003  -1.1959821947146799E-003  -5.5326684620430873E-004  -4.8366215621880476E-005   3.1674451346624965E-004   5.4041257090376392E-004   6.2133959946500373E-004   5.5856138159094651E-004   3.5145111288644197E-004  -1.7992709827963963E-033  -0.0000000000000000        3.7266727162934242E-004   6.5849345343207922E-004   8.5738663051148278E-004   9.6962641432887732E-004   9.9569535894338131E-004   9.3627706465751405E-004   7.9226840785182561E-004   5.6476038047037036E-004   2.5502706607128289E-004  -1.3545379444363523E-004  -6.0500596211695862E-004  -1.1517682363658263E-003  -1.7737003274151686E-003  -2.4685868520992896E-003  -3.2340424950917431E-003  -4.0675181719004617E-003  -4.9663077255018440E-003  -5.9275548175461070E-003  -6.9482601084588109E-003  -8.0252888547514278E-003  -9.1553788852935004E-003  -1.0335148886121094E-002  -1.1561106950361139E-002  -1.2829659385194439E-002  -1.4137119758376407E-002  -1.5479718153160302E-002  -1.6853610631200003E-002  -1.8254888853460903E-002  -1.9679589862657901E-002  -2.1123705980381040E-002  -2.2583194809936636E-002  -2.4053989311325387E-002  -2.5532007939246676E-002  -2.7013164792601480E-002  -2.8493379773817027E-002  -2.9968588734581740E-002  -3.1434753559733145E-002  -3.2887872187391726E-002  -3.4323988540700082E-002  -3.5739202321856040E-002  -3.7129678683776077E-002  -3.8491657718307315E-002  -3.9821463765148273E-002  -4.1115514503862124E-002  -4.2370329806608195E-002  -4.3582540354414306E-002  -4.4748895944976615E-002  -4.5866273535675496E-002  -4.6931684950218641E-002  -4.7942284254714050E-002  -4.8895374785347431E-002  -4.9788415801093187E-002  -5.0619028752181897E-002  -5.1385003146473027E-002  -5.2084302003402291E-002  -5.2715066871584115E-002  -5.3275622419032935E-002  -5.3764480552785938E-002  -5.4180344096541169E-002  -5.4522109979730428E-002  -5.4788871962061093E-002  -5.4979922862104548E-002  -5.5094756303724061E-002  -5.5133067958882662E-002  -5.5094756303491685E-002  -5.4979922862218249E-002  -5.4788871962084776E-002  -5.4522109979709230E-002  -5.4180344096545673E-002  -5.3764480552769424E-002  -5.3275622418863730E-002  -5.2715066872190228E-002  -5.2084302002651697E-002  -5.1385003146937440E-002  -5.0619028752081782E-002  -4.9788415800943071E-002  -4.8895374785703480E-002  -4.7942284254505002E-002  -4.6931684949993793E-002  -4.5866273536148278E-002  -4.4748895944579856E-002  -4.3582540354108953E-002  -4.2370329807586149E-002  -4.1115514502777083E-002  -3.9821463765656255E-002  -3.8491657718449104E-002  -3.7129678683433254E-002  -3.5739202322262340E-002  -3.4323988540120406E-002  -3.2887872188139759E-002  -3.1434753559207274E-002  -2.9968588734842674E-002  -2.8493379773707861E-002  -2.7013164792130884E-002  -2.5532007939717188E-002  -2.4053989311597902E-002  -2.2583194809483880E-002  -2.1123705980223430E-002  -1.9679589863245021E-002  -1.8254888853351248E-002  -1.6853610630891424E-002  -1.5479718153450681E-002  -1.4137119757959530E-002  -1.2829659385826069E-002  -1.1561106949981420E-002  -1.0335148885825729E-002  -9.1553788857151631E-003  -8.0252888545204043E-003  -6.9482601086269143E-003  -5.9275548175069283E-003  -4.9663077253562019E-003  -4.0675181719318576E-003  -3.2340424951960546E-003  -2.4685868521204884E-003  -1.7737003269454731E-003  -1.1517682372682888E-003  -6.0500596141219902E-004  -1.3545379488732372E-004   2.5502706645328462E-004   5.6476037994321825E-004   7.9226840846722537E-004   9.3627706406377090E-004   9.9569535937333252E-004   9.6962641402498792E-004   8.5738663087031510E-004   6.5849345311963471E-004   3.7266727171588653E-004  -1.0812993591576035E-033  -0.0000000000000000        3.9398146294949824E-004   7.5883020028013563E-004   1.0943532114977051E-003   1.4004816396682128E-003   1.6772146164140487E-003   1.9246187393173460E-003   2.1428322383151540E-003   2.3320586896217769E-003   2.4925634266161067E-003   2.6246805045694269E-003   2.7288110678270238E-003   2.8054189372597113E-003   2.8550287360323591E-003   2.8782246627544025E-003   2.8756488487950821E-003   2.8479994089466972E-003   2.7960282874753238E-003   2.7205390580772072E-003   2.6223846140205420E-003   2.5024647245985732E-003   2.3617234618950036E-003   2.2011465227090602E-003   2.0217584646817625E-003   1.8246198479387895E-003   1.6108243075878643E-003   1.3814955403147226E-003   1.1377842358038744E-003   8.8086494000883409E-004   6.1193287379405787E-004   3.3220070611228317E-004   4.2895291771338686E-005  -2.5474561429452086E-004  -5.5947667163511097E-004  -8.7004826664012838E-004  -1.1852098325275682E-003  -1.5037131712817191E-003  -1.8243157502584612E-003  -2.1457839804227561E-003  -2.4668964737988817E-003  -2.7864472450607426E-003  -3.1032488840429745E-003  -3.4161356680207670E-003  -3.7239666065406133E-003  -4.0256284334250795E-003  -4.3200384984573960E-003  -4.6061476084419701E-003  -4.8829427402411144E-003  -5.1494496905416624E-003  -5.4047356035710368E-003  -5.6479113884762731E-003  -5.8781340347044842E-003  -6.0946087935598841E-003  -6.2965912372391014E-003  -6.4833891855878584E-003  -6.6543645023850852E-003  -6.8089347390997562E-003  -6.9465746486778663E-003  -7.0668175332514495E-003  -7.1692564611654588E-003  -7.2535453064515388E-003  -7.3193996531569928E-003  -7.3665975209229592E-003  -7.3949799438163943E-003  -7.4044513762988986E-003  -7.3949799435416080E-003  -7.3665975210246036E-003  -7.3193996530009344E-003  -7.2535453068592881E-003  -7.1692564608875587E-003  -7.0668175334245393E-003  -6.9465746481500966E-003  -6.8089347397771432E-003  -6.6543645018997113E-003  -6.4833891858519146E-003  -6.2965912369200789E-003  -6.0946087936780673E-003  -5.8781340350039365E-003  -5.6479113884233207E-003  -5.4047356029006165E-003  -5.1494496913277185E-003  -4.8829427399419865E-003  -4.6061476081681492E-003  -4.3200384991409968E-003  -4.0256284327861791E-003  -3.7239666070268051E-003  -3.4161356677551748E-003  -3.1032488842631300E-003  -2.7864472446239756E-003  -2.4668964739751904E-003  -2.1457839806856491E-003  -1.8243157501012285E-003  -1.5037131711534302E-003  -1.1852098330616895E-003  -8.7004826603010160E-004  -5.5947667205553421E-004  -2.5474561456518890E-004   4.2895292595583872E-005   3.3220070589531740E-004   6.1193287369014793E-004   8.8086493963251012E-004   1.1377842361677995E-003   1.3814955405046753E-003   1.6108243073093475E-003   1.8246198483126289E-003   2.0217584641964675E-003   2.2011465228906346E-003   2.3617234619995983E-003   2.5024647246652577E-003   2.6223846138570522E-003   2.7205390580065780E-003   2.7960282876776164E-003   2.8479994086737068E-003   2.8756488490997976E-003   2.8782246622558218E-003   2.8550287368548240E-003   2.8054189365809895E-003   2.7288110681006777E-003   2.6246805043165554E-003   2.4925634268457677E-003   2.3320586893780634E-003   2.1428322387019995E-003   1.9246187389598992E-003   1.6772146167715386E-003   1.4004816390833044E-003   1.0943532121463627E-003   7.5883019967539769E-004   3.9398146339141997E-004  -3.6072279065195525E-034   0.0000000000000000        4.1532836053639470E-004   8.5930194885936936E-004   1.3316265607473349E-003   1.8318844365069905E-003   2.3595907068089707E-003   2.9141942107540016E-003   3.4950736186360517E-003   4.1015440100405096E-003   4.7328607545466198E-003   5.3882128327672300E-003   6.0667247577638195E-003   6.7674612756937228E-003   7.4894295179651826E-003   8.2315805186368562E-003   8.9928111278525444E-003   9.7719662471837838E-003   1.0567841251871015E-002   1.1379184470162968E-002   1.2204699756000643E-002   1.3043049206614414E-002   1.3892855993949819E-002   1.4752707306836067E-002   1.5621157371247378E-002   1.6496730561105073E-002   1.7377924578551564E-002   1.8263213710689803E-002   1.9151052141590477E-002   2.0039877327000643E-002   2.0928113411098861E-002   2.1814174676704143E-002   2.2696469041874435E-002   2.3573401555299408E-002   2.4443377933604779E-002   2.5304808080836579E-002   2.6156109613212162E-002   2.6995711381916993E-002   2.7822056964309221E-002   2.8633608131302855E-002   2.9428848285871726E-002   3.0206285847278750E-002   3.0964457590850886E-002   3.1701931928787730E-002   3.2417312115739290E-002   3.3109239392158998E-002   3.3776396027424736E-002   3.4417508298768058E-002   3.5031349343762799E-002   3.5616741933549481E-002   3.6172561129176953E-002   3.6697736808585242E-002   3.7191256095878311E-002   3.7652165641662023E-002   3.8079573780157007E-002   3.8472652543106126E-002   3.8830639538262997E-002   3.9152839668714530E-002   3.9438626712750911E-002   3.9687444734828936E-002   3.9898809354095101E-002   4.0072308831836337E-002   4.0207605015142520E-002   4.0304434094401771E-002   4.0362607207466865E-002   4.0382010864367039E-002   4.0362607207185361E-002   4.0304434094523112E-002   4.0207605015052231E-002   4.0072308832089218E-002   3.9898809353974794E-002   3.9687444734878001E-002   3.9438626712291480E-002   3.9152839669375467E-002   3.8830639537737861E-002   3.8472652543487668E-002   3.8079573779872471E-002   3.7652165641593377E-002   3.7191256096221453E-002   3.6697736808682900E-002   3.6172561128217359E-002   3.5616741934795595E-002   3.5031349342920265E-002   3.4417508298821502E-002   3.3776396027968947E-002   3.3109239391648344E-002   3.2417312116058930E-002   3.1701931928672933E-002   3.0964457590860157E-002   3.0206285846927222E-002   2.9428848286128025E-002   2.8633608131595809E-002   2.7822056964009335E-002   2.6995711382197949E-002   2.6156109613159950E-002   2.5304808080421771E-002   2.4443377934100043E-002   2.3573401555429727E-002   2.2696469041123008E-002   2.1814174677217753E-002   2.0928113410744718E-002   2.0039877327690619E-002   1.9151052141101493E-002   1.8263213710494917E-002   1.7377924578808740E-002   1.6496730560999453E-002   1.5621157371367281E-002   1.4752707306978080E-002   1.3892855993642188E-002   1.3043049206508086E-002   1.2204699756289114E-002   1.1379184469965371E-002   1.0567841252170796E-002   9.7719662470359386E-003   8.9928111277322934E-003   8.2315805188752228E-003   7.4894295175881188E-003   6.7674612757985565E-003   6.0667247580102300E-003   5.3882128327126660E-003   4.7328607544774330E-003   4.1015440102101621E-003   3.4950736183058983E-003   2.9141942110748522E-003   2.3595907064527261E-003   1.8318844369659914E-003   1.3316265602721722E-003   8.5930194953779825E-004   4.1532835984346456E-004   3.6072279065195170E-034   0.0000000000000000        4.3664255170731178E-004   9.5963869572877208E-004   1.5685931418775024E-003   2.2627396617647946E-003   3.0411099640848017E-003   3.9025358855599096E-003   4.8456374493503077E-003   5.8688423187144992E-003   6.9703971155282013E-003   8.1483471314988017E-003   9.4005417879382113E-003   1.0724648449274182E-002   1.2118158581435220E-002   1.3578392033240998E-002   1.5102502471964631E-002   1.6687483827945847E-002   1.8330177264682435E-002   2.0027278345890430E-002   2.1775344478722997E-002   2.3570802785728050E-002   2.5409958341358740E-002   2.7289002715522887E-002   2.9204022785935320E-002   3.1151009794773889E-002   3.3125868644358014E-002   3.5124427404170155E-002   3.7142447008333759E-002   3.9175631120938165E-002   4.1219636147172757E-002   4.3270081363558935E-002   4.5322559143581936E-002   4.7372645252016891E-002   4.9415909201717116E-002   5.1447924606353272E-002   5.3464279554457296E-002   5.5460586945294481E-002   5.7432494773998546E-002   5.9375696337855499E-002   6.1285940353134671E-002   6.3159040924038609E-002   6.4990887390443966E-002   6.6777453979303070E-002   6.8514809274067182E-002   7.0199125462714770E-002   7.1826687335530562E-002   7.3393901044773516E-002   7.4897302548494707E-002   7.6333565778825899E-002   7.7699510475575190E-002   7.8992109675018005E-002   8.0208496846393224E-002   8.1345972649052842E-002   8.2402011295245339E-002   8.3374266503994973E-002   8.4260577039338591E-002   8.5058971801116143E-002   8.5767674483210696E-002   8.6385107754224699E-002   8.6909896989547930E-002   8.7340873504938521E-002   8.7677077324069375E-002   8.7917759435680087E-002   8.8062383567244440E-002   8.8110627447036405E-002   8.8062383567070912E-002   8.7917759435658313E-002   8.7677077324084751E-002   8.7340873505132116E-002   8.6909896989298574E-002   8.6385107754500812E-002   8.5767674482877046E-002   8.5058971801678623E-002   8.4260577038762066E-002   8.3374266504142480E-002   8.2402011295302752E-002   8.1345972648958556E-002   8.0208496846778540E-002   7.8992109674670338E-002   7.7699510475721809E-002   7.6333565778876886E-002   7.4897302548392164E-002   7.3393901044340723E-002   7.1826687336515316E-002   7.0199125461773232E-002   6.8514809274568711E-002   6.6777453979273524E-002   6.4990887390237048E-002   6.3159040924489929E-002   6.1285940352518352E-002   5.9375696338260647E-002   5.7432494773896170E-002   5.5460586945380100E-002   5.3464279554524111E-002   5.1447924606045158E-002   4.9415909201704980E-002   4.7372645252794152E-002   4.5322559142634652E-002   4.3270081363805557E-002   4.1219636147446066E-002   3.9175631120806388E-002   3.7142447008144786E-002   3.5124427404245651E-002   3.3125868644488257E-002   3.1151009794611353E-002   2.9204022786139865E-002   2.7289002715394559E-002   2.5409958341396557E-002   2.3570802785826798E-002   2.1775344478595200E-002   2.0027278345568358E-002   1.8330177265089391E-002   1.6687483827838002E-002   1.5102502471895292E-002   1.3578392033461156E-002   1.2118158581131406E-002   1.0724648449822263E-002   9.4005417873447277E-003   8.1483471320408906E-003   6.9703971149793226E-003   5.8688423193732978E-003   4.8456374487281925E-003   3.9025358858378926E-003   3.0411099638375373E-003   2.2627396621999526E-003   1.5685931414635211E-003   9.5963869609505753E-004   4.3664255149154102E-004   1.0812993591575997E-033   0.0000000000000000        4.5785871055177839E-004   1.0595707676817161E-003   1.8046401726973325E-003   2.6919535051861355E-003   3.7200608099732559E-003   4.8871791656675857E-003   6.1911727028311422E-003   7.6295848948168630E-003   9.1996572638353390E-003   1.0898295569012567E-002   1.2722078753537114E-002   1.4667281872192515E-002   1.6729886210803815E-002   1.8905586345398823E-002   2.1189799072769588E-002   2.3577674055693661E-002   2.6064105323251204E-002   2.8643743104280070E-002   3.1311006134260903E-002   3.4060094649586287E-002   3.6885004017776050E-002   3.9779538864083912E-002   4.2737327645271182E-002   4.5751837642255565E-002   4.8816390340821858E-002   5.1924177169533042E-002   5.5068275557952580E-002   5.8241665272730697E-002   6.1437244996869846E-002   6.4647849110091027E-002   6.7866264632008830E-002   7.1085248283547717E-002   7.4297543629182811E-002   7.7495898260110191E-002   8.0673080972318886E-002   8.3821898901838929E-002   8.6935214575161693E-002   9.0005962835247144E-002   9.3027167598868810E-002   9.5991958410432662E-002   9.8893586745958356E-002  0.10172544203624700       0.10448106736148692       0.10715417478725135       0.10973866030357876       0.11222861832462326       0.11461835572565734       0.11690240537282498       0.11907553912016405       0.12113278023803410       0.12306941525013754       0.12488100513918789       0.12656339590549504       0.12811272844952937       0.12952544774961486       0.13079831132181974       0.13192839693091291       0.13291310954845800       0.13375018752398218       0.13443770796733392       0.13497409132674554       0.13535810514549840       0.13558886699655437       0.13566584658240805       0.13558886699656564       0.13535810514562113       0.13497409132658925       0.13443770796741075       0.13375018752387591       0.13291310954847757       0.13192839693091174       0.13079831132167830       0.12952544774982439       0.12811272844965305       0.12656339590532567       0.12488100513914056       0.12306941525007783       0.12113278023815555       0.11907553911991992       0.11690240537302410       0.11461835572561797       0.11222861832469112       0.10973866030339285       0.10715417478756643       0.10448106736119828       0.10172544203624501        9.8893586746157197E-002   9.5991958410288777E-002   9.3027167598956143E-002   9.0005962835209313E-002   8.6935214575166370E-002   8.3821898901788830E-002   8.0673080972318706E-002   7.7495898260256435E-002   7.4297543629148741E-002   7.1085248283263056E-002   6.7866264632370249E-002   6.4647849109930045E-002   6.1437244996932851E-002   5.8241665272582975E-002   5.5068275558218104E-002   5.1924177169469544E-002   4.8816390340647442E-002   4.5751837642473772E-002   4.2737327645067949E-002   3.9779538864283301E-002   3.6885004017539011E-002   3.4060094649727618E-002   3.1311006134122604E-002   2.8643743104674692E-002   2.6064105322895118E-002   2.3577674055770423E-002   2.1189799072982012E-002   1.8905586345104378E-002   1.6729886211021613E-002   1.4667281871940892E-002   1.2722078753772778E-002   1.0898295568692588E-002   9.1996572641658003E-003   7.6295848945377113E-003   6.1911727030555834E-003   4.8871791656201376E-003   3.7200608099630596E-003   2.6919535051499453E-003   1.8046401727465446E-003   1.0595707675176806E-003   4.5785871072523101E-004   1.7992709827963925E-033   0.0000000000000000        4.7891175931333535E-004   1.1588294913145506E-003   2.0391571247858169E-003   3.1184361611020146E-003   4.3947379153848774E-003   5.8656684378506586E-003   7.5283405560261233E-003   9.3794189066451900E-003   1.1415146007595973E-002   1.3631294974409422E-002   1.6023181973084430E-002   1.8585698167250399E-002   2.1313323808539356E-002   2.4200138025947369E-002   2.7239831257139663E-002   3.0425720047412643E-002   3.3750763068621542E-002   3.7207577583408979E-002   4.0788456582778215E-002   4.4485386884020379E-002   4.8290068109330071E-002   5.2193932367634352E-002   5.6188164557087264E-002   6.0263723252024171E-002   6.4411362135090897E-002   6.8621651932209066E-002   7.2885002783934061E-002   7.7191687022032301E-002   8.1531862272490374E-002   8.5895594849505999E-002   9.0272883370057996E-002   9.4653682542911247E-002   9.9027927065608978E-002  0.10338555558030822       0.10771653462504416       0.11201088252640111       0.11625869317310877       0.12045015961829594       0.12457559744594775       0.12862546785672088       0.13259040040297479       0.13646121533332226       0.14022894548429130       0.14388485766450623       0.14742047348914850       0.15082758960774334       0.15409829727578533       0.15722500122760738       0.16020043780576615       0.16301769229339180       0.16567021542487675       0.16815183901691691       0.17045679069509909       0.17257970767929789       0.17451564958300517       0.17626011021638865       0.17780902834250989       0.17915879737996340       0.18030627401241739       0.18124878569924041       0.18198413705754224       0.18251061510441324       0.18282699334969954       0.18293253472689491       0.18282699334977467       0.18251061510426056       0.18198413705756183       0.18124878569936073       0.18030627401245214       0.17915879737982365       0.17780902834274373       0.17626011021623178       0.17451564958308563       0.17257970767891775       0.17045679069559477       0.16815183901649056       0.16567021542522459       0.16301769229342106       0.16020043780576437       0.15722500122751010       0.15409829727579269       0.15082758960779574       0.14742047348927440       0.14388485766429882       0.14022894548439743       0.13646121533325586       0.13259040040300291       0.12862546785659174       0.12457559744612440       0.12045015961819169       0.11625869317313958       0.11201088252617980       0.10771653462521673       0.10338555558029729        9.9027927065616542E-002   9.4653682542871861E-002   9.0272883370221435E-002   8.5895594849537085E-002   8.1531862272252134E-002   7.7191687022228686E-002   7.2885002783773412E-002   6.8621651932272820E-002   6.4411362134958905E-002   6.0263723252115868E-002   5.6188164557107692E-002   5.2193932367641915E-002   4.8290068109427979E-002   4.4485386883980529E-002   4.0788456582640721E-002   3.7207577583420186E-002   3.3750763068744208E-002   3.0425720047233686E-002   2.7239831257198893E-002   2.4200138026080578E-002   2.1313323808288671E-002   1.8585698167492257E-002   1.6023181972983930E-002   1.3631294974452479E-002   1.1415146007340188E-002   9.3794189068812043E-003   7.5283405560530852E-003   5.8656684377737141E-003   4.3947379153752254E-003   3.1184361611199998E-003   2.0391571248624669E-003   1.1588294912054657E-003   4.7891175937212242E-004   2.5129080050401038E-033   0.0000000000000000        4.9973703256944138E-004   1.2571478593786261E-003   2.2715372166092159E-003   3.5411044885771212E-003   5.0634463513373048E-003   6.8355630407884050E-003   8.8538224858842364E-003   1.1114017974086888E-002   1.3611401514184359E-002   1.6340623219140555E-002   1.9295747215462667E-002   2.2470292550173587E-002   2.5857251196110587E-002   2.9449100574585239E-002   3.3237819431198551E-002   3.7214906776835720E-002   4.1371402367388753E-002   4.5697907775136125E-002   5.0184608305191600E-002   5.4821296158804864E-002   5.9597394714287800E-002   6.4501983717074329E-002   6.9523825259006342E-002   7.4651390516026775E-002   7.9872887176111310E-002   8.5176287515688856E-002   9.0549357040447920E-002   9.5979683634906318E-002  0.10145470714571538       0.10696174932403495       0.11248804406241049       0.11802076784686515       0.12354707035787042       0.12905410513703042       0.13452906025638697       0.13995918891053816       0.14533183985533954       0.15063448763097345       0.15585476248315236       0.16098047991857092       0.16599966982634509       0.17090060508508342       0.17567182959362884       0.18030218566429213       0.18478084069443290       0.18909731307158459       0.19324149724102357       0.19720368787195169       0.20097460307149159       0.20454540658858913       0.20790772895116513       0.21105368748680201       0.21397590518700194       0.21666752835077546       0.21912224299021937       0.22133428993476084       0.22329847861400659       0.22501019947926559       0.22646543503447691       0.22766076944993663       0.22859339673903922       0.22926112747198146       0.22966239401697494       0.22979625429119255       0.22966239401700569       0.22926112747197372       0.22859339673909357       0.22766076944999061       0.22646543503433442       0.22501019947939704       0.22329847861389229       0.22133428993488830       0.21912224299009059       0.21666752835106598       0.21397590518672302       0.21105368748702216       0.20790772895090162       0.20454540658872114       0.20097460307127110       0.19720368787210610       0.19324149724108852       0.18909731307155159       0.18478084069427292       0.18030218566427633       0.17567182959383598       0.17090060508501120       0.16599966982636818       0.16098047991863726       0.15585476248296359       0.15063448763102402       0.14533183985544221       0.13995918891063838       0.13452906025640360       0.12905410513684801       0.12354707035785342       0.11802076784702152       0.11248804406211702       0.10696174932398805       0.10145470714611153        9.5979683634677709E-002   9.0549357040611303E-002   8.5176287515289398E-002   7.9872887176956300E-002   7.4651390515325988E-002   6.9523825259387509E-002   6.4501983716672068E-002   5.9597394714606525E-002   5.4821296158561426E-002   5.0184608305525222E-002   4.5697907775026428E-002   4.1371402367273338E-002   3.7214906776890072E-002   3.3237819431313605E-002   2.9449100574291825E-002   2.5857251196534634E-002   2.2470292549711859E-002   1.9295747215765109E-002   1.6340623219104192E-002   1.3611401514316763E-002   1.1114017973884373E-002   8.8538224859835250E-003   6.8355630407263470E-003   5.0634463513715882E-003   3.5411044886062264E-003   2.2715372164875338E-003   1.2571478594827460E-003   4.9973703254076987E-004   3.2204912117949342E-033   0.0000000000000000        5.2027044416522096E-004   1.3542611877503713E-003   2.5011789032280797E-003   3.9588846517903909E-003   5.7245057147160697E-003   7.7944431928808370E-003   1.0164328327731991E-002   1.2829092648817233E-002   1.5783008550210149E-002   1.9019615489195500E-002   2.2531739322276544E-002   2.6311542059239839E-002   3.0350543756226634E-002   3.4639637719362903E-002   3.9169109811811625E-002   4.3928661470489190E-002   4.8907434615276010E-002   5.4094037261647528E-002   5.9476570175727654E-002   6.5042655039106528E-002   7.0779463979398854E-002   7.6673750203739371E-002   8.2711879598792781E-002   8.8879863244955185E-002   9.5163390786771204E-002  0.10154786457023801       0.10801843449724935       0.11456003347038811       0.12115741338414748       0.12779518155045455       0.13445783747932824       0.14112980992601434       0.14779549411659318       0.15443928905674259       0.16104563484515316       0.16759904988486199       0.17408416792683654       0.18048577482823877       0.18678884496037451       0.19297857717402950       0.19904043021618648       0.20496015754693939       0.21072384144246717       0.21631792631701174       0.22172925118269363       0.22694508116608550       0.23195313800253020       0.23674162944969035       0.24129927752402136       0.24561534552311109       0.24967966373814829       0.25348265382268864       0.25701535173404344       0.26026942921468132       0.26323721374160064       0.26591170691248933       0.26828660121437437       0.27035629513557013       0.27211590659006424       0.27356128461569079       0.27468901932098022       0.27549645005628692       0.27598167179036698       0.27614353967544875       0.27598167179026428       0.27549645005643969       0.27468901932076245       0.27356128461562690       0.27211590659020252       0.27035629513549025       0.26828660121433878       0.26591170691254695       0.26323721374161163       0.26026942921448715       0.25701535173417805       0.25348265382258511       0.24967966373829195       0.24561534552302189       0.24129927752414479       0.23674162944948560       0.23195313800279427       0.22694508116579956       0.22172925118297210       0.21631792631689606       0.21072384144241593       0.20496015754705973       0.19904043021619183       0.19297857717386591       0.18678884496073150       0.18048577482790690       0.17408416792677706       0.16759904988521343       0.16104563484464171       0.15443928905725474       0.14779549411629334       0.14112980992609356       0.13445783747939533       0.12779518155058495       0.12115741338382745       0.11456003347050539       0.10801843449696973       0.10154786457103133        9.5163390785635418E-002   8.8879863245756599E-002   8.2711879598251770E-002   7.6673750204202681E-002   7.0779463979180710E-002   6.5042655039179484E-002   5.9476570175621718E-002   5.4094037261475138E-002   4.8907434615764293E-002   4.3928661470238849E-002   3.9169109811801751E-002   3.4639637719396814E-002   3.0350543756178187E-002   2.6311542059377288E-002   2.2531739322168995E-002   1.9019615489207553E-002   1.5783008550103391E-002   1.2829092648870463E-002   1.0164328327778622E-002   7.7944431928857376E-003   5.7245057146695626E-003   3.9588846517905540E-003   2.5011789032644513E-003   1.3542611877744143E-003   5.2027044411767241E-004   3.9203159731388300E-033   0.0000000000000000        5.4044864871015668E-004   1.4499077703713811E-003   2.7274873500111835E-003   4.3707147417680276E-003   6.3762542166060747E-003   8.7399158730915340E-003   1.1456604257537799E-002   1.4520400819328018E-002   1.7924611597638633E-002   2.1661680425804884E-002   2.5723211649509567E-002   3.0100028603542980E-002   3.4782199334641752E-002   3.9759054459104666E-002   4.5019209847021575E-002   5.0550593666811840E-002   5.6340475655399791E-002   6.2375497219761475E-002   6.8641702761172069E-002   7.5124572776004275E-002   8.1809058564227904E-002   8.8679618233767479E-002   9.5720253842029784E-002  0.10291454961836043       0.11024571117758546       0.11769660566723004       0.12524980271098882       0.13288761610196143       0.14059214609387374       0.14834532222635846       0.15612894656482429       0.16392473724842690       0.17171437225467143       0.17947953326110505       0.18720194950548311       0.19486344154441024       0.20244596478743099       0.20993165272342326       0.21730285972648394       0.22454220332047428       0.23163260584372897       0.23855733536108747       0.24530004576921782       0.25184481597075081       0.25817618803763742       0.26427920426149809       0.27013944301614151       0.27574305332422511       0.28107678807327019       0.28612803576913953       0.29088485078248494       0.29533598198640343       0.29947089974108282       0.30327982114036883       0.30675373347473445       0.30988441584472964       0.31266445887603295       0.31508728249114737       0.31714715168932861       0.31883919030221869       0.32015939268887872       0.32110463334355566       0.32167267439149033       0.32186217095765035       0.32167267439163127       0.32110463334329375       0.32015939268917881       0.31883919030212277       0.31714715168950375       0.31508728249104645       0.31266445887603783       0.30988441584479942       0.30675373347460333       0.30327982114054813       0.29947089974107233       0.29533598198647387       0.29088485078242338       0.28612803576912560       0.28107678807313596       0.27574305332451438       0.27013944301582832       0.26427920426173768       0.25817618803740938       0.25184481597102293       0.24530004576925379       0.23855733536077539       0.23163260584372183       0.22454220332064451       0.21730285972625851       0.20993165272379266       0.20244596478732949       0.19486344154386701       0.18720194950616506       0.17947953326083990       0.17171437225482417       0.16392473724837892       0.15612894656461482       0.14834532222658581       0.14059214609405940       0.13288761610158706       0.12524980271157155       0.11769660566630195       0.11024571117850876       0.10291454961780103        9.5720253842583619E-002   8.8679618233153498E-002   8.1809058564561832E-002   7.5124572775924395E-002   6.8641702761229481E-002   6.2375497219869194E-002   5.6340475655081768E-002   5.0550593667013595E-002   4.5019209846943659E-002   3.9759054459120792E-002   3.4782199334689207E-002   3.0100028603433329E-002   2.5723211649559340E-002   2.1661680425823778E-002   1.7924611597710402E-002   1.4520400819244293E-002   1.1456604257592299E-002   8.7399158730585551E-003   6.3762542165932273E-003   4.3707147418482004E-003   2.7274873499344900E-003   1.4499077703718428E-003   5.4044864875950067E-004   4.6106963499243088E-033   0.0000000000000000        5.6020920214466298E-004   1.5438295273451424E-003   2.9498758895449488E-003   4.7755473674486962E-003   7.0170527288589031E-003   9.6696206341220104E-003   1.2727440688892830E-002   1.6183757995085674E-002   2.0030927831332566E-002   2.4260316087005924E-002   2.8862325306678843E-002   3.3826461744646229E-002   3.9141364854518843E-002   4.4794827758803092E-002   5.0773823256173002E-002   5.7064534828405199E-002   6.3652390205626602E-002   7.0522095876695376E-002   7.7657673015116474E-002   8.5042495430957626E-002   9.2659329378266764E-002  0.10049037483907722       0.10851730812582867       0.11672132570353531       0.12508318917882638       0.13358327132349415       0.14220160305561419       0.15091792123405837       0.15971171717971697       0.16856228578714019       0.17744877511473026       0.18635023634079814       0.19524567395143497       0.20411409605257971       0.21293456467821217       0.22168624597460654       0.23034846014216351       0.23890073101415732       0.24732283514226233       0.25559485030161150       0.26369720325104679       0.27161071668312098       0.27931665521366345       0.28679677032023215       0.29403334411551640       0.30100923184942269       0.30770790303665829       0.31411348111852716       0.32021078155011834       0.32598534823533293       0.33142348821219625       0.33651230450837755       0.34123972708988359       0.34559454182305455       0.34956641738771643       0.35314593006831119       0.35632458637026376       0.35909484340303738       0.36145012698331724       0.36338484741126437       0.36489441288882651       0.36597524053654062       0.36662476499584884       0.36684144458423662       0.36662476499582414       0.36597524053679470       0.36489441288849073       0.36338484741156740       0.36145012698293799       0.35909484340311232       0.35632458637039421       0.35314593006817024       0.34956641738792599       0.34559454182287913       0.34123972708992983       0.33651230450820180       0.33142348821233453       0.32598534823544950       0.32021078155005739       0.31411348111843446       0.30770790303685591       0.30100923184920481       0.29403334411566584       0.28679677032002970       0.27931665521355881       0.27161071668334502       0.26369720325092749       0.25559485030173268       0.24732283514230283       0.23890073101390510       0.23034846014234819       0.22168624597493172       0.21293456467787719       0.20411409605240938       0.19524567395147352       0.18635023634103262       0.17744877511470866       0.16856228578689672       0.15971171717963586       0.15091792123450010       0.14220160305504298       0.13358327132428596       0.12508318917820688       0.11672132570380302       0.10851730812547891       0.10049037483968729        9.2659329377813654E-002   8.5042495431067108E-002   7.7657673015126064E-002   7.0522095876487431E-002   6.3652390205890585E-002   5.7064534828355933E-002   5.0773823256182134E-002   4.4794827758825873E-002   3.9141364854336141E-002   3.3826461744802659E-002   2.8862325306727644E-002   2.4260316086969349E-002   2.0030927831213071E-002   1.6183757995257075E-002   1.2727440688753991E-002   9.6696206341102386E-003   7.0170527290324856E-003   4.7755473672473955E-003   2.9498758895948950E-003   1.5438295275246414E-003   5.6020920193948357E-004   5.2899691553535234E-033   0.0000000000000000        5.7949072101691555E-004   1.6357726425732647E-003   3.1677674612137674E-003   5.1723522114194590E-003   7.6452887730855835E-003   1.0581235340223160E-002   1.3973680062481402E-002   1.7815047453507760E-002   2.2096759919596250E-002   2.6809125692702974E-002   3.1941368129303968E-002   3.7481701179148515E-002   4.3417362567882360E-002   4.9734636832823829E-002   5.6418884588890723E-002   6.3454577426266381E-002   7.0825335684738019E-002   7.8513967299104509E-002   8.6502508230862765E-002   9.4772265187896970E-002  0.10330386042830089       0.11207727823453173       0.12107191285722771       0.13026661785872937       0.13963975673586532       0.14916925474518322       0.15883265177180500       0.16860715614477592       0.17846969924798042       0.18839699080792652       0.19836557472120198       0.20835188528461029       0.21833230369857837       0.22828321470241836       0.23818106320893509       0.24800241080083532       0.25772399194864631       0.26732276982564995       0.27677599157556970       0.28606124289885976       0.29515650184033654       0.30404019162918039       0.31269123246182096       0.32108909208845088       0.32921383509475871       0.33704617074646381       0.34456749929766317       0.35175995663252624       0.35860645715110201       0.36509073478536108       0.37119738204514602       0.37691188701185246       0.38222066817655070       0.38711110704828833       0.39157157845046786       0.39559147843369746       0.39916124973468542       0.40227240472659714       0.40491754579641737       0.40709038311038964       0.40878574971524578       0.40999961394590961       0.41072908910674233       0.41097244040295983       0.41072908910663519       0.40999961394583950       0.40878574971537679       0.40709038311022844       0.40491754579665590       0.40227240472662046       0.39916124973446615       0.39559147843377102       0.39157157845034080       0.38711110704847529       0.38222066817630668       0.37691188701213951       0.37119738204503000       0.36509073478516735       0.35860645715136197       0.35175995663246706       0.34456749929748143       0.33704617074677418       0.32921383509457169       0.32108909208879377       0.31269123246153813       0.30404019162947449       0.29515650184021092       0.28606124289868279       0.27677599157567828       0.26732276982569420       0.25772399194869228       0.24800241080056140       0.23818106320907312       0.22828321470267299       0.21833230369846721       0.20835188528427376       0.19836557472148725       0.18839699080791508       0.17846969924799497       0.16860715614449975       0.15883265177227252       0.14916925474456477       0.13963975673631690       0.13026661785834184       0.12107191285770169       0.11207727823400368       0.10330386042869627        9.4772265187854463E-002   8.6502508230666089E-002   7.8513967299492587E-002   7.0825335684433999E-002   6.3454577426288225E-002   5.6418884588901569E-002   4.9734636832915888E-002   4.3417362567869128E-002   3.7481701179025086E-002   3.1941368129273083E-002   2.6809125692860650E-002   2.2096759919596962E-002   1.7815047453405845E-002   1.3973680062580122E-002   1.0581235340144868E-002   7.6452887730519489E-003   5.1723522115465588E-003   3.1677674611757874E-003   1.6357726424631612E-003   5.7949072112945020E-004   5.9564979617409108E-033   0.0000000000000000        5.9823303897679531E-004   1.7254881911623896E-003   3.3805960249673906E-003   5.5601185466840732E-003   8.2593804466095915E-003   1.1472481808673666E-002   1.5192224512354196E-002   1.9410230221581833E-002   2.4117008619727660E-002   2.9301833117573291E-002   3.4952773348668774E-002   4.1056778854415367E-002   4.7599715884684701E-002   5.4566392941082127E-002   6.1940593233684650E-002   6.9705113387919543E-002   7.7841805333830213E-002   8.6331619395389400E-002   9.5154649128199681E-002  0.10429017870936658       0.11371673262586746       0.12341212722415650       0.13335352389560445       0.14351748379433599       0.15388002400800099       0.16441667502433774       0.17510253939141388       0.18591235140110896       0.19682053767210297       0.20780127847731145       0.21882856967022443       0.22987628506055924       0.24091823909316992       0.25192824967148891       0.26288020098235271       0.27374810616442430       0.28450616967795944       0.29512884921238569       0.30559091699781532       0.31586752036227300       0.32593424139261656       0.33576715555637171       0.34534288913977740       0.35463867537132321       0.36363240908428607       0.37230269979940472       0.38062892308695662       0.38859127009854860       0.39617079513576936       0.40334946115087078       0.41011018306610203       0.41643686880761216       0.42231445795472689       0.42772895791380305       0.43266747752744322       0.43711825803714532       0.44107070133002152       0.44451539539369922       0.44744413692742746       0.44984995104354875       0.45172710802664895       0.45307113709337554       0.45387883713400651       0.45414828440211974       0.45387883713415084       0.45307113709335839       0.45172710802660060       0.44984995104368575       0.44744413692719631       0.44451539539368612       0.44107070133020398       0.43711825803714560       0.43266747752744306       0.42772895791379301       0.42231445795475597       0.41643686880750685       0.41011018306613339       0.40334946115101294       0.39617079513553072       0.38859127009858258       0.38062892308703522       0.37230269979917913       0.36363240908445221       0.35463867537117300       0.34534288913991756       0.33576715555611419       0.32593424139289678       0.31586752036234533       0.30559091699764229       0.29512884921246613       0.28450616967768111       0.27374810616475248       0.26288020098214043       0.25192824967146854       0.24091823909321455       0.22987628506081448       0.21882856966991401       0.20780127847744573       0.19682053767209989       0.18591235140114451       0.17510253939116074       0.16441667502472615       0.15388002400781495       0.14351748379464335       0.13335352389520846       0.12341212722446701       0.11371673262562870       0.10429017870931742        9.5154649128635638E-002   8.6331619394758349E-002   7.7841805334343567E-002   6.9705113387607626E-002   6.1940593233823643E-002   5.4566392940915712E-002   4.7599715884791984E-002   4.1056778854630271E-002   3.4952773348617773E-002   2.9301833117372264E-002   2.4117008619763316E-002   1.9410230221699517E-002   1.5192224512153409E-002   1.1472481808934310E-002   8.2593804464635313E-003   5.5601185467036912E-003   3.3805960250084428E-003   1.7254881910820888E-003   5.9823303902887127E-004   6.6086770428108672E-033   0.0000000000000000        6.1637735923021381E-004   1.8127327566625473E-003   3.5878079506119786E-003   5.9378577021555554E-003   8.8577802744570430E-003   1.2341131350162510E-002   1.6380043382488250E-002   2.0965354875059787E-002   2.6086685133614229E-002   3.1732298091692500E-002   3.7889137909111970E-002   4.4542920672913031E-002   5.1678174717156779E-002   5.9278268622939216E-002   6.7325446784435083E-002   7.5800871828767519E-002   8.4684670527423761E-002   9.3955981015825224E-002  0.10359300194262583       0.11357304439935888       0.12387258638910333       0.13446732932244992       0.14533225630601146       0.15644169212779019       0.16776936480935528       0.17928846860584513       0.19097172829256426       0.20279146458914268       0.21471966055987404       0.22672802883756549       0.23878807949668601       0.25087118843043510       0.26294866604552231       0.27499182612895273       0.28697205471106380       0.29886087875645556       0.31063003452826715       0.32225153544938417       0.33369773930544805       0.34494141462480132       0.35595580607406679       0.36671469871659179       0.37719248097357916       0.38736420614078421       0.39720565230898919       0.40669338054793791       0.41580479121114161       0.42451817822416849       0.43281278123183275       0.44066883547240310       0.44806761926118693       0.45499149897048957       0.46142397139753072       0.46734970341322229       0.47275456880423283       0.47762568221559459       0.48195143010875485       0.48572149866961217       0.48892689858828980       0.49155998666144407       0.49361448415613673       0.49508549189878470       0.49596950204569790       0.49626440651377274       0.49596950204552387       0.49508549189872963       0.49361448415627091       0.49155998666125789       0.48892689858847582       0.48572149866973968       0.48195143010855085       0.47762568221563395       0.47275456880425443       0.46734970341318788       0.46142397139756580       0.45499149897058033       0.44806761926106597       0.44066883547226882       0.43281278123205058       0.42451817822422355       0.41580479121119646       0.40669338054787058       0.39720565230905108       0.38736420614050593       0.37719248097373154       0.36671469871660678       0.35595580607380117       0.34494141462499467       0.33369773930545521       0.32225153544928614       0.31063003452858295       0.29886087875609224       0.28697205471135567       0.27499182612888945       0.26294866604550504       0.25087118843040018       0.23878807949684555       0.22672802883742368       0.21471966056013098       0.20279146458885894       0.19097172829286749       0.17928846860555245       0.16776936480931476       0.15644169212788986       0.14533225630609437       0.13446732932227898       0.12387258638915373       0.11357304439952841       0.10359300194225066        9.3955981016269965E-002   8.4684670527012867E-002   7.5800871829019401E-002   6.7325446784454776E-002   5.9278268622942484E-002   5.1678174717192576E-002   4.4542920672645002E-002   3.7889137909201974E-002   3.1732298091722524E-002   2.6086685133726830E-002   2.0965354874894163E-002   1.6380043382682074E-002   1.2341131349891229E-002   8.8577802746668075E-003   5.9378577021410766E-003   3.5878079504901655E-003   1.8127327567672869E-003   6.1637735915412179E-004   7.2449352420329419E-033   0.0000000000000000        6.3386640410177924E-004   1.8972690337736623E-003   3.7888633747068983E-003   6.3046054789612479E-003   9.4389789790225598E-003   1.3185010182504260E-002   1.7534180589255152E-002   2.2476567118061501E-002   2.8000923202052688E-002   3.4094531073941774E-002   4.0743240393713055E-002   4.7931567722913487E-002   5.5642740276983509E-002   6.3858726304806671E-002   7.2560273688365554E-002   8.1726955968748974E-002   9.1337222171392632E-002  0.10136844804318712       0.11179698938906162       0.12259823843037169       0.13374668290631334       0.14521596738937917       0.15697895654249350       0.16900780021056000       0.18127400022451573       0.19374847877081905       0.20640164815575365       0.21920348180912808       0.23212358634794594       0.24513127452591904       0.25819563890238806       0.27128562604102530       0.28437011107015747       0.29741797241992768       0.31039816655517888       0.32327980252959904       0.33603221617731055       0.34862504376320175       0.36102829491823002       0.37321242468081139       0.38514840447061111       0.39680779182764886       0.40816279874649908       0.41918635843540897       0.42985219035523475       0.44013486336160124       0.45000985681337297       0.45945361949627189       0.46844362621319802       0.47695843191739301       0.48497772324480232       0.49248236733456080       0.49945445780447667       0.50587735779130050       0.51173573993044552       0.51701562319432037       0.52170440649548777       0.52579089897137232       0.52926534688143168       0.53211945704975994       0.53434641679947481       0.53594091032412483       0.53689913146762691       0.53721879287042940       0.53689913146782153       0.53594091032425228       0.53434641679933970       0.53211945704995001       0.52926534688125548       0.52579089897120523       0.52170440649578698       0.51701562319421590       0.51173573993033139       0.50587735779135778       0.49945445780468106       0.49248236733418282       0.48497772324529942       0.47695843191721360       0.46844362621324642       0.45945361949607871       0.45000985681347017       0.44013486336163199       0.42985219035516803       0.41918635843579866       0.40816279874615391       0.39680779182800596       0.38514840447051130       0.37321242468061938       0.36102829491845756       0.34862504376323467       0.33603221617689377       0.32327980253002025       0.31039816655474628       0.29741797242020490       0.28437011107000126       0.27128562604102191       0.25819563890241493       0.24513127452580022       0.23212358634777774       0.21920348180947624       0.20640164815542159       0.19374847877114287       0.18127400022449339       0.16900780021032741       0.15697895654267641       0.14521596738935660       0.13374668290646938       0.12259823842998921       0.11179698938948121       0.10136844804286904        9.1337222171603102E-002   8.1726955968739218E-002   7.2560273688220309E-002   6.3858726304907298E-002   5.5642740276942701E-002   4.7931567722945746E-002   4.0743240393737695E-002   3.4094531073903159E-002   2.8000923202076651E-002   2.2476567118045961E-002   1.7534180589236531E-002   1.3185010182655220E-002   9.4389789788198227E-003   6.3046054790891542E-003   3.7888633746764881E-003   1.8972690337420257E-003   6.3386640417863887E-004   7.8637397576755801E-033   0.0000000000000000        6.5064456250716013E-004   1.9788664149796983E-003   3.9832375273151652E-003   6.6594245046551542E-003   1.0001509154096288E-002   1.4002004720792199E-002   1.8651761795560749E-002   2.3940119136867461E-002   2.9854990897603545E-002   3.6382707762366788E-002   4.3508058506564411E-002   5.1214396997710555E-002   5.9483689267342106E-002   6.8296546205853667E-002   7.7632265096680683E-002   8.7468879145827974E-002   9.7783211092714317E-002  0.10855092834779660       0.11974660038858455       0.13134375940190199       0.14331496389190296       0.15563186465432907       0.16826527285212842       0.18118523006431544       0.19436108017371592       0.20776154294114269       0.22135478908617381       0.23510851669457217       0.24899002876920323       0.26296631173974250       0.27700411473733555       0.29107002944841986       0.30513057035314795       0.31915225515334833       0.33310168520121103       0.34694562573337540       0.36065108570793764       0.37418539707605142       0.38751629326381298       0.40061198670704906       0.41344124523295550       0.42597346711112283       0.43817875459088462       0.45002798575706532       0.46149288451089149       0.47254608853326441       0.48316121504742626       0.49331292422769935       0.50297698010872260       0.51213030883712574       0.52075105413714895       0.52881862984182026       0.53631376938534214       0.54321857210863045       0.54951654629549274       0.55519264881554864       0.56023332128596470       0.56462652266496494       0.56836175820149781       0.57143010466055488       0.57382423177679875       0.57553841987813581       0.57656857363223601       0.57691223189692398       0.57656857363206859       0.57553841987795029       0.57382423177691100       0.57143010466045729       0.56836175820154855       0.56462652266522417       0.56023332128546777       0.55519264881589148       0.54951654629558155       0.54321857210849045       0.53631376938512054       0.52881862984211658       0.52075105413681122       0.51213030883730615       0.50297698010864811       0.49331292422776807       0.48316121504729120       0.47254608853329577       0.46149288451094023       0.45002798575661024       0.43817875459156341       0.42597346711054407       0.41344124523319176       0.40061198670710296       0.38751629326375231       0.37418539707599607       0.36065108570850024       0.34694562573272986       0.33310168520167011       0.31915225515307888       0.30513057035344987       0.29107002944828092       0.27700411473736358       0.26296631173981683       0.24899002876926965       0.23510851669445459       0.22135478908630518       0.20776154294091828       0.19436108017379153       0.18118523006431997       0.16826527285213924       0.15563186465424902       0.14331496389177664       0.13134375940220078       0.11974660038836599       0.10855092834802900        9.7783211092443145E-002   8.7468879145901415E-002   7.7632265096699682E-002   6.8296546205787997E-002   5.9483689267424103E-002   5.1214396997684118E-002   4.3508058506485203E-002   3.6382707762536021E-002   2.9854990897456985E-002   2.3940119136939202E-002   1.8651761795531938E-002   1.4002004720728239E-002   1.0001509154199393E-002   6.6594245045824511E-003   3.9832375273434212E-003   1.9788664149951937E-003   6.5064456253127539E-004   8.4635998354597301E-033   0.0000000000000000        6.6665803081971168E-004   2.0573015637358797E-003   4.1704220185830787E-003   7.0014065238766842E-003   1.0543948843328406E-002   1.4790066713253152E-002   1.9730001393526573E-002   2.5352378691083862E-002   3.1644302097963477E-002   3.8591183204087581E-002   4.6176786080151480E-002   5.4383341538947340E-002   6.3191597411017819E-002   7.2580853477092255E-002   8.2529005841676634E-002   9.3012599841550039E-002  0.10400688731717518       0.11548588551863266       0.12742243841866049       0.13978828150090011       0.15255410971133151       0.16568964794136631       0.17916372375744694       0.19294434222873075       0.20699876274059181       0.22129357758555596       0.23579479218297406       0.25046790670728192       0.26527799894128018       0.28018980814996330       0.29516781978010859       0.31017635076834166       0.32517963526934729       0.34014191058080773       0.35502750307445707       0.36980091390978476       0.38442690434260807       0.39887058040058582       0.41309747674793784       0.42707363951382132       0.44076570789848502       0.45414099435846944       0.46716756317425889       0.47981430721349272       0.49205102270943685       0.50384848186226794       0.51517850310279001       0.52601401884115517       0.53632914053708014       0.54609922093999441       0.55530091334280152       0.56391222771571969       0.57191258357026187       0.57928285944572533       0.58600543888002787       0.59206425276641583       0.59744481798960214       0.60213427225140714       0.60612140499181733       0.60939668434957317       0.61195228007922320       0.61378208237615794       0.61488171657288004       0.61524855365188758       0.61488171657295687       0.61378208237640486       0.61195228007910407       0.60939668434950456       0.60612140499192102       0.60213427225114913       0.59744481798995397       0.59206425276611563       0.58600543887989676       0.57928285944591329       0.57191258357043295       0.56391222771556859       0.55530091334287568       0.54609922093990615       0.53632914053698533       0.52601401884115251       0.51517850310284652       0.50384848186230913       0.49205102270934298       0.47981430721381774       0.46716756317388386       0.45414099435849331       0.44076570789864689       0.42707363951374133       0.41309747674772535       0.39887058040070600       0.38442690434210502       0.36980091391038222       0.35502750307422898       0.34014191058099058       0.32517963526888033       0.31017635076872102       0.29516781977982626       0.28018980815017069       0.26527799894106785       0.25046790670732783       0.23579479218314112       0.22129357758555385       0.20699876274036541       0.19294434222920764       0.17916372375698675       0.16568964794168253       0.15255410971129221       0.13978828150086339       0.12742243841850337       0.11548588551880999       0.10400688731723957        9.3012599841434826E-002   8.2529005841819825E-002   7.2580853477014401E-002   6.3191597411034875E-002   5.4383341538945765E-002   4.6176786080222312E-002   3.8591183203916420E-002   3.1644302098156787E-002   2.5352378691000103E-002   1.9730001393523419E-002   1.4790066713250147E-002   1.0543948843353780E-002   7.0014065238416792E-003   4.1704220186314037E-003   2.0573015637531233E-003   6.6665803072284233E-004   9.0430703599164601E-033   0.0000000000000000        6.8185495043075132E-004   2.1323589678183220E-003   4.3499260887237641E-003   7.3296746185401822E-003   1.1064925002757036E-002   1.5547218226288569E-002   2.0766209270705500E-002   2.6709837926748872E-002   3.3364427606164870E-002   4.0714505474461531E-002   4.8742849557882252E-002   5.7430609966396505E-002   6.6757362255101996E-002   7.6701144511950065E-002   8.7238504462387817E-002   9.8344555632914318E-002  0.10999303814617856       0.12215638124690062       0.13480576839271952       0.14791120602899063       0.16144159571860522       0.17536480896942944       0.18964776443199033       0.20425650734800463       0.21915629107185575       0.23431166052407038       0.24968653733118765       0.26524430649152020       0.28094790432404543       0.29675990751582870       0.31264262302496304       0.32855817865694964       0.34446861406009577       0.36033597195413419       0.37612238934272146       0.39179018851730335       0.40730196761156329       0.42262069050065620       0.43770977582591736       0.45253318492794015       0.46705550848035005       0.48124205161348277       0.49505891732402646       0.50847308796542912       0.52145250463285431       0.53396614423965771       0.54598409410888094       0.55747762389413535       0.56841925466066345       0.57878282496052358       0.58854355373676626       0.59767809991130227       0.60616461851560099       0.61398281321610981       0.62111398512288152       0.62754107775615986       0.63324871806167649       0.63822325337887631       0.64245278427610375       0.64592719316238711       0.64863816862118651       0.65057922539788282       0.65174571999460451       0.65213486183970060       0.65174571999461284       0.65057922539779689       0.64863816862127832       0.64592719316251157       0.64245278427606434       0.63822325337896646       0.63324871806164917       0.62754107775627654       0.62111398512298532       0.61398281321599579       0.60616461851545833       0.59767809991139742       0.58854355373668721       0.57878282496070110       0.56841925466089427       0.55747762389408484       0.54598409410885096       0.53396614423963729       0.52145250463286696       0.50847308796540025       0.49505891732378443       0.48124205161393047       0.46705550848001648       0.45253318492799005       0.43770977582623227       0.42262069050055739       0.40730196761175896       0.39179018851698150       0.37612238934287862       0.36033597195391343       0.34446861406054680       0.32855817865661091       0.31264262302518309       0.29675990751566339       0.28094790432435135       0.26524430649138775       0.24968653733100596       0.23431166052408273       0.21915629107222895       0.20425650734732595       0.18964776443258696       0.17536480896910644       0.16144159571872380       0.14791120602896707       0.13480576839286584       0.12215638124671643       0.10999303814601878        9.8344555633192166E-002   8.7238504462098423E-002   7.6701144512154831E-002   6.6757362255032149E-002   5.7430609966414733E-002   4.8742849557828136E-002   4.0714505474525244E-002   3.3364427606137774E-002   2.6709837926660887E-002   2.0766209270810083E-002   1.5547218226299018E-002   1.1064925002716891E-002   7.3296746185630294E-003   4.3499260887388666E-003   2.1323589677098719E-003   6.8185495057382090E-004   9.6007553357967371E-033   0.0000000000000000        6.9618554196372584E-004   2.2038314740795068E-003   4.5212778135016139E-003   7.6433853517787840E-003   1.1563116850440210E-002   1.6271556454875685E-002   2.1757797345626110E-002   2.8009121892338944E-002   3.5011105889572118E-002   4.2747428889927712E-002   5.1199923916679373E-002   6.0348705341955709E-002   7.0172225202924696E-002   8.0647312357307682E-002   9.1749222208822132E-002  0.10345169599113395       0.11572702493395988       0.12854611627103679       0.14187856193881615       0.15569271118075267       0.16995574668209207       0.18463376355511832       0.19969185083076549       0.21509417531629826       0.23080406766189621       0.24678411043388832       0.26299622800979944       0.27940177804278682       0.29596164431837696       0.31263633073485153       0.32938605622484457       0.34617085035090400       0.36295064937438049       0.37968539254642186       0.39633511840463309       0.41286006082773846       0.42922074463132281       0.44537808046810445       0.46129345879923217       0.47692884272366282       0.49224685942735424       0.50721089004222919       0.52178515769393707       0.53593481353065631       0.54962602051443632       0.56282603479486548       0.57550328444140730       0.58762744537139133       0.59916951427108900       0.61010187834421126       0.62039838171909101       0.63003438835249526       0.63898684127577787       0.64723431804959630       0.65475708228498131       0.66153713110948331       0.66755823846710793       0.67280599414362829       0.67726783842262950       0.68093309229750576       0.68379298315206982       0.68584066586405401       0.68707123926470870       0.68748175792967692       0.68707123926450175       0.68584066586389292       0.68379298315213699       0.68093309229718957       0.67726783842277249       0.67280599414365960       0.66755823846697604       0.66153713110951939       0.65475708228495011       0.64723431804953235       0.63898684127590777       0.63003438835245662       0.62039838171927097       0.61010187834381846       0.59916951427101173       0.58762744537143496       0.57550328444152521       0.56282603479486759       0.54962602051462606       0.53593481353046957       0.52178515769437739       0.50721089004194408       0.49224685942753038       0.47692884272342112       0.46129345879914702       0.44537808046812427       0.42922074463133159       0.41286006082810328       0.39633511840435731       0.37968539254656469       0.36295064937419574       0.34617085035087225       0.32938605622494455       0.31263633073478869       0.29596164431814426       0.27940177804303207       0.26299622800971273       0.24678411043403176       0.23080406766158376       0.21509417531669786       0.19969185083043617       0.18463376355508801       0.16995574668231725       0.15569271118057831       0.14187856193888695       0.12854611627091672       0.11572702493434490       0.10345169599086068        9.1749222209025746E-002   8.0647312357098364E-002   7.0172225203089356E-002   6.0348705341861576E-002   5.1199923916718369E-002   4.2747428889928100E-002   3.5011105889537930E-002   2.8009121892443648E-002   2.1757797345547673E-002   1.6271556454873746E-002   1.1563116850397976E-002   7.6433853518875694E-003   4.5212778133827628E-003   2.2038314741652477E-003   6.9618554189919087E-004   1.0135311251146233E-032   0.0000000000000000        7.0960223130299243E-004   2.2715208042954804E-003   4.6840252644585008E-003   7.9417308316871126E-003   1.2037259085742878E-002   1.6961258355086516E-002   2.2702285857613698E-002   2.9246996729945754E-002   3.6580253418336706E-002   4.4684926723044055E-002   5.3541947989962244E-002   6.3130443323284199E-002   7.3427792713103748E-002   8.4409671171057146E-002   9.6050100957705511E-002  0.10832151384102116       0.12119481848794206       0.13463946977997435       0.14862354097492586       0.16311379994778683       0.17807578915876082       0.19347390860019253       0.20927150138995920       0.22543094183725529       0.24191372583512175       0.25868056336704676       0.27569147290647450       0.29290587749741326       0.31028270225629234       0.32778047310029323       0.34535741641995460       0.36297155949296228       0.38058083137938503       0.39814316405350614       0.41561659353908736       0.43295936079944847       0.45013001213503218       0.46708749885519030       0.48379127597921956       0.50020139972519206       0.51627862356757914       0.53198449260420355       0.54728143604129276       0.56213285753720044       0.57650322322236303       0.59035814714597556       0.60366447398713652       0.61639035878511694       0.62850534353586485       0.63998043044844977       0.65078815168754001       0.66090263544122985       0.67029966815151631       0.67895675275183620       0.68685316278255526       0.69396999224440481       0.70029020107342022       0.70579865613047355       0.71048216760331340       0.71432952072976874       0.71733150278089486       0.71948092521342444       0.72077264096924432       0.72120355685269644       0.72077264096954752       0.71948092521362161       0.71733150278081292       0.71432952073013345       0.71048216760306038       0.70579865613040271       0.70029020107357076       0.69396999224428069       0.68685316278265118       0.67895675275198697       0.67029966815147735       0.66090263544125694       0.65078815168750337       0.63998043044872277       0.62850534353594101       0.61639035878496151       0.60366447398707912       0.59035814714606560       0.57650322322193903       0.56213285753755793       0.54728143604084944       0.53198449260439973       0.51627862356736598       0.50020139972579403       0.48379127597891702       0.46708749885512879       0.45013001213526088       0.43295936079876374       0.41561659353956143       0.39814316405321942       0.38058083137948273       0.36297155949332699       0.34535741641963963       0.32778047310030206       0.31028270225673332       0.29290587749687663       0.27569147290676510       0.25868056336694006       0.24191372583525336       0.22543094183721557       0.20927150138999334       0.19347390860040617       0.17807578915828964       0.16311379994807099       0.14862354097474340       0.13463946978022351       0.12119481848754675       0.10832151384121835        9.6050100957629003E-002   8.4409671171139622E-002   7.3427792712970924E-002   6.3130443323324251E-002   5.3541947990046718E-002   4.4684926722957236E-002   3.6580253418411611E-002   2.9246996729897595E-002   2.2702285857589606E-002   1.6961258355160425E-002   1.2037259085737266E-002   7.9417308315975939E-003   4.6840252645505235E-003   2.2715208042804313E-003   7.0960223128448184E-004   1.0645450313943296E-032   0.0000000000000000        7.2205977307366958E-004   2.3352380471262542E-003   4.8377376222090802E-003   8.2239406876646916E-003   1.2486144977754507E-002   1.7614585081487853E-002   2.3597309394717235E-002   3.0420377528152139E-002   3.8067974572591590E-002   4.6522203388292029E-002   5.5763139154817926E-002   6.5768969563577501E-002   7.6516056620871173E-002   8.7978979663049767E-002  0.10013058996370224       0.11294207581703611       0.12638303298884795       0.14042153718283495       0.15502421947730910       0.17015634603390348       0.18578190169558070       0.20186367670550484       0.21836335618388725       0.23524161220081741       0.25245819827593430       0.26997204608353981       0.28774136415341572       0.30572373830343547       0.32387623359196677       0.34215549751301760       0.36051786421673887       0.37891945948194244       0.39731630619191177       0.41566443007334031       0.43391996542603439       0.45203926059585497       0.46997898294289875       0.48769622304120447       0.50514859786614696       0.52229435272443636       0.53909246166207836       0.55550272614467600       0.57148587172593523       0.58700364251761583       0.60201889319441393       0.61649567834584895       0.63039933892629774       0.64369658563050614       0.65635557896260399       0.66834600582230352       0.67963915242713768       0.69020797337828177       0.70002715672109572       0.70907318483535431       0.71732439100577716       0.72476101154729822       0.73136523334552361       0.73712123671209684       0.74201523343814801       0.74603549996790730       0.74917240559723397       0.75141843564797695       0.75276820954029211       0.75321849374066685       0.75276820954010704       0.75141843564788802       0.74917240559727649       0.74603549996758833       0.74201523343840048       0.73712123671207130       0.73136523334549364       0.72476101154724126       0.71732439100582068       0.70907318483497705       0.70002715672104798       0.69020797337833539       0.67963915242682871       0.66834600582228343       0.65635557896232433       0.64369658563085452       0.63039933892624012       0.61649567834561925       0.60201889319489266       0.58700364251728032       0.57148587172609644       0.55550272614460439       0.53909246166221469       0.52229435272407843       0.50514859786650823       0.48769622304121757       0.46997898294260598       0.45203926059638794       0.43391996542572436       0.41566443007383830       0.39731630619165526       0.37891945948144301       0.36051786421727677       0.34215549751281132       0.32387623359168521       0.30572373830390853       0.28774136415317358       0.26997204608371600       0.25245819827556765       0.23524161220090262       0.21836335618406619       0.20186367670539668       0.18578190169593309       0.17015634603359034       0.15502421947752065       0.14042153718265832       0.12638303298907583       0.11294207581700400       0.10013058996361339        8.7978979663091816E-002   7.6516056620971065E-002   6.5768969563540322E-002   5.5763139154729718E-002   4.6522203388339678E-002   3.8067974572593692E-002   3.0420377528097679E-002   2.3597309394805845E-002   1.7614585081403844E-002   1.2486144977818737E-002   8.2239406876439807E-003   4.8377376221620250E-003   2.3352380471609638E-003   7.2205977305767619E-004   1.1129943554502748E-032   0.0000000000000000        7.3351536744043302E-004   2.3948041296508126E-003   4.9820062355345352E-003   8.4892839583715005E-003   1.2908629309590879E-002   1.8229886222251756E-002   2.4440622646290142E-002   3.1526335815882593E-002   3.9470571094009158E-002   4.8254706073574044E-002   5.7858007345069865E-002   6.8257776315530233E-002   7.9429413528427278E-002   9.1346463464141839E-002  0.10398067139210014       0.11730205112880307       0.13127895837188489       0.14587816614732071       0.16106494333811139       0.17680313767086667       0.19305526273991641       0.20978258829028698       0.22694523336507230       0.24450226216293069       0.26241178240899576       0.28063104604670286       0.29911655197197790       0.31782415061102198       0.33670915004103830       0.35572642343985689       0.37483051757628350       0.39397576209679835       0.41311637933889511       0.43220659440829229       0.45120074525025272       0.47005339246149197       0.48871942856618461       0.50715418649635668       0.52531354702185118       0.54315404485949026       0.56063297322074246       0.57770848652759144       0.59433970107074952       0.61048679334573719       0.62611109585088864       0.64117519009675805       0.65564299662320991       0.66947986178691321       0.68265264112674007       0.69512977910067664       0.70688138499270059       0.71787930482810836       0.72809718910093013       0.73751055616636363       0.74609685113967028       0.75383550015749656       0.76070795987775397       0.76669776208999130       0.77179055333795699       0.77597412945048361       0.77923846490668880       0.78157573695245375       0.78298034442536579       0.78344892122737908       0.78298034442539477       0.78157573695247384       0.77923846490664828       0.77597412945081112       0.77179055333766233       0.76669776209015328       0.76070795987776141       0.75383550015760603       0.74609685113970192       0.73751055616661310       0.72809718910105858       0.71787930482806384       0.70688138499307884       0.69512977910067641       0.68265264112714752       0.66947986178635954       0.65564299662347580       0.64117519009665458       0.62611109585078184       0.61048679334582656       0.59433970107102641       0.57770848652729989       0.56063297322077854       0.54315404485944652       0.52531354702189392       0.50715418649613730       0.48871942856644096       0.47005339246139261       0.45120074525010739       0.43220659440797804       0.41311637933926326       0.39397576209702417       0.37483051757589675       0.35572642344011940       0.33670915004099694       0.31782415061084895       0.29911655197223896       0.28063104604620553       0.26241178240973423       0.24450226216260559       0.22694523336492906       0.20978258829024640       0.19305526273981033       0.17680313767105876       0.16106494333805646       0.14587816614734181       0.13127895837178638       0.11730205112863792       0.10398067139241331        9.1346463464014038E-002   7.9429413528370379E-002   6.8257776315529886E-002   5.7858007345129692E-002   4.8254706073570852E-002   3.9470571093997098E-002   3.1526335815878846E-002   2.4440622646284677E-002   1.8229886222294735E-002   1.2908629309530075E-002   8.4892839584118623E-003   4.9820062355467650E-003   2.3948041296093163E-003   7.3351536748969862E-004   1.1587623786171485E-032   0.0000000000000000        7.4392877010333476E-004   2.4500502632585465E-003   5.1164456302553243E-003   8.7370708820898833E-003   1.3303631176016704E-002   1.8805603820708228E-002   2.5230105864562886E-002   3.2562106676257981E-002   4.0784551065838850E-002   4.9878135780970410E-002   5.9821368361963022E-002   7.0590718198825550E-002   8.2160683220396671E-002   9.4503836367642896E-002  0.10759088456481827       0.12139073897774738       0.13587059106897043       0.15099599082779669       0.16673092821824814       0.18303791923004636       0.19987809613163013       0.21721130108995668       0.23499618277265968       0.25319029574688767       0.27175020250829313       0.29063157788092997       0.30978931558176204       0.32917763664740124       0.34875019950630970       0.36846021139520735       0.38826054087584783       0.40810383116697835       0.42794261402822747       0.44772942391076226       0.46741691211603692       0.48695796066789399       0.50630579563859124       0.52541409965288810       0.54423712329438323       0.56272979515016675       0.58084783022636566       0.59854783647981957       0.61578741919369662       0.63252528297104182       0.64872133106955332       0.66433676187041224       0.67933416221916065       0.69367759743802737       0.70733269777887875       0.72026674110843925       0.73244873163989177       0.74384947450197714       0.75444164598440533       0.76419985927468004       0.77310072554210829       0.78112291021001456       0.78824718428779650       0.79445647063773794       0.79973588506431359       0.80407277212549355       0.80745673558366726       0.80987966342080719       0.81133574735473146       0.81182149681855276       0.81133574735484415       0.80987966342066653       0.80745673558378350       0.80407277212520023       0.79973588506457571       0.79445647063770619       0.78824718428770446       0.78112291020985958       0.77310072554185294       0.76419985927492429       0.75444164598421326       0.74384947450192185       0.73244873163954893       0.72026674110839761       0.70733269777857499       0.69367759743866475       0.67933416221882836       0.66433676187062873       0.64872133106942098       0.63252528297115629       0.61578741919338020       0.59854783648006038       0.58084783022638731       0.56272979515034627       0.54423712329395224       0.52541409965347419       0.50630579563818334       0.48695796066785102       0.46741691211622033       0.44772942391094905       0.42794261402787714       0.40810383116708743       0.38826054087595241       0.36846021139523066       0.34875019950634784       0.32917763664742916       0.30978931558154954       0.29063157788127558       0.27175020250776011       0.25319029574730623       0.23499618277246606       0.21721130109023951       0.19987809613149207       0.18303791923000756       0.16673092821824173       0.15099599082774501       0.13587059106910634       0.12139073897795209       0.10759088456440254        9.4503836367966026E-002   8.2160683220153102E-002   7.0590718199018465E-002   5.9821368361856149E-002   4.9878135780997396E-002   4.0784551065783138E-002   3.2562106676366401E-002   2.5230105864498097E-002   1.8805603820672388E-002   1.3303631176105179E-002   8.7370708820536172E-003   5.1164456302116943E-003   2.4500502633140555E-003   7.4392877008402913E-004   1.2017388417183368E-032   0.0000000000000000        7.5326239733450122E-004   2.5008183659629758E-003   5.2406944596413273E-003   8.9666545883190299E-003   1.3670136624440572E-002   1.9340276173716382E-002   2.5963770023114986E-002   3.3525095469349946E-002   4.2006637389383164E-002   5.1388457760777939E-002   6.1648356442782729E-002   7.2762027094766410E-002   8.4703126055757666E-002   9.7443320397257283E-002  0.11095234885968730       0.12519809445651983       0.14014666305056694       0.15576246419765208       0.17200829530001790       0.18884543052973848       0.20623371408165606       0.22413165691414541       0.24249653656259193       0.26128449986024499       0.28045066834620463       0.29994924616556951       0.31973363016216760       0.33975652193488970       0.35997004156305090       0.38032584274357784       0.40077522905088653       0.42126927104781420       0.44175892396186461       0.46219514564234021       0.48252901451608488       0.50271184726047713       0.52269531590337193       0.54243156407500570       0.56187332212589192       0.58097402084077321       0.59968790346716194       0.61797013579023430       0.63577691400033343       0.65306557006762489       0.66979467440514640       0.68592413553589948       0.70141529655867596       0.71623102815086404       0.73033581790298352       0.74369585576691388       0.75627911540206072       0.76805543123651754       0.77899657104807463       0.78907630389785122       0.79827046324352668       0.80655700509217665       0.81391606104108949       0.82032998608700036       0.82578340108240789       0.83026322974406108       0.83375873011764889       0.83626152042431323       0.83776559923254879       0.83826735989486356       0.83776559923224236       0.83626152042457214       0.83375873011765456       0.83026322974417466       0.82578340108221915       0.82032998608676899       0.81391606104121206       0.80655700509240424       0.79827046324384665       0.78907630389731676       0.77899657104835873       0.76805543123665210       0.75627911540228732       0.74369585576699437       0.73033581790291824       0.71623102815036421       0.70141529655900059       0.68592413553590548       0.66979467440515428       0.65306557006737243       0.63577691400061043       0.61797013579032567       0.59968790346705170       0.58097402084052829       0.56187332212632857       0.54243156407451321       0.52269531590357232       0.50271184726072216       0.48252901451593944       0.46219514564224862       0.44175892396201916       0.42126927104775397       0.40077522905081692       0.38032584274339193       0.35997004156319246       0.33975652193477129       0.31973363016234746       0.29994924616560237       0.28045066834636212       0.26128449985977137       0.24249653656314077       0.22413165691358999       0.20623371408190364       0.18884543052969882       0.17200829530006975       0.15576246419770426       0.14014666305052847       0.12519809445635166       0.11095234885992585        9.7443320396967986E-002   8.4703126056106776E-002   7.2762027094522064E-002   6.1648356442905596E-002   5.1388457760709404E-002   4.2006637389442131E-002   3.3525095469364614E-002   2.5963770023050229E-002   1.9340276173741022E-002   1.3670136624376487E-002   8.9666545884107014E-003   5.2406944595980902E-003   2.5008183659554137E-003   7.5326239735130636E-004   1.2418202106899344E-032   0.0000000000000000        7.6148142386560358E-004   2.5469614573512115E-003   5.3544163969974469E-003   9.1774326867380494E-003   1.4007201134357253E-002   1.9832541396387949E-002   2.6639761661740233E-002   3.4412884138903012E-002   4.3133775748766756E-002   5.2781911301300992E-002   6.3334436066036920E-002   7.4766326127923208E-002   8.7050459302468491E-002  0.10015766464419756       0.11405678521734253       0.12871475285846026       0.14409666909692193       0.16016588840346258       0.17688410486230238       0.19421144374010613       0.21210655752376950       0.23052672554207271       0.24942795676097221       0.26876509555611150       0.28849193028363029       0.30856130437837315       0.32892522974532784       0.34953500215113542       0.37034131834526712       0.39129439462997895       0.41234408659048621       0.43344000969959651       0.45453166050219346       0.47556853809491706       0.49650026560183852       0.51727671135411923       0.53784810948897777       0.55816517966657064       0.57817924562725720       0.59784235229321314       0.61710738114415586       0.63592816357761794       0.65425959198794981       0.67205772829851140       0.68927990967320429       0.70588485117351085       0.72183274508737838       0.73708535671944697       0.75160611638894692       0.76536020742238531       0.77831464993434440       0.79043838018405321       0.80170232532588337       0.81207947336596809       0.82154493816476659       0.83007601931990282       0.83765225679365929       0.84425548014597152       0.84986985226328249       0.85448190746433716       0.85808058390945674       0.86065725021613326       0.86220572623184999       0.86272229790791921       0.86220572623221803       0.86065725021596096       0.85808058390925246       0.85448190746457575       0.84986985226318801       0.84425548014648089       0.83765225679351418       0.83007601931975461       0.82154493816455543       0.81207947336634878       0.80170232532558350       0.79043838018395529       0.77831464993429644       0.76536020742228905       0.75160611638911257       0.73708535671991116       0.72183274508710693       0.70588485117333677       0.68927990967356445       0.67205772829868515       0.65425959198771422       0.63592816357738213       0.61710738114420316       0.59784235229336680       0.57817924562713274       0.55816517966680290       0.53784810948884598       0.51727671135393416       0.49650026560197291       0.47556853809493288       0.45453166050212629       0.43344000969970026       0.41234408659045907       0.39129439463010379       0.37034131834512041       0.34953500215123262       0.32892522974522609       0.30856130437826595       0.28849193028349795       0.26876509555663153       0.24942795676038043       0.23052672554257428       0.21210655752370333       0.19421144374000451       0.17688410486233386       0.16016588840341839       0.14409666909685345       0.12871475285860171       0.11405678521727157       0.10015766464428451        8.7050459302311409E-002   7.4766326128047025E-002   6.3334436066006389E-002   5.2781911301311518E-002   4.3133775748782813E-002   3.4412884138761569E-002   2.6639761661847065E-002   1.9832541396375917E-002   1.4007201134423575E-002   9.1774326866313656E-003   5.3544163970470644E-003   2.5469614573869230E-003   7.6148142379546145E-004   1.2789099260033758E-032   0.0000000000000000        7.6855387359323318E-004   2.5883440281398995E-003   5.4573009684833395E-003   9.3688487456674227E-003   1.4313951929927776E-002   2.0281140747528587E-002   2.7256367400332580E-002   3.5223237098540638E-002   4.4163142029804980E-002   5.4055018865040175E-002   6.4875412955308936E-002   7.6598642708653047E-002   8.9196872362412472E-002  0.10264016283796738       0.11689653619049821       0.13193205235857733       0.14771089222366054       0.16419544307636474       0.18134638758477628       0.19912279780104225       0.21748223374488823       0.23638084567089640       0.25577347959113966       0.27561378586182683       0.29585433062756822       0.31644670987959872       0.33734166585393766       0.35848920548640439       0.37983872064818924       0.40133910986249266       0.42293890121584538       0.44458637616573909       0.46622969394535030       0.48781701627019042       0.50929663203744213       0.53061708173126731       0.55172728121860959       0.57257664465207014       0.59311520617201530       0.61329374012568894       0.63306387949977783       0.65237823230064518       0.67119049558138999       0.68945556685251264       0.70712965261406246       0.72417037372412163       0.74053686738582236       0.75618988546596888       0.77109188894420266       0.78520713824823163       0.79850177925134047       0.81094392474570554       0.82250373117344999       0.83315347044615995       0.84286759667162148       0.85162280763068454       0.85939810085270740       0.86617482416211322       0.87193672056105964       0.87666996735905001       0.88036320943039426       0.88300758654964540       0.88459675470655941       0.88512690137915773       0.88459675470635191       0.88300758654956502       0.88036320943074897       0.87666996735841241       0.87193672056154148       0.86617482416155600       0.85939810085287582       0.85162280763069620       0.84286759667175570       0.83315347044604238       0.82250373117368714       0.81094392474564914       0.79850177925146359       0.78520713824822053       0.77109188894440139       0.75618988546551458       0.74053686738587654       0.72417037372434256       0.70712965261336147       0.68945556685266196       0.67119049558129973       0.65237823230089109       0.63306387949981813       0.61329374012558657       0.59311520617200286       0.57257664465185187       0.55172728121908488       0.53061708173085897       0.50929663203768771       0.48781701626996227       0.46622969394563574       0.44458637616533225       0.42293890121600963       0.40133910986254695       0.37983872064811608       0.35848920548647145       0.33734166585382780       0.31644670987971840       0.29585433062760319       0.27561378586153445       0.25577347959140134       0.23638084567071133       0.21748223374478579       0.19912279780128503       0.18134638758463587       0.16419544307637729       0.14771089222378447       0.13193205235843453       0.11689653619056781       0.10264016283795940        8.9196872362513877E-002   7.6598642708546660E-002   6.4875412955225975E-002   5.4055018865193767E-002   4.4163142029671358E-002   3.5223237098675711E-002   2.7256367400333256E-002   2.0281140747503559E-002   1.4313951929831547E-002   9.3688487457983301E-003   5.4573009684026038E-003   2.5883440281498204E-003   7.6855387360416898E-004   1.3129186352857953E-032   0.0000000000000000        7.7445070479267180E-004   2.6248423800340603E-003   5.5490643215744852E-003   9.5403936636652698E-003   1.4589590116826359E-002   2.0684921704081899E-002   2.7812018118440120E-002   3.5954106672624851E-002   4.5092149191352397E-002   5.5204594534929818E-002   6.6267444262319938E-002   7.8254420595425658E-002   9.1137040865732100E-002  0.10488466959971068       0.11946458449972662       0.13484205498753951       0.15098042721400509       0.16784121152333992       0.18538417351841474       0.20356743026822149       0.22234755120522101       0.24167966278988956       0.26151755651023295       0.28181380001217898       0.30251985116225388       0.32358617478048463       0.34496236176673151       0.36659725034146062       0.38843904909623028       0.41043546157114846       0.43253381204754576       0.45468117226314914       0.47682448873663452       0.49891071039652979       0.52088691621583827       0.54270044252687977       0.56429900973241642       0.58563084808516663       0.60664482225242855       0.62729055435213699       0.64751854517135943       0.66728029327085314       0.68652841169291068       0.70521674199213846       0.72330046530079772       0.74073621019107139       0.75748215703330579       0.77349813864260364       0.78874573693574890       0.80318837538271470       0.81679140703624364       0.82952219790302295       0.84135020548791695       0.85224705229241948       0.86218659410990783       0.87114498294549891       0.87910072441056963       0.88603472944936623       0.89193036028580630       0.89677347045704936       0.90055243886983916       0.90325819775844618       0.90488425451807153       0.90542670732177466       0.90488425451801635       0.90325819775872729       0.90055243886952474       0.89677347045758216       0.89193036028526618       0.88603472944994754       0.87910072441032039       0.87114498294552711       0.86218659410975940       0.85224705229242659       0.84135020548778094       0.82952219790311432       0.81679140703596642       0.80318837538289156       0.78874573693532402       0.77349813864301453       0.75748215703305888       0.74073621019111524       0.72330046530152758       0.70521674199167295       0.68652841169332135       0.66728029327071470       0.64751854517127749       0.62729055435218739       0.60664482225258531       0.58563084808538568       0.56429900973191061       0.54270044252750982       0.52088691621540650       0.49891071039694657       0.47682448873618527       0.45468117226355020       0.43253381204745134       0.41043546157096084       0.38843904909648891       0.36659725034132268       0.34496236176696643       0.32358617478039137       0.30251985116234675       0.28181380001235534       0.26151755651006559       0.24167966279001937       0.22234755120508443       0.20356743026824539       0.18538417351844177       0.16784121152336565       0.15098042721379121       0.13484205498776600       0.11946458449968622       0.10488466959962253        9.1137040865659602E-002   7.8254420595573471E-002   6.6267444262294140E-002   5.5204594534913720E-002   4.5092149191393198E-002   3.5954106672526145E-002   2.7812018118423373E-002   2.0684921704137861E-002   1.4589590116864894E-002   9.5403936636086900E-003   5.5490643215968692E-003   2.6248423800218305E-003   7.7445070483079159E-004   1.3437644085777210E-032   0.0000000000000000        7.7914588618444101E-004   2.6563449387758372E-003   5.6294499310070014E-003   9.6916069215431753E-003   1.4833392644011236E-002   2.1042840780311517E-002   2.8305292782837822E-002   3.6603638086219588E-002   4.5918453559207095E-002   5.6227751760010741E-002   6.7507047902725173E-002   7.9729530956723749E-002   9.2866139585023419E-002  0.10688561534588302       0.12175457003998121       0.13743756587100006       0.15389720218600397       0.17109420474321368       0.18898751864206714       0.20753440650864402       0.22669055145989775       0.24641016391714127       0.26664609181572019       0.28734993402067638       0.30847215672580069       0.32996221258182723       0.35176866227060255       0.37383929822749162       0.39612127022346383       0.41856121249195966       0.44110537211227346       0.46369973831409667       0.48629017242371392       0.50882253811046563       0.53124283163597397       0.55349731179096717       0.57553262919591541       0.59729595467444530       0.61873510636447038       0.63979867528534751       0.66043614904229053       0.68059803337770464       0.70023597127322257       0.71930285931749638       0.73775296106381894       0.75554201708696611       0.77262735150599671       0.78896797467769919       0.80452468184830417       0.81926014750253473       0.83313901519346101       0.84612798263569966       0.85819588185059514       0.86931375418188950       0.87945491999067693       0.88859504286611180       0.89671218819682230       0.90378687596593832       0.90980212762895596       0.91474350698639550       0.91859915492000588       0.92135981794250965       0.92301887046357700       0.92357233074216072       0.92301887046367581       0.92135981794230648       0.91859915492012556       0.91474350698625984       0.90980212762922208       0.90378687596543861       0.89671218819708343       0.88859504286604207       0.87945491999090508       0.86931375418189660       0.85819588185056517       0.84612798263571698       0.83313901519369460       0.81926014750231479       0.80452468184838799       0.78896797467753266       0.77262735150638417       0.75554201708689628       0.73775296106332022       0.71930285931799753       0.70023597127295611       0.68059803337740310       0.66043614904261005       0.63979867528520606       0.61873510636437301       0.59729595467411589       0.57553262919637271       0.55349731179030981       0.53124283163638231       0.50882253811027667       0.48629017242390349       0.46369973831407557       0.44110537211211065       0.41856121249222356       0.39612127022324300       0.37383929822752987       0.35176866227043135       0.32996221258193387       0.30847215672568068       0.28734993402057968       0.26664609181589710       0.24641016391699797       0.22669055146014302       0.20753440650850580       0.18898751864215557       0.17109420474319378       0.15389720218616101       0.13743756587082490       0.12175457004002146       0.10688561534588648        9.2866139585138688E-002   7.9729530956559172E-002   6.7507047902859038E-002   5.6227751759884925E-002   4.5918453559292735E-002   3.6603638086201845E-002   2.8305292782911683E-002   2.1042840780265547E-002   1.4833392643953414E-002   9.6916069216118218E-003   5.6294499309891477E-003   2.6563449387857216E-003   7.7914588613757594E-004   1.3713729357095221E-032   0.0000000000000000        7.8261646688102546E-004   2.6827525361233341E-003   5.6982292370979055E-003   9.8220777215000301E-003   1.5044714077892705E-002   2.1353966082927868E-002   2.8734921920426770E-002   3.7170173988598960E-002   4.6639960534251533E-002   5.7121910379041296E-002   6.8591111019240147E-002   8.1020282397972723E-002   9.4379854151872319E-002  0.10863801979974046       0.12376080530886557       0.13971215066681139       0.15645399815733593       0.17394638320327588       0.19214752894767029       0.21101394617852814       0.23050053811150578       0.25056070909273126       0.27114647676032760       0.29220858746391465       0.31369663472553971       0.33555918047552341       0.35774387877768388       0.38019760174278355       0.40286656733102039       0.42569646873554695       0.44863260502484337       0.47162001275534937       0.49460359819949018       0.51752826991017165       0.54033907127140168       0.56298131273216445       0.58540070340723382       0.60754348170740435       0.62935654471614655       0.65078757597022785       0.67178517135920390       0.69229896282552283       0.71227973957935209       0.73167956652461030       0.75045189962016545       0.76855169789576427       0.78593553184651843       0.80256168795966643       0.81839026910054447       0.83338329054311178       0.84750477138013480       0.86072082113026227       0.87299972130208148       0.88431200173481517       0.89463051152882367       0.90393048439413548       0.91218959826008461       0.91938802899937611       0.92550849814794278       0.93053631448496288       0.93445940940007555       0.93726836593906315       0.93895644146771684       0.93951958390304602       0.93895644146786106       0.93726836593899976       0.93445940940027439       0.93053631448476437       0.92550849814791158       0.91938802899965433       0.91218959825977552       0.90393048439439661       0.89463051152852568       0.88431200173473046       0.87299972130230108       0.86072082113009774       0.84750477138016278       0.83338329054305493       0.81839026910095825       0.80256168795947180       0.78593553184648879       0.76855169789559341       0.75045189962003833       0.73167956652464794       0.71227973957924373       0.69229896282598613       0.67178517135888893       0.65078757597046666       0.62935654471603197       0.60754348170769201       0.58540070340682415       0.56298131273288621       0.54033907127082303       0.51752826991025724       0.49460359819952471       0.47162001275511445       0.44863260502507291       0.42569646873529654       0.40286656733116305       0.38019760174274597       0.35774387877765745       0.33555918047553734       0.31369663472551118       0.29220858746401140       0.27114647676022807       0.25056070909271599       0.23050053811150503       0.21101394617850899       0.19214752894761736       0.17394638320326949       0.15645399815723543       0.13971215066694276       0.12376080530875297       0.10863801979974555        9.4379854151893941E-002   8.1020282398041849E-002   6.8591111019148554E-002   5.7121910379155899E-002   4.6639960534128312E-002   3.7170173988706777E-002   2.8734921920313867E-002   2.1353966082954406E-002   1.5044714077939808E-002   9.8220777214904909E-003   5.6982292370590651E-003   2.6827525361505650E-003   7.8261646688620415E-004   1.3956777053211160E-032   0.0000000000000000        7.8484263890444422E-004   2.7039786630083822E-003   5.7552022162992225E-003   9.9314460026483607E-003   1.5222988193159828E-002   2.1617479595977991E-002   2.9099790723178209E-002   3.7652258499644167E-002   4.7254829699724582E-002   5.7884802903111147E-002   6.9516897554820226E-002   8.2123429938154052E-002   9.5674391535136280E-002  0.11013750408520973       0.12547828920460116       0.14166015117725964       0.15864446654770983       0.17639067632606559       0.19485638199340113       0.21399744691784822       0.23376810271443901       0.25412105956783815       0.27500762007722651       0.29637779640421508       0.31818043050707173       0.34036331719538682       0.36287332970592806       0.38565654750609163       0.40865838601016485       0.43182372789714923       0.45509705572334341       0.47842258548929678       0.50174440086809224       0.52500658774168918       0.54815336874639753       0.57112923749079580       0.59387909211523271       0.61634836789941827       0.63848316856246312       0.66023039596769828       0.68153787790436604       0.70235449364660962       0.72263029698030035       0.74231663640838486       0.76136627223964104       0.77973349028226446       0.79737421186900004       0.81424609994061303       0.83030866095077960       0.84552334231830684       0.85985362522906850       0.87326511252209960       0.88572561148750906       0.89720521134741560       0.90767635525273582       0.91711390660893055       0.92549520957875098       0.93280014361669039       0.93901117189475292       0.94411338351811347       0.94809452941403261       0.95094505181107702       0.95265810725275968       0.95322958306481154       0.95265810725239231       0.95094505181120437       0.94809452941370465       0.94411338351853824       0.93901117189475725       0.93280014361647645       0.92549520957914677       0.91711390660854608       0.90767635525300638       0.89720521134764830       0.88572561148717466       0.87326511252223027       0.85985362522910236       0.84552334231830806       0.83030866095036404       0.81424609994089225       0.79737421186876145       0.77973349028252459       0.76136627224005748       0.74231663640797130       0.72263029698062142       0.70235449364619551       0.68153787790456466       0.66023039596759037       0.63848316856258847       0.61634836789924285       0.59387909211559420       0.57112923749026590       0.54815336874702203       0.52500658774156839       0.50174440086801742       0.47842258548936206       0.45509705572346643       0.43182372789719203       0.40865838601013027       0.38565654750616057       0.36287332970611280       0.34036331719518043       0.31818043050725037       0.29637779640405648       0.27500762007726198       0.25412105956793368       0.23376810271429921       0.21399744691801129       0.19485638199336233       0.17639067632604141       0.15864446654786715       0.14166015117713837       0.12547828920469736       0.11013750408528822        9.5674391535012407E-002   8.2123429938139425E-002   6.9516897554857432E-002   5.7884802903094189E-002   4.7254829699752747E-002   3.7652258499552956E-002   2.9099790723273178E-002   2.1617479595991484E-002   1.5222988193097767E-002   9.9314460026801825E-003   5.7552022163014542E-003   2.7039786629755110E-003   7.8484263895862885E-004   1.4166201650936621E-032   0.0000000000000000        7.8580779085838173E-004   2.7199496903839598E-003   5.8001978841913035E-003   1.0019403335385356E-002   1.5367729367960254E-002   2.1832679192443170E-002   2.9398941780096673E-002   3.8048640770307979E-002   4.7761479314254209E-002   5.8514480044710181E-002   7.0282054917745071E-002   8.3036182903486550E-002   9.6746489265604266E-002  0.11138030136734314       0.12690271917614243       0.14327669908225960       0.16046314458494296       0.17842099964403277       0.19710734587035111       0.21647750520480594       0.23648514757952255       0.25708240261181592       0.27821997484935795       0.29984726236546322       0.32191247848113058       0.34436277633586210       0.36714437601931371       0.39020269395060692       0.41348247419659639       0.43692792141930342       0.46048283511420274       0.48409074484387743       0.50769504610901273       0.53123913656021293       0.55466655219988148       0.57792110325460910       0.60094700940080426       0.62368903399225639       0.64609261699546972       0.66810400629427869       0.68967038704980954       0.71074000881278443       0.73126231006961784       0.75118803993585481       0.77046937668945603       0.78906004287361120       0.80691541667480127       0.82399263932878308       0.84025071827160336       0.85565062581185125       0.87015539306242407       0.88373019892966875       0.89634245392242784       0.90796187860011379       0.91856057645083333       0.92811310104347045       0.93659651727729065       0.94399045658643177       0.95027716597228484       0.95544155073236214       0.95947121079497000       0.96235647057236906       0.96409040224432996       0.96466884243598550       0.96409040224468934       0.96235647057238494       0.95947121079528797       0.95544155073178916       0.95027716597234513       0.94399045658663383       0.93659651727689186       0.92811310104385036       0.91856057645060296       0.90796187859984945       0.89634245392272027       0.88373019892970561       0.87015539306214340       0.85565062581216378       0.84025071827188536       0.82399263932861178       0.80691541667493505       0.78906004287337317       0.77046937668938043       0.75118803993611971       0.73126231006940479       0.71074000881302224       0.68967038704985761       0.66810400629410038       0.64609261699540854       0.62368903399245390       0.60094700940046664       0.57792110325483359       0.55466655219959049       0.53123913656023591       0.50769504610916016       0.48409074484375308       0.46048283511424593       0.43692792141910697       0.41348247419682133       0.39020269395037238       0.36714437601922240       0.34436277633610790       0.32191247848091825       0.29984726236564940       0.27821997484937933       0.25708240261175558       0.23648514757958397       0.21647750520464640       0.19710734587044471       0.17842099964402267       0.16046314458491170       0.14327669908217527       0.12690271917621099       0.11138030136729420        9.6746489265662663E-002   8.3036182903478833E-002   7.0282054917772493E-002   5.8514480044634963E-002   4.7761479314380906E-002   3.8048640770203888E-002   2.9398941780138126E-002   2.1832679192388221E-002   1.5367729368000529E-002   1.0019403335389560E-002   5.8001978841541102E-003   2.7199496904491260E-003   7.8580779077503120E-004   1.4341498628072259E-032   0.0000000000000000        7.8549855492524392E-004   2.7306050608317733E-003   5.8330747251876622E-003   1.0085693690278884E-002   1.5478533787880777E-002   2.1998980362748354E-002   2.9631577429274181E-002   3.8358278047597200E-002   4.8158590181108095E-002   5.9009315478001922E-002   7.0884619719240247E-002   8.3756211729892754E-002   9.7593423380635841E-002  0.11236326601567649       0.12803050168368105       0.14455772777132986       0.16190546857589808       0.18003226956812721       0.19889479554669762       0.21844793431692217       0.23864490541459210       0.25943737288337421       0.28077556165322026       0.30260837729574186       0.32488352893823408       0.34754765505508289       0.37054645184452650       0.39382480387485636       0.41732691669332339       0.44099645106649005       0.46477665854876954       0.48861051802288730       0.51244087292113838       0.53621056875653661       0.55986259066752153       0.58334020062344183       0.60658707396545197       0.62954743496191290       0.65216619103958873       0.67438906537347076       0.69616272752250241       0.71743492177805834       0.73815459293959962       0.75827200919360793       0.77773888181538942       0.79650848139246555       0.81453575030380043       0.83177741116885473       0.84819207101824134       0.86374032092487818       0.87838483086626540       0.89209043957584055       0.90482423918326416       0.91655565442063114       0.92725651622735628       0.93690112955063554       0.94546633519925682       0.95293156559163805       0.95927889426248558       0.96449307901706993       0.96856159862203250       0.97147468294213501       0.97322533646264708       0.97380935512926670       0.97322533646244158       0.97147468294206973       0.96856159862183266       0.96449307901754811       0.95927889426241819       0.95293156559167880       0.94546633519936374       0.93690112955047300       0.92725651622741667       0.91655565442085996       0.90482423918305288       0.89209043957583511       0.87838483086650943       0.86374032092456399       0.84819207101783678       0.83177741116918780       0.81453575030368264       0.79650848139277841       0.77773888181527551       0.75827200919354865       0.73815459293968277       0.71743492177780499       0.69616272752239339       0.67438906537379306       0.65216619103952089       0.62954743496191556       0.60658707396565459       0.58334020062329606       0.55986259066744037       0.53621056875669826       0.51244087292078877       0.48861051802335653       0.46477665854842387       0.44099645106685609       0.41732691669290106       0.39382480387520818       0.37054645184450274       0.34754765505498841       0.32488352893815947       0.30260837729586604       0.28077556165295003       0.25943737288345503       0.23864490541460942       0.21844793431705398       0.19889479554654096       0.18003226956824572       0.16190546857572721       0.14455772777149783       0.12803050168362523       0.11236326601559547        9.7593423380708949E-002   8.3756211729909019E-002   7.0884619719176797E-002   5.9009315478052812E-002   4.8158590180979670E-002   3.8358278047804791E-002   2.9631577429156224E-002   2.1998980362823543E-002   1.5478533787817394E-002   1.0085693690291728E-002   5.8330747252036842E-003   2.7306050608104471E-003   7.8549855494138335E-004   1.4482245678845952E-032   0.0000000000000000        7.8390484519102696E-004   2.7358974457386536E-003   5.8537210542067009E-003   1.0130114079738904E-002   1.5555080448680654E-002   2.2115917662632500E-002   2.9797061722587510E-002   3.8580338237902405E-002   4.8445108882370615E-002   5.9368009820128506E-002   7.1323022573874933E-002   8.4281653649845953E-002   9.8213015065762771E-002  0.11308388127371800       0.12885876094926690       0.14549998224191454       0.16296778500521800       0.18122041575275169       0.20021422653132590       0.21990377936456021       0.24024195575900797       0.26118007031064411       0.28266798792538600       0.30465424445218192       0.32708617048690475       0.34991001808978606       0.37307109008986861       0.39651387169122454       0.42018216404323455       0.44401921946718342       0.46796787800369377       0.49197070496391238       0.51597012913400975       0.53990858132735076       0.56372863291976583       0.58737313406295000       0.61078535122054378       0.63390910371111042       0.65668889891911841       0.67907006585729324       0.70099888674487854       0.72242272630611870       0.74329015845389823       0.76355109006941646       0.78315688157684982       0.80206046401597986       0.82021645234189156       0.83758125466440125       0.85411317718016255       0.86977252453312126       0.88452169536382630       0.89832527282272834       0.91115010982161648       0.92296540882798561       0.93374279599435650       0.94345638946475574       0.95208286167433209       0.95960149550486673       0.96599423415516261       0.97124572460815994       0.97534335458765742       0.97827728292255878       0.98004046323293503       0.98062866089440692       0.98004046323289173       0.97827728292264216       0.97534335458759391       0.97124572460787328       0.96599423415516783       0.95960149550465301       0.95208286167434697       0.94345638946477517       0.93374279599444066       0.92296540882771150       0.91115010982178279       0.89832527282265318       0.88452169536372705       0.86977252453337461       0.85411317718071889       0.83758125466390387       0.82021645234191820       0.80206046401585540       0.78315688157671226       0.76355109006946642       0.74329015845374580       0.72242272630654314       0.70099888674490596       0.67907006585698326       0.65668889891919091       0.63390910371088760       0.61078535122054678       0.58737313406300840       0.56372863292000353       0.53990858132721953       0.51597012913443174       0.49197070496345729       0.46796787800383383       0.44401921946708006       0.42018216404336045       0.39651387169115176       0.37307109008993988       0.34991001808962974       0.32708617048725647       0.30465424445182210       0.28266798792581482       0.26118007031061163       0.24024195575888313       0.21990377936448427       0.20021422653152013       0.18122041575251274       0.16296778500544062       0.14549998224188010       0.12885876094923931       0.11308388127375876        9.8213015065775552E-002   8.4281653649735527E-002   7.1323022573939160E-002   5.9368009820134370E-002   4.8445108882487160E-002   3.8580338237688749E-002   2.9797061722706030E-002   2.2115917662562205E-002   1.5555080448737456E-002   1.0130114079733049E-002   5.8537210542000187E-003   2.7358974457631384E-003   7.8390484517564191E-004   1.4588103731284402E-032   0.0000000000000000        7.8101988809629159E-004   2.7357928729714372E-003   5.8620553025325517E-003   1.0152515072101376E-002   1.5597131961503368E-002   2.2183145868901483E-002   2.9894922002447179E-002   3.8714201959230941E-002   4.8620250372512545E-002   5.9589593823982295E-002   7.1596091946790563E-002   8.4611117254314722E-002   9.8603635985901356E-002  0.11354026540521499       0.12938534597897464       0.14610102703806696       0.16364735944400272       0.18198239100726196       0.20106226584900538       0.22084132934550971       0.24127223817022858       0.26230607443945475       0.28389246350451436       0.30597969516100254       0.32851484806077014       0.35144391702911426       0.37471194300638999       0.39826314528186757       0.42204105571302697       0.44598865460633308       0.47004850792508163       0.49416290550058911       0.51827399991546375       0.54232394571258702       0.56625503861333959       0.59000985438697706       0.61353138706450705       0.63676318613023064       0.65964949239571646       0.68213537220097131       0.70416684963773868       0.72569103646353628       0.74665625940422564       0.76701218453348152       0.78670993842499759       0.80570222579929873       0.82394344336098368       0.84138978957908517       0.85799937011675209       0.87373229868166358       0.88855079303763052       0.90241926595512434       0.91530441087635828       0.92717528209105038       0.93800336923264638       0.94776266590741431       0.95642973229985195       0.96398375159850880       0.97040658010892589       0.97568279092784527       0.97979971108516339       0.98274745204555525       0.98451893351923758       0.98510990050162028       0.98451893351951136       0.98274745204548608       0.97979971108527986       0.97568279092800392       0.97040658010883596       0.96398375159873106       0.95642973230006967       0.94776266590734526       0.93800336923265937       0.92717528209134592       0.91530441087624570       0.90241926595494737       0.88855079303774831       0.87373229868138147       0.85799937011605942       0.84138978957952015       0.82394344336109149       0.80570222579917472       0.78670993842537928       0.76701218453336661       0.74665625940437519       0.72569103646314348       0.70416684963770382       0.68213537220116083       0.65964949239581216       0.63676318613033811       0.61353138706440336       0.59000985438726694       0.56625503861285575       0.54232394571254283       0.51827399991535672       0.49416290550079289       0.47004850792495689       0.44598865460643394       0.42204105571313666       0.39826314528158513       0.37471194300644417       0.35144391702922329       0.32851484806050807       0.30597969516122592       0.28389246350425934       0.26230607443938003       0.24127223817033333       0.22084132934556128       0.20106226584889775       0.18198239100753699       0.16364735944377576       0.14610102703806177       0.12938534597898635       0.11354026540527550        9.8603635985813620E-002   8.4611117254436291E-002   7.1596091946720855E-002   5.9589593823985119E-002   4.8620250372441325E-002   3.8714201959357493E-002   2.9894922002372228E-002   2.2183145868937847E-002   1.5597131961460758E-002   1.0152515072151013E-002   5.8620553024847375E-003   2.7357928729755863E-003   7.8101988807373899E-004   1.4658817764067207E-032   0.0000000000000000        7.7684024481001774E-004   2.7302708195916367E-003   5.8580262332869225E-003   1.0152801174828986E-002   1.5604535153436291E-002   2.2200440848759037E-002   2.9924850079884643E-002   3.8759464082868317E-002   4.8683499923792999E-002   5.9673430770948596E-002   7.1703057043649557E-002   8.4743685916164851E-002   9.8764212284946196E-002  0.11373117631309693       0.12960883583352065       0.14635925221425686       0.16394238323690224       0.18231617874970607       0.20143668027367750       0.22125812620927227       0.24173306213106208       0.26281245521434621       0.28444581230293436       0.30658130141453382       0.32916587644495121       0.35214540479923118       0.37546479763771023       0.39906814243229655       0.42289883750874085       0.44689972824962021       0.47101324463568339       0.49518153979035923       0.51934662919116048       0.54345053022132239       0.56743540171398821       0.59124368316734177       0.61481823327340335       0.63810246745953603       0.66104049407413867       0.68357724891850091       0.70565862778296273       0.72723161667953318       0.74824441944574249       0.76864658242415063       0.78838911590960581       0.80742461207188809       0.82570735907813009       0.84319345112363553       0.85984089412735143       0.87560970681784134       0.89046201697863425       0.90436215261590625       0.91727672783227154       0.92917472319410432       0.94002756040545232       0.94980917110554564       0.95849605962261719       0.96606735953727940       0.97250488391234913       0.97779316907944713       0.98191951185937554       0.98487400015082094       0.98664953678419598       0.98724185661463593       0.98664953678386613       0.98487400015083315       0.98191951185948279       0.97779316907927882       0.97250488391259537       0.96606735953718037       0.95849605962231621       0.94980917110559382       0.94002756040532043       0.92917472319386885       0.91727672783244740       0.90436215261619246       0.89046201697860838       0.87560970681785322       0.85984089412798637       0.84319345112340649       0.82570735907804760       0.80742461207196614       0.78838911590931404       0.76864658242429895       0.74824441944565212       0.72723161667963954       0.70565862778318345       0.68357724891841665       0.66104049407408161       0.63810246745959665       0.61481823327341090       0.59124368316705411       0.56743540171449580       0.54345053022143675       0.51934662919107322       0.49518153979018864       0.47101324463588562       0.44689972824944085       0.42289883750871121       0.39906814243255612       0.37546479763757817       0.35214540479921919       0.32916587644511941       0.30658130141437057       0.28444581230309385       0.26281245521444324       0.24173306213102086       0.22125812620920723       0.20143668027384692       0.18231617874936634       0.16394238323718990       0.14635925221416046       0.12960883583354638       0.11373117631306760        9.8764212284916900E-002   8.4743685916121136E-002   7.1703057043761370E-002   5.9673430770930784E-002   4.8683499923766818E-002   3.8759464082837335E-002   2.9924850079950695E-002   2.2200440848735927E-002   1.5604535153439266E-002   1.0152801174817967E-002   5.8580262332794458E-003   2.7302708196291583E-003   7.7684024478835733E-004   1.4694217420895583E-032   0.0000000000000000        7.7136582491246558E-004   2.7193242737470233E-003   5.8416130816301747E-003   1.0130931087795459E-002   1.5577221465789232E-002   2.2167700132552592E-002   2.9886703019396593E-002   3.8715934753924056E-002   4.8634614417874006E-002   5.9619218065446906E-002   7.1643549729482198E-002   8.4678920068991095E-002   9.8694227248622146E-002  0.11365601461274215       0.12952854313934975       0.14627387730738112       0.16385197796106662       0.18222079796466734       0.20133638182551122       0.22115297089144148       0.24162311365469577       0.26269778016449724       0.28432648009864886       0.30645738426480990       0.32903744930431078       0.35201254532001991       0.37532758612424860       0.39892666179068315       0.42275317319515454       0.44674996822036434       0.47085947929365585       0.49502386192893394       0.51918513394037102       0.54328531498835808       0.56726656612789383       0.59107132901338610       0.61464246444104653       0.63792338987176611       0.66085821562904157       0.68339187942193313       0.70547027888670355       0.72704040180960716       0.74805045373867241       0.76844998265705278       0.78819000042953136       0.80722310072739989       0.82550357314456835       0.84298751323423671       0.85963292819783965       0.87539983797283627       0.89025037147810460       0.90414885777927656       0.91706191196141573       0.92895851549834041       0.93981009092429901       0.94959057063086394       0.95827645962056685       0.96584689206916408       0.97228368155845390       0.97757136485480289       0.98169723914293849       0.98465139259559764       0.98642672824694499       0.98701898106987718       0.98642672824735333       0.98465139259552192       0.98169723914270768       0.97757136485512430       0.97228368155821854       0.96584689206901375       0.95827645962099361       0.94959057063065089       0.93981009092451329       0.92895851549843700       0.91706191196119624       0.90414885777918153       0.89025037147795671       0.87539983797317034       0.85963292819752235       0.84298751323432586       0.82550357314449252       0.80722310072752046       0.78819000042961662       0.76844998265685127       0.74805045373889512       0.72704040180951446       0.70547027888629721       0.68339187942207802       0.66085821562879665       0.63792338987178721       0.61464246444108650       0.59107132901340398       0.56726656612769899       0.54328531498829435       0.51918513394036769       0.49502386192915004       0.47085947929353494       0.44674996822051594       0.42275317319514616       0.39892666179054603       0.37532758612433004       0.35201254532011739       0.32903744930419149       0.30645738426498847       0.28432648009848005       0.26269778016445511       0.24162311365470907       0.22115297089149932       0.20133638182529531       0.18222079796497875       0.16385197796073903       0.14627387730761574       0.12952854313933052       0.11365601461266578        9.8694227248749183E-002   8.4678920068947949E-002   7.1643549729443687E-002   5.9619218065449966E-002   4.8634614417906410E-002   3.8715934753942492E-002   2.9886703019336339E-002   2.2167700132581628E-002   1.5577221465799115E-002   1.0130931087784761E-002   5.8416130816149473E-003   2.7193242737618101E-003   7.7136582491714922E-004   1.4694217420895583E-032   0.0000000000000000        7.6459989263372348E-004   2.7029597619337179E-003   5.8128256215989734E-003   1.0086917824619282E-002   1.5515207146539929E-002   2.2084943194955364E-002   2.9780503520016880E-002   3.8583639895109850E-002   4.8473622982273604E-002   5.9426988017998263E-002   7.1417605479497048E-002   8.4416858332373765E-002   9.8393722623816321E-002  0.11331482515484846       0.12914451582979916       0.14584495330841621       0.16337619763600025       0.18169630567568001       0.20076143049399553       0.22052592632028836       0.24094245856836111       0.26196211798018670       0.28353453840488702       0.30560801800724502       0.32812964367125624       0.35104541831817498       0.37430039083778310       0.39783878832330571       0.42160415028557724       0.44553946452565835       0.46958730434445273       0.49368996674613491       0.51778961131769818       0.54182839943725281       0.56574863348199267       0.58949289570380092       0.61300418642560117       0.63622606124464010       0.65910276688996827       0.68157937543003655       0.70360191648317993       0.72511750713853307       0.74607447924834502       0.76642250380524779       0.78611271209588340       0.80509781333758546       0.82333220852316680       0.84077210018728510       0.85737559784312156       0.87310281882519636       0.88791598430017993       0.90177951021615521       0.91466009296478656       0.92652678955649714       0.93735109211341150       0.94710699649796137       0.95577106491817854       0.96332248234988249       0.96974310664881813       0.97501751222908450       0.97913302719180040       0.98207976384510154       0.98385064249404586       0.98444140849465589       0.98385064249365262       0.98207976384508289       0.97913302719218476       0.97501751222851418       0.96974310664908925       0.96332248235010121       0.95577106491758368       0.94710699649838859       0.93735109211321399       0.92652678955646317       0.91466009296495132       0.90177951021606850       0.88791598430035168       0.87310281882484198       0.85737559784325490       0.84077210018724480       0.82333220852322686       0.80509781333750019       0.78611271209579048       0.76642250380543564       0.74607447924828973       0.72511750713864420       0.70360191648371173       0.68157937542985181       0.65910276689030078       0.63622606124450909       0.61300418642580090       0.58949289570364238       0.56574863348215954       0.54182839943715744       0.51778961131782408       0.49368996674606269       0.46958730434433449       0.44553946452573229       0.42160415028544840       0.39783878832329506       0.37430039083785116       0.35104541831796426       0.32812964367143843       0.30560801800706616       0.28353453840504017       0.26196211798010632       0.24094245856847654       0.22052592632014523       0.20076143049427328       0.18169630567539760       0.16337619763627156       0.14584495330819691       0.12914451582977496       0.11331482515499000        9.8393722623763294E-002   8.4416858332366840E-002   7.1417605479497076E-002   5.9426988018019641E-002   4.8473622982261946E-002   3.8583639895093981E-002   2.9780503520020301E-002   2.2084943194968610E-002   1.5515207146515471E-002   1.0086917824647134E-002   5.8128256215912513E-003   2.7029597619285385E-003   7.6459989263809791E-004   1.4658817764067207E-032   0.0000000000000000        7.5654906371896611E-004   2.6811973445325988E-003   5.7717041581570273E-003   1.0020828702917799E-002   1.5418593237529350E-002   2.1952311438786766E-002   2.9606439899955945E-002   3.8362821185261228E-002   4.8200826969043105E-002   5.9097107823221140E-002   7.1025663351258636E-002   8.3958017486296319E-002   9.7863298586748818E-002  0.11270829699617520       0.12845753711173608       0.14507336262589651       0.16251602869169271       0.18074379690014894       0.19971303420532266       0.21937831737210806       0.23969254247315788       0.26060703846983635       0.28207168442712705       0.30403503013322214       0.32644441990163253       0.34924611927460469       0.37238544432932397       0.39580689326786728       0.41945427998834334       0.44327086929974474       0.46719951346547667       0.49118278974537222       0.51516313859747886       0.53908300221723215       0.56288496307509883       0.58651188211415606       0.60990703628919429       0.63301425509511855       0.65577805578071269       0.67814377689503325       0.70005770987312255       0.72146722831494747       0.74232091467448669       0.76256868403026201       0.78216190465449553       0.80105351508526368       0.81919813741320857       0.83655218652778718       0.85307397503635884       0.86872381362527784       0.88346410660554375       0.89725944242009903       0.91007667889627575       0.92188502303173703       0.93265610512649555       0.94236404708431798       0.95098552470942266       0.95849982386113131       0.96488889032449243       0.97013737326871741       0.97423266221565608       0.97716491738467692       0.97892709339693862       0.97951495622621398       0.97892709339708828       0.97716491738483169       0.97423266221521376       0.97013737326933025       0.96488889032399461       0.95849982386120314       0.95098552470980691       0.94236404708392951       0.93265610512681862       0.92188502303160935       0.91007667889628252       0.89725944242028399       0.88346410660547592       0.86872381362550422       0.85307397503626359       0.83655218652768171       0.81919813741328096       0.80105351508527201       0.78216190465472657       0.76256868403010614       0.74232091467435979       0.72146722831492605       0.70005770987252525       0.67814377689534022       0.65577805578042547       0.63301425509530107       0.60990703628872456       0.58651188211462491       0.56288496307467772       0.53908300221741612       0.51516313859726559       0.49118278974532842       0.46719951346574140       0.44327086929953163       0.41945427998843737       0.39580689326812285       0.37238544432905030       0.34924611927489152       0.32644441990134199       0.30403503013345534       0.28207168442693636       0.26060703847003891       0.23969254247286761       0.21937831737231214       0.19971303420509728       0.18074379690034545       0.16251602869157625       0.14507336262600115       0.12845753711176072       0.11270829699606548        9.7863298586704450E-002   8.3958017486371411E-002   7.1025663351200446E-002   5.9097107823224457E-002   4.8200826969066676E-002   3.8362821185266766E-002   2.9606439899961822E-002   2.1952311438777607E-002   1.5418593237514976E-002   1.0020828702958876E-002   5.7717041581113572E-003   2.6811973445667911E-003   7.5654906369539534E-004   1.4588103731284402E-032   0.0000000000000000        7.4722329467156090E-004   2.6540705773795020E-003   5.7183194455772378E-003   9.9327852015117634E-003   1.5287565356624476E-002   2.1770067885284052E-002   2.9364865676714372E-002   3.8053935520462413E-002   4.7816799274673624E-002   5.8630278725843789E-002   7.0468564986789370E-002   8.3303391287104456E-002   9.7104112368224207E-002  0.11183776181022879       0.12746912365916471       0.14396081704816652       0.16127338767858895       0.17936540211529070       0.19819354600856495       0.21771272779114667       0.23787618737214983       0.25863560889603904       0.27994123709923940       0.30174199705642879       0.32398561708359447       0.34661875452042773       0.36958712409529781       0.39283562856571902       0.41630849131081654       0.43994939057226917       0.46370159500097125       0.48750810020053165       0.51131176592871208       0.53505545362781703       0.55868216395416581       0.58213517397901138       0.60535817371840306       0.62829540168206810       0.65089177909251206       0.67309304247493740       0.69484587427312849       0.71609803120356297       0.73679847001319176       0.75689747035773791       0.77634675449341517       0.79509960349571407       0.81311096973133679       0.83033758530225776       0.84673806620965408       0.86227301198208239       0.87690510052729664       0.89059917798701338       0.90332234336445549       0.91504402773392579       0.92573606783607432       0.93537277387711248       0.94393099138142922       0.95139015693391549       0.95773234768423998       0.96294232450330364       0.96700756866283022       0.96991831198449086       0.97166756034746216       0.97225111053453239       0.97166756034754276       0.96991831198443990       0.96700756866321247       0.96294232450287054       0.95773234768463478       0.95139015693370321       0.94393099138137182       0.93537277387740148       0.92573606783566631       0.91504402773419091       0.90332234336421424       0.89059917798693677       0.87690510052727677       0.86227301198178519       0.84673806620988123       0.83033758530242419       0.81311096973117269       0.79509960349564146       0.77634675449317092       0.75689747035789545       0.73679847001324161       0.71609803120354254       0.69484587427350686       0.67309304247452872       0.65089177909282747       0.62829540168182763       0.60535817371884892       0.58213517397842296       0.55868216395475645       0.53505545362765961       0.51131176592891681       0.48750810020061458       0.46370159500076119       0.43994939057238469       0.41630849131087055       0.39283562856544252       0.36958712409563010       0.34661875452013874       0.32398561708380724       0.30174199705623528       0.27994123709943314       0.25863560889583226       0.23787618737244717       0.21771272779094930       0.19819354600864994       0.17936540211525021       0.16127338767861821       0.14396081704811045       0.12746912365919427       0.11183776181022377        9.7104112368332537E-002   8.3303391287040882E-002   7.0468564986865601E-002   5.8630278725804473E-002   4.7816799274666463E-002   3.8053935520422841E-002   2.9364865676774817E-002   2.1770067885243594E-002   1.5287565356668266E-002   9.9327852014566703E-003   5.7183194456226138E-003   2.6540705773666559E-003   7.4722329466938068E-004   1.4482245678845954E-032   0.0000000000000000        7.3663586356115729E-004   2.6216264403814858E-003   5.6527725313151285E-003   9.8229626872489324E-003   1.5122393273750430E-002   2.1538596568836665E-002   2.9056298750641869E-002   3.7657653950119649E-002   4.7322383005823920E-002   5.8027534381977608E-002   6.9747552638094318E-002   8.2454448135181865E-002   9.6117875530374153E-002  0.11070519075402839       0.12618152203593155       0.14250985370033789       0.15965111674200014       0.17756428221361176       0.19620645851095783       0.21553299406624749       0.23549758498550116       0.25605238670204383       0.27714812920619469       0.29873423562324941       0.32075894392183668       0.34316943147439821       0.36591194217399242       0.38893191580176906       0.41217411933576065       0.43558277987858934       0.45910171889437740       0.48267448741943009       0.50624450192993575       0.52975518053589365       0.55315007917576620       0.57637302747602293       0.59936826396406162       0.62208057028724439       0.64445540413835500       0.66643903054523712       0.68797865122718693       0.70902253169174811       0.72952012577661218       0.74942219732889348       0.76868093873507715       0.78725008600906299       0.80508503017141486       0.82214292463619887       0.83838278836663727       0.85376560452808536       0.86825441442852902       0.88181440648510767       0.89441300004114155       0.90601992379991614       0.91660728870336317       0.92614965507853908       0.93462409387925560       0.94201024189352089       0.94829035076742729       0.95344932973315299       0.95747478194482460       0.96035703432001951       0.96208916083268903       0.96266699918590715       0.96208916083268081       0.96035703431997355       0.95747478194444646       0.95344932973341956       0.94829035076735069       0.94201024189369398       0.93462409387901657       0.92614965507831537       0.91660728870365082       0.90601992379974017       0.89441300004146873       0.88181440648506226       0.86825441442851103       0.85376560452853423       0.83838278836621805       0.82214292463624439       0.80508503017153998       0.78725008600918778       0.76868093873513910       0.74942219732878945       0.72952012577659509       0.70902253169175022       0.68797865122710367       0.66643903054553721       0.64445540413823499       0.62208057028748076       0.59936826396371223       0.57637302747667030       0.55315007917520109       0.52975518053611637       0.50624450192970338       0.48267448741936264       0.45910171889446211       0.43558277987855870       0.41217411933565745       0.38893191580189090       0.36591194217387368       0.34316943147454648       0.32075894392175519       0.29873423562341350       0.27714812920590126       0.25605238670239011       0.23549758498518231       0.21553299406653795       0.19620645851082788       0.17756428221368778       0.15965111674193638       0.14250985370042749       0.12618152203580654       0.11070519075413308        9.6117875530320779E-002   8.2454448135114725E-002   6.9747552638112151E-002   5.8027534382045567E-002   4.7322383005777693E-002   3.7657653950153379E-002   2.9056298750592898E-002   2.1538596568884374E-002   1.5122393273706482E-002   9.8229626872973711E-003   5.6527725312778372E-003   2.6216264404076125E-003   7.3663586356080340E-004   1.4341498628072261E-032   0.0000000000000000        7.2480334237309818E-004   2.5839252338151464E-003   5.5751945254092954E-003   9.6915900105715973E-003   1.4923430283498780E-002   2.1258401638861054E-002   2.8681420187843504E-002   3.7174860099920118E-002   4.6718689488328309E-002   5.7290238416844164E-002   6.8864266228001236E-002   8.1413127594746684E-002   9.4906849906078727E-002  0.10931318978624316       0.12459770335728479       0.14072382901215674       0.15765297685913787       0.17534462098254688       0.19375639555681495       0.21284419629360754       0.23256228675489285       0.25286340864475459       0.27369889562023469       0.29501879042564766       0.31677196511069278       0.33890624406674685       0.36136852959086979       0.38410492967222298       0.40706088769263449       0.43018131373317003       0.45341071716501175       0.47669334020961607       0.49997329214523833       0.52319468383562651       0.54630176225560512       0.56923904469714792       0.59195145231895563       0.61438444273478665       0.63648414130436937       0.65819747082475399       0.67947227930025200       0.70025746548835399       0.72050310191618672       0.74016055507506495       0.75918260249636005       0.77752354644069133       0.79513932390280706       0.81198761270034403       0.82802793335265135       0.84322174654486304       0.85753254589913042       0.87092594587467143       0.88336976454378957       0.89483410107467054       0.90529140771792360       0.91471655612784519       0.92308689786387943       0.93038231891373613       0.93658528812303621       0.94168089940058830       0.94565690760745413       0.94850375803853348       0.95021460942469838       0.95078535040458012       0.95021460942442171       0.94850375803863585       0.94565690760791254       0.94168089940042654       0.93658528812296982       0.93038231891365497       0.92308689786426523       0.91471655612791036       0.90529140771778271       0.89483410107463934       0.88336976454358829       0.87092594587470762       0.85753254589915229       0.84322174654441917       0.82802793335303637       0.81198761270009090       0.79513932390280528       0.77752354644054056       0.75918260249665614       0.74016055507499334       0.72050310191631151       0.70025746548837120       0.67947227930020704       0.65819747082460489       0.63648414130425268       0.61438444273472193       0.59195145231915680       0.56923904469664022       0.54630176225590965       0.52319468383545942       0.49997329214543251       0.47669334020965526       0.45341071716500225       0.43018131373322244       0.40706088769272430       0.38410492967212473       0.36136852959074256       0.33890624406682029       0.31677196511058336       0.29501879042571177       0.27369889562043082       0.25286340864437890       0.23256228675525256       0.21284419629330001       0.19375639555698013       0.17534462098238754       0.15765297685923849       0.14072382901210237       0.12459770335734879       0.10931318978616596        9.4906849906100529E-002   8.1413127594812479E-002   6.8864266227936705E-002   5.7290238416845829E-002   4.6718689488339113E-002   3.7174860099910265E-002   2.8681420187878486E-002   2.1258401638820743E-002   1.4923430283507151E-002   9.6915900105933126E-003   5.5751945253753573E-003   2.5839252338546647E-003   7.2480334232148398E-004   1.4166201650936624E-032   0.0000000000000000        7.1174556088900577E-004   2.5410404412488275E-003   5.4857462979125658E-003   9.5389489698476243E-003   1.4691112375058482E-002   2.0930106169889422E-002   2.8241072610212772E-002   3.6606648075439244E-002   4.6007095632409879E-002   5.6420081182752366E-002   6.7820739449023407E-002   8.0181835776531291E-002   9.3473842211542479E-002  0.10766499345434771       0.12272135620505185       0.13860691070868411       0.15528363886051585       0.17271161511037564       0.19084910118348877       0.20965264603243022       0.22907719057786863       0.24907617635914825       0.26960165766939226       0.29060441694978040       0.31203408323356824       0.33383925336413561       0.35596761570093299       0.37836607601620814       0.40098088527916104       0.42375776901945461       0.44664205795884382       0.46957881959623665       0.49251299042866298       0.51538950849072318       0.53815344589429348       0.56075014104366494       0.58312533021816748       0.60522527819216931       0.62699690759059534       0.64838792665943679       0.66934695514730913       0.68982364799428908       0.70976881653083101       0.72913454689197021       0.74787431536892679       0.76594310040337477       0.78329749098621215       0.79989579115438303       0.81569812038661405       0.83066650960297361       0.84476499258638393       0.85795969256479987       0.87021890377620970       0.88151316779723654       0.89181534447096034       0.90110067724454890       0.90934685277467764       0.91653405464974769       0.92264501109731756       0.92766503657079136       0.93158206710350566       0.93438668935556324       0.93607216327794829       0.93663443833940563       0.93607216327832599       0.93438668935540026       0.93158206710306124       0.92766503657085897       0.92264501109732688       0.91653405464973303       0.90934685277441307       0.90110067724462528       0.89181534447080768       0.88151316779760258       0.87021890377625688       0.85795969256471949       0.84476499258649573       0.83066650960326449       0.81569812038624456       0.79989579115476128       0.78329749098594348       0.76594310040371172       0.74787431536820470       0.72913454689238566       0.70976881653065915       0.68982364799417151       0.66934695514746612       0.64838792665943690       0.62699690759080406       0.60522527819203054       0.58312533021814084       0.56075014104393739       0.53815344589411673       0.51538950849089227       0.49251299042847790       0.46957881959620851       0.44664205795879180       0.42375776901945972       0.40098088527911491       0.37836607601628414       0.35596761570112090       0.33383925336397102       0.31203408323378956       0.29060441694965017       0.26960165766925964       0.24907617635935542       0.22907719057767309       0.20965264603252950       0.19084910118343318       0.17271161511045971       0.15528363886043681       0.13860691070876427       0.12272135620502378       0.10766499345435500        9.3473842211530864E-002   8.0181835776560351E-002   6.7820739449023740E-002   5.6420081182709116E-002   4.6007095632447557E-002   3.6606648075413056E-002   2.8241072610221577E-002   2.0930106169883205E-002   1.4691112375050172E-002   9.5389489698695963E-003   5.4857462979095838E-003   2.5410404412214626E-003   7.1174556093836917E-004   1.3956777053211160E-032   0.0000000000000000        6.9748556355456117E-004   2.4930585603404128E-003   5.3846181023896470E-003   9.3653736486079778E-003   1.4425957200154752E-002   2.0554450683876013E-002   2.7736258192151021E-002   3.5954319860608007E-002   4.5189240650151806E-002   5.5419075730526811E-002   6.6619394910722621E-002   7.8763439592807433E-002   9.1822197340492587E-002  0.10576445716672173       0.12055687780636573       0.13616406784411095       0.15254867225648810       0.16967146175291786       0.18749142587147677       0.20596587119953433       0.22505052428506811       0.24469963839405998       0.26486610368402203       0.28550156059633941       0.30655651623151153       0.32798046345931320       0.34972200246905277       0.37172896447398829       0.39394853727137935       0.41632739235053184       0.43881181325121438       0.46134782485576536       0.48388132330848621       0.50635820624545946       0.52872450302514773       0.55092650464434356       0.57291089302300113       0.59462486935559689       0.61601628120967766       0.63703374807100388       0.65762678503517269       0.67774592433925052       0.69734283445212253       0.71637043642522769       0.73478301723181982       0.75253633982167878       0.76958774961348109       0.78589627719369171       0.80142273694091704       0.81612982137461676       0.82998219096786341       0.84294655923235273       0.85499177285511718       0.86608888670618045       0.87621123351949892       0.88533448810538229       0.89343672590915835       0.90049847579930720       0.90650276694753373       0.91143516968553029       0.91528383024876048       0.91803949931460549       0.91969555427105598       0.92024801516229437       0.91969555427073213       0.91803949931480966       0.91528383024901772       0.91143516968546379       0.90650276694775267       0.90049847579928100       0.89343672590927514       0.88533448810538351       0.87621123351993946       0.86608888670552464       0.85499177285516825       0.84294655923251749       0.82998219096775516       0.81612982137441137       0.80142273694127886       0.78589627719346100       0.76958774961386012       0.75253633982138202       0.73478301723235995       0.71637043642495279       0.69734283445203360       0.67774592433948289       0.65762678503494298       0.63703374807113755       0.61601628120946805       0.59462486935575443       0.57291089302295228       0.55092650464411697       0.52872450302547824       0.50635820624523398       0.48388132330867345       0.46134782485584880       0.43881181325121688       0.41632739235054927       0.39394853727134227       0.37172896447401166       0.34972200246893836       0.32798046345931958       0.30655651623152746       0.28550156059628568       0.26486610368420349       0.24469963839386263       0.22505052428524341       0.20596587119952642       0.18749142587149742       0.16967146175287387       0.15254867225651703       0.13616406784407470       0.12055687780638229       0.10576445716668681        9.1822197340551429E-002   7.8763439592735324E-002   6.6619394910766933E-002   5.5419075730543499E-002   4.5189240650131544E-002   3.5954319860637213E-002   2.7736258192154077E-002   2.0554450683896334E-002   1.4425957200118794E-002   9.3653736486219667E-003   5.3846181023687566E-003   2.4930585603650636E-003   6.9748556353059152E-004   1.3713729357095224E-032   0.0000000000000000        6.8204955743256484E-004   2.4400789024810058E-003   5.2720291285082510E-003   9.1712496238638159E-003   1.4128562843655030E-002   2.0132291386734773E-002   2.7168136271215733E-002   3.5219382209300647E-002   4.4267022142730129E-002   5.4289552997800368E-002   6.5263038347429220E-002   7.7161259899248477E-002   8.9955790360938009E-002  0.10361604796164066       0.11810936350856559       0.13340105889898737       0.14945453189571384       0.16623134368448861       0.18369131012859841       0.20179259802120320       0.22049182592082203       0.23974416875188789       0.25950346576329114       0.27972233163024079       0.30035227049437974       0.32134379267025137       0.34264653375222670       0.36420937582778629       0.38598057050669965       0.40790786347551650       0.42993862026648016       0.45201995294969599       0.47409884743485164       0.49612229108117151       0.51803740030411138       0.53979154787492201       0.56133248960625648       0.58260849011489169       0.60356844736220572       0.62416201567592222       0.64433972694300257       0.66405310970425591       0.68325480583730636       0.70189868457233162       0.71993995354560680       0.73733526663692461       0.75404282832404990       0.77002249430446368       0.78523586814485236       0.79964639372057245       0.81321944322643991       0.82592240054516142       0.83772473977415429       0.84859809871588610       0.85851634716814418       0.86745564982902490       0.87539452368753645       0.88231388974546976       0.88819711895121145       0.89303007223727560       0.89680113456385036       0.89950124287973754       0.90112390794669572       0.90166522996210396       0.90112390794702735       0.89950124287944666       0.89680113456372668       0.89303007223756337       0.88819711895068865       0.88231388974564706       0.87539452368751336       0.86745564982898327       0.85851634716767711       0.84859809871639691       0.83772473977403195       0.82592240054512545       0.81321944322642714       0.79964639372067603       0.78523586814473156       0.77002249430430214       0.75404282832388736       0.73733526663709181       0.71993995354552920       0.70189868457215154       0.68325480583758846       0.66405310970399212       0.64433972694324837       0.62416201567569407       0.60356844736248727       0.58260849011470561       0.56133248960636650       0.53979154787516781       0.51803740030372969       0.49612229108131928       0.47409884743477415       0.45201995294953817       0.42993862026657936       0.40790786347536512       0.38598057050688334       0.36420937582773266       0.34264653375220694       0.32134379267039775       0.30035227049415414       0.27972233163036958       0.25950346576307065       0.23974416875215362       0.22049182592063182       0.20179259802121347       0.18369131012859949       0.16623134368454301       0.14945453189570776       0.13340105889898857       0.11810936350857798       0.10361604796166771        8.9955790360870355E-002   7.7161259899345039E-002   6.5263038347357374E-002   5.4289552997836013E-002   4.4267022142713323E-002   3.5219382209260471E-002   2.7168136271257148E-002   2.0132291386694878E-002   1.4128562843687366E-002   9.1712496238573263E-003   5.2720291284967897E-003   2.4400789025068969E-003   6.8204955741047488E-004   1.3437644085777212E-032   0.0000000000000000        6.6546685423385821E-004   2.3822133611884752E-003   5.1482269840120234E-003   8.9570130501662286E-003   1.3799606397542208E-002   1.9664598123267367E-002   2.6538020577025742E-002   3.4403543042183092E-002   4.3242591557732753E-002   5.3034156229061352E-002   6.3754851897631387E-002   7.5379063540157651E-002   8.7879017228588208E-002  0.10122483380260903       0.11538459456165767       0.13032441797626804       0.14600854248631814       0.16239941207094011       0.17945776544242853       0.19714273010180403       0.21541192085347352       0.23422154199968470       0.25352649281707140       0.27328047611183698       0.29343610963748323       0.31394504012688529       0.33475805966253069       0.35582522410857614       0.37709597331725270       0.39851925282076228       0.42004363671730477       0.44161745145231207       0.46318890019845621       0.48470618753605899       0.50611764413129690       0.52737185111302121       0.54841776384935192       0.56920483482362894       0.58968313531923322       0.60980347560938053       0.62951752337909894       0.64877792007340551       0.66753839491255917       0.68575387628361695       0.70338060024786464       0.72037621590066536       0.73669988733232672       0.75231239193856458       0.76717621485235232       0.78125563925986286       0.79451683239250281       0.80692792698115667       0.81845909797841754       0.82908263436643148       0.83877300587343262       0.84750692444067610       0.85526340029118719       0.86202379246536920       0.86777185370254362       0.87249376955863012       0.87617819166267075       0.87881626504668042       0.88040164945920807       0.88093053463281279       0.88040164945892496       0.87881626504709354       0.87617819166271582       0.87249376955813907       0.86777185370316789       0.86202379246520155       0.85526340029122072       0.84750692444050624       0.83877300587378534       0.82908263436631624       0.81845909797844574       0.80692792698108373       0.79451683239254645       0.78125563925983355       0.76717621485227272       0.75231239193894417       0.73669988733224578       0.72037621590050893       0.70338060024775839       0.68575387628398965       0.66753839491256273       0.64877792007344370       0.62951752337897260       0.60980347560962678       0.58968313531898775       0.56920483482377393       0.54841776384929619       0.52737185111279039       0.50611764413154470       0.48470618753602052       0.46318890019850140       0.44161745145238512       0.42004363671726508       0.39851925282095130       0.37709597331707617       0.35582522410856965       0.33475805966264621       0.31394504012667945       0.29343610963766292       0.27328047611180917       0.25352649281725820       0.23422154199953554       0.21541192085347119       0.19714273010188338       0.17945776544235881       0.16239941207092759       0.14600854248626158       0.13032441797629266       0.11538459456162395       0.10122483380266693        8.7879017228612258E-002   7.5379063540030544E-002   6.3754851897699624E-002   5.3034156229021023E-002   4.3242591557789770E-002   3.4403543042179574E-002   2.6538020576989705E-002   1.9664598123291233E-002   1.3799606397515606E-002   8.9570130502100147E-003   5.1482269839638727E-003   2.3822133612220013E-003   6.6546685420535844E-004   1.3129186352857956E-032   0.0000000000000000        6.4776980723703120E-004   2.3195861499380522E-003   5.0134871054782985E-003   8.7231496153706602E-003   1.3439842337109978E-002   1.9152452049903693E-002   2.5847376076982096E-002   3.3508707346543792E-002   4.2118349026643999E-002   5.1655834629710823E-002   6.2098386466676862E-002   7.3421054304258465E-002   8.5596784234745094E-002   9.8596471411403236E-002  0.11238902424144678       0.12694143911245856       0.14221888101047894       0.15818476689892158       0.17480085264286094       0.19202732464071479       0.20982289578131852       0.22814490498562054       0.24694941994814701       0.26619134287920543       0.28582451903941553       0.30580184781644221       0.32607539608242053       0.34659651355708299       0.36731594990273148       0.38818397326194343       0.40915048996211456       0.43016516508849922       0.45117754364566481       0.47213717200397509       0.49299371935187669       0.51369709884877301       0.53419758819599139       0.55444594933080482       0.57439354695569811       0.59399246562126751       0.61319562507116676       0.63195689358723761       0.65023119904342164       0.66797463741325058       0.68514457846988219       0.70169976841394655       0.71760042919315881       0.73280835426840762       0.74728700059541020       0.76100157660608880       0.77391912597038781       0.78600860693897645       0.79724096708263836       0.80758921323643540       0.81702847648715771       0.82553607205268109       0.83309155389446599       0.83967676394558555       0.84527587582894403       0.84987543296018953       0.85346438095017374       0.85603409421543109       0.85757839674802738       0.85809357698597211       0.85757839674821068       0.85603409421492338       0.85346438095049459       0.84987543296046630       0.84527587582855368       0.83967676394565127       0.83309155389439260       0.82553607205297641       0.81702847648692845       0.80758921323633037       0.79724096708265790       0.78600860693912999       0.77391912597023904       0.76100157660619305       0.74728700059547759       0.73280835426803925       0.71760042919339762       0.70169976841409898       0.68514457846997356       0.66797463741293284       0.65023119904320914       0.63195689358719453       0.61319562507129766       0.59399246562098507       0.57439354695583689       0.55444594933085334       0.53419758819591134       0.51369709884899351       0.49299371935169034       0.47213717200401434       0.45117754364549068       0.43016516508856784       0.40915048996204251       0.38818397326189452       0.36731594990263161       0.34659651355717236       0.32607539608232339       0.30580184781666780       0.28582451903937989       0.26619134287920743       0.24694941994797365       0.22814490498569909       0.20982289578138136       0.19202732464062150       0.17480085264297673       0.15818476689890579       0.14221888101057717       0.12694143911237468       0.11238902424152804        9.8596471411324507E-002   8.5596784234729925E-002   7.3421054304327341E-002   6.2098386466669042E-002   5.1655834629752324E-002   4.2118349026572591E-002   3.3508707346575330E-002   2.5847376076983342E-002   1.9152452049902572E-002   1.3439842337128083E-002   8.7231496153629545E-003   5.0134871054597656E-003   2.3195861499573133E-003   6.4776980723528499E-004   1.2789099260033758E-032   0.0000000000000000        6.2899373978828532E-004   2.2523334966860105E-003   4.8681120743296552E-003   8.4701933393404889E-003   1.3050100662335438E-002   1.8597042982229178E-002   2.5097815397576832E-002   3.2536972537326292E-002   4.0896937531767527E-002   5.0157836215909087E-002   6.0297553127394578E-002   7.1291862760596209E-002   8.3114496153145312E-002   9.5737192613082209E-002  0.10912976228210813       0.12326015869355304       0.13809455701953827       0.15359743505563400       0.16973165767424883       0.18645856581210885       0.20373806963920368       0.22152874520440621       0.23978793419673036       0.25847184662059974       0.27753566618264131       0.29693365814772055       0.31661927941015816       0.33654529051194143       0.35666386933918298       0.37692672622723572       0.39728522018810131       0.41769047599282966       0.43809350181267565       0.45844530715131221       0.47869702076649778       0.49880000831683347       0.51870598943109691       0.53836715393345180       0.55773627693501182       0.57676683251875105       0.59541310574584883       0.61363030270440411       0.63137465834938400       0.64860354186416935       0.66527555928843107       0.68135065317609511       0.69679019903210937       0.71155709830000813       0.72561586768024455       0.73893272455546133       0.75147566832351209       0.76321455744489408       0.77412118200587543       0.78416933164035507       0.79333485863406950       0.80159573605903545       0.80893211081094685       0.81532635140568355       0.82076309042923856       0.82522926153923670       0.82871413092059176       0.83120932313186957       0.83270884127008338       0.83320908140738870       0.83270884127001354       0.83120932313233997       0.82871413092007595       0.82522926153918552       0.82076309042941276       0.81532635140566323       0.80893211081085736       0.80159573605892553       0.79333485863422792       0.78416933164032077       0.77412118200619395       0.76321455744461686       0.75147566832367374       0.73893272455529668       0.72561586768043707       0.71155709830015568       0.69679019903174033       0.68135065317615351       0.66527555928836590       0.64860354186441249       0.63137465834951645       0.61363030270455132       0.59541310574574069       0.57676683251885019       0.55773627693504568       0.53836715393319956       0.51870598943114654       0.49880000831674337       0.47869702076663379       0.45844530715118964       0.43809350181293355       0.41769047599274867       0.39728522018818946       0.37692672622712958       0.35666386933951189       0.33654529051180743       0.31661927941021745       0.29693365814754552       0.27753566618257269       0.25847184662061801       0.23978793419678804       0.22152874520442703       0.20373806963913701       0.18645856581216697       0.16973165767413612       0.15359743505562368       0.13809455701949602       0.12326015869366388       0.10912976228196142        9.5737192613145783E-002   8.3114496153176357E-002   7.1291862760605576E-002   6.0297553127373019E-002   5.0157836215874392E-002   4.0896937531825404E-002   3.2536972537285887E-002   2.5097815397596743E-002   1.8597042982245255E-002   1.3050100662278220E-002   8.4701933393963279E-003   4.8681120743006056E-003   2.2523334966990183E-003   6.2899373977612783E-004   1.2418202106899347E-032   0.0000000000000000        6.0917683960714933E-004   2.1806032220874332E-003   4.7124307314651611E-003   8.1987250664447824E-003   1.2631284628926971E-002   1.7999666217652296E-002   2.4291094599647758E-002   3.1490623046511346E-002   3.9581236172652960E-002   4.8543699613695757E-002   5.8356613322927769E-002   6.8996534728083009E-002   8.0438042851682642E-002   9.2653788966213971E-002  0.10561455740071718       0.11928933576264839       0.13364539061237826       0.14864834587322259       0.16426226460781573       0.18044973515329851       0.19717196127300185       0.21438885567736193       0.23205913655926766       0.25014042695823341       0.26858935674409856       0.28736166699514892       0.30641231651445866       0.32569559023451145       0.34516520924502003       0.36477444218084598       0.38447621770163476       0.40422323779094577       0.42396809160666948       0.44366336959848118       0.46326177763450144       0.48271625083961994       0.50198006689496355       0.52100695850737511       0.53975122478854309       0.55816784126965791       0.57621256829109158       0.59384205750411312       0.61101395622567012       0.62768700939962752       0.64382115891616343       0.65937764004909438       0.67431907478133024       0.68860956179408228       0.70221476289673423       0.71510198569937522       0.72724026232206707       0.73860042394816350       0.74915517105643381       0.75887913914042870       0.76774895977964686       0.77574331690304166       0.78284299810613300       0.78903094090878112       0.79429227383764500       0.79861435222646016       0.80198678866559159       0.80440147800644590       0.80585261687805598       0.80633671766013137       0.80585261687814991       0.80440147800595596       0.80198678866600082       0.79861435222650279       0.79429227383754364       0.78903094090878745       0.78284299810622215       0.77574331690307441       0.76774895977953572       0.75887913914057203       0.74915517105594587       0.73860042394850067       0.72724026232199002       0.71510198569938577       0.70221476289649509       0.68860956179411914       0.67431907478161601       0.65937764004883459       0.64382115891610736       0.62768700939945388       0.61101395622582189       0.59384205750382191       0.57621256829112166       0.55816784126986108       0.53975122478834381       0.52100695850772838       0.50198006689496222       0.48271625083964537       0.46326177763446375       0.44366336959866731       0.42396809160640453       0.40422323779106956       0.38447621770158802       0.36477444218090593       0.34516520924488259       0.32569559023443817       0.30641231651448680       0.28736166699517451       0.26858935674420165       0.25014042695818955       0.23205913655930341       0.21438885567730262       0.19717196127306269       0.18044973515328383       0.16426226460784485       0.14864834587328793       0.13364539061240446       0.11928933576256288       0.10561455740082622        9.2653788966163733E-002   8.0438042851702835E-002   6.8996534728048814E-002   5.8356613322933987E-002   4.8543699613723075E-002   3.9581236172629382E-002   3.1490623046499376E-002   2.4291094599644267E-002   1.7999666217657900E-002   1.2631284628932893E-002   8.1987250664397552E-003   4.7124307314594573E-003   2.1806032220990220E-003   6.0917683958452854E-004   1.2017388417183373E-032   0.0000000000000000        5.8835990810124654E-004   2.1045540410019343E-003   4.5467968347009391E-003   7.9093703483316957E-003   1.2184367676657603E-002   1.7361718389224880E-002   2.3429107805173949E-002   3.0372123600397243E-002   3.8174351956464785E-002   4.6817244229951462E-002   5.6280167277129756E-002   6.6540517792982937E-002   7.7573783783850978E-002   8.9353594096777275E-002  0.10185177735612472       0.11503842967404276       0.12888198757705799       0.14334930364519782       0.15840572542943424       0.17401517852344978       0.19014025348339061       0.20674229599293800       0.22378149994663096       0.24121700325620216       0.25900698619227824       0.27710877202654771       0.29547892974307705       0.31407337856419221       0.33284749404520070       0.35175621547834546       0.37075415435107761       0.38979570359425753       0.40883514735785348       0.42782677105460287       0.44672497139541895       0.46548436616752237       0.48405990347515837       0.50240697018926006       0.52048149934339549       0.53824007621618952       0.55564004284236246       0.57263960070683206       0.58919791136871347       0.60527519477486946       0.62083282502893866       0.63583342337977722       0.65024094820970302       0.66402078180331325       0.67713981369117815       0.68956652036364496       0.70127104116244410       0.71222525017605443       0.72240282394827393       0.73177930486061160       0.74033216001243862       0.74804083546987976       0.75488680575397649       0.76085361844353738       0.76592693378204302       0.77009455920774417       0.77334647870404283       0.77567487691828219       0.77707415797567214       0.77754095895278652       0.77707415797542079       0.77567487691883985       0.77334647870377715       0.77009455920765857       0.76592693378210586       0.76085361844366228       0.75488680575403044       0.74804083546972000       0.74033216001246049       0.73177930486051135       0.72240282394851252       0.71222525017576133       0.70127104116251360       0.68956652036376986       0.67713981369126142       0.66402078180318180       0.65024094820958633       0.63583342338003368       0.62083282502914328       0.60527519477495895       0.58919791136834820       0.57263960070718012       0.55564004284240021       0.53824007621589887       0.52048149934360133       0.50240697018899483       0.48405990347511996       0.46548436616755573       0.44672497139530765       0.42782677105455641       0.40883514735794046       0.38979570359422439       0.37075415435103370       0.35175621547838348       0.33284749404509439       0.31407337856435996       0.29547892974306739       0.27710877202662826       0.25900698619219625       0.24121700325622997       0.22378149994658719       0.20674229599302402       0.19014025348330915       0.17401517852344783       0.15840572542947465       0.14334930364514434       0.12888198757699074       0.11503842967409456       0.10185177735608486        8.9353594096807556E-002   7.7573783783813188E-002   6.6540517792984463E-002   5.6280167277164457E-002   4.6817244229919328E-002   3.8174351956485657E-002   3.0372123600384139E-002   2.3429107805189777E-002   1.7361718389227489E-002   1.2184367676637662E-002   7.9093703483486943E-003   4.5467968347076481E-003   2.1045540409963255E-003   5.8835990808739759E-004   1.1587623786171488E-032   0.0000000000000000        5.6658587182597435E-004   2.0243545468749957E-003   4.3715873719617077E-003   7.6027968322975566E-003   1.1710389769356675E-002   1.6684692513423093E-002   2.2513880859785642E-002   2.9184111304249940E-002   3.6679610212402819E-002   4.4982558869332945E-002   5.4073140685029587E-002   6.3929645938493859E-002   7.4528530423442832E-002   8.5844463810538202E-002   9.7850386602606212E-002  0.11051757517664933       0.12381571177420067       0.13771295720114102       0.15217602669629871       0.16717026974331378       0.18265975354749200       0.19860734962879306       0.21497482322209782       0.23172292530350913       0.24881148704423930       0.26619951648233653       0.28384529717457718       0.30170648859708193       0.31974022804802171       0.33790323381194293       0.35615190933215224       0.37444244814574656       0.39273093932457143       0.41097347316984029       0.42912624690607271       0.44714567011952883       0.46498846968575336       0.48261179393847642       0.49997331582083354       0.51703133477881191       0.53374487714645225       0.55007379478180796       0.56597886171825462       0.58142186859604217       0.59636571464604249       0.61077449700762920       0.62461359716380493       0.63784976428175300       0.65045119526569073       0.66238761131940460       0.67363033084745594       0.68415233850156709       0.69392835022669286       0.70293487412871991       0.71115026703446416       0.71855478660149086       0.72513063884623252       0.73086202098450848       0.73573515948253032       0.73973834321177445       0.74286195165100866       0.74509847804385265       0.74644254747532934       0.74689092981127880       0.74644254747559147       0.74509847804343365       0.74286195165123481       0.73973834321182907       0.73573515948237578       0.73086202098436492       0.72513063884618123       0.71855478660155625       0.71115026703471429       0.70293487412872491       0.69392835022667754       0.68415233850180068       0.67363033084737511       0.66238761131933099       0.65045119526564121       0.63784976428190820       0.62461359716379039       0.61077449700760900       0.59636571464583721       0.58142186859605849       0.56597886171858725       0.55007379478149276       0.53374487714646179       0.51703133477899565       0.49997331582078414       0.48261179393851156       0.46498846968587249       0.44714567011942885       0.42912624690626783       0.41097347316969751       0.39273093932472886       0.37444244814561600       0.35615190933225022       0.33790323381183807       0.31974022804828200       0.30170648859696020       0.28384529717459145       0.26619951648228812       0.24881148704420658       0.23172292530352037       0.21497482322219774       0.19860734962867099       0.18265975354756300       0.16717026974330956       0.15217602669624616       0.13771295720119062       0.12381571177423951       0.11051757517666055        9.7850386602576611E-002   8.5844463810543364E-002   7.4528530423467673E-002   6.3929645938493054E-002   5.4073140684996045E-002   4.4982558869367660E-002   3.6679610212403679E-002   2.9184111304247761E-002   2.2513880859777218E-002   1.6684692513436100E-002   1.1710389769346774E-002   7.6027968323115966E-003   4.3715873719207422E-003   2.0243545469228572E-003   5.6658587180341590E-004   1.1129943554502754E-032   0.0000000000000000        5.4389925905211551E-004   1.9401828897583149E-003   4.1872021915568772E-003   7.2797135538804772E-003   1.1210456029414955E-002   1.5970175712737039E-002   2.1547567734863483E-002   2.7929390579107944E-002   3.5100547706160841E-002   4.3043992934875402E-002   5.1740773851076789E-002   6.1170126462908044E-002   7.1309530804006177E-002   8.2134758092073365E-002   9.3619925602349260E-002  0.10573755887973206       0.11845865862365712       0.13175277027364604       0.14558805665567831       0.15993137434426025       0.17474835349055043       0.19000348063366509       0.20566018420507931       0.22168092254649779       0.23802727425552522       0.25466003064774068       0.27153929011630157       0.28862455416095273       0.30587482485825412       0.32324870353123697       0.34070449039255624       0.35820028490752287       0.37569408664933485       0.39314389638915170       0.41050781719419022       0.42774415527148801       0.44481152033455645       0.46166892523109482       0.47827588461054688       0.49459251237885188       0.51057961771536309       0.52619879941597147       0.54141253833645708       0.55618428771367834       0.57047856114756379       0.58426101803015251       0.59749854621644716       0.61015934174125708       0.62221298538358161       0.63363051590213437       0.64438449975659118       0.65444909715504618       0.66380012426291013       0.67241511142678412       0.68027335727066529       0.68735597853415742       0.69364595553606689       0.69912817315228359       0.70378945720041874       0.70761860616613348       0.71060641816340453       0.71274571309482393       0.71403134993527173       0.71446023911050272       0.71403134993509432       0.71274571309510326       0.71060641816323611       0.70761860616610728       0.70378945720067676       0.69912817315231168       0.69364595553612785       0.68735597853422248       0.68027335727027649       0.67241511142680710       0.66380012426303736       0.65444909715493393       0.64438449975659229       0.63363051590213570       0.62221298538364467       0.61015934174120778       0.59749854621650811       0.58426101803006414       0.57047856114759699       0.55618428771368733       0.54141253833625080       0.52619879941616410       0.51057961771538551       0.49459251237875596       0.47827588461057957       0.46166892523112874       0.44481152033436350       0.42774415527170634       0.41050781719394192       0.39314389638931724       0.37569408664908133       0.35820028490773104       0.34070449039246503       0.32324870353139101       0.30587482485798123       0.28862455416101901       0.27153929011620975       0.25466003064772552       0.23802727425565579       0.22168092254649169       0.20566018420497603       0.19000348063373892       0.17474835349057258       0.15993137434424085       0.14558805665571597       0.13175277027360482       0.11845865862367502       0.10573755887971245        9.3619925602369758E-002   8.2134758092065177E-002   7.1309530804005844E-002   6.1170126462929915E-002   5.1740773851050317E-002   4.3043992934876527E-002   3.5100547706169091E-002   2.7929390579072455E-002   2.1547567734922300E-002   1.5970175712694382E-002   1.1210456029421190E-002   7.2797135538967793E-003   4.1872021915240979E-003   1.9401828897920564E-003   5.4389925903346463E-004   1.0645450313943303E-032   0.0000000000000000        5.2034636498716200E-004   1.8522288005310115E-003   3.9940672153519312E-003   6.9408754020288919E-003   1.0685741737321756E-002   1.5219854575727691E-002   2.0532455624036598E-002   2.6610937406718743E-002   3.3440915676001812E-002   4.1006157533061152E-002   4.9288620704427417E-002   5.8268536667649820E-002   6.7924463633330767E-002   7.8233332409517561E-002   8.9170499084374369E-002  0.10070980425504254       0.11282363663480038       0.12548299936336585       0.13865757926306441       0.15231581956551254       0.16642499590022922       0.18095129511826427       0.19585989669641635       0.21111505653411147       0.22668019297073741       0.24251797481731047       0.25859041119549897       0.27485894296571090       0.29128453552346895       0.30782777274772344       0.32444895186162043       0.34110817899425028       0.35776546519566366       0.37438082269138379       0.39091436112737471       0.40732638359103096       0.42357748215894320       0.43962863276038083       0.45544128910977200       0.47097747549597352       0.48619987819674676       0.50107193530209349       0.51555792472793227       0.52962305020983080       0.54323352506886957       0.55635665354628772       0.56896090951658385       0.58101601238036327       0.59249299996404170       0.60336429824272242       0.61360378772311741       0.62318686632635234       0.63209050861500105       0.64029332122698357       0.64777559438055710       0.65451934932483002       0.66050838162560321       0.66572830017373963       0.67016656183937340       0.67381250166089257       0.67665735852994524       0.67869429627884326       0.67991842014017834       0.68032678853218265       0.67991842014028225       0.67869429627870070       0.67665735853006648       0.67381250166087958       0.67016656183918388       0.66572830017381346       0.66050838162548675       0.65451934932486522       0.64777559438081833       0.64029332122685412       0.63209050861481875       0.62318686632629217       0.61360378772323254       0.60336429824273463       0.59249299996393201       0.58101601238040745       0.56896090951640665       0.55635665354644381       0.54323352506879252       0.52962305020979983       0.51555792472805206       0.50107193530193150       0.48619987819662164       0.47097747549605251       0.45544128910964277       0.43962863276044267       0.42357748215910057       0.40732638359073997       0.39091436112770789       0.37438082269128675       0.35776546519579000       0.34110817899406420       0.32444895186171224       0.30782777274758355       0.29128453552369299       0.27485894296562408       0.25859041119565163       0.24251797481731649       0.22668019297058975       0.21111505653410809       0.19585989669641768       0.18095129511832683       0.16642499590007423       0.15231581956559553       0.13865757926302708       0.12548299936338722       0.11282363663475169       0.10070980425507725        8.9170499084328697E-002   7.8233332409537185E-002   6.7924463633325161E-002   5.8268536667621530E-002   4.9288620704473207E-002   4.1006157533050154E-002   3.3440915675995754E-002   2.6610937406739796E-002   2.0532455623988005E-002   1.5219854575769950E-002   1.0685741737312425E-002   6.9408754020298608E-003   3.9940672153374948E-003   1.8522288005422805E-003   5.2034636498054848E-004   1.0135311251146239E-032   0.0000000000000000        4.9597645469658103E-004   1.7606952509915562E-003   3.7926373255007320E-003   6.5870861995789339E-003   1.0137496534656319E-002   1.4435519406025613E-002   1.9470969944438185E-002   2.5231904081499865E-002   3.1704684066558152E-002   3.8873928644004477E-002   4.6722549764705738E-002   5.5231822443234782E-002   6.4381434222193584E-002   7.4149530700095195E-002   8.4512765817923260E-002   9.5446357934537249E-002  0.10692414998878458       0.11891867237735808       0.13140120865982238       0.14434186447726466       0.15770963951036246       0.17147250212990953       0.18559746649408942       0.20005067192983031       0.21479746441024367       0.22980247994541059       0.24502972968202794       0.26044268651088159       0.27600437297076580       0.29167745023781738       0.30742430799012527       0.32320715492252222       0.33898810970597448       0.35472929215765925       0.37039291441900757       0.38594137190373867       0.40133733381695730       0.41654383300660447       0.43152435494844155       0.44624292564005380       0.46066419819429688       0.47475353792630631       0.48847710572561615       0.50180193951545304       0.51469603359922589       0.52712841571071833       0.53906922156961290       0.55048976677844552       0.56136261587355973       0.57166164837320266       0.58136212166069356       0.59044073054719348       0.59887566338000975       0.60664665455125466       0.61373503328537660       0.62012376859055307       0.62579751025712571       0.63074262581621099       0.63494723335603076       0.63840123013176187       0.64109631688347279       0.64302601781904456       0.64418569620517618       0.64457256552821662       0.64418569620517008       0.64302601781896851       0.64109631688336843       0.63840123013175398       0.63494723335603553       0.63074262581610951       0.62579751025721253       0.62012376859042129       0.61373503328528023       0.60664665455137734       0.59887566338008846       0.59044073054732982       0.58136212166048418       0.57166164837325395       0.56136261587368841       0.55048976677827954       0.53906922156994519       0.52712841571047875       0.51469603359938654       0.50180193951546959       0.48847710572554698       0.47475353792642466       0.46066419819453458       0.44624292563991813       0.43152435494860847       0.41654383300648812       0.40133733381688746       0.38594137190398192       0.37039291441861349       0.35472929215781718       0.33898810970585502       0.32320715492272456       0.30742430798998582       0.29167745023792602       0.27600437297060021       0.26044268651096308       0.24502972968198380       0.22980247994539324       0.21479746441033573       0.20005067192982509       0.18559746649416356       0.17147250212978396       0.15770963951053399       0.14434186447720107       0.13140120865983296       0.11891867237736083       0.10692414998883322        9.5446357934520901E-002   8.4512765817956276E-002   7.4149530700113972E-002   6.4381434222162748E-002   5.5231822443276839E-002   4.6722549764672036E-002   3.8873928644044986E-002   3.1704684066529501E-002   2.5231904081497870E-002   1.9470969944457364E-002   1.4435519406002371E-002   1.0137496534660713E-002   6.5870861996095145E-003   3.7926373254740285E-003   1.7606952510217093E-003   4.9597645465120229E-004   9.6007553357967454E-033   0.0000000000000000        4.7084127347167635E-004   1.6657940197607208E-003   3.5833874856556753E-003   6.2191860895476330E-003   9.5670276321882883E-003   1.3619044846785267E-002   1.8365651568471784E-002   2.3795595368573272E-002   2.9896015552110012E-002   3.6652420158592623E-002   4.4048715835537655E-002   5.2067267304695429E-002   6.0688940906114153E-002   6.9893149081108233E-002   7.9657899493400422E-002   8.9959847645687444E-002  0.10077435341229027       0.11207554033007482       0.12383635760068240       0.13602864503221415       0.14862320079121910       0.16158985169103635       0.17489752580495002       0.18851432722889688       0.20240761283016492       0.21654407079187929       0.23088980077184473       0.24541039547718005       0.26007102346418842       0.27483651295949507       0.28967143650243515       0.30454019620667167       0.31940710943188860       0.33423649466406641       0.34899275739145680       0.36364047577842679       0.37814448591823457       0.39246996647330618       0.40658252248861065       0.42044826818072073       0.43403390850372975       0.44730681929280564       0.46023512579541598       0.47278777939779626       0.48493463236714301       0.49664651041993024       0.50789528295543840       0.51865393076995681       0.52889661110171204       0.53859871984281638       0.54773695076558204       0.55628935163418203       0.56423537704614701       0.57155593789559433       0.57823344732783910       0.58425186307602317       0.58959672608428382       0.59425519531412374       0.59821607865960258       0.60146985989033885       0.60400872156266694       0.60582656383936861       0.60691901917306224       0.60728346282325896       0.60691901917300850       0.60582656383952982       0.60400872156275687       0.60146985989043311       0.59821607865962079       0.59425519531431004       0.58959672608426328       0.58425186307613852       0.57823344732775517       0.57155593789556136       0.56423537704619631       0.55628935163413185       0.54773695076582807       0.53859871984262986       0.52889661110173591       0.51865393077015276       0.50789528295505337       0.49664651042020397       0.48493463236705381       0.47278777939789163       0.46023512579540499       0.44730681929276667       0.43403390850349044       0.42044826818087533       0.40658252248858412       0.39246996647332344       0.37814448591823618       0.36364047577835190       0.34899275739174312       0.33423649466384819       0.31940710943206735       0.30454019620651124       0.28967143650254090       0.27483651295943334       0.26007102346428185       0.24541039547708110       0.23088980077181168       0.21654407079190538       0.20240761283010258       0.18851432722900546       0.17489752580481219       0.16158985169118056       0.14862320079113325       0.13602864503219822       0.12383635760074055       0.11207554033006097       0.10077435341224245        8.9959847645719113E-002   7.9657899493387280E-002   6.9893149081077785E-002   6.0688940906133207E-002   5.2067267304653629E-002   4.4048715835554121E-002   3.6652420158559310E-002   2.9896015552147430E-002   2.3795595368560241E-002   1.8365651568464765E-002   1.3619044846805871E-002   9.5670276321545983E-003   6.2191860895726824E-003   3.5833874856345633E-003   1.6657940197597131E-003   4.7084127349186522E-004   9.0430703599164697E-033   0.0000000000000000        4.4499313621166789E-004   1.5677401041806443E-003   3.3668011437398763E-003   5.8380354156871220E-003   8.9756771403427544E-003   1.2772361567524187E-002   1.7219122693764018E-002   2.2305428199201737E-002   2.8019222001357796E-002   3.4346935647363117E-002   4.1273510228695943E-002   4.8782441065016967E-002   5.6855820748859670E-002   6.5474378792946819E-002   7.4617528948842743E-002   8.4263419733235395E-002   9.4388986995275218E-002  0.10497000945362821       0.11598116684475304       0.12739610072802673       0.13918747786188840       0.15132705595876536       0.16378575162925496       0.17653371035680893       0.18954037832220760       0.20277457591876691       0.21620457277229943       0.22979816409172940       0.24352274816075759       0.25734540478958545       0.27123297453535727       0.28515213849801885       0.29906949850650538       0.31295165749302167       0.32676529987170322       0.34047727171635128       0.35405466055970597       0.36746487460393784       0.38067572116763154       0.39365548417046736       0.40637300047181013       0.41879773488210909       0.43089985365944189       0.44265029632521724       0.45402084561050665       0.46498419538358032       0.47551401637613744       0.48558501956499933       0.49517301704659406       0.50425498026152527       0.51280909543362574       0.52081481607575653       0.52825291245646433       0.53510551788735117       0.54135617173561845       0.54698985905064912       0.55199304670680183       0.55635371598566308       0.56006139150749989       0.56310716644937930       0.56548372398791968       0.56718535491168587       0.56820797136741064       0.56854911670022712       0.56820797136747336       0.56718535491156208       0.56548372398794255       0.56310716644932213       0.56006139150747469       0.55635371598550765       0.55199304670673521       0.54698985905064135       0.54135617173580930       0.53510551788737137       0.52825291245637718       0.52081481607570479       0.51280909543350528       0.50425498026155369       0.49517301704662187       0.48558501956482786       0.47551401637646967       0.46498419538339231       0.45402084561049910       0.44265029632505298       0.43089985365967437       0.41879773488186539       0.40637300047214758       0.39365548417025831       0.38067572116760362       0.36746487460397614       0.35405466055965856       0.34047727171642506       0.32676529987147240       0.31295165749331566       0.29906949850630449       0.28515213849819038       0.27123297453521261       0.25734540478972828       0.24352274816069219       0.22979816409174481       0.21620457277246458       0.20277457591868994       0.18954037832228030       0.17653371035672297       0.16378575162935807       0.15132705595857421       0.13918747786202532       0.12739610072802135       0.11598116684469625       0.10497000945361996        9.4388986995295701E-002   8.4263419733264872E-002   7.4617528948815154E-002   6.5474378792920826E-002   5.6855820748904821E-002   4.8782441065038318E-002   4.1273510228680380E-002   3.4346935647391844E-002   2.8019222001349230E-002   2.2305428199186593E-002   1.7219122693781987E-002   1.2772361567509006E-002   8.9756771403376821E-003   5.8380354157292012E-003   3.3668011436942587E-003   1.5677401041835259E-003   4.4499313624532283E-004   8.4635998354597287E-033   0.0000000000000000        4.1848845588247208E-004   1.4667611686838586E-003   3.1433880411633093E-003   5.4445352162785007E-003   8.3648479393886570E-003   1.1897481352822021E-002   1.6034113345515050E-002   2.0764954616855357E-002   2.6078783700986756E-002   3.1962984691505700E-002   3.8403570822214135E-002   4.5385207914657930E-002   5.2891255578486299E-002   6.0903808317555735E-002   6.9403736200564420E-002   7.8370732809914620E-002   8.7783365170288952E-002   9.7619125224599285E-002  0.10785448396806777       0.11846494796032457       0.12942511816258914       0.14070875099346927       0.15228882144575620       0.16413758809088319       0.17622665981806096       0.18852706413449380       0.20100931687122903       0.21364349311978326       0.22639929923520705       0.23924614572631764       0.25215322086091890       0.26508956481068885       0.27802414415046295       0.29092592654062266       0.30376395540626600       0.31650742443869567       0.32912575173274061       0.34158865339084399       0.35386621640716553       0.36592897066253777       0.37774795985465337       0.38929481119156945       0.40054180368461956       0.41146193486732530       0.42202898579632769       0.43221758415390077       0.44200326532592754       0.45136253128572418       0.46027290715866370       0.46871299532133281       0.47666252690691907       0.48410241059830506       0.49101477858140347       0.49738302955891023       0.50319186871098998       0.50842734451388982       0.51307688232583437       0.51712931465526812       0.52057490804449413       0.52340538650163126       0.52561395142100165       0.52719529795139852       0.52814562776571894       0.52846265820280447       0.52814562776569984       0.52719529795150533       0.52561395142077916       0.52340538650167046       0.52057490804457596       0.51712931465523460       0.51307688232597393       0.50842734451381411       0.50319186871080368       0.49738302955886404       0.49101477858148146       0.48410241059838277       0.47666252690681138       0.46871299532151373       0.46027290715851965       0.45136253128589315       0.44200326532568435       0.43221758415398676       0.42202898579632209       0.41146193486745242       0.40054180368427922       0.38929481119189702       0.37774795985440451       0.36592897066261620       0.35386621640724697       0.34158865339079458       0.32912575173280201       0.31650742443867130       0.30376395540636725       0.29092592654043475       0.27802414415056625       0.26508956481061735       0.25215322086098102       0.23924614572623651       0.22639929923523830       0.21364349311985664       0.20100931687102025       0.18852706413458747       0.17622665981795166       0.16413758809096926       0.15228882144565720       0.14070875099361702       0.12942511816249080       0.11846494796032010       0.10785448396809749        9.7619125224592693E-002   8.7783365170299582E-002   7.8370732809855223E-002   6.9403736200623525E-002   6.0903808317579834E-002   5.2891255578419415E-002   4.5385207914672702E-002   3.8403570822209049E-002   3.1962984691514262E-002   2.6078783700969277E-002   2.0764954616863191E-002   1.6034113345520247E-002   1.1897481352814331E-002   8.3648479393939566E-003   5.4445352162636332E-003   3.1433880411681071E-003   1.4667611687046299E-003   4.1848845584609737E-004   7.8637397576755855E-033   0.0000000000000000        3.9140319381793243E-004   1.3631288964527364E-003   2.9137370733839027E-003   5.0396969455790783E-003   7.7360850131196939E-003   1.0996591039929220E-002   1.4813561056477281E-002   1.9177970752474585E-002   2.4079458320141207E-002   2.9506393207351978E-002   3.5445891349108680E-002   4.1883828428867988E-002   4.8804870786715249E-002   5.6192518682815100E-002   6.4029145956909825E-002   7.2296040723577565E-002   8.0973452337209914E-002   9.0040639902782618E-002   9.9475922126728886E-002  0.10925672937205444       0.11935965780158478       0.12976052558112905       0.14043443100850206       0.15135581240048324       0.16249850957478171       0.17383582677911566       0.18534059690907836       0.19698524686590238       0.20874186389119037       0.22058226272420800       0.23247805341646111       0.24440070964001398       0.25632163732875268       0.26821224348349143       0.28004400497594395       0.29178853718793679       0.30341766231852491       0.31490347719404599       0.32621842042061261       0.33733533871409738       0.34822755224941537       0.35886891887241895       0.36923389701650322       0.37929760717981609       0.38903589180091663       0.39842537340924672       0.40744351088765457       0.41606865373036434       0.42428009415386986       0.43205811694021440       0.43938404689244881       0.44624029378586216       0.45261039470869463       0.45847905368915282       0.46383217851498626       0.46865691465406362       0.47294167619688754       0.47667617374465471       0.47985143917928619       0.48245984724772029       0.48449513392005072       0.48595241146655765       0.48682818022257596       0.48712033701505847       0.48682818022257290       0.48595241146651452       0.48449513392035459       0.48245984724762309       0.47985143917926071       0.47667617374478927       0.47294167619672944       0.46865691465412568       0.46383217851515662       0.45847905368914604       0.45261039470869019       0.44624029378579810       0.43938404689270244       0.43205811693993490       0.42428009415405721       0.41606865373013946       0.40744351088774616       0.39842537340934780       0.38903589180082093       0.37929760717977035       0.36923389701670828       0.35886891887216316       0.34822755224958185       0.33733533871413596       0.32621842042053084       0.31490347719412048       0.30341766231843881       0.29178853718794900       0.28004400497590426       0.26821224348355233       0.25632163732876750       0.24440070963995031       0.23247805341643951       0.22058226272426681       0.20874186389117919       0.19698524686579374       0.18534059690925761       0.17383582677902873       0.16249850957488760       0.15135581240042190       0.14043443100855627       0.12976052558106890       0.11935965780162150       0.10925672937205866        9.9475922126759306E-002   9.0040639902780481E-002   8.0973452337199478E-002   7.2296040723613703E-002   6.4029145956912684E-002   5.6192518682803477E-002   4.8804870786689443E-002   4.1883828428908899E-002   3.5445891349094115E-002   2.9506393207371466E-002   2.4079458320141175E-002   1.9177970752463799E-002   1.4813561056493849E-002   1.0996591039937722E-002   7.7360850130886493E-003   5.0396969456187332E-003   2.9137370733376628E-003   1.3631288964825441E-003   3.9140319379835873E-004   7.2449352420329474E-033   0.0000000000000000        3.6384927852528012E-004   1.2572115381766212E-003   2.6785543760273322E-003   4.6247162190527031E-003   7.0911649265284283E-003   1.0072154840191173E-002   1.3560721591303978E-002   1.7548632738584809E-002   2.2026406084507087E-002   2.6983427063811422E-002   3.2407948617339977E-002   3.8287087223281786E-002   4.4606855312122100E-002   5.1352198803942470E-002   5.8507036201258807E-002   6.6054296319862149E-002   7.3975958912446668E-002   8.2253099985546738E-002   9.0865938102101224E-002   9.9793881745670943E-002  0.10901557861404340       0.11850896682610791       0.12825132792244662       0.13821934148626472       0.14838914122714453       0.15873637238187030       0.16923625029553344       0.17986362003878176       0.19059301692038474       0.20139872774606918       0.21225485267886518       0.22313536755216290       0.23401418648195610       0.24486522463130830       0.25566246097447665       0.26638000090830583       0.27699213856252941       0.28747341865608311       0.29779869775384021       0.30794320477150366       0.31788260058933870       0.32759303662365968       0.33705121222261653       0.34623443074013538       0.35512065416295541       0.36368855614505091       0.37191757333924447       0.37978795488565958       0.38728080994933012       0.39437815318697100       0.40106294803549758       0.40731914771573041       0.41313173385712915       0.41848675264429963       0.42337134840339841       0.42777379454534520       0.43168352179013325       0.43509114360944984       0.43798847881583886       0.44036857125896917       0.44222570656640214       0.44355542589887348       0.44435453668308705       0.44462112029596301       0.44435453668309799       0.44355542589882874       0.44222570656614246       0.44036857125912043       0.43798847881581848       0.43509114360934581       0.43168352179027208       0.42777379454529557       0.42337134840331048       0.41848675264436086       0.41313173385705948       0.40731914771583316       0.40106294803526282       0.39437815318716668       0.38728080994921066       0.37978795488579981       0.37191757333928754       0.36368855614491363       0.35512065416307426       0.34623443074023802       0.33705121222253637       0.32759303662377565       0.31788260058922985       0.30794320477145826       0.29779869775384338       0.28747341865609016       0.27699213856251198       0.26638000090832126       0.25566246097452167       0.24486522463126689       0.23401418648196559       0.22313536755220445       0.21225485267891558       0.20139872774600506       0.19059301692035868       0.17986362003888220       0.16923625029541972       0.15873637238187513       0.14838914122713018       0.13821934148630335       0.12825132792236965       0.11850896682616915       0.10901557861402435        9.9793881745665128E-002   9.0865938102103708E-002   8.2253099985540007E-002   7.3975958912464709E-002   6.6054296319816144E-002   5.8507036201280331E-002   5.1352198803949006E-002   4.4606855312132834E-002   3.8287087223234963E-002   3.2407948617350663E-002   2.6983427063827586E-002   2.2026406084489018E-002   1.7548632738578745E-002   1.3560721591326683E-002   1.0072154840154352E-002   7.0911649265513110E-003   4.6247162190409200E-003   2.6785543760522506E-003   1.2572115381476075E-003   3.6384927856265880E-004   6.6086770428108713E-033   0.0000000000000000        3.3599032456392970E-004   1.1492763167712846E-003   2.4384459300073468E-003   4.2005807490920572E-003   6.4317045718668272E-003   9.1265002652702147E-003   1.2278738032852194E-002   1.5881005027497650E-002   1.9924724904137880E-002   2.4400322087353380E-002   2.9297220158700323E-002   3.4603810695588794E-002   4.0307482777887871E-002   4.6394665684252268E-002   5.2850862326363025E-002   5.9660682694620201E-002   6.6807881022796320E-002   7.4275396184633621E-002   8.2045394220950196E-002   9.0099311387058179E-002   9.8417898403067347E-002  0.10698126652948974       0.11576893530736732       0.12475988178678389       0.13393259107424685       0.14326510807279144       0.15273509028385579       0.16231986154373879       0.17199646656604908       0.18174172615831427       0.19153229298010427       0.20134470770705837       0.21115545546783202       0.22094102241653854       0.23067795230342858       0.24034290291129273       0.24991270221651854       0.25936440414419376       0.26867534377966434       0.27782319190716614       0.28678600873737004       0.29554229670518678       0.30407105219817365       0.31235181610303586       0.32036472303626135       0.32809054915484737       0.33551075841488276       0.34260754718271907       0.34936388708036836       0.35576356596643244       0.36179122695324345       0.36743240536671223       0.37267356355740450       0.37750212348297385       0.38190649697928702       0.38587611365174784       0.38940144631450058       0.39247403392053698       0.39508650192720718       0.39723258004317658       0.39890711732110173       0.40010609455574331       0.40082663395554974       0.40106700607080953       0.40082663395557661       0.40010609455575030       0.39890711732134676       0.39723258004297762       0.39508650192720429       0.39247403392062075       0.38940144631444201       0.38587611365173530       0.38190649697931994       0.37750212348284884       0.37267356355742359       0.36743240536662403       0.36179122695340044       0.35576356596633329       0.34936388708042887       0.34260754718272757       0.33551075841481309       0.32809054915491392       0.32036472303625213       0.31235181610288165       0.30407105219832364       0.29554229670503857       0.28678600873747750       0.27782319190715815       0.26867534377974700       0.25936440414412110       0.24991270221657125       0.24034290291129801       0.23067795230343457       0.22094102241650168       0.21115545546784717       0.20134470770703095       0.19153229298008276       0.18174172615834308       0.17199646656606141       0.16231986154371023       0.15273509028386953       0.14326510807286716       0.13393259107420055       0.12475988178682410       0.11576893530742192       0.10698126652939520        9.8417898403115503E-002   9.0099311387022971E-002   8.2045394221011994E-002   7.4275396184574974E-002   6.6807881022812779E-002   5.9660682694612492E-002   5.2850862326367258E-002   4.6394665684270829E-002   4.0307482777875367E-002   3.4603810695570621E-002   2.9297220158739843E-002   2.4400322087329753E-002   1.9924724904147498E-002   1.5881005027497817E-002   1.2278738032877753E-002   9.1265002652436405E-003   6.4317045718637602E-003   4.2005807490959092E-003   2.4384459300113488E-003   1.1492763167699942E-003   3.3599032454777319E-004   5.9564979617409210E-033   0.0000000000000000        3.0780299095533979E-004   1.0391495593986297E-003   2.1931796569757845E-003   3.7672600707701243E-003   5.7578813234562274E-003   8.1604520871106333E-003   1.0969183832020510E-002   1.4177535722366963E-002   1.7777865036092619E-002   2.1761662339880986E-002   2.6119544858649431E-002   3.0841209901802166E-002   3.5915456006595459E-002   4.1330224848576104E-002   4.7072637961959471E-002   5.3129024162657183E-002   5.9484950527212255E-002   6.6125259544275672E-002   7.3034107339176119E-002   8.0195002144814245E-002   8.7590843625512380E-002   9.5203963660322535E-002  0.10301616870717571       0.11100878351042678       0.11916269599578228       0.12745840322198529       0.13587605827549615       0.14439551799867448       0.15299639142934818       0.16165808884258356       0.17035987127119123       0.17908090038808228       0.18780028862998643       0.19649714944137700       0.20515064751822676       0.21374004893034157       0.22224477100065224       0.23064443182365124       0.23891889930136340       0.24704833957802338       0.25501326476308717       0.26279457981663468       0.27037362849658858       0.27773223824579596       0.28485276392150205       0.29171813025024163       0.29831187291848277       0.30461817818931569       0.31062192095561886       0.31630870113750903       0.32166487833389740       0.32667760464726614       0.33133485560203985       0.33562545907989205       0.33953912220740801       0.34306645612329101       0.34619899857557124       0.34892923428473427       0.35125061302966976       0.35315756541242577       0.35464551626015250       0.35571089563580199       0.35635114743039153       0.35656473551342743       0.35635114743040225       0.35571089563578406       0.35464551626004814       0.35315756541254323       0.35125061302972055       0.34892923428460443       0.34619899857560493       0.34306645612335540       0.33953912220736021       0.33562545908003855       0.33133485560207199       0.32667760464733925       0.32166487833379764       0.31630870113755855       0.31062192095557123       0.30461817818921200       0.29831187291854150       0.29171813025023952       0.28485276392145226       0.27773223824594112       0.27037362849641600       0.26279457981677451       0.25501326476303154       0.24704833957805400       0.23891889930127691       0.23064443182375499       0.22224477100062642       0.21374004893025730       0.20515064751822210       0.19649714944139154       0.18780028863000803       0.17908090038804525       0.17035987127122207       0.16165808884259661       0.15299639142935870       0.14439551799863629       0.13587605827564156       0.12745840322181784       0.11916269599584611       0.11100878351037481       0.10301616870716590        9.5203963660374480E-002   8.7590843625501000E-002   8.0195002144811789E-002   7.3034107339141160E-002   6.6125259544292686E-002   5.9484950527239656E-002   5.3129024162636582E-002   4.7072637961980641E-002   4.1330224848537288E-002   3.5915456006612501E-002   3.0841209901836170E-002   2.6119544858639689E-002   2.1761662339879979E-002   1.7777865036100859E-002   1.4177535722301578E-002   1.0969183832076318E-002   8.1604520870846558E-003   5.7578813234435101E-003   3.7672600708014608E-003   2.1931796569572511E-003   1.0391495593871215E-003   3.0780299099858097E-004   5.2899691553535214E-033   0.0000000000000000        2.7912942785283094E-004   9.2690777970289376E-004   1.9427767128111788E-003   3.3251003876913605E-003   5.0703134813410936E-003   7.1747922437182523E-003   9.6335988650247343E-003   1.2440632578204843E-002   1.5589234633090119E-002   1.9071989508884897E-002   2.2880734316438878E-002   2.7006492049164475E-002   3.1439495742832946E-002   3.6169229474672833E-002   4.1184460957429427E-002   4.6473268391929091E-002   5.2023065902573051E-002   5.7820634789828913E-002   6.3852158173541160E-002   7.0103254882527805E-002   7.6559013606925380E-002   8.3204028367506400E-002   9.0022435370940374E-002   9.6997951088789267E-002  0.10411391138221515       0.11135331155150541       0.11869884721036982       0.12613295588380899       0.13363785923043209       0.14119560578761026       0.14878811413452378       0.15639721637154813       0.16400470181002333       0.17159236076613099       0.17914202835604276       0.18663562818402277       0.19405521582028412       0.20138302196232610       0.20860149517721197       0.21569334412148444       0.22264157913454716       0.22942955311122984       0.23604100154719543       0.24246008166826041       0.24867141054352015       0.25466010209508527       0.26041180291146532       0.26591272678033556       0.27114968785900434       0.27611013239734838       0.28078216894473540       0.28515459695966794       0.28921693376030072       0.29295943974700833       0.29637314183595198       0.29944985505202287       0.30218220222047781       0.30456363172007889       0.30658843324762064       0.30825175155546247       0.30954959813859878       0.31047886082827703       0.31103731128281564       0.31122361034854146       0.31103731128275114       0.31047886082833315       0.30954959813858701       0.30825175155554002       0.30658843324743223       0.30456363172025946       0.30218220222044645       0.29944985505193411       0.29637314183607499       0.29295943974685440       0.28921693376028723       0.28515459695963852       0.28078216894474300       0.27611013239740367       0.27114968785897353       0.26591272678053918       0.26041180291132920       0.25466010209513484       0.24867141054348424       0.24246008166821867       0.23604100154727087       0.22942955311114058       0.22264157913457944       0.21569334412142371       0.20860149517726767       0.20138302196229552       0.19405521582027924       0.18663562818406532       0.17914202835615220       0.17159236076606499       0.16400470181002738       0.15639721637158824       0.14878811413446805       0.14119560578767157       0.13363785923037749       0.12613295588377071       0.11869884721040717       0.11135331155150278       0.10411391138218631        9.6997951088808321E-002   9.0022435370921833E-002   8.3204028367562452E-002   7.6559013606823614E-002   7.0103254882666013E-002   6.3852158173443377E-002   5.7820634789827109E-002   5.2023065902601112E-002   4.6473268391918975E-002   4.1184460957489788E-002   3.6169229474595166E-002   3.1439495742867911E-002   2.7006492049154326E-002   2.2880734316423134E-002   1.9071989508896544E-002   1.5589234633121299E-002   1.2440632578132141E-002   9.6335988650871288E-003   7.1747922437068968E-003   5.0703134813110222E-003   3.3251003877415889E-003   1.9427767127848932E-003   9.2690777969569140E-004   2.7912942787649035E-004   4.6106963499243136E-033   0.0000000000000000        2.5041875102079446E-004   8.1350946912959153E-004   1.6896709015762378E-003   2.8770898581446862E-003   4.3734904057305202E-003   6.1749113811575577E-003   8.2779327835645483E-003   1.0677348155446038E-002   1.3367050776053034E-002   1.6340771454308300E-002   1.9591594912202515E-002   2.3111896705538877E-002   2.6893366340384219E-002   3.0927053204945085E-002   3.5203399660852293E-002   3.9712261525435673E-002   4.4442929337276879E-002   4.9384155262195389E-002   5.4524182582439143E-002   5.9850775138408245E-002   6.5351246407207575E-002   7.1012489493688699E-002   7.6821008409058408E-002   8.2762950425521842E-002   8.8824139334384267E-002   9.4990109498242936E-002  0.10124614060341539       0.10757729303022634       0.11396844375413420       0.12040432269130381       0.12686954940159287       0.13334867005875795       0.13982619460124562       0.14628663397135533       0.15271453735512805       0.15909452933184190       0.16541134684460676       0.17164987590236422       0.17779518792477592       0.18383257564272570       0.18974758846888093       0.19552606725035096       0.20115417832304272       0.20661844678384755       0.21190578890022269       0.21700354358031293       0.22189950282707069       0.22658194110307905       0.23103964353531875       0.23526193289289371       0.23923869526989514       0.24296040441663205       0.24641814465437314       0.24960363232373159       0.25250923571194200       0.25512799341236608       0.25745363107159541       0.25948057648347367       0.26120397299386139       0.26261969118636086       0.26372433881369356       0.26451526896200483       0.26499058641559370       0.26514915221908675       0.26499058641573003       0.26451526896186828       0.26372433881376106       0.26261969118621936       0.26120397299402759       0.25948057648336659       0.25745363107159974       0.25512799341240866       0.25250923571182987       0.24960363232376209       0.24641814465435380       0.24296040441665670       0.23923869526992503       0.23526193289278743       0.23103964353537232       0.22658194110296948       0.22189950282715359       0.21700354358026014       0.21190578890031039       0.20661844678380481       0.20115417832306809       0.19552606725029267       0.18974758846890891       0.18383257564275135       0.17779518792472496       0.17164987590238606       0.16541134684458797       0.15909452933184751       0.15271453735503804       0.14628663397139025       0.13982619460122286       0.13334867005878023       0.12686954940160497       0.12040432269126386       0.11396844375416317       0.10757729303022771       0.10124614060336089        9.4990109498305608E-002   8.8824139334369945E-002   8.2762950425543033E-002   7.6821008409101291E-002   7.1012489493600089E-002   6.5351246407304109E-002   5.9850775138287661E-002   5.4524182582555744E-002   4.9384155262160979E-002   4.4442929337272855E-002   3.9712261525465670E-002   3.5203399660793333E-002   3.0927053205033628E-002   2.6893366340285909E-002   2.3111896705632844E-002   1.9591594912146088E-002   1.6340771454328388E-002   1.3367050776062522E-002   1.0677348155456781E-002   8.2779327835359792E-003   6.1749113811745641E-003   4.3734904057122744E-003   2.8770898581855827E-003   1.6896709015038090E-003   8.1350946922681313E-004   2.5041875092105735E-004   3.9203159731388347E-033   0.0000000000000000        2.2158145347858912E-004   6.9916846867312398E-004   1.4344393056172828E-003   2.4248820598428032E-003   3.6691386806404856E-003   5.1643234179816451E-003   6.9068633411950202E-003   8.8931133917701452E-003   1.1117928331579083E-002   1.3575891993487686E-002   1.6261381681701003E-002   1.9168146974432417E-002   2.2289358096494048E-002   2.5617653478680540E-002   2.9145171588011089E-002   3.2863571139169809E-002   3.6764045932943572E-002   4.0837346240611597E-002   4.5073804366264528E-002   4.9463359085692112E-002   5.3995579547255222E-002   5.8659689832253378E-002   6.3444594559065662E-002   6.8338905441896414E-002   7.3330968608387129E-002   7.8408892572111755E-002   8.3560576784719662E-002   8.8773740692609557E-002   9.4035953232524769E-002   9.9334662692983744E-002  0.10465722686625137       0.10999094342451976       0.11532308043996112       0.12064090698171186       0.12593172371026146       0.13118289339918368       0.13638187131005894       0.14151623534501070       0.14657371590860599       0.15154222540238368       0.15640988728413871       0.16116506462173508       0.16579638807003957       0.17029278320715313       0.17464349716263439       0.17883812447105513       0.18286663209382953       0.18671938354428796       0.19038716206041359       0.19386119276829297       0.19713316378459853       0.20019524620406759       0.20304011292770449       0.20566095628371686       0.20805150439915546       0.21020603628404411       0.21211939558925708       0.21378700300910689       0.21520486729422589       0.21636959484944285       0.21727839789835221       0.21792910118502812       0.21832014720839438       0.21845059996638819       0.21832014720830170       0.21792910118511635       0.21727839789830702       0.21636959484952062       0.21520486729417052       0.21378700300922465       0.21211939558921211       0.21020603628400514       0.20805150439932496       0.20566095628370107       0.20304011292776461       0.20019524620401014       0.19713316378459436       0.19386119276831859       0.19038716206039122       0.18671938354426254       0.18286663209381376       0.17883812447106776       0.17464349716256442       0.17029278320730726       0.16579638806992125       0.16116506462174340       0.15640988728424216       0.15154222540236728       0.14657371590862142       0.14151623534503585       0.13638187131003218       0.13118289339920808       0.12593172371027814       0.12064090698172787       0.11532308043994938       0.10999094342448210       0.10465722686627138        9.9334662692993098E-002   9.4035953232632793E-002   8.8773740692469308E-002   8.3560576784766596E-002   7.8408892572184377E-002   7.3330968608305430E-002   6.8338905441911013E-002   6.3444594559062137E-002   5.8659689832281058E-002   5.3995579547240581E-002   4.9463359085664800E-002   4.5073804366292033E-002   4.0837346240567438E-002   3.6764045932916954E-002   3.2863571139240308E-002   2.9145171587958249E-002   2.5617653478776724E-002   2.2289358096355270E-002   1.9168146974530155E-002   1.6261381681687139E-002   1.3575891993469716E-002   1.1117928331576923E-002   8.8931133917641170E-003   6.9068633412291327E-003   5.1643234179172375E-003   3.6691386806681422E-003   2.4248820598909066E-003   1.4344393055695577E-003   6.9916846870446826E-004   2.2158145347472182E-004   3.2204912117949397E-033   0.0000000000000000        1.9208215604283436E-004   5.8383960525558584E-004   1.1762008503653091E-003   1.9683963230022351E-003   2.9578655490741916E-003   4.1430951668837970E-003   5.5217721436516603E-003   7.0905078269095359E-003   8.8453602349103586E-003   1.0782063503841796E-002   1.2896151468642899E-002   1.5182777685423386E-002   1.7636607825948954E-002   2.0251886741843212E-002   2.3022469861684471E-002   2.5941837736022984E-002   2.9003107888370530E-002   3.2199051191091739E-002   3.5522111973838151E-002   3.8964427937466690E-002   4.2517848812884042E-002   4.6173955358000597E-002   4.9924079275213730E-002   5.3759323905571692E-002   5.7670585538150812E-002   6.1648575240910511E-002   6.5683841137180829E-002   6.9766791086285460E-002   7.3887715699045370E-002   7.8036811641070236E-002   8.2204205167653990E-002   8.6379975825414138E-002   9.0554180275754181E-002   9.4716876169427172E-002   9.8858146026382876E-002  0.10296812105455441       0.10703700485568202       0.11105509695833939       0.11501281612175364       0.11890072335535222       0.12270954459780911       0.12643019300032710       0.13005379076202009       0.13357169046389286       0.13697549584876781       0.14025708200056070       0.14340861487064366       0.14642257010553641       0.14929175113346527       0.15200930645863819       0.15456874613248819       0.15696395735124610       0.15918921915126524       0.16123921615826545       0.16310905136726386       0.16479425791233265       0.16629080980555308       0.16759513161414408       0.16870410705639149       0.16961508649287557       0.17032589329558881       0.17083482908184222       0.17114067779583503       0.17124270863273922       0.17114067779592029       0.17083482908173631       0.17032589329568867       0.16961508649284951       0.16870410705631175       0.16759513161418588       0.16629080980551558       0.16479425791240049       0.16310905136713647       0.16123921615830569       0.15918921915113832       0.15696395735137528       0.15456874613243723       0.15200930645867675       0.14929175113337215       0.14642257010578760       0.14340861487061216       0.14025708200056694       0.13697549584877849       0.13357169046384182       0.13005379076209650       0.12643019300029679       0.12270954459771523       0.11890072335538746       0.11501281612171071       0.11105509695835246       0.10703700485570732       0.10296812105457015        9.8858146026318400E-002   9.4716876169482114E-002   9.0554180275714685E-002   8.6379975825492131E-002   8.2204205167567851E-002   7.8036811641123888E-002   7.3887715698933029E-002   6.9766791086388003E-002   6.5683841137225155E-002   6.1648575240761699E-002   5.7670585538281770E-002   5.3759323905557564E-002   4.9924079275206618E-002   4.6173955357943081E-002   4.2517848812933308E-002   3.8964427937463297E-002   3.5522111973868224E-002   3.2199051191085216E-002   2.9003107888388967E-002   2.5941837736019387E-002   2.3022469861703608E-002   2.0251886741676516E-002   1.7636607826207920E-002   1.5182777685263136E-002   1.2896151468620665E-002   1.0782063503945239E-002   8.8453602348382409E-003   7.0905078270079719E-003   5.5217721434550832E-003   4.1430951671055779E-003   2.9578655489515228E-003   1.9683963230116637E-003   1.1762008503164818E-003   5.8383960535948851E-004   1.9208215594540356E-004   2.5129080050401157E-033   0.0000000000000000        1.6237679645814566E-004   4.6827312734597454E-004   9.1677001062072264E-004   1.5084005961130559E-003   2.2419672449671530E-003   3.1152086789774693E-003   4.1267002539997722E-003   5.2746549614774343E-003   6.5558115037302068E-003   7.9669651080131014E-003   9.5049707176711375E-003   1.1166345971975196E-002   1.2947272220529526E-002   1.4843615338461196E-002   1.6850960999079470E-002   1.8964628441880946E-002   2.1179675873807008E-002   2.3490911881473318E-002   2.5892911284578907E-002   2.8380029762958812E-002   3.0946417291296720E-002   3.3586031622041213E-002   3.6292652436412033E-002   3.9059896137415701E-002   4.1881231106259902E-002   4.4749993333933577E-002   4.7659402376866583E-002   5.0602577601118907E-002   5.3572554666571300E-002   5.6562302217739932E-002   5.9564738740919186E-002   6.2572749541059763E-002   6.5579203803491387E-002   6.8576971697707698E-002   7.1558941477607108E-002   7.4518036545541178E-002   7.7447232429413246E-002   8.0339573639246389E-002   8.3188190359504560E-002   8.5986314934946254E-002   8.8727298117386985E-002   9.1404625023091823E-002   9.4011930775128538E-002   9.6543015782082381E-002   9.8991860622656344E-002  0.10135264049760906       0.10361973921748657       0.10578776268605321       0.10785155185493003       0.10980619511173893       0.11164704007535008       0.11336970476962797       0.11497008814631750       0.11644437993592605       0.11778906979749786       0.11900095575130210       0.12007715186929277       0.12101509520573309       0.12181255195561211       0.12246762281734341       0.12297874755739066       0.12334470875688490       0.12356463473576634       0.12363800164708480       0.12356463473573767       0.12334470875692159       0.12297874755738279       0.12246762281736523       0.12181255195555839       0.12101509520584477       0.12007715186913179       0.11900095575135508       0.11778906979749548       0.11644437993585692       0.11497008814642537       0.11336970476964116       0.11164704007531354       0.10980619511174246       0.10785155185488787       0.10578776268606564       0.10361973921741460       0.10135264049762367        9.8991860622541020E-002   9.6543015782145095E-002   9.4011930775223934E-002   9.1404625023017314E-002   8.8727298117350473E-002   8.5986314934990940E-002   8.3188190359452935E-002   8.0339573639362408E-002   7.7447232429385934E-002   7.4518036545481461E-002   7.1558941477631477E-002   6.8576971697566838E-002   6.5579203803607919E-002   6.2572749541012759E-002   5.9564738740970354E-002   5.6562302217781607E-002   5.3572554666459778E-002   5.0602577601198906E-002   4.7659402376989922E-002   4.4749993333711567E-002   4.1881231106331532E-002   3.9059896137466923E-002   3.6292652436277537E-002   3.3586031622130558E-002   3.0946417291212284E-002   2.8380029762987931E-002   2.5892911284641239E-002   2.3490911881453358E-002   2.1179675873908992E-002   1.8964628441834292E-002   1.6850960999024844E-002   1.4843615338387446E-002   1.2947272220685943E-002   1.1166345971880612E-002   9.5049707176362991E-003   7.9669651080443663E-003   6.5558115037327941E-003   5.2746549614965986E-003   4.1267002539000482E-003   3.1152086790576824E-003   2.2419672450279373E-003   1.5084005960460864E-003   9.1677001074534701E-004   4.6827312719716248E-004   1.6237679640701609E-004   1.7992709827963915E-033   0.0000000000000000        1.3265224682543667E-004   3.5200515936623561E-004   6.5741413961117672E-004   1.0479535778610122E-003   1.5233490540134274E-003   2.0830324226204797E-003   2.7259460652552009E-003   3.4507298920824956E-003   4.2555154625675681E-003   5.1382011369237798E-003   6.0968369214353859E-003   7.1293706647784410E-003   8.2334954907540610E-003   9.4067105377197858E-003   1.0646345568966256E-002   1.1949569681200204E-002   1.3313394091387940E-002   1.4734678597552774E-002   1.6210141989019388E-002   1.7736371988988260E-002   1.9309833345381507E-002   2.0926875712356890E-002   2.2583742059483377E-002   2.4276577528546062E-002   2.6001438601050177E-002   2.7754302500952802E-002   2.9531076792959857E-002   3.1327609152039353E-002   3.3139697280268568E-002   3.4963098947899958E-002   3.6793542129458047E-002   3.8626735219246450E-002   4.0458377292273931E-002   4.2284168389409946E-002   4.4099819811149590E-002   4.5901064369034378E-002   4.7683666607582630E-002   4.9443432937313979E-002   5.1176221674385770E-002   5.2877952959396970E-002   5.4544618523565062E-002   5.6172291292865571E-002   5.7757134787455311E-002   5.9295412318618804E-002   6.0783495933369430E-002   6.2217875113845550E-002   6.3595165181770344E-002   6.4912115411568397E-002   6.6165616822329562E-002   6.7352709623932125E-002   6.8470590314660906E-002   6.9516618397881397E-002   7.0488322712241799E-002   7.1383407353862047E-002   7.2199757182587893E-002   7.2935442887848062E-002   7.3588725617699025E-002   7.4158061145816440E-002   7.4642103571769272E-002   7.5039708552102152E-002   7.5349936039872764E-002   7.5572052539447598E-002   7.5705532866302910E-002   7.5750061405001984E-002   7.5705532866337494E-002   7.5572052539280649E-002   7.5349936039931203E-002   7.5039708552082668E-002   7.4642103571766483E-002   7.4158061145728316E-002   7.3588725617807674E-002   7.2935442887941404E-002   7.2199757182437485E-002   7.1383407354094472E-002   7.0488322711996260E-002   6.9516618397848659E-002   6.8470590314760896E-002   6.7352709623891921E-002   6.6165616822283196E-002   6.4912115411681473E-002   6.3595165181528968E-002   6.2217875113900228E-002   6.0783495933655382E-002   5.9295412318352024E-002   5.7757134787541478E-002   5.6172291292712742E-002   5.4544618523756375E-002   5.2877952959377812E-002   5.1176221674470890E-002   4.9443432937013684E-002   4.7683666607821529E-002   4.5901064368993445E-002   4.4099819811022491E-002   4.2284168389921745E-002   4.0458377291871406E-002   3.8626735219203401E-002   3.6793542129568355E-002   3.4963098947744992E-002   3.3139697280534959E-002   3.1327609151854612E-002   2.9531076792767858E-002   2.7754302501203833E-002   2.6001438601069515E-002   2.4276577528485156E-002   2.2583742059615063E-002   2.0926875712320315E-002   1.9309833345405217E-002   1.7736371989055560E-002   1.6210141988804456E-002   1.4734678597734212E-002   1.3313394090890275E-002   1.1949569681489356E-002   1.0646345569053755E-002   9.4067105377360488E-003   8.2334954907042363E-003   7.1293706648540133E-003   6.0968369213876879E-003   5.1382011371203500E-003   4.2555154624377050E-003   3.4507298920562158E-003   2.7259460653175295E-003   2.0830324226150526E-003   1.5233490538470265E-003   1.0479535780042078E-003   6.5741413920587235E-004   3.5200515994093085E-004   1.3265224667692295E-004   1.0812993591575987E-033   0.0000000000000000        1.0372702413461003E-004   2.3499953016820248E-004   3.9489828220210036E-004   5.8364195335450795E-004   8.0102596175756792E-004   1.0459951740985139E-003   1.3186229767578181E-003   1.6189666191482638E-003   1.9458140551239960E-003   2.2982057705447359E-003   2.6755278951850637E-003   3.0771048023552640E-003   3.5021599916877887E-003   3.9498290049867490E-003   4.4191889475004758E-003   4.9092652127468890E-003   5.4190279858897777E-003   5.9473939714110736E-003   6.4932325885588031E-003   7.0553705466924604E-003   7.6325946331132332E-003   8.2236540351898427E-003   8.8272629338892548E-003   9.4421034178652150E-003   1.0066828528221069E-002   1.0700065407026598E-002   1.1340418510453584E-002   1.1986472878289616E-002   1.2636797458085033E-002   1.3289948463335883E-002   1.3944472777607074E-002   1.4598911365002624E-002   1.5251802719853443E-002   1.5901686300331674E-002   1.6547105988198706E-002   1.7186613513379894E-002   1.7818771882497773E-002   1.8442158776071867E-002   1.9055369905647299E-002   1.9657022338534551E-002   2.0245757772088931E-002   2.0820245745787263E-002   2.1379186790840995E-002   2.1921315514759818E-002   2.2445403587938610E-002   2.2950262666152944E-002   2.3434747201871442E-002   2.3897757157591085E-002   2.4338240620420580E-002   2.4755196295133401E-002   2.5147675873466176E-002   2.5514786295276246E-002   2.5855691858712362E-002   2.6169616205695474E-002   2.6455844167291499E-002   2.6713723458522808E-002   2.6942666228331434E-002   2.7142150454358620E-002   2.7311721183785057E-002   2.7450991612275245E-002   2.7559644002415284E-002   2.7637430441107187E-002   2.7684173423481794E-002   2.7699766279532061E-002   2.7684173424095279E-002   2.7637430440883032E-002   2.7559644002886106E-002   2.7450991612025539E-002   2.7311721183755609E-002   2.7142150454604212E-002   2.6942666228174973E-002   2.6713723458540995E-002   2.6455844167282114E-002   2.6169616205659999E-002   2.5855691858749821E-002   2.5514786295496621E-002   2.5147675873531696E-002   2.4755196294526109E-002   2.4338240621039266E-002   2.3897757157521453E-002   2.3434747201864226E-002   2.2950262666387968E-002   2.2445403588237614E-002   2.1921315513988300E-002   2.1379186791337251E-002   2.0820245745660763E-002   2.0245757772199256E-002   1.9657022338924461E-002   1.9055369905045617E-002   1.8442158776154533E-002   1.7818771882806447E-002   1.7186613512861517E-002   1.6547105988181397E-002   1.5901686300944733E-002   1.5251802719414172E-002   1.4598911365314188E-002   1.3944472777235215E-002   1.3289948463920212E-002   1.2636797457603953E-002   1.1986472878469594E-002   1.1340418510446310E-002   1.0700065407159844E-002   1.0066828528091066E-002   9.4421034176374700E-003   8.8272629339774290E-003   8.2236540347158937E-003   7.6325946337129167E-003   7.0553705465750353E-003   6.4932325883185378E-003   5.9473939719739142E-003   5.4190279852419478E-003   4.9092652133944179E-003   4.4191889477835783E-003   3.9498290045040744E-003   3.5021599913669290E-003   3.0771048027454476E-003   2.6755278948509351E-003   2.2982057704251237E-003   1.9458140556460456E-003   1.6189666184938199E-003   1.3186229772953664E-003   1.0459951739697174E-003   8.0102596181156412E-004   5.8364195323192252E-004   3.9489828208145311E-004   2.3499953084722748E-004   1.0372702364284080E-004   3.6072279065195709E-034


==> images/myfix/data/pm3_graddp_1.dat <==
         128   4.0199904767579397E-004   8.0374404750238604E-004   1.2049903544524287E-003   1.6054961547691260E-003   2.0050192268807887E-003   2.4033196849562177E-003   2.8001539763999883E-003   3.1952788373201813E-003   3.5884588551700070E-003   3.9794625082285595E-003   4.3680577170439605E-003   4.7540121156119941E-003   5.1370942856903135E-003   5.5170743288335267E-003   5.8937240985759143E-003   6.2668173662523419E-003   6.6361299738464385E-003   7.0014399828355334E-003   7.3625278176145947E-003   7.7191764062669588E-003   8.0711713174790312E-003   8.4183008948685023E-003   8.7603563887607150E-003   9.0971320851835902E-003   9.4284254327279271E-003   9.7540371668233261E-003   1.0073771431470147E-002   1.0387435898959629E-002   1.0694841887030071E-002   1.0995804473460713E-002   1.1290142608331166E-002   1.1577679223981785E-002   1.1858241342014630E-002   1.2131660178095971E-002   1.2397771243932709E-002   1.2656414446686637E-002   1.2907434185634781E-002   1.3150679445833924E-002   1.3386003889629294E-002   1.3613265944377506E-002   1.3832328888076395E-002   1.4043060931658191E-002   1.4245335298043504E-002   1.4439030299025268E-002   1.4624029407888317E-002   1.4800221329891339E-002   1.4967500069096640E-002   1.5125764992065749E-002   1.5274920888454724E-002   1.5414878028159995E-002   1.5545552215315173E-002   1.5666864838735584E-002   1.5778742919504096E-002   1.5881119154324108E-002   1.5973931956361986E-002   1.6057125492152324E-002   1.6130649714816592E-002   1.6194460394626797E-002   1.6248519145216023E-002   1.6292793446621545E-002   1.6327256665169043E-002   1.6351888068877496E-002   1.6366672840489649E-002   1.6371602086313886E-002   1.6366672840525898E-002   1.6351888068886322E-002   1.6327256665141898E-002   1.6292793446626319E-002   1.6248519145225904E-002   1.6194460394620247E-002   1.6130649714830858E-002   1.6057125492112356E-002   1.5973931956408671E-002   1.5881119154307927E-002   1.5778742919504013E-002   1.5666864838731587E-002   1.5545552215307151E-002   1.5414878028165435E-002   1.5274920888460053E-002   1.5125764992056007E-002   1.4967500069107076E-002   1.4800221329877683E-002   1.4624029407899558E-002   1.4439030299006089E-002   1.4245335298068484E-002   1.4043060931643647E-002   1.3832328888085721E-002   1.3613265944382669E-002   1.3386003889613446E-002   1.3150679445853047E-002   1.2907434185600308E-002   1.2656414446704900E-002   1.2397771243930822E-002   1.2131660178090725E-002   1.1858241342008108E-002   1.1577679224001713E-002   1.1290142608334247E-002   1.0995804473459131E-002   1.0694841887016804E-002   1.0387435898986136E-002   1.0073771431449219E-002   9.7540371668236869E-003   9.4284254327358930E-003   9.0971320851875592E-003   8.7603563887418967E-003   8.4183008948558180E-003   8.0711713174927147E-003   7.7191764062871371E-003   7.3625278176317199E-003   7.0014399828184359E-003   6.6361299738521007E-003   6.2668173662400739E-003   5.8937240985842132E-003   5.5170743288019408E-003   5.1370942857124346E-003   4.7540121156214032E-003   4.3680577170355506E-003   3.9794625082353319E-003   3.5884588551808316E-003   3.1952788372878738E-003   2.8001539764104799E-003   2.4033196849895244E-003   2.0050192268352418E-003   1.6054961547727065E-003   1.2049903544470997E-003   8.0374404752858730E-004   4.0199904762094896E-004   4.0190705077436384E-004   8.0355892648364957E-004   1.2047120404918843E-003   1.6051250727961985E-003   2.0045558270187502E-003   2.4027645847921608E-003   2.7995080178115916E-003   3.1945423378287874E-003   3.5876318100753757E-003   3.9785452139913247E-003   4.3670508186479662E-003   4.7529164020447823E-003   5.1359105865622645E-003   5.5158034978302073E-003   5.8923670181603161E-003   6.2653749522092461E-003   6.6346031790354143E-003   6.9998297992741598E-003   7.3608352782765785E-003   7.7174025857905670E-003   8.0693173328825196E-003   8.4163679057592811E-003   8.7583455973857527E-003   9.0950447362938558E-003   9.4262628132282256E-003   9.7518006053947115E-003   1.0071462298032907E-002   1.0385055604239857E-002   1.0692391881707231E-002   1.0993286247555023E-002   1.1287557690617067E-002   1.1575029180801666E-002   1.1855527776888586E-002   1.2128884730508216E-002   1.2394935588690759E-002   1.2653520292772780E-002   1.2904483275305356E-002   1.3147673553866812E-002   1.3382944821943243E-002   1.3610155537317037E-002   1.3829169007197217E-002   1.4039853470646957E-002   1.4242082177897797E-002   1.4435733466484635E-002   1.4620690834865724E-002   1.4796843011876337E-002   1.4964084024345459E-002   1.5122313260235720E-002   1.5271435529556898E-002   1.5411361121364653E-002   1.5542005857633656E-002   1.5663291144110580E-002   1.5775144017239562E-002   1.5877497188227174E-002   1.5970289083242717E-002   1.6053463880711938E-002   1.6126971544449864E-002   1.6190767854165955E-002   1.6244814431486398E-002   1.6289078763645659E-002   1.6323534222330405E-002   1.6348160080195739E-002   1.6362941523058228E-002   1.6367869659046297E-002   1.6362941523095420E-002   1.6348160080190133E-002   1.6323534222343505E-002   1.6289078763617293E-002   1.6244814431505217E-002   1.6190767854175614E-002   1.6126971544417446E-002   1.6053463880757568E-002   1.5970289083195921E-002   1.5877497188251932E-002   1.5775144017238979E-002   1.5663291144113495E-002   1.5542005857617613E-002   1.5411361121380918E-002   1.5271435529550015E-002   1.5122313260230197E-002   1.4964084024343349E-002   1.4796843011888633E-002   1.4620690834854483E-002   1.4435733466493350E-002   1.4242082177888193E-002   1.4039853470655256E-002   1.3829169007188141E-002   1.3610155537324947E-002   1.3382944821947657E-002   1.3147673553867062E-002   1.2904483275306911E-002   1.2653520292766673E-002   1.2394935588679240E-002   1.2128884730512185E-002   1.1855527776895858E-002   1.1575029180808660E-002   1.1287557690605410E-002   1.0993286247555578E-002   1.0692391881706120E-002   1.0385055604249044E-002   1.0071462298034017E-002   9.7518006053873563E-003   9.4262628132292525E-003   9.0950447362938835E-003   8.7583455973929969E-003   8.4163679057551732E-003   8.0693173328852952E-003   7.7174025857922046E-003   7.3608352782712771E-003   6.9998297992752700E-003   6.6346031790341653E-003   6.2653749522098012E-003   5.8923670181611487E-003   5.5158034978331216E-003   5.1359105865564081E-003   4.7529164020512216E-003   4.3670508186440804E-003   3.9785452139964317E-003   3.5876318100628857E-003   3.1945423378297033E-003   2.7995080178148946E-003   2.4027645847929102E-003   2.0045558270231356E-003   1.6051250727987798E-003   1.2047120404791722E-003   8.0355892649147664E-004   4.0190705075199284E-004   4.0172429511353691E-004   8.0319116059057727E-004   1.2041586596005516E-003   1.6043866061865586E-003   2.0036329815653620E-003   2.4016585047199612E-003   2.7982202777843135E-003   3.1930734806790984E-003   3.5859818272589994E-003   3.9767147294949012E-003   4.3650411250324428E-003   4.7507290598425289E-003   5.1335472354432365E-003   5.5132658285506064E-003   5.8896567812882772E-003   6.2624939672195623E-003   6.6315533408365379E-003   6.9966130823695405E-003   7.3574537397118611E-003   7.7138583669085214E-003   8.0656126603680933E-003   8.4125050921146638E-003   8.7543270409260465E-003   9.0908729208215577E-003   9.4219403074942143E-003   9.7473300621192527E-003   1.0066846453146816E-002   1.0380297275403905E-002   1.0687493967337480E-002   1.0988251725244091E-002   1.1282389615511978E-002   1.1569730684442892E-002   1.1850102064988266E-002   1.2123335081621667E-002   1.2389265352227397E-002   1.2647732887200780E-002   1.2898582186215757E-002   1.3141662331954684E-002   1.3376827081089449E-002   1.3603934952446384E-002   1.3822849312212560E-002   1.4033438456375835E-002   1.4235575689690139E-002   1.4429139402303615E-002   1.4614013142784321E-002   1.4790085688019650E-002   1.4957251110364278E-002   1.5115408841311129E-002   1.5264463731651690E-002   1.5404326109202726E-002   1.5534911832097209E-002   1.5656142339900536E-002   1.5767944700479819E-002   1.5870251653905654E-002   1.5963001652847586E-002   1.6046138899742268E-002   1.6119613379895315E-002   1.6183380891913846E-002   1.6237403074182810E-002   1.6281647427448365E-002   1.6316087335331908E-002   1.6340702079017777E-002   1.6355476850866080E-002   1.6360402762717885E-002   1.6355476850879180E-002   1.6340702079043534E-002   1.6316087335298768E-002   1.6281647427490498E-002   1.6237403074137347E-002   1.6183380891949095E-002   1.6119613379880993E-002   1.6046138899727946E-002   1.5963001652888553E-002   1.5870251653867129E-002   1.5767944700501302E-002   1.5656142339874946E-002   1.5534911832132514E-002   1.5404326109172861E-002   1.5264463731663291E-002   1.5115408841310296E-002   1.4957251110364916E-002   1.4790085688015653E-002   1.4614013142785459E-002   1.4429139402291791E-002   1.4235575689704738E-002   1.4033438456369923E-002   1.3822849312223690E-002   1.3603934952432284E-002   1.3376827081101605E-002   1.3141662331941084E-002   1.2898582186221585E-002   1.2647732887209606E-002   1.2389265352218876E-002   1.2123335081619252E-002   1.1850102064998619E-002   1.1569730684431095E-002   1.1282389615522026E-002   1.0988251725240955E-002   1.0687493967318995E-002   1.0380297275436906E-002   1.0066846453127221E-002   9.7473300621286341E-003   9.4219403074843888E-003   9.0908729208359351E-003   8.7543270409166374E-003   8.4125050921204925E-003   8.0656126603664835E-003   7.7138583669071892E-003   7.3574537397129158E-003   6.9966130823699568E-003   6.6315533408339289E-003   6.2624939672210611E-003   5.8896567812855016E-003   5.5132658285531877E-003   5.1335472354391842E-003   4.7507290598498286E-003   4.3650411250245325E-003   3.9767147294981486E-003   3.5859818272620247E-003   3.1930734806778771E-003   2.7982202777810106E-003   2.4016585047223482E-003   2.0036329815649179E-003   1.6043866061851153E-003   1.2041586596002740E-003   8.0319116059601736E-004   4.0172429508211760E-004   4.0145107104461175E-004   8.0264179764300003E-004   1.2033320169089201E-003   1.6032831339318765E-003   2.0022534465100605E-003   2.4000044723673231E-003   2.7962939016397126E-003   3.1908754316141152E-003   3.5835121365284106E-003   3.9739744071893846E-003   4.3620321165895870E-003   4.7474536733742578E-003   5.1300078936962201E-003   5.5094650375815402E-003   5.8855971426927667E-003   6.2581781903179312E-003   6.6269842507584720E-003   6.9917936259966673E-003   7.3523869892690996E-003   7.7085475224367705E-003   8.0600610509917736E-003   8.4067161766299137E-003   8.7483044076823724E-003   9.0846202872325588E-003   9.4154615189072643E-003   9.7406290908037541E-003   1.0059927396519730E-002   1.0373164354481879E-002   1.0680151524560366E-002   1.0980704222460003E-002   1.1274641631980442E-002   1.1561786913811600E-002   1.1841967313419355E-002   1.2115014264947987E-002   1.2380763492975344E-002   1.2639055112291464E-002   1.2889733723648433E-002   1.3132648508076161E-002   1.3367653317564510E-002   1.3594606762961980E-002   1.3813372299670723E-002   1.4023818309261804E-002   1.4225818179144034E-002   1.4419250378626680E-002   1.4603998532025986E-002   1.4779951488826826E-002   1.4947003390112124E-002   1.5105053732879403E-002   1.5254007429961969E-002   1.5393774867244248E-002   1.5524271957843117E-002   1.5645420192101578E-002   1.5757146685624002E-002   1.5859384221853956E-002   1.5952071293726222E-002   1.6035152139737829E-002   1.6108576777742134E-002   1.6172301035114911E-002   1.6226286574883397E-002   1.6270500919404018E-002   1.6304917468928037E-002   1.6329515518641147E-002   1.6344280270214728E-002   1.6349202841275279E-002   1.6344280270268574E-002   1.6329515518595128E-002   1.6304917468992985E-002   1.6270500919328745E-002   1.6226286574955562E-002   1.6172301035055792E-002   1.6108576777786876E-002   1.6035152139715847E-002   1.5952071293711123E-002   1.5859384221890954E-002   1.5757146685586393E-002   1.5645420192142712E-002   1.5524271957820246E-002   1.5393774867232063E-002   1.5254007429977290E-002   1.5105053732873269E-002   1.4947003390116648E-002   1.4779951488809812E-002   1.4603998532036533E-002   1.4419250378642001E-002   1.4225818179120497E-002   1.4023818309278846E-002   1.3813372299640359E-002   1.3594606763004280E-002   1.3367653317536643E-002   1.3132648508094313E-002   1.2889733723651597E-002   1.2639055112254882E-002   1.2380763493012481E-002   1.2115014264924895E-002   1.1841967313433177E-002   1.1561786913814820E-002   1.1274641631958071E-002   1.0980704222475601E-002   1.0680151524578213E-002   1.0373164354454151E-002   1.0059927396535717E-002   9.7406290907922632E-003   9.4154615189175339E-003   9.0846202872287285E-003   8.7483044076833993E-003   8.4067161766272769E-003   8.0600610509971027E-003   7.7085475224398237E-003   7.3523869892622995E-003   6.9917936260031066E-003   6.6269842507570287E-003   6.2581781903146838E-003   5.8855971427009268E-003   5.5094650375770993E-003   5.1300078936977744E-003   4.7474536733688455E-003   4.3620321165922793E-003   3.9739744071856653E-003   3.5835121365296319E-003   3.1908754316163357E-003   2.7962939016418498E-003   2.4000044723591074E-003   2.0022534465141961E-003   1.6032831339329867E-003   1.2033320169055894E-003   8.0264179764716337E-004   4.0145107101358102E-004   4.0108728587950893E-004   8.0191097262938271E-004   1.2022326581024867E-003   1.6018156121340166E-003   2.0004185600202007E-003   2.3978041977188447E-003   2.7937307897596408E-003   3.1879501753711015E-003   3.5802248948397786E-003   3.9703266625308320E-003   4.3580264673854785E-003   4.7430931399046194E-003   5.1252956502265690E-003   5.5044043817717991E-003   5.8801915093611434E-003   6.2524311640568264E-003   6.6208995755134836E-003   6.9853752110944356E-003   7.3456389137274147E-003   7.7014740375608293E-003   8.0526665817910459E-003   8.3990053220749372E-003   8.7402819407189636E-003   9.0762911535703372E-003   9.4068308359279706E-003   9.7317021456339026E-003   1.0050709643903977E-002   1.0363661414570124E-002   1.0670369180058148E-002   1.0970648416108064E-002   1.1264318463000134E-002   1.1551202635294855E-002   1.1831128328646079E-002   1.2103927123660263E-002   1.2369434888568120E-002   1.2627491876920804E-002   1.2877942825522237E-002   1.3120637046627692E-002   1.3355428519897239E-002   1.3582175979658495E-002   1.3800743000145888E-002   1.4010998078248349E-002   1.4212814711461408E-002   1.4406071475480342E-002   1.4590652095972323E-002   1.4766445519268534E-002   1.4933345979153967E-002   1.5091253059984377E-002   1.5240071757481322E-002   1.5379712535975143E-002   1.5510091381355839E-002   1.5631129853064252E-002   1.5742755129398267E-002   1.5844900053191724E-002   1.5937503170229572E-002   1.6020508768092800E-002   1.6093866907865295E-002   1.6157533455419149E-002   1.6211470107420911E-002   1.6255644413946224E-002   1.6290029799063133E-002   1.6314605575452890E-002   1.6329356957819841E-002   1.6334275071855753E-002   1.6329356957842267E-002   1.6314605575468266E-002   1.6290029799045924E-002   1.6255644413964321E-002   1.6211470107389991E-002   1.6157533455455397E-002   1.6093866907860965E-002   1.6020508768052943E-002   1.5937503170285083E-002   1.5844900053135769E-002   1.5742755129467878E-002   1.5631129852985481E-002   1.5510091381409241E-002   1.5379712535953882E-002   1.5240071757495532E-002   1.5091253059966531E-002   1.4933345979151191E-002   1.4766445519286742E-002   1.4590652095985840E-002   1.4406071475410565E-002   1.4212814711542510E-002   1.4010998078180570E-002   1.3800743000211724E-002   1.3582175979611227E-002   1.3355428519899210E-002   1.3120637046661110E-002   1.2877942825468447E-002   1.2627491876995245E-002   1.2369434888485048E-002   1.2103927123727182E-002   1.1831128328613771E-002   1.1551202635304680E-002   1.1264318462993445E-002   1.0970648416115003E-002   1.0670369180043271E-002   1.0363661414596631E-002   1.0050709643885630E-002   9.7317021456357622E-003   9.4068308359336605E-003   9.0762911535694768E-003   8.7402819407164378E-003   8.3990053220912853E-003   8.0526665817660381E-003   7.7014740375739021E-003   7.3456389137369626E-003   6.9853752110789202E-003   6.6208995755226430E-003   6.2524311640603514E-003   5.8801915093492085E-003   5.5044043817846500E-003   5.1252956502157165E-003   4.7430931399132792E-003   4.3580264673771796E-003   3.9703266625315259E-003   3.5802248948394455E-003   3.1879501753741546E-003   2.7937307897566432E-003   2.3978041977192888E-003   2.0004185600198121E-003   1.6018156121389016E-003   1.2022326580970466E-003   8.0191097263526689E-004   4.0108728584531406E-004   4.0063293208869588E-004   8.0099886372164697E-004   1.2008611433198535E-003   1.5999850104646551E-003   1.9981297007398702E-003   2.3950593761288275E-003   2.7905327444082140E-003   3.1842996570912163E-003   3.5761223660821795E-003   3.9657741347740583E-003   4.3530271553933186E-003   4.7376507327583361E-003   5.1194140408130639E-003   5.4980876346737428E-003   5.8734438727012783E-003   6.2452570823539055E-003   6.6133036982642945E-003   6.9773623992228639E-003   7.3372142435913501E-003   7.6926428033976535E-003   8.0434342967181660E-003   8.3893777187590279E-003   8.7302649699743107E-003   9.0658909837486590E-003   9.3960538506432378E-003   9.7205549414708381E-003   1.0039199028015089E-002   1.0351794401168735E-002   1.0658152987612191E-002   1.0958090463194736E-002   1.1251426364910722E-002   1.1537984200008067E-002   1.1817591552063189E-002   1.2090080186247354E-002   1.2355286149410949E-002   1.2613049870709325E-002   1.2863216256103982E-002   1.3105634783273201E-002   1.3340159591490597E-002   1.3566649569883626E-002   1.3784968442299483E-002   1.3994984849148961E-002   1.4196572427207399E-002   1.4389609884289500E-002   1.4573981074196274E-002   1.4749575064462728E-002   1.4916286204606832E-002   1.5074014189203622E-002   1.5222664117790163E-002   1.5362146552488687E-002   1.5492377571788896E-002   1.5613278819997078E-002   1.5724777556036296E-002   1.5826806695369844E-002   1.5919304851710003E-002   1.6002216372893008E-002   1.6075491375155071E-002   1.6139085772357897E-002   1.6192961302917697E-002   1.6237085552798236E-002   1.6271431974552497E-002   1.6295979903951929E-002   1.6310714571767082E-002   1.6315627112925224E-002   1.6310714571778295E-002   1.6295979903938274E-002   1.6271431974592576E-002   1.6237085552786690E-002   1.6192961302906261E-002   1.6139085772338579E-002   1.6075491375182216E-002   1.6002216372898559E-002   1.5919304851689964E-002   1.5826806695396600E-002   1.5724777556001962E-002   1.5613278820040682E-002   1.5492377571704741E-002   1.5362146552576394E-002   1.5222664117775286E-002   1.5074014189164264E-002   1.4916286204628093E-002   1.4749575064478770E-002   1.4573981074122722E-002   1.4389609884409627E-002   1.4196572427102983E-002   1.3994984849208053E-002   1.3784968442265455E-002   1.3566649569898115E-002   1.3340159591501394E-002   1.3105634783267039E-002   1.2863216256114529E-002   1.2613049870645349E-002   1.2355286149520334E-002   1.2090080186135999E-002   1.1817591552146095E-002   1.1537984199954721E-002   1.1251426364949413E-002   1.0958090463168063E-002   1.0658152987623765E-002   1.0351794401162545E-002   1.0039199028027745E-002   9.7205549414716153E-003   9.3960538506273616E-003   9.0658909837665058E-003   8.7302649699717849E-003   8.3893777187427354E-003   8.0434342967472261E-003   7.6926428033712579E-003   7.3372142436027021E-003   6.9773623992252509E-003   6.6133036982655991E-003   6.2452570823487707E-003   5.8734438727031379E-003   5.4980876346745755E-003   5.1194140408125366E-003   4.7376507327563100E-003   4.3530271553960942E-003   3.9657741347683684E-003   3.5761223660830954E-003   3.1842996570954352E-003   2.7905327444054662E-003   2.3950593761278838E-003   1.9981297007427012E-003   1.5999850104627678E-003   1.2008611433168004E-003   8.0099886372658746E-004   4.0063293205910844E-004   4.0008794507495615E-004   7.9990543198871222E-004   1.1992175642103753E-003   1.5977915603087034E-003   1.9953873308611314E-003   2.3917706996687826E-003   2.7867006836688191E-003   3.1799251794417671E-003   3.5712063348349865E-003   3.9603190675352451E-003   4.3470368373506041E-003   4.7311294848682017E-003   5.1123664461640850E-003   5.4905185017655178E-003   5.8653582453054298E-003   6.2366602498276080E-003   6.6042012037295095E-003   6.9677600448097010E-003   7.3271180939353808E-003   7.6820591876615163E-003   8.0323698093700546E-003   8.3778392188734729E-003   8.7182595806157837E-003   9.0534260897046082E-003   9.3831370961193761E-003   9.7071942272832779E-003   1.0025402507973791E-002   1.0337570478699210E-002   1.0643510311100113E-002   1.0943037922439225E-002   1.1235973085905071E-002   1.1522139539988596E-002   1.1801365095224559E-002   1.2073481737283620E-002   1.2338325729434496E-002   1.2595737710133337E-002   1.2845562790079867E-002   1.3087650645101423E-002   1.3321855606659438E-002   1.3548036749945869E-002   1.3766057978124913E-002   1.3975788105421882E-002   1.4177100934243070E-002   1.4369875333426596E-002   1.4553995308709711E-002   1.4729350074749958E-002   1.4895834119835860E-002   1.5053347270800654E-002   1.5201794752283004E-002   1.5341087244378993E-002   1.5471140935586547E-002   1.5591877574213764E-002   1.5703224514162173E-002   1.5805114760034544E-002   1.5897487005546829E-002   1.5980285672542616E-002   1.6053460942469511E-002   1.6116968787225239E-002   1.6170770995878603E-002   1.6214835196735389E-002   1.6249134877531934E-002   1.6273649401089219E-002   1.6288364017402024E-002   1.6293269873728589E-002   1.6288364017531032E-002   1.6273649401004564E-002   1.6249134877539317E-002   1.6214835196731836E-002   1.6170770995910966E-002   1.6116968787232178E-002   1.6053460942431097E-002   1.5980285672536287E-002   1.5897487005604394E-002   1.5805114759958105E-002   1.5703224514197478E-002   1.5591877574241686E-002   1.5471140935564287E-002   1.5341087244375745E-002   1.5201794752247338E-002   1.5053347270873485E-002   1.4895834119764140E-002   1.4729350074774189E-002   1.4553995308760587E-002   1.4369875333343773E-002   1.4177100934315068E-002   1.3975788105344000E-002   1.3766057978204904E-002   1.3548036749887693E-002   1.3321855606704236E-002   1.3087650645045190E-002   1.2845562790129106E-002   1.2595737710139721E-002   1.2338325729376876E-002   1.2073481737356201E-002   1.1801365095155641E-002   1.1522139540069865E-002   1.1235973085815254E-002   1.0943037922498067E-002   1.0643510311087234E-002   1.0337570478695518E-002   1.0025402507969988E-002   9.7071942272916045E-003   9.3831370961149907E-003   9.0534260897052188E-003   8.7182595806268304E-003   8.3778392188674222E-003   8.0323698093589524E-003   7.6820591876758104E-003   7.3271180939368519E-003   6.9677600448010968E-003   6.6042012037351716E-003   6.2366602498244994E-003   5.8653582453048192E-003   5.4905185017679048E-003   5.1123664461623641E-003   4.7311294848706442E-003   4.3470368373490775E-003   3.9603190675320810E-003   3.5712063348397327E-003   3.1799251794384364E-003   2.7867006836730934E-003   2.3917706996629540E-003   1.9953873308592440E-003   1.5977915603140880E-003   1.1992175642074887E-003   7.9990543199237596E-004   4.0008794504209355E-004   3.9945214544867547E-004   7.9863042768923975E-004   1.1973017535937824E-003   1.5952353574086864E-003   1.9921920170504759E-003   2.3879392080505824E-003   2.7822361189802081E-003   3.1748287765920313E-003   3.5654793512833738E-003   3.9539644910293603E-003   4.3400589887228058E-003   4.7235332870070312E-003   5.1041571466055036E-003   5.4817016320187761E-003   5.8559396266710806E-003   6.2266460016955349E-003   6.5935977497262321E-003   6.9565741168990947E-003   7.3153567351292859E-003   7.6697297528776076E-003   8.0194799657653526E-003   8.3643969445834632E-003   8.7042731632437365E-003   9.0389041234683054E-003   9.3680884791544905E-003   9.6916281577777985E-003   1.0009328480124924E-002   1.0320998278317672E-002   1.0626450010955413E-002   1.0925499876623945E-002   1.1217967924754602E-002   1.1503678164620723E-002   1.1782458670763996E-002   1.2054141687730002E-002   1.2318563730191689E-002   1.2575565682359513E-002   1.2824992893468612E-002   1.3066695270623097E-002   1.3300527370292636E-002   1.3526348484373507E-002   1.3744022726439042E-002   1.3953419112354815E-002   1.4154411639668907E-002   1.4346879363450249E-002   1.4530706468921961E-002   1.4705782340775686E-002   1.4872001630651388E-002   1.5029264319277091E-002   1.5177475777753191E-002   1.5316546823527899E-002   1.5446393774497968E-002   1.5566938499252503E-002   1.5678108464161289E-002   1.5779836776048106E-002   1.5872062224283168E-002   1.5954729315340477E-002   1.6027788307683366E-002   1.6091195241380141E-002   1.6144911963787145E-002   1.6188906153217830E-002   1.6223151338574215E-002   1.6247626913666768E-002   1.6262318152420407E-002   1.6267216214242763E-002   1.6262318152290234E-002   1.6247626913876156E-002   1.6223151338434605E-002   1.6188906153310589E-002   1.6144911963694053E-002   1.6091195241427103E-002   1.6027788307697355E-002   1.5954729315316940E-002   1.5872062224292993E-002   1.5779836776061096E-002   1.5678108464130786E-002   1.5566938499264632E-002   1.5446393774494638E-002   1.5316546823538946E-002   1.5177475777736121E-002   1.5029264319278729E-002   1.4872001630681808E-002   1.4705782340754842E-002   1.4530706468907167E-002   1.4346879363435178E-002   1.4154411639700021E-002   1.3953419112388010E-002   1.3744022726349114E-002   1.3526348484475370E-002   1.3300527370176618E-002   1.3066695270755657E-002   1.2824992893357756E-002   1.2575565682410222E-002   1.2318563730213755E-002   1.2054141687670272E-002   1.1782458670817453E-002   1.1503678164558329E-002   1.1217967924841254E-002   1.0925499876546008E-002   1.0626450011003263E-002   1.0320998278286447E-002   1.0009328480152430E-002   9.6916281577608121E-003   9.3680884791603192E-003   9.0389041234802403E-003   8.7042731632122339E-003   8.3643969446341448E-003   8.0194799657193616E-003   7.6697297529118025E-003   7.3153567351012527E-003   6.9565741169146378E-003   6.5935977497182385E-003   6.2266460017147418E-003   5.8559396266500974E-003   5.4817016320314327E-003   5.1041571466003688E-003   4.7235332870094460E-003   4.3400589887187813E-003   3.9539644910358829E-003   3.5654793512723826E-003   3.1748287766006356E-003   2.7822361189765998E-003   2.3879392080486950E-003   1.9921920170494212E-003   1.5952353574168465E-003   1.1973017535851227E-003   7.9863042769479087E-004   3.9945214541864393E-004   3.9872598780998914E-004   7.9717485167307700E-004   1.1951153549998317E-003   1.5923187925306337E-003   1.9885468596667621E-003   2.3835685500805948E-003   2.7771431940544211E-003   3.1690150854368770E-003   3.5589465301599787E-003   3.9467159730512957E-003   4.3320996023938907E-003   4.7148685293787462E-003   5.0947929045299656E-003   5.4716441370810109E-003   5.8451954573444098E-003   6.2152220890341336E-003   6.5815013812640100E-003   6.9438129394300274E-003   7.3019387559231097E-003   7.6556633400668428E-003   8.0047738470077068E-003   8.3490602059022034E-003   8.6883152458756552E-003   9.0223348212008503E-003   9.3509179341533244E-003   9.6738668562768027E-003   9.9909872479391204E-003   1.0302088275161436E-002   1.0606982725075875E-002   1.0905487118917145E-002   1.1197421822455533E-002   1.1482611154238653E-002   1.1760883492358265E-002   1.2032071376414599E-002   1.2296011610094304E-002   1.2552545358202827E-002   1.2801518243014121E-002   1.3042780437194534E-002   1.3276186753679253E-002   1.3501596733719534E-002   1.3718874730502595E-002   1.3927889991804054E-002   1.4128516737997310E-002   1.4320634237662166E-002   1.4504126881085710E-002   1.4678884248572110E-002   1.4844801177558153E-002   1.5001777826251672E-002   1.5149719732488021E-002   1.5288537871446128E-002   1.5418148709243629E-002   1.5538474252233758E-002   1.5649442094736621E-002   1.5750985462697487E-002   1.5843043252358080E-002   1.5925560069230182E-002   1.5998486259323319E-002   1.6061777940067468E-002   1.6115397026605360E-002   1.6159311254296871E-002   1.6193494198309399E-002   1.6217925289894297E-002   1.6232589827398891E-002   1.6237478987575604E-002   1.6232589827505750E-002   1.6217925289761292E-002   1.6193494198426805E-002   1.6159311254204445E-002   1.6115397026684686E-002   1.6061777940036215E-002   1.5998486259307054E-002   1.5925560069233569E-002   1.5843043252390943E-002   1.5750985462643780E-002   1.5649442094796046E-002   1.5538474252199563E-002   1.5418148709225366E-002   1.5288537871501195E-002   1.5149719732462180E-002   1.5001777826201573E-002   1.4844801177642974E-002   1.4678884248483792E-002   1.4504126881132062E-002   1.4320634237695251E-002   1.4128516737949570E-002   1.3927889991776188E-002   1.3718874730585973E-002   1.3501596733608484E-002   1.3276186753835240E-002   1.3042780437054730E-002   1.2801518243090615E-002   1.2552545358154116E-002   1.2296011610110125E-002   1.2032071376454817E-002   1.1760883492276025E-002   1.1482611154351174E-002   1.1197421822343429E-002   1.0905487118991419E-002   1.0606982725036768E-002   1.0302088275199017E-002   9.9909872478888551E-003   9.6738668563338126E-003   9.3509179341106086E-003   9.0223348212114807E-003   8.6883152458986923E-003   8.3490602058680641E-003   8.0047738470528096E-003   7.6556633400182705E-003   7.3019387559545013E-003   6.9438129394312764E-003   6.5815013812555723E-003   6.2152220890265009E-003   5.8451954573523479E-003   5.4716441370821212E-003   5.0947929045280504E-003   4.7148685293773307E-003   4.3320996023960556E-003   3.9467159730470769E-003   3.5589465301606726E-003   3.1690150854431220E-003   2.7771431940503133E-003   2.3835685500770420E-003   1.9885468596673173E-003   1.5923187925342974E-003   1.1951153549976667E-003   7.9717485167823954E-004   3.9872598777374035E-004   3.9791035797009933E-004   7.9554047405649975E-004   1.1926609782075825E-003   1.5890452256868137E-003   1.9844557908352822E-003   2.3786631302511463E-003   2.7714267890588395E-003   3.1624894736652642E-003   3.5516137244757662E-003   3.9385798385087600E-003   4.3231654554041210E-003   4.7051424197155356E-003   5.0842813370846063E-003   5.4603540231634717E-003   5.8331341137871640E-003   6.2023972407418970E-003   6.5679211633489221E-003   6.9294858982453800E-003   7.2868738488136575E-003   7.6398699345059384E-003   7.9882617188863358E-003   8.3318395365712394E-003   8.6703966191035153E-003   9.0037292189039109E-003   9.3316367319016269E-003   9.6539218184918951E-003   9.9703905215715594E-003   1.0280852384498051E-002   1.0585120564874262E-002   1.0883011947558030E-002   1.1174347254971129E-002   1.1458951155257413E-002   1.1736652367221656E-002   1.2007283764753796E-002   1.2270682475922223E-002   1.2526689982923611E-002   1.2775152215361407E-002   1.3015919645163021E-002   1.3248847375065154E-002   1.3473795226334850E-002   1.3690627823466306E-002   1.3899214675072047E-002   1.4099430252572431E-002   1.4291154066123024E-002   1.4474270736340888E-002   1.4648670064364322E-002   1.4814247097885813E-002   1.4970902193733204E-002   1.5118541079230052E-002   1.5257074906969592E-002   1.5386420309694060E-002   1.5506499449621014E-002   1.5617240065994742E-002   1.5718575517238653E-002   1.5810444822532355E-002   1.5892792697200564E-002   1.5965569586665174E-002   1.6028731696146825E-002   1.6082241016418086E-002   1.6126065347364160E-002   1.6160178317199736E-002   1.6184559397431242E-002   1.6199193916846433E-002   1.6204073068820379E-002   1.6199193916850929E-002   1.6184559397501186E-002   1.6160178317106810E-002   1.6126065347461471E-002   1.6082241016321996E-002   1.6028731696211773E-002   1.5965569586600226E-002   1.5892792697320024E-002   1.5810444822399794E-002   1.5718575517325556E-002   1.5617240065933485E-002   1.5506499449671030E-002   1.5386420309676963E-002   1.5257074906969037E-002   1.5118541079166825E-002   1.4970902193871871E-002   1.4814247097758804E-002   1.4648670064430214E-002   1.4474270736320544E-002   1.4291154066107481E-002   1.4099430252598327E-002   1.3899214675082650E-002   1.3690627823396501E-002   1.3473795226445401E-002   1.3248847374940143E-002   1.3015919645253671E-002   1.2775152215333346E-002   1.2526689982909095E-002   1.2270682475958944E-002   1.2007283764711635E-002   1.1736652367274891E-002   1.1458951155182806E-002   1.1174347255032635E-002   1.0883011947551868E-002   1.0585120564842260E-002   1.0280852384524336E-002   9.9703905215917654E-003   9.6539218184290010E-003   9.3316367319597471E-003   9.0037292188942519E-003   8.6703966190826987E-003   8.3318395365924447E-003   7.9882617188649085E-003   7.6398699345326393E-003   7.2868738488059415E-003   6.9294858982286156E-003   6.5679211633646040E-003   6.2023972407475314E-003   5.8331341137813353E-003   5.4603540231542846E-003   5.0842813370949036E-003   4.7051424197225300E-003   4.3231654553871623E-003   3.9385798385229154E-003   3.5516137244595569E-003   3.1624894736760056E-003   2.7714267890560640E-003   2.3786631302473715E-003   1.9844557908380578E-003   1.5890452256889231E-003   1.1926609782063613E-003   7.9554047405838713E-004   3.9791035793995677E-004   3.9700594889335861E-004   7.9372864923588082E-004   1.1899405792090700E-003   1.5854171263562922E-003   1.9799217346547771E-003   2.3732263469700143E-003   2.7650908093630466E-003   3.1552563740315787E-003   3.5434859031919785E-003   3.9295615899110903E-003   4.3132625738693253E-003   4.6943614947130285E-003   5.0726294770830904E-003   5.4478388049163939E-003   5.8197635781627177E-003   6.1881798930389920E-003   6.5528659732478900E-003   6.9136022990364809E-003   7.2701717361237650E-003   7.6223596640150326E-003   7.9699541033747545E-003   8.3127458424314682E-003   8.6505285620396277E-003   8.9830989589996246E-003   9.3102568686396214E-003   9.6318053838491124E-003   9.9475509751050240E-003   1.0257303605046841E-002   1.0560876844129652E-002   1.0858087982483222E-002   1.1148758139361004E-002   1.1432712371599263E-002   1.1709779778346308E-002   1.1979793604443900E-002   1.2242591340127063E-002   1.2498014819644077E-002   1.2745910315868803E-002   1.2986128633071581E-002   1.3218525196541209E-002   1.3442960139954163E-002   1.3659298388782770E-002   1.3867409742737258E-002   1.4067168952549558E-002   1.4258455796784641E-002   1.4441155153320673E-002   1.4615157068613938E-002   1.4780356823835161E-002   1.4936654998919496E-002   1.5083957529649972E-002   1.5222175767792723E-002   1.5351226531123974E-002   1.5471032155782827E-002   1.5581520541351312E-002   1.5682625195119870E-002   1.5774285272036392E-002   1.5856445610438974E-002   1.5929056766206706E-002   1.5992075042059795E-002   1.6045462513274100E-002   1.6089187051956277E-002   1.6123222344114563E-002   1.6147547908094029E-002   1.6162149104481216E-002   1.6167017146448970E-002   1.6162149104550882E-002   1.6147547908016702E-002   1.6123222344216537E-002   1.6089187051859521E-002   1.6045462513386399E-002   1.5992075041889542E-002   1.5929056766423977E-002   1.5856445610224590E-002   1.5774285272200345E-002   1.5682625195029415E-002   1.5581520541420674E-002   1.5471032155680048E-002   1.5351226531239992E-002   1.5222175767636487E-002   1.5083957529892639E-002   1.4936654998652904E-002   1.4780356823982349E-002   1.4615157068624374E-002   1.4441155153233770E-002   1.4258455796862496E-002   1.4067168952533182E-002   1.3867409742668979E-002   1.3659298388893182E-002   1.3442960139854299E-002   1.3218525196622477E-002   1.2986128632997029E-002   1.2745910315937192E-002   1.2498014819592423E-002   1.2242591340165171E-002   1.1979793604424943E-002   1.1709779778346335E-002   1.1432712371601234E-002   1.1148758139376880E-002   1.0858087982433401E-002   1.0560876844200984E-002   1.0257303604999213E-002   9.9475509750817093E-003   9.6318053839338780E-003   9.3102568685517195E-003   8.9830989590628518E-003   8.6505285620123995E-003   8.3127458424392120E-003   7.9699541033798893E-003   7.6223596639987123E-003   7.2701717361406404E-003   6.9136022990357593E-003   6.5528659732476680E-003   6.1881798930250032E-003   5.8197635781604140E-003   5.4478388049440107E-003   5.0726294770584435E-003   4.6943614947165258E-003   4.3132625738867558E-003   3.9295615898843339E-003   3.5434859032122401E-003   3.1552563740199768E-003   2.7650908093731497E-003   2.3732263469622428E-003   1.9799217346510023E-003   1.5854171263666172E-003   1.1899405792002438E-003   7.9372864924437403E-004   3.9700594886038498E-004   3.9601321292437319E-004   7.9174027865080987E-004   1.1869555018730882E-003   1.5814362788446612E-003   1.9749469497243322E-003   2.3672609759508578E-003   2.7581385783965739E-003   3.1473196812437099E-003   3.5345675467410853E-003   3.9196662972891261E-003   4.3023966143325154E-003   4.6825319901044882E-003   5.0598441306235475E-003   5.4341058487523686E-003   5.8050917668870383E-003   6.1725785018362789E-003   6.5363447959427834E-003   6.8961716458524336E-003   7.2518424308831708E-003   7.6031430405754108E-003   7.9498620019650135E-003   8.2917906047518253E-003   8.6287230262673820E-003   8.9604564541846399E-003   9.2867912078345993E-003   9.6075308585742425E-003   9.9224823464719725E-003   1.0231456097723246E-002   1.0534266137222970E-002   1.0830730201139782E-002   1.1120669846520270E-002   1.1403910558003494E-002   1.1680281853640673E-002   1.1949617386771916E-002   1.2211755046453332E-002   1.2466537054912630E-002   1.2713810062510711E-002   1.2953425239686123E-002   1.3185238367381058E-002   1.3409109922233320E-002   1.3624905162581080E-002   1.3832494207151047E-002   1.4031752115442386E-002   1.4222558961250131E-002   1.4404799905272880E-002   1.4578365264710458E-002   1.4743150578424791E-002   1.4899056669679278E-002   1.5045989707265006E-002   1.5183861259571385E-002   1.5312588349579381E-002   1.5432093504051947E-002   1.5542304800162721E-002   1.5643155908780626E-002   1.5734586133802964E-002   1.5816540450045768E-002   1.5888969534427422E-002   1.5951829797048456E-002   1.6005083407079512E-002   1.6048698314482746E-002   1.6082648271430078E-002   1.6106912845089139E-002   1.6121477433066356E-002   1.6126333270136850E-002   1.6121477432986919E-002   1.6106912845292976E-002   1.6082648271207867E-002   1.6048698314579612E-002   1.6005083407057530E-002   1.5951829797123951E-002   1.5888969534314623E-002   1.5816540450171002E-002   1.5734586133672429E-002   1.5643155908828504E-002   1.5542304800173018E-002   1.5432093504052724E-002   1.5312588349582074E-002   1.5183861259628201E-002   1.5045989707086649E-002   1.4899056669889471E-002   1.4743150578317876E-002   1.4578365264676374E-002   1.4404799905374799E-002   1.4222558961155762E-002   1.4031752115441221E-002   1.3832494207265789E-002   1.3624905162459594E-002   1.3409109922299323E-002   1.3185238367329932E-002   1.2953425239775440E-002   1.2713810062388697E-002   1.2466537055032562E-002   1.2211755046347389E-002   1.1949617386838723E-002   1.1680281853582164E-002   1.1403910558118513E-002   1.1120669846384157E-002   1.0830730201243727E-002   1.0534266137155857E-002   1.0231456097752056E-002   9.9224823465071110E-003   9.6075308585135688E-003   9.2867912078741510E-003   8.9604564541623244E-003   8.6287230262741266E-003   8.2917906047710044E-003   7.9498620019426980E-003   7.6031430405882894E-003   7.2518424308730123E-003   6.8961716458570410E-003   6.5363447959469467E-003   6.1725785018461599E-003   5.8050917668688862E-003   5.4341058487596405E-003   5.0598441306158870E-003   4.6825319901177553E-003   4.3023966143145853E-003   3.9196662973154384E-003   3.5345675467128301E-003   3.1473196812597803E-003   2.7581385783874424E-003   2.3672609759584629E-003   1.9749469497174488E-003   1.5814362788487690E-003   1.1869555018736988E-003   7.9174027865336338E-004   3.9601321289522984E-004   3.9493256561384804E-004   7.8957621002828660E-004   1.1837070487339396E-003   1.5771044736019313E-003   1.9695337550289516E-003   2.3607698978458380E-003   2.7505735642967544E-003   3.1386834734439262E-003   3.5248633589459732E-003   3.9088992969709135E-003   4.2905735453453442E-003   4.6696605029172833E-003   5.0459325168930036E-003   5.4191629885445014E-003   5.7891271201733208E-003   6.1556021047832754E-003   6.5183672574679052E-003   6.8772041437602516E-003   7.2318967076893115E-003   7.5822313992573998E-003   7.9279973004338089E-003   8.2689862506675205E-003   8.6049929708077455E-003   8.9358151852193535E-003   9.2612537433650610E-003   9.5811127382201544E-003   9.8951996245791873E-003   1.0203325333553059E-002   1.0505304387087078E-002   1.0800955008480329E-002   1.1090099232102690E-002   1.1372563010445425E-002   1.1648176318065251E-002   1.1916773254628699E-002   1.2178192144283950E-002   1.2432275632760947E-002   1.2678870782210083E-002   1.2917829163382244E-002   1.3149006943991237E-002   1.3372264976753145E-002   1.3587468881272935E-002   1.3794489126382370E-002   1.3993201107241560E-002   1.4183485219848913E-002   1.4365226934853759E-002   1.4538316863436984E-002   1.4702650825883845E-002   1.4858129912949991E-002   1.5004660544543413E-002   1.5142154528140161E-002   1.5270529109424391E-002   1.5389707023898525E-002   1.5499616541956418E-002   1.5600191512822548E-002   1.5691371404398136E-002   1.5773101338673823E-002   1.5845332125794198E-002   1.5908020293092295E-002   1.5961128111290079E-002   1.6004623616758140E-002   1.6038480632078467E-002   1.6062678779837303E-002   1.6077203496481340E-002   1.6082046040125142E-002   1.6077203496546622E-002   1.6062678779745376E-002   1.6038480632151186E-002   1.6004623616846791E-002   1.5961128111102729E-002   1.5908020293209035E-002   1.5845332125762945E-002   1.5773101338635076E-002   1.5691371404528670E-002   1.5600191512696759E-002   1.5499616542043793E-002   1.5389707023791749E-002   1.5270529109472603E-002   1.5142154528142465E-002   1.5004660544597564E-002   1.4858129912843604E-002   1.4702650825952568E-002   1.4538316863431267E-002   1.4365226934794528E-002   1.4183485219950942E-002   1.3993201107210473E-002   1.3794489126298659E-002   1.3587468881381431E-002   1.3372264976655640E-002   1.3149006944124741E-002   1.2917829163199640E-002   1.2678870782390661E-002   1.2432275632613482E-002   1.2178192144415179E-002   1.1916773254534302E-002   1.1648176318141301E-002   1.1372563010322051E-002   1.1090099232231643E-002   1.0800955008412438E-002   1.0505304387123854E-002   1.0203325333534713E-002   9.8951996245660589E-003   9.5811127382411654E-003   9.2612537433684750E-003   8.9358151852071688E-003   8.6049929708128525E-003   8.2689862506721556E-003   7.9279973004348914E-003   7.5822313992559842E-003   7.2318967076809570E-003   6.8772041437717979E-003   6.5183672574584128E-003   6.1556021047807774E-003   5.7891271201774286E-003   5.4191629885451398E-003   5.0459325169046609E-003   4.6696605029054594E-003   4.2905735453467597E-003   3.9088992969588399E-003   3.5248633589675948E-003   3.1386834734334068E-003   2.7505735643013896E-003   2.3607698978314051E-003   1.9695337550397207E-003   1.5771044736029305E-003   1.1837070487275003E-003   7.8957621003772349E-004   3.9493256558043033E-004   3.9376448830963362E-004   7.8723742485853343E-004   1.1801967267215385E-003   1.5724237723471202E-003   1.9636847966559845E-003   2.3537563677520357E-003   2.7423996520008487E-003   3.1293522852273714E-003   3.5143785390929771E-003   3.8972664600989138E-003   4.2777999111520693E-003   4.6557542479956915E-003   5.0309025168133736E-003   5.4030187650144779E-003   5.7718788311342806E-003   6.1372605395422219E-003   6.4989438313336478E-003   6.8567108931347764E-003   7.2103462848874811E-003   7.5596370665070856E-003   7.9043729240447780E-003   8.2443462945112067E-003   8.5793524887917139E-003   8.9091898145974291E-003   9.2336596958250139E-003   9.5525667922694568E-003   9.8657191158081359E-003   1.0172928145983362E-002   1.0474008942751856E-002   1.0768780257760957E-002   1.1057064642561731E-002   1.1338688556165044E-002   1.1613482468125769E-002   1.1881280961587581E-002   1.2141922831714114E-002   1.2395251183272116E-002   1.2641113524366920E-002   1.2879361858887495E-002   1.3109852774609632E-002   1.3332447530140068E-002   1.3547012137503200E-002   1.3753417444353322E-002   1.3951539208796770E-002   1.4141258177513216E-002   1.4322460154340355E-002   1.4495036071219491E-002   1.4658882052440148E-002   1.4813899477063575E-002   1.4959995040096929E-002   1.5097080804780338E-002   1.5225074260255433E-002   1.5343898366540709E-002   1.5453481604595587E-002   1.5553758016542019E-002   1.5644667247038169E-002   1.5726154578725393E-002   1.5798170965397651E-002   1.5860673061295794E-002   1.5913623247291286E-002   1.5956989654016429E-002   1.5990746179127435E-002   1.6014872505927535E-002   1.6029354112820970E-002   1.6034182283986620E-002   1.6029354112936434E-002   1.6014872505863587E-002   1.5990746179174786E-002   1.5956989653863607E-002   1.5913623247499120E-002   1.5860673061177943E-002   1.5798170965410308E-002   1.5726154578777796E-002   1.5644667246883653E-002   1.5553758016743663E-002   1.5453481604447039E-002   1.5343898366664666E-002   1.5225074260173804E-002   1.5097080804835322E-002   1.4959995039975249E-002   1.4813899477204184E-002   1.4658882052357880E-002   1.4495036071199174E-002   1.4322460154482852E-002   1.4141258177356536E-002   1.3951539208849645E-002   1.3753417444341526E-002   1.3547012137508280E-002   1.3332447530201241E-002   1.3109852774498609E-002   1.2879361858993105E-002   1.2641113524303582E-002   1.2395251183311223E-002   1.2141922831644891E-002   1.1881280961654778E-002   1.1613482468111502E-002   1.1338688556172150E-002   1.1057064642541359E-002   1.0768780257777111E-002   1.0474008942725072E-002   1.0172928146021831E-002   9.8657191157959234E-003   9.5525667922610191E-003   9.2336596958099981E-003   8.9091898146210768E-003   8.5793524888087003E-003   8.2443462944595258E-003   7.9043729241025096E-003   7.5596370664731960E-003   7.2103462849096855E-003   6.8567108931114062E-003   6.4989438313671766E-003   6.1372605394995894E-003   5.7718788311674485E-003   5.4030187650019879E-003   5.0309025168054355E-003   4.6557542480054059E-003   4.2777999111562326E-003   3.8972664600936957E-003   3.5143785390882587E-003   3.1293522852293976E-003   2.7423996520042904E-003   2.3537563677548667E-003   1.9636847966433835E-003   1.5724237723542256E-003   1.1801967267227043E-003   7.8723742485820036E-004   3.9376448828065680E-004   3.9250954386127468E-004   7.8472506473659109E-004   1.1764262762870015E-003   1.5673965353086849E-003   1.9574030761293493E-003   2.3462240470129014E-003   2.7336211786996856E-003   3.1193311464428053E-003   3.5031188232679256E-003   3.8847742356997728E-003   4.2640828754016979E-003   4.6408211018138523E-003   5.0147627157315355E-003   5.3856824668310210E-003   5.7533568855200334E-003   6.1175644809289276E-003   6.4780858733890501E-003   6.8347039222470540E-003   7.1872038536036076E-003   7.5353733872072226E-003   7.8790028614076357E-003   8.2178853581929001E-003   8.5518168257838756E-003   8.8805962001692329E-003   9.2040255251673031E-003   9.5219100710524085E-003   9.8340584501805939E-003   1.0140282732654660E-002   1.0440398558066777E-002   1.0734225246409435E-002   1.1021585906978659E-002   1.1302307543099022E-002   1.1576221158110189E-002   1.1843161854708906E-002   1.2102968935500447E-002   1.2355485999012150E-002   1.2600561033811353E-002   1.2838046509259349E-002   1.3067799465641960E-002   1.3289681597930869E-002   1.3503559341609961E-002   1.3709303949645202E-002   1.3906791573834898E-002   1.4095903335225479E-002   1.4276525398620787E-002   1.4448549039718483E-002   1.4611870709744790E-002   1.4766392100426518E-002   1.4912020198389997E-002   1.5048667347387523E-002   1.5176251293832155E-002   1.5294695243063816E-002   1.5403927900000447E-002   1.5503883515882277E-002   1.5594501924908855E-002   1.5675728582901005E-002   1.5747514597958534E-002   1.5809816761594653E-002   1.5862597572595560E-002   1.5905825262488960E-002   1.5939473811304783E-002   1.5963522966673194E-002   1.5977958251885749E-002   1.5982770979811545E-002   1.5977958251901514E-002   1.5963522966613075E-002   1.5939473811453220E-002   1.5905825262351958E-002   1.5862597572738557E-002   1.5809816761382711E-002   1.5747514598153489E-002   1.5675728582745463E-002   1.5594501925140336E-002   1.5503883515619044E-002   1.5403927900141001E-002   1.5294695242974027E-002   1.5176251293971016E-002   1.5048667347217048E-002   1.4912020198583759E-002   1.4766392100215298E-002   1.4611870709905911E-002   1.4448549039650871E-002   1.4276525398591311E-002   1.4095903335280296E-002   1.3906791573819688E-002   1.3709303949708818E-002   1.3503559341516258E-002   1.3289681597949327E-002   1.3067799465659030E-002   1.2838046509260570E-002   1.2600561033785540E-002   1.2355485999015786E-002   1.2102968935593983E-002   1.1843161854578399E-002   1.1576221158147521E-002   1.1302307543151230E-002   1.1021585906889730E-002   1.0734225246492590E-002   1.0440398558030944E-002   1.0140282732664818E-002   9.8340584501850348E-003   9.5219100710224602E-003   9.2040255252458514E-003   8.8805962000939320E-003   8.5518168258016392E-003   8.2178853582171585E-003   7.8790028613838770E-003   7.5353733871995898E-003   7.1872038536174299E-003   6.8347039222572958E-003   6.4780858733608782E-003   6.1175644809723928E-003   5.7533568854881145E-003   5.3856824668279679E-003   5.0147627157477725E-003   4.6408211018054979E-003   4.2640828754033633E-003   3.8847742356987180E-003   3.5031188232641508E-003   3.1193311464539630E-003   2.7336211786908038E-003   2.3462240470094597E-003   1.9574030761339012E-003   1.5673965353104613E-003   1.1764262762822275E-003   7.8472506474486226E-004   3.9250954382946679E-004   3.9116837134800519E-004   7.8204042109031313E-004   1.1723976563973171E-003   1.5620254043435811E-003   1.9506919340925855E-003   2.3381769884651682E-003   2.7242429218337083E-003   3.1086255732322154E-003   3.4910904778122642E-003   3.8714296465380826E-003   4.2494302183100352E-003   4.6248696005677381E-003   4.9975224022127396E-003   5.3671641301821227E-003   5.7335720601675577E-003   6.0965254399055757E-003   6.4558056202620451E-003   6.8111961846331059E-003   7.1624830753647117E-003   7.5094547206494555E-003   7.8519021599698924E-003   8.1896191668702212E-003   8.5224023733952992E-003   8.8500513892749710E-003   9.1723689231396621E-003   9.4891608986191756E-003   9.8002365724403351E-003   1.0105408646424507E-002   1.0404493381255042E-002   1.0697310706031971E-002   1.0983684325846843E-002   1.1263441828576304E-002   1.1536414787207794E-002   1.1802438861594156E-002   1.2061353897432903E-002   1.2313004021573537E-002   1.2557237736120164E-002   1.2793908010211186E-002   1.3022872366379667E-002   1.3243992968796858E-002   1.3457136703381778E-002   1.3662175260517051E-002   1.3858985209204810E-002   1.4047448074338775E-002   1.4227450405607578E-002   1.4398883846102883E-002   1.4561645199089757E-002   1.4715636486923422E-002   1.4860765014017341E-002   1.4996943417840303E-002   1.5124089726040624E-002   1.5242127401859595E-002   1.5350985393051131E-002   1.5450598172602081E-002   1.5540905779232284E-002   1.5621853852600620E-002   1.5693393667302435E-002   1.5755482159749146E-002   1.5808081957822240E-002   1.5851161398214242E-002   1.5884694551477341E-002   1.5908661231366861E-002   1.5923047012444236E-002   1.5927843235324646E-002   1.5923047012551650E-002   1.5908661231362475E-002   1.5884694551310696E-002   1.5851161398440339E-002   1.5808081957587927E-002   1.5755482160045409E-002   1.5693393667009281E-002   1.5621853852830936E-002   1.5540905779040326E-002   1.5450598172680824E-002   1.5350985393119659E-002   1.5242127401789263E-002   1.5124089726035739E-002   1.4996943417867697E-002   1.4860765013945648E-002   1.4715636487072442E-002   1.4561645198961054E-002   1.4398883846197030E-002   1.4227450405478237E-002   1.4047448074456542E-002   1.3858985209119434E-002   1.3662175260529180E-002   1.3457136703417361E-002   1.3243992968806823E-002   1.3022872366387717E-002   1.2793908010133109E-002   1.2557237736225441E-002   1.2313004021493962E-002   1.2061353897419969E-002   1.1802438861680947E-002   1.1536414787165217E-002   1.1263441828526038E-002   1.0983684325986648E-002   1.0697310705864826E-002   1.0404493381387853E-002   1.0105408646322006E-002   9.8002365724890461E-003   9.4891608986475140E-003   9.1723689230631400E-003   8.8500513893636779E-003   8.5224023733073140E-003   8.1896191669527385E-003   7.8519021599007532E-003   7.5094547207110729E-003   7.1624830753431734E-003   6.8111961846161473E-003   6.4558056202993486E-003   6.0965254398485380E-003   5.7335720602101903E-003   5.3671641301833994E-003   4.9975224021991949E-003   4.6248696005666279E-003   4.2494302182986554E-003   3.8714296465656162E-003   3.4910904777853968E-003   3.1086255732468149E-003   2.7242429218324316E-003   2.3381769884646131E-003   1.9506919340854800E-003   1.5620254043560156E-003   1.1723976563873251E-003   7.8204042109691896E-004   3.9116837131464299E-004   3.8974168024741296E-004   7.7918492407191842E-004   1.1681130298739628E-003   1.5563132862559392E-003   1.9435550331858842E-003   2.3296196204367625E-003   2.7142700845281809E-003   3.0972415551000498E-003   3.4783002885294678E-003   3.8572402794878613E-003   4.2338503286805107E-003   4.6079089331203527E-003   4.9791915618271343E-003   5.3474745319224137E-003   5.7125359178669122E-003   6.0741557569878868E-003   6.4321161830090956E-003   6.7862015527205832E-003   7.1361985745674872E-003   7.4818964339639082E-003   7.8230869179921614E-003   8.1595645402368078E-003   8.4911266608628244E-003   8.8175736096852697E-003   9.1387088029517560E-003   9.4543388628779423E-003   9.7642737311540717E-003   1.0068326784220205E-002   1.0366314944411092E-002   1.0658058789266955E-002   1.0943382659919343E-002   1.1222114765450764E-002   1.1494087286993193E-002   1.1759136477454524E-002   1.2017102760670473E-002   1.2267830826319992E-002   1.2511169724496951E-002   1.2746972954566171E-002   1.2975098554915632E-002   1.3195409187591656E-002   1.3407772219776515E-002   1.3612059805723442E-002   1.3808148961177213E-002   1.3995921639071596E-002   1.4175264799583087E-002   1.4346070478221895E-002   1.4508235850450135E-002   1.4661663294866067E-002   1.4806260448958497E-002   1.4941940268568543E-002   1.5068621075876698E-002   1.5186226612969200E-002   1.5294686083082598E-002   1.5393934197342363E-002   1.5483911210574353E-002   1.5564562960234840E-002   1.5635840895973585E-002   1.5697702111320211E-002   1.5750109367897391E-002   1.5793031118786272E-002   1.5826441526268276E-002   1.5850320479105562E-002   1.5864653602908951E-002   1.5869432269615180E-002   1.5864653602899736E-002   1.5850320479137203E-002   1.5826441526276269E-002   1.5793031118730594E-002   1.5750109367967835E-002   1.5697702111257761E-002   1.5635840896008446E-002   1.5564562960206835E-002   1.5483911210633666E-002   1.5393934197349468E-002   1.5294686082988618E-002   1.5186226612948939E-002   1.5068621076022470E-002   1.4941940268456105E-002   1.4806260449060082E-002   1.4661663294692290E-002   1.4508235850609313E-002   1.4346070478088502E-002   1.4175264799704962E-002   1.3995921639017667E-002   1.3808148961184180E-002   1.3612059805752724E-002   1.3407772219791364E-002   1.3195409187430424E-002   1.2975098555056519E-002   1.2746972954629093E-002   1.2511169724304133E-002   1.2267830826509757E-002   1.2017102760587595E-002   1.1759136477440396E-002   1.1494087286999605E-002   1.1222114765496088E-002   1.0943382659812179E-002   1.0658058789405539E-002   1.0366314944270011E-002   1.0068326784391679E-002   9.7642737310162098E-003   9.4543388628929581E-003   9.1387088030027708E-003   8.8175736096222646E-003   8.4911266609855318E-003   8.1595645400918126E-003   7.8230869181061535E-003   7.4818964338848049E-003   7.1361985745951595E-003   6.7862015527290764E-003   6.4321161829846707E-003   6.0741557570417326E-003   5.7125359178094304E-003   5.3474745319503914E-003   4.9791915618135896E-003   4.6079089331459433E-003   4.2338503286719620E-003   3.8572402794646576E-003   3.4783002885556691E-003   3.0972415550880039E-003   2.7142700845271817E-003   2.3296196204385944E-003   1.9435550331829976E-003   1.5563132862547180E-003   1.1681130298812903E-003   7.7918492406753304E-004   3.8974168022354316E-004   3.8823024601164491E-004   7.7616013423242869E-004   1.1635747520941653E-003   1.5502633397712628E-003   1.9359963442231454E-003   2.3205567328719034E-003   2.7037082826812942E-003   3.0851855431202058E-003   3.4647555498641402E-003   3.8422142759647615E-003   4.2173521951293091E-003   4.5899489330701870E-003   4.9597808691724810E-003   5.3266251831340927E-003   5.6902607989992582E-003   6.0504685959423821E-003   6.4070315393380817E-003   6.7597348102155230E-003   7.1083659310611225E-003   7.4527148922820530E-003   7.7925742768920614E-003   8.1277393826761912E-003   8.4580083456473609E-003   8.7831822584145680E-003   9.1030652902569509E-003   9.4174648033261699E-003   9.7261914676115557E-003   1.0029059375342930E-002   1.0325886150022501E-002   1.0616493058516974E-002   1.0900705115348353E-002   1.1178351189882418E-002   1.1449264107250334E-002   1.1713280750071386E-002   1.1970242154805244E-002   1.2219993609101198E-002   1.2462384742317534E-002   1.2697269618292761E-002   1.2924506821128112E-002   1.3143959540575123E-002   1.3355495655478000E-002   1.3558987810857070E-002   1.3754313496491477E-002   1.3941355119565180E-002   1.4120000075038441E-002   1.4290140814215424E-002   1.4451674909200407E-002   1.4604505112568278E-002   1.4748539419925821E-002   1.4883691119566445E-002   1.5009878850919312E-002   1.5127026646963526E-002   1.5235063986064779E-002   1.5333925828650008E-002   1.5423552661314788E-002   1.5503890528963726E-002   1.5574891068396268E-002   1.5636511539028175E-002   1.5688714844900198E-002   1.5731469561290790E-002   1.5764749949928270E-002   1.5788535976542561E-002   1.5802813322452591E-002   1.5807573393146368E-002   1.5802813322470022E-002   1.5788535976515361E-002   1.5764749949975787E-002   1.5731469561271694E-002   1.5688714844902141E-002   1.5636511538991538E-002   1.5574891068500740E-002   1.5503890528824393E-002   1.5423552661391254E-002   1.5333925828635631E-002   1.5235063986050207E-002   1.5127026647084041E-002   1.5009878850719582E-002   1.4883691119735587E-002   1.4748539419806445E-002   1.4604505112687349E-002   1.4451674909006007E-002   1.4290140814461116E-002   1.4120000074886618E-002   1.3941355119593490E-002   1.3754313496471243E-002   1.3558987810863538E-002   1.3355495655473809E-002   1.3143959540604711E-002   1.2924506821164611E-002   1.2697269618149071E-002   1.2462384742503024E-002   1.2219993608935636E-002   1.1970242154880906E-002   1.1713280750088595E-002   1.1449264107234874E-002   1.1178351189857411E-002   1.0900705115418685E-002   1.0616493058405591E-002   1.0325886150163693E-002   1.0029059375165683E-002   9.7261914678138939E-003   9.4174648031856156E-003   9.1030652903388576E-003   8.7831822583774588E-003   8.4580083455793043E-003   8.1277393827994815E-003   7.7925742768109596E-003   7.4527148923252962E-003   7.1083659310579583E-003   6.7597348101968713E-003   6.4070315393452426E-003   6.0504685959132665E-003   5.6902607990590159E-003   5.3266251830808020E-003   4.9597808691958511E-003   4.5899489330593624E-003   4.2173521951313075E-003   3.8422142759707567E-003   3.4647555498644178E-003   3.0851855431144326E-003   2.7037082826931180E-003   2.3205567328630217E-003   1.9359963442202588E-003   1.5502633397801446E-003   1.1635747520780115E-003   7.7616013424741670E-004   3.8823024597761657E-004   3.8663490663481959E-004   7.7296773622648196E-004   1.1587853621177757E-003   1.5438789649397933E-003   1.9280201348772508E-003   2.3109934657894460E-003   2.6925635334464904E-003   3.0724644389819034E-003   3.4504640545622856E-003   3.8263603225376919E-003   4.1999453969439049E-003   4.5710000700387443E-003   4.9393016801573264E-003   5.3046283201299005E-003   5.6667598149264808E-003   6.0254779343247300E-003   6.3805665261444933E-003   6.7318116431673847E-003   7.0790016705996051E-003   7.4219274512579148E-003   7.7603824094506502E-003   8.0941626747401685E-003   8.4230672018825725E-003   8.7468978920125506E-003   9.0654597096819778E-003   9.3785608002441290E-003   9.6860126036774075E-003   9.9876299676472380E-003   1.0283231258937375E-002   1.0572638470707107E-002   1.0855677331174096E-002   1.1132177405598354E-002   1.1401972201288246E-002   1.1664899264747786E-002   1.1920800281074673E-002   1.2169521168161834E-002   1.2410912169007027E-002   1.2644827942508430E-002   1.2871127649431546E-002   1.3089675038355786E-002   1.3300338526460398E-002   1.3502991278888765E-002   1.3697511285504227E-002   1.3883781433092102E-002   1.4061689576677971E-002   1.4231128606666088E-002   1.4391996512252203E-002   1.4544196444928881E-002   1.4687636773646373E-002   1.4822231143399867E-002   1.4947898522794212E-002   1.5064563258132990E-002   1.5172155112601171E-002   1.5270609315249040E-002   1.5359866593280591E-002   1.5439873212858335E-002   1.5510581009167634E-002   1.5571947413833997E-002   1.5623935485432783E-002   1.5666513924485537E-002   1.5699657100147424E-002   1.5723345058717253E-002   1.5737563540595023E-002   1.5742303985915973E-002   1.5737563540570210E-002   1.5723345058863969E-002   1.5699657099964459E-002   1.5666513924665559E-002   1.5623935485238549E-002   1.5571947414068754E-002   1.5510581008886859E-002   1.5439873213095340E-002   1.5359866593160659E-002   1.5270609315271799E-002   1.5172155112685104E-002   1.5064563257921354E-002   1.4947898523040043E-002   1.4822231143168191E-002   1.4687636773798612E-002   1.4544196444877311E-002   1.4391996512359256E-002   1.4231128606441934E-002   1.4061689576902514E-002   1.3883781432887293E-002   1.3697511285710673E-002   1.3502991278778020E-002   1.3300338526456845E-002   1.3089675038445742E-002   1.2871127649283803E-002   1.2644827942627029E-002   1.2410912168952126E-002   1.2169521168184677E-002   1.1920800281095101E-002   1.1664899264697937E-002   1.1401972201268706E-002   1.1132177405730359E-002   1.0855677331014696E-002   1.0572638470849910E-002   1.0283231258800624E-002   9.9876299677502944E-003   9.6860126036200367E-003   9.3785608002467102E-003   9.0654597096954947E-003   8.7468978920190454E-003   8.4230672019145192E-003   8.0941626746645068E-003   7.7603824095183738E-003   7.4219274512175581E-003   7.0790016705995495E-003   6.7318116431853148E-003   6.3805665261490729E-003   6.0254779343354714E-003   5.6667598148760767E-003   5.3046283201761968E-003   4.9393016801749512E-003   4.5710000699954179E-003   4.1999453969674416E-003   3.8263603225294207E-003   3.4504640545572896E-003   3.0724644389807931E-003   2.6925635334426046E-003   2.3109934657888909E-003   1.9280201348832460E-003   1.5438789649422358E-003   1.1587853621213839E-003   7.7296773622198556E-004   3.8663490661000610E-004   3.8495656014547741E-004   7.6960953355809103E-004   1.1537475757616988E-003   1.5371637946810512E-003   1.9196309599760486E-003   2.3009352991962828E-003   2.6808422450315117E-003   3.0590855849572662E-003   3.4354340839863884E-003   3.8096876409956515E-003   4.1816400952814359E-003   4.5510734407514519E-003   4.9177660227113229E-003   5.2814968968182274E-003   5.6420468377371691E-003   5.9991985560501337E-003   6.3527368293663233E-003   6.7024486310399700E-003   7.0481232557744189E-003   7.3895524451540462E-003   7.7265305116378524E-003   8.0588544601259970E-003   8.3863241100751162E-003   8.7087422135441184E-003   9.0259145741439228E-003   9.3376501614603757E-003   9.6437612272032291E-003   9.9440634156362506E-003   1.0238375874532801E-002   1.0526521364388142E-002   1.0808326362581555E-002   1.1083621169908464E-002   1.1352240009359638E-002   1.1614021128500518E-002   1.1868806894533512E-002   1.2116443888790074E-002   1.2356783001329252E-002   1.2589679516051278E-002   1.2814993202393654E-002   1.3032588395891165E-002   1.3242334081453366E-002   1.3444103971626875E-002   1.3637776582110961E-002   1.3823235305503001E-002   1.4000368480509118E-002   1.4169069459376571E-002   1.4329236672446677E-002   1.4480773687673976E-002   1.4623589271605786E-002   1.4757597439009507E-002   1.4882717511540022E-002   1.4998874158742792E-002   1.5105997450081343E-002   1.5204022891321167E-002   1.5292891467643288E-002   1.5372549676107072E-002   1.5442949559472952E-002   1.5504048734906573E-002   1.5555810417220817E-002   1.5598203446154535E-002   1.5631202297434643E-002   1.5654787106852641E-002   1.5668943673618652E-002   1.5673663477014543E-002   1.5668943673786184E-002   1.5654787106685497E-002   1.5631202297577973E-002   1.5598203445960246E-002   1.5555810417419491E-002   1.5504048734812870E-002   1.5442949559463515E-002   1.5372549676148678E-002   1.5292891467697411E-002   1.5204022891151830E-002   1.5105997450163999E-002   1.4998874158852898E-002   1.4882717511350424E-002   1.4757597439249093E-002   1.4623589271322956E-002   1.4480773687950421E-002   1.4329236672130541E-002   1.4169069459694594E-002   1.4000368480316355E-002   1.3823235305557596E-002   1.3637776582162864E-002   1.3444103971469556E-002   1.3242334081619622E-002   1.3032588395733180E-002   1.2814993202580921E-002   1.2589679515924185E-002   1.2356783001313432E-002   1.2116443888878697E-002   1.1868806894435785E-002   1.1614021128579011E-002   1.1352240009393000E-002   1.1083621169755808E-002   1.0808326362763548E-002   1.0526521364208147E-002   1.0238375874720484E-002   9.9440634154783492E-003   9.6437612272771422E-003   9.3376501615086149E-003   9.0259145740585744E-003   8.7087422135878334E-003   8.3863241100469998E-003   8.0588544601844225E-003   7.7265305115838401E-003   7.3895524451804973E-003   7.0481232557799978E-003   6.7024486310305331E-003   6.3527368293667119E-003   5.9991985560207128E-003   5.6420468377880728E-003   5.2814968967967724E-003   4.9177660226558673E-003   4.5510734408255871E-003   4.1816400952377486E-003   3.8096876410103064E-003   3.4354340839797270E-003   3.0590855849794707E-003   2.6808422450186331E-003   2.3009352991962828E-003   1.9196309599727734E-003   1.5371637946779426E-003   1.1537475757629756E-003   7.6960953356841610E-004   3.8495656011111601E-004   3.8319616231763387E-004   7.6608744472195234E-004   1.1484642795589473E-003   1.5301216874300527E-003   1.9108336533213421E-003   2.2903880441371705E-003   2.6685512074812179E-003   3.0450567544882956E-003   3.4196743986177891E-003   3.7922059795090224E-003   4.1624470233782018E-003   4.5301807600707233E-003   4.8951865880534351E-003   5.2572445742812279E-003   5.6161364923222878E-003   5.9716460405297989E-003   6.3235589751181598E-003   6.6716632361794037E-003   7.0157490748778972E-003   7.3556091775479615E-003   7.6910387892258347E-003   8.0218358358014052E-003   8.3478010439940187E-003   8.6687380609027365E-003   8.9844535701053552E-003   9.2947574090261886E-003   9.5994626796139793E-003   9.8983858637075040E-003   1.0191346929644962E-002   1.0478169442266427E-002   1.0758680667272480E-002   1.1032711675105222E-002   1.1300097443151191E-002   1.1560676952452886E-002   1.1814293286713906E-002   1.2060793725666152E-002   1.2300029834432902E-002   1.2531857557501747E-002   1.2756137299855141E-002   1.2972734014686016E-002   1.3181517282073063E-002   1.3382361389272512E-002   1.3575145404251643E-002   1.3759753249550366E-002   1.3936073772173763E-002   1.4104000809494477E-002   1.4263433252829527E-002   1.4414275110949948E-002   1.4556435561988490E-002   1.4689829015825495E-002   1.4814375157649162E-002   1.4929999002202266E-002   1.5036630935321260E-002   1.5134206757327906E-002   1.5222667721147554E-002   1.5301960567973116E-002   1.5372037558032403E-002   1.5432856501187586E-002   1.5484380781313645E-002   1.5526579376726746E-002   1.5559426883262784E-002   1.5582903522858238E-002   1.5596995163462524E-002   1.5601693319527987E-002   1.5596995163361493E-002   1.5582903523015224E-002   1.5559426883100969E-002   1.5526579376917149E-002   1.5484380781196072E-002   1.5432856501152281E-002   1.5372037558181756E-002   1.5301960567838752E-002   1.5222667721117217E-002   1.5134206757488416E-002   1.5036630935187811E-002   1.4929999002261884E-002   1.4814375157614634E-002   1.4689829015763101E-002   1.4556435562205927E-002   1.4414275110592012E-002   1.4263433253282165E-002   1.4104000809089856E-002   1.3936073772350621E-002   1.3759753249581563E-002   1.3575145404159467E-002   1.3382361389341013E-002   1.3181517282065458E-002   1.2972734014690568E-002   1.2756137299780895E-002   1.2531857557631920E-002   1.2300029834400650E-002   1.2060793725542307E-002   1.1814293286862537E-002   1.1560676952396043E-002   1.1300097443089158E-002   1.1032711675237089E-002   1.0758680667161263E-002   1.0478169442295515E-002   1.0191346929657091E-002   9.8983858637188282E-003   9.5994626796147842E-003   9.2947574089472795E-003   8.9844535702104933E-003   8.6687380608513054E-003   8.3478010440185824E-003   8.0218358357605768E-003   7.6910387892453191E-003   7.3556091775688337E-003   7.0157490748507245E-003   6.6716632361883133E-003   6.3235589751060306E-003   5.9716460405698224E-003   5.6161364922931445E-003   5.2572445742646301E-003   4.8951865881266543E-003   4.5301807600019173E-003   4.1624470234182809E-003   3.7922059794820995E-003   3.4196743986312783E-003   3.0450567544679785E-003   2.6685512075051987E-003   2.2903880441156876E-003   1.9108336533288361E-003   1.5301216874396006E-003   1.1484642795503985E-003   7.6608744472383972E-004   3.8319616229443021E-004   3.8135472505307355E-004   7.6240349945644326E-004   1.1429385258987512E-003   1.5227567209369353E-003   1.9016333205066349E-003   2.2793578346101961E-003   2.6556975842277897E-003   3.0303861431896228E-003   3.4031942291387063E-003   3.7739256029937218E-003   4.1423774777030742E-003   4.5083343513109275E-003   4.8715767208042937E-003   5.2318857122768403E-003   5.5890441450794359E-003   5.9428367537431859E-003   6.2930503183498132E-003   6.6394737933035408E-003   6.9818984312645105E-003   7.3201179084466661E-003   7.6539284473190472E-003   7.9831289380555281E-003   8.3075210583871684E-003   8.6269093921584883E-003   8.9411015458336074E-003   9.2499082634396323E-003   9.5531435401221554E-003   9.8506247325093055E-003   1.0142172669134419E-002   1.0427611756709143E-002   1.0706770085864514E-002   1.0979479534279912E-002   1.1245575866309476E-002   1.1504898833656463E-002   1.1757292268828157E-002   1.2002604180602283E-002   1.2240686845510829E-002   1.2471396893971920E-002   1.2694595400106978E-002   1.2910147961339602E-002   1.3117924782217849E-002   1.3317800749990782E-002   1.3509655511362295E-002   1.3693373544008680E-002   1.3868844226071708E-002   1.4035961902090999E-002   1.4194625948686146E-002   1.4344740830423586E-002   1.4486216163788646E-002   1.4618966764569086E-002   1.4742912703752498E-002   1.4857979354360729E-002   1.4964097435020696E-002   1.5061203053440053E-002   1.5149237743063981E-002   1.5228148499905281E-002   1.5297887812819599E-002   1.5358413693588424E-002   1.5409689699975415E-002   1.5451684960896606E-002   1.5484374190695982E-002   1.5507737709655078E-002   1.5521761449181048E-002   1.5526436968119450E-002   1.5521761449290683E-002   1.5507737709465785E-002   1.5484374190967654E-002   1.5451684960666678E-002   1.5409689700061735E-002   1.5358413693541073E-002   1.5297887812879829E-002   1.5228148499890792E-002   1.5149237743077609E-002   1.5061203053374772E-002   1.4964097435078677E-002   1.4857979354360673E-002   1.4742912703755079E-002   1.4618966764563396E-002   1.4486216163671739E-002   1.4344740830739444E-002   1.4194625948239808E-002   1.4035961902528232E-002   1.3868844225792015E-002   1.3693373544073545E-002   1.3509655511423940E-002   1.3317800749932468E-002   1.3117924782135693E-002   1.2910147961570917E-002   1.2694595399825176E-002   1.2471396894191772E-002   1.2240686845341187E-002   1.2002604180810450E-002   1.1757292268639113E-002   1.1504898833722133E-002   1.1245575866356189E-002   1.0979479534182629E-002   1.0706770085969958E-002   1.0427611756661043E-002   1.0142172669107719E-002   9.8506247325833296E-003   9.5531435400491027E-003   9.2499082634896479E-003   8.9411015457815379E-003   8.6269093921954310E-003   8.3075210583814507E-003   7.9831289380770665E-003   7.6539284473194080E-003   7.3201179084247670E-003   6.9818984312662868E-003   6.6394737933190007E-003   6.2930503183603048E-003   5.9428367537026905E-003   5.5890441450985318E-003   5.2318857122989337E-003   4.8715767207579419E-003   4.5083343513278862E-003   4.1423774777017419E-003   3.7739256030089319E-003   3.4031942291291584E-003   3.0303861431862922E-003   2.6556975842298436E-003   2.2793578346158583E-003   1.9016333204951441E-003   1.5227567209519788E-003   1.1429385258812652E-003   7.6240349947187536E-004   3.8135472502143219E-004   3.7943331468159869E-004   7.5855983593964282E-004   1.1371735285482520E-003   1.5150731867229483E-003   1.8920353320666106E-003   2.2678511205381779E-003   2.6422889039078301E-003   3.0150823607151267E-003   3.3860032673080909E-003   3.7548572844485761E-003   4.1214433084235669E-003   4.4855471367132305E-003   4.8469504094006410E-003   5.2054353580494039E-003   5.5607858949615618E-003   5.9127878359969133E-003   6.2612290328479814E-003   6.6058994978037688E-003   6.9465915310137349E-003   7.2830998427836358E-003   7.6152216766018910E-003   7.9427569301789847E-003   8.2655082747221664E-003   8.5832812725683549E-003   8.8958844940357773E-003   9.2031296308174859E-003   9.5048316095168728E-003   9.8008087019516577E-003   1.0090882633815079E-002   1.0374878691274514E-002   1.0652625826979345E-002   1.0923956759661846E-002   1.1188708078353482E-002   1.1446720336059757E-002   1.1697838149109296E-002   1.1941910288000512E-002   1.2178789769022424E-002   1.2408333942520722E-002   1.2630404577785082E-002   1.2844867947159444E-002   1.3051594905234110E-002   1.3250460967499600E-002   1.3441346383369690E-002   1.3624136210186544E-002   1.3798720380820639E-002   1.3964993770229084E-002   1.4122856258289906E-002   1.4272212791034855E-002   1.4412973435758203E-002   1.4545053437104771E-002   1.4668373267064383E-002   1.4782858671922749E-002   1.4888440718944573E-002   1.4985055835280203E-002   1.5072645848882571E-002   1.5151158020608679E-002   1.5220545078216019E-002   1.5280765243582073E-002   1.5331782258295401E-002   1.5373565404649792E-002   1.5406089525818734E-002   1.5429335038161740E-002   1.5443287946727779E-002   1.5447939849732972E-002   1.5443287946694917E-002   1.5429335038363967E-002   1.5406089525541566E-002   1.5373565404850464E-002   1.5331782258232118E-002   1.5280765243538941E-002   1.5220545078369452E-002   1.5151158020396266E-002   1.5072645848964200E-002   1.4985055835337491E-002   1.4888440718935969E-002   1.4782858671838289E-002   1.4668373267112539E-002   1.4545053437102884E-002   1.4412973435857429E-002   1.4272212790784666E-002   1.4122856258588529E-002   1.3964993769963796E-002   1.3798720380961194E-002   1.3624136210220933E-002   1.3441346383268077E-002   1.3250460967529548E-002   1.3051594905301167E-002   1.2844867947030714E-002   1.2630404578035187E-002   1.2408333942199729E-002   1.2178789769214660E-002   1.1941910287878083E-002   1.1697838149311801E-002   1.1446720335903909E-002   1.1188708078352899E-002   1.0923956759761599E-002   1.0652625826830298E-002   1.0374878691418787E-002   1.0090882633779413E-002   9.8008087018443268E-003   9.5048316096520979E-003   9.2031296307975297E-003   8.8958844939917847E-003   8.5832812726038821E-003   8.2655082746881658E-003   7.9427569301990797E-003   7.6152216765758285E-003   7.2830998427975691E-003   6.9465915310301940E-003   6.6058994978027419E-003   6.2612290327951625E-003   5.9127878360731578E-003   5.5607858949276445E-003   5.2054353580293644E-003   4.8469504094343918E-003   4.4855471367171162E-003   4.1214433084031388E-003   3.7548572844480765E-003   3.3860032673053153E-003   3.0150823607466570E-003   2.6422889038731356E-003   2.2678511205440066E-003   1.8920353320822092E-003   1.5150731866970246E-003   1.1371735285752860E-003   7.5855983592454379E-004   3.7943331466400165E-004   3.7743305074933176E-004   7.5455869787488528E-004   1.1311726588963955E-003   1.5070755847861328E-003   1.8820453179465568E-003   2.2558746604177671E-003   2.6283330530396665E-003   2.9991544223754163E-003   3.3681116578571091E-003   3.7350122953945242E-003   4.0996569098653568E-003   4.4618326279318721E-003   4.8213222758619612E-003   5.1779092367089108E-003   5.5313785611762478E-003   5.8815171927598664E-003   6.2281140980666727E-003   6.5709603939896333E-003   6.9098494708348390E-003   7.2445771170074336E-003   7.5749416403086967E-003   7.9007439880589558E-003   8.2217878667529831E-003   8.5378798589339500E-003   8.8488295382752602E-003   9.1544495845768958E-003   9.4545558949368225E-003   9.7489676940605285E-003   1.0037507642541854E-002   1.0320001943869839E-002   1.0596280445904771E-002   1.0866176747334810E-002   1.1129528291897728E-002   1.1386176471074538E-002   1.1635966715469515E-002   1.1878748589136068E-002   1.2114375879763939E-002   1.2342706685874116E-002   1.2563603502863119E-002   1.2776933304490035E-002   1.2982567623172514E-002   1.3180382627288711E-002   1.3370259195787382E-002   1.3552082988803837E-002   1.3725744516753791E-002   1.3891139206823500E-002   1.4048167464444150E-002   1.4196734734237770E-002   1.4336751556305982E-002   1.4468133619793377E-002   1.4590801813909482E-002   1.4704682275911485E-002   1.4809706433284830E-002   1.4905811048909479E-002   1.4992938254272004E-002   1.5071035588412995E-002   1.5140056026816562E-002   1.5199958010751968E-002   1.5250705472074466E-002   1.5292267854622954E-002   1.5324620133298161E-002   1.5347742827706123E-002   1.5361622015911292E-002   1.5366249340844074E-002   1.5361622015811593E-002   1.5347742827782174E-002   1.5324620133290889E-002   1.5292267854583652E-002   1.5250705472140136E-002   1.5199958010730430E-002   1.5140056026720361E-002   1.5071035588608839E-002   1.4992938254159094E-002   1.4905811048847112E-002   1.4809706433407427E-002   1.4704682275800601E-002   1.4590801813992915E-002   1.4468133619815360E-002   1.4336751556129373E-002   1.4196734734505584E-002   1.4048167464131983E-002   1.3891139207154624E-002   1.3725744516521338E-002   1.3552082988810638E-002   1.3370259195847667E-002   1.3180382627331594E-002   1.2982567623144675E-002   1.2776933304483651E-002   1.2563603502743742E-002   1.2342706686072069E-002   1.2114375879642120E-002   1.1878748589262828E-002   1.1635966715196261E-002   1.1386176471292225E-002   1.1129528291901586E-002   1.0866176747213158E-002   1.0596280446093759E-002   1.0320001943671192E-002   1.0037507642627869E-002   9.7489676940716863E-003   9.4545558949447328E-003   9.1544495845317653E-003   8.8488295383236104E-003   8.5378798588964799E-003   8.2217878667950051E-003   7.9007439880332819E-003   7.5749416403246006E-003   7.2445771169885598E-003   6.9098494708886016E-003   6.5709603939162753E-003   6.2281140981473859E-003   5.8815171926786536E-003   5.5313785612035038E-003   5.1779092367301438E-003   4.8213222758385910E-003   4.4618326279340925E-003   4.0996569098774582E-003   3.7350122953780929E-003   3.3681116578790915E-003   2.9991544223372801E-003   2.6283330530842419E-003   2.2558746604040003E-003   1.8820453179217989E-003   1.5070755848247686E-003   1.1311726588617566E-003   7.5455869789681218E-004   3.7743305071563649E-004   3.7535510458419630E-004   7.5040243230395376E-004   1.1249394419183822E-003   1.4987686194534167E-003   1.8716691611766478E-003   2.2434355152984864E-003   2.6138382686928807E-003   2.9826117412824482E-003   3.3495299894933384E-003   3.7144023974230445E-003   4.0770312113612706E-003   4.4372049156775617E-003   4.7947075654815041E-003   5.1493237399234948E-003   5.5008396733524645E-003   5.8490434806173219E-003   6.1937252890101879E-003   6.5346773618817355E-003   6.8716942246347390E-003   7.2045727859176845E-003   7.5331124597145527E-003   7.8571152856687920E-003   8.1763860460002391E-003   8.4907323834952919E-003   8.7999649160257487E-003   9.1038973500520148E-003   9.4023465911794446E-003   9.6951328553388505E-003   9.9820797750332924E-003   1.0263014505512369E-002   1.0537767828665112E-002   1.0806174253146228E-002   1.1068072116028560E-002   1.1323303675915275E-002   1.1571715212232103E-002   1.1813157112815942E-002   1.2047483967611572E-002   1.2274554652497383E-002   1.2494232417026629E-002   1.2706384963829476E-002   1.2910884530470734E-002   1.3107607963952939E-002   1.3296436796116473E-002   1.3477257314245428E-002   1.3649960629465885E-002   1.3814442742132949E-002   1.3970604603553927E-002   1.4118352177995064E-002   1.4257596494122060E-002   1.4388253706008269E-002   1.4510245134819799E-002   1.4623497323000501E-002   1.4727942075960898E-002   1.4823516500768741E-002   1.4910163048088843E-002   1.4987829544480913E-002   1.5056469222411939E-002   1.5116040752200854E-002   1.5166508262806078E-002   1.5207841365966313E-002   1.5240015173469734E-002   1.5263010312633329E-002   1.5276812936570350E-002   1.5281414735148213E-002   1.5276812936681816E-002   1.5263010312525083E-002   1.5240015173586308E-002   1.5207841365922681E-002   1.5166508262735856E-002   1.5116040752239379E-002   1.5056469222548913E-002   1.4987829544177739E-002   1.4910163048371783E-002   1.4823516500689443E-002   1.4727942075856731E-002   1.4623497323161011E-002   1.4510245134773309E-002   1.4388253705791360E-002   1.4257596494584163E-002   1.4118352177448584E-002   1.3970604604034903E-002   1.3814442741778538E-002   1.3649960629665503E-002   1.3477257314257862E-002   1.3296436796006644E-002   1.3107607963997486E-002   1.2910884530455330E-002   1.2706384963821010E-002   1.2494232417044060E-002   1.2274554652548425E-002   1.2047483967510125E-002   1.1813157112866374E-002   1.1571715212321504E-002   1.1323303675874363E-002   1.1068072115892585E-002   1.0806174253301909E-002   1.0537767828578765E-002   1.0263014505533463E-002   9.9820797750573287E-003   9.6951328553647464E-003   9.4023465911019510E-003   9.1038973500600362E-003   8.7999649160370175E-003   8.4907323835477500E-003   8.1763860459678206E-003   7.8571152856201643E-003   7.5331124597619592E-003   7.2045727859313125E-003   6.8716942245743984E-003   6.5346773619336385E-003   6.1937252889743277E-003   5.8490434806653946E-003   5.5008396733464138E-003   5.1493237398887726E-003   4.7947075655229154E-003   4.4372049156393700E-003   4.0770312113795892E-003   3.7144023974330365E-003   3.3495299894356623E-003   2.9826117413496722E-003   2.6138382686545780E-003   2.2434355153057584E-003   1.8716691611922465E-003   1.4987686194325445E-003   1.1249394419391434E-003   7.5040243229390624E-004   3.7535510456265797E-004   3.7320069835189429E-004   7.4609348694987254E-004   1.1184775533711333E-003   1.4901571941355884E-003   1.8609129931808077E-003   2.2305410421328276E-003   2.5988131313857687E-003   2.9654641207788046E-003   3.3302692867801520E-003   3.6930398327947866E-003   4.0535796673513147E-003   4.4116786600580937E-003   4.7671221360902072E-003   5.1196959152520760E-003   5.4691874586277889E-003   5.8153860974711202E-003   6.1580831614662657E-003   6.4970721051059721E-003   6.8321486299697254E-003   7.1631108075818073E-003   7.4897592004077307E-003   7.8118969794245263E-003   8.1293300448124217E-003   8.4418671385210198E-003   8.7493199620137796E-003   9.0515032858973221E-003   9.3482350636551192E-003   9.6393365381802765E-003   9.9246323506917422E-003   1.0203950644024573E-002   1.0477123167642377E-002   1.0743985376730825E-002   1.1004376530862725E-002   1.1258139792765132E-002   1.1505122318600902E-002   1.1745175352855464E-002   1.1978154315648859E-002   1.2203918891059873E-002   1.2422333109126882E-002   1.2633265430179175E-002   1.2836588821190320E-002   1.3032180833807638E-002   1.3219923677903367E-002   1.3399704289600911E-002   1.3571414404228266E-002   1.3734950615185482E-002   1.3890214442391136E-002   1.4037112384649775E-002   1.4175555983962695E-002   1.4305461868654223E-002   1.4426751814014316E-002   1.4539352781066883E-002   1.4643196964225391E-002   1.4738221831965659E-002   1.4824370163492195E-002   1.4901590082565364E-002   1.4969835091455885E-002   1.5029064094339406E-002   1.5079241427268297E-002   1.5120336874509421E-002   1.5152325691364488E-002   1.5175188614313107E-002   1.5188911877594080E-002   1.5193487216961399E-002   1.5188911877644484E-002   1.5175188614323598E-002   1.5152325691269786E-002   1.5120336874595075E-002   1.5079241427245260E-002   1.5029064094445266E-002   1.4969835091183437E-002   1.4901590082899263E-002   1.4824370163214584E-002   1.4738221832141740E-002   1.4643196964176874E-002   1.4539352780974207E-002   1.4426751814082955E-002   1.4305461868835634E-002   1.4175555983508503E-002   1.4037112385176548E-002   1.3890214441943216E-002   1.3734950615519742E-002   1.3571414403987847E-002   1.3399704289764669E-002   1.3219923677756318E-002   1.3032180833932955E-002   1.2836588821156014E-002   1.2633265430181423E-002   1.2422333109131239E-002   1.2203918890969195E-002   1.1978154315848089E-002   1.1745175352657705E-002   1.1505122318597322E-002   1.1258139792830857E-002   1.1004376531012938E-002   1.0743985376476778E-002   1.0477123167748487E-002   1.0203950644068815E-002   9.9246323506250178E-003   9.6393365382025642E-003   9.3482350636877043E-003   9.0515032859385391E-003   8.7493199619481932E-003   8.4418671384924315E-003   8.1293300448388450E-003   7.8118969794820081E-003   7.4897592003700664E-003   7.1631108075521088E-003   6.8321486300421119E-003   6.4970721050687519E-003   6.1580831614475862E-003   5.8153860974709537E-003   5.4691874586226541E-003   5.1196959152657873E-003   4.7671221360888194E-003   4.4116786600548186E-003   4.0535796673555335E-003   3.6930398327900127E-003   3.3302692868163453E-003   2.9654641207389476E-003   2.5988131313914309E-003   2.2305410421407101E-003   1.8609129931606572E-003   1.4901571941640102E-003   1.1184775533466529E-003   7.4609348697041167E-004   3.7320069831547897E-004   3.7097110373252029E-004   7.4163440836882977E-004   1.1117908158803091E-003   1.4812464079084764E-003   1.8497831879269455E-003   2.2171988879354787E-003   2.5832665582615766E-003   2.9477217464066729E-003   3.3103410017238932E-003   3.6709373155977554E-003   4.0293162479937417E-003   4.3852690799098815E-003   4.7385824476716687E-003   5.0890434539728746E-003   5.4364408310491052E-003   5.7805651680374881E-003   6.1212090407537501E-003   6.4581671360197657E-003   6.7912363738411585E-003   7.1202160300202211E-003   7.4449078548058933E-003   7.7651161934397805E-003   8.0806481004179753E-003   8.3913134587222382E-003   8.6969250893762506E-003   8.9972988672577525E-003   9.2922538288542356E-003   9.5816122815159943E-003   9.8651999099624854E-003   1.0142845880817930E-002   1.0414382944295197E-002   1.0679647534764580E-002   1.0938479870313933E-002   1.1190724044725875E-002   1.1436228125791703E-002   1.1674844242790638E-002   1.1906428676616176E-002   1.2130841946229043E-002   1.2347948891776928E-002   1.2557618755717148E-002   1.2759725262060040E-002   1.2954146691382729E-002   1.3140765953351563E-002   1.3319470659518107E-002   1.3490153187586174E-002   1.3652710748472074E-002   1.3807045446090793E-002   1.3953064339110699E-002   1.4090679491837732E-002   1.4219808034050319E-002   1.4340372202497953E-002   1.4452299395018686E-002   1.4555522209780514E-002   1.4649978486973914E-002   1.4735611346661848E-002   1.4812369221843480E-002   1.4880205890625775E-002   1.4939080503589108E-002   1.4988957607050657E-002   1.5029807167114939E-002   1.5061604584608701E-002   1.5084330712544503E-002   1.5097971865421111E-002   1.5102519829573613E-002   1.5097971865400017E-002   1.5084330712528293E-002   1.5061604584748978E-002   1.5029807166977938E-002   1.4988957607125097E-002   1.4939080503432511E-002   1.4880205890823089E-002   1.4812369221780225E-002   1.4735611346678779E-002   1.4649978486856369E-002   1.4555522209904886E-002   1.4452299395051882E-002   1.4340372202420293E-002   1.4219808033879261E-002   1.4090679492263586E-002   1.3953064338682930E-002   1.3807045446432409E-002   1.3652710748202568E-002   1.3490153187764753E-002   1.3319470659376498E-002   1.3140765953536887E-002   1.2954146691235929E-002   1.2759725261988042E-002   1.2557618755910910E-002   1.2347948891628047E-002   1.2130841946358856E-002   1.1906428676428493E-002   1.1674844243007632E-002   1.1436228125716874E-002   1.1190724044733064E-002   1.0938479870096912E-002   1.0679647535116576E-002   1.0414382944116563E-002   1.0142845880830254E-002   9.8651999099582666E-003   9.5816122815628457E-003   9.2922538287604217E-003   8.9972988672770149E-003   8.6969250894201600E-003   8.3913134587165206E-003   8.0806481004419284E-003   7.7651161933766366E-003   7.4449078548301240E-003   7.1202160300562478E-003   6.7912363737797632E-003   6.4581671360347259E-003   6.1212090408217790E-003   5.7805651679509462E-003   5.4364408311158297E-003   5.0890434539560825E-003   4.7385824476412486E-003   4.3852690799601746E-003   4.0293162479539957E-003   3.6709373155980884E-003   3.3103410017301105E-003   2.9477217464073391E-003   2.5832665582901093E-003   2.2171988878910698E-003   1.8497831879621396E-003   1.4812464078801102E-003   1.1117908158983503E-003   7.4163440836272354E-004   3.7097110371275832E-004   3.6866764105203398E-004   7.3702783951778983E-004   1.1048831963567096E-003   1.4720415505991014E-003   1.8382863573302988E-003   2.2034169835685180E-003   2.5672077961707007E-003   2.9293951786154571E-003   3.2897570054597480E-003   3.6481080224300966E-003   4.0042554290737886E-003   4.3579919428613501E-003   4.7091055503709622E-003   5.0573846805398448E-003   5.4026193779616039E-003   5.7446015323188160E-003   6.0831250070031428E-003   6.4179857623725134E-003   6.7489819781788585E-003   7.0759141739417108E-003   7.3985853292677373E-003   7.7168010004492471E-003   8.0303694386418822E-003   8.3391017025762348E-003   8.6428117733839960E-003   8.9413166652976273E-003   9.2344365351312296E-003   9.5219947900455626E-003   9.8038181940016678E-003   1.0079736970344699E-002   1.0349584904559395E-002   1.0613199443977539E-002   1.0870421793626184E-002   1.1121097014260561E-002   1.1365074112588136E-002   1.1602206133142667E-002   1.1832350246279488E-002   1.2055367834560404E-002   1.2271124573258962E-002   1.2479490515921343E-002   1.2680340166224435E-002   1.2873552558709256E-002   1.3059011328324321E-002   1.3236604781110994E-002   1.3406225961330454E-002   1.3567772715487703E-002   1.3721147754863883E-002   1.3866258710872881E-002   1.4003018195186900E-002   1.4131343846545241E-002   1.4251158387025731E-002   1.4362389660771302E-002   1.4464970684860246E-002   1.4558839683205871E-002   1.4643940128126476E-002   1.4720220772288017E-002   1.4787635679485212E-002   1.4846144252411542E-002   1.4895711258526179E-002   1.4936306847825709E-002   1.4967906575110324E-002   1.4990491410717288E-002   1.5004047754361483E-002   1.5008567443030141E-002   1.5004047754466177E-002   1.4990491410638240E-002   1.4967906575107603E-002   1.4936306847822822E-002   1.4895711258602451E-002   1.4846144252417426E-002   1.4787635679348043E-002   1.4720220772420578E-002   1.4643940127959609E-002   1.4558839683480485E-002   1.4464970684586853E-002   1.4362389660901143E-002   1.4251158386919316E-002   1.4131343846875533E-002   1.4003018194723271E-002   1.3866258711226570E-002   1.3721147754566260E-002   1.3567772715757487E-002   1.3406225961149792E-002   1.3236604781216132E-002   1.3059011328227343E-002   1.2873552558792245E-002   1.2680340166314669E-002   1.2479490515670960E-002   1.2271124573535769E-002   1.2055367834299835E-002   1.1832350246545609E-002   1.1602206132952847E-002   1.1365074112515916E-002   1.1121097014429898E-002   1.0870421793672730E-002   1.0613199443809979E-002   1.0349584904616266E-002   1.0079736970352943E-002   9.8038181940080238E-003   9.5219947900631041E-003   9.2344365350915669E-003   8.9413166653675991E-003   8.6428117733512999E-003   8.3391017025352676E-003   8.0303694386922031E-003   7.7168010004326215E-003   7.3985853292936332E-003   7.0759141738922782E-003   6.7489819782095561E-003   6.4179857624062919E-003   6.0831250068921483E-003   5.7446015324532362E-003   5.4026193778827780E-003   5.0573846805499478E-003   4.7091055504028256E-003   4.3579919427938485E-003   4.0042554291438437E-003   3.6481080224038953E-003   3.2897570054312153E-003   2.9293951786643069E-003   2.5672077961080841E-003   2.2034169836174788E-003   1.8382863573092600E-003   1.4720415506173090E-003   1.1048831963423322E-003   7.3702783953094597E-004   3.6866764102283511E-004   3.6629167806867535E-004   7.3227651795726434E-004   1.0977588024309037E-003   1.4625480992909168E-003   1.8264293458176706E-003   2.1892035380390862E-003   2.5506464148049579E-003   2.9104953450084237E-003   3.2685295792951319E-003   3.6245655835245305E-003   3.9784121825124918E-003   4.3298635538563390E-003   4.6787090743862780E-003   5.0247385394185384E-003   5.3677433480853187E-003   5.7075167316185116E-003   6.0438538817957355E-003   6.3765520726244418E-003   6.7054107839250587E-003   7.0302318186870050E-003   7.3508194243347980E-003   7.6669804081552773E-003   7.9785242538737977E-003   8.2852632356703593E-003   8.5870125303231237E-003   8.8835903284680828E-003   9.1748179422515008E-003   9.4605199145370023E-003   9.7405241217185523E-003   1.0014661878469777E-002   1.0282768038338608E-002   1.0544681092306329E-002   1.0800243267119591E-002   1.1049300617250513E-002   1.1291703120413499E-002   1.1527304765108659E-002   1.1755963639468181E-002   1.1977542015614073E-002   1.2191906433594468E-002   1.2398927779516011E-002   1.2598481365153069E-002   1.2790447001287286E-002   1.2974709070578960E-002   1.3151156596313829E-002   1.3319683310516028E-002   1.3480187716031766E-002   1.3632573147652427E-002   1.3776747832624503E-002   1.3912624941389451E-002   1.4040122644828790E-002   1.4159164158074999E-002   1.4269677792147717E-002   1.4371596991449020E-002   1.4464860379303668E-002   1.4549411789935573E-002   1.4625200304923203E-002   1.4692180283978340E-002   1.4750311390524129E-002   1.4799558617779651E-002   1.4839892308232794E-002   1.4871288173197772E-002   1.4893727305262949E-002   1.4907196192390448E-002   1.4911686722534734E-002   1.4907196192365690E-002   1.4893727305297311E-002   1.4871288173164632E-002   1.4839892308389890E-002   1.4799558617486885E-002   1.4750311390742010E-002   1.4692180283924300E-002   1.4625200304961811E-002   1.4549411789964384E-002   1.4464860379072353E-002   1.4371596991753333E-002   1.4269677791968582E-002   1.4159164158165011E-002   1.4040122644646075E-002   1.3912624941626178E-002   1.3776747832460662E-002   1.3632573147795757E-002   1.3480187715897540E-002   1.3319683310603986E-002   1.3151156596332120E-002   1.2974709070458862E-002   1.2790447001364558E-002   1.2598481365144659E-002   1.2398927779445262E-002   1.2191906433728777E-002   1.1977542015528031E-002   1.1755963639369177E-002   1.1527304765296842E-002   1.1291703120382163E-002   1.1049300617238661E-002   1.0800243266980675E-002   1.0544681092470753E-002   1.0282768038311102E-002   1.0014661878412906E-002   9.7405241217349003E-003   9.4605199145244290E-003   9.1748179423418175E-003   8.8835903283345508E-003   8.5870125303811051E-003   8.2852632357179323E-003   7.9785242538177314E-003   7.6669804082148130E-003   7.3508194242023484E-003   7.0302318188831814E-003   6.7054107837769272E-003   6.3765520726871139E-003   6.0438538818044507E-003   5.7075167315658037E-003   5.3677433481263692E-003   5.0247385394088795E-003   4.6787090743798387E-003   4.3298635538873143E-003   3.9784121824616436E-003   3.6245655835545065E-003   3.2685295793010716E-003   2.9104953449825000E-003   2.5506464148411512E-003   2.1892035380244868E-003   1.8264293458077896E-003   1.4625480993003537E-003   1.0977588024267404E-003   7.3227651795326754E-004   3.6629167805568574E-004   3.6384462911920323E-004   7.2738327348775833E-004   1.0904218797586074E-003   1.4527717139186658E-003   1.8142192254826384E-003   2.1745670323340960E-003   2.5335923000220362E-003   2.8910335324238146E-003   3.2466714070192859E-003   3.6003240732116470E-003   3.9518019654334324E-003   4.3009007455272474E-003   4.6474112170995507E-003   4.9911245835055906E-003   5.3318336384717835E-003   5.6693329951643667E-003   6.0034192130065112E-003   6.3338909209749161E-003   6.6605489358795289E-003   6.9831963848152601E-003   7.3016388200710658E-003   7.6156843380452699E-003   7.9251436930258823E-003   8.2298304102861319E-003   8.5295608993195549E-003   8.8241545613506611E-003   9.1134339009288912E-003   9.3972246288813732E-003   9.6753557687442315E-003   9.9476597593466387E-003   1.0213972554077633E-002   1.0474133720334011E-002   1.0727986534602274E-002   1.0975378078831088E-002   1.1216159328209740E-002   1.1450185244787026E-002   1.1677314861316512E-002   1.1897411368182342E-002   1.2110342193099810E-002   1.2315979083195039E-002   1.2514198180356484E-002   1.2704880095700477E-002   1.2887909981840084E-002   1.3063177602264830E-002   1.3230577395235255E-002   1.3390008540327236E-002   1.3541375017012802E-002   1.3684585661826842E-002   1.3819554225639186E-002   1.3946199422549377E-002   1.4064444980563084E-002   1.4174219686707734E-002   1.4275457430657557E-002   1.4368097242178357E-002   1.4452083331073562E-002   1.4527365118150171E-002   1.4593897266300504E-002   1.4651639707977560E-002   1.4700557669503733E-002   1.4740621691139599E-002   1.4771807645441060E-002   1.4794096751864716E-002   1.4807475586788632E-002   1.4811936094277833E-002   1.4807475586819330E-002   1.4794096751854557E-002   1.4771807645472090E-002   1.4740621691024386E-002   1.4700557669716369E-002   1.4651639707795483E-002   1.4593897266336753E-002   1.4527365118137542E-002   1.4452083331090909E-002   1.4368097242295430E-002   1.4275457430467514E-002   1.4174219686816036E-002   1.4064444980580126E-002   1.3946199422462030E-002   1.3819554225707964E-002   1.3684585661846937E-002   1.3541375016904916E-002   1.3390008540449916E-002   1.3230577395146131E-002   1.3063177602245346E-002   1.2887909981939560E-002   1.2704880095676052E-002   1.2514198180200053E-002   1.2315979083445339E-002   1.2110342192924006E-002   1.1897411368281652E-002   1.1677314861292365E-002   1.1450185244730654E-002   1.1216159328296976E-002   1.0975378078579817E-002   1.0727986534992684E-002   1.0474133720081158E-002   1.0213972554080075E-002   9.9476597594495564E-003   9.6753557687462854E-003   9.3972246288068773E-003   9.1134339009470988E-003   8.8241545614732853E-003   8.5295608991655947E-003   8.2298304103444186E-003   7.9251436930153352E-003   7.6156843380301431E-003   7.3016388202194749E-003   6.9831963845207179E-003   6.6605489361594716E-003   6.3338909207947824E-003   6.0034192131336317E-003   5.6693329950816551E-003   5.3318336384798326E-003   4.9911245835100315E-003   4.6474112170833415E-003   4.3009007455633297E-003   3.9518019654293801E-003   3.6003240731924957E-003   3.2466714070237268E-003   2.8910335324265901E-003   2.5335923000433525E-003   2.1745670322875776E-003   1.8142192255063971E-003   1.4527717139239393E-003   1.0904218797601062E-003   7.2738327349497478E-004   3.6384462908634063E-004   3.6132795386134564E-004   7.2235102648521288E-004   1.0828768086706964E-003   1.4427182332759081E-003   1.8016632912970509E-003   2.1595162133429824E-003   2.5160556469536743E-003   2.8710213794420625E-003   3.2241955656643340E-003   3.5753980001569374E-003   3.9244407110904378E-003   4.2711208658392508E-003   4.6152307322648856E-003   4.9565629613538276E-003   5.2949117808919199E-003   5.6300732253831143E-003   5.9618452617794526E-003   6.2900279107124257E-003   6.6144233668643526E-003   6.9348361169443429E-003   7.2510730572832305E-003   7.5629436097420788E-003   7.8702598348546760E-003   8.1728365464923680E-003   8.4704914201833015E-003   8.7630451054373504E-003   9.0503213302010055E-003   9.3321470084818392E-003   9.6083523443838414E-003   9.8787709317085248E-003   1.0143239856131525E-002   1.0401599791613592E-002   1.0653695096940474E-002   1.0899373906179122E-002   1.1138488225653775E-002   1.1370894015391375E-002   1.1596451282124054E-002   1.1815024158238208E-002   1.2026480987473942E-002   1.2230694400465536E-002   1.2427541393267294E-002   1.2616903401056923E-002   1.2798666368519007E-002   1.2972720818348327E-002   1.3138961918047976E-002   1.3297289542372637E-002   1.3447608331923377E-002   1.3589827753460293E-002   1.3723862151548194E-002   1.3849630801416213E-002   1.3967057956749074E-002   1.4076072896622216E-002   1.4176609964604681E-002   1.4268608613549838E-002   1.4352013436239097E-002   1.4426774202451587E-002   1.4492845888344597E-002   1.4550188702639744E-002   1.4598768110879456E-002   1.4638554857049291E-002   1.4669524980106929E-002   1.4691659828183823E-002   1.4704946071758429E-002   1.4709375708811867E-002   1.4704946071781300E-002   1.4691659828190595E-002   1.4669524980100324E-002   1.4638554857045349E-002   1.4598768110884452E-002   1.4550188702654898E-002   1.4492845888307071E-002   1.4426774202538128E-002   1.4352013436141675E-002   1.4268608613476119E-002   1.4176609964893089E-002   1.4076072896246586E-002   1.3967057957073550E-002   1.3849630801272522E-002   1.3723862151497512E-002   1.3589827753520717E-002   1.3447608331978056E-002   1.3297289542167329E-002   1.3138961918271880E-002   1.2972720818349381E-002   1.2798666368313394E-002   1.2616903401200447E-002   1.2427541393380676E-002   1.2230694400246434E-002   1.2026480987527788E-002   1.1815024158317255E-002   1.1596451282027742E-002   1.1370894015505062E-002   1.1138488225498649E-002   1.0899373906530896E-002   1.0653695096485172E-002   1.0401599791851762E-002   1.0143239856188119E-002   9.8787709315788508E-003   9.6083523443364627E-003   9.3321470086550062E-003   9.0503213300520136E-003   8.7630451054451497E-003   8.4704914203068971E-003   8.1728365463502595E-003   7.8702598349715824E-003   7.5629436096642244E-003   7.2510730572466209E-003   6.9348361171306105E-003   6.6144233666492747E-003   6.2900279108505375E-003   5.9618452616992390E-003   5.6300732254021824E-003   5.2949117809615309E-003   4.9565629612866591E-003   4.6152307323640840E-003   4.2711208656924793E-003   3.9244407111714841E-003   3.5753980001426156E-003   3.2241955656651111E-003   2.8710213794795325E-003   2.5160556468818429E-003   2.1595162134187551E-003   1.8016632912461472E-003   1.4427182332960031E-003   1.0828768086588725E-003   7.2235102648199323E-004   3.6132795385213079E-004   3.5874315655781697E-004   7.1718278542665104E-004   1.0751281013252623E-003   1.4323936711504448E-003   1.7887690553595181E-003   2.1440600885711536E-003   2.4980469526489912E-003   2.8504708685450630E-003   3.2011155168425454E-003   3.5498022984530309E-003   3.8963448174795801E-003   4.2405417673747614E-003   4.5821869175717289E-003   4.9210744040828480E-003   5.2569999284391988E-003   5.5897609846783380E-003   5.9191569848318082E-003   6.2449893803797618E-003   6.5670617797357611E-003   6.8851800673838115E-003   7.1991525198885631E-003   7.5087899200190211E-003   7.8139056718879996E-003   8.1143159108132412E-003   8.4098396154148602E-003   8.7002987147827282E-003   8.9855181955343921E-003   9.2653262081436871E-003   9.5395541668368278E-003   9.8080368546883401E-003   1.0070612519114008E-002   1.0327122971622416E-002   1.0577413679871195E-002   1.0821333864801996E-002   1.1058736584943052E-002   1.1289478830882937E-002   1.1513421605911733E-002   1.1730430013835336E-002   1.1940373335706078E-002   1.2143125111832687E-002   1.2338563216044873E-002   1.2526569928168363E-002   1.2707032007398755E-002   1.2879840757076488E-002   1.3044892093162064E-002   1.3202086602828844E-002   1.3351329609266438E-002   1.3492531223382342E-002   1.3625606401129087E-002   1.3750474993858064E-002   1.3867061795692304E-002   1.3975296588617014E-002   1.4075114187427629E-002   1.4166454473810708E-002   1.4249262437542876E-002   1.4323488206590962E-002   1.4389087077723850E-002   1.4446019543279509E-002   1.4494251316334361E-002   1.4533753348296818E-002   1.4564501849267331E-002   1.4586478301606642E-002   1.4599669468835563E-002   1.4604067407782972E-002   1.4599669468961185E-002   1.4586478301413019E-002   1.4564501849381517E-002   1.4533753348362544E-002   1.4494251316128942E-002   1.4446019543515654E-002   1.4389087077563173E-002   1.4323488206702456E-002   1.4249262437438820E-002   1.4166454473908102E-002   1.4075114187245635E-002   1.3975296588934510E-002   1.3867061795346081E-002   1.3750474994044054E-002   1.3625606401175272E-002   1.3492531223293247E-002   1.3351329609243068E-002   1.3202086603025603E-002   1.3044892092890781E-002   1.2879840757184347E-002   1.2707032007407748E-002   1.2526569928233561E-002   1.2338563215886805E-002   1.2143125111996306E-002   1.1940373335594112E-002   1.1730430013795534E-002   1.1513421606104801E-002   1.1289478830656480E-002   1.1058736585165707E-002   1.0821333864403843E-002   1.0577413680427028E-002   1.0327122971236918E-002   1.0070612519190753E-002   9.8080368547226737E-003   9.5395541669376083E-003   9.2653262079001042E-003   8.9855181957985142E-003   8.7002987146250210E-003   8.4098396154187738E-003   8.1143159109142438E-003   7.8139056718116440E-003   7.5087899200324548E-003   7.1991525199233131E-003   6.8851800673114805E-003   6.5670617798538611E-003   6.2449893802395129E-003   5.9191569849682824E-003   5.5897609846006779E-003   5.2569999284145519E-003   4.9210744041320309E-003   4.5821869174856866E-003   4.2405417675197010E-003   3.8963448173603421E-003   3.5498022985170907E-003   3.2011155168148453E-003   2.8504708685014313E-003   2.4980469527423610E-003   2.1440600884753414E-003   1.7887690554334590E-003   1.4323936711085339E-003   1.0751281013518521E-003   7.1718278542043379E-004   3.5874315653022792E-004   3.5609178472928438E-004   7.1188164515711971E-004   1.0671803985755624E-003   1.4218042117981611E-003   1.7755442428841750E-003   2.1282079188962300E-003   2.4795770098334780E-003   2.8293943179326098E-003   3.1774450980345259E-003   3.5235523174607097E-003   3.8675311365612419E-003   4.2091817966285472E-003   4.5482996017559563E-003   4.8846802126368827E-003   5.2181208414554536E-003   5.5484204792086711E-003   5.8753800213475760E-003   6.1988023853556395E-003   6.5184926315458025E-003   6.8342580776186157E-003   7.1459084154799069E-003   7.4532558256111825E-003   7.7561150884059016E-003   8.0543036971840731E-003   8.3476419652850353E-003   8.6359531356406949E-003   8.9190634872785557E-003   9.1968024356734457E-003   9.4690026410859662E-003   9.7355001027042976E-003   9.9961342626300187E-003   1.0250748096790274E-002   1.0499188214573074E-002   1.0741304946140673E-002   1.0976952434654352E-002   1.1205988725011329E-002   1.1428275844605151E-002   1.1643679891820469E-002   1.1852071111134954E-002   1.2053323975655617E-002   1.2247317257870205E-002   1.2433934107570654E-002   1.2613062116014651E-002   1.2784593390177457E-002   1.2948424610522591E-002   1.3104457100050704E-002   1.3252596876625056E-002   1.3392754715547794E-002   1.3524846199576723E-002   1.3648791769403812E-002   1.3764516774391167E-002   1.3871951514802139E-002   1.3971031283519397E-002   1.4061696407690394E-002   1.4143892281161530E-002   1.4217569399798013E-002   1.4282683389489959E-002   1.4339195034950847E-002   1.4387070299829552E-002   1.4426280351608589E-002   1.4456801574912470E-002   1.4478615587947996E-002   1.4491709253017737E-002   1.4496074684794746E-002   1.4491709253063090E-002   1.4478615587973531E-002   1.4456801574947192E-002   1.4426280351439086E-002   1.4387070300069804E-002   1.4339195034725083E-002   1.4282683389632261E-002   1.4217569399680885E-002   1.4143892281287429E-002   1.4061696407617480E-002   1.3971031283625451E-002   1.3871951514606309E-002   1.3764516774554467E-002   1.3648791769398316E-002   1.3524846199374385E-002   1.3392754715753991E-002   1.3252596876616757E-002   1.3104457099865463E-002   1.2948424610779136E-002   1.2784593389972149E-002   1.2613062116272639E-002   1.2433934107187516E-002   1.2247317258167911E-002   1.2053323975509567E-002   1.1852071111300266E-002   1.1643679891677416E-002   1.1428275844696106E-002   1.1205988724890370E-002   1.0976952434800208E-002   1.0741304946139590E-002   1.0499188214294797E-002   1.0250748097226897E-002   9.9961342622715832E-003   9.7355001029159616E-003   9.4690026408867367E-003   9.1968024359408151E-003   8.9190634869538987E-003   8.6359531359299080E-003   8.3476419651689615E-003   8.0543036971370829E-003   7.7561150884627450E-003   7.4532558256215076E-003   7.1459084154257835E-003   6.8342580776530049E-003   6.5184926314975078E-003   6.1988023854991081E-003   5.8753800211517049E-003   5.5484204793856406E-003   5.2181208413377700E-003   4.8846802127145983E-003   4.5482996017311428E-003   4.2091817965672074E-003   3.8675311366714316E-003   3.5235523173605676E-003   3.1774450980847635E-003   2.8293943179368841E-003   2.4795770097952863E-003   2.1282079189414715E-003   1.7755442428463719E-003   1.4218042118451790E-003   1.0671803985212724E-003   7.1188164519425667E-004   3.5609178469225844E-004   3.5337542829227964E-004   7.0645078478803747E-004   1.0590384665472019E-003   1.4109562064974490E-003   1.7619967859052732E-003   2.1119692135627144E-003   2.4606568991317745E-003   2.8078043735384473E-003   3.1531985137069896E-003   3.4966638113834714E-003   3.8380169647933560E-003   4.1770597803976184E-003   4.5135891331773426E-003   4.8474022440126996E-003   5.1782978728713847E-003   5.5060765454110205E-003   5.8305406746947952E-003   6.1514946828786776E-003   6.4687451154477049E-003   6.7821007594213167E-003   7.0913727576351615E-003   7.3963747210409325E-003   7.6969228422010261E-003   7.9928360033357793E-003   8.2839358878117331E-003   8.5700470844359833E-003   8.8509971932365650E-003   9.1266169315900036E-003   9.3967402307240100E-003   9.6612043409542991E-003   9.9198499234940396E-003   1.0172521152737368E-002   1.0419065802613314E-002   1.0659335343489507E-002   1.0893185029930974E-002   1.1120473983322610E-002   1.1341065285419560E-002   1.1554826049292366E-002   1.1761627510422423E-002   1.1961345093486120E-002   1.2153858496556480E-002   1.2339051755278718E-002   1.2516813319311426E-002   1.2687036113357975E-002   1.2849617606943919E-002   1.3004459870389673E-002   1.3151469639913649E-002   1.3290558367500371E-002   1.3421642277830048E-002   1.3544642418743869E-002   1.3659484705695613E-002   1.3766099969693246E-002   1.3864423996174713E-002   1.3954397566018517E-002   1.4035966488086360E-002   1.4109081635333198E-002   1.4173698971163606E-002   1.4229779577756230E-002   1.4277289679189342E-002   1.4316200660779543E-002   1.4346489087589953E-002   1.4368136717562374E-002   1.4381130512817419E-002   1.4385462647651892E-002   1.4381130512876927E-002   1.4368136717563734E-002   1.4346489087514347E-002   1.4316200660904638E-002   1.4277289679031413E-002   1.4229779577883905E-002   1.4173698971168491E-002   1.4109081635209991E-002   1.4035966488289697E-002   1.3954397565715287E-002   1.3864423996469505E-002   1.3766099969517651E-002   1.3659484705772149E-002   1.3544642418707592E-002   1.3421642277936102E-002   1.3290558367391098E-002   1.3151469639814478E-002   1.3004459870664176E-002   1.2849617606676966E-002   1.2687036113527256E-002   1.2516813319030179E-002   1.2339051755794833E-002   1.2153858496128406E-002   1.1961345093725928E-002   1.1761627510169431E-002   1.1554826049533756E-002   1.1341065285191104E-002   1.1120473983615209E-002   1.0893185029491215E-002   1.0659335343830290E-002   1.0419065802654170E-002   1.0172521152348624E-002   9.9198499239920301E-003   9.6612043405095716E-003   9.3967402311438408E-003   9.1266169312142209E-003   8.8509971936401866E-003   8.5700470840885112E-003   8.2839358879540359E-003   7.9928360033210688E-003   7.6969228422237856E-003   7.3963747209993824E-003   7.0913727576910335E-003   6.7821007594207061E-003   6.4687451154291642E-003   6.1514946828110373E-003   5.8305406748291322E-003   5.5060765452145111E-003   5.1782978730768869E-003   4.8474022438762532E-003   4.5135891332086508E-003   4.1770597804678955E-003   3.8380169646773932E-003   3.4966638114824478E-003   3.1531985136498131E-003   2.8078043735904057E-003   2.4606568990839239E-003   2.1119692135961876E-003   1.7619967858926167E-003   1.4109562064731351E-003   1.0590384665807306E-003   7.0645078477954426E-004   3.5337542828184354E-004   3.5059571855489136E-004   7.0089346525625817E-004   1.0507071942029711E-003   1.3998561685221178E-003   1.7481348188613799E-003   2.0953537234698061E-003   2.4412979818576597E-003   2.7857140012158554E-003   3.1283903256182910E-003   3.4691529303392254E-003   3.8078200301728815E-003   4.1441950159281093E-003   4.4780763657599199E-003   4.8092628972666862E-003   5.1375549548882127E-003   5.4627546323439136E-003   5.7846658987670274E-003   6.1030947130059632E-003   6.4178491425166406E-003   6.7287394775230602E-003   7.0355783446971465E-003   7.3381808204062704E-003   7.6363645404149416E-003   7.9299498114542288E-003   8.2187597155657377E-003   8.5026202203134504E-003   8.7813602802082613E-003   9.0548119398310423E-003   9.3228104363899389E-003   9.5851942955752500E-003   9.8418054325279947E-003   1.0092489240871583E-002   1.0337094692690063E-002   1.0575474422696240E-002   1.0807484819690738E-002   1.1032986115116827E-002   1.1251842459157446E-002   1.1463922013509764E-002   1.1669097018822683E-002   1.1867243881812262E-002   1.2058243240307909E-002   1.2241980043410261E-002   1.2418343612963789E-002   1.2587227715911697E-002   1.2748530624295706E-002   1.2902155179197683E-002   1.3048008845491621E-002   1.3186003771750110E-002   1.3316056840206925E-002   1.3438089715879620E-002   1.3552028898090041E-002   1.3657805757842756E-002   1.3755356586896972E-002   1.3844622627973979E-002   1.3925550117522278E-002   1.3998090312052625E-002   1.4062199521172603E-002   1.4117839132720744E-002   1.4164975634576971E-002   1.4203580637657198E-002   1.4233630890167381E-002   1.4255108293223850E-002   1.4267999911790841E-002   1.4272297980647886E-002   1.4267999911726170E-002   1.4255108293238394E-002   1.4233630890259363E-002   1.4203580637501434E-002   1.4164975634769206E-002   1.4117839132513910E-002   1.4062199521284846E-002   1.3998090312138889E-002   1.3925550117304147E-002   1.3844622628271713E-002   1.3755356586543283E-002   1.3657805758199332E-002   1.3552028897728441E-002   1.3438089716219709E-002   1.3316056839933671E-002   1.3186003771860300E-002   1.3048008845600978E-002   1.2902155178972891E-002   1.2748530624521914E-002   1.2587227715761207E-002   1.2418343613156774E-002   1.2241980043017908E-002   1.2058243240718358E-002   1.1867243881434369E-002   1.1669097019166658E-002   1.1463922013279504E-002   1.1251842459451517E-002   1.1032986114673127E-002   1.0807484820262919E-002   1.0575474422338693E-002   1.0337094692602605E-002   1.0092489241292940E-002   9.8418054319679149E-003   9.5851942961426573E-003   9.3228104358929753E-003   9.0548119401672733E-003   8.7813602798954560E-003   8.5026202205574497E-003   8.2187597154995129E-003   7.9299498114855371E-003   7.6363645403493829E-003   7.3381808204369126E-003   7.0355783446464648E-003   6.7287394775663589E-003   6.4178491425367357E-003   6.1030947129779856E-003   5.7846658987618649E-003   5.4627546324629850E-003   5.1375549546902044E-003   4.8092628974250595E-003   4.4780763657164546E-003   4.1441950158844221E-003   3.8078200302193999E-003   3.4691529303236823E-003   3.1283903256157375E-003   2.7857140011819936E-003   2.4412979819395941E-003   2.0953537233840969E-003   1.7481348189172241E-003   1.3998561684999689E-003   1.0507071942186808E-003   7.0089346523988239E-004   3.5059571853690574E-004   3.4775432694678088E-004   6.9521302760078285E-004   1.0421915893701339E-003   1.3885107695357224E-003   1.7339666732502090E-003   2.0783714342998971E-003   2.4215118936541380E-003   2.7631364774671763E-003   3.1030354440871877E-003   3.4410362091388258E-003   3.7769584823769131E-003   4.1106072571263086E-003   4.4417826466741639E-003   4.7702851006997671E-003   5.0959165815770424E-003   5.4184807886060726E-003   5.7377832784926142E-003   6.0536315828932930E-003   6.3658353241198284E-003   6.6742063287005271E-003   6.9785587409577632E-003   7.2787091343236021E-003   7.5744766214130843E-003   7.8656829623467983E-003   8.1521526724700477E-003   8.4337131264435872E-003   8.7101946628714844E-003   8.9814306860365178E-003   9.2472577648716747E-003   9.5075157324364667E-003   9.7620477804711836E-003   1.0010700555911245E-002   1.0253324249177465E-002   1.0489772688509147E-002   1.0719903424239119E-002   1.0943577815030636E-002   1.1160661114330228E-002   1.1371022544354847E-002   1.1574535383302775E-002   1.1771077033068789E-002   1.1960529100123796E-002   1.2142777460077858E-002   1.2317712332474251E-002   1.2485228340857746E-002   1.2645224581031678E-002   1.2797604677744046E-002   1.2942276845742007E-002   1.3079153942503141E-002   1.3208153521667820E-002   1.3329197883265254E-002   1.3442214117835860E-002   1.3547134154433760E-002   1.3643894796202094E-002   1.3732437764078287E-002   1.3812709726274852E-002   1.3884662335195308E-002   1.3948252252381610E-002   1.4003441178043752E-002   1.4050195871438964E-002   1.4088488171896063E-002   1.4118295016509075E-002   1.4139598452360125E-002   1.4152385648234345E-002   1.4156648902948377E-002   1.4152385648421556E-002   1.4139598452176355E-002   1.4118295016606358E-002   1.4088488171908192E-002   1.4050195871419618E-002   1.4003441178011194E-002   1.3948252252431237E-002   1.3884662335134135E-002   1.3812709726319816E-002   1.3732437763949681E-002   1.3643894796499800E-002   1.3547134154025892E-002   1.3442214118260506E-002   1.3329197882924054E-002   1.3208153521868743E-002   1.3079153942435195E-002   1.2942276845728018E-002   1.2797604677769109E-002   1.2645224580903613E-002   1.2485228341105853E-002   1.2317712332197722E-002   1.2142777460330684E-002   1.1960529099941025E-002   1.1771077033293637E-002   1.1574535383005014E-002   1.1371022544669679E-002   1.1160661113967685E-002   1.0943577815355210E-002   1.0719903423966282E-002   1.0489772688578508E-002   1.0253324249407253E-002   1.0010700555535879E-002   9.7620477808791628E-003   9.5075157320407555E-003   9.2472577652059629E-003   8.9814306857819992E-003   8.7101946631867599E-003   8.4337131261665588E-003   8.1521526725925053E-003   7.8656829622182622E-003   7.5744766215958548E-003   7.2787091342728094E-003   6.9785587409684491E-003   6.6742063286703845E-003   6.3658353240936549E-003   6.0536315829569087E-003   5.7377832784356042E-003   5.4184807885910291E-003   5.0959165816518159E-003   4.7702851005964053E-003   4.4417826467383348E-003   4.1106072571038266E-003   3.7769584824228764E-003   3.4410362090736557E-003   3.1030354441381469E-003   2.7631364774789446E-003   2.4215118935589919E-003   2.0783714344130289E-003   1.7339666731663317E-003   1.3885107696011700E-003   1.0421915893216172E-003   6.9521302762709514E-004   3.4775432692335517E-004   3.4485296412067878E-004   6.8941289062729449E-004   1.0334967758353075E-003   1.3769268352432640E-003   1.7195008714490090E-003   2.0610325617568259E-003   2.4013105351672337E-003   2.7400853822298066E-003   3.0771491183381183E-003   3.4123305565635365E-003   3.7454508813281606E-003   4.0763167029400638E-003   4.4047298026952397E-003   4.7304922955190287E-003   5.0534077967731017E-003   5.3732816437049857E-003   5.6899210147103307E-003   6.0031350478205736E-003   6.3127349519684905E-003   6.6185341233682138E-003   6.9203482554158757E-003   7.2179954506179644E-003   7.5112963290968615E-003   7.8000741360868542E-003   8.0841548491499271E-003   8.3633672809942938E-003   8.6375431837470984E-003   8.9065173485901594E-003   9.1701277064000219E-003   9.4282154230169724E-003   9.6806249971452818E-003   9.9272043509823771E-003   1.0167804923502000E-002   1.0402281759472776E-002   1.0630493593955848E-002   1.0852302942337189E-002   1.1067576175672555E-002   1.1276183608960211E-002   1.1477999571341657E-002   1.1672902488367831E-002   1.1860774948345476E-002   1.2041503780437557E-002   1.2214980113907203E-002   1.2381099452444699E-002   1.2539761729233434E-002   1.2690871372572909E-002   1.2834337359840131E-002   1.2970073273949612E-002   1.3097997355156710E-002   1.3218032548690861E-002   1.3330106553540166E-002   1.3434151863032873E-002   1.3530105808302384E-002   1.3617910592918392E-002   1.3697513331101085E-002   1.3768866075371089E-002   1.3831925849827398E-002   1.3886654671727672E-002   1.3933019577541672E-002   1.3970992641365365E-002   1.4000550991267013E-002   1.4021676823943841E-002   1.4034357415765308E-002   1.4038585128239356E-002   1.4034357415622256E-002   1.4021676824159557E-002   1.4000550991138172E-002   1.3970992641303248E-002   1.3933019577660688E-002   1.3886654671706189E-002   1.3831925849788318E-002   1.3768866075422020E-002   1.3697513330997640E-002   1.3617910593180696E-002   1.3530105807895307E-002   1.3434151863518887E-002   1.3330106553078716E-002   1.3218032549044134E-002   1.3097997354858254E-002   1.2970073274269550E-002   1.2834337359516224E-002   1.2690871372849993E-002   1.2539761729150278E-002   1.2381099452248107E-002   1.2214980114237051E-002   1.2041503780169605E-002   1.1860774948534963E-002   1.1672902488113979E-002   1.1477999571611663E-002   1.1276183608667195E-002   1.1067576176060551E-002   1.0852302942032960E-002   1.0630493594171897E-002   1.0402281759315485E-002   1.0167804923466528E-002   9.9272043511342278E-003   9.6806249969749736E-003   9.4282154232163684E-003   9.1701277062347930E-003   8.9065173487128391E-003   8.6375431835445382E-003   8.3633672812366278E-003   8.0841548489588855E-003   7.8000741363022374E-003   7.5112963288495038E-003   7.2179954506803035E-003   6.9203482555055817E-003   6.6185341232878059E-003   6.3127349520662179E-003   6.0031350477002809E-003   5.6899210148161350E-003   5.3732816436312114E-003   5.0534077967966384E-003   4.7304922955627715E-003   4.4047298026391180E-003   4.0763167030036795E-003   3.7454508812512777E-003   3.4123305566173823E-003   3.0771491182831068E-003   2.7400853822651117E-003   2.4013105352231889E-003   2.0610325616678415E-003   1.7195008714910309E-003   1.3769268352257780E-003   1.0334967758517943E-003   6.8941289062762756E-004   3.4485296409925148E-004   3.4189337870493830E-004   6.8349654864841014E-004   1.0246279902759170E-003   1.3651113403956305E-003   1.7047461227073235E-003   2.0433475426873127E-003   2.3807060667573321E-003   2.7165745891680748E-003   3.0507469264157150E-003   3.3830532462746365E-003   3.7133161840601225E-003   4.0413439847122312E-003   4.3669401266159813E-003   4.6899084232202570E-003   5.0100541762162498E-003   5.3271843925241091E-003   5.6411079068446890E-003   5.9516354925792658E-003   6.2585799801648800E-003   6.5617563647679678E-003   6.8609819212510637E-003   7.1560763111448988E-003   7.4468616922026554E-003   7.7331628259836860E-003   8.0148071796346532E-003   8.2916250346514175E-003   8.5634495834678859E-003   8.8301170339708523E-003   9.0914667037826913E-003   9.3473411215818647E-003   9.5975861158085207E-003   9.8420509126460054E-003   1.0080588223188691E-002   1.0313054332119709E-002   1.0539309187160506E-002   1.0759216476909250E-002   1.0972643720834507E-002   1.1179462340801138E-002   1.1379547744198804E-002   1.1572779395373156E-002   1.1759040890542360E-002   1.1938220024219515E-002   1.2110208860961258E-002   1.2274903796491099E-002   1.2432205621874470E-002   1.2582019583008364E-002   1.2724255436336152E-002   1.2858827504929171E-002   1.2985654727862728E-002   1.3104660711061422E-002   1.3215773771321104E-002   1.3318926980343759E-002   1.3414058205140300E-002   1.3501110145035300E-002   1.3580030364780948E-002   1.3650771329765166E-002   1.3713290429756941E-002   1.3767550008314144E-002   1.3813517383772622E-002   1.3851164868816879E-002   1.3880469787579230E-002   1.3901414489520703E-002   1.3913986358563835E-002   1.3918177823656508E-002   1.3913986358691011E-002   1.3901414489360525E-002   1.3880469787732469E-002   1.3851164868788512E-002   1.3813517383659685E-002   1.3767550008452256E-002   1.3713290429715558E-002   1.3650771329654005E-002   1.3580030365065637E-002   1.3501110144613054E-002   1.3414058205565141E-002   1.3318926979971682E-002   1.3215773771565437E-002   1.3104660710890476E-002   1.2985654728116691E-002   1.2858827504527548E-002   1.2724255436847326E-002   1.2582019582465437E-002   1.2432205622271209E-002   1.2274903796390069E-002   1.2110208860926175E-002   1.1938220024194951E-002   1.1759040890538863E-002   1.1572779395448235E-002   1.1379547744222229E-002   1.1179462340798918E-002   1.0972643720563696E-002   1.0759216477207317E-002   1.0539309186978041E-002   1.0313054332241861E-002   1.0080588223243758E-002   9.8420509125237143E-003   9.5975861159085241E-003   9.3473411214143320E-003   9.0914667039509733E-003   8.8301170338814516E-003   8.5634495836338642E-003   8.2916250343917364E-003   8.0148071799486797E-003   7.7331628256037399E-003   7.4468616925552344E-003   7.1560763110114500E-003   6.8609819212037682E-003   6.5617563648442401E-003   6.2585799800455866E-003   5.9516354927234283E-003   5.6411079067256176E-003   5.3271843926143703E-003   5.0100541761745054E-003   4.6899084232258081E-003   4.3669401266218655E-003   4.0413439846888055E-003   3.7133161840719464E-003   3.3830532462680862E-003   3.0507469264506870E-003   2.7165745891262194E-003   2.3807060667525581E-003   2.0433475427146242E-003   1.7047461227159277E-003   1.3651113403707615E-003   1.0246279902944022E-003   6.8349654863536502E-004   3.4189337869455771E-004   3.3887735638116201E-004   6.7746756926145846E-004   1.0155905785056429E-003   1.3530714051845916E-003   1.6897113161181698E-003   2.0253270307993843E-003   2.3597108987687410E-003   2.6926182575184310E-003   3.0238447661621315E-003   3.3532219039188460E-003   3.6805737349933088E-003   4.0057101529280548E-003   4.3284363631062028E-003   4.6485579099390106E-003   4.9658818120362769E-003   5.2802167799883559E-003   5.5913733328016857E-003   5.8991639146654951E-003   6.2034030042357191E-003   6.5039072290333788E-003   6.8004954738662970E-003   7.0929889895783305E-003   7.3812115019260549E-003   7.6649893143702075E-003   7.9441514167721827E-003   8.2185295832530869E-003   8.4879584769811389E-003   8.7522757468876389E-003   9.0113221279759514E-003   9.2649415320331663E-003   9.5129811481016180E-003   9.7552915281982067E-003   9.9917266796195614E-003   1.0222144154084734E-002   1.0446405129164171E-002   1.0664374496342721E-002   1.0875920938505534E-002   1.1080917010423352E-002   1.1279239215878478E-002   1.1470768079709370E-002   1.1655388222079677E-002   1.1832988425623747E-002   1.2003461704013119E-002   1.2166705364696107E-002   1.2322621072007434E-002   1.2471114904840874E-002   1.2612097414434809E-002   1.2745483676570690E-002   1.2871193344833887E-002   1.2989150696086194E-002   1.3099284677972389E-002   1.3201528951859776E-002   1.3295821930180973E-002   1.3382106816585915E-002   1.3460331638317224E-002   1.3530449276940248E-002   1.3592417498525133E-002   1.3646198977569857E-002   1.3691761319624240E-002   1.3729077080757213E-002   1.3758123785604370E-002   1.3778883937214714E-002   1.3791345032662577E-002   1.3795499564870306E-002   1.3791345032513891E-002   1.3778883937394321E-002   1.3758123785484327E-002   1.3729077080840812E-002   1.3691761319597318E-002   1.3646198977495777E-002   1.3592417498608705E-002   1.3530449276966117E-002   1.3460331638163597E-002   1.3382106816780037E-002   1.3295821929999910E-002   1.3201528952031000E-002   1.3099284677881642E-002   1.2989150696189000E-002   1.2871193344589693E-002   1.2745483676993130E-002   1.2612097413967016E-002   1.2471114905161840E-002   1.2322621071825718E-002   1.2166705364708957E-002   1.2003461704100576E-002   1.1832988425628743E-002   1.1655388221970209E-002   1.1470768079863608E-002   1.1279239215675863E-002   1.1080917010626662E-002   1.0875920938382827E-002   1.0664374496497070E-002   1.0446405129008712E-002   1.0222144154107077E-002   9.9917266795910287E-003   9.7552915282283215E-003   9.5129811480783588E-003   9.2649415321983120E-003   9.0113221277181854E-003   8.7522757470766543E-003   8.4879584768150496E-003   8.2185295833981931E-003   7.9441514165774219E-003   7.6649893146986670E-003   7.3812115016150259E-003   7.0929889897394238E-003   6.8004954737903023E-003   6.5039072291418476E-003   6.2034030041180910E-003   5.8991639147400465E-003   5.5913733328035731E-003   5.2802167799756994E-003   4.9658818120246750E-003   4.6485579099105889E-003   4.3284363631850287E-003   4.0057101528523376E-003   3.6805737350292800E-003   3.3532219039340561E-003   3.0238447661417034E-003   2.6926182575341961E-003   2.3597108987684079E-003   2.0253270307974969E-003   1.6897113160822541E-003   1.3530714052356063E-003   1.0155905784697827E-003   6.7746756928005469E-004   3.3887735635734773E-004   3.3580671843858045E-004   6.7132959126225966E-004   1.0063899922654329E-003   1.3408142901734088E-003   1.6744055159856330E-003   2.0069818882011425E-003   2.3383376851795479E-003   2.6682308228009877E-003   2.9964588448226914E-003   3.3228544976650065E-003   3.6472432520636699E-003   3.9694366643556744E-003   4.2892416954242174E-003   4.6064656507192048E-003   4.9209172981821148E-003   5.2324070807495682E-003   5.5407472349008335E-003   5.8457519021174464E-003   6.1472372429055566E-003   6.4450215437529268E-003   6.7389253295656593E-003   7.0287714700645321E-003   7.3143852847468160E-003   7.5955946513830419E-003   7.8722301048239629E-003   8.1441249430990181E-003   8.4111153240744585E-003   8.6730403667044653E-003   8.9297422437142338E-003   9.1810662828715195E-003   9.4268610514082196E-003   9.6669784541493220E-003   9.9012738200515704E-003   1.0129605985589651E-002   1.0351837386620488E-002   1.0567834134446286E-002   1.0777466098885302E-002   1.0980606988456931E-002   1.1177134420884194E-002   1.1366930003378073E-002   1.1549879396866136E-002   1.1725872390842995E-002   1.1894802965019657E-002   1.2056569355258673E-002   1.2211074114588938E-002   1.2358224170326448E-002   1.2497930882770902E-002   1.2630110094795588E-002   1.2754682185795008E-002   1.2871572116920527E-002   1.2980709479071484E-002   1.3082028530679912E-002   1.3175468243186217E-002   1.3260972331962162E-002   1.3338489293948486E-002   1.3407972437243842E-002   1.3469379909003931E-002   1.3522674720639671E-002   1.3567824770810422E-002   1.3604802864392584E-002   1.3633586726761959E-002   1.3654159022132129E-002   1.3666507357422947E-002   1.3670624296005768E-002   1.3666507357703944E-002   1.3654159021751017E-002   1.3633586727088393E-002   1.3604802864168486E-002   1.3567824770884557E-002   1.3522674720723354E-002   1.3469379908884943E-002   1.3407972437276039E-002   1.3338489293973396E-002   1.3260972331999882E-002   1.3175468243155006E-002   1.3082028530645634E-002   1.2980709479043978E-002   1.2871572116958219E-002   1.2754682185850741E-002   1.2630110094610097E-002   1.2497930882950092E-002   1.2358224170238241E-002   1.2211074114678366E-002   1.2056569355241104E-002   1.1894802964918821E-002   1.1725872390903641E-002   1.1549879396954649E-002   1.1366930003127662E-002   1.1177134421231305E-002   1.0980606988157782E-002   1.0777466099109095E-002   1.0567834134235121E-002   1.0351837386780943E-002   1.0129605985622264E-002   9.9012738199211747E-003   9.6669784542180726E-003   9.4268610514655904E-003   9.1810662826517231E-003   8.9297422440796914E-003   8.6730403663026479E-003   8.4111153243684456E-003   8.1441249430267704E-003   7.8722301048434473E-003   7.5955946512519801E-003   7.3143852848600588E-003   7.0287714700151827E-003   6.7389253296039620E-003   6.4450215437450442E-003   6.1472372429204891E-003   5.8457519021032356E-003   5.5407472348648068E-003   5.2324070807306944E-003   4.9209172982394023E-003   4.6064656507514012E-003   4.2892416952982626E-003   3.9694366644399959E-003   3.6472432521252873E-003   3.3228544975417718E-003   2.9964588449006291E-003   2.6682308227736762E-003   2.3383376851492388E-003   2.0069818882425539E-003   1.6744055159914617E-003   1.3408142901450426E-003   1.0063899922834185E-003   6.7132959125215663E-004   3.3580671842992071E-004   3.3268332096292319E-004   6.6508632202810780E-004   9.9703178584076291E-004   1.3283473918768163E-003   1.6588379555868560E-003   1.9883231797659384E-003   2.3165993143943187E-003   2.6434269886160822E-003   2.9686056684321560E-003   3.2919693262173366E-003   3.6133448156709935E-003   3.9325453688427991E-003   4.2493797298815972E-003   4.5636569954966566E-003   4.8751877119915799E-003   5.1837840852285710E-003   5.4892600970375405E-003   5.7914316182159364E-003   6.0901165154414461E-003   6.3851347669443559E-003   6.6763085639586217E-003   6.9634624214242047E-003   7.2464232835312004E-003   7.5250206250808693E-003   7.7990865564464551E-003   8.0684559228876296E-003   8.3329664045157514E-003   8.5924586127850144E-003   8.8467761886821261E-003   9.0957658918522366E-003   9.3392776988412418E-003   9.5771648880360605E-003   9.8092841293512256E-003   1.0035495573043174E-002   1.0255662928511322E-002   1.0469653550654545E-002   1.0677338517818047E-002   1.0878592708244539E-002   1.1073294877768425E-002   1.1261327729519155E-002   1.1442577987542779E-002   1.1616936462414240E-002   1.1784298117445191E-002   1.1944562133554437E-002   1.2097631966390299E-002   1.2243415408515423E-002   1.2381824640140704E-002   1.2512776286718208E-002   1.2636191464970137E-002   1.2751995833535923E-002   1.2860119633646583E-002   1.2960497737332544E-002   1.3053069678454599E-002   1.3137779696728580E-002   1.3214576765892605E-002   1.3283414627416223E-002   1.3344251815764263E-002   1.3397051687101369E-002   1.3441782436400151E-002   1.3478417120366293E-002   1.3506933673446020E-002   1.3527314917082200E-002   1.3539548576529919E-002   1.3543627281706938E-002   1.3539548576375987E-002   1.3527314917373162E-002   1.3506933673154725E-002   1.3478417120526026E-002   1.3441782436473260E-002   1.3397051686844602E-002   1.3344251816056626E-002   1.3283414627241863E-002   1.3214576765931810E-002   1.3137779696670571E-002   1.3053069678597207E-002   1.2960497737076082E-002   1.2860119634000300E-002   1.2751995833275298E-002   1.2636191465055208E-002   1.2512776286731336E-002   1.2381824640115169E-002   1.2243415408611041E-002   1.2097631966208527E-002   1.1944562133670039E-002   1.1784298117497566E-002   1.1616936462221839E-002   1.1442577987730851E-002   1.1261327729514409E-002   1.1073294877560036E-002   1.0878592708365609E-002   1.0677338517933094E-002   1.0469653550498198E-002   1.0255662928516152E-002   1.0035495573068820E-002   9.8092841293914435E-003   9.5771648880576266E-003   9.3392776986964410E-003   9.0957658920305107E-003   8.8467761884407636E-003   8.5924586131143066E-003   8.3329664042904594E-003   8.0684559229104169E-003   7.7990865565062406E-003   7.5250206250911666E-003   7.2464232835372788E-003   6.9634624214053031E-003   6.6763085639274244E-003   6.3851347668594238E-003   6.0901165156303505E-003   5.7914316180500136E-003   5.4892600971507277E-003   5.1837840852630990E-003   4.8751877119018738E-003   4.5636569954959905E-003   4.2493797299559266E-003   3.9325453688548451E-003   3.6133448155142855E-003   3.2919693263535055E-003   2.9686056683806972E-003   2.6434269885727835E-003   2.3165993145325969E-003   1.9883231796376521E-003   1.6588379556363164E-003   1.3283473918871969E-003   9.9703178582610796E-004   6.6508632203604590E-004   3.3268332093433495E-004   3.2950905334705460E-004   6.5874153544120961E-004   9.8752161238213620E-004   1.3156782380651100E-003   1.6430180318955934E-003   1.9693621648929627E-003   2.2945089028245658E-003   2.6182217157462162E-003   2.9403020327565255E-003   3.2605850079923115E-003   3.5788988550304879E-003   3.8950584957051504E-003   4.2088744823258750E-003   4.5201577322062647E-003   4.8287205989133719E-003   5.1343770793912391E-003   5.4369429304854666E-003   5.7362357765966543E-003   6.0320752246340037E-003   6.3242829653518129E-003   6.6126828868884324E-003   6.8971011772247515E-003   7.1773664280846416E-003   7.4533097407611937E-003   7.7247648240309497E-003   7.9915680976889725E-003   8.2535587870846694E-003   8.5105790230999290E-003   8.7624739340919078E-003   9.0090917412517513E-003   9.2502838483312644E-003   9.4859049307407517E-003   9.7158130245627028E-003   9.9398696095580608E-003   1.0157939693829832E-002   1.0369891895388950E-002   1.0575598518268725E-002   1.0774935633355076E-002   1.0967783149366417E-002   1.1154024886488756E-002   1.1333548646500713E-002   1.1506246279109344E-002   1.1672013748074694E-002   1.1830751191822420E-002   1.1982362987684292E-002   1.2126757801913080E-002   1.2263848654024190E-002   1.2393552960213272E-002   1.2515792589523400E-002   1.2630493905952722E-002   1.2737587817495011E-002   1.2837009811950961E-002   1.2928700002141413E-002   1.3012603155923452E-002   1.3088668733705622E-002   1.3156850915883256E-002   1.3217108633711228E-002   1.3269405588517358E-002   1.3313710281124547E-002   1.3349996023315047E-002   1.3378240958097365E-002   1.3398428073274737E-002   1.3410545207759278E-002   1.3414585064092932E-002   1.3410545208064423E-002   1.3398428072862512E-002   1.3378240958468290E-002   1.3349996023162308E-002   1.3313710280940722E-002   1.3269405588922978E-002   1.3217108633300945E-002   1.3156850916146406E-002   1.3088668733549011E-002   1.3012603156084254E-002   1.2928700001972340E-002   1.2837009812187730E-002   1.2737587817235857E-002   1.2630493906023332E-002   1.2515792589592539E-002   1.2393552960114573E-002   1.2263848654114423E-002   1.2126757801931343E-002   1.1982362987485062E-002   1.1830751192035555E-002   1.1672013748022347E-002   1.1506246279055415E-002   1.1333548646522057E-002   1.1154024886455172E-002   1.0967783149549298E-002   1.0774935633285992E-002   1.0575598518056922E-002   1.0369891895542549E-002   1.0157939693856866E-002   9.9398696095853722E-003   9.7158130245436347E-003   9.4859049307352283E-003   9.2502838482675376E-003   9.0090917413044036E-003   8.7624739341946034E-003   8.5105790228325595E-003   8.2535587873913407E-003   7.9915680974279868E-003   7.7247648241696165E-003   7.4533097406596360E-003   7.1773664281909177E-003   6.8971011771663537E-003   6.6126828869572662E-003   6.3242829653589738E-003   6.0320752245395237E-003   5.7362357766965744E-003   5.4369429303628425E-003   5.1343770794707311E-003   4.8287205988837845E-003   4.5201577322156461E-003   4.2088744823373103E-003   3.8950584956045642E-003   3.5788988552059031E-003   3.2605850078963883E-003   2.9403020327539720E-003   2.6182217158390864E-003   2.2945089026663035E-003   1.9693621650210824E-003   1.6430180318409149E-003   1.3156782380653320E-003   9.8752161239612501E-004   6.5874153544009939E-004   3.2950905333478664E-004   3.2628583732929872E-004   6.5229906930674986E-004   9.7786522057763392E-004   1.3028144830855570E-003   1.6269552988151803E-003   1.9501102922244717E-003   2.2720797843618357E-003   2.5926302151939584E-003   2.9115650115297820E-003   3.2287204684778859E-003   3.5439261373386710E-003   3.8569986395144973E-003   4.1677503627965962E-003   4.4759940716877500E-003   4.7815439548944960E-003   5.0842158287216499E-003   5.3838272498805129E-003   5.6801976279624578E-003   5.9731483303545607E-003   6.2625027928319144E-003   6.5480866234323143E-003   6.8297277079263363E-003   7.1072563141110212E-003   7.3805051913535813E-003   7.6493096750842593E-003   7.9135077800394082E-003   8.1729403039222381E-003   8.4274509178339230E-003   8.6768862629182930E-003   8.9210960423691255E-003   9.1599331093371594E-003   9.3932535600074196E-003   9.6209168142433743E-003   9.8427857048806189E-003   1.0058726557446329E-002   1.0268609271213647E-002   1.0472307398016856E-002   1.0669698216708379E-002   1.0860662808189647E-002   1.1045086126859172E-002   1.1222857068436287E-002   1.1393868537961593E-002   1.1558017514449903E-002   1.1715205111122118E-002   1.1865336636027957E-002   1.2008321649606191E-002   1.2144074017043760E-002   1.2272511961917587E-002   1.2393558113776570E-002   1.2507139557172808E-002   1.2613187871320986E-002   1.2711639175956857E-002   1.2802434165859577E-002   1.2885518149024500E-002   1.2960841077516994E-002   1.3028357580733008E-002   1.3088026987166546E-002   1.3139813356257302E-002   1.3183685492453745E-002   1.3219616969428249E-002   1.3247586144167517E-002   1.3267576168251111E-002   1.3279575001421795E-002   1.3283575415717924E-002   1.3279575001275135E-002   1.3267576168482675E-002   1.3247586143969980E-002   1.3219616969454673E-002   1.3183685492662967E-002   1.3139813355869071E-002   1.3088026987658305E-002   1.3028357580304351E-002   1.2960841077720553E-002   1.2885518148973429E-002   1.2802434165894799E-002   1.2711639175868400E-002   1.2613187871386544E-002   1.2507139557257518E-002   1.2393558113662773E-002   1.2272511962068938E-002   1.2144074016774697E-002   1.2008321649748271E-002   1.1865336636157714E-002   1.1715205110943816E-002   1.1558017514409796E-002   1.1393868538249891E-002   1.1222857068165365E-002   1.1045086126976383E-002   1.0860662808093308E-002   1.0669698216703966E-002   1.0472307398174091E-002   1.0268609271133905E-002   1.0058726557502340E-002   9.8427857046870515E-003   9.6209168143681079E-003   9.3932535598202915E-003   9.1599331096885728E-003   8.9210960421465813E-003   8.6768862629206245E-003   8.4274509179916579E-003   8.1729403036504555E-003   7.9135077803837439E-003   7.6493096747613509E-003   7.3805051916597808E-003   7.1072563138493972E-003   6.8297277080326402E-003   6.5480866233993962E-003   6.2625027928648325E-003   5.9731483303009925E-003   5.6801976279881039E-003   5.3838272499873163E-003   5.0842158285561156E-003   4.7815439549968586E-003   4.4759940716986302E-003   4.1677503627676193E-003   3.8569986395786127E-003   3.5439261372106623E-003   3.2287204685367832E-003   2.9115650115688618E-003   2.5926302151043634E-003   2.2720797844855145E-003   1.9501102921305469E-003   1.6269552988292801E-003   1.3028144831069843E-003   9.7786522056253489E-004   6.5229906931218995E-004   3.2628583730581751E-004   3.2301562560754782E-004   6.4576282312178712E-004   9.6806845066543801E-004   1.2897639030392538E-003   1.6106594622561365E-003   1.9305791903736491E-003   2.2493255047862926E-003   2.5666679361664446E-003   2.8824119466849263E-003   3.1963949302631356E-003   3.5084477526172719E-003   3.8183887471259226E-003   4.1260321604164041E-003   4.4311926311730865E-003   4.7336862100085808E-003   5.0333305576254483E-003   5.3299450594634923E-003   5.6233509327485720E-003   5.9133713339944993E-003   6.1998314674848176E-003   6.4825586862403695E-003   6.7613826000880728E-003   7.0361351748255974E-003   7.3066508351493642E-003   7.5727665619880202E-003   7.8343219938363795E-003   8.0911595193717822E-003   8.3431243741431960E-003   8.5900647345045211E-003   8.8318318047870825E-003   9.0682799135217707E-003   9.2992665919779949E-003   9.5246526695361711E-003   9.7443023483655411E-003   9.9580832922869789E-003   1.0165866700570070E-002   1.0367527389403830E-002   1.0562943864931507E-002   1.0751998397049212E-002   1.0934577089561248E-002   1.1110569949587257E-002   1.1279870953043392E-002   1.1442378107412943E-002   1.1597993515375826E-002   1.1746623431580727E-002   1.1888178319572618E-002   1.2022572906040030E-002   1.2149726231750591E-002   1.2269561699907172E-002   1.2382007122618222E-002   1.2486994764360548E-002   1.2584461381911716E-002   1.2674348263741475E-002   1.2756601263614220E-002   1.2831170834889494E-002   1.2898012058172759E-002   1.2957084671400165E-002   1.3008353090143865E-002   1.3051786432698886E-002   1.3087358536123916E-002   1.3115047973154714E-002   1.3134838064512655E-002   1.3146716889793270E-002   1.3150677293532004E-002   1.3146716889704674E-002   1.3134838064663257E-002   1.3115047972949490E-002   1.3087358536378046E-002   1.3051786432471263E-002   1.3008353090326941E-002   1.2957084671138264E-002   1.2898012058496791E-002   1.2831170834754921E-002   1.2756601263530065E-002   1.2674348263816790E-002   1.2584461381925385E-002   1.2486994764335818E-002   1.2382007122588995E-002   1.2269561700042203E-002   1.2149726231482166E-002   1.2022572906304541E-002   1.1888178319450382E-002   1.1746623431610703E-002   1.1597993515321731E-002   1.1442378107648726E-002   1.1279870952521198E-002   1.1110569950093796E-002   1.0934577089280917E-002   1.0751998397246582E-002   1.0562943864820096E-002   1.0367527389416514E-002   1.0165866700549531E-002   9.9580832922008256E-003   9.7443023486223912E-003   9.5246526693217315E-003   9.2992665923005424E-003   9.0682799130946401E-003   8.8318318051028299E-003   8.5900647342869729E-003   8.3431243742176087E-003   8.0911595194626817E-003   7.8343219936983233E-003   7.5727665621330709E-003   7.3066508349087789E-003   7.0361351750207746E-003   6.7613826000733623E-003   6.4825586863031526E-003   6.1998314672710997E-003   5.9133713342633953E-003   5.6233509325766540E-003   5.3299450594438413E-003   5.0333305577256460E-003   4.7336862099426891E-003   4.4311926311707550E-003   4.1260321603673877E-003   3.8183887472176825E-003   3.5084477525722524E-003   3.1963949303195904E-003   2.8824119465824527E-003   2.5666679363093858E-003   2.2493255046290295E-003   1.9305791904542513E-003   1.6106594622827264E-003   1.2897639029931796E-003   9.6806845068159175E-004   6.4576282312300837E-004   3.2301562559700070E-004   3.1970040073192596E-004   6.3913675537341508E-004   9.5813723123605588E-004   1.2765343907914506E-003   1.5941403731150050E-003   1.9107806628377855E-003   2.2262598106448372E-003   2.5403505586494290E-003   2.8528604373181388E-003   3.1636278992710487E-003   3.4724851024672265E-003   3.7792521029315074E-003   4.0837450283746080E-003   4.3857804181728355E-003   4.6851762094998195E-003   4.9817519338897220E-003   5.2753288289388856E-003   5.5657299449525244E-003   5.8527802536152418E-003   6.1363067483545253E-003   6.4161385556492645E-003   6.6921070291574569E-003   6.9640458583670739E-003   7.2317911640253918E-003   7.4951815989962034E-003   7.7540584435095150E-003   8.0082657013434977E-003   8.2576501949244152E-003   8.5020616529760673E-003   8.7413528082259662E-003   8.9753794760117911E-003   9.2040006522247086E-003   9.4270785864163376E-003   9.6444788755567501E-003   9.8560705350430045E-003   1.0061726085773826E-002   1.0261321623791675E-002   1.0454736899935479E-002   1.0641855389000310E-002   1.0822564361138265E-002   1.0996754949114562E-002   1.1164322213646383E-002   1.1325165207399068E-002   1.1479187034174110E-002   1.1626294908095858E-002   1.1766400209778538E-002   1.1899418537717976E-002   1.2025269761897883E-002   1.2143878069251268E-002   1.2255172010410154E-002   1.2359084543304477E-002   1.2455553071884451E-002   1.2544519485146122E-002   1.2625930191219048E-002   1.2699736150099339E-002   1.2765892902852627E-002   1.2824360598127360E-002   1.2875104016866423E-002   1.2918092592439367E-002   1.2953300430152970E-002   1.2980706321580604E-002   1.3000293758806875E-002   1.3012050942296211E-002   1.3015970790909298E-002   1.3012050942526360E-002   1.3000293758489989E-002   1.2980706321925856E-002   1.2953300429841857E-002   1.2918092592639485E-002   1.2875104016842415E-002   1.2824360598074319E-002   1.2765892902847173E-002   1.2699736150076968E-002   1.2625930191332554E-002   1.2544519485055708E-002   1.2455553071964984E-002   1.2359084543174609E-002   1.2255172010477405E-002   1.2143878069131336E-002   1.2025269762133473E-002   1.1899418537644951E-002   1.1766400209697714E-002   1.1626294908060913E-002   1.1479187034320493E-002   1.1325165207201865E-002   1.1164322213985861E-002   1.0996754948735921E-002   1.0822564361452847E-002   1.0641855388678095E-002   1.0454736900209038E-002   1.0261321623696584E-002   1.0061726085707989E-002   9.8560705352349620E-003   9.6444788752657329E-003   9.4270785867603402E-003   9.2040006516937722E-003   8.9753794765702333E-003   8.7413528077704139E-003   8.5020616533877935E-003   8.2576501946752812E-003   8.0082657013965108E-003   7.7540584434979409E-003   7.4951815990120796E-003   7.2317911641711363E-003   6.9640458582180820E-003   6.6921070292245144E-003   6.4161385553989092E-003   6.1363067487667511E-003   5.8527802532650774E-003   5.5657299451656872E-003   5.2753288288306388E-003   4.9817519339449001E-003   4.6851762094751170E-003   4.3857804181864912E-003   4.0837450284718080E-003   3.7792521027433801E-003   3.4724851026349812E-003   3.1636278990939681E-003   2.8528604374934430E-003   2.5403505584883912E-003   2.2262598107966602E-003   1.9107806627730595E-003   1.5941403730783121E-003   1.2765343908547333E-003   9.5813723118659544E-004   6.3913675540544501E-004   3.1970040070372630E-004   3.1634217374387763E-004   6.3242488132841945E-004   9.4807757504244972E-004   1.2631339512664264E-003   1.5774080218609043E-003   1.8907266785589405E-003   2.2028966429857855E-003   2.5136939821563953E-003   2.8229283286984597E-003   3.1304391539030973E-003   3.4360598865521563E-003   3.7396123138199178E-003   4.0409144686146536E-003   4.3397848138354567E-003   4.6360431977831018E-003   4.9295110472945547E-003   5.2200114755438509E-003   5.5073693913392230E-003   5.7914116004427196E-003   6.0719669159675638E-003   6.3488662519699535E-003   6.6219427357857574E-003   6.8910317988588599E-003   7.1559712822732990E-003   7.4166015295684673E-003   7.6727654864021666E-003   7.9243087927987066E-003   8.1710798750684877E-003   8.4129300407761454E-003   8.6497135621738108E-003   8.8812877707433735E-003   9.1075131355535799E-003   9.3282533544026824E-003   9.5433754288246631E-003   9.7527497504652505E-003   9.9562501727392672E-003   1.0153754092662559E-002   1.0345142519828820E-002   1.0530300149722005E-002   1.0709115434246519E-002   1.0881480646044495E-002   1.1047291945860904E-002   1.1206449443459721E-002   1.1358857257050603E-002   1.1504423574311917E-002   1.1643060701897356E-002   1.1774685124857243E-002   1.1899217550287000E-002   1.2016582959966549E-002   1.2126710653538098E-002   1.2229534289840638E-002   1.2324991929260232E-002   1.2413026069079736E-002   1.2493583678639508E-002   1.2566616231851124E-002   1.2632079734515578E-002   1.2689934753814192E-002   1.2740146438491695E-002   1.2782684542429368E-002   1.2817523442465839E-002   1.2844642151250030E-002   1.2864024334769297E-002   1.2875658316742200E-002   1.2879537089494381E-002   1.2875658316718774E-002   1.2864024334752089E-002   1.2844642151352531E-002   1.2817523442347878E-002   1.2782684542448464E-002   1.2740146438540267E-002   1.2689934753731522E-002   1.2632079734647195E-002   1.2566616231747735E-002   1.2493583678624631E-002   1.2413026069203373E-002   1.2324991929014151E-002   1.2229534290142091E-002   1.2126710653384887E-002   1.2016582960069272E-002   1.1899217550197350E-002   1.1774685124670448E-002   1.1643060702190899E-002   1.1504423574260014E-002   1.1358857256946769E-002   1.1206449443625116E-002   1.1047291945584320E-002   1.0881480646368374E-002   1.0709115433951366E-002   1.0530300150007638E-002   1.0345142519513101E-002   1.0153754092840334E-002   9.9562501728448771E-003   9.7527497502639671E-003   9.5433754289791228E-003   9.3282533541630686E-003   9.1075131360345285E-003   8.8812877702260651E-003   8.6497135625447918E-003   8.4129300405167695E-003   8.1710798752852309E-003   7.9243087926510747E-003   7.6727654864823247E-003   7.4166015295397680E-003   7.1559712821548938E-003   6.8910317989932524E-003   6.6219427356987159E-003   6.3488662522028783E-003   6.0719669155794298E-003   5.7914116008036531E-003   5.5073693910913102E-003   5.2200114756937865E-003   4.9295110472070136E-003   4.6360431978595962E-003   4.3397848137675110E-003   4.0409144685620846E-003   3.7396123139593063E-003   3.4360598864374703E-003   3.1304391540722953E-003   2.8229283285056694E-003   2.5136939822540949E-003   2.2028966429156749E-003   1.8907266786071242E-003   1.5774080218717845E-003   1.2631339512297335E-003   9.4807757509424162E-004   6.3242488128345542E-004   3.1634217375209328E-004   3.1294298300266199E-004   6.2563127019943376E-004   9.3789557564794013E-004   1.2495706961834774E-003   1.5604725316447077E-003   1.8704293663149851E-003   2.1792501269679576E-003   2.4867143167712769E-003   2.7926337010837354E-003   3.0968487327067695E-003   3.3991940881039628E-003   3.6994932965707106E-003   3.9975663157715280E-003   4.2932335554985990E-003   4.5863167998996257E-003   4.8766393919104090E-003   5.1640263448087254E-003   5.4483044459364693E-003   5.7293023629505502E-003   6.0068507415697026E-003   6.2807823159949372E-003   6.5509319995309401E-003   6.8171369927034764E-003   7.0792368737502276E-003   7.3370737011928533E-003   7.5904921043306040E-003   7.8393393779550014E-003   8.0834655761405916E-003   8.3227235985245951E-003   8.5569692825618882E-003   8.7860614868552345E-003   9.0098621788928801E-003   9.2282365157028146E-003   9.4410529264901122E-003   9.6481831901985560E-003   9.8495025147548043E-003   1.0044889609299723E-002   1.0234226759040788E-002   1.0417399896794854E-002   1.0594298667562840E-002   1.0764816500445196E-002   1.0928850667821899E-002   1.1086302349614052E-002   1.1237076693012549E-002   1.1381082866943393E-002   1.1518234120464488E-002   1.1648447830392372E-002   1.1771645555982591E-002   1.1887753081558705E-002   1.1996700463869803E-002   1.2098422073120396E-002   1.2192856633044424E-002   1.2279947256728097E-002   1.2359641481989814E-002   1.2431891301723286E-002   1.2496653194593643E-002   1.2553888148230941E-002   1.2603561686070464E-002   1.2645643885859786E-002   1.2680109397556899E-002   1.2706937461206991E-002   1.2726111914868887E-002   1.2737621209130690E-002   1.2741458411487910E-002   1.2737621209147593E-002   1.2726111914960647E-002   1.2706937461044121E-002   1.2680109397687322E-002   1.2645643885828700E-002   1.2603561686029441E-002   1.2553888148373715E-002   1.2496653194353655E-002   1.2431891301894787E-002   1.2359641482019165E-002   1.2279947256545604E-002   1.2192856633315166E-002   1.2098422072792922E-002   1.1996700464047466E-002   1.1887753081505387E-002   1.1771645556057225E-002   1.1648447830386849E-002   1.1518234120515697E-002   1.1381082866684239E-002   1.1237076693356357E-002   1.1086302349187754E-002   1.0928850668284001E-002   1.0764816500042268E-002   1.0594298667905927E-002   1.0417399896542945E-002   1.0234226759338688E-002   1.0044889609018726E-002   9.8495025147395387E-003   9.6481831903748039E-003   9.4410529263689869E-003   9.2282365158445345E-003   9.0098621786227628E-003   8.7860614871935749E-003   8.5569692823605770E-003   8.3227235985044445E-003   8.0834655761162499E-003   7.8393393781008291E-003   7.5904921041788365E-003   7.3370737013292997E-003   7.0792368737127576E-003   6.8171369926399716E-003   6.5509319995846749E-003   6.2807823159616305E-003   6.0068507417729844E-003   5.7293023626378003E-003   5.4483044461430818E-003   5.1640263448366475E-003   4.8766393917320516E-003   4.5863167999775634E-003   4.2932335555400658E-003   3.9975663157956198E-003   3.6994932964845018E-003   3.3991940881270555E-003   3.0968487326492600E-003   2.7926337011971447E-003   2.4867143167519035E-003   2.1792501269846110E-003   1.8704293662482607E-003   1.5604725316689105E-003   1.2495706962001862E-003   9.3789557560813863E-004   6.2563127024228837E-004   3.1294298296524747E-004   3.0950489278480653E-004   6.1876004292038544E-004   9.2759740322112538E-004   1.2358528391345214E-003   1.5433441526560010E-003   1.8499010057004828E-003   2.1553345640159538E-003   2.4594278725069696E-003   2.7619948595758448E-003   3.0628769210212514E-003   3.3619099620809667E-003   3.6589192610390064E-003   3.9537267211049443E-003   4.2461547215849604E-003   4.5360270025688321E-003   4.8231688464787092E-003   5.1074071880008454E-003   5.3885707154016638E-003   5.6664899747073116E-003   5.9409974739088600E-003   6.2119277778850401E-003   6.4791176151581809E-003   6.7424059685288196E-003   7.0016341791996339E-003   7.2566460353326034E-003   7.5072878711204272E-003   7.7534086565095306E-003   7.9948600886257104E-003   8.2314966802452538E-003   8.4631758496285237E-003   8.6897580025100396E-003   8.9111066191337462E-003   9.1270883349093834E-003   9.3375730204958707E-003   9.5424338610863857E-003   9.7415474307948058E-003   9.9347937688907817E-003   1.0122056450987182E-002   1.0303222657685462E-002   1.0478183245607453E-002   1.0646832809625528E-002   1.0809069748281053E-002   1.0964796324364035E-002   1.1113918723229754E-002   1.1256347110246145E-002   1.1391995682893175E-002   1.1520782725380374E-002   1.1642630653712349E-002   1.1757466066919631E-002   1.1865219786718229E-002   1.1965826903015786E-002   1.2059226809926382E-002   1.2145363243939777E-002   1.2224184317621234E-002   1.2295642549339014E-002   1.2359694894122641E-002   1.2416302767603027E-002   1.2465432070351723E-002   1.2507053207406832E-002   1.2541141107587084E-002   1.2567675236315690E-002   1.2586639610793648E-002   1.2598022806804665E-002   1.2601817967502427E-002   1.2598022806699360E-002   1.2586639610883826E-002   1.2567675236358655E-002   1.2541141107441811E-002   1.2507053207562194E-002   1.2465432070170049E-002   1.2416302767719087E-002   1.2359694894172865E-002   1.2295642549338182E-002   1.2224184317412151E-002   1.2145363244175048E-002   1.2059226809761250E-002   1.1965826903214183E-002   1.1865219786669934E-002   1.1757466066826400E-002   1.1642630653626307E-002   1.1520782725610412E-002   1.1391995682660278E-002   1.1256347110452869E-002   1.1113918723018090E-002   1.0964796324736237E-002   1.0809069747840599E-002   1.0646832809949075E-002   1.0478183245349409E-002   1.0303222657870592E-002   1.0122056450792144E-002   9.9347937691256771E-003   9.7415474307757377E-003   9.5424338608563475E-003   9.3375730207780616E-003   9.1270883346795395E-003   8.9111066193768296E-003   8.6897580022830823E-003   8.4631758496136744E-003   8.2314966805471235E-003   7.9948600883935628E-003   7.7534086565781146E-003   7.5072878710914781E-003   7.2566460352865292E-003   7.0016341792541459E-003   6.7424059685902704E-003   6.4791176150583163E-003   6.2119277778812654E-003   5.9409974738161564E-003   5.6664899749520048E-003   5.3885707152440676E-003   5.1074071878718930E-003   4.8231688468062806E-003   4.5360270023085403E-003   4.2461547217404472E-003   3.9537267209455162E-003   3.6589192611834465E-003   3.3619099620615378E-003   3.0628769210076512E-003   2.7619948595299926E-003   2.4594278725127983E-003   2.1553345640070720E-003   1.8499010057671517E-003   1.5433441526166991E-003   1.2358528391386292E-003   9.2759740323528073E-004   6.1876004290134512E-004   3.0950489278586124E-004   3.0602999212159254E-004   6.1181536920462687E-004   9.1718930101347684E-004   1.2219886904218935E-003   1.5260332550500744E-003   1.8291540204963264E-003   2.1311644228314552E-003   2.4318511497147810E-003   2.7310303207973563E-003   3.0285442400826978E-003   3.3242300198929042E-003   3.6179146967793008E-003   3.9094221374815774E-003   4.1985767120152895E-003   4.4852041368045326E-003   4.7691316558191588E-003   5.0501881434568130E-003   5.3282042095328386E-003   5.6030123024141121E-003   5.8744468044701348E-003   6.1423441394632405E-003   6.4065428625861287E-003   6.6668837650909474E-003   6.9232099632837718E-003   7.1753669986677204E-003   7.4232029260119514E-003   7.6665684082478647E-003   7.9053168035735366E-003   8.1393042562842854E-003   8.3683897800426177E-003   8.5924353453499247E-003   8.8113059621612866E-003   9.0248697583378279E-003   9.2329980633741870E-003   9.4355654814637924E-003   9.6324499700111144E-003   9.8235329110863412E-003   1.0008699183443048E-002   1.0187837232260688E-002   1.0360839134852251E-002   1.0527600666644765E-002   1.0688021364139544E-002   1.0842004583710263E-002   1.0989457561034310E-002   1.1130291467317810E-002   1.1264421460411733E-002   1.1391766738700959E-002   1.1512250587750128E-002   1.1625800426883992E-002   1.1732347852998759E-002   1.1831828682344059E-002   1.1924182986624066E-002   1.2009355133398125E-002   1.2087293814109334E-002   1.2157952080512568E-002   1.2221287367757599E-002   1.2277261524249822E-002   1.2325840831524687E-002   1.2366996026491939E-002   1.2400702317633960E-002   1.2426939401405351E-002   1.2445691472582898E-002   1.2456947235517629E-002   1.2460699910255224E-002   1.2456947235601340E-002   1.2445691472472195E-002   1.2426939401390155E-002   1.2400702317789017E-002   1.2366996026340143E-002   1.2325840831700921E-002   1.2277261524075517E-002   1.2221287367822659E-002   1.2157952080387349E-002   1.2087293814396965E-002   1.2009355133124400E-002   1.1924182986902732E-002   1.1831828682004678E-002   1.1732347853140479E-002   1.1625800426891680E-002   1.1512250587863759E-002   1.1391766738480136E-002   1.1264421460625590E-002   1.1130291467183667E-002   1.0989457561122601E-002   1.0842004583550585E-002   1.0688021364383404E-002   1.0527600666436293E-002   1.0360839135044791E-002   1.0187837232087160E-002   1.0008699183544356E-002   9.8235329109986613E-003   9.6324499700110588E-003   9.4355654816436485E-003   9.2329980630767028E-003   9.0248697586400306E-003   8.8113059618077638E-003   8.5924353456650615E-003   8.3683897799536056E-003   8.1393042561807294E-003   7.9053168036628541E-003   7.6665684081971275E-003   7.4232029260765109E-003   7.1753669986858171E-003   6.9232099632446364E-003   6.6668837651074897E-003   6.4065428626014498E-003   6.1423441394373723E-003   5.8744468046225684E-003   5.6030123020453515E-003   5.3282042098140581E-003   5.0501881434844020E-003   4.7691316556282004E-003   4.4852041370530005E-003   4.1985767116863859E-003   3.9094221377910521E-003   3.6179146965883424E-003   3.3242300199738395E-003   3.0285442400418416E-003   2.7310303208633036E-003   2.4318511496712603E-003   2.1311644228573234E-003   1.8291540204394829E-003   1.5260332550832700E-003   1.2219886904337729E-003   9.1718930100043172E-004   6.1181536920346113E-004   3.0602999211426507E-004   3.0252039330957992E-004   6.0480146523067546E-004   9.0667758109697072E-004   1.2079866519082438E-003   1.5085503230987118E-003   1.8082009702328206E-003   2.1067543300448133E-003   2.4040008284146319E-003   2.6997588036568043E-003   2.9938714327064631E-003   3.2861770169002602E-003   3.5765043568857235E-003   3.8646793025206572E-003   4.1505282316273151E-003   4.4338788600505330E-003   4.7145604090486071E-003   4.9924037143161959E-003   5.2672413273537888E-003   5.5389076123683045E-003   5.8072388528487284E-003   6.0720733418656581E-003   6.3332514863438938E-003   6.5906158978656926E-003   6.8440114909678051E-003   7.0932855734286981E-003   7.3382879408167012E-003   7.5788709639389440E-003   7.8148896807095358E-003   8.0462018798557189E-003   8.2726681897872245E-003   8.4941521602052150E-003   8.7105203440923651E-003   8.9216423800759781E-003   9.1273910677682757E-003   9.3276424470929986E-003   9.5222758703479848E-003   9.7111740771668176E-003   9.8942232623933091E-003   1.0071313147316518E-002   1.0242337043258221E-002   1.0407191918071046E-002   1.0565778456010089E-002   1.0718001119307929E-002   1.0863768204485591E-002   1.1002991897194281E-002   1.1135588327287560E-002   1.1261477614905369E-002   1.1380583924090470E-002   1.1492835503108423E-002   1.1598164731762783E-002   1.1696508158511421E-002   1.1787806542031654E-002   1.1872004884064147E-002   1.1949052464277077E-002   1.2018902869077391E-002   1.2081514022391909E-002   1.2136848206669326E-002   1.2184872090472865E-002   1.2225556744178523E-002   1.2258877660147660E-002   1.2284814766528263E-002   1.2303352439266391E-002   1.2314479511338433E-002   1.2318189280399128E-002   1.2314479511361470E-002   1.2303352439263560E-002   1.2284814766559238E-002   1.2258877660122736E-002   1.2225556744212135E-002   1.2184872090251320E-002   1.2136848206997647E-002   1.2081514022221893E-002   1.2018902869134193E-002   1.1949052464216167E-002   1.1872004884081674E-002   1.1787806541965817E-002   1.1696508158694441E-002   1.1598164731636995E-002   1.1492835503161686E-002   1.1380583923930543E-002   1.1261477615192611E-002   1.1135588327010254E-002   1.1002991897394343E-002   1.0863768204264712E-002   1.0718001119560810E-002   1.0565778455765007E-002   1.0407191918212266E-002   1.0242337043188610E-002   1.0071313147392735E-002   9.8942232624149584E-003   9.7111740770738919E-003   9.5222758704797406E-003   9.3276424469133923E-003   9.1273910679346704E-003   8.9216423799461098E-003   8.7105203443280377E-003   8.4941521599646852E-003   8.2726681898892540E-003   8.0462018798176937E-003   7.8148896807662127E-003   7.5788709638724139E-003   7.3382879408819823E-003   7.0932855733197853E-003   6.8440114910243155E-003   6.5906158978205065E-003   6.3332514864052891E-003   6.0720733418417883E-003   5.8072388527382612E-003   5.5389076127163595E-003   5.2672413270822283E-003   4.9924037143322941E-003   4.7145604091099469E-003   4.4338788598906054E-003   4.1505282319580505E-003   3.8646793022224513E-003   3.5765043570516464E-003   3.2861770167630922E-003   2.9938714328329175E-003   2.6997588035388986E-003   2.4040008284974546E-003   2.1067543300209435E-003   1.8082009702533597E-003   1.5085503230714004E-003   1.2079866519136839E-003   9.0667758108420315E-004   6.0480146525521139E-004   3.0252039328793057E-004   2.9897823075841767E-004   5.9772259074863943E-004   8.9606862082125538E-004   1.1938552115111634E-003   1.4909059481476028E-003   1.7870545430076490E-003   2.0821190613020679E-003   2.3758937585272033E-003   2.6681992159189871E-003   2.9588794519975758E-003   3.2477739368920178E-003   3.5347132442045126E-003   3.8195252209070052E-003   4.1020382749268336E-003   4.3820821348411476E-003   4.6594880218295831E-003   4.9340887495136210E-003   5.2057188265844934E-003   5.4742145568442702E-003   5.7394141345592509E-003   6.0011577466430044E-003   6.2592876629861127E-003   6.5136483371900367E-003   6.7640864945045509E-003   7.0104512288986509E-003   7.2525940895631358E-003   7.4903691740677569E-003   7.7236332123882256E-003   7.9522456561017529E-003   8.1760687610952232E-003   8.3949676709258458E-003   8.6088104978735425E-003   8.8174684024071581E-003   9.0208156707080600E-003   9.2187297889744224E-003   9.4110915201601197E-003   9.5977849714620200E-003   9.7786976679667958E-003   9.9537206174584725E-003   1.0122748377638713E-002   1.0285679118711144E-002   1.0442414684935841E-002   1.0592860653452052E-002   1.0736926391220702E-002   1.0874525109807076E-002   1.1005573916015809E-002   1.1129993865307941E-002   1.1247710004167966E-002   1.1358651419905053E-002   1.1462751280967187E-002   1.1559946876340654E-002   1.1650179656742810E-002   1.1733395264721391E-002   1.1809543572333575E-002   1.1878578708494070E-002   1.1940459086337868E-002   1.1995147430457431E-002   1.2042610796757641E-002   1.2082820594067595E-002   1.2115752600817820E-002   1.2141386978960694E-002   1.2159708286707149E-002   1.2170705487811656E-002   1.2174371958004804E-002   1.2170705487896630E-002   1.2159708286703041E-002   1.2141386978937893E-002   1.2115752600706631E-002   1.2082820594241456E-002   1.2042610796707515E-002   1.1995147430433686E-002   1.1940459086336036E-002   1.1878578708517037E-002   1.1809543572238942E-002   1.1733395264879265E-002   1.1650179656582244E-002   1.1559946876456409E-002   1.1462751280903044E-002   1.1358651419968918E-002   1.1247710004205991E-002   1.1129993865075405E-002   1.1005573916274158E-002   1.0874525109607514E-002   1.0736926391438611E-002   1.0592860653180936E-002   1.0442414685225221E-002   1.0285679118533037E-002   1.0122748377781182E-002   9.9537206172589376E-003   9.7786976680744320E-003   9.5977849714590779E-003   9.4110915200009415E-003   9.2187297892825926E-003   9.0208156705278153E-003   8.8174684024038552E-003   8.6088104978299662E-003   8.3949676710109167E-003   8.1760687610546168E-003   7.9522456561830490E-003   7.7236332122389006E-003   7.4903691742582712E-003   7.2525940893717888E-003   7.0104512290526944E-003   6.7640864944764623E-003   6.5136483371388554E-003   6.2592876630856997E-003   6.0011577465490795E-003   5.7394141346039929E-003   5.4742145567215905E-003   5.2057188267026211E-003   4.9340887495241126E-003   4.6594880217815104E-003   4.3820821349250805E-003   4.1020382747165018E-003   3.8195252210981856E-003   3.5347132441048701E-003   3.2477739369968783E-003   2.9588794518834449E-003   2.6681992160386692E-003   2.3758937584576478E-003   2.0821190613041218E-003   1.7870545429790052E-003   1.4909059482022258E-003   1.1938552114783008E-003   8.9606862084989913E-004   5.9772259072699008E-004   2.9897823075542007E-004   2.9540565945262998E-004   5.9058304655623672E-004   8.8536885837831036E-004   1.1796029383461804E-003   1.4731108224464995E-003   1.7657275469061817E-003   2.0572735323587388E-003   2.3475469485938483E-003   2.6363706439990198E-003   2.9235894468880863E-003   3.2090439799739023E-003   3.4925665940634953E-003   3.7739871512700862E-003   4.0531361032036806E-003   4.3298452133777587E-003   4.6039477151372799E-003   4.8752784195670307E-003   5.1436738095109735E-003   5.4089721417804881E-003   5.6710135429068886E-003   5.9296401039603541E-003   6.1846959797123846E-003   6.4360274756046776E-003   6.6834831484782198E-003   6.9269138890096782E-003   7.1661730192891238E-003   7.4011163746250386E-003   7.6316023945236511E-003   7.8574922058470831E-003   8.0786497063541907E-003   8.2949416473637738E-003   8.5062377134030864E-003   8.7124106006590818E-003   8.9133360924034677E-003   9.1088931375388760E-003   9.2989639166410343E-003   9.4834339205529528E-003   9.6621920132370365E-003   9.8351305014365287E-003   1.0002145199534296E-002   1.0163135490158126E-002   1.0318004387659729E-002   1.0466658593515699E-002   1.0609008554735566E-002   1.0744968516042286E-002   1.0874456573364166E-002   1.0997394719745812E-002   1.1113708896946684E-002   1.1223329035882967E-002   1.1326189100183959E-002   1.1422227127975304E-002   1.1511385264208973E-002   1.1593609801544891E-002   1.1668851207950609E-002   1.1737064157902488E-002   1.1798207561005886E-002   1.1852244585278088E-002   1.1899142678480051E-002   1.1938873591029159E-002   1.1971413388347368E-002   1.1996742469713856E-002   1.2014845577066446E-002   1.2025711805363826E-002   1.2029334608819886E-002   1.2025711805319944E-002   1.2014845577033806E-002   1.1996742469750105E-002   1.1971413388534510E-002   1.1938873590594742E-002   1.1899142678967495E-002   1.1852244584869193E-002   1.1798207561269619E-002   1.1737064157802457E-002   1.1668851208010422E-002   1.1593609801465538E-002   1.1511385264387108E-002   1.1422227127720230E-002   1.1326189100324541E-002   1.1223329035829316E-002   1.1113708896940855E-002   1.0997394719843151E-002   1.0874456573164909E-002   1.0744968516287451E-002   1.0609008554581328E-002   1.0466658593667605E-002   1.0318004387428498E-002   1.0163135490336039E-002   1.0002145199302648E-002   9.8351305017795876E-003   9.6621920130056105E-003   9.4834339206005258E-003   9.2989639168568616E-003   9.1088931371094972E-003   8.9133360927194372E-003   8.7124106005814217E-003   8.5062377134286216E-003   8.2949416473210857E-003   8.0786497063926599E-003   7.8574922057060292E-003   7.6316023947652911E-003   7.4011163744170938E-003   7.1661730193827711E-003   6.9269138890344917E-003   6.6834831483169599E-003   6.4360274758242242E-003   6.1846959794976675E-003   5.9296401041061264E-003   5.6710135429173802E-003   5.4089721417348025E-003   5.1436738095183010E-003   4.8752784195081889E-003   4.6039477152287067E-003   4.3298452133157528E-003   4.0531361033190882E-003   3.7739871511666689E-003   3.4925665940945261E-003   3.2090439799436488E-003   2.9235894469243906E-003   2.6363706439241907E-003   2.3475469486532452E-003   2.0572735323157731E-003   1.7657275470174261E-003   1.4731108223349776E-003   1.1796029383997486E-003   8.8536885836654200E-004   5.9058304656023353E-004   2.9540565944274899E-004   2.9180485374602494E-004   5.8338717170947074E-004   8.7458478905955150E-004   1.1652384770707291E-003   1.4551757318974623E-003   1.7442329028327652E-003   2.0322327894416459E-003   2.3189775560410464E-003   2.6042923400183549E-003   2.8880227507436240E-003   3.1700105459261385E-003   3.4500898606777408E-003   3.7280925852388735E-003   4.0038512330272669E-003   4.2771996144984614E-003   4.5479729960472559E-003   4.8160081974512048E-003   5.0811436938845711E-003   5.3432197102050161E-003   5.6020783183726719E-003   5.8575635328140807E-003   6.1095214016777533E-003   6.3578001044219956E-003   6.6022500363598358E-003   6.8427239056010336E-003   7.0790768157020789E-003   7.3111663573570684E-003   7.5388526909530018E-003   7.7619986318769874E-003   7.9804697338318187E-003   8.1941343676835143E-003   8.4028638029398084E-003   8.6065322824222523E-003   8.8050171019127266E-003   8.9981986780195422E-003   9.1859606278599792E-003   9.3681898308027312E-003   9.5447765030626242E-003   9.7156142603196938E-003   9.8806001822385192E-003   1.0039634875416925E-002   1.0192622531579376E-002   1.0339470987129618E-002   1.0480091776055578E-002   1.0614400186545636E-002   1.0742315307200712E-002   1.0863760082239438E-002   1.0978661350244223E-002   1.1086949894603793E-002   1.1188560482221610E-002   1.1283431901128349E-002   1.1371507002869874E-002   1.1452732729304027E-002   1.1527060151509172E-002   1.1594444494944955E-002   1.1654845167641426E-002   1.1708225784841875E-002   1.1754554190778921E-002   1.1793802477666648E-002   1.1825947002898324E-002   1.1850968403150308E-002   1.1868851605579850E-002   1.1879585837939702E-002   1.1883164634203927E-002   1.1879585837930168E-002   1.1868851605607605E-002   1.1850968403173456E-002   1.1825947002790431E-002   1.1793802477857974E-002   1.1754554190558902E-002   1.1708225784999304E-002   1.1654845167607203E-002   1.1594444494886710E-002   1.1527060151500498E-002   1.1452732729475931E-002   1.1371507002464962E-002   1.1283431901575824E-002   1.1188560481991822E-002   1.1086949894638293E-002   1.0978661350409868E-002   1.0863760081928991E-002   1.0742315307574801E-002   1.0614400186214734E-002   1.0480091776220973E-002   1.0339470986982902E-002   1.0192622531790096E-002   1.0039634875325637E-002   9.8806001822984435E-003   9.7156142601380613E-003   9.5447765031803633E-003   9.3681898309470046E-003   9.1859606274472816E-003   8.9981986785444279E-003   8.8050171014564249E-003   8.6065322827203750E-003   8.4028638027326130E-003   8.1941343678412770E-003   7.9804697336794406E-003   7.7619986321668111E-003   7.5388526905834086E-003   7.3111663575791686E-003   7.0790768156340222E-003   6.8427239056917388E-003   6.6022500363320802E-003   6.3578001043048671E-003   6.1095214018206390E-003   5.8575635327655085E-003   5.6020783182958445E-003   5.3432197102992185E-003   5.0811436938346111E-003   4.8160081974947255E-003   4.5479729960054005E-003   4.2771996145355429E-003   4.0038512329516607E-003   3.7280925853518943E-003   3.4500898605797081E-003   3.1700105459884220E-003   2.8880227507271927E-003   2.6042923400168005E-003   2.3189775560308323E-003   2.0322327895045955E-003   1.7442329026925996E-003   1.4551757320188097E-003   1.1652384770065582E-003   8.7458478906998760E-004   5.8338717171863008E-004   2.9180485374113996E-004   2.8817800590541509E-004   5.7613934079825402E-004   8.6372296118408798E-004   1.1507705422166836E-003   1.4371115503857279E-003   1.7225836354606283E-003   2.0070120000023062E-003   2.2902028762227244E-003   2.5719837105975252E-003   2.8522008667327681E-003   3.1306972219647955E-003   3.4073087004775626E-003   3.6818692340050418E-003   3.9542134120765793E-003   4.2241771089340796E-003   4.4915976350173858E-003   4.7563138366262248E-003   5.0181661936705702E-003   5.2769969135824102E-003   5.5326500286881908E-003   5.7849714879079084E-003   6.0338092515270780E-003   6.2790133795203040E-003   6.5204361260250421E-003   6.7579320236869078E-003   6.9913579750978672E-003   7.2205733353791213E-003   7.4454399999858700E-003   7.6658224854416757E-003   7.8815880117837356E-003   8.0926065823923032E-003   8.2987510618142135E-003   8.4998972532366324E-003   8.6959239712349756E-003   8.8867131176891823E-003   9.0721497483919888E-003   9.2521221479947569E-003   9.4265218914152404E-003   9.5952439128887401E-003   9.7581865679598478E-003   9.9152516939650104E-003   1.0066344670878802E-002   1.0211374475379176E-002   1.0350253739538073E-002   1.0482898798360174E-002   1.0609229746393389E-002   1.0729170478457395E-002   1.0842648742392436E-002   1.0949596178231269E-002   1.1049948359240003E-002   1.1143644835203165E-002   1.1230629161141176E-002   1.1310848940065010E-002   1.1384255846725533E-002   1.1450805661703312E-002   1.1510458296049714E-002   1.1563177815449410E-002   1.1608932462543159E-002   1.1647694674782327E-002   1.1679441102828092E-002   1.1704152622799335E-002   1.1721814349030690E-002   1.1732415642093541E-002   1.1735950116266283E-002   1.1732415642076124E-002   1.1721814349110571E-002   1.1704152622673061E-002   1.1679441102901103E-002   1.1647694674780225E-002   1.1608932462553005E-002   1.1563177815412870E-002   1.1510458296037543E-002   1.1450805661777572E-002   1.1384255846734817E-002   1.1310848939882434E-002   1.1230629161514780E-002   1.1143644834820068E-002   1.1049948359502237E-002   1.0949596178055299E-002   1.0842648742363792E-002   1.0729170478711109E-002   1.0609229746069121E-002   1.0482898798645029E-002   1.0350253739280418E-002   1.0211374475625923E-002   1.0066344670603300E-002   9.9152516941284352E-003   9.7581865679729207E-003   9.5952439129150524E-003   9.4265218913889559E-003   9.2521221477575855E-003   9.0721497488835123E-003   8.8867131172044311E-003   8.6959239715748982E-003   8.4998972529943817E-003   8.2987510620273486E-003   8.0926065822550797E-003   7.8815880118669746E-003   7.6658224852648726E-003   7.4454400002497700E-003   7.2205733351881629E-003   6.9913579752520216E-003   6.7579320234130713E-003   6.5204361262272137E-003   6.2790133795929681E-003   6.0338092513817498E-003   5.7849714879291692E-003   5.5326500288003233E-003   5.2769969134747741E-003   5.0181661936652411E-003   4.7563138367370250E-003   4.4915976349396702E-003   4.2241771088933344E-003   3.9542134121307027E-003   3.6818692339453118E-003   3.4073087005383473E-003   3.1306972219019569E-003   2.8522008667694054E-003   2.5719837106272792E-003   2.2902028762153415E-003   2.0070119999593961E-003   1.7225836355334589E-003   1.4371115503306608E-003   1.1507705422428849E-003   8.6372296117664948E-004   5.7613934080125162E-004   2.8817800588720743E-004   2.8452732466854869E-004   5.6884396128908943E-004   8.5278997168036774E-004   1.1362079135996961E-003   1.4189292315116564E-003   1.7007928662962080E-003   1.9816264434742159E-003   2.2612403314838936E-003   2.5394643048171073E-003   2.8161454555597487E-003   3.0911277669416481E-003   3.3642489560090638E-003   3.6353450097864615E-003   3.9042526057070370E-003   4.1708096954763407E-003   4.4348556478747136E-003   4.6962313489078422E-003   4.9547792945147107E-003   5.2103436901403954E-003   5.4627705395081660E-003   5.7119077402413287E-003   5.9576051743721603E-003   6.1997147991529333E-003   6.4380907350492511E-003   6.6725893549477999E-003   6.9030693690163014E-003   7.1293919114435722E-003   7.3514206219686407E-003   7.5690217299289042E-003   7.7820641327225881E-003   7.9904194769318537E-003   8.1939622331013151E-003   8.3925697735128257E-003   8.5861224437912553E-003   8.7745036370749374E-003   8.9575998628990683E-003   9.1353008145447778E-003   9.3074994379989673E-003   9.4740919941876944E-003   9.6349781216625852E-003   9.7900608988315541E-003   9.9392468982730242E-003   1.0082446248921906E-002   1.0219572682600431E-002   1.0350543594893291E-002   1.0475280084805250E-002   1.0593707011564923E-002   1.0705753033611598E-002   1.0811350653204932E-002   1.0910436259905121E-002   1.1002950162442071E-002   1.1088836632762666E-002   1.1168043931794769E-002   1.1240524346447206E-002   1.1306234214557759E-002   1.1365133953582796E-002   1.1417188082632090E-002   1.1462365245014594E-002   1.1500638226790122E-002   1.1531983972447507E-002   1.1556383600283895E-002   1.1573822411737836E-002   1.1584289902518641E-002   1.1587779766933995E-002   1.1584289902488332E-002   1.1573822411748882E-002   1.1556383600312400E-002   1.1531983972456555E-002   1.1500638226751320E-002   1.1462365245018313E-002   1.1417188082635324E-002   1.1365133953631534E-002   1.1306234214488953E-002   1.1240524346465525E-002   1.1168043931832128E-002   1.1088836632658305E-002   1.1002950162628700E-002   1.0910436259641221E-002   1.0811350653470497E-002   1.0705753033491722E-002   1.0593707011460007E-002   1.0475280085001537E-002   1.0350543594591088E-002   1.0219572683114991E-002   1.0082446248442289E-002   9.9392468986196081E-003   9.7900608985734827E-003   9.6349781217300867E-003   9.4740919942089274E-003   9.3074994379771236E-003   9.1353008147076753E-003   8.9575998625269493E-003   8.7745036373889640E-003   8.5861224437328854E-003   8.3925697735056093E-003   8.1939622330806927E-003   7.9904194769277459E-003   7.7820641327767115E-003   7.5690217299017037E-003   7.3514206218739941E-003   7.1293919116419691E-003   6.9030693687712752E-003   6.6725893552193050E-003   6.4380907348360883E-003   6.1997147991966761E-003   5.9576051743818192E-003   5.7119077403333107E-003   5.4627705393051063E-003   5.2103436902991018E-003   4.9547792945276448E-003   4.6962313487537433E-003   4.4348556479030243E-003   4.1708096956328822E-003   3.9042526056326521E-003   3.6353450097963425E-003   3.3642489559914113E-003   3.0911277669923853E-003   2.8161454555542531E-003   2.5394643047189636E-003   2.2612403315355745E-003   1.9816264434719955E-003   1.7007928663076433E-003   1.4189292314900626E-003   1.1362079136404968E-003   8.5278997163940051E-004   5.6884396131162696E-004   2.8452732465722441E-004   2.8085503405039791E-004   5.6150547050926036E-004   8.4179246236171235E-004   1.1215594298915610E-003   1.4006398031756184E-003   1.6788738045293572E-003   1.9560915015124358E-003   2.2321074609336078E-003   2.5067538013751056E-003   2.7798783219955547E-003   3.0513260968269007E-003   3.3209366420055009E-003   3.5885480082833432E-003   3.8539989757506721E-003   4.1171295845776612E-003   4.3777812743044375E-003   4.6357969809280863E-003   4.8910212324688729E-003   5.1433002395024907E-003   5.3924819911731481E-003   5.6384163452258829E-003   5.8809551163877538E-003   6.1199521699328852E-003   6.3552635045797112E-003   6.5867473432023038E-003   6.8142642156870381E-003   7.0376770439161684E-003   7.2568512238591065E-003   7.4716547064629935E-003   7.6819580778751395E-003   7.8876346357531490E-003   8.0885604676085854E-003   8.2846145227752355E-003   8.4756786886647228E-003   8.6616378574015940E-003   8.8423799993624375E-003   9.0177962281032809E-003   9.1877808664435068E-003   9.3522315098270581E-003   9.5110490893062227E-003   9.6641379277702111E-003   9.8114058033533236E-003   9.9527639969112514E-003   1.0088127354829113E-002   1.0217414329630470E-002   1.0340547040696979E-002   1.0457451309989485E-002   1.0568056714838736E-002   1.0672296626704159E-002   1.0770108250634347E-002   1.0861432666273485E-002   1.0946214859430481E-002   1.1024403758121359E-002   1.1095952262236364E-002   1.1160817271360979E-002   1.1218959711766369E-002   1.1270344558788947E-002   1.1314940859431827E-002   1.1352721748907196E-002   1.1383664469226257E-002   1.1407750380229342E-002   1.1424964973731438E-002   1.1435297879210007E-002   1.1438742873015426E-002   1.1435297879263603E-002   1.1424964973688008E-002   1.1407750380280496E-002   1.1383664469104875E-002   1.1352721749077865E-002   1.1314940859299308E-002   1.1270344558929127E-002   1.1218959711603874E-002   1.1160817271463702E-002   1.1095952262118458E-002   1.1024403758306558E-002   1.0946214859252790E-002   1.0861432666290402E-002   1.0770108250775873E-002   1.0672296626596689E-002   1.0568056714817087E-002   1.0457451310153437E-002   1.0340547040444709E-002   1.0217414330020075E-002   1.0088127354284243E-002   9.9527639973693571E-003   9.8114058030429885E-003   9.6641379280447415E-003   9.5110490891354427E-003   9.3522315098731046E-003   9.1877808664353744E-003   9.0177962280521273E-003   8.8423799995893670E-003   8.6616378571935104E-003   8.4756786886285851E-003   8.2846145228873957E-003   8.0885604675318135E-003   7.8876346357624749E-003   7.6819580778691998E-003   7.4716547065076799E-003   7.2568512238766480E-003   7.0376770437503011E-003   6.8142642159531586E-003   6.5867473429797041E-003   6.3552635047608996E-003   6.1199521697434811E-003   5.8809551166279506E-003   5.6384163449136326E-003   5.3924819914671351E-003   5.1433002393940219E-003   4.8910212324732583E-003   4.6357969809200372E-003   4.3777812744388855E-003   4.1171295843259736E-003   3.8539989759402982E-003   3.5885480081142007E-003   3.3209366421804165E-003   3.0513260966941180E-003   2.7798783219452616E-003   2.5067538015858259E-003   2.2321074607636326E-003   1.9560915016185176E-003   1.6788738044568596E-003   1.4006398032334055E-003   1.1215594298161768E-003   8.4179246243598627E-004   5.6150547045680232E-004   2.8085503406666268E-004   2.7716337163219418E-004   5.5412833312229459E-004   8.3073711555980978E-004   1.1068339835395014E-003   1.3822543598357440E-003   1.6568397393271761E-003   1.9304226488194853E-003   2.2028219086951406E-003   2.4738719981476365E-003   2.7434214004650181E-003   3.0113162710675434E-003   3.2773979264103525E-003   3.5415064932865503E-003   3.8034828634117002E-003   4.0631691770197653E-003   4.3204089554325087E-003   4.5750471964545736E-003   4.8269304673674296E-003   5.0759069985942817E-003   5.3218267734037594E-003   5.5645416178367602E-003   5.8039052938994029E-003   6.0397735802647512E-003   6.2720043673012982E-003   6.5004577356025939E-003   6.7249960452216984E-003   6.9454840145062868E-003   7.1617888052255552E-003   7.3737800995065661E-003   7.5813301794220300E-003   7.7843140048126092E-003   7.9826092861111086E-003   8.1760965609583014E-003   8.3646592625960525E-003   8.5481837939622163E-003   8.7265595923964878E-003   8.8996791985099799E-003   9.0674383197283381E-003   9.2297358940346963E-003   9.3864741490614634E-003   9.5375586634658949E-003   9.6828984207456004E-003   9.8224058671402825E-003   9.9559969609672727E-003   1.0083591227433464E-002   1.0205111801441014E-002   1.0320485480086905E-002   1.0429642761384805E-002   1.0532517889794452E-002   1.0629048893142506E-002   1.0719177622417975E-002   1.0802849783960955E-002   1.0880014975180319E-002   1.0950626712006278E-002   1.1014642459065860E-002   1.1072023653832946E-002   1.1122735731150274E-002   1.1166748142195621E-002   1.1204034375152022E-002   1.1234571968976578E-002   1.1258342528683490E-002   1.1275331735004182E-002   1.1285529354245233E-002   1.1288929243262899E-002   1.1285529354236969E-002   1.1275331735023861E-002   1.1258342528686446E-002   1.1234571969001794E-002   1.1204034375045573E-002   1.1166748142305505E-002   1.1122735731027109E-002   1.1072023653995580E-002   1.1014642458940002E-002   1.0950626712105255E-002   1.0880014975048882E-002   1.0802849784130250E-002   1.0719177622300680E-002   1.0629048893196630E-002   1.0532517889633081E-002   1.0429642761694280E-002   1.0320485479771963E-002   1.0205111801659783E-002   1.0083591227207533E-002   9.9559969612041388E-003   9.8224058669842684E-003   9.6828984208267854E-003   9.5375586634153797E-003   9.3864741491213322E-003   9.2297358939565088E-003   9.0674383198360853E-003   8.8996791984165546E-003   8.7265595923768924E-003   8.5481837940853400E-003   8.3646592625814253E-003   8.1760965608281555E-003   7.9826092862267939E-003   7.7843140047956227E-003   7.5813301794422916E-003   7.3737800994297942E-003   7.1617888052406542E-003   6.9454840146816466E-003   6.7249960449311530E-003   6.5004577358426241E-003   6.2720043671232184E-003   6.0397735804865182E-003   5.8039052935516255E-003   5.5645416182649732E-003   5.3218267730384961E-003   5.0759069987040828E-003   4.8269304673843605E-003   4.5750471965005923E-003   4.3204089553077196E-003   4.0631691771927381E-003   3.8034828631977047E-003   3.5415064935649387E-003   3.2773979261183639E-003   3.0113162712778752E-003   2.7434214004897206E-003   2.4738719979550128E-003   2.2028219088520151E-003   1.9304226487456555E-003   1.6568397393631473E-003   1.3822543597814541E-003   1.1068339836122210E-003   8.3073711548808937E-004   5.5412833317919352E-004   2.7716337160377247E-004   2.7345458740091200E-004   5.4671703821396189E-004   8.1963064976331435E-004   1.0920405153327373E-003   1.3637840559296288E-003   1.6347040314406147E-003   1.9046354429720358E-003   2.1734014142512637E-003   2.4408387974118595E-003   2.7067967435259188E-003   2.9711224759885191E-003   3.2336591175163854E-003   3.4942488774214464E-003   3.7527347699738423E-003   4.0089610451435331E-003   4.2627733150940039E-003   4.5140186487118150E-003   4.7625456637275243E-003   5.0082046172995054E-003   5.2508474964033658E-003   5.4903281081215560E-003   5.7265021638455149E-003   5.9592273720470157E-003   6.1883635173576312E-003   6.4137725506225318E-003   6.6353186676434972E-003   6.8528683945560109E-003   7.0662906643236267E-003   7.2754568992941526E-003   7.4802410865131286E-003   7.6805198530989771E-003   7.8761725426280682E-003   8.0670812855411222E-003   8.2531310715682205E-003   8.4342098181682257E-003   8.6102084379142130E-003   8.7810209049682952E-003   8.9465443181945825E-003   9.1066789627846645E-003   9.2613283713229855E-003   9.4103993810304987E-003   9.5538021897856318E-003   9.6914504109210098E-003   9.8232611243951884E-003   9.9491549267348156E-003   1.0069055980038377E-002   1.0182892055761533E-002   1.0290594579555279E-002   1.0392098671856892E-002   1.0487343187863429E-002   1.0576270752274464E-002   1.0658827796846099E-002   1.0734964589886986E-002   1.0804635267389257E-002   1.0867797860953127E-002   1.0924414322531967E-002   1.0974450546652248E-002   1.1017876393360271E-002   1.1054665702691951E-002   1.1084796313988524E-002   1.1108250077079482E-002   1.1125012863748451E-002   1.1135074576429677E-002   1.1138429154419975E-002   1.1135074576435679E-002   1.1125012863747244E-002   1.1108250077020432E-002   1.1084796314062527E-002   1.1054665702762201E-002   1.1017876393157745E-002   1.0974450546837169E-002   1.0924414322450227E-002   1.0867797860958622E-002   1.0804635267428128E-002   1.0734964589834570E-002   1.0658827796844211E-002   1.0576270752356703E-002   1.0487343187720766E-002   1.0392098672075051E-002   1.0290594579266926E-002   1.0182892055981024E-002   1.0069055979957636E-002   9.9491549267926027E-003   9.8232611243797008E-003   9.6914504108773225E-003   9.5538021898624315E-003   9.4103993809194209E-003   9.2613283713680050E-003   9.1066789628215516E-003   8.9465443180676563E-003   8.7810209051826793E-003   8.6102084377192301E-003   8.4342098181735548E-003   8.2531310715760753E-003   8.0670812856516727E-003   7.8761725425907647E-003   7.6805198530904839E-003   7.4802410863922253E-003   7.2754568994762847E-003   7.0662906642937062E-003   6.8528683944023006E-003   6.6353186678204112E-003   6.4137725505050147E-003   6.1883635174334040E-003   5.9592273719484834E-003   5.7265021640872105E-003   5.4903281077285926E-003   5.2508474967754570E-003   5.0082046171730510E-003   4.7625456636884445E-003   4.5140186486829492E-003   4.2627733152085234E-003   4.0089610450068092E-003   3.7527347701875047E-003   3.4942488771231850E-003   3.2336591178424579E-003   2.9711224757559274E-003   2.7067967435377982E-003   2.4408387975237145E-003   2.1734014141891467E-003   1.9046354429503309E-003   1.6347040314556582E-003   1.3637840559724279E-003   1.0920405152820556E-003   8.1963064981110945E-004   5.4671703817510409E-004   2.7345458741540041E-004   2.6973094224569394E-004   5.3927609623605210E-004   8.0847981587395257E-004   1.0771880083788599E-003   1.3452400987895574E-003   1.6124801049628990E-003   1.8787455153176924E-003   2.1438638000148003E-003   2.4076741964003112E-003   2.6700265057666983E-003   2.9307690120622953E-003   3.1897466452320833E-003   3.4468037057761025E-003   3.7017853391005384E-003   3.9545379120621837E-003   4.2049091371605396E-003   4.4527481622619325E-003   4.6979056632991401E-003   4.9402339329359113E-003   5.1795869703811226E-003   5.4158205681487104E-003   5.6487924009085977E-003   5.8783621078995485E-003   6.1043913812191541E-003   6.3267440453720902E-003   6.5452861424547537E-003   6.7598860099775671E-003   6.9704143629428228E-003   7.1767443687287269E-003   7.3787517255189949E-003   7.5763147366148531E-003   7.7693143834671186E-003   7.9576343964601337E-003   8.1411613276075045E-003   8.3197846147222143E-003   8.4933966528329963E-003   8.6618928538367279E-003   8.8251717139816721E-003   8.9831348718008575E-003   9.1356871691505859E-003   9.2827367073152200E-003   9.4241949032973782E-003   9.5599765421801042E-003   9.6899998292214184E-003   9.8141864391809719E-003   9.9324615618670009E-003   1.0044753949538299E-002   1.0150995958050246E-002   1.0251123588268130E-002   1.0345076524419156E-002   1.0432798170112251E-002   1.0514235683887735E-002   1.0589340007563980E-002   1.0658065901141184E-002   1.0720371963995612E-002   1.0776220664786146E-002   1.0825578361191607E-002   1.0868415320704178E-002   1.0904705739745654E-002   1.0934427757293141E-002   1.0957563469697063E-002   1.0974098940269947E-002   1.0984024208568866E-002   1.0987333295837440E-002   1.0984024208610096E-002   1.0974098940237625E-002   1.0957563469733284E-002   1.0934427757229803E-002   1.0904705739723783E-002   1.0868415320860081E-002   1.0825578361049248E-002   1.0776220664785896E-002   1.0720371964096406E-002   1.0658065901009928E-002   1.0589340007724823E-002   1.0514235683700607E-002   1.0432798170246504E-002   1.0345076524437474E-002   1.0251123588096628E-002   1.0150995958275177E-002   1.0044753949362856E-002   9.9324615620100531E-003   9.8141864390435818E-003   9.6899998292120093E-003   9.5599765422936245E-003   9.4241949032021488E-003   9.2827367073907985E-003   9.1356871691188890E-003   8.9831348718056592E-003   8.8251717140344910E-003   8.6618928536961182E-003   8.4933966529693594E-003   8.3197846147660404E-003   8.1411613275092221E-003   7.9576343965649110E-003   7.7693143832253675E-003   7.5763147368405614E-003   7.3787517255165525E-003   7.1767443686358012E-003   6.9704143628666060E-003   6.7598860101810709E-003   6.5452861423243580E-003   6.3267440454035651E-003   6.1043913812388051E-003   5.8783621078608572E-003   5.6487924008423729E-003   5.4158205683931260E-003   5.1795869702037645E-003   4.9402339329382428E-003   4.6979056633026928E-003   4.4527481623427012E-003   4.2049091369984470E-003   3.9545379122782331E-003   3.7017853387786293E-003   3.4468037061546331E-003   3.1897466448936318E-003   2.9307690122652996E-003   2.6700265057262307E-003   2.4076741963775516E-003   2.1438638000318977E-003   1.8787455153261301E-003   1.6124801049569037E-003   1.3452400987630231E-003   1.0771880084198826E-003   8.0847981583070938E-004   5.3927609626736039E-004   2.6973094222371152E-004   2.6599470633603683E-004   5.3181003669339200E-004   7.9729139224871126E-004   1.0622854830500961E-003   1.3266337417883745E-003   1.5901814387734858E-003   1.8527685608917266E-003   2.1142269614995990E-003   2.3743982724914181E-003   2.6331329324334463E-003   2.8902802771293978E-003   3.1456870463117959E-003   3.3991996390076440E-003   3.6506653363800878E-003   3.8999326326227823E-003   4.1468513448832400E-003   4.3912727086660719E-003   4.6330494639418851E-003   4.8720359463680363E-003   5.1080881734260619E-003   5.3410639321228581E-003   5.5708228625824807E-003   5.7972265463236972E-003   6.0201385848072109E-003   6.2394246860938418E-003   6.4549527422352870E-003   6.6665929104443578E-003   6.8742176914546316E-003   7.0777020047815276E-003   7.2769232663634220E-003   7.4717614595052884E-003   7.6620992097514717E-003   7.8478218538006739E-003   8.0288175091577374E-003   8.2049771420852902E-003   8.3761946312899127E-003   8.5423668345871451E-003   8.7033936488239427E-003   8.8591780702128586E-003   9.0096262550304340E-003   9.1546475722368292E-003   9.2941546623683813E-003   9.4280634865274160E-003   9.5562933789276605E-003   9.6787670947647841E-003   9.7954108576844001E-003   9.9061544018740622E-003   1.0010931017637170E-002   1.0109677588531818E-002   1.0202334631092158E-002   1.0288846330929663E-002   1.0369160573357711E-002   1.0443228980716091E-002   1.0511006933567490E-002   1.0572453605110249E-002   1.0627531980747312E-002   1.0676208882222787E-002   1.0718454988210002E-002   1.0754244849996930E-002   1.0783556909177455E-002   1.0806373508196729E-002   1.0822680903561060E-002   1.0832469271599851E-002   1.0835732716245945E-002   1.0832469271619377E-002   1.0822680903529905E-002   1.0806373508241450E-002   1.0783556909134719E-002   1.0754244850081453E-002   1.0718454988070419E-002   1.0676208882350394E-002   1.0627531980694604E-002   1.0572453605093582E-002   1.0511006933623876E-002   1.0443228980577771E-002   1.0369160573583530E-002   1.0288846330727464E-002   1.0202334631118221E-002   1.0109677588673177E-002   1.0010931017449293E-002   9.9061544020773995E-003   9.7954108573637677E-003   9.6787670950880811E-003   9.5562933788932714E-003   9.4280634864006008E-003   9.2941546623628857E-003   9.1546475723778831E-003   9.0096262548512440E-003   8.8591780704085077E-003   8.7033936486214381E-003   8.5423668347661963E-003   8.3761946312115587E-003   8.2049771420174000E-003   8.0288175091848824E-003   7.8478218537791911E-003   7.6620992099328267E-003   7.4717614592346160E-003   7.2769232665344519E-003   7.0777020047627648E-003   6.8742176915136399E-003   6.6665929103514321E-003   6.4549527422478881E-003   6.2394246860865699E-003   6.0201385848366318E-003   5.7972265463852590E-003   5.5708228625299117E-003   5.3410639320333186E-003   5.1080881733609473E-003   4.8720359465605489E-003   4.6330494638801012E-003   4.3912727086147241E-003   4.1468513450578226E-003   3.8999326323943539E-003   3.6506653366782382E-003   3.3991996386668610E-003   3.1456870465548792E-003   2.8902802770268687E-003   2.6331329324381092E-003   2.3743982725053514E-003   2.1142269614844444E-003   1.8527685609027733E-003   1.5901814387970226E-003   1.3266337417567331E-003   1.0622854830544259E-003   7.9729139225859225E-004   5.3181003669111604E-004   2.6599470634180999E-004   2.6224815808389978E-004   5.2432340460462079E-004   7.8607218133064372E-004   1.0473419907298109E-003   1.3079762769782066E-003   1.5678215584955524E-003   1.8267203290024403E-003   2.0845088553335112E-003   2.3410311723224275E-003   2.5961383443937058E-003   2.8496807523092915E-003   3.1015069482547286E-003   3.3514654334004246E-003   3.5994056334031632E-003   3.8451781719811007E-003   4.0886349799587607E-003   4.3296293838559485E-003   4.5680161948284947E-003   4.8036517967352532E-003   5.0363942307719012E-003   5.2661032822193810E-003   5.4926405665498557E-003   5.7158696073071891E-003   5.9356559257326413E-003   6.1518671145748272E-003   6.3643729228453072E-003   6.5730453325068550E-003   6.7777586340349583E-003   6.9783895053783240E-003   7.1748170827899416E-003   7.3669230362470306E-003   7.5545916387750878E-003   7.7377098379790565E-003   7.9161673218571260E-003   8.0898565876147965E-003   8.2586730041677159E-003   8.4225148772935077E-003   8.5812835081203742E-003   8.7348832568082679E-003   8.8832215937394432E-003   9.0262091633493968E-003   9.1637598295991052E-003   9.2957907344033419E-003   9.4222223436247199E-003   9.5429784972392018E-003   9.6579864524899139E-003   9.7671769317813628E-003   9.8704841596006510E-003   9.9678459062124691E-003   1.0059203522806509E-002   1.0144501976804332E-002   1.0223689887465581E-002   1.0296719552131683E-002   1.0363546980943578E-002   1.0424131917558505E-002   1.0478437867625895E-002   1.0526432118392937E-002   1.0568085759334475E-002   1.0603373699417190E-002   1.0632274681858553E-002   1.0654771297981515E-002   1.0670849995821498E-002   1.0680501090335089E-002   1.0683718768127751E-002   1.0680501090307028E-002   1.0670849995847283E-002   1.0654771297972938E-002   1.0632274681886850E-002   1.0603373699341598E-002   1.0568085759447995E-002   1.0526432118244472E-002   1.0478437867746992E-002   1.0424131917524310E-002   1.0363546980951738E-002   1.0296719552122829E-002   1.0223689887416051E-002   1.0144501976887224E-002   1.0059203522801902E-002   9.9678459060955349E-003   9.8704841597886950E-003   9.7671769315173240E-003   9.6579864529484083E-003   9.5429784967207276E-003   9.4222223438192865E-003   9.2957907344413671E-003   9.1637598296988032E-003   9.0262091630401720E-003   8.8832215941203885E-003   8.7348832564781986E-003   8.5812835083444450E-003   8.4225148771445713E-003   8.2586730042948087E-003   8.0898565874893413E-003   7.9161673220553563E-003   7.7377098378805798E-003   7.5545916386834944E-003   7.3669230364605820E-003   7.1748170825293167E-003   6.9783895055073875E-003   6.7777586339844986E-003   6.5730453325028582E-003   6.3643729229222457E-003   6.1518671145854853E-003   5.9356559256227848E-003   5.7158696073104087E-003   5.4926405665942091E-003   5.2661032822851062E-003   5.0363942308688792E-003   4.8036517964599734E-003   4.5680161950309994E-003   4.3296293837935540E-003   4.0886349798835986E-003   3.8451781720727496E-003   3.5994056333205626E-003   3.3514654335184413E-003   3.1015069481779567E-003   2.8496807523094025E-003   2.5961383444265684E-003   2.3410311722794064E-003   2.0845088553758107E-003   1.8267203289910605E-003   1.5678215584487565E-003   1.3079762770419889E-003   1.0473419906961157E-003   7.8607218134069123E-004   5.2432340458025140E-004   2.6224815810238500E-004   2.5849358226082142E-004   5.1682075821712914E-004   7.7482900453385017E-004   1.0323666085303440E-003   1.2892790289382727E-003   1.5454140273513661E-003   1.8006166130585810E-003   2.0547274887768863E-003   2.3075930989953086E-003   2.5590651245170903E-003   2.8089949870219733E-003   3.0572330515908352E-003   3.3036299265816194E-003   3.5480371853978676E-003   3.7903075873985115E-003   4.0302951802706488E-003   4.2678553863482738E-003   4.5028450934715969E-003   4.7351227355060255E-003   4.9645483842170046E-003   5.1909838279252662E-003   5.4142926570575067E-003   5.6343403478356091E-003   5.8509943389529750E-003   6.0641241169649418E-003   6.2736012896275062E-003   6.4792996666656610E-003   6.6810953343212631E-003   6.8788667305219597E-003   7.0724947171313390E-003   7.2618626535454478E-003   7.4468564644496471E-003   7.6273647107963916E-003   7.8032786554937950E-003   7.9744923289951641E-003   8.1409025946928559E-003   8.3024092076913192E-003   8.4589148796093139E-003   8.6103253322086237E-003   8.7565493597776545E-003   8.8974988775123443E-003   9.0330889812056947E-003   9.1632379932514996E-003   9.2878675146466916E-003   9.4069024707555127E-003   9.5202711579346344E-003   9.6279052849204960E-003   9.7297400157732028E-003   9.8257140075776739E-003   9.9157694475140445E-003   9.9998520892998488E-003   1.0077911282565688E-002   1.0149900007862867E-002   1.0215774899649518E-002   1.0275496278053700E-002   1.0329028167449086E-002   1.0376338322525699E-002   1.0417398244441572E-002   1.0452183200226700E-002   1.0480672236370461E-002   1.0502848191627723E-002   1.0518697708249002E-002   1.0528211238684509E-002   1.0531383052419647E-002   1.0528211238716926E-002   1.0518697708217293E-002   1.0502848191649667E-002   1.0480672236321875E-002   1.0452183200290420E-002   1.0417398244384278E-002   1.0376338322601833E-002   1.0329028167409118E-002   1.0275496277992929E-002   1.0215774899707250E-002   1.0149900007928980E-002   1.0077911282494231E-002   9.9998520892575354E-003   9.9157694475934116E-003   9.8257140075752036E-003   9.7297400156821645E-003   9.6279052851238889E-003   9.5202711575963217E-003   9.4069024711522786E-003   9.2878675144131284E-003   9.1632379932863328E-003   9.0330889811229831E-003   8.8974988777573427E-003   8.7565493594811694E-003   8.6103253324207041E-003   8.4589148794917135E-003   8.3024092078250733E-003   8.1409025944162994E-003   7.9744923293391112E-003   7.8032786552189592E-003   7.6273647107865661E-003   7.4468564646534841E-003   7.2618626533162423E-003   7.0724947174120034E-003   6.8788667303084083E-003   6.6810953344950130E-003   6.4792996665368752E-003   6.2736012896919546E-003   6.0641241168424287E-003   5.8509943391673036E-003   5.6343403477257525E-003   5.4142926570091010E-003   5.1909838279710074E-003   4.9645483841156413E-003   4.7351227357503856E-003   4.5028450932477759E-003   4.2678553864564095E-003   4.0302951801841069E-003   3.7903075874615721E-003   3.5480371853919834E-003   3.3036299264936342E-003   3.0572330517041335E-003   2.8089949869481434E-003   2.5590651245848695E-003   2.3075930989679971E-003   2.0547274887691702E-003   1.8006166130659085E-003   1.5454140273309935E-003   1.2892790289627531E-003   1.0323666085170768E-003   7.7482900452391368E-004   5.1682075826597895E-004   2.5849358222168606E-004   2.5473326879216218E-004   5.0930666587134521E-004   7.6356869849780740E-004   1.0173684337170252E-003   1.2705533460979357E-003   1.5229724391250254E-003   1.7744732408562225E-003   2.0249009082917713E-003   2.2741042987534654E-003   2.5219357049330315E-003   2.7682475832423448E-003   3.0128921150035515E-003   3.2557220173147217E-003   3.4965910150084323E-003   3.7353540065966362E-003   3.9718671585212695E-003   4.2059879951481527E-003   4.4375754792455591E-003   4.6664901041223450E-003   4.8925939692993081E-003   5.1157508717959432E-003   5.3358263814514695E-003   5.5526879262409179E-003   5.7662048703164270E-003   5.9762485917392860E-003   6.1826925632204044E-003   6.3854124238706955E-003   6.5842860589396257E-003   6.7791936677664699E-003   6.9700178427510862E-003   7.1566436323751703E-003   7.3389586180064303E-003   7.5168529748461665E-003   7.6902195436472365E-003   7.8589538913897972E-003   8.0229543754384847E-003   8.1821222064461518E-003   8.3363615041790462E-003   8.4855793591921413E-003   8.6296858854797154E-003   8.7685942774805570E-003   8.9022208598149299E-003   9.0304851392868646E-003   9.1533098530571511E-003   9.2706210147037171E-003   9.3823479593450332E-003   9.4884233857256417E-003   9.5887833968471559E-003   9.6833675389584040E-003   9.7721188375703427E-003   9.8549838308986393E-003   9.9319126043924955E-003   1.0002858817609039E-002   1.0067779735794438E-002   1.0126636251414300E-002   1.0179392912293014E-002   1.0226017938589918E-002   1.0266483245543398E-002   1.0300764457675714E-002   1.0328840925205862E-002   1.0350695736066479E-002   1.0366315725187873E-002   1.0375691483907143E-002   1.0378817364496353E-002   1.0375691483898473E-002   1.0366315725203518E-002   1.0350695736029689E-002   1.0328840925270026E-002   1.0300764457622895E-002   1.0266483245583935E-002   1.0226017938530410E-002   1.0179392912323240E-002   1.0126636251490823E-002   1.0067779735688370E-002   1.0002858817609622E-002   9.9319126044270650E-003   9.8549838309259785E-003   9.7721188375036599E-003   9.6833675389936535E-003   9.5887833968318903E-003   9.4884233856350475E-003   9.3823479595073755E-003   9.2706210145401813E-003   9.1533098531985380E-003   9.0304851392551677E-003   8.9022208598452113E-003   8.7685942773395309E-003   8.6296858856240999E-003   8.4855793591205597E-003   8.3363615042604255E-003   8.1821222062735122E-003   8.0229543757802391E-003   7.8589538910688317E-003   7.6902195437599241E-003   7.5168529749999324E-003   7.3389586177564636E-003   7.1566436326064853E-003   6.9700178424313419E-003   6.7791936681351750E-003   6.5842860585690333E-003   6.3854124241571886E-003   6.1826925630383833E-003   5.9762485918950503E-003   5.7662048701287993E-003   5.5526879263342321E-003   5.3358263815664331E-003   5.1157508715639621E-003   4.8925939695262932E-003   4.6664901039255025E-003   4.4375754793805622E-003   4.2059879950697154E-003   3.9718671586448928E-003   3.7353540065767632E-003   3.4965910149067359E-003   3.2557220174413426E-003   3.0128921148464549E-003   2.7682475834084896E-003   2.5219357047623903E-003   2.2741042988524973E-003   2.0249009082710101E-003   1.7744732408301878E-003   1.5229724392110122E-003   1.2705533460296570E-003   1.0173684337383415E-003   7.6356869852944875E-004   5.0930666579263040E-004   2.5473326883146408E-004   2.5096951132475009E-004   5.0178570289005631E-004   7.5229811072063946E-004   1.0023565774249232E-003   1.2518105957222692E-003   1.5005104076649123E-003   1.7483060654281402E-003   1.9950471878434350E-003   2.2405850505458069E-003   2.4847725508422291E-003   2.7274631818393624E-003   2.9685109376984542E-003   3.2077706488038427E-003   3.4450981923153656E-003   3.6803506071879100E-003   3.9133861831777139E-003   4.1440645435953938E-003   4.3722467350961192E-003   4.5977953039061381E-003   4.8205743874265017E-003   5.0404497870593645E-003   5.2572890572590292E-003   5.4709615783218868E-003   5.6813386405178412E-003   5.8882935183717788E-003   6.0917015473243019E-003   6.2914402012612114E-003   6.4873891617601154E-003   6.6794303971143831E-003   6.8674482245816848E-003   7.0513293905996588E-003   7.2309631282311271E-003   7.4062412338187222E-003   7.5770581234299583E-003   7.7433109035182635E-003   7.9048994283262286E-003   8.0617263618046331E-003   8.2136972367614913E-003   8.3607205107122662E-003   8.5027076218240349E-003   8.6395730416046479E-003   8.7712343268574189E-003   8.8976121693857546E-003   9.0186304432873510E-003   9.1342162512736969E-003   9.2442999684018978E-003   9.3488152838806238E-003   9.4476992416613337E-003   9.5408922770791882E-003   9.6283382539556761E-003   9.7099844980834127E-003   9.7857818282847953E-003   9.8556845873127713E-003   9.9196506677105417E-003   9.9776415391371470E-003   1.0029622269407637E-002   1.0075561547539608E-002   1.0115431701163226E-002   1.0149208713941323E-002   1.0176872239968132E-002   1.0198405615396235E-002   1.0213795869596767E-002   1.0223033731838527E-002   1.0226113637777527E-002   1.0223033731834693E-002   1.0213795869595456E-002   1.0198405615416645E-002   1.0176872239936671E-002   1.0149208713979466E-002   1.0115431701077975E-002   1.0075561547638348E-002   1.0029622269364172E-002   9.9776415391038542E-003   9.9196506678115443E-003   9.8556845872258547E-003   9.7857818282867659E-003   9.7099844981106131E-003   9.6283382539710249E-003   9.5408922770151283E-003   9.4476992417191763E-003   9.3488152839546479E-003   9.2442999682237903E-003   9.1342162514387870E-003   9.0186304431485731E-003   8.8976121694046839E-003   8.7712343268944448E-003   8.6395730416338468E-003   8.5027076218159026E-003   8.3607205107731619E-003   8.2136972366115002E-003   8.0617263619492951E-003   7.9048994280686569E-003   7.7433109037587378E-003   7.5770581234497758E-003   7.4062412335715866E-003   7.2309631285247256E-003   7.0513293903323171E-003   6.8674482249306279E-003   6.6794303966495883E-003   6.4873891621873292E-003   6.2914402009990322E-003   6.0917015474817870E-003   5.8882935182902330E-003   5.6813386405242805E-003   5.4709615784320764E-003   5.2572890570588560E-003   5.0404497873607346E-003   4.8205743870814999E-003   4.5977953041935749E-003   4.3722467348662475E-003   4.1440645438076684E-003   3.9133861830126793E-003   3.6803506071795833E-003   3.4450981924364910E-003   3.2077706486880464E-003   2.9685109378498886E-003   2.7274631816593398E-003   2.4847725509933305E-003   2.2405850503781077E-003   1.9950471880039733E-003   1.7483060653409321E-003   1.5005104077182585E-003   1.2518105956879633E-003   1.0023565774331389E-003   7.5229811067439867E-004   5.0178570295905667E-004   2.5096951130465506E-004   2.4720460558069757E-004   4.9426244939798636E-004   7.4102409482967868E-004   9.8734015990536994E-004   1.2330621544948683E-003   1.4780415609905728E-003   1.7221309533461127E-003   1.9651844195826551E-003   2.2070556500366489E-003   2.4475981504600286E-003   2.6866664445545085E-003   2.9241163445603569E-003   3.1598047907950289E-003   3.3935898156151612E-003   3.6253305988302453E-003   3.8548875518698011E-003   4.0821224028656511E-003   4.3068982753852736E-003   4.5290797779995451E-003   4.7485330778283541E-003   4.9651259890325927E-003   5.1787280446857209E-003   5.3892105834167370E-003   5.5964468190346506E-003   5.8003119228310918E-003   6.0006830968271085E-003   6.1974396453235436E-003   6.3904630530417506E-003   6.5796370494315415E-003   6.7648476869566765E-003   6.9459834009232835E-003   7.1229350853141415E-003   7.2955961501900424E-003   7.4638625939578707E-003   7.6276330588994079E-003   7.7868088975970307E-003   7.9412942288339949E-003   8.0909959975965784E-003   8.2358240299651164E-003   8.3756910870325108E-003   8.5105129193270013E-003   8.6402083156746634E-003   8.7646991527665918E-003   8.8839104424755788E-003   8.9977703770001694E-003   9.1062103715324472E-003   9.2091651065254465E-003   9.3065725657476284E-003   9.3983740752379974E-003   9.4845143374092944E-003   9.5649414646713782E-003   9.6396070111038346E-003   9.7084660008970453E-003   9.7714769564814924E-003   9.8286019221071469E-003   9.8798064884998010E-003   9.9250598115058139E-003   9.9643346325900412E-003   9.9976072941453872E-003   1.0024857753836935E-002   1.0046069597350708E-002   1.0061230047183982E-002   1.0070329971503044E-002   1.0073363888829692E-002   1.0070329971511926E-002   1.0061230047175802E-002   1.0046069597353411E-002   1.0024857753811720E-002   9.9976072941781874E-003   9.9643346326325558E-003   9.9250598114509619E-003   9.8798064884712961E-003   9.8286019221618115E-003   9.7714769564203191E-003   9.7084660009852108E-003   9.6396070111262055E-003   9.5649414645435082E-003   9.4845143373956109E-003   9.3983740754524370E-003   9.3065725655927523E-003   9.2091651064439284E-003   9.1062103717455822E-003   8.9977703768792661E-003   8.8839104424403847E-003   8.7646991528591289E-003   8.6402083155775744E-003   8.5105129193638607E-003   8.3756910870423085E-003   8.2358240298505969E-003   8.0909959977823742E-003   7.9412942287549471E-003   7.7868088976758565E-003   7.6276330587976005E-003   7.4638625939646985E-003   7.2955961503728961E-003   7.1229350849477124E-003   6.9459834012537969E-003   6.7648476867062102E-003   6.5796370497638867E-003   6.3904630527499839E-003   6.1974396454731462E-003   6.0006830966688463E-003   5.8003119229179667E-003   5.5964468191218031E-003   5.3892105831195858E-003   5.1787280450819595E-003   4.9651259886028809E-003   4.7485330782461865E-003   4.5290797776369462E-003   4.3068982757831220E-003   4.0821224024686353E-003   3.8548875521096648E-003   3.6253305987893891E-003   3.3935898154879296E-003   3.1598047909777716E-003   2.9241163444039264E-003   2.6866664446902333E-003   2.4475981503808697E-003   2.2070556501876948E-003   1.9651844193923629E-003   1.7221309534781737E-003   1.4780415608778297E-003   1.2330621545604825E-003   9.8734015990270541E-004   7.4102409485082843E-004   4.9426244934697161E-004   2.4720460559835011E-004   2.4344084808952671E-004   4.8674148645622139E-004   7.2975350702397801E-004   9.7232830361138056E-004   1.2143194041284167E-003   1.4555795294735052E-003   1.6959637779984105E-003   1.9353306990641528E-003   2.1735364018013459E-003   2.4104349964638172E-003   2.6458820431972674E-003   2.8797351670662996E-003   3.1118534225432759E-003   3.3420969927170363E-003   3.5703271995564112E-003   3.7964065764433119E-003   4.0201989513533043E-003   4.2415695309730439E-003   4.4603849781338356E-003   4.6765134959365628E-003   4.8898249040605357E-003   5.1001907208501063E-003   5.3074842351171214E-003   5.5115805893777292E-003   5.7123568495681676E-003   5.9096920807891196E-003   6.1034674227211649E-003   6.2935661559328504E-003   6.4798737785576321E-003   6.6622780690623884E-003   6.8406691590452984E-003   7.0149395955850236E-003   7.1849844090988713E-003   7.3507011736868577E-003   7.5119900713362664E-003   7.6687539501057722E-003   7.8208983843319202E-003   7.9683317303193557E-003   8.1109651812103778E-003   8.2487128235209650E-003   8.3814916834387687E-003   8.5092217828334482E-003   8.6318261827339204E-003   8.7492310327050016E-003   8.8613656134940433E-003   8.9681623807138788E-003   9.0695570045927765E-003   9.1654884106427970E-003   9.2558988132218356E-003   9.3407337540477725E-003   9.4199421316728121E-003   9.4934762350369351E-003   9.5612917705381884E-003   9.6233478885248552E-003   9.6796072098168096E-003   9.7300358455703756E-003   9.7746034203733817E-003   9.8132830882920949E-003   9.8460515504576046E-003   9.8728890685137460E-003   9.8937794767117171E-003   9.9087101915710553E-003   9.9176722194690287E-003   9.9206601620761177E-003   9.9176722194490932E-003   9.9087101916060447E-003   9.8937794766692094E-003   9.8728890685923984E-003   9.8460515503389565E-003   9.8132830883600475E-003   9.7746034203332749E-003   9.7300358456563346E-003   9.6796072097212749E-003   9.6233478885930923E-003   9.5612917704859246E-003   9.4934762349243029E-003   9.4199421320082521E-003   9.3407337538339019E-003   9.2558988131327957E-003   9.1654884107439383E-003   9.0695570046910312E-003   8.9681623805454302E-003   8.8613656135132501E-003   8.7492310328598222E-003   8.6318261826219544E-003   8.5092217828360295E-003   8.3814916835537601E-003   8.2487128232989482E-003   8.1109651814792461E-003   7.9683317300328071E-003   7.8208983844845203E-003   7.6687539500978064E-003   7.5119900713233045E-003   7.3507011736401173E-003   7.1849844090648984E-003   7.0149395958060135E-003   6.8406691588466240E-003   6.6622780691429906E-003   6.4798737783814397E-003   6.2935661561603351E-003   6.1034674225484697E-003   5.9096920809991182E-003   5.7123568494337196E-003   5.5115805893504177E-003   5.3074842354325913E-003   5.1001907203747643E-003   4.8898249045039033E-003   4.6765134955725762E-003   4.4603849783614313E-003   4.2415695307112533E-003   4.0201989516305825E-003   3.7964065763471111E-003   3.5703271995132235E-003   3.3420969928675825E-003   3.1118534222890903E-003   2.8797351673235383E-003   2.6458820430625418E-003   2.4104349964658156E-003   2.1735364017876901E-003   1.9353306991606312E-003   1.6959637778333758E-003   1.4555795295971286E-003   1.2143194040808991E-003   9.7232830362559142E-004   7.2975350701909303E-004   4.8674148645466708E-004   2.4344084810862254E-004   2.3968053466505435E-004   4.7922739402672665E-004   7.1849320103101189E-004   9.5733012877352586E-004   1.1955937213238288E-003   1.4331379413255463E-003   1.6698204056175281E-003   1.9055041187028277E-003   2.1400476016423253E-003   2.3733055767909406E-003   2.6051346392129138E-003   2.8353942307885460E-003   3.0639455131229454E-003   3.2906508223554676E-003   3.5153736186095408E-003   3.7379785549181976E-003   3.9583315599279190E-003   4.1762999173041160E-003   4.3917523461707297E-003   4.6045590809854486E-003   4.8145919484048338E-003   5.0217244446194576E-003   5.2258318141258364E-003   5.4267911204418651E-003   5.6244813242845582E-003   5.8187833545756407E-003   6.0095801798096260E-003   6.1967568806187145E-003   6.3802007159549090E-003   6.5598011944112411E-003   6.7354501379783827E-003   6.9070417490300073E-003   7.0744726732049623E-003   7.2376420619962578E-003   7.3964516333452079E-003   7.5508057312294319E-003   7.7006113829871659E-003   7.8457783548112614E-003   7.9862192083393346E-003   8.1218493491332922E-003   8.2525870835129800E-003   8.3783536611782838E-003   8.4990733289818932E-003   8.6146733711327805E-003   8.7250841574764981E-003   8.8302391819565784E-003   8.9300751056074767E-003   9.0245317914363632E-003   9.1135523449140943E-003   9.1970831436512523E-003   9.2750738736612492E-003   9.3474775566843027E-003   9.4142505804256787E-003   9.4753527245070301E-003   9.5307471832314500E-003   9.5804005904524675E-003   9.6242830364683812E-003   9.6623680893465971E-003   9.6946328078142130E-003   9.7210577575170889E-003   9.7416270210357557E-003   9.7563282085859886E-003   9.7651524646420827E-003   9.7680944741650073E-003   9.7651524646605106E-003   9.7563282085444542E-003   9.7416270210969463E-003   9.7210577574348700E-003   9.6946328079243888E-003   9.6623680892326813E-003   9.6242830365926985E-003   9.5804005903071948E-003   9.5307471833903368E-003   9.4753527243748026E-003   9.4142505804510890E-003   9.3474775568636870E-003   9.2750738732797766E-003   9.1970831439249778E-003   9.1135523448970246E-003   9.0245317913926204E-003   8.9300751056003158E-003   8.8302391819880255E-003   8.7250841574986748E-003   8.6146733710291135E-003   8.4990733290449261E-003   8.3783536612283549E-003   8.2525870833366211E-003   8.1218493493926680E-003   7.9862192080691341E-003   7.8457783551301730E-003   7.7006113827093325E-003   7.5508057313090071E-003   7.3964516333963060E-003   7.2376420619257309E-003   7.0744726732623886E-003   6.9070417489944802E-003   6.7354501380529341E-003   6.5598011943498458E-003   6.3802007160508878E-003   6.1967568804498496E-003   6.0095801799952553E-003   5.8187833543780765E-003   5.6244813243921943E-003   5.4267911204226027E-003   5.2258318139435933E-003   5.0217244449516363E-003   4.8145919481454857E-003   4.6045590811584214E-003   4.3917523461349806E-003   4.1762999172906823E-003   3.9583315599507896E-003   3.7379785547812516E-003   3.5153736187780726E-003   3.2906508222796393E-003   3.0639455132717708E-003   2.8353942304923940E-003   2.6051346393970998E-003   2.3733055768237477E-003   2.1400476015486225E-003   1.9055041186864519E-003   1.6698204057670751E-003   1.4331379412201306E-003   1.1955937213006806E-003   9.5733012883431057E-004   7.1849320096833980E-004   4.7922739407180170E-004   2.3968053464845651E-004   2.3592595879246003E-004   4.7172474771639550E-004   7.0725002418470240E-004   9.4235474665732566E-004   1.1768964731334597E-003   1.4107304101765861E-003   1.6437166898938260E-003   1.8757227519635711E-003   2.1066095282410435E-003   2.3362323569462995E-003   2.5644488742113669E-003   2.7911203338882862E-003   3.0161100061320556E-003   3.2392823747341981E-003   3.4605030338472065E-003   3.6796387551743526E-003   3.8965575627084581E-003   4.1111288152750891E-003   4.3232232855183739E-003   4.5327132345808763E-003   4.7394724934095023E-003   4.9433765359503390E-003   5.1443025539538167E-003   5.3421295340606578E-003   5.5367383266469172E-003   5.7280117211470083E-003   5.9158345141948065E-003   6.1000935807022927E-003   6.2806779411477276E-003   6.4574788287735108E-003   6.6303897553890434E-003   6.7993065746326242E-003   6.9641275461569396E-003   7.1247533953618380E-003   7.2810873750091543E-003   7.4330353215756872E-003   7.5805057134709086E-003   7.7234097260854284E-003   7.8616612839487177E-003   7.9951771151037798E-003   8.1238767974932680E-003   8.2476828131702595E-003   8.3665205875937121E-003   8.4803185420080918E-003   8.5890081312768596E-003   8.6925238872773425E-003   8.7908034586557382E-003   8.8837876478938538E-003   8.9714204460196179E-003   9.0536490687486426E-003   9.1304239856673380E-003   9.2016989521419290E-003   9.2674310359428108E-003   9.3275806433240904E-003   9.3821115436505814E-003   9.4309908902526912E-003   9.4741892406964290E-003   9.5116805743843263E-003   9.5434423087449594E-003   9.5694553118408215E-003   9.5897039148390220E-003   9.6041759209080438E-003   9.6128626130157525E-003   9.6157587585195166E-003   9.6128626129714859E-003   9.6041759209737967E-003   9.5897039147834276E-003   9.5694553118794434E-003   9.5434423086765835E-003   9.5116805744855232E-003   9.4741892406421668E-003   9.4309908902645012E-003   9.3821115435743507E-003   9.3275806434233444E-003   9.2674310359302237E-003   9.2016989519658754E-003   9.1304239859685277E-003   9.0536490685634019E-003   8.9714204460938640E-003   8.8837876478758404E-003   8.7908034585147676E-003   8.6925238875501520E-003   8.5890081309783206E-003   8.4803185422386296E-003   8.3665205875132487E-003   8.2476828131004543E-003   8.1238767976767046E-003   7.9951771148991380E-003   7.8616612840984867E-003   7.7234097259294421E-003   7.5805057136222320E-003   7.4330353215811829E-003   7.2810873749188931E-003   7.1247533954614806E-003   6.9641275460773366E-003   6.7993065746417281E-003   6.6303897552970614E-003   6.4574788288882523E-003   6.2806779411673230E-003   6.1000935806390655E-003   5.9158345141829272E-003   5.7280117211582215E-003   5.5367383267627135E-003   5.3421295339456942E-003   5.1443025541496601E-003   4.9433765356950432E-003   4.7394724935079791E-003   4.5327132346089094E-003   4.3232232853429031E-003   4.1111288155358805E-003   3.8965575625231619E-003   3.6796387553133525E-003   3.4605030337720999E-003   3.2392823746562605E-003   3.0161100061463775E-003   2.7911203340388879E-003   2.5644488741040083E-003   2.3362323568977827E-003   2.1066095283594488E-003   1.8757227519358155E-003   1.6437166898057298E-003   1.4107304102432550E-003   1.1768964731496134E-003   9.4235474661308327E-004   7.0725002423593919E-004   4.7172474767803729E-004   2.3592595881094525E-004   2.3217941057163127E-004   4.6423811559609396E-004   6.9603081326774507E-004   9.2741125426754056E-004   1.1582390085073668E-003   1.3883705298293747E-003   1.6176684578383393E-003   1.8460046459846668E-003   2.0732424280885953E-003   2.2992377688801358E-003   2.5238493492703573E-003   2.7469402357885864E-003   2.9683758009695915E-003   3.1880226710682691E-003   3.4057485737849502E-003   3.6214223899539988E-003   3.8349142377698819E-003   4.0460955467462312E-003   4.2548391353114945E-003   4.4610192918614344E-003   4.6645118441490663E-003   4.8651942391289005E-003   5.0629456156802699E-003   5.2576468744716109E-003   5.4491807553559424E-003   5.6374319017310492E-003   5.8222869362110075E-003   6.0036345233583366E-003   6.1813654415794339E-003   6.3553726454627091E-003   6.5255513318270286E-003   6.6917990038370956E-003   6.8540155302037609E-003   7.0121032082010037E-003   7.1659668205395488E-003   7.3155136943221510E-003   7.4606537561958119E-003   7.6012995856431786E-003   7.7373664703504208E-003   7.8687724537861437E-003   7.9954383888976299E-003   8.1172879799362718E-003   8.2342478356917381E-003   8.3462475070031350E-003   8.4532195331940008E-003   8.5550994824745430E-003   8.6518259884534043E-003   8.7433407897040682E-003   8.8295887638846771E-003   8.9105179601365880E-003   8.9860796321345193E-003   9.0562282656217186E-003   9.1209216077572930E-003   9.1801206905040567E-003   9.2337898562840637E-003   9.2818967770883914E-003   9.3244124767748598E-003   9.3613113455394206E-003   9.3925711581574409E-003   9.4181730845931677E-003   9.4381017045029152E-003   9.4523450132657262E-003   9.4608944317456783E-003   9.4637448103382996E-003   9.4608944317481070E-003   9.4523450132307993E-003   9.4381017045181564E-003   9.4181730846204376E-003   9.3925711581532012E-003   9.3613113455327246E-003   9.3244124767246778E-003   9.2818967771792077E-003   9.2337898562162846E-003   9.1801206905316179E-003   9.1209216077297872E-003   9.0562282658125104E-003   8.9860796318827485E-003   8.9105179603158613E-003   8.8295887636514470E-003   8.7433407898687976E-003   8.6518259885631499E-003   8.5550994821290971E-003   8.4532195335968452E-003   8.3462475067223874E-003   8.2342478357980420E-003   8.1172879799588649E-003   7.9954383887486380E-003   7.8687724539711068E-003   7.7373664702489187E-003   7.6012995857678844E-003   7.4606537560095165E-003   7.3155136943336974E-003   7.1659668206243143E-003   7.0121032081816304E-003   6.8540155302008188E-003   6.6917990038088404E-003   6.5255513320117697E-003   6.3553726452538206E-003   6.1813654414938357E-003   6.0036345236208488E-003   5.8222869360411433E-003   5.6374319019300567E-003   5.4491807549835181E-003   5.2576468748489757E-003   5.0629456153572505E-003   4.8651942393813097E-003   4.6645118440579725E-003   4.4610192917478031E-003   4.2548391356517778E-003   4.0460955463168524E-003   3.8349142379968670E-003   3.6214223900223330E-003   3.4057485735304316E-003   3.1880226713497661E-003   2.9683758008317573E-003   2.7469402358307193E-003   2.5238493492579783E-003   2.2992377689028953E-003   2.0732424280195949E-003   1.8460046460428980E-003   1.6176684578169676E-003   1.3883705298560201E-003   1.1582390084965977E-003   9.2741125424622428E-004   6.9603081328917238E-004   4.6423811558804484E-004   2.3217941056874469E-004   2.2844317467640707E-004   4.5677205601857285E-004   6.8484238971527889E-004   9.1250872892995050E-004   1.1396326513485322E-003   1.3660718637902858E-003   1.5916915034414614E-003   1.8163678073114808E-003   2.0399665042867277E-003   2.2623441955387791E-003   2.4833606142580789E-003   2.7028806371645064E-003   2.9207717336683370E-003   3.1369026690427071E-003   3.3511432937357033E-003   3.5633645979751272E-003   3.7734387842732753E-003   3.9812393468541818E-003   4.1866411493453604E-003   4.3895204948375399E-003   4.5897552077218684E-003   4.7872247013779901E-003   4.9818100534406162E-003   5.1733940786278798E-003   5.3618613956414873E-003   5.5470985018993835E-003   5.7289938363191961E-003   5.9074378521286053E-003   6.0823230777324877E-003   6.2535441859717378E-003   6.4209980548690093E-003   6.5845838302403537E-003   6.7442029873477916E-003   6.8997593899244314E-003   7.0511593476000889E-003   7.1983116732079466E-003   7.3411277366822181E-003   7.4795215205213372E-003   7.6134096686029662E-003   7.7427115399093527E-003   7.8673492535070444E-003   7.9872477394042629E-003   8.1023347798794276E-003   8.2125410564213852E-003   8.3178001892189046E-003   8.4180487780275426E-003   8.5132264408845915E-003   8.6032758493734818E-003   8.6881427640093656E-003   8.7677760670413496E-003   8.8421277923909219E-003   8.9111531559147167E-003   8.9748105802750916E-003   9.0330617232714655E-003   9.0858714971598364E-003   9.1332080931006004E-003   9.1750429978160603E-003   9.2113510131876242E-003   9.2421102681912032E-003   9.2673022366075442E-003   9.2869117430413595E-003   9.3009269764699337E-003   9.3093394948189911E-003   9.3121442306848129E-003   9.3093394948150360E-003   9.3009269765185476E-003   9.2869117430283976E-003   9.2673022365317714E-003   9.2421102682875705E-003   9.2113510130705234E-003   9.1750429979317177E-003   9.1332080930375259E-003   9.0858714972198718E-003   9.0330617231890731E-003   8.9748105803840739E-003   8.9111531556790580E-003   8.8421277926322150E-003   8.7677760668498916E-003   8.6881427642414855E-003   8.6032758492359251E-003   8.5132264408523117E-003   8.4180487781593261E-003   8.3178001891315301E-003   8.2125410563874957E-003   8.1023347799084044E-003   7.9872477394180019E-003   7.8673492535319411E-003   7.7427115398328583E-003   7.6134096686708563E-003   7.4795215203705134E-003   7.3411277369188621E-003   7.1983116731350605E-003   7.0511593476106915E-003   6.8997593898253440E-003   6.7442029874216214E-003   6.5845838302651671E-003   6.4209980546960366E-003   6.2535441861999996E-003   6.0823230777783399E-003   5.9074378518481074E-003   5.7289938364939452E-003   5.5470985017964103E-003   5.3618613959018901E-003   5.1733940782933696E-003   4.9818100536661580E-003   4.7872247012651359E-003   4.5897552077958648E-003   4.3895204949381816E-003   4.1866411489406841E-003   3.9812393474039642E-003   3.7734387839178374E-003   3.5633645979549211E-003   3.3511432940003805E-003   3.1369026687704249E-003   2.9207717338368133E-003   2.7028806370054670E-003   2.4833606143745968E-003   2.2623441955280654E-003   2.0399665042681869E-003   1.8163678072708467E-003   1.5916915035387169E-003   1.3660718636690494E-003   1.1396326514182542E-003   9.1250872894393931E-004   6.8484238968907762E-004   4.5677205603600335E-004   2.2844317467141106E-004   2.2471952947683560E-004   4.4933111410611071E-004   6.7369155574387163E-004   8.9765622200621564E-004   1.1210886943263110E-003   1.3438479371350454E-003   1.5658015758954202E-003   1.7868301931674435E-003   2.0068019030406448E-003   2.2255739579031819E-003   2.4430071504233930E-003   2.6589681646073671E-003   2.8733265624056870E-003   3.0859532377066623E-003   3.2967201609633290E-003   3.5055004200633122E-003   3.7121682975669312E-003   3.9165993469237326E-003   4.1186704645799765E-003   4.3182599687158207E-003   4.5152476681640241E-003   4.7095149379348111E-003   4.9009447897734315E-003   5.0894219420405395E-003   5.2748328907978315E-003   5.4570659762333551E-003   5.6360114523453797E-003   5.8115615502901674E-003   5.9836105471534062E-003   6.1520548251829954E-003   6.3167929384509436E-003   6.4777256708511421E-003   6.6347560984781895E-003   6.7877896457696485E-003   6.9367341444037667E-003   7.0814998878755975E-003   7.2219996856081603E-003   7.3581489163124236E-003   7.4898655778613821E-003   7.6170703374367765E-003   7.7396865800406500E-003   7.8576404526564669E-003   7.9708609113009476E-003   8.0792797613414291E-003   8.1828317014647767E-003   8.2814543599963042E-003   8.3750883345349303E-003   8.4636772279084171E-003   8.5471676803704766E-003   8.6255094036923885E-003   8.6986552103983095E-003   8.7665610423700302E-003   8.8291859985162313E-003   8.8864923567646276E-003   8.9384456002961771E-003   8.9850144354079731E-003   9.0261708123311468E-003   9.0618899403781539E-003   9.0921503054927841E-003   9.1169336797010322E-003   9.1362251357103089E-003   9.1500130530218771E-003   9.1582891269176014E-003   9.1610483722161032E-003   9.1582891268663091E-003   9.1500130530647455E-003   9.1362251356610358E-003   9.1169336797547046E-003   9.0921503054404718E-003   9.0618899405125880E-003   9.0261708121663481E-003   8.9850144355184125E-003   8.9384456001595780E-003   8.8864923569464682E-003   8.8291859983044008E-003   8.7665610426392593E-003   8.6986552101561421E-003   8.6255094038849012E-003   8.5471676802170438E-003   8.4636772279443606E-003   8.3750883345143079E-003   8.2814543600988333E-003   8.1828317012443419E-003   8.0792797616372480E-003   7.9708609111431294E-003   7.8576404526329302E-003   7.7396865800766212E-003   7.6170703374537352E-003   7.4898655778775081E-003   7.3581489163225267E-003   7.2219996855639179E-003   7.0814998878424018E-003   6.9367341443832276E-003   6.7877896459518916E-003   6.6347560982873421E-003   6.4777256709633857E-003   6.3167929383852739E-003   6.1520548251650098E-003   5.9836105471309242E-003   5.8115615505239249E-003   5.6360114521994409E-003   5.4570659761219442E-003   5.2748328908527320E-003   5.0894219421290798E-003   4.9009447897319647E-003   4.7095149379502432E-003   4.5152476680663800E-003   4.3182599687300871E-003   4.1186704648023542E-003   3.9165993465157256E-003   3.7121682979911474E-003   3.5055004198460971E-003   3.2967201608987695E-003   3.0859532378766930E-003   2.8733265622668536E-003   2.6589681648070407E-003   2.4430071502380413E-003   2.2255739579293277E-003   2.0068019030720641E-003   1.7868301932530417E-003   1.5658015757362143E-003   1.3438479372606671E-003   1.1210886942547016E-003   8.9765622200782547E-004   6.7369155575264239E-004   4.4933111409950488E-004   2.2471952949282281E-004   2.2101074528119158E-004   4.4191981914498690E-004   6.6258509000394206E-004   8.8286275378368639E-004   1.1026183903671827E-003   1.3217122293563976E-003   1.5400143698953705E-003   1.7574096987134080E-003   1.9737687025648820E-003   2.1889493007329341E-003   2.4028133554364617E-003   2.6152293556632733E-003   2.8260689465106070E-003   3.0352051444397232E-003   3.2425120290057730E-003   3.4478647795284090E-003   3.6511397501391429E-003   3.8522145429236709E-003   4.0509680833585859E-003   4.2472806921464157E-003   4.4410341577748036E-003   4.6321118084948765E-003   4.8203985811962058E-003   5.0057810924438173E-003   5.1881477054366298E-003   5.3673885990944692E-003   5.5433958318327758E-003   5.7160634097761509E-003   5.8852873469143474E-003   6.0509657322717625E-003   6.2129987865748859E-003   6.3712889274770146E-003   6.5257408230436909E-003   6.6762614547399290E-003   6.8227601686014494E-003   6.9651487332807460E-003   7.1033413924200817E-003   7.2372549144607001E-003   7.3668086466038007E-003   7.4919245599165685E-003   7.6125272973953106E-003   7.7285442218482658E-003   7.8399054549448954E-003   7.9465439247625724E-003   8.0483954009244463E-003   8.1453985383475314E-003   8.2374949104999373E-003   8.3246290459070282E-003   8.4067484626071109E-003   8.4838036982101961E-003   8.5557483402882162E-003   8.6225390554545145E-003   8.6841356129780944E-003   8.7405009122501764E-003   8.7916010021882873E-003   8.8374051039797480E-003   8.8778856279047996E-003   8.9130181916287840E-003   8.9427816328750756E-003   8.9671580248972121E-003   8.9861326840095790E-003   8.9996941817740567E-003   9.0078343491458990E-003   9.0105482832768952E-003   9.0078343491307583E-003   8.9996941817608589E-003   8.9861326841149114E-003   8.9671580247298044E-003   8.9427816330371612E-003   8.9130181914487960E-003   8.8778856280412044E-003   8.8374051039303292E-003   8.7916010022495161E-003   8.7405009121565291E-003   8.6841356131437675E-003   8.6225390551641634E-003   8.5557483405968027E-003   8.4838036980326159E-003   8.4067484626520195E-003   8.3246290459105254E-003   8.2374949105620543E-003   8.1453985381396143E-003   8.0483954012647296E-003   7.9465439243903702E-003   7.8399054551632763E-003   7.7285442217892020E-003   7.6125272974853497E-003   7.4919245598171758E-003   7.3668086466173732E-003   7.2372549144670839E-003   7.1033413923485278E-003   6.9651487333942663E-003   6.8227601686443040E-003   6.6762614544428889E-003   6.5257408234155601E-003   6.3712889272161122E-003   6.2129987867777237E-003   6.0509657321143884E-003   5.8852873470268685E-003   5.7160634095630991E-003   5.5433958319313081E-003   5.3673885992193693E-003   5.1881477053999925E-003   5.0057810923697654E-003   4.8203985812199091E-003   4.6321118084414192E-003   4.4410341579616541E-003   4.2472806919665596E-003   4.0509680834024397E-003   3.8522145430527344E-003   3.6511397498680820E-003   3.4478647797906437E-003   3.2425120289217846E-003   3.0352051444511585E-003   2.8260689464790212E-003   2.6152293555953277E-003   2.4028133555555331E-003   2.1889493007189453E-003   1.9737687025382922E-003   1.7574096985912835E-003   1.5400143700856628E-003   1.3217122292727979E-003   1.1026183903716236E-003   8.8286275380744517E-004   6.6258508998529031E-004   4.4191981914404321E-004   2.2101074528324549E-004   2.1731908285232970E-004   4.3454268178355626E-004   6.5152974316234902E-004   8.6813730744444984E-004   1.0842329470457379E-003   1.2996781641182453E-003   1.5143455172823561E-003   1.7281241465182395E-003   1.9408868990734574E-003   2.1524923794412620E-003   2.3628035294460115E-003   2.5716906404266715E-003   2.7790274312164409E-003   2.9846890321645891E-003   3.1885516214515963E-003   3.3904924608325060E-003   3.5903899654037841E-003   3.7881237780414967E-003   3.9835748425380846E-003   4.1766254738589970E-003   4.3671594310441542E-003   4.5550619855098118E-003   4.7402199917747634E-003   4.9225219549032806E-003   5.1018580981766481E-003   5.2781204283461336E-003   5.4512028026698078E-003   5.6210009909760661E-003   5.7874127399916708E-003   5.9503378337182888E-003   6.1096781558175328E-003   6.2653377458616322E-003   6.4172228612488502E-003   6.5652420287293234E-003   6.7093061051384240E-003   6.8493283264601246E-003   6.9852243624339838E-003   7.1169123681086854E-003   7.2443130306038828E-003   7.3673496197592392E-003   7.4859480330520256E-003   7.6000368393386863E-003   7.7095473249300106E-003   7.8144135312855356E-003   7.9145722983432754E-003   8.0099632994328485E-003   8.1005290804047614E-003   8.1862150924199018E-003   8.2669697257592989E-003   8.3427443405392210E-003   8.4134932966743042E-003   8.4791739799444654E-003   8.5397468299979601E-003   8.5951753620090443E-003   8.6454261899403528E-003   8.6904690460958556E-003   8.7302768002583964E-003   8.7648254742655821E-003   8.7940942592579993E-003   8.8180655245273798E-003   8.8367248324745518E-003   8.8500609431657329E-003   8.8580658240326599E-003   8.8607346536097448E-003   8.8580658241079052E-003   8.8500609430962190E-003   8.8367248324006942E-003   8.8180655246949957E-003   8.7940942591197002E-003   8.7648254743756260E-003   8.7302768001848441E-003   8.6904690461302170E-003   8.6454261899192864E-003   8.5951753619956106E-003   8.5397468300148494E-003   8.4791739800152421E-003   8.4134932965287956E-003   8.3427443405575119E-003   8.2669697258490049E-003   8.1862150924159049E-003   8.1005290803227992E-003   8.0099632995752346E-003   7.9145722981361633E-003   7.8144135314655028E-003   7.7095473248519064E-003   7.6000368394049667E-003   7.4859480329171890E-003   7.3673496198643496E-003   7.2443130305377967E-003   7.1169123681627533E-003   6.9852243624779486E-003   6.8493283263687532E-003   6.7093061050815805E-003   6.5652420290157609E-003   6.4172228609239435E-003   6.2653377460589743E-003   6.1096781557007374E-003   5.9503378338361390E-003   5.7874127398418462E-003   5.6210009911823455E-003   5.4512028026127424E-003   5.2781204282689731E-003   5.1018580981562200E-003   4.9225219549237087E-003   4.7402199918554766E-003   4.5550619854611285E-003   4.3671594309542816E-003   4.1766254740432940E-003   3.9835748423895367E-003   3.7881237781057231E-003   3.5903899654285421E-003   3.3904924606883435E-003   3.1885516216152432E-003   2.9846890320085473E-003   2.7790274313557739E-003   2.5716906403664974E-003   2.3628035294170902E-003   2.1524923794347117E-003   1.9408868991280803E-003   1.7281241465760822E-003   1.5143455171378606E-003   1.2996781641978483E-003   1.0842329470585610E-003   8.6813730740464834E-004   6.5152974318893886E-004   4.3454268178283462E-004   2.1731908285543833E-004   2.1364679222690697E-004   4.2720419100533702E-004   6.4053223386018043E-004   8.5348882375418933E-004   1.0659435186209376E-003   1.2777591024388246E-003   1.4888105752715042E-003   1.6989912758738068E-003   1.9081763958783693E-003   2.1162252457496145E-003   2.3230018594959101E-003   2.5283783260415249E-003   2.7322304300566591E-003   2.9344354020838792E-003   3.1348715105424252E-003   3.3334180871648078E-003   3.5299555975958907E-003   3.7243657159309884E-003   3.9165313917505218E-003   4.1063369258346194E-003   4.2936680358210966E-003   4.4784119275269596E-003   4.6604573626186641E-003   4.8396947244425115E-003   5.0160160863941816E-003   5.1893152749352689E-003   5.3594879352779623E-003   5.5264315927971430E-003   5.6900457165485196E-003   5.8502317789316804E-003   6.0068933145052683E-003   6.1599359805053489E-003   6.3092676104817280E-003   6.4547982735878029E-003   6.5964403253077619E-003   6.7341084629609083E-003   6.8677197762919140E-003   6.9971937962294839E-003   7.1224525465555244E-003   7.2434205870105517E-003   7.3600250622963548E-003   7.4721957441914733E-003   7.5798650734195949E-003   7.6829682028316526E-003   7.7814430335151896E-003   7.8752302551605702E-003   7.9642733787297082E-003   8.0485187739544606E-003   8.1279156989042534E-003   8.2024163318556442E-003   8.2719757998863108E-003   8.3365522068476472E-003   8.3961066563014858E-003   8.4506032778427637E-003   8.5000092466347293E-003   8.5442948043441963E-003   8.5834332763780608E-003   8.6174010887551389E-003   8.6461777813166829E-003   8.6697460213197852E-003   8.6880916125284952E-003   8.7012035049427033E-003   8.7090738008415713E-003   8.7116977597650608E-003   8.7090738007584156E-003   8.7012035050361286E-003   8.6880916125186003E-003   8.6697460212893929E-003   8.6461777813061080E-003   8.6174010888045993E-003   8.5834332763259913E-003   8.5442948043725209E-003   8.5000092466309685E-003   8.4506032778478846E-003   8.3961066562490139E-003   8.3365522069334674E-003   8.2719757997953836E-003   8.2024163320231769E-003   8.1279156987276169E-003   8.0485187739582631E-003   7.9642733788523046E-003   7.8752302549871533E-003   7.7814430336572427E-003   7.6829682027916846E-003   7.5798650734417716E-003   7.4721957440668230E-003   7.3600250624399344E-003   7.2434205869338353E-003   7.1224525466344057E-003   6.9971937962017283E-003   6.8677197762633813E-003   6.7341084629760628E-003   6.5964403253460091E-003   6.4547982735039255E-003   6.3092676105840351E-003   6.1599359804000442E-003   6.0068933145863146E-003   5.8502317787780811E-003   5.6900457167907703E-003   5.5264315925839247E-003   5.3594879353339175E-003   5.1893152749813432E-003   5.0160160863542691E-003   4.8396947245708533E-003   4.6604573623834078E-003   4.4784119277339052E-003   4.2936680357598678E-003   4.1063369256865156E-003   3.9165313920208056E-003   3.7243657156141308E-003   3.5299555979109165E-003   3.3334180870335794E-003   3.1348715104695390E-003   2.9344354022189378E-003   2.7322304299567390E-003   2.5283783260947601E-003   2.3230018595244983E-003   2.1162252457413433E-003   1.9081763958080922E-003   1.6989912758971770E-003   1.4888105753420033E-003   1.2777591023541701E-003   1.0659435186360366E-003   8.5348882379104873E-004   6.4053223382909419E-004   4.2720419100539253E-004   2.1364679224289418E-004   2.0999611100558369E-004   4.1990881148479264E-004   6.2959924436506443E-004   8.3892619506387156E-004   1.0477611999390457E-003   1.2559683330743421E-003   1.4634250188425013E-003   1.6700287311697815E-003   1.8756569899645581E-003   2.0801698345903619E-003   2.2834324044113674E-003   2.4853185818194401E-003   2.6857062056219738E-003   2.8844745957360418E-003   3.0815040972443364E-003   3.2766760998616529E-003   3.4698731099882529E-003   3.6609788166483970E-003   3.8498781684808137E-003   4.0364574365410744E-003   4.2206042880424954E-003   4.4022078506779083E-003   4.5811587819173938E-003   4.7573493336910966E-003   4.9306734174191513E-003   5.1010266692269601E-003   5.2683065110696314E-003   5.4324122147994536E-003   5.5932449611625357E-003   5.7507078997276473E-003   5.9047062092674185E-003   6.0551471514975752E-003   6.2019401309245659E-003   6.3449967460151857E-003   6.4842308449776231E-003   6.6195585773768384E-003   6.7508984425331819E-003   6.8781713431805558E-003   7.0013006275226608E-003   7.1202121411135244E-003   7.2348342669014132E-003   7.3450979716262466E-003   7.4509368467470805E-003   7.5522871463035712E-003   7.6490878298353104E-003   7.7412805935279938E-003   7.8288099119739607E-003   7.9116230649801111E-003   7.9896701742722676E-003   8.0629042317427180E-003   8.1312811280810637E-003   8.1947596778359361E-003   8.2533016482575910E-003   8.3068717775324208E-003   8.3554377994984191E-003   8.3989704618239597E-003   8.4374435435369821E-003   8.4708338713387482E-003   8.4991213332785837E-003   8.5222888909365774E-003   8.5403225899418761E-003   8.5532115677683929E-003   8.5609480613162980E-003   8.5635274101969611E-003   8.5609480613763750E-003   8.5532115676356657E-003   8.5403225900735069E-003   8.5222888908257355E-003   8.4991213333730498E-003   8.4708338712561337E-003   8.4374435435646267E-003   8.3989704618451788E-003   8.3554377994026208E-003   8.3068717776926815E-003   8.2533016481581845E-003   8.1947596778581544E-003   8.1312811280798702E-003   8.0629042317104105E-003   7.9896701743986109E-003   7.9116230648332286E-003   7.8288099119562249E-003   7.7412805937478457E-003   7.6490878296496256E-003   7.5522871464103192E-003   7.4509368465836001E-003   7.3450979718170384E-003   7.2348342668264731E-003   7.1202121410760544E-003   7.0013006275569944E-003   6.8781713430932090E-003   6.7508984426655205E-003   6.6195585773231036E-003   6.4842308450036024E-003   6.3449967459299761E-003   6.2019401309648670E-003   6.0551471515598032E-003   5.9047062091556191E-003   5.7507078999843309E-003   5.5932449608270818E-003   5.4324122149957410E-003   5.2683065110615268E-003   5.1010266691728368E-003   4.9306734174490718E-003   4.7573493335859585E-003   4.5811587820607236E-003   4.4022078506588125E-003   4.2206042879568417E-003   4.0364574367315331E-003   3.8498781682202998E-003   3.6609788169756907E-003   3.4698731095603730E-003   3.2766761001751243E-003   3.0815040971605701E-003   2.8844745956719264E-003   2.6857062056986347E-003   2.4853185817915180E-003   2.2834324043806697E-003   2.0801698346288866E-003   1.8756569899469611E-003   1.6700287312026441E-003   1.4634250187632314E-003   1.2559683331804239E-003   1.0477611999003544E-003   8.3892619502556887E-004   6.2959924441008397E-004   4.1990881146758419E-004   2.0999611101268911E-004   2.0636926316147663E-004   4.1266098056780276E-004   6.1873741648443836E-004   8.2445826029292624E-004   1.0296970182182008E-003   1.2343190659437897E-003   1.4382042292661046E-003   1.6412540514187945E-003   1.8433483605279632E-003   2.0443479506191964E-003   2.2441190804198263E-003   2.4425374215423790E-003   2.6394828545047710E-003   2.8348367748621817E-003   3.0284815913478313E-003   3.2203007392895833E-003   3.4101787487769153E-003   3.5980013166102554E-003   3.7836553717773280E-003   3.9670291468622554E-003   4.1480122432798749E-003   4.3264957002627225E-003   4.5023720573919013E-003   4.6755354230548773E-003   4.8458815358196072E-003   5.0133078281438537E-003   5.1777134893633003E-003   5.3389995239783161E-003   5.4970688143790580E-003   5.6518261779266998E-003   5.8031784236692308E-003   5.9510344108505975E-003   6.0953051012520021E-003   6.2359036157990655E-003   6.3727452842642363E-003   6.5057476979311635E-003   6.6348307601094558E-003   6.7599167310768982E-003   6.8809302804744843E-003   6.9977985264795817E-003   7.1104510856395964E-003   7.2188201109874839E-003   7.3228403348752913E-003   7.4224491097892586E-003   7.5175864418065286E-003   7.6081950326075676E-003   7.6942203083436578E-003   7.7756104570229634E-003   7.8523164575264592E-003   7.9242921095983576E-003   7.9914940610976842E-003   8.0538818368795367E-003   8.1114178587879948E-003   8.1640674726618651E-003   8.2117989663788998E-003   8.2545835903235498E-003   8.2923955740646788E-003   8.3252121429984727E-003   8.3530135304675374E-003   8.3757829908295556E-003   8.3935068096388510E-003   8.4061743112658072E-003   8.4137778652308010E-003   8.4163128925539704E-003   8.4137778653588235E-003   8.4061743112100740E-003   8.3935068094911358E-003   8.3757829910902637E-003   8.3530135302803676E-003   8.3252121430052728E-003   8.2923955742739697E-003   8.2545835900396380E-003   8.2117989666898317E-003   8.1640674723143236E-003   8.1114178589961894E-003   8.0538818368688925E-003   7.9914940611302554E-003   7.9242921094459240E-003   7.8523164575461102E-003   7.7756104572667684E-003   7.6942203081199478E-003   7.6081950326040149E-003   7.5175864418901561E-003   7.4224491096224199E-003   7.3228403351272564E-003   7.2188201107985517E-003   7.1104510856984660E-003   6.9977985265058940E-003   6.8809302804025418E-003   6.7599167312197284E-003   6.6348307599656264E-003   6.5057476978792050E-003   6.3727452843994059E-003   6.2359036157398906E-003   6.0953051013410975E-003   5.9510344107217561E-003   5.8031784237989048E-003   5.6518261777453449E-003   5.4970688145475344E-003   5.3389995239521149E-003   5.1777134892508347E-003   5.0133078282473820E-003   4.8458815358486396E-003   4.6755354230494373E-003   4.5023720573612591E-003   4.3264957001668547E-003   4.1480122433905087E-003   3.9670291467668317E-003   3.7836553718755828E-003   3.5980013164944591E-003   3.4101787490256052E-003   3.2203007390521066E-003   3.0284815914053409E-003   2.8348367749672088E-003   2.6394828543975235E-003   2.4425374215564233E-003   2.2441190804531885E-003   2.0443479505422024E-003   1.8433483606675738E-003   1.6412540512695806E-003   1.4382042293875630E-003   1.2343190658404279E-003   1.0296970182424037E-003   8.2445826034571734E-004   6.1873741643891922E-004   4.1266098058106992E-004   2.0636926316652815E-004   2.0276845745015315E-004   4.0546510573769012E-004   6.0795334713570348E-004   8.1009379901408884E-004   1.0117619277677514E-003   1.2128244217246009E-003   1.4131634864361642E-003   1.6126846587382060E-003   1.8112700566861872E-003   2.0087812543675421E-003   2.2050856465125612E-003   2.4000606881148800E-003   2.5935882884280392E-003   2.7855519045497656E-003   2.9758359928288569E-003   3.1643260196784206E-003   3.3509085270432282E-003   3.5354712009813549E-003   3.7179029400414287E-003   3.8980939225242706E-003   4.0759356719237694E-003   4.2513211224412539E-003   4.4241446858648836E-003   4.5943023112870462E-003   4.7616915520692360E-003   4.9262116249837451E-003   5.0877634718429210E-003   5.2462498202513475E-003   5.4015752408119733E-003   5.5536462052222513E-003   5.7023711440401526E-003   5.8476605001271942E-003   5.9894267836100301E-003   6.1275846245059662E-003   6.2620508254031537E-003   6.3927444089564855E-003   6.5195866701042160E-003   6.6425012213199297E-003   6.7614140389258004E-003   6.8762535096278665E-003   6.9869504705897256E-003   7.0934382549848740E-003   7.1956527286333172E-003   7.2935323309472055E-003   7.3870181120070100E-003   7.4760537669561200E-003   7.5605856703785668E-003   7.6405629105214257E-003   7.7159373166666434E-003   7.7866634908244081E-003   7.8526988351514393E-003   7.9140035749426241E-003   7.9705407866290379E-003   8.0222764164249727E-003   8.0691793033199066E-003   8.1112211966783837E-003   8.1483767739381624E-003   8.1806236552788431E-003   8.2079424170079379E-003   8.2303166055454902E-003   8.2477327429148206E-003   8.2601803396690349E-003   8.2676518982150865E-003   8.2701429176120222E-003   8.2676518980265568E-003   8.2601803396868956E-003   8.2477327432188552E-003   8.2303166051102272E-003   8.2079424173364668E-003   8.1806236551647815E-003   8.1483767738079471E-003   8.1112211969737447E-003   8.0691793029915027E-003   8.0222764166733018E-003   7.9705407865201805E-003   7.9140035749675208E-003   7.8526988349565396E-003   7.7866634912111266E-003   7.7159373164141509E-003   7.6405629103462047E-003   7.5605856708165775E-003   7.4760537666683224E-003   7.3870181119990996E-003   7.2935323311080769E-003   7.1956527285776950E-003   7.0934382548995534E-003   6.9869504706873697E-003   6.8762535096309474E-003   6.7614140388755906E-003   6.6425012213197632E-003   6.5195866700981653E-003   6.3927444091834151E-003   6.2620508250308404E-003   6.1275846247757504E-003   5.9894267835490234E-003   5.8476605000408188E-003   5.7023711440636338E-003   5.5536462053235591E-003   5.4015752406890161E-003   5.2462498202932584E-003   5.0877634718516918E-003   4.9262116250499699E-003   4.7616915518314262E-003   4.5943023115238568E-003   4.4241446857275490E-003   4.2513211225521097E-003   4.0759356718960138E-003   3.8980939225413125E-003   3.7179029400265518E-003   3.5354712009565414E-003   3.3509085269616268E-003   3.1643260197914969E-003   2.9758359928407363E-003   2.7855519044212573E-003   2.5935882885486650E-003   2.4000606881288689E-003   2.2050856464276847E-003   2.0087812544622441E-003   1.8112700565412476E-003   1.6126846588863097E-003   1.4131634863617792E-003   1.2128244217471940E-003   1.0117619278053325E-003   8.1009379893698386E-004   6.0795334717900218E-004   4.0546510573213901E-004   2.0276845746025618E-004   1.9919588614819572E-004   3.9832556152885612E-004   5.9725358475742896E-004   7.9584152574957434E-004   9.9396680211999433E-004   1.1914974256084232E-003   1.3883179574997184E-003   1.5843378489331927E-003   1.7794414845845319E-003   1.9734912493991064E-003   2.1663556894054303E-003   2.3579140380957098E-003   2.5480502186418508E-003   2.7366497331458572E-003   2.9235990710799187E-003   3.1087857132632291E-003   3.2920981970106511E-003   3.4734261835429048E-003   3.6526605255018385E-003   3.8296933304549086E-003   4.0044180294633858E-003   4.1767294391354959E-003   4.3465238243755588E-003   4.5136989650410020E-003   4.6781542124432196E-003   4.8397905544155240E-003   4.9985106725960460E-003   5.1542190024991275E-003   5.3068217901935388E-003   5.4562271505252391E-003   5.6023451208080388E-003   5.7450877154748836E-003   5.8843689815022415E-003   6.0201050470076178E-003   6.1522141731532587E-003   6.2806168059101330E-003   6.4052356190870130E-003   6.5259955664977998E-003   6.6428239231270947E-003   6.7556503311763105E-003   6.8644068423724669E-003   6.9690279575141123E-003   7.0694506687445924E-003   7.1656144944160782E-003   7.2574615188002178E-003   7.3449364234149106E-003   7.4279865254517630E-003   7.5065618031876225E-003   7.5806149322600602E-003   7.6501013106267113E-003   7.7149790861593820E-003   7.7752091829113440E-003   7.8307553232754845E-003   7.8815840519299851E-003   7.9276647528229160E-003   7.9689696714538572E-003   8.0054739287197113E-003   8.0371555367857589E-003   8.0639954142271569E-003   8.0859773928212975E-003   8.1030882339199056E-003   8.1153176300636093E-003   8.1226582153457877E-003   8.1251055687998064E-003   8.1226582153999805E-003   8.1153176301041741E-003   8.1030882336800281E-003   8.0859773931664103E-003   8.0639954139000991E-003   8.0371555370108705E-003   8.0054739286455345E-003   7.9689696713748925E-003   7.9276647530018562E-003   7.8815840516907876E-003   7.8307553235339444E-003   7.7752091827174019E-003   7.7149790863763612E-003   7.6501013102984461E-003   7.5806149325487737E-003   7.5065618032379433E-003   7.4279865250406196E-003   7.3449364238026837E-003   7.2574615187074309E-003   7.1656144944218791E-003   7.0694506685891056E-003   6.9690279577210301E-003   6.8644068421795934E-003   6.7556503312620197E-003   6.6428239231695052E-003   6.5259955664188074E-003   6.4052356191789950E-003   6.2806168056844802E-003   6.1522141735146918E-003   6.0201050467032502E-003   5.8843689814939704E-003   5.7450877157900759E-003   5.6023451205397534E-003   5.4562271506186089E-003   5.3068217902280113E-003   5.1542190024237433E-003   4.9985106726992967E-003   4.8397905542249542E-003   4.6781542127483644E-003   4.5136989647369674E-003   4.3465238246940263E-003   4.1767294388368459E-003   4.0044180295918386E-003   3.8296933304517999E-003   3.6526605253659472E-003   3.4734261837443547E-003   3.2920981969423724E-003   3.1087857132560126E-003   2.9235990710566595E-003   2.7366497332153572E-003   2.5480502185136755E-003   2.3579140381483898E-003   2.1663556894230829E-003   1.9734912493962753E-003   1.7794414846087347E-003   1.5843378489027171E-003   1.3883179575014393E-003   1.1914974256285182E-003   9.9396680207763932E-004   7.9584152579792455E-004   5.9725358472395573E-004   3.9832556153729382E-004   1.9919588615513462E-004   1.9565372358465449E-004   3.9124668706363996E-004   5.8664462441726517E-004   7.8171008547806009E-004   9.7632242704592809E-004   1.1703509984985483E-003   1.3636826887042375E-003   1.5562307789097618E-003   1.7478818970551591E-003   1.9384992685473890E-003   2.1279526095679402E-003   2.3161229251886239E-003   2.5028961374758407E-003   2.6881597758442455E-003   2.8718023461166142E-003   3.0537133261041571E-003   3.2337832318891091E-003   3.4119036835482119E-003   3.5879674691799979E-003   3.7618686125635570E-003   3.9335024342187497E-003   4.1027656154930536E-003   4.2695562639441520E-003   4.4337739686148292E-003   4.5953198677453067E-003   4.7540967033635750E-003   4.9100088825553834E-003   5.0629625342071272E-003   5.2128655665732992E-003   5.3596277219202793E-003   5.5031606311664594E-003   5.6433778694779391E-003   5.7801950040776706E-003   5.9135296493493250E-003   6.0433015156596270E-003   6.1694324552177826E-003   6.2918465137301594E-003   6.4104699718794400E-003   6.5252313932538386E-003   6.6360616657487326E-003   6.7428940426888240E-003   6.8456641867849499E-003   6.9443102025458503E-003   7.0387726815827889E-003   7.1289947306467372E-003   7.2149220131391134E-003   7.2965027751754341E-003   7.3736878834035069E-003   7.4464308491946352E-003   7.5146878596857036E-003   7.5784178041413686E-003   7.6375822973330648E-003   7.6921457042531255E-003   7.7420751598687582E-003   7.7873405921942279E-003   7.8279147355100748E-003   7.8637731522668702E-003   7.8948942434372976E-003   7.9212592637914470E-003   7.9428523337631424E-003   7.9596604460713816E-003   7.9716734776369425E-003   7.9788841920375997E-003   7.9812882460546519E-003   7.9788841920313269E-003   7.9716734775585052E-003   7.9596604462232601E-003   7.9428523335726697E-003   7.9212592639994750E-003   7.8948942433196834E-003   7.8637731522042953E-003   7.8279147357679379E-003   7.7873405917917304E-003   7.7420751602889915E-003   7.6921457039099694E-003   7.6375822975461305E-003   7.5784178039861039E-003   7.5146878599237077E-003   7.4464308489383679E-003   7.3736878834652630E-003   7.2965027753846834E-003   7.2149220128552849E-003   7.1289947308461610E-003   7.0387726813183615E-003   6.9443102029253523E-003   6.8456641863987588E-003   6.7428940431016882E-003   6.6360616653820537E-003   6.5252313934247574E-003   6.4104699718783298E-003   6.2918465137071777E-003   6.1694324552810098E-003   6.0433015155079151E-003   5.9135296495594902E-003   5.7801950040574646E-003   5.6433778691444836E-003   5.5031606315298909E-003   5.3596277216915178E-003   5.2128655666714430E-003   5.0629625342460960E-003   4.9100088824705068E-003   4.7540967034568338E-003   4.5953198676407236E-003   4.4337739687244637E-003   4.2695562636688722E-003   4.1027656158572068E-003   3.9335024339817171E-003   3.7618686125624468E-003   3.5879674694894170E-003   3.4119036832415128E-003   3.2337832319729864E-003   3.0537133260817861E-003   2.8718023461644093E-003   2.6881597757808517E-003   2.5028961375853642E-003   2.3161229250979187E-003   2.1279526096025791E-003   1.9384992685220759E-003   1.7478818970962928E-003   1.5562307788414831E-003   1.3636826887731823E-003   1.1703509984426486E-003   9.7632242707523798E-004   7.8171008548710841E-004   5.8664462440538578E-004   3.9124668706336241E-004   1.9565372360086375E-004   1.9214412478624210E-004   3.8423278308552522E-004   5.7613290452768195E-004   7.6770804688874872E-004   9.5883949519465217E-004   1.1493979480871053E-003   1.3392725960070795E-003   1.5283804577685967E-003   1.7166103796276699E-003   1.9038264613545630E-003   2.0898996064268038E-003   2.2747125855719363E-003   2.4581533019802926E-003   2.6401112960925954E-003   2.8204770690800074E-003   2.9991420792725432E-003   3.1759988031216380E-003   3.3509408005536478E-003   3.5238627798771516E-003   3.6946606606745869E-003   3.8632316365934116E-003   4.0294742394837435E-003   4.1932883965266066E-003   4.3545754961920591E-003   4.5132384426773142E-003   4.6691817180748441E-003   4.8223114382884291E-003   4.9725354113135389E-003   5.1197631901463980E-003   5.2639061316523961E-003   5.4048774460678795E-003   5.5425922514743542E-003   5.6769676254915802E-003   5.8079226541133400E-003   5.9353784810239341E-003   6.0592583558132240E-003   6.1794876796208986E-003   6.2959940509032253E-003   6.4087073084616586E-003   6.5175595738811432E-003   6.6224852944968826E-003   6.7234212780934999E-003   6.8203067387365979E-003   6.9130833244211431E-003   7.0016951612502654E-003   7.0860888792693144E-003   7.1662136519186348E-003   7.2420212195149769E-003   7.3134659254910916E-003   7.3805047383198874E-003   7.4430972805444168E-003   7.5012058526306435E-003   7.5547954548056129E-003   7.6038338101937636E-003   7.6482913806067282E-003   7.6881413902647050E-003   7.7233598347491855E-003   7.7539255021237402E-003   7.7798199817993297E-003   7.8010276759835073E-003   7.8175358114467020E-003   7.8293344441802137E-003   7.8364164676925363E-003   7.8387776165349532E-003   7.8364164677574843E-003   7.8293344440895085E-003   7.8175358115589455E-003   7.8010276759510611E-003   7.7798199815901081E-003   7.7539255024180187E-003   7.7233598346897747E-003   7.6881413900166951E-003   7.6482913810072828E-003   7.6038338098408098E-003   7.5547954550401197E-003   7.5012058524941971E-003   7.4430972806600049E-003   7.3805047381144684E-003   7.3134659256223755E-003   7.2420212196462330E-003   7.1662136516320030E-003   7.0860888795227783E-003   7.0016951609848110E-003   6.9130833248129964E-003   6.8203067383112992E-003   6.7234212784336167E-003   6.6224852941452750E-003   6.5175595742592574E-003   6.4087073082728097E-003   6.2959940509767498E-003   6.1794876794744602E-003   6.0592583559242463E-003   5.9353784809798027E-003   5.8079226540161955E-003   5.6769676256273049E-003   5.5425922516178505E-003   5.4048774458599902E-003   5.2639061316791524E-003   5.1197631902846763E-003   4.9725354110805031E-003   4.8223114384616794E-003   4.6691817180035122E-003   4.5132384426508354E-003   4.3545754962432404E-003   4.1932883966577794E-003   4.0294742392431582E-003   3.8632316367956943E-003   3.6946606606154120E-003   3.5238627796989053E-003   3.3509408007300623E-003   3.1759988030813369E-003   2.9991420792946366E-003   2.8204770689949088E-003   2.6401112962021744E-003   2.4581533019275015E-003   2.2747125855914208E-003   2.0898996064379061E-003   1.9038264613203681E-003   1.7166103796238952E-003   1.5283804578275495E-003   1.3392725959187057E-003   1.1493979481678185E-003   9.5883949517650002E-004   7.6770804684500593E-004   5.7613290457275701E-004   3.8423278306615183E-004   1.9214412480328402E-004   1.8866922413351972E-004   3.7728810934534174E-004   5.6572480233818556E-004   7.5384389819327380E-004   9.4152859753099394E-004   1.1286509630221153E-003   1.3151024546925738E-003   1.5008037348283043E-003   1.6856458411942388E-003   1.8694937802187783E-003   2.0522196643309454E-003   2.2337080211107807E-003   2.4138487186892155E-003   2.5925332861480022E-003   2.7696542036082517E-003   2.9451048883967768E-003   3.1187797585419119E-003   3.2905742951056527E-003   3.4603851072042002E-003   3.6281099913337833E-003   3.7936479981462434E-003   3.9568994870012308E-003   4.1177661929185927E-003   4.2761512805020163E-003   4.4319594059689105E-003   4.5850967728204850E-003   4.7354711902815594E-003   4.8829921260363784E-003   5.0275707663118840E-003   5.1691200618765309E-003   5.3075547890486519E-003   5.4427915943185412E-003   5.5747490492510932E-003   5.7033476968231800E-003   5.8285101014612928E-003   5.9501608949731333E-003   6.0682268217136515E-003   6.1826367835595697E-003   6.2933218826752013E-003   6.4002154634907327E-003   6.5032531511950431E-003   6.6023728944804849E-003   6.6975149976354065E-003   6.7886221625146626E-003   6.8756395180304686E-003   6.9585146570082801E-003   7.0371976650545898E-003   7.1116411535391000E-003   7.1818002857204633E-003   7.2476328043492022E-003   7.3090990599592870E-003   7.3661620293418995E-003   7.4187873441978469E-003   7.4669433066616997E-003   7.5106009120354811E-003   7.5497338636246331E-003   7.5843185913373884E-003   7.6143342636462996E-003   7.6397628004896828E-003   7.6605888863886529E-003   7.6767999762796246E-003   7.6883863059968860E-003   7.6953408966901060E-003   7.6976595589661190E-003   7.6953408965990122E-003   7.6883863060877300E-003   7.6767999761789274E-003   7.6605888863996996E-003   7.6397628007439655E-003   7.6143342632563338E-003   7.5843185915085154E-003   7.5497338637514622E-003   7.5106009118011685E-003   7.4669433068185465E-003   7.4187873440762220E-003   7.3661620295478736E-003   7.3090990596222372E-003   7.2476328048265981E-003   7.1818002854043272E-003   7.1116411534735136E-003   7.0371976652550128E-003   6.9585146568826306E-003   6.8756395181814867E-003   6.7886221623196241E-003   6.6975149977892556E-003   6.6023728944019089E-003   6.5032531513043446E-003   6.4002154632979980E-003   6.2933218827382342E-003   6.1826367835435825E-003   6.0682268218785751E-003   5.9501608948822615E-003   5.8285101014470819E-003   5.7033476969660102E-003   5.5747490489306828E-003   5.4427915945154948E-003   5.3075547889068764E-003   5.1691200621853950E-003   5.0275707658923308E-003   4.8829921264471610E-003   4.7354711899845192E-003   4.5850967729829106E-003   4.4319594059228917E-003   4.2761512805039592E-003   4.1177661928087361E-003   3.9568994872233865E-003   3.7936479979016058E-003   3.6281099915523862E-003   3.4603851070454938E-003   3.2905742952544226E-003   3.1187797584362742E-003   2.9451048884207576E-003   2.7696542036596550E-003   2.5925332860717298E-003   2.4138487187101987E-003   2.2337080210856897E-003   2.0522196643575352E-003   1.8694937802570810E-003   1.6856458411136366E-003   1.5008037348958614E-003   1.3151024546788070E-003   1.1286509629905850E-003   9.4152859755425311E-004   7.5384389820665199E-004   5.6572480230171474E-004   3.7728810936893398E-004   1.8866922413179887E-004   1.8523113387786116E-004   3.7041688211963963E-004   5.5542662986435287E-004   7.4012604114459535E-004   9.2440021859907517E-004   1.1081226022853219E-003   1.2911868918782377E-003   1.4735172906769067E-003   1.6550069993269689E-003   1.8355219687286040E-003   2.0149355382771961E-003   2.1931339856383625E-003   2.3700091239686194E-003   2.5454544522828804E-003   2.7193644061474509E-003   2.8916343432500713E-003   3.0621606016025815E-003   3.2308405643241001E-003   3.3975727192605554E-003   3.5622567235638614E-003   3.7247934600571075E-003   3.8850851024472832E-003   4.0430351690964317E-003   4.1985485857243265E-003   4.3515317399112630E-003   4.5018925400493459E-003   4.6495404682913577E-003   4.7943866390371404E-003   4.9363438475865107E-003   5.0753266294081834E-003   5.2112513045204922E-003   5.3440360347692950E-003   5.4736008681428583E-003   5.5998677908724037E-003   5.7227607722705742E-003   5.8422058111608499E-003   5.9581309813971917E-003   6.0704664752040949E-003   6.1791446440508380E-003   6.2841000410659986E-003   6.3852694606764682E-003   6.4825919746730742E-003   6.5760089723801429E-003   6.6654641929166925E-003   6.7509037611199196E-003   6.8322762198315679E-003   6.9095325597245683E-003   6.9826262515589321E-003   7.0515132706119865E-003   7.1161521277574025E-003   7.1765038894028299E-003   7.2325322063943737E-003   7.2842033315577703E-003   7.3314861422611455E-003   7.3743521592808114E-003   7.4127755635102072E-003   7.4467332108437423E-003   7.4762046474114996E-003   7.5011721226536932E-003   7.5216205957121252E-003   7.5375377519855125E-003   7.5489140017672152E-003   7.5557424940708717E-003   7.5580191153337417E-003   7.5557424940286000E-003   7.5489140019129319E-003   7.5375377516720965E-003   7.5216205961728400E-003   7.5011721221240057E-003   7.4762046478532018E-003   7.4467332106748496E-003   7.4127755634249837E-003   7.3743521595034389E-003   7.3314861421059918E-003   7.2842033315596577E-003   7.2325322063567787E-003   7.1765038896049460E-003   7.1161521273822026E-003   7.0515132709108030E-003   6.9826262514743886E-003   6.9095325598430013E-003   6.8322762196065256E-003   6.7509037612373257E-003   6.6654641927957892E-003   6.5760089726333293E-003   6.4825919744170291E-003   6.3852694608108607E-003   6.2841000410801540E-003   6.1791446440488951E-003   6.0704664751056736E-003   5.9581309814663586E-003   5.8422058111096686E-003   5.7227607723015494E-003   5.5998677908365435E-003   5.4736008683197723E-003   5.3440360345718974E-003   5.2112513047482545E-003   5.0753266290556320E-003   4.9363438479405053E-003   4.7943866387742951E-003   4.6495404684582797E-003   4.5018925399713527E-003   4.3515317400230069E-003   4.1985485855409732E-003   4.0430351692601896E-003   3.8850851022896871E-003   3.7247934602470112E-003   3.5622567233537517E-003   3.3975727194786032E-003   3.2308405640761872E-003   3.0621606017972591E-003   2.8916343431569236E-003   2.7193644061788147E-003   2.5454544522930944E-003   2.3700091239223786E-003   2.1931339857317877E-003   2.0149355382023115E-003   1.8355219687139490E-003   1.6550069994168415E-003   1.4735172905627203E-003   1.2911868919461833E-003   1.1081226023127444E-003   9.2440021853223975E-004   7.4012604116951985E-004   5.5542662988566915E-004   3.7041688209971113E-004   1.8523113390478407E-004   1.8183194317872298E-004   3.6362327093025781E-004   5.4524463052701977E-004   7.2656278605959246E-004   9.0746472833030944E-004   1.0878252901270757E-003   1.2675403757628767E-003   1.4465376252331685E-003   1.6247123719896894E-003   1.8019315473405961E-003   1.9780697398831815E-003   2.1530149683781086E-003   2.3266609710316244E-003   2.4989031940839679E-003   2.6696380081787652E-003   2.8387626878217387E-003   3.0061754708061161E-003   3.1717756193221924E-003   3.3354634812186035E-003   3.4971405496156405E-003   3.6567095237964864E-003   3.8140743664366039E-003   3.9691403626260779E-003   4.1218141774612693E-003   4.2720039116804776E-003   4.4196191575534005E-003   4.5645710539748419E-003   4.7067723395868843E-003   4.8461374059052820E-003   4.9825823491950194E-003   5.1160250209814073E-003   5.2463850775934517E-003   5.3735840299994342E-003   5.4975452883129217E-003   5.6181942123245121E-003   5.7354581527390147E-003   5.8492664982021658E-003   5.9595507145764892E-003   6.0662443908229280E-003   6.1692832746771953E-003   6.2686053148577059E-003   6.3641506966653216E-003   6.4558618788609357E-003   6.5436836284515632E-003   6.6275630542650954E-003   6.7074496375429393E-003   6.7832952659753754E-003   6.8550542570774697E-003   6.9226833920791042E-003   6.9861419381001544E-003   7.0453916727593047E-003   7.1003969102403641E-003   7.1511245190085254E-003   7.1975439455538442E-003   7.2396272295849468E-003   7.2773490231676369E-003   7.3106866052739805E-003   7.3396198954564784E-003   7.3641314652869161E-003   7.3842065517685795E-003   7.3998330612141672E-003   7.4110015820534336E-003   7.4177053867009457E-003   7.4199404370152988E-003   7.4177053866377740E-003   7.4110015820498809E-003   7.3998330613868346E-003   7.3842065514703181E-003   7.3641314655730206E-003   7.3396198953149527E-003   7.3106866051946828E-003   7.2773490233607463E-003   7.2396272293145936E-003   7.1975439457685475E-003   7.1511245190187256E-003   7.1003969101675057E-003   7.0453916727470922E-003   6.9861419381567202E-003   6.9226833920619235E-003   6.8550542571412798E-003   6.7832952656891043E-003   6.7074496380000737E-003   6.6275630538974450E-003   6.5436836287358080E-003   6.4558618785643951E-003   6.3641506969327466E-003   6.2686053146341347E-003   6.1692832747586301E-003   6.0662443908754415E-003   5.9595507146369409E-003   5.8492664980153153E-003   5.7354581528663573E-003   5.6181942122703887E-003   5.4975452883835874E-003   5.3735840298362869E-003   5.2463850778411425E-003   5.1160250207141766E-003   4.9825823494304977E-003   4.8461374058144102E-003   4.7067723395382011E-003   4.5645710540739848E-003   4.4196191574106258E-003   4.2720039116952990E-003   4.1218141776011019E-003   3.9691403625811694E-003   3.8140743664036858E-003   3.6567095237429736E-003   3.4971405497188357E-003   3.3354634811249007E-003   3.1717756194785673E-003   3.0061754706764421E-003   2.8387626878700334E-003   2.6696380081312476E-003   2.4989031940910733E-003   2.3266609711394826E-003   2.1530149681867061E-003   1.9780697400041403E-003   1.8019315473345454E-003   1.6247123719367873E-003   1.4465376253086637E-003   1.2675403757057002E-003   1.0878252901124208E-003   9.0746472839342562E-004   7.2656278603583369E-004   5.4524463050226180E-004   3.6362327094374702E-004   1.8183194318599494E-004   1.7847371615437035E-004   3.5691139694821183E-004   5.3518497426069400E-004   7.1316234656471078E-004   8.9073237706893682E-004   1.0677713058663274E-003   1.2441772080724056E-003   1.4198810487782709E-003   1.5947802633025643E-003   1.7687428020464746E-003   1.9416445238838453E-003   2.1133751793183109E-003   2.2838304113110830E-003   2.4529075897051777E-003   2.6205049965502547E-003   2.7865218010407755E-003   2.9508581176961313E-003   3.1134150652905035E-003   3.2740948286054672E-003   3.4328007166085639E-003   3.5894372206767278E-003   3.7439100726675556E-003   3.8961263033744920E-003   4.0459942954629846E-003   4.1934238422491332E-003   4.3383262006659873E-003   4.4806141451717574E-003   4.6202020200202254E-003   4.7570057932516119E-003   4.8909431037358897E-003   5.0219333151180767E-003   5.1498975617938481E-003   5.2747587970430887E-003   5.3964418423006477E-003   5.5148734270561994E-003   5.6299822403692024E-003   5.7416989667711249E-003   5.8499563344068806E-003   5.9546891515791789E-003   6.0558343478077370E-003   6.1533310118879470E-003   6.2471204289041293E-003   6.3371461145350916E-003   6.4233538518025657E-003   6.5056917198613451E-003   6.5841101306495786E-003   6.6585618522612688E-003   6.7290020456005628E-003   6.7953882832778034E-003   6.8576805807292196E-003   6.9158414196334034E-003   6.9698357672711431E-003   7.0196311032795361E-003   7.0651974328952150E-003   7.1065073111624966E-003   7.1435358550853423E-003   7.1762607608169549E-003   7.2046623168744439E-003   7.2287234158358027E-003   7.2484295634783757E-003   7.2637688910929810E-003   7.2747321582265212E-003   7.2813127607970485E-003   7.2835067357799044E-003   7.2813127609700212E-003   7.2747321580428626E-003   7.2637688910929532E-003   7.2484295636034701E-003   7.2287234157339397E-003   7.2046623168681989E-003   7.1762607609328344E-003   7.1435358549948313E-003   7.1065073112118182E-003   7.0651974329161149E-003   7.0196311030776282E-003   6.9698357675323508E-003   6.9158414194741002E-003   6.8576805808319152E-003   6.7953882832139101E-003   6.7290020454824351E-003   6.6585618525856205E-003   6.5841101302156479E-003   6.5056917202407916E-003   6.4233538514985589E-003   6.3371461147735397E-003   6.2471204288153115E-003   6.1533310118933593E-003   6.0558343478762100E-003   5.9546891514137834E-003   5.8499563344843741E-003   5.7416989668754859E-003   5.6299822402549049E-003   5.5148734271769362E-003   5.3964418420619498E-003   5.2747587973058230E-003   5.1498975615591469E-003   5.0219333153170842E-003   4.8909431036108786E-003   4.7570057932125320E-003   4.6202020201762117E-003   4.4806141450582371E-003   4.3383262007319900E-003   4.1934238422745018E-003   4.0459942953755546E-003   3.8961263033332472E-003   3.7439100728080543E-003   3.5894372206171088E-003   3.4328007166117835E-003   3.2740948286111848E-003   3.1134150651850323E-003   2.9508581177317694E-003   2.7865218011404735E-003   2.6205049965138394E-003   2.4529075897035124E-003   2.2838304111831298E-003   2.1133751795676115E-003   1.9416445237098179E-003   1.7687428020954910E-003   1.5947802633301533E-003   1.4198810487119906E-003   1.2441772081324687E-003   1.0677713058458993E-003   8.9073237705999952E-004   7.1316234655227628E-004   5.3518497430243839E-004   3.5691139692312079E-004   1.7847371617585317E-004   1.7515849131644057E-004   3.5028532912789734E-004   5.2525375492101789E-004   6.9993283426311725E-004   8.7421328797204767E-004   1.0479727782303772E-003   1.2211115140791096E-003   1.3935636711810417E-003   1.5652287538449605E-003   1.7359757711723489E-003   1.9056818737517300E-003   2.0742385351025239E-003   2.2415432792534107E-003   2.4074953766291540E-003   2.5719949960961164E-003   2.7349431774690847E-003   2.8962418868498374E-003   3.0557940778243586E-003   3.2135037478432382E-003   3.3692759979110920E-003   3.5230170896677349E-003   3.6746345020728377E-003   3.8240369867210133E-003   3.9711346245321355E-003   4.1158388792211231E-003   4.2580626502302099E-003   4.3977203271818865E-003   4.5347278407399938E-003   4.6690027120691591E-003   4.8004641064632869E-003   4.9290328784613591E-003   5.0546316211411146E-003   5.1771847148908146E-003   5.2966183685719814E-003   5.4128606704624271E-003   5.5258416251678932E-003   5.6354932012944725E-003   5.7417493694502109E-003   5.8445461435978896E-003   5.9438216193072324E-003   6.0395160112769741E-003   6.1315716895499195E-003   6.2199332148361042E-003   6.3045473701808241E-003   6.3853631969857938E-003   6.4623320200494494E-003   6.5354074844940491E-003   6.6045455756527649E-003   6.6697046523528092E-003   6.7308454688327912E-003   6.7879311983721630E-003   6.8409274574833395E-003   6.8898023244239048E-003   6.9345263605853635E-003   6.9750726264580232E-003   7.0114166995671745E-003   7.0435366877968364E-003   7.0714132435540644E-003   7.0950295752351122E-003   7.1143714579392781E-003   7.1294272394835656E-003   7.1401878522219242E-003   7.1466468135963634E-003   7.1488002331121792E-003   7.1466468134768479E-003   7.1401878522930895E-003   7.1294272395616698E-003   7.1143714578160711E-003   7.0950295752358616E-003   7.0714132436731081E-003   7.0435366877293348E-003   7.0114166994574290E-003   6.9750726266274987E-003   6.9345263604382867E-003   6.8898023246059537E-003   6.8409274573424383E-003   6.7879311984055946E-003   6.7308454688003727E-003   6.6697046523944148E-003   6.6045455756887361E-003   6.5354074843120835E-003   6.4623320203643364E-003   6.3853631967154545E-003   6.3045473703727262E-003   6.2199332146804509E-003   6.1315716896072625E-003   6.0395160112860502E-003   5.9438216192785331E-003   5.8445461436252844E-003   5.7417493694865707E-003   5.6354932012591119E-003   5.5258416251142695E-003   5.4128606703874871E-003   5.2966183689165391E-003   5.1771847145163918E-003   5.0546316214437059E-003   4.9290328781845805E-003   4.8004641066656806E-003   4.6690027120372402E-003   4.5347278406730473E-003   4.3977203271683973E-003   4.2580626503513908E-003   4.1158388790754619E-003   3.9711346245947521E-003   3.8240369868002277E-003   3.6746345019628701E-003   3.5230170896869972E-003   3.3692759979156994E-003   3.2135037478219219E-003   3.0557940779181725E-003   2.8962418868712092E-003   2.7349431773448507E-003   2.5719949961207633E-003   2.4074953766445306E-003   2.2415432793366219E-003   2.0742385349191150E-003   1.9056818739361936E-003   1.7359757710244117E-003   1.5652287539015264E-003   1.3935636712078536E-003   1.2211115140607354E-003   1.0479727782224391E-003   8.7421328797060438E-004   6.9993283428781972E-004   5.2525375488116088E-004   3.5028532915459820E-004   1.7515849131777284E-004   1.7188827956288177E-004   3.4374908300188745E-004   5.1545698493155045E-004   6.8688225426544181E-004   8.5791745138308340E-004   1.0284416764663740E-003   1.1983572343680082E-003   1.3676013922760966E-003   1.5360756890699379E-003   1.7036502327311687E-003   1.8702034891574515E-003   2.0356286426028714E-003   2.1998250769995620E-003   2.3626939361388044E-003   2.5241372510652060E-003   2.6840579064210113E-003   2.8423596964808340E-003   2.9989473826300128E-003   3.1537267514712974E-003   3.3066046724942177E-003   3.4574891526077400E-003   3.6062893940748686E-003   3.7529158475684277E-003   3.8972802680752316E-003   4.0392957663945572E-003   4.1788768638911233E-003   4.3159395428168379E-003   4.4504012967474527E-003   4.5821811836773696E-003   4.7111998695249513E-003   4.8373796817722803E-003   4.9606446536969995E-003   5.0809205696452087E-003   5.1981350126910630E-003   5.3122174050080906E-003   5.4230990544772983E-003   5.5307131927378461E-003   5.6349950177659314E-003   5.7358817322953615E-003   5.8333125820043963E-003   5.9272288926982275E-003   6.0175741044692643E-003   6.1042938076356079E-003   6.1873357747624924E-003   6.2666499919704355E-003   6.3421886905440927E-003   6.4139063733173740E-003   6.4817598455985115E-003   6.5457082383906795E-003   6.6057130343021020E-003   6.6617380913475271E-003   6.7137496633891264E-003   6.7617164223824355E-003   6.8056094753126684E-003   6.8454023835062272E-003   6.8810711774651701E-003   6.9125943715036275E-003   6.9399529776779934E-003   6.9631305158361356E-003   6.9821130240203255E-003   6.9968890688074104E-003   7.0074497483565146E-003   7.0137887021083922E-003   7.0159021107410180E-003   7.0137887021874956E-003   7.0074497482121023E-003   6.9968890689239838E-003   6.9821130239791085E-003   6.9631305158450174E-003   6.9399529776225932E-003   6.9125943716051852E-003   6.8810711773920064E-003   6.8454023835682332E-003   6.8056094752586560E-003   6.7617164223693904E-003   6.7137496633999372E-003   6.6617380913458479E-003   6.6057130343367687E-003   6.5457082383938436E-003   6.4817598455870207E-003   6.4139063733099078E-003   6.3421886905121738E-003   6.2666499920281393E-003   6.1873357747200819E-003   6.1042938076532605E-003   6.0175741044667941E-003   5.9272288926701666E-003   5.8333125820179688E-003   5.7358817323151512E-003   5.6349950177893016E-003   5.5307131925879105E-003   5.4230990546076940E-003   5.3122174051363769E-003   5.1981350124071235E-003   5.0809205698155169E-003   4.9606446536127335E-003   4.8373796819185522E-003   4.7111998694278068E-003   4.5821811835241588E-003   4.4504012969796558E-003   4.3159395427668779E-003   4.1788768638360563E-003   4.0392957664339701E-003   3.8972802680933283E-003   3.7529158474682300E-003   3.6062893941371521E-003   3.4574891526654716E-003   3.3066046724122278E-003   3.1537267516194567E-003   2.9989473824664215E-003   2.8423596964456399E-003   2.6840579065495751E-003   2.5241372510214077E-003   2.3626939361477417E-003   2.1998250769570404E-003   2.0356286426904124E-003   1.8702034890235586E-003   1.7036502328911518E-003   1.5360756889808425E-003   1.3676013923000774E-003   1.1983572343228222E-003   1.0284416765208304E-003   8.5791745137187014E-004   6.8688225423441107E-004   5.1545698497545978E-004   3.4374908296508355E-004   1.7188827959863096E-004   1.6866506356583155E-004   3.3730661683045726E-004   5.0580059317162362E-004   6.7401849925363688E-004   8.4185471832631809E-004   1.0091898037449809E-003   1.1759281159933743E-003   1.3420098915774004E-003   1.5073386678608469E-003   1.6717856934520547E-003   1.8352307712043436E-003   1.9975687866270464E-003   2.1587009573373339E-003   2.3185302755973636E-003   2.4769606071680661E-003   2.6338966555511378E-003   2.7892440162756715E-003   2.9429092333564943E-003   3.0947998577668390E-003   3.2448244997865805E-003   3.3928928890298859E-003   3.5389159248676028E-003   3.6828057336047437E-003   3.8244757188121703E-003   3.9638406171454421E-003   4.1008165465264979E-003   4.2353210592871449E-003   4.3672731921137187E-003   4.4965935121127343E-003   4.6232041703192506E-003   4.7470289432987589E-003   4.8679932827219718E-003   4.9860243595465370E-003   5.1010511076476917E-003   5.2130042687283940E-003   5.3218164305276483E-003   5.4274220723397049E-003   5.5297576009859517E-003   5.6287613912360257E-003   5.7243738225789542E-003   5.8165373142330390E-003   5.9051963634534077E-003   5.9902975742329445E-003   6.0717896936345328E-003   6.1496236409679383E-003   6.2237525377227543E-003   6.2941317365454996E-003   6.3607188469906040E-003   6.4234737630272654E-003   6.4823586852149617E-003   6.5373381455360313E-003   6.5883790272129039E-003   6.6354505860956037E-003   6.6785244683422729E-003   6.7175747276017050E-003   6.7525778416911431E-003   6.7835127257684646E-003   6.8103607449638004E-003   6.8331057269383211E-003   6.8517339706891389E-003   6.8662342544441313E-003   6.8765978437311526E-003   6.8828184953110549E-003   6.8848924626941921E-003   6.8828184952607063E-003   6.8765978438328212E-003   6.8662342543784338E-003   6.8517339706176961E-003   6.8331057270548390E-003   6.8103607449689907E-003   6.7835127256172800E-003   6.7525778418340843E-003   6.7175747275342590E-003   6.6785244684073319E-003   6.6354505859507196E-003   6.5883790274581799E-003   6.5373381453460166E-003   6.4823586852879034E-003   6.4234737629679795E-003   6.3607188470472531E-003   6.2941317365300398E-003   6.2237525376649394E-003   6.1496236410872873E-003   6.0717896935237325E-003   5.9902975742244235E-003   5.9051963635365357E-003   5.8165373142961552E-003   5.7243738224294072E-003   5.6287613913186263E-003   5.5297576008785931E-003   5.4274220725475941E-003   5.3218164304555393E-003   5.2130042685002986E-003   5.1010511079450094E-003   4.9860243594463394E-003   4.8679932826811712E-003   4.7470289432974822E-003   4.6232041702993776E-003   4.4965935123567613E-003   4.3672731918128482E-003   4.2353210593916168E-003   4.1008165464727075E-003   3.9638406172187723E-003   3.8244757187802514E-003   3.6828057336462106E-003   3.5389159248170321E-003   3.3928928890334387E-003   3.2448244998424802E-003   3.0947998575918678E-003   2.9429092335504503E-003   2.7892440162418652E-003   2.6338966554670940E-003   2.4769606072451711E-003   2.3185302755607817E-003   2.1587009573844629E-003   1.9975687865373404E-003   1.8352307713256355E-003   1.6717856933159414E-003   1.5073386679410605E-003   1.3420098915263856E-003   1.1759281160734214E-003   1.0091898036785896E-003   8.4185471835701575E-004   6.7401849925941004E-004   5.0580059314830894E-004   3.3730661685249519E-004   1.6866506356533195E-004   1.6549079594357918E-004   3.3096183026243287E-004   4.9629041969362353E-004   6.6134934546918656E-004   8.2603479458737139E-004   9.9022878893162414E-004   1.1538377043470716E-003   1.3168046188589688E-003   1.4790350321091106E-003   1.6404013750330182E-003   1.8007848108783642E-003   1.9600819132692959E-003   2.1181957098089232E-003   2.2750310123674233E-003   2.4304934940961309E-003   2.5844896498332104E-003   2.7369268491818644E-003   2.8877133926772380E-003   3.0367585661218999E-003   3.1839726983596828E-003   3.3292672122909317E-003   3.4725546805138841E-003   3.6137488780875748E-003   3.7527648344881093E-003   3.8895188848362405E-003   4.0239287211048524E-003   4.1559134423644339E-003   4.2853936015333494E-003   4.4122912582366114E-003   4.5365300195311375E-003   4.6580350927259428E-003   4.7767333256342748E-003   4.8925532544342176E-003   5.0054251444874298E-003   5.1152810339372135E-003   5.2220547750558288E-003   5.3256820730643861E-003   5.4261005260320405E-003   5.5232496629283312E-003   5.6170709791663609E-003   5.7075079735802725E-003   5.7945061801459030E-003   5.8780132046726274E-003   5.9579787521863159E-003   6.0343546616480892E-003   6.1070949318204337E-003   6.1761557499809827E-003   6.2414955208353051E-003   6.3030748871633624E-003   6.3608567581350250E-003   6.4148063287193524E-003   6.4648911023744426E-003   6.5110809096006750E-003   6.5533479274666462E-003   6.5916666953804437E-003   6.6260141306375420E-003   6.6563695429903147E-003   6.6827146467864917E-003   6.7050335718620291E-003   6.7233128731264968E-003   6.7375415395137528E-003   6.7477109995773554E-003   6.7538151269594671E-003   6.7558502447005453E-003   6.7538151271546998E-003   6.7477109992305773E-003   6.7375415397789851E-003   6.7233128730471714E-003   6.7050335718827347E-003   6.6827146466841847E-003   6.6563695431517411E-003   6.6260141305094500E-003   6.5916666955010417E-003   6.5533479272483763E-003   6.5110809099573896E-003   6.4648911020150912E-003   6.4148063288387291E-003   6.3608567582165154E-003   6.3030748871104603E-003   6.2414955207436562E-003   6.1761557501185393E-003   6.1070949317797996E-003   6.0343546615447829E-003   5.9579787524067784E-003   5.8780132045627154E-003   5.7945061801061293E-003   5.7075079734684175E-003   5.6170709793461615E-003   5.5232496628765393E-003   5.4261005261415640E-003   5.3256820728773135E-003   5.2220547750566615E-003   5.1152810341265065E-003   5.0054251443515385E-003   4.8925532543943606E-003   4.7767333258101341E-003   4.6580350925281011E-003   4.5365300197749980E-003   4.4122912578919982E-003   4.2853936018567573E-003   4.1559134421964572E-003   4.0239287212158192E-003   3.8895188847473117E-003   3.7527648345102027E-003   3.6137488780580429E-003   3.4725546806084751E-003   3.3292672121503220E-003   3.1839726983863281E-003   3.0367585662775531E-003   2.8877133925271914E-003   2.7369268491989618E-003   2.5844896499096492E-003   2.4304934940070355E-003   2.2750310124101114E-003   2.1181957097715087E-003   1.9600819133506753E-003   1.8007848107792213E-003   1.6404013751554758E-003   1.4790350320192380E-003   1.3168046189078186E-003   1.1538377042842884E-003   9.9022878898608058E-004   8.2603479455894968E-004   6.6134934546996371E-004   4.9629041969101451E-004   3.3096183026037895E-004   1.6549079596728244E-004   1.6236739844943671E-004   3.2471856104654417E-004   4.8693221326379099E-004   6.4888244714444987E-004   8.1046723425320932E-004   9.7157008042814130E-004   1.1320993336162433E-003   1.2920007845477199E-003   1.4511818558416434E-003   1.6095162036856570E-003   1.7668863742459351E-003   1.9231906178460711E-003   2.0783337443904260E-003   2.2322223570657718E-003   2.3847639078415361E-003   2.5358666542862895E-003   2.6854397116606310E-003   2.8333931080977703E-003   2.9796378392147327E-003   3.1240859216513650E-003   3.2666504461740242E-003   3.4072456322722933E-003   3.5457868765407796E-003   3.6821908084985755E-003   3.8163753362410735E-003   3.9482597011888387E-003   4.0777645221473646E-003   4.2048118487222341E-003   4.3293252020976114E-003   4.4512296291867592E-003   4.5704517400256828E-003   4.6869197591438705E-003   4.8005635642262567E-003   4.9113147316928174E-003   5.0191065758599662E-003   5.1238741915137775E-003   5.2255544914087126E-003   5.3240862463610761E-003   5.4194101194425526E-003   5.5114687056976031E-003   5.6002065639968734E-003   5.6855702517305817E-003   5.7675083569039554E-003   5.8459715307194182E-003   5.9209125138355856E-003   5.9922861691629747E-003   6.0600495079525252E-003   6.1241617125487591E-003   6.1845841664681656E-003   6.2412804745508033E-003   6.2942164836459202E-003   6.3433603086517354E-003   6.3886823450797769E-003   6.4301552922519101E-003   6.4677541672550631E-003   6.5014563207044795E-003   6.5312414499084093E-003   6.5570916133449175E-003   6.5789912369861869E-003   6.5969271296490162E-003   6.6108884858491201E-003   6.6208668947145832E-003   6.6268563459161156E-003   6.6288532305639747E-003   6.6268563456853002E-003   6.6208668949681859E-003   6.6108884856904693E-003   6.5969271296971721E-003   6.5789912370151082E-003   6.5570916132542401E-003   6.5312414500430793E-003   6.5014563206592380E-003   6.4677541671757099E-003   6.4301552923767824E-003   6.3886823449285091E-003   6.3433603086909263E-003   6.2942164838812320E-003   6.2412804741689420E-003   6.1845841667560464E-003   6.1241617124943581E-003   6.0600495078171335E-003   5.9922861692411900E-003   5.9209125140834429E-003   5.8459715301623638E-003   5.7675083573521246E-003   5.6855702515699047E-003   5.6002065642354326E-003   5.5114687053506861E-003   5.4194101196896050E-003   5.3240862460781635E-003   5.2255544916622876E-003   5.1238741914714225E-003   5.0191065758617981E-003   4.9113147316039996E-003   4.8005635643165179E-003   4.6869197589881062E-003   4.5704517403067357E-003   4.4512296287799180E-003   4.3293252024601547E-003   4.2048118485260022E-003   4.0777645222279668E-003   3.9482597011499254E-003   3.8163753362889241E-003   3.6821908084022081E-003   3.5457868767714285E-003   3.4072456319853006E-003   3.2666504464461399E-003   3.1240859215058148E-003   2.9796378392345502E-003   2.8333931080322117E-003   2.6854397117642148E-003   2.5358666542281139E-003   2.3847639078763416E-003   2.2322223570541144E-003   2.0783337443644467E-003   1.9231906178436842E-003   1.7668863742810181E-003   1.6095162036187105E-003   1.4511818559015399E-003   1.2920007845241832E-003   1.1320993336523255E-003   9.7157008038906145E-004   8.1046723426225764E-004   6.4888244715444188E-004   4.8693221327944514E-004   3.2471856102334051E-004   1.6236739847441672E-004   1.5929676054499131E-004   3.1858058299089054E-004   4.7773162705755379E-004   6.3662533215241845E-004   7.9516143408731033E-004   9.5322493784172346E-004   1.1107261200281604E-003   1.2676133498845665E-003   1.4237959344017836E-003   1.5791487974218810E-003   1.7335558914139959E-003   1.8869171293428577E-003   2.0391390764637474E-003   2.1901300979697003E-003   2.3397993939345829E-003   2.4880569552091503E-003   2.6348136135420641E-003   2.7799810957804816E-003   2.9234720778748557E-003   3.0652002360005426E-003   3.2050803023001007E-003   3.3430281122797667E-003   3.4789606601061118E-003   3.6127961448074730E-003   3.7444540246950320E-003   3.8738550606695066E-003   4.0009213699039869E-003   4.1255764674925643E-003   4.2477453190092329E-003   4.3673543792839831E-003   4.4843316433773595E-003   4.5986066855662755E-003   4.7101107041491730E-003   4.8187765634257196E-003   4.9245388332002649E-003   5.0273338296051850E-003   5.1270996522442824E-003   5.2237762238330765E-003   5.3173053247283775E-003   5.4076306292414889E-003   5.4946977387635154E-003   5.5784542169900753E-003   5.6588496182893022E-003   5.7358355207757228E-003   5.8093655562978519E-003   5.8793954352518163E-003   5.9458829759226339E-003   6.0087881308000524E-003   6.0680730074655076E-003   6.1237018953316791E-003   6.1756412847014108E-003   6.2238598876193096E-003   6.2683286579282571E-003   6.3090208076481691E-003   6.3459118230146383E-003   6.3789794808444267E-003   6.4082038606098068E-003   6.4335673560247941E-003   6.4550546887063576E-003   6.4726529128796562E-003   6.4863514272023026E-003   6.4961419794316300E-003   6.5020186709411065E-003   6.5039779614331494E-003   6.5020186710571248E-003   6.4961419792947117E-003   6.4863514273344469E-003   6.4726529127575039E-003   6.4550546887667815E-003   6.4335673560779738E-003   6.4082038604761915E-003   6.3789794808638556E-003   6.3459118231164457E-003   6.3090208075298748E-003   6.2683286580576536E-003   6.2238598875331008E-003   6.1756412846826203E-003   6.1237018953608224E-003   6.0680730074993972E-003   6.0087881307983038E-003   5.9458829759271858E-003   5.8793954352456823E-003   5.8093655560428892E-003   5.7358355212775436E-003   5.6588496179670322E-003   5.5784542169651230E-003   5.4946977387525520E-003   5.4076306294338350E-003   5.3173053245673119E-003   5.2237762239634167E-003   5.1270996521636247E-003   5.0273338295899750E-003   4.9245388331572437E-003   4.8187765634996049E-003   4.7101107042095691E-003   4.5986066854902252E-003   4.4843316433222369E-003   4.3673543794509606E-003   4.2477453189184167E-003   4.1255764675436346E-003   4.0009213698181112E-003   3.8738550606770561E-003   3.7444540247010272E-003   3.6127961448625956E-003   3.4789606599792688E-003   3.3430281124338102E-003   3.2050803021597685E-003   3.0652002361469810E-003   2.9234720776737944E-003   2.7799810959821536E-003   2.6348136134691780E-003   2.4880569551417597E-003   2.3397993940241224E-003   2.1901300979243477E-003   2.0391390765264195E-003   1.8869171292782427E-003   1.7335558914487459E-003   1.5791487974219365E-003   1.4237959343752493E-003   1.2676133498810138E-003   1.1107261200169471E-003   9.5322493788918550E-004   7.9516143408175921E-004   6.3662533212727190E-004   4.7773162705078143E-004   3.1858058301315051E-004   1.5929676054937669E-004   1.5628073816598143E-004   3.1255160368615087E-004   4.6869421524142751E-004   6.2458539691012671E-004   7.8012662753335071E-004   9.3520442595546038E-004   1.0897309520215281E-003   1.2436570182861595E-003   1.3968937741156706E-003   1.5493174551136080E-003   1.7008134422559218E-003   1.8512832975119964E-003   2.0006353131480359E-003   2.1487795845487878E-003   2.2956270299508419E-003   2.4410893423460478E-003   2.5850790397641266E-003   2.7275095178133646E-003   2.8682951017262592E-003   3.0073511005667131E-003   3.1445938547612351E-003   3.2799407910881762E-003   3.4133104690393656E-003   3.5446226339226894E-003   3.6737982614931664E-003   3.8007596095050444E-003   3.9254302629616600E-003   4.0477351811463169E-003   4.1676007423178674E-003   4.2849547902683027E-003   4.3997266756398146E-003   4.5118473008112225E-003   4.6212491610091444E-003   4.7278663848968616E-003   4.8316347759283507E-003   4.9324918482613889E-003   5.0303768702698037E-003   5.1252308934015556E-003   5.2169967965266240E-003   5.3056193133741714E-003   5.3910450705687563E-003   5.4732226182850063E-003   5.5521024609938574E-003   5.6276370894653149E-003   5.6997810063368348E-003   5.7684907568648358E-003   5.8337249541215164E-003   5.8954443024326897E-003   5.9536116244977566E-003   6.0081918803180367E-003   6.0591521915066837E-003   6.1064618589036224E-003   6.1500923830580534E-003   6.1900174793132756E-003   6.2262130963702533E-003   6.2586574281946195E-003   6.2873309291522905E-003   6.3122163256109087E-003   6.3332986241731448E-003   6.3505651250984618E-003   6.3640054250783396E-003   6.3736114273701128E-003   6.3793773445509072E-003   6.3812997032302032E-003   6.3793773445386392E-003   6.3736114273212907E-003   6.3640054250757028E-003   6.3505651251529738E-003   6.3332986241732003E-003   6.3122163254998309E-003   6.2873309292795221E-003   6.2586574282300078E-003   6.2262130962623674E-003   6.1900174793462215E-003   6.1500923830205556E-003   6.1064618590135344E-003   6.0591521914237223E-003   6.0081918803723822E-003   5.9536116243553705E-003   5.8954443025183711E-003   5.8337249541096647E-003   5.7684907569362509E-003   5.6997810064048915E-003   5.6276370891383820E-003   5.5521024613245928E-003   5.4732226180886911E-003   5.3910450707708168E-003   5.3056193131831852E-003   5.2169967965907116E-003   5.1252308934415236E-003   5.0303768701550622E-003   4.9324918484827118E-003   4.8316347756862110E-003   4.7278663851280101E-003   4.6212491607706685E-003   4.5118473009844173E-003   4.3997266755664843E-003   4.2849547902983343E-003   4.1676007421920791E-003   4.0477351812638895E-003   3.9254302629441185E-003   3.8007596095793739E-003   3.6737982614222786E-003   3.5446226339172493E-003   3.4133104690082794E-003   3.2799407911535683E-003   3.1445938546956764E-003   3.0073511005404008E-003   2.8682951018675351E-003   2.7275095177427544E-003   2.5850790397193291E-003   2.4410893424485769E-003   2.2956270298176706E-003   2.1487795846365509E-003   2.0006353131080123E-003   1.8512832975212112E-003   1.7008134422856758E-003   1.5493174550883504E-003   1.3968937741395404E-003   1.2436570182906559E-003   1.0897309520020437E-003   9.3520442594585695E-004   7.8012662751603123E-004   6.2458539693543980E-004   4.6869421525563837E-004   3.1255160364984658E-004   1.5628073820517230E-004   1.5332115281191383E-004   3.0663526163038357E-004   4.5982542970574025E-004   6.1276990213621207E-004   7.6537187866676515E-004   9.1751940701439993E-004   1.0691264835289149E-003   1.2201462251589801E-003   1.3704915823273822E-003   1.5200401446309741E-003   1.6686787452261931E-003   1.8163105791917933E-003   1.9628456370179292E-003   2.1081957123579853E-003   2.2522734091385832E-003   2.3949920915036227E-003   2.5362659316415792E-003   2.6760099625734446E-003   2.8141401301812752E-003   2.9505733417993785E-003   3.0852275206101343E-003   3.2180216512769366E-003   3.3488758327596679E-003   3.4777113234993884E-003   3.6044505918726433E-003   3.7290173633493517E-003   3.8513366626623524E-003   3.9713348663014680E-003   4.0889397401553396E-003   4.2040804885377092E-003   4.3166877943825455E-003   4.4266938625407981E-003   4.5340324604274396E-003   4.6386389581222764E-003   4.7404503681572896E-003   4.8394053840226658E-003   4.9354444144216192E-003   5.0285096259357898E-003   5.1185449688334050E-003   5.2054962208195332E-003   5.2893110123991005E-003   5.3699388622969746E-003   5.4473312081200764E-003   5.5214414334170125E-003   5.5922248987933521E-003   5.6596389676007164E-003   5.7236430304739849E-003   5.7841985335090607E-003   5.8412689970846754E-003   5.8948200427320907E-003   5.9448194091092921E-003   5.9912369764822948E-003   6.0340447798628016E-003   6.0732170312906009E-003   6.1087301301421537E-003   6.1405626824036219E-003   6.1686955094696350E-003   6.1931116617798265E-003   6.2137964306861748E-003   6.2307373523181053E-003   6.2439242216644486E-003   6.2533490926084401E-003   6.2590062878342678E-003   6.2608923981439246E-003   6.2590062877211916E-003   6.2533490928820545E-003   6.2439242213188639E-003   6.2307373526239718E-003   6.2137964303836668E-003   6.1931116620982940E-003   6.1686955092778994E-003   6.1405626823444748E-003   6.1087301302636399E-003   6.0732170312515210E-003   6.0340447799411279E-003   5.9912369762795681E-003   5.9448194093231210E-003   5.8948200425893438E-003   5.8412689972513476E-003   5.7841985333851875E-003   5.7236430305352970E-003   5.6596389674907766E-003   5.5922248988465317E-003   5.5214414335575390E-003   5.4473312079139635E-003   5.3699388624990352E-003   5.2893110121677855E-003   5.2054962208987754E-003   5.1185449689472584E-003   5.0285096256451056E-003   4.9354444148499432E-003   4.8394053836422479E-003   4.7404503683418087E-003   4.6386389580609366E-003   4.5340324604720705E-003   4.4266938624742402E-003   4.3166877945026716E-003   4.2040804884144745E-003   4.0889397403398586E-003   3.9713348660744829E-003   3.8513366629248647E-003   3.7290173629726531E-003   3.6044505922110948E-003   3.4777113233356305E-003   3.3488758328362733E-003   3.2180216512283644E-003   3.0852275206498803E-003   2.9505733418588864E-003   2.8141401300701974E-003   2.6760099625605105E-003   2.5362659317088587E-003   2.3949920914119738E-003   2.2522734092905727E-003   2.1081957122356387E-003   1.9628456370393010E-003   1.8163105792456946E-003   1.6686787451091201E-003   1.5200401447209577E-003   1.3704915822985164E-003   1.2201462251626438E-003   1.0691264835576142E-003   9.1751940697459844E-004   7.6537187871927870E-004   6.1276990211234228E-004   4.5982542969147389E-004   3.0663526165108923E-004   1.5332115281396774E-004   1.5041978994229099E-004   3.0083512469120111E-004   4.5113061618368144E-004   6.0118596772867905E-004   7.5090607708727664E-004   9.0018053421475619E-004   1.0489251252358001E-003   1.1970951298892474E-003   1.3446052564763944E-003   1.4913344923249694E-003   1.6371711438348813E-003   1.7820200252052221E-003   1.9257927929562380E-003   2.0684029071845744E-003   2.2097646244709224E-003   2.3497929464269540E-003   2.4884036679382326E-003   2.6255134276352843E-003   2.7610397577082502E-003   2.8949011367074284E-003   3.0270170349671055E-003   3.1573079678383076E-003   3.2856955400996091E-003   3.4121024971431879E-003   3.5364527690749936E-003   3.6586715173407836E-003   3.7786851839741731E-003   3.8964215286103054E-003   4.0118096816224025E-003   4.1247801792499983E-003   4.2352650109038770E-003   4.3431976577750775E-003   4.4485131347341555E-003   4.5511480288262796E-003   4.6510405385135623E-003   4.7481305102911597E-003   4.8423594769785860E-003   4.9336706894724247E-003   5.0220091578270509E-003   5.1073216753859119E-003   5.1895568611260157E-003   5.2686651822778097E-003   5.3445989897391855E-003   5.4173125447124493E-003   5.4867620475753109E-003   5.5529056619330053E-003   5.6157035447199355E-003   5.6751178648952461E-003   5.7311128306917480E-003   5.7836547081655809E-003   5.8327118448668613E-003   5.8782546848939743E-003   5.9202557920483012E-003   5.9586898599858218E-003   5.9935337353086704E-003   6.0247664224431507E-003   6.0523691066453889E-003   6.0763251558080544E-003   6.0966201366778050E-003   6.1132418218466100E-003   6.1261801961860485E-003   6.1354274645102347E-003   6.1409780550982229E-003   6.1428286235451490E-003   6.1409780551363591E-003   6.1354274643375395E-003   6.1261801964296314E-003   6.1132418215582573E-003   6.0966201370236117E-003   6.0763251554598607E-003   6.0523691068002372E-003   6.0247664225711040E-003   5.9935337352248208E-003   5.9586898598961158E-003   5.9202557920502441E-003   5.8782546850381645E-003   5.8327118447755177E-003   5.7836547081768219E-003   5.7311128306891113E-003   5.6751178647934664E-003   5.6157035448216597E-003   5.5529056620130524E-003   5.4867620474016721E-003   5.4173125447563586E-003   5.3445989897997204E-003   5.2686651822175246E-003   5.1895568611459164E-003   5.1073216755838646E-003   5.0220091574729731E-003   4.9336706899446026E-003   4.8423594764677724E-003   4.7481305105184224E-003   4.6510405385770670E-003   4.5511480287491191E-003   4.4485131347598572E-003   4.3431976577856801E-003   4.2352650107697065E-003   4.1247801794369598E-003   4.0118096814023563E-003   3.8964215288398996E-003   3.7786851836508206E-003   3.6586715177538975E-003   3.5364527688228620E-003   3.4121024972422198E-003   3.2856955400313859E-003   3.1573079678674509E-003   3.0270170349648851E-003   2.8949011366484756E-003   2.7610397577818580E-003   2.6255134276528258E-003   2.4884036678798904E-003   2.3497929465118861E-003   2.2097646243546265E-003   2.0684029073012589E-003   1.9257927929285934E-003   1.7820200251302820E-003   1.6371711439475689E-003   1.4913344922610206E-003   1.3446052564699551E-003   1.1970951299062893E-003   1.0489251251949439E-003   9.0018053429863354E-004   7.5090607700400991E-004   6.0118596774927369E-004   4.5113061619939110E-004   3.0083512467404816E-004   1.5041978997432093E-004   1.4757839835000119E-004   2.9515468703661396E-004   4.4261501133413539E-004   5.8984056884575642E-004   7.3673793124379161E-004   8.8319824529681235E-004   1.0291390368429298E-003   1.1745176062551432E-003   1.3192503749355211E-003   1.4632177709450467E-003   1.6063095963433915E-003   1.7484322661828755E-003   1.8894990740082607E-003   2.0294251104723826E-003   2.1681262512701083E-003   2.3055191026251642E-003   2.4415210478119231E-003   2.5760502972679844E-003   2.7090259395483596E-003   2.8403679876691790E-003   2.9699974314115751E-003   3.0978362816198590E-003   3.2238076211418276E-003   3.3478356483482297E-003   3.4698457253733439E-003   3.5897644240368565E-003   3.7075195661565585E-003   3.8230402752036929E-003   3.9362570100266447E-003   4.0471016159523976E-003   4.1555073591684755E-003   4.2614089725223625E-003   4.3647426912800102E-003   4.4654462948586771E-003   4.5634591424633109E-003   4.6587222111674209E-003   4.7511781310827783E-003   4.8407712212813203E-003   4.9274475212070235E-003   5.0111548276581541E-003   5.0918427202451821E-003   5.1694625993485288E-003   5.2439677091267733E-003   5.3153131699745504E-003   5.3834560035565526E-003   5.4483551611436698E-003   5.5099715448050923E-003   5.5682680355196579E-003   5.6232095123507908E-003   5.6747628751568358E-003   5.7228970649897404E-003   5.7675830814234719E-003   5.8087940012642170E-003   5.8465049963668247E-003   5.8806933435047171E-003   5.9113384461263740E-003   5.9384218375973241E-003   5.9619272011705582E-003   5.9818403735154568E-003   5.9981493561013788E-003   6.0108443226435382E-003   6.0199176234115859E-003   6.0253637916850566E-003   6.0271795459228006E-003   6.0253637916214964E-003   6.0199176235334884E-003   6.0108443224304309E-003   5.9981493564462141E-003   5.9818403731585756E-003   5.9619272014024838E-003   5.9384218375213571E-003   5.9113384461144114E-003   5.8806933434024655E-003   5.8465049965163440E-003   5.8087940012579442E-003   5.7675830813893048E-003   5.7228970648580124E-003   5.6747628753530677E-003   5.6232095122498160E-003   5.5682680356109460E-003   5.5099715447112230E-003   5.4483551611479442E-003   5.3834560036273293E-003   5.3153131698998601E-003   5.2439677092464554E-003   5.1694625991439147E-003   5.0918427204988403E-003   5.0111548272768203E-003   4.9274475216635749E-003   4.8407712207923503E-003   4.7511781315476842E-003   4.6587222110259230E-003   4.5634591423023840E-003   4.4654462949583196E-003   4.3647426913394072E-003   4.2614089724373194E-003   4.1555073593141367E-003   4.0471016157308526E-003   3.9362570103012029E-003   3.8230402749228620E-003   3.7075195664914018E-003   3.5897644237182225E-003   3.4698457255161741E-003   3.3478356482633531E-003   3.2238076212093847E-003   3.0978362816298510E-003   2.9699974314079669E-003   2.8403679876772836E-003   2.7090259394960681E-003   2.5760502972923538E-003   2.4415210478523908E-003   2.3055191025733168E-003   2.1681262512758259E-003   2.0294251104447936E-003   1.8894990740060402E-003   1.7484322662779661E-003   1.6063095962640661E-003   1.4632177709394956E-003   1.3192503749841489E-003   1.1745176062167850E-003   1.0291390368748488E-003   8.8319824522364865E-004   7.3673793132622567E-004   5.8984056882049885E-004   4.4261501132358827E-004   2.9515468704499614E-004   1.4757839836598841E-004   1.4479868860223233E-004   2.8959736751266174E-004   4.3428373895998407E-004   5.7874053084611132E-004   7.2287596433984191E-004   8.6658275506168447E-004   1.0097801196692346E-003   1.1524272338161445E-003   1.2944421869538481E-003   1.4357068898875336E-003   1.5761126616016252E-003   1.7155675018309946E-003   1.8539863064951922E-003   1.9912857638927361E-003   2.1273833330963665E-003   2.2621971897031634E-003   2.3956462716100413E-003   2.5276503277628093E-003   2.6581299664512614E-003   2.7870067058283765E-003   2.9142030184085566E-003   3.0396423809428974E-003   3.1632493195892231E-003   3.2849494560249215E-003   3.4046695535737692E-003   3.5223375596558637E-003   3.6378826533992048E-003   3.7512352830971762E-003   3.8623272157753408E-003   3.9710915707982797E-003   4.0774628677878733E-003   4.1813770608710166E-003   4.2827715816015077E-003   4.3815853735544308E-003   4.4777589329302314E-003   4.5712343420891144E-003   4.6619553057173913E-003   4.7498671845938034E-003   4.8349170306782319E-003   4.9170536151050548E-003   4.9962274645226901E-003   5.0723908872316037E-003   5.1454980027572650E-003   5.2155047723390635E-003   5.2823690216413921E-003   5.3460504692194322E-003   5.4065107505543719E-003   5.4637134401004928E-003   5.5176240742326188E-003   5.5682101728556088E-003   5.6154412568990009E-003   5.6592888696678223E-003   5.6997265921464590E-003   5.7367300580479508E-003   5.7702769733730119E-003   5.8003471223229408E-003   5.8269223880401677E-003   5.8499867559150265E-003   5.8695263289152977E-003   5.8855293330806191E-003   5.8979861250865184E-003   5.9068891992434813E-003   5.9122331906256154E-003   5.9140148787588109E-003   5.9122331905818726E-003   5.9068891992662409E-003   5.8979861250391674E-003   5.8855293331057656E-003   5.8695263288911503E-003   5.8499867559555496E-003   5.8269223880234589E-003   5.8003471223267433E-003   5.7702769733565251E-003   5.7367300581213643E-003   5.6997265920438744E-003   5.6592888697251098E-003   5.6154412569176526E-003   5.5682101727880240E-003   5.5176240743459171E-003   5.4637134399789233E-003   5.4065107505902321E-003   5.3460504692416921E-003   5.2823690216585173E-003   5.2155047722509118E-003   5.1454980028750597E-003   5.0723908871413426E-003   4.9962274645459215E-003   4.9170536152771116E-003   4.8349170302630640E-003   4.7498671850982332E-003   4.6619553053058316E-003   4.5712343422337209E-003   4.4777589329572098E-003   4.3815853737103616E-003   4.2827715812605582E-003   4.1813770610986678E-003   4.0774628676334412E-003   3.9710915709996186E-003   3.8623272154906796E-003   3.7512352834614959E-003   3.6378826530711894E-003   3.5223375598571471E-003   3.4046695534606930E-003   3.2849494561898451E-003   3.1632493194120315E-003   3.0396423810634121E-003   2.9142030183084144E-003   2.7870067058211045E-003   2.6581299665994207E-003   2.5276503276496776E-003   2.3956462715402083E-003   2.2621971898323379E-003   2.1273833330820446E-003   1.9912857638406667E-003   1.8539863065573092E-003   1.7155675017569427E-003   1.5761126616254950E-003   1.4357068899272241E-003   1.2944421869165446E-003   1.1524272338171437E-003   1.0097801196923273E-003   8.6658275507034421E-004   7.2287596431086509E-004   5.7874053085205102E-004   4.3428373896525763E-004   2.8959736750533427E-004   1.4479868862582457E-004   1.4208233218299116E-004   2.8416650710227920E-004   4.2614180700883963E-004   5.6789252550298874E-004   7.0932850733096409E-004   8.5034404974926314E-004   9.9086000896525528E-004   1.1308372894893171E-003   1.2701956024817052E-003   1.4088183839782720E-003   1.5465984897524709E-003   1.6834454856083925E-003   1.8192758379787510E-003   1.9540077951408219E-003   2.0875603646108853E-003   2.2198532558490580E-003   2.3508069252213271E-003   2.4803426248526383E-003   2.6083824505875319E-003   2.7348493875892221E-003   2.8596673605178480E-003   2.9827612765225830E-003   3.1040570730881401E-003   3.2234817625172441E-003   3.3409634759654638E-003   3.4564315083416841E-003   3.5698163593402832E-003   3.6810497792669761E-003   3.7900648053177943E-003   3.8967958088836352E-003   4.0011785289741919E-003   4.1031501167298479E-003   4.2026491692263024E-003   4.2996157714512151E-003   4.3939915277257935E-003   4.4857196009832623E-003   4.5747447457301638E-003   4.6610133430302902E-003   4.7444734290874591E-003   4.8250747333793420E-003   4.9027687031067413E-003   4.9775085349172965E-003   5.0492492061313676E-003   5.1179474956461191E-003   5.1835620175617048E-003   5.2460532400441795E-003   5.3053835137558125E-003   5.3615170917162558E-003   5.4144201529845171E-003   5.4640608218303743E-003   5.5104091883031447E-003   5.5534373248121716E-003   5.5931193043648186E-003   5.6294312168863880E-003   5.6623511797635473E-003   5.6918593583308308E-003   5.7179379693289012E-003   5.7405712989949675E-003   5.7597457082122494E-003   5.7754496420841517E-003   5.7876736379930405E-003   5.7964103287117541E-003   5.8016544503371459E-003   5.8034028418255668E-003   5.8016544502933476E-003   5.7964103287653779E-003   5.7876736380041982E-003   5.7754496419853973E-003   5.7597457083602421E-003   5.7405712988558011E-003   5.7179379694143884E-003   5.6918593582109267E-003   5.6623511800195647E-003   5.6294312166042526E-003   5.5931193045010708E-003   5.5534373247836943E-003   5.5104091883538264E-003   5.4640608217535469E-003   5.4144201530361702E-003   5.3615170916364030E-003   5.3053835138697214E-003   5.2460532399842830E-003   5.1835620175478270E-003   5.1179474957359639E-003   5.0492492059032723E-003   4.9775085352286585E-003   4.9027687029102318E-003   4.8250747333257182E-003   4.7444734294053159E-003   4.6610133425546985E-003   4.5747447461536028E-003   4.4857196007754840E-003   4.3939915277943498E-003   4.2996157711981398E-003   4.2026491696397494E-003   4.1031501165138540E-003   4.0011785290554047E-003   3.8967958087649524E-003   3.7900648055779196E-003   3.6810497788461460E-003   3.5698163596966093E-003   3.4564315081416774E-003   3.3409634760833140E-003   3.2234817624052781E-003   3.1040570732078221E-003   2.9827612763886346E-003   2.8596673606013923E-003   2.7348493876606650E-003   2.6083824504219422E-003   2.4803426249586646E-003   2.3508069252761166E-003   2.2198532557630157E-003   2.0875603645610363E-003   1.9540077952920898E-003   1.8192758378234863E-003   1.6834454856931025E-003   1.5465984897464757E-003   1.4088183839431334E-003   1.2701956025151784E-003   1.1308372894889285E-003   9.9086000893611192E-004   8.5034404976302991E-004   7.0932850733940178E-004   5.6789252549560576E-004   4.2614180700983884E-004   2.8416650709528479E-004   1.4208233220969202E-004   1.3943096035068381E-004   2.7886536686239083E-004   4.1819410419896563E-004   5.5730306620882519E-004   6.9610369480671563E-004   8.3449188013667852E-004   9.7239006608684786E-004   1.1097607388539377E-003   1.2465251838079672E-003   1.3825684027906626E-003   1.5177848090022206E-003   1.6520855147847957E-003   1.7853885221250088E-003   1.9176136037738489E-003   2.0486812776099872E-003   2.1785127503878843E-003   2.3070299615228218E-003   2.4341556302083789E-003   2.5598133021017544E-003   2.6839273979488154E-003   2.8064232561771374E-003   2.9272271819379969E-003   3.0462664898031067E-003   3.1634695487306463E-003   3.2787658258739416E-003   3.3920859293239958E-003   3.5033616509977938E-003   3.6125260067258469E-003   3.7195132796067898E-003   3.8242590569537716E-003   3.9267002722687683E-003   4.0267752421078162E-003   4.1244237039338993E-003   4.2195868528357439E-003   4.3122073773071978E-003   4.4022294950300522E-003   4.4895989848310891E-003   4.5742632204666400E-003   4.6561712049152937E-003   4.7352735971385729E-003   4.8115227446977327E-003   4.8848727147018101E-003   4.9552793144521379E-003   5.0227001287462547E-003   5.0870945351504382E-003   5.1484237371469121E-003   5.2066507810217544E-003   5.2617405841741405E-003   5.3136599509322202E-003   5.3623775977534316E-003   5.4078641670863570E-003   5.4500922505137939E-003   5.4890364010244386E-003   5.5246731502138768E-003   5.5569810238123019E-003   5.5859405512936333E-003   5.6115342813182756E-003   5.6337467904147287E-003   5.6525646917621741E-003   5.6679766456443903E-003   5.6799733632067473E-003   5.6885476154873160E-003   5.6936942342991625E-003   5.6954101189788942E-003   5.6936942342210584E-003   5.6885476154465708E-003   5.6799733632821869E-003   5.6679766455808855E-003   5.6525646918182404E-003   5.6337467903845306E-003   5.6115342813465308E-003   5.5859405513537519E-003   5.5569810235779893E-003   5.5246731504625113E-003   5.4890364009374526E-003   5.4500922504615579E-003   5.4078641671548855E-003   5.3623775977069688E-003   5.3136599509782112E-003   5.2617405841457465E-003   5.2066507810487606E-003   5.1484237370986730E-003   5.0870945352621266E-003   5.0227001284828265E-003   4.9552793149226781E-003   4.8848727141853621E-003   4.8115227450138409E-003   4.7352735970840887E-003   4.6561712046874759E-003   4.5742632209546108E-003   4.4895989843275474E-003   4.4022294952768548E-003   4.3122073773309566E-003   4.2195868528599467E-003   4.1244237038002285E-003   4.0267752420415914E-003   3.9267002724500677E-003   3.8242590568611790E-003   3.7195132795262986E-003   3.6125260070068999E-003   3.5033616507313958E-003   3.3920859294394590E-003   3.2787658258264241E-003   3.1634695487998687E-003   3.0462664897058511E-003   2.9272271820683926E-003   2.8064232561354485E-003   2.6839273977995459E-003   2.5598133023003733E-003   2.4341556300699896E-003   2.3070299615823853E-003   2.1785127503634039E-003   2.0486812776733254E-003   1.9176136036509472E-003   1.7853885222787191E-003   1.6520855146864299E-003   1.5177848090159873E-003   1.3825684028253571E-003   1.2465251837669999E-003   1.1097607388464992E-003   9.7239006612481749E-004   8.3449188010886743E-004   6.9610369482486778E-004   5.5730306619250491E-004   4.1819410420840253E-004   2.7886536686194674E-004   1.3943096037150049E-004   1.3684616303044628E-004   2.7369712582320238E-004   4.1044539685713977E-004   5.4697850403062631E-004   6.8320945898409091E-004   8.1903575521929950E-004   9.5438137191755645E-004   1.0892102278935445E-003   1.2234451349705799E-003   1.3569727011550903E-003   1.4896889152741233E-003   1.6215064164160631E-003   1.7523447074294651E-003   1.8821250465084760E-003   2.0107694251076391E-003   2.1382005096177714E-003   2.2643416848297515E-003   2.3891170995521405E-003   2.5124517152682602E-003   2.6342713482336300E-003   2.7545027186690052E-003   2.8730734924412582E-003   2.9899123266833860E-003   3.1049489131644847E-003   3.2181140209548986E-003   3.3293395387338776E-003   3.4385585164012356E-003   3.5457052062823902E-003   3.6507151021223372E-003   3.7535249799320880E-003   3.8540729354529790E-003   3.9522984216612822E-003   4.0481422874296125E-003   4.1415468108190190E-003   4.2324557371323235E-003   4.3208143102973495E-003   4.4065693084937019E-003   4.4896690763061298E-003   4.5700635530208922E-003   4.6477043083513747E-003   4.7225445679874856E-003   4.7945392411114507E-003   4.8636449538808357E-003   4.9298200673234815E-003   4.9930247100995473E-003   5.0532207977059540E-003   5.1103720584449730E-003   5.1644440539000136E-003   5.2154042009744939E-003   5.2632217897359834E-003   5.3078680059483740E-003   5.3493159430417214E-003   5.3875406233237777E-003   5.4225190107730914E-003   5.4542300251219644E-003   5.4826545553008921E-003   5.5077754706747695E-003   5.5295776312065947E-003   5.5480478972291802E-003   5.5631751365955995E-003   5.5749502328989453E-003   5.5833660882810832E-003   5.5884176318353740E-003   5.5901018176068296E-003   5.5884176317139156E-003   5.5833660884886949E-003   5.5749502326984945E-003   5.5631751367526405E-003   5.5480478971374758E-003   5.5295776312703770E-003   5.5077754705560866E-003   5.4826545554056416E-003   5.4542300251092524E-003   5.4225190107566323E-003   5.3875406233031553E-003   5.3493159431206028E-003   5.3078680057858652E-003   5.2632217899281075E-003   5.2154042008850654E-003   5.1644440539002079E-003   5.1103720583891010E-003   5.0532207977849186E-003   4.9930247099803649E-003   4.9298200675904069E-003   4.8636449534418258E-003   4.7945392416137711E-003   4.7225445675958544E-003   4.6477043084723335E-003   4.5700635532909262E-003   4.4896690757154079E-003   4.4065693090396540E-003   4.3208143101094443E-003   4.2324557370148064E-003   4.1415468109813336E-003   4.0481422873184236E-003   3.9522984218703372E-003   3.8540729352048442E-003   3.7535249800867421E-003   3.6507151021062945E-003   3.5457052061620975E-003   3.4385585164983246E-003   3.3293395387665181E-003   3.2181140209423531E-003   3.1049489130426933E-003   2.9899123268231076E-003   2.8730734922997603E-003   2.7545027187397264E-003   2.6342713483560320E-003   2.5124517151084991E-003   2.3891170996899191E-003   2.2643416846539477E-003   2.1382005097529966E-003   2.0107694250495189E-003   1.8821250465463901E-003   1.7523447073719556E-003   1.6215064164695203E-003   1.4896889152438142E-003   1.3569727011764066E-003   1.2234451349274478E-003   1.0892102279848048E-003   9.5438137182335403E-004   8.1903575528874395E-004   6.8320945893507457E-004   5.4697850404972215E-004   4.1044539686541093E-004   2.7369712580560535E-004   1.3684616306008923E-004   1.3432948779379394E-004   2.6866487877896805E-004   4.0290032579942681E-004   5.3692502342533865E-004   6.7065352466355588E-004   8.0398493641037350E-004   9.3684471866101182E-004   1.0691980750790475E-003   1.2009692934787375E-003   1.3320466281943055E-003   1.4623276609074809E-003   1.5917265367261790E-003   1.7201642225653790E-003   1.8475634243239059E-003   1.9738475675754596E-003   2.0989407400059945E-003   2.2227677332119500E-003   2.3452540897027641E-003   2.4663261458844898E-003   2.5859110806272789E-003   2.7039369558906623E-003   2.8203327640036191E-003   2.9350284686099903E-003   3.0479550491937513E-003   3.1590445421377233E-003   3.2682300825875310E-003   3.3754459456676877E-003   3.4806275860179148E-003   3.5837116777004963E-003   3.6846361522157034E-003   3.7833402374377600E-003   3.8797644933696307E-003   3.9738508491218849E-003   4.0655426387234961E-003   4.1547846342416261E-003   4.2415230810693982E-003   4.3257057293299428E-003   4.4072818662175273E-003   4.4862023474953883E-003   4.5624196257543215E-003   4.6358877804589249E-003   4.7065625470360251E-003   4.7744013400280727E-003   4.8393632837687162E-003   4.9014092328973913E-003   4.9605017995290879E-003   5.0166053735880567E-003   5.0696861454174735E-003   5.1197121266259860E-003   5.1666531690446604E-003   5.2104809821040543E-003   5.2511691525483073E-003   5.2886931577190155E-003   5.3230303819661318E-003   5.3541601300953201E-003   5.3820636397920452E-003   5.4067240927974658E-003   5.4281266256637206E-003   5.4462583387163699E-003   5.4611083026241958E-003   5.4726675671503688E-003   5.4809291652478942E-003   5.4858881161676809E-003   5.4875414326717720E-003   5.4858881162571094E-003   5.4809291650877445E-003   5.4726675672543412E-003   5.4611083025873919E-003   5.4462583386826191E-003   5.4281266256904770E-003   5.4067240928872273E-003   5.3820636396721966E-003   5.3541601300736708E-003   5.3230303820910874E-003   5.2886931576610063E-003   5.2511691524599335E-003   5.2104809823295684E-003   5.1666531688367434E-003   5.1197121266323142E-003   5.0696861455579723E-003   5.0166053735144489E-003   4.9605017994593936E-003   4.9014092331396975E-003   4.8393632834010103E-003   4.7744013404136809E-003   4.7065625466880534E-003   4.6358877807142762E-003   4.5624196257117999E-003   4.4862023472870827E-003   4.4072818665421010E-003   4.3257057291417600E-003   4.2415230810372018E-003   4.1547846343089612E-003   4.0655426386924098E-003   3.9738508491504732E-003   3.8797644932957454E-003   3.7833402375269110E-003   3.6846361521442050E-003   3.5837116777408529E-003   3.4806275859998737E-003   3.3754459457414621E-003   3.2682300824697919E-003   3.1590445421249003E-003   3.0479550493621721E-003   2.9350284684894756E-003   2.8203327640946574E-003   2.7039369558241599E-003   2.5859110805657171E-003   2.4663261459513253E-003   2.3452540896390373E-003   2.2227677333581664E-003   2.0989407398890325E-003   1.9738475676069900E-003   1.8475634243273475E-003   1.7201642225783687E-003   1.5917265366929279E-003   1.4623276609377900E-003   1.3320466281433463E-003   1.2009692935659455E-003   1.0691980749638619E-003   9.3684471874566633E-004   8.0398493636735235E-004   6.7065352469375394E-004   5.3692502342339576E-004   4.0290032577516843E-004   2.6866487879484424E-004   1.3432948781177956E-004   1.3188243882639172E-004   2.6377163434554429E-004   3.9556340309088167E-004   5.2714863803754453E-004   6.5844340441689742E-004   7.8934843059114135E-004   9.1979060403246660E-004   1.0497362623184125E-003   1.1791111213545480E-003   1.3078051177429773E-003   1.4357174439628140E-003   1.5627637282600859E-003   1.6888663653923386E-003   1.8139494683764856E-003   1.9379378580178797E-003   2.0607570033041034E-003   2.1823330648733097E-003   2.3025929375848353E-003   2.4214642982299805E-003   2.5388756464377327E-003   2.6547563517381745E-003   2.7690366938816213E-003   2.8816479077970469E-003   2.9925222239339799E-003   3.1015929108374474E-003   3.2087943156594023E-003   3.3140619043536823E-003   3.4173323002685274E-003   3.5185433247387210E-003   3.6176340332240708E-003   3.7145447531068410E-003   3.8092171211576153E-003   3.9015941169768253E-003   3.9916201001345408E-003   4.0792408421009285E-003   4.1644035605736263E-003   4.2470569514096446E-003   4.3271512185926730E-003   4.4046381071804197E-003   4.4794709291964552E-003   4.5516045958849949E-003   4.6209956412649189E-003   4.6876022516147975E-003   4.7513842893002478E-003   4.8123033177816521E-003   4.8703226240373876E-003   4.9254072425986561E-003   4.9775239748760525E-003   5.0266414108478819E-003   5.0727299466664100E-003   5.1157618044841979E-003   5.1557110474717005E-003   5.1925535965625103E-003   5.2262672449648329E-003   5.2568316714129426E-003   5.2842284528568095E-003   5.3084410751006450E-003   5.3294549432348348E-003   5.3472573902548226E-003   5.3618376856446881E-003   5.3731870396098169E-003   5.3812986112093952E-003   5.3861675113747731E-003   5.3877908036367161E-003   5.3861675113815455E-003   5.3812986112162231E-003   5.3731870396328540E-003   5.3618376855772976E-003   5.3472573903645126E-003   5.3294549431017746E-003   5.3084410752049505E-003   5.2842284527224170E-003   5.2568316716308239E-003   5.2262672447611624E-003   5.1925535966669822E-003   5.1557110474771961E-003   5.1157618043209951E-003   5.0727299469103815E-003   5.0266414106688306E-003   4.9775239749697553E-003   4.9254072425355400E-003   4.8703226241327280E-003   4.8123033176307728E-003   4.7513842894491565E-003   4.6876022514958371E-003   4.6209956413773012E-003   4.5516045956797146E-003   4.4794709294736501E-003   4.4046381069622331E-003   4.3271512187111338E-003   4.2470569512684242E-003   4.1644035607839580E-003   4.0792408419986770E-003   3.9916201000710916E-003   3.9015941171255952E-003   3.8092171210226677E-003   3.7145447532059284E-003   3.6176340331915413E-003   3.5185433246888720E-003   3.4173323003833800E-003   3.3140619041754360E-003   3.2087943158350951E-003   3.1015929108073048E-003   2.9925222238386673E-003   2.8816479078193069E-003   2.7690366939152611E-003   2.6547563517117512E-003   2.5388756465254403E-003   2.4214642981281731E-003   2.3025929376845333E-003   2.1823330647205985E-003   2.0607570034465450E-003   1.9379378579202911E-003   1.8139494684250579E-003   1.6888663653645830E-003   1.5627637282743523E-003   1.4357174439620923E-003   1.3078051177795036E-003   1.1791111212937633E-003   1.0497362623869133E-003   9.1979060398361678E-004   7.8934843060929349E-004   6.5844340441068017E-004   5.2714863801672784E-004   3.9556340311752702E-004   2.6377163433488615E-004   1.3188243884998396E-004   1.2950647585763253E-004   2.5902031275659709E-004   3.8843900920659813E-004   5.1765518670898736E-004   6.4658639289011388E-004   7.7513498507630896E-004   9.0322922260011040E-004   1.0308364288119098E-003   1.1578836951331439E-003   1.2842626788941436E-003   1.4098741972994322E-003   1.5346353393898560E-003   1.6584698892996852E-003   1.7813033273098577E-003   1.9030618280640454E-003   2.0236722028010856E-003   2.1430619393407180E-003   2.2611592481605047E-003   2.3778931037077844E-003   2.4931932913618282E-003   2.6069904468191130E-003   2.7192161015144323E-003   2.8298027230175826E-003   2.9386837569767010E-003   3.0457936678761066E-003   3.1510679788365747E-003   3.2544433114652382E-003   3.3558574247077866E-003   3.4552492525120604E-003   3.5525589412951364E-003   3.6477278868550789E-003   3.7406987697546357E-003   3.8314155902308689E-003   3.9198237030423355E-003   4.0058698500808898E-003   4.0895021926214969E-003   4.1706703442217496E-003   4.2493254002788916E-003   4.3254199667160098E-003   4.3989081935393859E-003   4.4697457944918584E-003   4.5378900837226288E-003   4.6032999939856489E-003   4.6659361045128245E-003   4.7257606670920993E-003   4.7827376242637609E-003   4.8368326356838520E-003   4.8880130963437907E-003   4.9362481574924122E-003   4.9815087444288197E-003   5.0237675760291811E-003   5.0629991784086892E-003   5.0991799034460494E-003   5.1322879409789190E-003   5.1623033331636425E-003   5.1892079855018758E-003   5.2129856796085394E-003   5.2336220813979373E-003   5.2511047494901986E-003   5.2654231460187995E-003   5.2765686375277343E-003   5.2845345062474403E-003   5.2893159488266450E-003   5.2909100837030820E-003   5.2893159487584773E-003   5.2845345061900417E-003   5.2765686376941012E-003   5.2654231457794354E-003   5.2511047497098007E-003   5.2336220813851697E-003   5.2129856793469154E-003   5.1892079859284235E-003   5.1623033327558576E-003   5.1322879412649680E-003   5.0991799032651386E-003   5.0629991785363093E-003   5.0237675759548517E-003   4.9815087444498030E-003   4.9362481574589667E-003   4.8880130963813162E-003   4.8368326356319491E-003   4.7827376244201081E-003   4.7257606668094643E-003   4.6659361048203563E-003   4.6032999937740682E-003   4.5378900837654834E-003   4.4697457947480701E-003   4.3989081930228546E-003   4.3254199672343452E-003   4.2493253999724145E-003   4.1706703443443738E-003   4.0895021925879127E-003   4.0058698500282652E-003   3.9198237031286554E-003   3.8314155901693625E-003   3.7406987697899408E-003   3.6477278867892982E-003   3.5525589413811787E-003   3.4552492524162481E-003   3.3558574247850581E-003   3.2544433114595206E-003   3.1510679787960516E-003   3.0457936679114672E-003   2.9386837569674862E-003   2.8298027230421186E-003   2.7192161014877314E-003   2.6069904468308813E-003   2.4931932912514165E-003   2.3778931039204476E-003   2.2611592479372389E-003   2.1430619395476080E-003   2.0236722026786280E-003   1.9030618280987399E-003   1.7813033273186285E-003   1.6584698892946337E-003   1.5346353393844714E-003   1.4098741973008755E-003   1.2842626788707179E-003   1.1578836951579019E-003   1.0308364288054150E-003   9.0322922258878613E-004   7.7513498509362844E-004   6.4658639288506237E-004   5.1765518672164390E-004   3.8843900918728025E-004   2.5902031276259230E-004   1.2950647587661734E-004   1.2720301316387905E-004   2.5441374393059268E-004   3.8153138962726540E-004   5.0845032946889024E-004   6.3508956223773394E-004   7.6135308076658026E-004   8.8717046050040826E-004   1.0125098609667371E-003   1.1372996988698869E-003   1.2614333857797755E-003   1.3848133783523897E-003   1.5073582023362730E-003   1.6289929920266233E-003   1.7496445538506822E-003   1.8692403749852038E-003   1.9877085670336192E-003   2.1049779056976914E-003   2.2209778743645381E-003   2.3356387082453245E-003   2.4488914352353564E-003   2.5606679210728456E-003   2.6709009087823032E-003   2.7795240610457017E-003   2.8864720010211564E-003   2.9916803518020285E-003   3.0950857767852447E-003   3.1966260177352934E-003   3.2962399334586778E-003   3.3938675363321957E-003   3.4894500309128329E-003   3.5829298472428994E-003   3.6742506785356621E-003   3.7633575139084940E-003   3.8501966726864345E-003   3.9347158364718138E-003   4.0168640832367042E-003   4.0965919140274476E-003   4.1738512880337975E-003   4.2485956491042365E-003   4.3207799528058866E-003   4.3903606990302324E-003   4.4572959514123378E-003   4.5215453684716300E-003   4.5830702263999212E-003   4.6418334405081696E-003   4.6977995916382409E-003   4.7509349441649529E-003   4.8012074686008543E-003   4.8485868600023907E-003   4.8930445577010095E-003   4.9345537601458989E-003   4.9730894442857054E-003   5.0086283785197305E-003   5.0411491371517014E-003   5.0706321147237499E-003   5.0970595359483006E-003   5.1204154684221237E-003   5.1406858300632741E-003   5.1578584013327600E-003   5.1719228263875094E-003   5.1828706283376658E-003   5.1906952041252397E-003   5.1953918378884745E-003   5.1969576971634956E-003   5.1953918377870001E-003   5.1906952043911381E-003   5.1828706279380410E-003   5.1719228268315987E-003   5.1578584009450146E-003   5.1406858302573966E-003   5.1204154684319492E-003   5.0970595358467152E-003   5.0706321148321631E-003   5.0411491370461192E-003   5.0086283786204278E-003   4.9730894441417650E-003   4.9345537603315281E-003   4.8930445575758874E-003   4.8485868601092497E-003   4.8012074684640749E-003   4.7509349443367044E-003   4.6977995913687898E-003   4.6418334408380724E-003   4.5830702260665768E-003   4.5215453688182694E-003   4.4572959511923749E-003   4.3903606988931476E-003   4.3207799531838620E-003   4.2485956487419152E-003   4.1738512882701362E-003   4.0965919139756557E-003   4.0168640831306779E-003   3.9347158366056512E-003   3.8501966726027237E-003   3.7633575139405795E-003   3.6742506785202855E-003   3.5829298473378790E-003   3.4894500307152132E-003   3.3938675365939863E-003   3.2962399332518988E-003   3.1966260177599404E-003   3.0950857768977658E-003   2.9916803516506496E-003   2.8864720011397837E-003   2.7795240609780336E-003   2.6709009088043967E-003   2.5606679210709027E-003   2.4488914353528735E-003   2.3356387080405439E-003   2.2209778745277964E-003   2.1049779055706264E-003   1.9877085671000660E-003   1.8692403749764885E-003   1.7496445538351946E-003   1.6289929920355606E-003   1.5073582023387155E-003   1.3848133783492811E-003   1.2614333857929871E-003   1.1372996988470163E-003   1.0125098609532479E-003   8.8717046055264426E-004   7.6135308072433627E-004   6.3508956226854263E-004   5.0845032943613866E-004   3.8153138965713040E-004   2.5441374390888782E-004   1.2720301320034988E-004   1.2497341856337885E-004   2.4995466532357069E-004   3.7484465219528307E-004   4.9953954314652105E-004   6.2395975707302265E-004   7.4801092649245948E-004   8.7162388740530394E-004   9.9476748667237658E-004   1.1173714137550639E-003   1.2393308685607063E-003   1.3605499590272352E-003   1.4809486221614154E-003   1.6004533035772761E-003   1.7189920926382607E-003   1.8364937473761556E-003   1.9528876376077586E-003   2.0681037849785699E-003   2.1820729053654842E-003   2.2947264519360133E-003   2.4059966576473468E-003   2.5158165757429019E-003   2.6241201225398747E-003   2.7308421168873998E-003   2.8359183209137884E-003   2.9392854793888756E-003   3.0408813581402350E-003   3.1406447830075179E-003   3.2385156764702105E-003   3.3344350959491065E-003   3.4283452674783721E-003   3.5201896239047126E-003   3.6099128368975442E-003   3.6974608530485065E-003   3.7827809244590505E-003   3.8658216442041260E-003   3.9465329728065601E-003   4.0248662749591824E-003   4.1007743434415822E-003   4.1742114313758905E-003   4.2451332788676355E-003   4.3134971397570110E-003   4.3792618085027879E-003   4.4423876444408539E-003   4.5028365960406991E-003   4.5605722241470470E-003   4.6155597246169411E-003   4.6677659482633749E-003   4.7171594223150426E-003   4.7637103688321636E-003   4.8073907224833734E-003   4.8481741486604002E-003   4.8860360585544216E-003   4.9209536237622142E-003   4.9529057923237141E-003   4.9818732978080260E-003   5.0078386752245296E-003   5.0307862676637338E-003   5.0507022394316592E-003   5.0675745807303163E-003   5.0813931193527395E-003   5.0921495213339663E-003   5.0998373025272770E-003   5.1044518257510330E-003   5.1059903095585502E-003   5.1044518258419602E-003   5.0998373022838606E-003   5.0921495216532664E-003   5.0813931190116235E-003   5.0675745810103701E-003   5.0507022392627388E-003   5.0307862677698711E-003   5.0078386752027138E-003   4.9818732976623092E-003   4.9529057925463138E-003   4.9209536236234919E-003   4.8860360586307494E-003   4.8481741485774110E-003   4.8073907225318901E-003   4.7637103687737659E-003   4.7171594224876268E-003   4.6677659479965605E-003   4.6155597248394020E-003   4.5605722240608659E-003   4.5028365960807504E-003   4.4423876442919452E-003   4.3792618087174495E-003   4.3134971396741051E-003   4.2451332788975837E-003   4.1742114312784406E-003   4.1007743434638422E-003   4.0248662749611808E-003   3.9465329729622134E-003   3.8658216439645954E-003   3.7827809246706590E-003   3.6974608529001252E-003   3.6099128370001288E-003   3.5201896237837538E-003   3.4283452676415194E-003   3.3344350957379421E-003   3.2385156766587264E-003   3.1406447830027995E-003   3.0408813579794192E-003   2.9392854795846635E-003   2.8359183207438132E-003   2.7308421170014752E-003   2.6241201224980193E-003   2.5158165757547257E-003   2.4059966575493696E-003   2.2947264520500887E-003   2.1820729053249055E-003   2.0681037849968886E-003   1.9528876376090354E-003   1.8364937473547283E-003   1.7189920926582447E-003   1.6004533035699486E-003   1.4809486221615265E-003   1.3605499590304548E-003   1.2393308685495485E-003   1.1173714137908686E-003   9.9476748665072723E-004   8.7162388737382912E-004   7.4801092653775658E-004   6.2395975702955742E-004   4.9953954318082694E-004   3.7484465217318963E-004   2.4995466533528354E-004   1.2497341858286326E-004   1.2281901231286918E-004   2.4564571999036167E-004   3.6838276359940636E-004   4.9092811792128543E-004   6.1320358899630278E-004   7.3511645337781539E-004   8.5659875009674868E-004   9.7761986605970908E-004   1.0981107111673327E-003   1.2179683038682776E-003   1.3370984150442022E-003   1.4554223665331767E-003   1.5728678742379931E-003   1.6893642678869059E-003   1.8048415327331924E-003   1.9192302543669104E-003   2.0324616575148058E-003   2.1444676484734249E-003   2.2551808574182708E-003   2.3645346793580435E-003   2.4724633162186427E-003   2.5789018164227850E-003   2.6837861156584486E-003   2.7870530760835677E-003   2.8886405251606351E-003   2.9884872940776908E-003   3.0865332553726699E-003   3.1827193595937997E-003   3.2769876713741874E-003   3.3692814061146437E-003   3.4595449628476715E-003   3.5477239602997312E-003   3.6337652680794585E-003   3.7176170415290088E-003   3.7992287500720479E-003   3.8785512131573885E-003   3.9555366229632738E-003   4.0301385820287194E-003   4.1023121234983750E-003   4.1720137449721417E-003   4.2392014305476511E-003   4.3038346786143100E-003   4.3658745260745369E-003   4.4252835713017857E-003   4.4820259990032696E-003   4.5360675976828246E-003   4.5873757868753473E-003   4.6359196295232552E-003   4.6816698579452143E-003   4.7245988856491339E-003   4.7646808278888897E-003   4.8018915160825681E-003   4.8362085126279486E-003   4.8676111232632824E-003   4.8960804131343294E-003   4.9215992135029363E-003   4.9441521365545804E-003   4.9637255815059289E-003   4.9803077454898537E-003   4.9938886276084116E-003   5.0044600394191230E-003   5.0120156040934782E-003   5.0165507667578879E-003   5.0180627914676590E-003   5.0165507666579678E-003   5.0120156042876562E-003   5.0044600390631855E-003   4.9938886280134209E-003   4.9803077451884836E-003   4.9637255817268633E-003   4.9441521363609575E-003   4.9215992136169562E-003   4.8960804131561453E-003   4.8676111232190400E-003   4.8362085125692178E-003   4.8018915161374687E-003   4.7646808279165342E-003   4.7245988856802756E-003   4.6816698578018290E-003   4.6359196296046346E-003   4.5873757869400178E-003   4.5360675976117149E-003   4.4820259989982736E-003   4.4252835712746963E-003   4.3658745262043497E-003   4.3038346784374792E-003   4.2392014306510961E-003   4.1720137448804651E-003   4.1023121237233617E-003   4.0301385818049540E-003   3.9555366231606714E-003   3.8785512128678423E-003   3.7992287503366695E-003   3.7176170413990572E-003   3.6337652681209809E-003   3.5477239602338395E-003   3.4595449629721275E-003   3.3692814059964604E-003   3.2769876714852653E-003   3.1827193594762271E-003   3.0865332553943192E-003   2.9884872941733365E-003   2.8886405250005964E-003   2.7870530762605927E-003   2.6837861155342146E-003   2.5789018164696920E-003   2.4724633162209741E-003   2.3645346793776945E-003   2.2551808574089449E-003   2.1444676484454472E-003   2.0324616575518872E-003   1.9192302543118434E-003   1.8048415327881484E-003   1.6893642678508236E-003   1.5728678742625846E-003   1.4554223664973165E-003   1.3370984150775644E-003   1.2179683038697764E-003   1.0981107111243116E-003   9.7761986610711560E-004   8.5659875009103104E-004   7.3511645335733178E-004   6.1320358902983152E-004   4.9092811788375990E-004   3.6838276361728095E-004   2.4564571998142437E-004   1.2281901234145742E-004   1.2074106615750368E-004   2.4148945440904956E-004   3.6214954666008436E-004   4.8262115251368476E-004   6.0282743228590174E-004   7.2267730823649678E-004   8.4210396571426926E-004   9.6107718507398854E-004   1.0795290427011439E-003   1.1973584059332687E-003   1.3144727165500525E-003   1.4307946542694294E-003   1.5462531638459343E-003   1.6607787711230282E-003   1.7743026448190369E-003   1.8867565424140476E-003   1.9980728482542065E-003   2.1081846165356688E-003   2.2170256111160302E-003   2.3245303482302693E-003   2.4306341357521744E-003   2.5352731139853257E-003   2.6383842948062286E-003   2.7399056007514355E-003   2.8397759028965797E-003   2.9379350595759024E-003   3.0343239516480991E-003   3.1288845207471105E-003   3.2215598038365378E-003   3.3122939679173236E-003   3.4010323454589098E-003   3.4877214663104894E-003   3.5723090920640743E-003   3.6547442461429824E-003   3.7349772473263543E-003   3.8129597364227608E-003   3.8886447110884070E-003   3.9619865484699091E-003   4.0329410376295782E-003   4.1014654044800869E-003   4.1675183379227265E-003   4.2310600150804734E-003   4.2920521263374867E-003   4.3504578971680086E-003   4.4062421111446537E-003   4.4593711334776631E-003   4.5098129256965769E-003   4.5575370733428322E-003   4.6025147959419810E-003   4.6447189715774773E-003   4.6841241487178831E-003   4.7207065638150691E-003   4.7544441545329108E-003   4.7853165755472604E-003   4.8133052068755622E-003   4.8383931695357707E-003   4.8605653321168729E-003   4.8798083231202383E-003   4.8961105358940604E-003   4.9094621393317994E-003   4.9198550793215778E-003   4.9272830891302632E-003   4.9317416873900788E-003   4.9332281858839311E-003   4.9317416873652098E-003   4.9272830890780828E-003   4.9198550795288010E-003   4.9094621390252668E-003   4.8961105361864377E-003   4.8798083228556721E-003   4.8605653323257614E-003   4.8383931694509497E-003   4.8133052068102811E-003   4.7853165756188698E-003   4.7544441546608640E-003   4.7207065635888057E-003   4.6841241488121410E-003   4.6447189715007609E-003   4.6025147961997748E-003   4.5575370730499554E-003   4.5098129258612230E-003   4.4593711333427710E-003   4.4062421112077699E-003   4.3504578973367347E-003   4.2920521260246813E-003   4.2310600154094602E-003   4.1675183376552738E-003   4.1014654045769539E-003   4.0329410376987451E-003   3.9619865482776184E-003   3.8886447111881051E-003   3.8129597366001189E-003   3.7349772470945397E-003   3.6547442462146473E-003   3.5723090920816158E-003   3.4877214663678879E-003   3.4010323453119162E-003   3.3122939680480523E-003   3.2215598037292903E-003   3.1288845208932159E-003   3.0343239515355780E-003   2.9379350595351017E-003   2.8397759031051351E-003   2.7399056004860922E-003   2.6383842949836422E-003   2.5352731139227647E-003   2.4306341357490657E-003   2.3245303482558599E-003   2.2170256110953801E-003   2.1081846165338369E-003   1.9980728482564825E-003   1.8867565424279809E-003   1.7743026448053811E-003   1.6607787711405697E-003   1.5462531638175125E-003   1.4307946543273831E-003   1.3144727164721148E-003   1.1973584059585818E-003   1.0795290427426663E-003   9.6107718501758921E-004   8.4210396574257995E-004   7.2267730823150078E-004   6.0282743228645685E-004   4.8262115251396231E-004   3.6214954666602406E-004   2.4148945439439462E-004   1.2074106619230918E-004   1.1874080221718764E-004   2.3748831635139744E-004   3.5614867698663399E-004   4.7462355061927974E-004   5.9283741812832247E-004   7.1070084812169254E-004   8.2814811489850815E-004   9.4514924665450861E-004   1.0616374332844125E-003   1.1775134169198509E-003   1.2926863179439363E-003   1.4070801454973414E-003   1.5206250302939317E-003   1.6332526497863098E-003   1.7448953111502963E-003   1.8554858989118239E-003   1.9649579137506756E-003   2.0732455125609950E-003   2.1802835509426854E-003   2.2860076225229564E-003   2.3903540993792660E-003   2.4932601718860026E-003   2.5946638869781546E-003   2.6945041869069208E-003   2.7927209472887182E-003   2.8892550132804118E-003   2.9840482369877797E-003   3.0770435129274798E-003   3.1681848126547951E-003   3.2574172203687635E-003   3.3446869645113453E-003   3.4299414538369599E-003   3.5131293056601121E-003   3.5942003814257717E-003   3.6731058132297711E-003   3.7497980379346818E-003   3.8242308215562515E-003   3.8963592919015189E-003   3.9661399629118410E-003   4.0335307617309080E-003   4.0984910554954512E-003   4.1609816752650464E-003   4.2209649386586445E-003   4.2784046755135474E-003   4.3332662476186501E-003   4.3855165695471099E-003   4.4351241322536095E-003   4.4820590162019114E-003   4.5262929167150801E-003   4.5677991542139029E-003   4.6065526957194125E-003   4.6425301673798658E-003   4.6757098692881138E-003   4.7060717889484960E-003   4.7335976123858980E-003   4.7582707372519351E-003   4.7800762808725139E-003   4.7990010901126090E-003   4.8150337499041629E-003   4.8281645889216018E-003   4.8383856872281084E-003   4.8456908783243713E-003   4.8500757568579189E-003   4.8515376766798401E-003   4.8500757567736530E-003   4.8456908783883756E-003   4.8383856871749842E-003   4.8281645889510783E-003   4.8150337498657492E-003   4.7990010902095870E-003   4.7800762807570507E-003   4.7582707372769706E-003   4.7335976125594814E-003   4.7060717886562298E-003   4.6757098693651078E-003   4.6425301675770969E-003   4.6065526955358926E-003   4.5677991543581209E-003   4.5262929164198162E-003   4.4820590165776109E-003   4.4351241319714463E-003   4.3855165697746501E-003   4.3332662475356054E-003   4.2784046752574745E-003   4.2209649390960724E-003   4.1609816748657824E-003   4.0984910557592125E-003   4.0335307617016536E-003   3.9661399627831662E-003   3.8963592921000822E-003   3.8242308213579657E-003   3.7497980380081786E-003   3.6731058132511984E-003   3.5942003814043999E-003   3.5131293057065194E-003   3.4299414536925199E-003   3.3446869647710264E-003   3.2574172200952600E-003   3.1681848128010115E-003   3.0770435128565365E-003   2.9840482370953048E-003   2.8892550132193495E-003   2.7927209472038417E-003   2.6945041870776176E-003   2.5946638868467042E-003   2.4932601719216407E-003   2.3903540993909234E-003   2.2860076224943127E-003   2.1802835509796559E-003   2.0732455125440641E-003   1.9649579137620554E-003   1.8554858989111578E-003   1.7448953111295351E-003   1.6332526497885302E-003   1.5206250303128055E-003   1.4070801454542092E-003   1.2926863180244830E-003   1.1775134168813262E-003   1.0616374332487188E-003   9.4514924670163758E-004   8.2814811485376616E-004   7.1070084816338142E-004   5.9283741810089996E-004   4.7462355063676576E-004   3.5614867696720509E-004   2.3748831636516421E-004   1.1874080223472916E-004   1.1681939185226309E-004   2.3364465283221003E-004   3.5038367963191597E-004   4.6694001639624449E-004   5.8323942972116072E-004   6.9919413403723985E-004   8.1473943454074549E-004   9.2984546421737146E-004   1.0444464714748358E-003   1.1584450983047612E-003   1.2717521486657057E-003   1.3842929309618723E-003   1.4959987188605250E-003   1.6068022956137185E-003   1.7166370608510118E-003   1.8254369814704186E-003   1.9331366279805029E-003   2.0396712171623643E-003   2.1449766507265489E-003   2.2489895568152951E-003   2.3516473287176209E-003   2.4528881639743760E-003   2.5526511032086252E-003   2.6508760674605614E-003   2.7475038954201114E-003   2.8424763805925402E-003   2.9357363065437014E-003   3.0272274822909506E-003   3.1168947774000699E-003   3.2046841547866967E-003   3.2905427057463577E-003   3.3744186791957453E-003   3.4562615176953471E-003   3.5360218836621438E-003   3.6136516938773955E-003   3.6891041449170769E-003   3.7623337454545380E-003   3.8332963402274156E-003   3.9019491405723750E-003   3.9682507474765316E-003   4.0321611788711187E-003   4.0936418925049400E-003   4.1526558106581568E-003   4.2091673419127895E-003   4.2631424020985742E-003   4.3145484377697940E-003   4.3633544419185988E-003   4.4095309767790414E-003   4.4530501886397844E-003   4.4938858268140369E-003   4.5320132589692919E-003   4.5674094850131075E-003   4.6000531531903421E-003   4.6299245708135706E-003   4.6570057181025692E-003   4.6812802581259749E-003   4.7027335459669528E-003   4.7213526403925843E-003   4.7371263079696857E-003   4.7500450331451893E-003   4.7601010216863915E-003   4.7672882074814016E-003   4.7716022538866198E-003   4.7730405586918212E-003   4.7716022539008862E-003   4.7672882073976908E-003   4.7601010217745432E-003   4.7500450330955624E-003   4.7371263080101533E-003   4.7213526402496431E-003   4.7027335462486719E-003   4.6812802578663493E-003   4.6570057181557489E-003   4.6299245709958692E-003   4.6000531530058231E-003   4.5674094850596814E-003   4.5320132589214412E-003   4.4938858268807613E-003   4.4530501887176666E-003   4.4095309765549429E-003   4.3633544420696446E-003   4.3145484377021259E-003   4.2631424021803421E-003   4.2091673419481501E-003   4.1526558105071110E-003   4.0936418926065810E-003   4.0321611788308731E-003   3.9682507475030104E-003   3.9019491404930218E-003   3.8332963403225895E-003   3.7623337454506522E-003   3.6891041448768869E-003   3.6136516938518604E-003   3.5360218837638957E-003   3.4562615175549039E-003   3.3744186793311370E-003   3.2905427055880399E-003   3.2046841550023020E-003   3.1168947772494127E-003   3.0272274823464063E-003   2.9357363065114495E-003   2.8424763805550146E-003   2.7475038955371289E-003   2.6508760673578102E-003   2.5526511032336607E-003   2.4528881640256683E-003   2.3516473286522288E-003   2.2489895568562623E-003   2.1449766506977941E-003   2.0396712171603104E-003   1.9331366280068707E-003   1.8254369814342253E-003   1.7166370608892034E-003   1.6068022956002848E-003   1.4959987188649659E-003   1.3842929309524354E-003   1.2717521486432792E-003   1.1584450983246342E-003   1.0444464714917112E-003   9.2984546419461189E-004   8.1473943457077702E-004   6.9919413400643116E-004   5.8323942974147780E-004   4.6694001637492821E-004   3.5038367965867234E-004   2.3364465281072722E-004   1.1681939188601387E-004   1.1497795458426108E-004   2.2996070756509113E-004   3.4485792599142640E-004   4.5957504989185827E-004   5.7403909686870591E-004   6.8816392454529307E-004   8.0188581128953773E-004   9.1517485292808010E-004   1.0279663019540086E-003   1.1401647218355904E-003   1.2516826030392614E-003   1.3624465220928861E-003   1.4723888516921524E-003   1.5814434334920913E-003   1.6895447138042252E-003   1.7966276944226811E-003   1.9026279714261518E-003   2.0074817742086193E-003   2.1111260071087212E-003   2.2134982877239917E-003   2.3145369867586529E-003   2.4141812663051043E-003   2.5123711176021635E-003   2.6090473987361862E-003   2.7041518709911005E-003   2.7976272352624454E-003   2.8894171668601976E-003   2.9794663511472086E-003   3.0677205167842225E-003   3.1541264694130433E-003   3.2386321242010019E-003   3.3211865384135120E-003   3.4017399408987625E-003   3.4802437649678053E-003   3.5566506755698724E-003   3.6309146004641080E-003   3.7029907560067188E-003   3.7728356770233562E-003   3.8404072406508227E-003   3.9056646942726703E-003   3.9685686788207275E-003   4.0290812532870479E-003   4.0871659179786413E-003   4.1427876360186633E-003   4.1959128561678272E-003   4.2465095305531109E-003   4.2945471374079558E-003   4.3399966965693149E-003   4.3828307902306629E-003   4.4230235756798075E-003   4.4605508050002407E-003   4.4953898372119827E-003   4.5275196528672401E-003   4.5569208669244410E-003   4.5835757400177202E-003   4.6074681900157288E-003   4.6285838010191593E-003   4.6469098324145031E-003   4.6624352270412395E-003   4.6751506167725942E-003   4.6850483297422030E-003   4.6921223936940426E-003   4.6963685400627786E-003   4.6977842069247933E-003   4.6963685401328337E-003   4.6921223936189915E-003   4.6850483297565804E-003   4.6751506168126733E-003   4.6624352270105973E-003   4.6469098324679048E-003   4.6285838008827129E-003   4.6074681901677184E-003   4.5835757399037003E-003   4.5569208669439254E-003   4.5275196528954398E-003   4.4953898371880019E-003   4.4605508050598042E-003   4.4230235757267700E-003   4.3828307899222430E-003   4.3399966969598358E-003   4.2945471372018984E-003   4.2465095306087330E-003   4.1959128560907777E-003   4.1427876360896621E-003   4.0871659179223530E-003   4.0290812534199416E-003   3.9685686786820051E-003   3.9056646943117501E-003   3.8404072407701717E-003   3.7728356767862126E-003   3.7029907561917930E-003   3.6309146003892789E-003   3.5566506756141703E-003   3.4802437649200657E-003   3.4017399409639326E-003   3.3211865383364625E-003   3.2386321242704463E-003   3.1541264693499826E-003   3.0677205168030408E-003   2.9794663511365505E-003   2.8894171668809587E-003   2.7976272353126275E-003   2.7041518708740275E-003   2.6090473988324980E-003   2.5123711175909502E-003   2.4141812662545892E-003   2.3145369867965115E-003   2.2134982877310971E-003   2.1111260070700855E-003   2.0074817742801176E-003   1.9026279713338923E-003   1.7966276944917370E-003   1.6895447137544872E-003   1.5814434335389427E-003   1.4723888516554595E-003   1.3624465221215853E-003   1.2516826030324335E-003   1.1401647218317601E-003   1.0279663019562291E-003   9.1517485291880973E-004   8.0188581129292391E-004   6.8816392454862374E-004   5.7403909686537524E-004   4.5957504989979636E-004   3.4485792597760412E-004   2.2996070757164144E-004   1.1497795460757576E-004   1.1321755676374501E-004   2.2643861872267967E-004   3.3957462977424191E-004   4.5253294266128785E-004   5.6524179023015320E-004   6.7761666946231092E-004   7.8959477374684894E-004   9.0114602244484310E-004   1.0122066166035615E-003   1.1226830603396909E-003   1.2324895310962813E-003   1.3415538414830452E-003   1.4498094169412834E-003   1.5571911111034176E-003   1.6636343682195909E-003   1.7690751790986337E-003   1.8734501169994644E-003   1.9766963794414782E-003   2.0787518262048721E-003   2.1795550200799374E-003   2.2790452643938752E-003   2.3771626419421543E-003   2.4738480515037464E-003   2.5690432460796497E-003   2.6626908671324445E-003   2.7547344826199804E-003   2.8451186192738342E-003   2.9337887993403644E-003   3.0206915718590799E-003   3.1057745472800602E-003   3.1889864288554004E-003   3.2702770437131323E-003   3.3495973745870655E-003   3.4268995888246945E-003   3.5021370681321828E-003   3.5752644368097219E-003   3.6462375894865118E-003   3.7150137183539211E-003   3.7815513380714538E-003   3.8458103132050225E-003   3.9077518793415589E-003   3.9673386709546676E-003   4.0245347400446052E-003   4.0793055802683664E-003   4.1316181476899749E-003   4.1814408805922465E-003   4.2287437179814313E-003   4.2734981196894672E-003   4.3156770807945000E-003   4.3552551522486049E-003   4.3922084513255966E-003   4.4265146805486100E-003   4.4581531381719386E-003   4.4871047328340352E-003   4.5133519937447519E-003   4.5368790816369686E-003   4.5576717995518545E-003   4.5757175990699950E-003   4.5910055905235558E-003   4.6035265479316689E-003   4.6132729151338037E-003   4.6202388100933245E-003   4.6244200295849081E-003   4.6258140496929223E-003   4.6244200294553450E-003   4.6202388102101755E-003   4.6132729150198948E-003   4.6035265480288134E-003   4.5910055904182512E-003   4.5757175991976706E-003   4.5576717994564864E-003   4.5368790816082138E-003   4.5133519939812849E-003   4.4871047324835378E-003   4.4581531384915718E-003   4.4265146803007527E-003   4.3922084515307658E-003   4.3552551519351335E-003   4.3156770812545209E-003   4.2734981193219834E-003   4.2287437181581233E-003   4.1814408804877190E-003   4.1316181477397129E-003   4.0793055802962330E-003   4.0245347400537645E-003   3.9673386708160563E-003   3.9077518795903599E-003   3.8458103129135335E-003   3.7815513382205568E-003   3.7150137183895593E-003   3.6462375894144583E-003   3.5752644368777786E-003   3.5021370680634045E-003   3.4268995888452336E-003   3.3495973746137664E-003   3.2702770436998652E-003   3.1889864288274783E-003   3.1057745473238585E-003   3.0206915718418159E-003   2.9337887993314826E-003   2.8451186193088063E-003   2.7547344825189501E-003   2.6626908673010874E-003   2.5690432459133383E-003   2.4738480515907879E-003   2.3771626419285541E-003   2.2790452643821624E-003   2.1795550200661706E-003   2.0787518262600502E-003   1.9766963793406145E-003   1.8734501171484563E-003   1.7690751789621872E-003   1.6636343683255062E-003   1.5571911110096037E-003   1.4498094169925757E-003   1.3415538414637274E-003   1.2324895311035533E-003   1.1226830603423554E-003   1.0122066165931809E-003   9.0114602245672248E-004   7.8959477373830023E-004   6.7761666946841714E-004   5.6524179023886845E-004   4.5253294264413491E-004   3.3957462978739805E-004   2.2643861871107784E-004   1.1321755679649659E-004   1.1153921026163527E-004   2.2308041607616014E-004   3.3453684341111511E-004   4.4581777238594800E-004   5.5685261533999775E-004   6.6755850286143170E-004   7.7787348534102962E-004   8.8776716841720837E-004   9.9717664602455569E-004   1.1060103788126940E-003   1.2141842294240424E-003   1.3216272121888140E-003   1.4282737595806561E-003   1.5340596876185497E-003   1.6389213912098577E-003   1.7427958006528410E-003   1.8456204203605164E-003   1.9473333672313520E-003   2.0478734113860697E-003   2.1471800140351327E-003   2.2451933665482704E-003   2.3418544272962305E-003   2.4371049597885497E-003   2.5308875675306708E-003   2.6231457315595286E-003   2.7138238438524365E-003   2.8028672429641910E-003   2.8902222471430816E-003   2.9758361875436012E-003   3.0596574408980337E-003   3.1416354603727714E-003   3.2217208078673121E-003   3.2998651827303993E-003   3.3760214526711296E-003   3.4501436813692554E-003   3.5221871577195141E-003   3.5921084216565813E-003   3.6598652918520269E-003   3.7254168912397856E-003   3.7887236703184057E-003   3.8497474347821692E-003   3.9084513635335161E-003   3.9648000365516967E-003   4.0187594527036907E-003   4.0702970515693604E-003   4.1193817333748939E-003   4.1659838780776504E-003   4.2100753624803589E-003   4.2516295786422797E-003   4.2906214480216698E-003   4.3270274399410114E-003   4.3608255813245012E-003   4.3919954753708357E-003   4.4205183092290157E-003   4.4463768678997817E-003   4.4695555448843183E-003   4.4900403500721109E-003   4.5078189196617324E-003   4.5228805230052571E-003   4.5352160691311538E-003   4.5448181125642417E-003   4.5516808581406720E-003   4.5558001626858080E-003   4.5571735406814695E-003   4.5558001627872269E-003   4.5516808580332579E-003   4.5448181126269693E-003   4.5352160690997900E-003   4.5228805230300706E-003   4.5078189196154916E-003   4.4900403500688912E-003   4.4695555450303681E-003   4.4463768676318849E-003   4.4205183095019640E-003   4.3919954751020507E-003   4.3608255816272590E-003   4.3270274396414732E-003   4.2906214483041105E-003   4.2516295784015279E-003   4.2100753626143628E-003   4.1659838779979919E-003   4.1193817334813643E-003   4.0702970515045234E-003   4.0187594526556736E-003   3.9648000365774538E-003   3.9084513636722940E-003   3.8497474345103311E-003   3.7887236705965721E-003   3.7254168910967889E-003   3.6598652919115904E-003   3.5921084215991828E-003   3.5221871577352792E-003   3.4501436813947350E-003   3.3760214526430410E-003   3.2998651827415570E-003   3.2217208078550996E-003   3.1416354604001384E-003   3.0596574408647825E-003   2.9758361875770190E-003   2.8902222471295369E-003   2.8028672429517565E-003   2.7138238438791928E-003   2.6231457315045725E-003   2.5308875675899012E-003   2.4371049597454730E-003   2.3418544273098307E-003   2.2451933665905699E-003   2.1471800140067110E-003   2.0478734113531516E-003   1.9473333673100113E-003   1.8456204202388360E-003   1.7427958007867339E-003   1.6389213910829037E-003   1.5340596877181367E-003   1.4282737595401329E-003   1.3216272121922001E-003   1.2141842294273175E-003   1.1060103788010922E-003   9.9717664604859202E-004   8.8776716839766845E-004   7.7787348534541501E-004   6.6755850286315255E-004   5.5685261533233721E-004   4.4581777238916764E-004   3.3453684341300249E-004   2.2308041607022044E-004   1.1153921029094516E-004   1.0994387089868773E-004   2.1988801804073699E-004   3.2974745345970558E-004   4.3943339756302713E-004   5.4887640597439669E-004   6.5799523579590513E-004   7.6672873608957248E-004   8.7504606428906451E-004   9.8288515073902127E-004   1.0901564253351648E-003   1.1967774312907076E-003   1.3026783491262850E-003   1.4077945705143202E-003   1.5120628247689005E-003   1.6154204069403488E-003   1.7178051392073845E-003   1.8191554070620120E-003   1.9194102002314528E-003   2.0185091509224429E-003   2.1163925729492661E-003   2.2130014991899039E-003   2.3082777193151327E-003   2.4021638160210967E-003   2.4946032011393116E-003   2.5855401510267439E-003   2.6749198407759467E-003   2.7626883788961498E-003   2.8487928395912743E-003   2.9331812963196424E-003   3.0158028532094039E-003   3.0966076761093086E-003   3.1755470236805028E-003   3.2525732767210713E-003   3.3276399673321522E-003   3.4007018076570583E-003   3.4717147167686591E-003   3.5406358482710232E-003   3.6074236162007001E-003   3.6720377194155440E-003   3.7344391684077105E-003   3.7945903053009933E-003   3.8524548318667473E-003   3.9079978254665804E-003   3.9611857664102468E-003   4.0119865530330867E-003   4.0603695258004113E-003   4.1063054811932842E-003   4.1497666947220013E-003   4.1907269326473817E-003   4.2291614716213899E-003   4.2650471118711453E-003   4.2983621924247428E-003   4.3290866021835628E-003   4.3572017954663367E-003   4.3826907999626741E-003   4.4055382290633660E-003   4.4257302904245899E-003   4.4432547949173062E-003   4.4581011630699940E-003   4.4702604324958761E-003   4.4797252629100726E-003   4.4864899401523828E-003   4.4905503809489211E-003   4.4919041334287590E-003   4.4905503809805625E-003   4.4864899400110514E-003   4.4797252629873441E-003   4.4702604325747020E-003   4.4581011629430400E-003   4.4432547949679324E-003   4.4257302904699980E-003   4.4055382289699407E-003   4.3826908001229903E-003   4.3572017952421271E-003   4.3290866024043861E-003   4.2983621922286219E-003   4.2650471120270206E-003   4.2291614715273540E-003   4.1907269327108310E-003   4.1497666946269662E-003   4.1063054813439415E-003   4.0603695256218320E-003   4.0119865532148857E-003   3.9611857662662509E-003   3.9079978255674441E-003   3.8524548317308560E-003   3.7945903054852348E-003   3.7344391682498368E-003   3.6720377194964793E-003   3.6074236161220963E-003   3.5406358483781597E-003   3.4717147166768991E-003   3.4007018077300555E-003   3.3276399673006773E-003   3.2525732767061388E-003   3.1755470237030403E-003   3.0966076761237415E-003   3.0158028531502845E-003   2.9331812963762083E-003   2.8487928395545259E-003   2.7626883789270140E-003   2.6749198407736152E-003   2.5855401510134213E-003   2.4946032011646802E-003   2.4021638160012238E-003   2.3082777193277337E-003   2.2130014991491587E-003   2.1163925729649202E-003   2.0185091509351549E-003   1.9194102002130231E-003   1.8191554071174121E-003   1.7178051391089078E-003   1.6154204070493172E-003   1.5120628247031753E-003   1.4077945705273098E-003   1.3026783491223437E-003   1.1967774312950930E-003   1.0901564253451568E-003   9.8288515072297855E-004   8.7504606429256171E-004   7.6672873609151537E-004   6.5799523579856967E-004   5.4887640597667264E-004   4.3943339755925237E-004   3.2974745345726308E-004   2.1988801804206926E-004   1.0994387092666535E-004   1.0843243665575875E-004   2.1686322822522808E-004   3.2520917565431740E-004   4.3338345107035714E-004   5.4131771703447296E-004   6.4893234821278289E-004   7.5616693426344694E-004   8.6299005229906189E-004   9.6934041203916577E-004   1.0751304218788449E-003   1.1802792976951526E-003   1.2847183490918845E-003   1.3883838778818158E-003   1.4912134758792717E-003   1.5931452882532171E-003   1.6941179779818571E-003   1.7940707635077380E-003   1.8929434576650528E-003   1.9906765074348964E-003   2.0872110313450709E-003   2.1824888579042301E-003   2.2764525619437537E-003   2.3690455006599165E-003   2.4602118500168801E-003   2.5498966381325983E-003   2.6380457813915403E-003   2.7246061153036738E-003   2.8095254306649275E-003   2.8927525020785994E-003   2.9742371223185349E-003   3.0539301316282463E-003   3.1317834480260598E-003   3.2077500970107420E-003   3.2817842399803787E-003   3.3538412017960484E-003   3.4238774994519439E-003   3.4918508662330483E-003   3.5577202799093044E-003   3.6214459855204995E-003   3.6829895213598696E-003   3.7423137412405105E-003   3.7993828366915672E-003   3.8541623611326736E-003   3.9066192465194716E-003   3.9567218287089867E-003   4.0044398617596899E-003   4.0497445399038101E-003   4.0926085126642420E-003   4.1330059032093081E-003   4.1709123229333178E-003   4.2063048867699293E-003   4.2391622264163487E-003   4.2694645051761237E-003   4.2971934269181444E-003   4.3223322505315243E-003   4.3448657977555594E-003   4.3647804630524423E-003   4.3820642224095541E-003   4.3967066401813804E-003   4.4086988750838829E-003   4.4180336864299563E-003   4.4247054376826411E-003   4.4287101004510387E-003   4.4300452569760451E-003   4.4287101003789853E-003   4.4247054377840045E-003   4.4180336863532399E-003   4.4086988750360878E-003   4.3967066402424981E-003   4.3820642224535744E-003   4.3647804630093656E-003   4.3448657977456784E-003   4.3223322504416517E-003   4.2971934271770484E-003   4.2694645048462765E-003   4.2391622267346496E-003   4.2063048864977581E-003   4.1709123231121747E-003   4.1330059031673416E-003   4.0926085126381517E-003   4.0497445399174659E-003   4.0044398616946308E-003   3.9567218287716033E-003   3.9066192465982974E-003   3.8541623609580355E-003   3.7993828368612093E-003   3.7423137411160545E-003   3.6829895214072761E-003   3.6214459855853365E-003   3.5577202798173779E-003   3.4918508662630243E-003   3.4238774994312382E-003   3.3538412018386254E-003   3.2817842399356367E-003   3.2077500970255635E-003   3.1317834480653062E-003   3.0539301315311018E-003   2.9742371224755759E-003   2.8927525019452061E-003   2.8095254306750306E-003   2.7246061154002632E-003   2.6380457812467117E-003   2.5498966382535571E-003   2.4602118499630343E-003   2.3690455006410982E-003   2.2764525619844989E-003   2.1824888578727553E-003   2.0872110314089642E-003   1.9906765073750554E-003   1.8929434576796522E-003   1.7940707635091258E-003   1.6941179780047833E-003   1.5931452882036456E-003   1.4912134759055284E-003   1.3883838778847579E-003   1.2847183490936054E-003   1.1802792976934873E-003   1.0751304218734603E-003   9.6934041203733390E-004   8.6299005231738057E-004   7.5616693424040982E-004   6.4893234822072099E-004   5.4131771704102327E-004   4.3338345105892184E-004   3.2520917566858376E-004   2.1686322821323767E-004   1.0843243668401392E-004   1.0700574555483344E-004   2.1400773119267802E-004   3.2092454914928181E-004   4.2767133299065341E-004   5.3418081610900892E-004   6.4037498020136363E-004   7.4619409693693628E-004   8.5160603417533398E-004   9.5655022278945401E-004   1.0609410547736120E-003   1.1646994080946049E-003   1.2677576816406688E-003   1.3700530374822772E-003   1.4715238776888406E-003   1.5721091458040237E-003   1.6717482952140483E-003   1.7703813261570334E-003   1.8679488258179222E-003   1.9643920066277909E-003   2.0596527445336243E-003   2.1536736161680281E-003   2.2463979351001750E-003   2.3377697882957515E-003   2.4277340701635564E-003   2.5162365183385438E-003   2.6032237452546791E-003   2.6886432742863620E-003   2.7724435683994519E-003   2.8545740651326756E-003   2.9349852056613224E-003   3.0136284655934986E-003   3.0904563849728506E-003   3.1654225968894556E-003   3.2384818556211448E-003   3.3095900652374000E-003   3.3787043041351716E-003   3.4457828545740865E-003   3.5107852242043935E-003   3.5736721741787547E-003   3.6344057401732077E-003   3.6929492573891110E-003   3.7492673823551481E-003   3.8033261125937079E-003   3.8550928115269611E-003   3.9045362227367875E-003   3.9516264937441425E-003   3.9963351913924194E-003   4.0386353204021619E-003   4.0785013383263791E-003   4.1159091735409326E-003   4.1508362367142504E-003   4.1832614376082211E-003   4.2131651949594007E-003   4.2405294517407488E-003   4.2653376820681044E-003   4.2875749051228262E-003   4.3072276918825203E-003   4.3242841739332127E-003   4.3387340503181493E-003   4.3505685955264606E-003   4.3597806613123735E-003   4.3663646854125715E-003   4.3703166908160562E-003   4.3716342913670547E-003   4.3703166908216629E-003   4.3663646853145943E-003   4.3597806615012225E-003   4.3505685954142725E-003   4.3387340503169836E-003   4.3242841739161708E-003   4.3072276919148278E-003   4.2875749050789724E-003   4.2653376822275879E-003   4.2405294514427094E-003   4.2131651953029592E-003   4.1832614372946941E-003   4.1508362370042962E-003   4.1159091732377862E-003   4.0785013385974400E-003   4.0386353202079839E-003   3.9963351915193179E-003   3.9516264936699796E-003   3.9045362228599112E-003   3.8550928112571770E-003   3.8033261129519769E-003   3.7492673820717082E-003   3.6929492574868106E-003   3.6344057402329377E-003   3.5736721740196042E-003   3.5107852243871362E-003   3.4457828544181557E-003   3.3787043042814435E-003   3.3095900651309851E-003   3.2384818556967510E-003   3.1654225968246186E-003   3.0904563849967204E-003   3.0136284656132606E-003   2.9349852055582382E-003   2.8545740652903273E-003   2.7724435683283977E-003   2.6886432742136979E-003   2.6032237454319818E-003   2.5162365181506940E-003   2.4277340702478778E-003   2.3377697883314452E-003   2.2463979350461072E-003   2.1536736161742454E-003   2.0596527445342350E-003   1.9643920066323428E-003   1.8679488258352972E-003   1.7703813261212842E-003   1.6717482952260942E-003   1.5721091458286152E-003   1.4715238776744632E-003   1.3700530374771702E-003   1.2677576816397806E-003   1.1646994080991568E-003   1.0609410547687270E-003   9.5655022280383140E-004   8.5160603414968783E-004   7.4619409696319305E-004   6.4037498018931771E-004   5.3418081611245061E-004   4.2767133298571292E-004   3.2092454914378621E-004   2.1400773119684136E-004   1.0700574558597520E-004   1.0566457304500565E-004   2.1132308754989726E-004   3.1689592925615573E-004   4.2230020201272644E-004   5.2746967408628942E-004   6.3232792164402696E-004   7.3681584008361556E-004   8.4090046094886794E-004   9.4452187733506943E-004   1.0475964656225800E-003   1.1500467509931167E-003   1.2518061803881708E-003   1.3528127239993970E-003   1.4530055409693876E-003   1.5523243205655679E-003   1.6507092540912760E-003   1.7481010730817648E-003   1.8444410881864881E-003   1.9396712283461515E-003   2.0337340780951507E-003   2.1265729146066059E-003   2.2181317438291770E-003   2.3083553358534403E-003   2.3971892594873423E-003   2.4845799159396442E-003   2.5704745731676137E-003   2.6548213963296097E-003   2.7375694822002750E-003   2.8186688884055955E-003   2.8980706652262378E-003   2.9757268845189699E-003   3.0515906704403628E-003   3.1256162258429532E-003   3.1977588627266629E-003   3.2679750269636321E-003   3.3362223267844882E-003   3.4024595569661087E-003   3.4666467250185073E-003   3.5287450750528526E-003   3.5887171108255345E-003   3.6465266195968571E-003   3.7021386925841782E-003   3.7555197485708014E-003   3.8066375503215122E-003   3.8554612296876623E-003   3.9019613003122289E-003   3.9461096805818996E-003   3.9878797070297956E-003   4.0272461537908533E-003   4.0641852442782067E-003   4.0986746686075270E-003   4.1306935964780522E-003   4.1602226881335969E-003   4.1872441084058742E-003   4.2117415363187027E-003   4.2337001749727654E-003   4.2531067610193096E-003   4.2699495722482439E-003   4.2842184354979773E-003   4.2959047313178012E-003   4.3050014013024107E-003   4.3115029502935331E-003   4.3154054513648843E-003   4.3167065468398547E-003   4.3154054513164786E-003   4.3115029503189017E-003   4.3050014012567805E-003   4.2959047312621790E-003   4.2842184356786106E-003   4.2699495721160163E-003   4.2531067610545037E-003   4.2337001750053505E-003   4.2117415361949684E-003   4.1872441085644141E-003   4.1602226880379511E-003   4.1306935965513825E-003   4.0986746684624764E-003   4.0641852445039706E-003   4.0272461534799908E-003   3.9878797073632510E-003   3.9461096803665163E-003   3.9019613004626086E-003   3.8554612293980051E-003   3.8066375507406214E-003   3.7555197481794478E-003   3.7021386928813849E-003   3.6465266193963508E-003   3.5887171109283411E-003   3.5287450750456362E-003   3.4666467249789834E-003   3.4024595570288918E-003   3.3362223267232594E-003   3.2679750269580810E-003   3.1977588627116749E-003   3.1256162259811759E-003   3.0515906702606177E-003   2.9757268846695162E-003   2.8980706651395849E-003   2.8186688883874433E-003   2.7375694822667773E-003   2.6548213963347722E-003   2.5704745730573686E-003   2.4845799160670978E-003   2.3971892594214506E-003   2.3083553358440589E-003   2.2181317438556558E-003   2.1265729146212609E-003   2.0337340780670621E-003   1.9396712283521467E-003   1.8444410881939266E-003   1.7481010730777680E-003   1.6507092540946067E-003   1.5523243205587400E-003   1.4530055409669451E-003   1.3528127239985643E-003   1.2518061803982183E-003   1.1500467509830692E-003   1.0475964656327941E-003   9.4452187732185777E-004   8.4090046096119142E-004   7.3681584007145862E-004   6.3232792165845986E-004   5.2746967407635292E-004   4.2230020202072005E-004   3.1689592925565613E-004   2.1132308754079343E-004   1.0566457307703558E-004   1.0440962859104008E-004   2.0881072743411666E-004   3.1312547881107156E-004   4.1727296498944577E-004   5.2118795355504677E-004   6.2479560090544783E-004   7.2803736677490294E-004   8.3087932218006699E-004   9.3326216149114405E-004   1.0351042412445888E-003   1.1363297152380825E-003   1.2368730342171008E-003   1.3366729228687646E-003   1.4356692428578732E-003   1.5338023748727725E-003   1.6310131955396545E-003   1.7272431151112988E-003   1.8224341172750069E-003   1.9165287971279477E-003   2.0094703987406648E-003   2.1012028519457049E-003   2.1916708075864211E-003   2.2808196728200114E-003   2.3685956449570611E-003   2.4549457454837720E-003   2.5398178517616610E-003   2.6231607308311866E-003   2.7049240688194476E-003   2.7850585037184072E-003   2.8635156538552309E-003   2.9402481489785859E-003   3.0152096573047849E-003   3.0883549159184120E-003   3.1596397557790978E-003   3.2290211307866579E-003   3.2964571425745937E-003   3.3619070662442851E-003   3.4253313755813752E-003   3.4866917659335250E-003   3.5459511788257236E-003   3.6030738232940007E-003   3.6580251983840406E-003   3.7107721131492966E-003   3.7612827083771672E-003   3.8095264739218537E-003   3.8554742686024435E-003   3.8990983380873256E-003   3.9403723302252613E-003   3.9792713123858459E-003   4.0157717863681386E-003   4.0498517027708347E-003   4.0814904726073631E-003   4.1106689837459021E-003   4.1373696075595601E-003   4.1615762143341062E-003   4.1832741790643890E-003   4.2024503936542446E-003   4.2190932725779673E-003   4.2331927605813169E-003   4.2447403400086015E-003   4.2537290334715427E-003   4.2601534109588113E-003   4.2640095903713759E-003   4.2652952427454927E-003   4.2640095903614950E-003   4.2601534110209838E-003   4.2537290333182765E-003   4.2447403402356976E-003   4.2331927603403985E-003   4.2190932727362296E-003   4.2024503935840785E-003   4.1832741791140160E-003   4.1615762142460655E-003   4.1373696076899003E-003   4.1106689836319932E-003   4.0814904726422241E-003   4.0498517027931502E-003   4.0157717863044118E-003   3.9792713125651469E-003   3.9403723300142635E-003   3.8990983381255173E-003   3.8554742687089139E-003   3.8095264738921553E-003   3.7612827082521560E-003   3.7107721133291527E-003   3.6580251982309964E-003   3.6030738233605031E-003   3.5459511788547005E-003   3.4866917658812335E-003   3.4253313755976955E-003   3.3619070662503914E-003   3.2964571425367906E-003   3.2290211308796390E-003   3.1596397557337452E-003   3.0883549158317036E-003   3.0152096574430631E-003   2.9402481488903787E-003   2.8635156538777684E-003   2.7850585037468845E-003   2.7049240687768705E-003   2.6231607308169202E-003   2.5398178518304393E-003   2.4549457454186019E-003   2.3685956450096857E-003   2.2808196727958086E-003   2.1916708075704339E-003   2.1012028519639125E-003   2.0094703987396656E-003   1.9165287971304457E-003   1.8224341172587977E-003   1.7272431151322820E-003   1.6310131955252771E-003   1.5338023748771024E-003   1.4356692428624251E-003   1.3366729228661001E-003   1.2368730342191547E-003   1.1363297152298113E-003   1.0351042412509726E-003   9.3326216149391961E-004   8.3087932217096316E-004   7.2803736678117570E-004   6.2479560089889752E-004   5.2118795356748127E-004   4.1727296497273692E-004   3.1312547882167419E-004   2.0881072742651163E-004   1.0440962862157122E-004   1.0324155129659562E-004   2.0647194224904242E-004   3.0961515681243723E-004   4.1259226372902802E-004   5.1533899517353099E-004   6.1778207081819581E-004   7.1986345448527000E-004   8.2154813396273507E-004   9.2277734164547542E-004   1.0234714043446669E-003   1.1235560810514689E-003   1.2229667793077215E-003   1.3216429227990711E-003   1.4195250192814424E-003   1.5165540858865234E-003   1.6126716302576893E-003   1.7078196889973585E-003   1.8019408666848369E-003   1.8949783742424620E-003   1.9868760660539109E-003   2.0775784755870386E-003   2.1670308513567771E-003   2.2551791908377861E-003   2.3419702743566195E-003   2.4273516978689513E-003   2.5112719058988375E-003   2.5936802219838073E-003   2.6745268813027634E-003   2.7537630593719165E-003   2.8313409031551218E-003   2.9072135593330439E-003   2.9813352031730633E-003   3.0536610658938312E-003   3.1241474627750621E-003   3.1927518181917303E-003   3.2594326930502904E-003   3.3241498085054833E-003   3.3868640709946440E-003   3.4475375965701271E-003   3.5061337322022657E-003   3.5626170796214107E-003   3.6169535162259847E-003   3.6691102148655452E-003   3.7190556658633911E-003   3.7667596933924075E-003   3.8121934765906751E-003   3.8553295644392915E-003   3.8961418945258064E-003   3.9346058076765722E-003   3.9706980633724687E-003   4.0043968531942586E-003   4.0356818155739549E-003   4.0645340461730184E-003   4.0909361115046283E-003   4.1148720567593666E-003   4.1363274192173227E-003   4.1552892332916702E-003   4.1717460405407691E-003   4.1856878970213951E-003   4.1971063768914130E-003   4.2059945806565135E-003   4.2123471369431287E-003   4.2161602069983317E-003   4.2174314862652440E-003   4.2161602070059923E-003   4.2123471368069043E-003   4.2059945808859966E-003   4.1971063766385597E-003   4.1856878972298395E-003   4.1717460404874229E-003   4.1552892331538360E-003   4.1363274193630950E-003   4.1148720567621422E-003   4.0909361114276344E-003   4.0645340461943347E-003   4.0356818156202512E-003   4.0043968531721652E-003   3.9706980633710809E-003   3.9346058075784840E-003   3.8961418946896753E-003   3.8553295643716234E-003   3.8121934765295573E-003   3.7667596934623515E-003   3.7190556658632801E-003   3.6691102148513899E-003   3.6169535162151600E-003   3.5626170796565493E-003   3.5061337321580233E-003   3.4475375965600796E-003   3.3868640710900677E-003   3.3241498084042309E-003   3.2594326930864836E-003   3.1927518181957826E-003   3.1241474627499155E-003   3.0536610659447350E-003   2.9813352031168305E-003   2.9072135593387616E-003   2.8313409032038050E-003   2.7537630593178486E-003   2.6745268813278544E-003   2.5936802220122290E-003   2.5112719058305588E-003   2.4273516979443910E-003   2.3419702742938364E-003   2.2551791908560492E-003   2.1670308513960235E-003   2.0775784755413529E-003   1.9868760660670670E-003   1.8949783742283621E-003   1.8019408667190318E-003   1.7078196889563912E-003   1.6126716302869992E-003   1.5165540858764759E-003   1.4195250192770015E-003   1.3216429228081195E-003   1.2229667792970078E-003   1.1235560810565204E-003   1.0234714043537707E-003   9.2277734163670466E-004   8.2154813396351223E-004   7.1986345448649125E-004   6.1778207082219261E-004   5.1533899516831294E-004   4.1259226373113744E-004   3.0961515680705265E-004   2.0647194225231758E-004   1.0324155132279689E-004   1.0216090397613398E-004   2.0430787364311698E-004   3.0636670366029906E-004   4.0826045848624259E-004   5.0992580048841996E-004   6.1129099270462728E-004   7.1229844038339651E-004   8.1291192615862151E-004   9.1307315384736576E-004   1.0127044040521560E-003   1.1117330120544722E-003   1.2100952921033081E-003   1.3077313090874565E-003   1.4045821590744634E-003   1.5005894391688646E-003   1.5956952332132346E-003   1.6898421505120997E-003   1.7829733645482460E-003   1.8750326511547399E-003   1.9659644246256547E-003   2.0557137741047393E-003   2.1442264972654224E-003   2.2314491353735977E-003   2.3173290053954410E-003   2.4018142334328862E-003   2.4848537854985642E-003   2.5663975001374295E-003   2.6463961170742345E-003   2.7248013092756596E-003   2.8015657104584757E-003   2.8766429450290953E-003   2.9499876554794913E-003   3.0215555303645947E-003   3.0913033306068649E-003   3.1591889160890729E-003   3.2251712708416536E-003   3.2892105282192330E-003   3.3512679946918755E-003   3.4113061732389260E-003   3.4692887865609978E-003   3.5251807985289818E-003   3.5789484352344303E-003   3.6305592068001102E-003   3.6799819244472398E-003   3.7271867230223577E-003   3.7721450751619923E-003   3.8148298120904700E-003   3.8552151376283761E-003   3.8932766450993084E-003   3.9289913318047431E-003   3.9623376131858734E-003   3.9932953352594946E-003   4.0218457881293079E-003   4.0479717153339978E-003   4.0716573275322299E-003   4.0928883078418798E-003   4.1116518245524758E-003   4.1279365367609677E-003   4.1417326009793864E-003   4.1530316792854904E-003   4.1618269414072651E-003   4.1681130716606507E-003   4.1718862702114778E-003   4.1731442565804966E-003   4.1718862702175286E-003   4.1681130716281212E-003   4.1618269414375186E-003   4.1530316792373623E-003   4.1417326010347866E-003   4.1279365366690968E-003   4.1116518247116263E-003   4.0928883077514522E-003   4.0716573274435230E-003   4.0479717155059158E-003   4.0218457879963032E-003   3.9932953353166711E-003   3.9623376131789345E-003   3.9289913317411274E-003   3.8932766452645096E-003   3.8552151374497967E-003   3.8148298121717383E-003   3.7721450751673213E-003   3.7271867229760058E-003   3.6799819245170173E-003   3.6305592067543135E-003   3.5789484352199419E-003   3.5251807985861028E-003   3.4692887864905542E-003   3.4113061733108685E-003   3.3512679946166024E-003   3.2892105282835704E-003   3.2251712708191160E-003   3.1591889160833553E-003   3.0913033306214643E-003   3.0215555303501063E-003   2.9499876554945903E-003   2.8766429450286513E-003   2.8015657104246694E-003   2.7248013092976420E-003   2.6463961171111494E-003   2.5663975000459471E-003   2.4848537856079211E-003   2.4018142333366299E-003   2.3173290054592233E-003   2.2314491353573329E-003   2.1442264972398872E-003   2.0557137741346043E-003   1.9659644246051711E-003   1.8750326511743909E-003   1.7829733645327028E-003   1.6898421505264771E-003   1.5956952332127905E-003   1.5005894391461050E-003   1.4045821590998875E-003   1.3077313090748000E-003   1.2100952921092478E-003   1.1117330120558044E-003   1.0127044040391109E-003   9.1307315385724674E-004   8.1291192615573493E-004   7.1229844037834500E-004   6.1129099270817999E-004   5.0992580049513681E-004   4.0826045847708325E-004   3.0636670367012453E-004   2.0430787363046043E-004   1.0216090400938516E-004   1.0116816801414297E-004   2.0231950304666624E-004   3.0338162633347654E-004   4.0427961097255771E-004   5.0495101555492194E-004   6.0532562168974513E-004   7.0534620941653525E-004   8.0497523337014210E-004   9.0415479740424409E-004   1.0028091114173132E-003   1.1008670525224917E-003   1.1982657874942682E-003   1.2949459626260262E-003   1.3908492029188757E-003   1.4859176278698705E-003   1.5800938420252875E-003   1.6733209732149312E-003   1.7655427113866251E-003   1.8567033458479765E-003   1.9467478012626938E-003   2.0356216726301612E-003   2.1232712596372938E-003   2.2096435995949681E-003   2.2946865005406547E-003   2.3783485726431852E-003   2.4605792602374610E-003   2.5413288714503657E-003   2.6205486098600517E-003   2.6981906022565671E-003   2.7742079291962485E-003   2.8485546521168637E-003   2.9211858419371795E-003   2.9920576056572945E-003   3.0611271129330486E-003   3.1283526223812030E-003   3.1936935061880334E-003   3.2571102747719349E-003   3.3185646013328407E-003   3.3780193440492989E-003   3.4354385689840394E-003   3.4907875721147397E-003   3.5440328998557757E-003   3.5951423695282370E-003   3.6440850890005483E-003   3.6908314748965165E-003   3.7353532714385906E-003   3.7776235664244151E-003   3.8176168085787832E-003   3.8553088226429000E-003   3.8906768236278699E-003   3.9236994315285934E-003   3.9543566836986455E-003   3.9826300467706299E-003   4.0085024291460769E-003   4.0319581892433454E-003   4.0529831473614664E-003   4.0715645928754429E-003   4.0876912917137131E-003   4.1013534947864638E-003   4.1125429418978898E-003   4.1212528685473648E-003   4.1274780087353635E-003   4.1312145988796622E-003   4.1324603800731996E-003   4.1312145989131355E-003   4.1274780086502649E-003   4.1212528686225824E-003   4.1125429418434334E-003   4.1013534948209363E-003   4.0876912917338637E-003   4.0715645927692501E-003   4.0529831474771516E-003   4.0319581892468426E-003   4.0085024290229532E-003   3.9826300469036902E-003   3.9543566836047761E-003   3.9236994315782203E-003   3.8906768236713907E-003   3.8553088224969057E-003   3.8176168087208917E-003   3.7776235663579127E-003   3.7353532714837767E-003   3.6908314748587134E-003   3.6440850890118726E-003   3.5951423694676188E-003   3.5440328999963855E-003   3.4907875719670245E-003   3.4354385691099387E-003   3.3780193439277850E-003   3.3185646014194381E-003   3.2571102747382952E-003   3.1936935062186755E-003   3.1283526223284674E-003   3.0611271129845630E-003   2.9920576056051695E-003   2.9211858419875281E-003   2.8485546520868876E-003   2.7742079292228938E-003   2.6981906022465196E-003   2.6205486098169750E-003   2.5413288715305793E-003   2.4605792601543053E-003   2.3783485727053577E-003   2.2946865005158967E-003   2.2096435995766495E-003   2.1232712596774839E-003   2.0356216725978538E-003   1.9467478012857864E-003   1.8567033458318782E-003   1.7655427113897337E-003   1.6733209732188170E-003   1.5800938420155175E-003   1.4859176278848585E-003   1.3908492029097719E-003   1.2949459626256932E-003   1.1982657874951563E-003   1.1008670525185504E-003   1.0028091114280269E-003   9.0415479739724969E-004   8.0497523337108579E-004   7.0534620941731241E-004   6.0532562169046678E-004   5.0495101555525501E-004   4.0427961096822784E-004   3.0338162633458676E-004   2.0231950304594459E-004   1.0116816804162099E-004   1.0026375893124051E-004   2.0050767823398541E-004   3.0066122733052314E-004   4.0065151164470070E-004   5.0041695936964281E-004   5.9988883841588514E-004   6.9901022971308180E-004   7.9774213374106395E-004   8.9602697611768090E-004   9.9379086281958795E-004   1.0909641709903051E-003   1.1874848624910950E-003   1.2832941026261202E-003   1.3783339846635267E-003   1.4725470922635764E-003   1.5658764943211612E-003   1.6582657830688241E-003   1.7496591122222460E-003   1.8400012331561411E-003   1.9292375307495835E-003   2.0173140571374537E-003   2.1041775654644379E-003   2.1897755425654974E-003   2.2740562406398657E-003   2.3569687093581981E-003   2.4384628256094998E-003   2.5184893250306817E-003   2.5969998302952102E-003   2.6739468816313061E-003   2.7492839640435029E-003   2.8229655365163420E-003   2.8949470583139458E-003   2.9651850167365934E-003   3.0336369526720586E-003   3.1002614865566769E-003   3.1650183428554302E-003   3.2278683753741433E-003   3.2887735892038195E-003   3.3476971655646004E-003   3.4046034825064297E-003   3.4594581374800537E-003   3.5122279675721124E-003   3.5628810694648960E-003   3.6113868196516741E-003   3.6577158919207653E-003   3.7018402755567559E-003   3.7437332925862599E-003   3.7833696136271300E-003   3.8207252730352304E-003   3.8557776844799774E-003   3.8885056530889583E-003   3.9188893896203725E-003   3.9469105223494672E-003   3.9725521069119418E-003   3.9957986387017530E-003   4.0166360607716278E-003   4.0350517722492207E-003   4.0510346376750328E-003   4.0645749917200824E-003   4.0756646463155910E-003   4.0842968957033321E-003   4.0904665191989764E-003   4.0941697865790605E-003   4.0954044577956039E-003   4.0941697864241289E-003   4.0904665193537415E-003   4.0842968955544512E-003   4.0756646464369939E-003   4.0645749916698448E-003   4.0510346376401163E-003   4.0350517723755086E-003   4.0166360605996543E-003   3.9957986387801903E-003   3.9725521069831071E-003   3.9469105222244005E-003   3.9188893897202370E-003   3.8885056530366668E-003   3.8557776844451164E-003   3.8207252731547459E-003   3.7833696135248784E-003   3.7437332926242295E-003   3.7018402755321644E-003   3.6577158919274821E-003   3.6113868196503418E-003   3.5628810695477742E-003   3.5122279674271728E-003   3.4594581375867461E-003   3.4046034824448679E-003   3.3476971656181131E-003   3.2887735892046521E-003   3.2278683753018678E-003   3.1650183429187129E-003   3.1002614865422995E-003   3.0336369526507978E-003   2.9651850167845550E-003   2.8949470582662062E-003   2.8229655365272777E-003   2.7492839640546052E-003   2.6739468816128209E-003   2.5969998303458919E-003   2.5184893249623475E-003   2.4384628256632901E-003   2.3569687093130121E-003   2.2740562406755593E-003   2.1897755425517307E-003   2.1041775654595529E-003   2.0173140571425607E-003   1.9292375307472520E-003   1.8400012331625248E-003   1.7496591122218019E-003   1.6582657830583880E-003   1.5658764943311532E-003   1.4725470922573036E-003   1.3783339846664688E-003   1.2832941026283962E-003   1.1874848624850998E-003   1.0909641709960782E-003   9.9379086281770057E-004   8.9602697611845805E-004   7.9774213373695613E-004   6.9901022971496918E-004   5.9988883841854967E-004   5.0041695936842157E-004   4.0065151164159207E-004   3.0066122733629630E-004   2.0050767822510362E-004   1.0026375896354800E-004   9.9448129097456928E-005   1.9887330061230113E-004   2.9820685053993934E-004   3.9737794480004807E-004   4.9632589054199316E-004   5.9498341857372461E-004   6.9329382473487522E-004   7.9121652195801584E-004   8.8869417043468957E-004   9.8565472828060496E-004   1.0820300239970937E-003   1.1777587528372657E-003   1.2727825351641076E-003   1.3670438707661381E-003   1.4604857486891221E-003   1.5530516460129928E-003   1.6446855652343939E-003   1.7353320709423969E-003   1.8249363260883777E-003   1.9134441251935641E-003   2.0008019290016499E-003   2.0869568961702778E-003   2.1718569157370693E-003   2.2554506383786754E-003   2.3376875071124403E-003   2.4185177877968367E-003   2.4978925986198774E-003   2.5757639397540610E-003   2.6520847213067356E-003   2.7268087927661000E-003   2.7998909690348239E-003   2.8712870592558781E-003   2.9409538916901345E-003   3.0088493409290429E-003   3.0749323524101313E-003   3.1391629676557620E-003   3.2015023476275051E-003   3.2619127972456363E-003   3.3203577868120004E-003   3.3768019752939415E-003   3.4312112304002995E-003   3.4835526506937775E-003   3.5337945842215945E-003   3.5819066479994555E-003   3.6278597472110818E-003   3.6716260914096410E-003   3.7131792128075602E-003   3.7524939810835156E-003   3.7895466199867611E-003   3.8243147198542271E-003   3.8567772534399136E-003   3.8869145873230426E-003   3.9147084932290577E-003   3.9401421616775401E-003   3.9632002089107221E-003   3.9838686885584340E-003   4.0021350997563876E-003   4.0179883937126459E-003   4.0314189814686374E-003   4.0424187395369793E-003   4.0509810143133373E-003   4.0571006270460064E-003   4.0607738758294265E-003   4.0619985390705771E-003   4.0607738758640100E-003   4.0571006269698451E-003   4.0509810143857794E-003   4.0424187394892952E-003   4.0314189814803503E-003   4.0179883937439542E-003   4.0021350996518046E-003   3.9838686887095354E-003   3.9632002088458851E-003   3.9401421615743448E-003   3.9147084934257337E-003   3.8869145871268662E-003   3.8567772535629818E-003   3.8243147198668836E-003   3.7895466198694105E-003   3.7524939811777180E-003   3.7131792127800267E-003   3.6716260914239629E-003   3.6278597471944285E-003   3.5819066480339279E-003   3.5337945841423801E-003   3.4835526507727144E-003   3.4312112303880316E-003   3.3768019752568046E-003   3.3203577868414769E-003   3.2619127972196571E-003   3.2015023476810178E-003   3.1391629676084110E-003   3.0749323524401628E-003   3.0088493408931827E-003   2.9409538917218869E-003   2.8712870592280115E-003   2.7998909690770679E-003   2.7268087927185825E-003   2.6520847213575838E-003   2.5757639396817300E-003   2.4978925986653966E-003   2.4185177878015551E-003   2.3376875071086101E-003   2.2554506383645201E-003   2.1718569157530565E-003   2.0869568961615625E-003   2.0008019290066459E-003   1.9134441251936751E-003   1.8249363260730567E-003   1.7353320709546649E-003   1.6446855652409997E-003   1.5530516460033894E-003   1.4604857486931744E-003   1.3670438707655830E-003   1.2727825351595001E-003   1.1777587528383204E-003   1.0820300240036440E-003   9.8565472827338851E-004   8.8869417044012966E-004   7.9121652195623948E-004   6.9329382473037882E-004   5.9498341857644466E-004   4.9632589054615650E-004   3.9737794479510757E-004   2.9820685054060547E-004   1.9887330060996966E-004   9.9448129129653395E-005   9.8721971452109258E-005   1.9741772460124540E-004   2.9602045194959681E-004   3.9446137991960839E-004   4.9268073315678063E-004   5.9061276061134205E-004   6.8820089979493293E-004   7.8540283081318663E-004   8.8216134930796386E-004   9.7840621030270691E-004   1.0740706376681786E-003   1.1690939952037072E-003   1.2634182931027804E-003   1.3569863758099987E-003   1.4497415793801594E-003   1.5416277333586414E-003   1.6325891967177153E-003   1.7225708935399986E-003   1.8115183468470075E-003   1.8993777123790245E-003   1.9860958102750903E-003   2.0716201574428883E-003   2.1558989984008514E-003   2.2388813361055027E-003   2.3205169620881261E-003   2.4007564863595676E-003   2.4795513664330193E-003   2.5568539364850817E-003   2.6326174355508769E-003   2.7067960349809184E-003   2.7793448667616794E-003   2.8502200488991214E-003   2.9193787132395510E-003   2.9867790296649321E-003   3.0523802323234595E-003   3.1161426433719552E-003   3.1780276972980803E-003   3.2379979637329193E-003   3.2960171703504404E-003   3.3520502244202000E-003   3.4060632346105679E-003   3.4580235301774342E-003   3.5078996823891262E-003   3.5556615223716892E-003   3.6012801592910648E-003   3.6447279992248838E-003   3.6859787596935090E-003   3.7250074882069217E-003   3.7617905744688485E-003   3.7963057678959689E-003   3.8285321883043677E-003   3.8584503399702874E-003   3.8860421242412624E-003   3.9112908480477548E-003   3.9341812369648732E-003   3.9546994426186144E-003   3.9728330512662779E-003   3.9885710924046913E-003   4.0019040443592391E-003   4.0128238404983363E-003   4.0213238742908830E-003   4.0273990029637829E-003   4.0310455510277343E-003   4.0322613123405793E-003   4.0310455510165766E-003   4.0273990029199291E-003   4.0213238743475599E-003   4.0128238404322225E-003   4.0019040444276843E-003   3.9885710923385220E-003   3.9728330513498777E-003   3.9546994425244675E-003   3.9341812369917961E-003   3.9112908481444553E-003   3.8860421240605736E-003   3.8584503401577486E-003   3.8285321881799117E-003   3.7963057678986334E-003   3.7617905745833125E-003   3.7250074880881834E-003   3.6859787597426363E-003   3.6447279992108395E-003   3.6012801593144350E-003   3.5556615223087396E-003   3.5078996824773334E-003   3.4580235301154838E-003   3.4060632346287756E-003   3.3520502244170358E-003   3.2960171703755869E-003   3.2379979637022771E-003   3.1780276972880328E-003   3.1161426434107575E-003   3.0523802322820481E-003   2.9867790297126717E-003   2.9193787131868154E-003   2.8502200489587404E-003   2.7793448666943998E-003   2.7067960350393161E-003   2.6326174354933674E-003   2.5568539365407039E-003   2.4795513664285229E-003   2.4007564863274267E-003   2.3205169621004496E-003   2.2388813361058357E-003   2.1558989983992971E-003   2.0716201574444426E-003   1.9860958102729809E-003   1.8993777123827993E-003   1.8115183468414564E-003   1.7225708935566519E-003   1.6325891966986195E-003   1.5416277333696327E-003   1.4497415793687241E-003   1.3569863758199352E-003   1.2634182930979510E-003   1.1690939952085921E-003   1.0740706376607401E-003   9.7840621031053399E-004   8.8216134930130252E-004   7.8540283081318663E-004   6.8820089979515497E-004   5.9061276061711521E-004   4.9268073315444916E-004   3.9446137991705488E-004   2.9602045195331605E-004   1.9741772459214157E-004   9.8721971485860038E-005   9.8086171832156843E-005   1.9614272029683244E-004   2.9410464132867409E-004   3.9190517702336614E-004   4.8948541935112111E-004   5.8678126898525917E-004   6.8373633511598086E-004   7.8030642795889893E-004   8.7643436575907119E-004   9.7205163379154857E-004   1.0670927890440995E-003   1.1614977973357088E-003   1.2552089935509714E-003   1.3481695060615362E-003   1.4403229607433676E-003   1.5316134852256802E-003   1.6219857427202111E-003   1.7113849656231750E-003   1.7997569880541797E-003   1.8870482775796282E-003   1.9732059666661694E-003   2.0581778831851305E-003   2.1419125810016593E-003   2.2243593698825226E-003   2.3054683451241842E-003   2.3851904168050164E-003   2.4634773385903141E-003   2.5402817362145669E-003   2.6155571352873830E-003   2.6892579892269786E-003   2.7613397055729072E-003   2.8317586735692735E-003   2.9004722887769896E-003   2.9674389800289358E-003   3.0326182331537610E-003   3.0959706156403199E-003   3.1574578006225984E-003   3.2170425892701360E-003   3.2746889339159702E-003   3.3303619590311917E-003   3.3840279827159203E-003   3.4356545372332681E-003   3.4852103877850982E-003   3.5326655524118289E-003   3.5779913194871060E-003   3.6211602652092556E-003   3.6621462705789809E-003   3.7009245365920984E-003   3.7374716000253549E-003   3.7717653470475399E-003   3.8037850271308016E-003   3.8335112651938230E-003   3.8609260739502771E-003   3.8860128642728142E-003   3.9087564556886112E-003   3.9291430853122256E-003   3.9471604166129715E-003   3.9627975465085230E-003   3.9760450122126034E-003   3.9868947970460589E-003   3.9953403352254724E-003   4.0013765157154157E-003   4.0049996859325421E-003   4.0062076528126767E-003   4.0049996859020109E-003   4.0013765157735359E-003   3.9953403351117300E-003   3.9868947971398727E-003   3.9760450121844593E-003   3.9627975465123533E-003   3.9471604166042562E-003   3.9291430853199971E-003   3.9087564556951615E-003   3.8860128642393410E-003   3.8609260739773665E-003   3.8335112652123082E-003   3.8037850270906115E-003   3.7717653470793477E-003   3.7374716000013186E-003   3.7009245366004251E-003   3.6621462705838104E-003   3.6211602651715080E-003   3.5779913195586044E-003   3.5326655523754136E-003   3.4852103877647811E-003   3.4356545372736247E-003   3.3840279826781727E-003   3.3303619590740463E-003   3.2746889338467478E-003   3.2170425893470744E-003   3.1574578005828524E-003   3.0959706156525879E-003   3.0326182331497087E-003   2.9674389800075085E-003   2.9004722888329448E-003   2.8317586734922795E-003   2.7613397056371891E-003   2.6892579892006108E-003   2.6155571352961537E-003   2.5402817362036867E-003   2.4634773385792119E-003   2.3851904168253890E-003   2.3054683451207980E-003   2.2243593698768604E-003   2.1419125810099304E-003   2.0581778831845199E-003   1.9732059666530688E-003   1.8870482775931174E-003   1.7997569880543463E-003   1.7113849656099633E-003   1.6219857427366424E-003   1.5316134852110252E-003   1.4403229607556911E-003   1.3481695060543197E-003   1.2552089935513600E-003   1.1614977973305463E-003   1.0670927890550352E-003   9.7205163378566439E-004   8.7643436576290146E-004   7.8030642795456906E-004   6.8373633511464860E-004   5.8678126899014416E-004   4.8948541935289747E-004   3.9190517701548355E-004   2.9410464133117209E-004   1.9614272029577773E-004   9.8086171860245486E-005   9.7541184814309290E-005   1.9504928856778347E-004   2.9246106221708645E-004   3.8971172687107813E-004   4.8674304946372260E-004   5.8349259253587249E-004   6.7990427436392942E-004   7.7593195031894213E-004   8.7151833450388461E-004   9.6659656656172821E-004   1.0611024709942241E-003   1.1549765494638375E-003   1.2481613988705176E-003   1.3406003731858407E-003   1.4322373333213734E-003   1.5230166527135935E-003   1.6128832481924760E-003   1.7017826111914713E-003   1.7896608383934920E-003   1.8764646618849579E-003   1.9621414792718728E-003   2.0466393833084018E-003   2.1299071916551782E-003   2.2118944758213743E-003   2.2925515906326854E-003   2.3718297025984159E-003   2.4496808185894281E-003   2.5260578136431788E-003   2.6009144588638455E-003   2.6742054484434341E-003   2.7458864265695881E-003   2.8159140135370908E-003   2.8842458319125464E-003   2.9508405312029251E-003   3.0156578130133838E-003   3.0786584551349971E-003   3.1398043345713389E-003   3.1990584511663589E-003   3.2563849490431784E-003   3.3117491390106668E-003   3.3651175187057736E-003   3.4164577933314955E-003   3.4657388949820844E-003   3.5129310014245796E-003   3.5580055540544997E-003   3.6009352755132507E-003   3.6416941857726481E-003   3.6802576182239921E-003   3.7166022345284655E-003   3.7507060388636826E-003   3.7825483909760815E-003   3.8121100193764246E-003   3.8393730321603647E-003   3.8643209288726776E-003   3.8869386095417569E-003   3.9072123849626661E-003   3.9251299838839460E-003   3.9406805613961260E-003   3.9538547052107020E-003   3.9646444410060822E-003   3.9730432381510639E-003   3.9790460128348304E-003   3.9826491315859136E-003   3.9838504136970876E-003   3.9826491315407275E-003   3.9790460128256155E-003   3.9730432381983594E-003   3.9646444409848769E-003   3.9538547051769513E-003   3.9406805614325968E-003   3.9251299838715670E-003   3.9072123849679397E-003   3.8869386095248815E-003   3.8643209289036529E-003   3.8393730321467645E-003   3.8121100193385105E-003   3.7825483910328694E-003   3.7507060388279889E-003   3.7166022345450633E-003   3.6802576182404789E-003   3.6416941857134177E-003   3.6009352755887458E-003   3.5580055540012645E-003   3.5129310014317960E-003   3.4657388950126156E-003   3.4164577932825901E-003   3.3651175187671134E-003   3.3117491389355047E-003   3.2563849491229480E-003   3.1990584511061293E-003   3.1398043346043680E-003   3.0786584551119045E-003   3.0156578130245970E-003   2.9508405312207442E-003   2.8842458318701913E-003   2.8159140135922689E-003   2.7458864265174077E-003   2.6742054484611977E-003   2.6009144588656774E-003   2.5260578136504508E-003   2.4496808185847652E-003   2.3718297025894231E-003   2.2925515906456750E-003   2.2118944758159342E-003   2.1299071916430767E-003   2.0466393833240559E-003   1.9621414792672098E-003   1.8764646618869563E-003   1.7896608383869417E-003   1.7017826112023515E-003   1.6128832481818733E-003   1.5230166527245848E-003   1.4322373333124361E-003   1.3406003731869509E-003   1.2481613988742923E-003   1.1549765494681674E-003   1.0611024709807904E-003   9.6659656657183124E-004   8.7151833449805594E-004   7.7593195031888662E-004   6.7990427436581680E-004   5.8349259253842600E-004   4.8674304946438873E-004   3.8971172686597111E-004   2.9246106222247104E-004   1.9504928855940129E-004   9.7541184846727802E-005   9.7086831023718290E-005   1.9413717965610644E-004   2.9108954744028193E-004   3.8788112519705376E-004   4.8445419018949831E-004   5.8074777093813923E-004   6.7670622902310518E-004   7.7228143202701105E-004   8.6741580575555588E-004   9.6204403879729394E-004   1.0561031590138326E-003   1.1495341422962935E-003   1.2422797894859339E-003   1.3342836260549773E-003   1.4254896966975905E-003   1.5158425709796419E-003   1.6052873709506144E-003   1.6937697993285594E-003   1.7812361682594813E-003   1.8676334276899742E-003   1.9529091942476207E-003   2.0370117799730081E-003   2.1198902209029202E-003   2.2014943060132408E-003   2.2817746053073185E-003   2.3606824984890862E-003   2.4381702026565755E-003   2.5141908002890290E-003   2.5886982663788083E-003   2.6616474955346026E-003   2.7329943285141489E-003   2.8026955781972340E-003   2.8707090554143111E-003   2.9369935936434666E-003   3.0015090740169170E-003   3.0642164488233758E-003   3.1250777652043760E-003   3.1840561877412576E-003   3.2411160207036493E-003   3.2962227292541724E-003   3.3493429607827085E-003   3.4004445643268655E-003   3.4494966106140557E-003   3.4964694103050142E-003   3.5413345322864442E-003   3.5840648206858505E-003   3.6246344112139672E-003   3.6630187474632203E-003   3.6991945947912885E-003   3.7331400554803662E-003   3.7648345812966721E-003   3.7942589863912968E-003   3.8213954587612009E-003   3.8462275710429705E-003   3.8687402910129176E-003   3.8889199898138327E-003   3.9067544511301455E-003   3.9222328783745652E-003   3.9353459006674085E-003   3.9460855798496564E-003   3.9544454136608564E-003   3.9604203413639572E-003   3.9640067454823069E-003   3.9652024547727760E-003   3.9640067455131711E-003   3.9604203412771932E-003   3.9544454137537821E-003   3.9460855797577299E-003   3.9353459007512859E-003   3.9222328783188876E-003   3.9067544511564023E-003   3.8889199898071158E-003   3.8687402910040358E-003   3.8462275710557936E-003   3.8213954587548171E-003   3.7942589863966814E-003   3.7648345812895112E-003   3.7331400554833638E-003   3.6991945948063876E-003   3.6630187474109288E-003   3.6246344113024520E-003   3.5840648205699432E-003   3.5413345323954681E-003   3.4964694102491145E-003   3.4494966106160541E-003   3.4004445643546766E-003   3.3493429607427405E-003   3.2962227292954727E-003   3.2411160206726741E-003   3.1840561877514162E-003   3.1250777652103157E-003   3.0642164488126067E-003   3.0015090740330708E-003   2.9369935936307545E-003   2.8707090554052073E-003   2.8026955782122220E-003   2.7329943285164804E-003   2.6616474955278857E-003   2.5886982663719804E-003   2.5141908002952462E-003   2.4381702026580188E-003   2.3606824984886421E-003   2.2817746053066523E-003   2.2014943060034708E-003   2.1198902209268455E-003   2.0370117799509702E-003   1.9529091942562804E-003   1.8676334276912510E-003   1.7812361682472133E-003   1.6937697993439915E-003   1.6052873709438975E-003   1.5158425709806966E-003   1.4254896967033082E-003   1.3342836260429314E-003   1.2422797894938720E-003   1.1495341422915750E-003   1.0561031590207159E-003   9.6204403879440736E-004   8.6741580575344646E-004   7.7228143202490163E-004   6.7670622902893385E-004   5.8074777093519714E-004   4.8445419019227387E-004   3.8788112519405615E-004   2.9108954743772841E-004   1.9413717965399702E-004   9.7086831057913159E-005   9.6723045856783596E-005   1.9340635464493161E-004   2.8999018862935211E-004   3.8641360340191389E-004   4.8261930369669637E-004   5.7854749629665525E-004   6.7414311713420716E-004   7.6935617579326765E-004   8.6412856405548855E-004   9.5839629414817828E-004   1.0520975097963459E-003   1.1451736088435860E-003   1.2375675460016278E-003   1.3292229702688840E-003   1.4200840633280531E-003   1.5100955447553965E-003   1.5992026956860861E-003   1.6873513844339882E-003   1.7744880927125783E-003   1.8605599428251907E-003   1.9455147250325711E-003   2.0293009254149785E-003   2.1118677539480601E-003   2.1931651723556822E-003   2.2731439223418470E-003   2.3517555532878154E-003   2.4289524500613058E-003   2.5046878603584566E-003   2.5789159219167801E-003   2.6515916891372560E-003   2.7226711595434994E-003   2.7921112997196795E-003   2.8598700705508850E-003   2.9259064524732592E-003   2.9901804695044443E-003   3.0526532135197182E-003   3.1132868670512015E-003   3.1720447263162699E-003   3.2288912230097333E-003   3.2837919459505205E-003   3.3367136612750259E-003   3.3876243332877087E-003   3.4364931429778922E-003   3.4832905071320308E-003   3.5279880962068577E-003   3.5705588511430464E-003   3.6109770003114883E-003   3.6492180744700509E-003   3.6852589224122823E-003   3.7190777240840300E-003   3.7506540049831449E-003   3.7799686472002603E-003   3.8070039025875357E-003   3.8317434024048858E-003   3.8541721674983931E-003   3.8742766181417698E-003   3.8920445813008797E-003   3.9074652986426095E-003   3.9205294332169127E-003   3.9312290743970801E-003   3.9395577437959517E-003   3.9455103981550499E-003   3.9490834331442626E-003   3.9502746852985160E-003   3.9490834330843105E-003   3.9455103981895223E-003   3.9395577437509877E-003   3.9312290744575873E-003   3.9205294331673968E-003   3.9074652986573200E-003   3.8920445813217519E-003   3.8742766181043553E-003   3.8541721675530161E-003   3.8317434023344976E-003   3.8070039026183999E-003   3.7799686472351213E-003   3.7506540049241366E-003   3.7190777241221662E-003   3.6852589223915766E-003   3.6492180745038016E-003   3.6109770002611397E-003   3.5705588512072173E-003   3.5279880961350818E-003   3.4832905071853215E-003   3.4364931429530232E-003   3.3876243332918166E-003   3.3367136612925674E-003   3.2837919459161591E-003   3.2288912230455935E-003   3.1720447262879592E-003   3.1132868670742386E-003   3.0526532134931283E-003   2.9901804695307010E-003   2.9259064524613798E-003   2.8598700705489977E-003   2.7921112997164599E-003   2.7226711595459419E-003   2.6515916891474145E-003   2.5789159219010704E-003   2.5046878603707246E-003   2.4289524500614723E-003   2.3517555532805989E-003   2.2731439223427907E-003   2.1931651723628987E-003   2.1118677539382347E-003   2.0293009254256367E-003   1.9455147250264648E-003   1.8605599428181963E-003   1.7744880927258455E-003   1.6873513844212207E-003   1.5992026956928029E-003   1.5100955447571174E-003   1.4200840633233902E-003   1.3292229702739355E-003   1.2375675459987967E-003   1.1451736088405884E-003   1.0520975098036178E-003   9.5839629414262717E-004   8.6412856405937433E-004   7.6935617579110271E-004   6.7414311712898911E-004   5.7854749630237290E-004   4.8261930369797312E-004   3.8641360339630726E-004   2.8999018863284931E-004   1.9340635463926947E-004   9.6723045890145798E-005   9.6449821787802925E-005   1.9285699170251691E-004   2.8916354593550020E-004   3.8531013114129209E-004   4.8123976864788975E-004   5.7689346393541285E-004   6.7221674099887663E-004   7.6715812672140116E-004   8.6165887333572444E-004   9.5565597183128181E-004   1.0490885013598739E-003   1.1418982223674323E-003   1.2340282042654915E-003   1.3254221792839416E-003   1.4160244247585219E-003   1.5057797678255103E-003   1.5946336056308352E-003   1.6825319280496798E-003   1.7694213422680960E-003   1.8552490983562153E-003   1.9399631156530317E-003   2.0235120099396653E-003   2.1058451207043305E-003   2.1869125387455890E-003   2.2666651337697186E-003   2.3450545819602153E-003   2.4220333934625859E-003   2.4975549394166130E-003   2.5715734791241784E-003   2.6440441863911923E-003   2.7149231759825976E-003   2.7841675290899426E-003   2.8517353190322114E-003   2.9175856357179786E-003   2.9816786103206705E-003   3.0439754385779838E-003   3.1044384044783269E-003   3.1630309024436309E-003   3.2197174595039457E-003   3.2744637564303680E-003   3.3272366487686611E-003   3.3780041861499188E-003   3.4267356324416132E-003   3.4734014834493232E-003   3.5179734854604572E-003   3.5604246519578275E-003   3.6007292800067092E-003   3.6388629661212035E-003   3.6748026206201434E-003   3.7085264822590558E-003   3.7400141305719004E-003   3.7692464995046082E-003   3.7962058877301641E-003   3.8208759703090567E-003   3.8432418084128894E-003   3.8632898581302810E-003   3.8810079791313790E-003   3.8963854418544441E-003   3.9094129339302119E-003   3.9200825663257555E-003   3.9283878774173941E-003   3.9343238377586576E-003   3.9378868524981292E-003   3.9390747638526902E-003   3.9378868524829191E-003   3.9343238377517742E-003   3.9283878774255543E-003   3.9200825663088246E-003   3.9094129339424244E-003   3.8963854418562760E-003   3.8810079791200547E-003   3.8632898581454356E-003   3.8432418083890196E-003   3.8208759703425299E-003   3.7962058877163973E-003   3.7692464994708019E-003   3.7400141306317414E-003   3.7085264822074304E-003   3.6748026206543938E-003   3.6388629660942251E-003   3.6007292800377400E-003   3.5604246519242988E-003   3.5179734854813294E-003   3.4734014834538196E-003   3.4267356324224063E-003   3.3780041861735111E-003   3.3272366487411276E-003   3.2744637564576795E-003   3.2197174594703615E-003   3.1630309024790471E-003   3.1044384044454088E-003   3.0439754386182294E-003   2.9816786102827564E-003   2.9175856357395169E-003   2.8517353190239403E-003   2.7841675291006007E-003   2.7149231759634462E-003   2.6440441864026276E-003   2.5715734791270650E-003   2.4975549394157248E-003   2.4220333934512617E-003   2.3450545819678759E-003   2.2666651337686083E-003   2.1869125387445898E-003   2.1058451207012219E-003   2.0235120099459936E-003   1.9399631156525876E-003   1.8552490983445580E-003   1.7694213422843053E-003   1.6825319280456830E-003   1.5946336056297250E-003   1.5057797678220686E-003   1.4160244247646281E-003   1.3254221792798893E-003   1.2340282042659911E-003   1.1418982223666552E-003   1.0490885013635376E-003   9.5565597182833972E-004   8.6165887333156110E-004   7.6715812672589756E-004   6.7221674099660067E-004   5.7689346393741125E-004   4.8123976864711260E-004   3.8531013113951573E-004   2.8916354594288318E-004   1.9285699169158121E-004   9.6449821822108817E-005   9.6267066134358981E-005   1.9248922580006322E-004   2.8861016505066228E-004   3.8457166453781388E-004   4.8031692318434294E-004   5.7578738386698802E-004   6.7092900096166197E-004   7.6568926958481276E-004   8.6000889051873752E-004   9.5382548734274097E-004   1.0470788077346915E-003   1.1397108801715627E-003   1.2316648531355279E-003   1.3228845100170528E-003   1.4133141878708844E-003   1.5028987828473173E-003   1.5915837674191913E-003   1.6793152111608811E-003   1.7660398037071534E-003   1.8517048794606250E-003   1.9362584431465990E-003   2.0196491962881091E-003   2.1018265642457901E-003   2.1827407232863916E-003   2.2623426280139469E-003   2.3405840387225041E-003   2.4174175485311977E-003   2.4927966106078059E-003   2.5666755647519857E-003   2.6390096640671601E-003   2.7097551008899989E-003   2.7788690327248955E-003   2.8463096071131844E-003   2.9120359868747281E-003   2.9760083738255005E-003   3.0381880330122013E-003   3.0985373153953888E-003   3.1570196805271733E-003   3.2135997186332199E-003   3.2682431715914673E-003   3.3209169537595784E-003   3.3715891718935076E-003   3.4202291442255173E-003   3.4668074192689136E-003   3.5112957934010369E-003   3.5536673280509579E-003   3.5938963660790968E-003   3.6319585471548677E-003   3.6678308227562351E-003   3.7014914700369550E-003   3.7329201050980143E-003   3.7620976952856822E-003   3.7890065709218490E-003   3.8136304360323336E-003   3.8359543779986627E-003   3.8559648771776533E-003   3.8736498145493514E-003   3.8889984796389165E-003   3.9020015765880434E-003   3.9126512301524419E-003   3.9209409904237824E-003   3.9268658365640419E-003   3.9304221803009853E-003   3.9316078675525890E-003   3.9304221802591299E-003   3.9268658365678721E-003   3.9209409904275572E-003   3.9126512301458360E-003   3.9020015766108584E-003   3.8889984796121047E-003   3.8736498145603981E-003   3.8559648771757660E-003   3.8359543780182581E-003   3.8136304359936979E-003   3.7890065709455523E-003   3.7620976952838503E-003   3.7329201050875782E-003   3.7014914700477797E-003   3.6678308227546808E-003   3.6319585471573101E-003   3.5938963660671064E-003   3.5536673280673337E-003   3.5112957933960964E-003   3.4668074192574228E-003   3.4202291442444466E-003   3.3715891718756330E-003   3.3209169537746774E-003   3.2682431715794769E-003   3.2135997186376608E-003   3.1570196805154049E-003   3.0985373153988860E-003   3.0381880330165867E-003   2.9760083738447074E-003   2.9120359868565204E-003   2.8463096071185134E-003   2.7788690327100740E-003   2.7097551009134246E-003   2.6390096640580563E-003   2.5666755647497652E-003   2.4927966106067512E-003   2.4174175485346394E-003   2.3405840387220600E-003   2.2623426280110603E-003   2.1827407232876128E-003   2.1018265642446243E-003   2.0196491962889418E-003   1.9362584431419361E-003   1.8517048794662871E-003   1.7660398037079306E-003   1.6793152111536092E-003   1.5915837674179700E-003   1.5028987828574758E-003   1.4133141878656108E-003   1.3228845100151654E-003   1.2316648531355279E-003   1.1397108801713962E-003   1.0470788077439064E-003   9.5382548733313754E-004   8.6000889052662011E-004   7.6568926958164862E-004   6.7092900095577779E-004   5.7578738386887540E-004   4.8031692319017161E-004   3.8457166452887659E-004   2.8861016505721260E-004   1.9248922579628847E-004   9.6267066157285086E-005   9.6175069233983557E-005   1.9230410478893178E-004   2.8833185108562143E-004   3.8420058257132572E-004   4.7985352335189191E-004   5.7523228367006851E-004   6.7028304237887193E-004   7.6495277010257823E-004   8.5918184540001441E-004   9.5290819310556163E-004   1.0460719093491888E-003   1.1386151665970234E-003   1.2304811540118088E-003   1.3216136790239474E-003   1.4119571074601156E-003   1.5014563688198757E-003   1.5900569725768032E-003   1.6777050276302607E-003   1.7643472643484315E-003   1.8499310589953910E-003   1.9344044585194453E-003   2.0177162072078647E-003   2.0998157728654432E-003   2.1806533743895518E-003   2.2601800085262358E-003   2.3383474772878943E-003   2.4151084151106117E-003   2.4904163158755432E-003   2.5642255594289232E-003   2.6364914381782900E-003   2.7071701831649642E-003   2.7762189895484957E-003   2.8435960419843087E-003   2.9092605392869175E-003   2.9731727185842161E-003   3.0352938791092798E-003   3.0955864050616344E-003   3.1540137885701092E-003   3.2105406509442824E-003   3.2651327645099038E-003   3.3177570728752936E-003   3.3683817108932090E-003   3.4169760240741476E-003   3.4635105867427129E-003   3.5079572203545184E-003   3.5502890100761464E-003   3.5904803213065439E-003   3.6285068153250610E-003   3.6643454638768391E-003   3.6979745632261807E-003   3.7293737474232147E-003   3.7585240006375864E-003   3.7854076687128257E-003   3.8100084699068670E-003   3.8323115048797263E-003   3.8523032657303280E-003   3.8699716442095466E-003   3.8853059391382172E-003   3.8982968628986092E-003   3.9089365471606796E-003   3.9172185475709331E-003   3.9231378479182566E-003   3.9266908628450281E-003   3.9278754402957694E-003   3.9266908628094455E-003   3.9231378479112067E-003   3.9172185475918608E-003   3.9089365471702275E-003   3.8982968628748504E-003   3.8853059391478206E-003   3.8699716442137100E-003   3.8523032657394873E-003   3.8323115048647938E-003   3.8100084699125292E-003   3.7854076686992255E-003   3.7585240006480225E-003   3.7293737474330402E-003   3.6979745632244043E-003   3.6643454638569661E-003   3.6285068153346089E-003   3.5904803213083758E-003   3.5502890100709283E-003   3.5079572203620679E-003   3.4635105867567573E-003   3.4169760240381208E-003   3.3683817109096958E-003   3.3177570728559758E-003   3.2651327645201178E-003   3.2105406509628232E-003   3.1540137885672781E-003   3.0955864050878912E-003   3.0352938790779715E-003   2.9731727185999812E-003   2.9092605392798676E-003   2.8435960419854744E-003   2.7762189895457201E-003   2.7071701831521411E-003   2.6364914381850069E-003   2.5642255594273689E-003   2.4904163158778747E-003   2.4151084151170510E-003   2.3383474772815660E-003   2.2601800085185753E-003   2.1806533743908840E-003   2.0998157728948641E-003   2.0177162071812749E-003   1.9344044585362097E-003   1.8499310589592532E-003   1.7643472643757985E-003   1.6777050276144401E-003   1.5900569725787461E-003   1.5014563688287019E-003   1.4119571074648896E-003   1.3216136790488164E-003   1.2304811539707305E-003   1.1386151665988553E-003   1.0460719093570159E-003   9.5290819309712393E-004   8.5918184539435227E-004   7.6495277011612295E-004   6.7028304237737313E-004   5.7523228365397028E-004   4.7985352337953646E-004   3.8420058257238043E-004   2.8833185108767534E-004   1.9230410476600568E-004   9.6175069284609727E-005   4.0162856181269468E-004   4.0153656491126455E-004   4.0135144389252808E-004   4.0107312993198363E-004   4.0070204795905617E-004   4.0023864809701770E-004   3.9968354793296079E-004   3.9903758934456413E-004   3.9830108985317025E-004   3.9747404475853898E-004   3.9655675052130412E-004   3.9554985212530980E-004   3.9445413855809797E-004   3.9327043943004902E-004   3.9199960842672965E-004   3.9064252801113142E-004   3.8920011396803567E-004   3.8767331915701142E-004   3.8606313559563787E-004   3.8437059625762160E-004   3.8259677578122986E-004   3.8074279118471832E-004   3.7880980207549708E-004   3.7679901070053479E-004   3.7471166181080040E-004   3.7254904231109887E-004   3.7031248088248425E-004   3.6800334744524488E-004   3.6562305272547224E-004   3.6317304740263179E-004   3.6065482149694184E-004   3.5806990378284276E-004   3.5541986060272368E-004   3.5270629547667909E-004   3.4993084788892403E-004   3.4709519264697342E-004   3.4420103873311625E-004   3.4125012840369173E-004   3.3824423643658008E-004   3.3518516875052917E-004   3.3207476169005989E-004   3.2891488081088216E-004   3.2570741979964790E-004   3.2245429965394035E-004   3.1915746711330684E-004   3.1581889409071362E-004   3.1244057607571207E-004   3.0902453132453100E-004   3.0557279949450233E-004   3.0208744059667669E-004   2.9857053380133447E-004   2.9502417611981802E-004   2.9145048149481489E-004   2.8785157923028049E-004   2.8422961313334660E-004   2.8058674001407713E-004   2.7692512857369067E-004   2.7324695820696299E-004   2.6955441774612066E-004   2.6584970401649644E-004   2.6213502104061037E-004   2.5841257820197194E-004   2.5468458952021544E-004   2.5095327208879414E-004   2.4722084482120543E-004   2.4348952739072782E-004   2.3976153869453842E-004   2.3603909589614558E-004   2.3232441288711936E-004   2.2861969916643243E-004   2.2492715872179936E-004   2.2124898830838680E-004   2.1758737695359853E-004   2.1394450374084828E-004   2.1032253768485387E-004   2.0672363541981986E-004   2.0314994080172788E-004   1.9960358311219006E-004   1.9608667632767252E-004   1.9260131741763442E-004   1.8914958559182460E-004   1.8573354082809801E-004   1.8235522283904793E-004   1.7901664979397269E-004   1.7571981728123354E-004   1.7246669710094253E-004   1.6925923611255111E-004   1.6609935521497143E-004   1.6298894815724996E-004   1.5992988049146062E-004   1.5692398850547518E-004   1.5397307821207740E-004   1.5107892427385083E-004   1.4824326902226903E-004   1.4546782144372883E-004   1.4275425633147876E-004   1.4010421313842558E-004   1.3751929540958829E-004   1.3500106950603552E-004   1.3255106419535201E-004   1.3017076945825989E-004   1.2786163604305845E-004   1.2562507460672778E-004   1.2346245510008735E-004   1.2137510620641168E-004   1.1936431485751187E-004   1.1743132575686710E-004   1.1557734114944762E-004   1.1380352065451516E-004   1.1211098129407238E-004   1.1050079775090649E-004   1.0897400293297110E-004   1.0753158890269843E-004   1.0617450847963394E-004   1.0490367751081475E-004   1.0371997835478819E-004   1.0262426478460651E-004   1.0161736639313634E-004   1.0070007215423615E-004   9.9873027036290196E-005   9.9136527578119749E-005   9.8490568982534388E-005   9.7935468785920188E-005   9.7472068973813997E-005   9.7100986999887340E-005   9.6822673031959905E-005   9.6637551994849247E-005   9.6545555125893134E-005   8.0302709594981536E-004   8.0284434028898843E-004   8.0247657439591613E-004   8.0192319350458341E-004   8.0118472689494347E-004   8.0026188144155519E-004   7.9915580136935560E-004   7.9786806134207744E-004   7.9639920419238841E-004   7.9474922137601212E-004   7.9291873687958869E-004   7.9090904326406530E-004   7.8872170106181194E-004   7.8635834994278397E-004   7.8382068066318311E-004   7.8111044379114425E-004   7.7822945880146044E-004   7.7517962060258405E-004   7.7196290369796472E-004   7.6858136513324737E-004   7.6503714625120178E-004   7.6133247373677548E-004   7.5746966009215821E-004   7.5345110363245205E-004   7.4927928816015399E-004   7.4495678242614272E-004   7.4048623915068390E-004   7.3587039426459278E-004   7.3111206542864071E-004   7.2621415105889042E-004   7.2117962874795882E-004   7.1601155364287017E-004   7.1071305728409584E-004   7.0528734538377602E-004   6.9973769649722684E-004   6.9406746003386477E-004   6.8828005446186502E-004   6.8237896537226561E-004   6.7636774346013784E-004   6.7025000260634293E-004   6.6402941773568980E-004   6.5770972275103201E-004   6.5129470847991033E-004   6.4478822027225213E-004   6.3819415609123187E-004   6.3151646400982919E-004   6.2475914015314160E-004   6.1792622617196091E-004   6.1102180724736943E-004   6.0405000934216080E-004   5.9701499718023410E-004   5.8992097164378698E-004   5.8277216743374272E-004   5.7557285067399988E-004   5.6832731635247935E-004   5.6103988595734844E-004   5.5371490498767884E-004   5.4635674043312932E-004   5.3896977818101988E-004   5.3155842087743155E-004   5.2412708468013713E-004   5.1668019768164042E-004   5.0922219650367806E-004   5.0175752431153020E-004   4.9429062798311829E-004   4.8682595576687859E-004   4.7936795462028003E-004   4.7192106757554253E-004   4.6448973144874728E-004   4.5707837408087704E-004   4.4969141185435824E-004   4.4233324731790535E-004   4.3500826628828371E-004   4.2772083598091593E-004   4.2047530159611268E-004   4.1327598485843553E-004   4.0612718061988629E-004   3.9903315513478699E-004   3.9199814292673052E-004   3.8502634504000710E-004   3.7812192612010631E-004   3.7128901214167342E-004   3.6453168826869331E-004   3.5785399619966962E-004   3.5125993199811023E-004   3.4475344381465489E-004   3.3833842952932236E-004   3.3201873456487063E-004   3.2579814967220733E-004   3.1968040882615623E-004   3.1366918690017842E-004   3.0776809781485337E-004   3.0198069225778612E-004   2.9631045579742166E-004   2.9076080690448869E-004   2.8533509500724974E-004   2.8003659862968489E-004   2.7486852354630109E-004   2.6983400123167800E-004   2.6493608684455272E-004   2.6017775803241494E-004   2.5556191312561816E-004   2.5109136986689595E-004   2.4676886412203225E-004   2.4259704866408383E-004   2.3857849218772431E-004   2.3471567855304354E-004   2.3101100603423186E-004   2.2746678714921642E-004   2.2408524859085510E-004   2.2086853168554188E-004   2.1781869348530547E-004   2.1493770849656535E-004   2.1222747162091826E-004   2.0968980234098433E-004   2.0732645122376048E-004   2.0513910902236754E-004   2.0312941540281959E-004   2.0129893090453654E-004   1.9964894810367562E-004   1.9818009095184941E-004   1.9689235091796542E-004   1.9578627084740341E-004   1.9486342538918566E-004   1.9412495877552116E-004   1.9357157789662294E-004   1.9320381200116366E-004   1.9302105633128841E-004   1.2039564642951639E-003   1.2036832402262387E-003   1.2031338772786615E-003   1.2023072345870300E-003   1.2012037623323479E-003   1.1998242272770465E-003   1.1981701949244083E-003   1.1962438187798075E-003   1.1940457697148243E-003   1.1915760789842356E-003   1.1888357566787189E-003   1.1858267482358631E-003   1.1825513617675920E-003   1.1790120200205756E-003   1.1752112290515093E-003   1.1711515904559988E-003   1.1668358135543677E-003   1.1622667234763018E-003   1.1574472671034286E-003   1.1523805166606671E-003   1.1470696721889162E-003   1.1415180628125965E-003   1.1357291473278464E-003   1.1297065140841722E-003   1.1234538804951733E-003   1.1169750919082233E-003   1.1102741205927247E-003   1.1033550639656386E-003   1.0962221430436125E-003   1.0888797002664985E-003   1.0813321974824097E-003   1.0735842139508733E-003   1.0656404433195821E-003   1.0575056917506709E-003   1.0491848750769917E-003   1.0406830158249392E-003   1.0320052409156233E-003   1.0231567783482998E-003   1.0141429544697766E-003   1.0049691909448377E-003   9.9564100146043444E-004   9.8616398891859802E-004   9.7654384180456688E-004   9.6678633125846236E-004   9.5689730758152791E-004   9.4688269682319248E-004   9.3674849763036860E-004   9.2650077737821412E-004   9.1614566894648863E-004   9.0568936725676785E-004   8.9513812529828929E-004   8.8449825104419677E-004   8.7377610324523847E-004   8.6297808838942114E-004   8.5211065633772343E-004   8.4118029721635956E-004   8.3019353721192068E-004   8.1915693505874021E-004   8.0807707825980568E-004   7.9696057896039285E-004   7.8581407091604660E-004   7.7464420451217597E-004   7.6345764413554562E-004   7.5226106348419419E-004   7.4106114204158802E-004   7.2986456143098177E-004   7.1867800098257550E-004   7.0750813467679308E-004   6.9636162651504074E-004   6.8524512733325604E-004   6.7416527043995256E-004   6.6312866834583595E-004   6.5214190833373653E-004   6.4121154915630640E-004   6.3034411718013161E-004   6.1954610226522266E-004   6.0882395453298876E-004   5.9818408022072056E-004   5.8763283827992230E-004   5.7717653659392076E-004   5.6682142815689396E-004   5.5657370790862526E-004   5.4643950870278402E-004   5.3642489795385773E-004   5.2653587430406823E-004   5.1677836371982755E-004   5.0715821662875027E-004   4.9768120404541927E-004   4.8835301461741532E-004   4.7917925105245285E-004   4.7016542720568211E-004   4.6131696463569405E-004   4.5263918968097006E-004   4.4413733047457549E-004   4.3581651378021835E-004   4.2768176221477661E-004   4.1973799159850111E-004   4.1199000803454622E-004   4.0444250526919245E-004   3.9710006252841046E-004   3.8996714154565515E-004   3.8304808495415177E-004   3.7634711361778095E-004   3.6986832505092604E-004   3.6361569144371941E-004   3.5759305821048137E-004   3.5180414271726579E-004   3.4625253334788497E-004   3.4094168888051946E-004   3.3587493842990312E-004   3.3105548206305291E-004   3.2648639198615270E-004   3.2217061507977540E-004   3.1811097649520059E-004   3.1431018551911216E-004   3.1077084377770237E-004   3.0749545729671923E-004   3.0448644886446607E-004   3.0174612655198274E-004   2.9927643581958985E-004   2.9707838675804843E-004   2.9515201061888763E-004   2.9349797825564683E-004   2.9211844320492508E-004   2.9101497095279649E-004   2.9018832825811192E-004   2.8963896530925792E-004   2.8936574124072134E-004   1.6041752797526510E-003   1.6038114945875481E-003   1.6030806695739308E-003   1.6019813107674974E-003   1.6005137889696375E-003   1.5986789024797776E-003   1.5964786278312992E-003   1.5939155159512275E-003   1.5909902597082137E-003   1.5877030180195817E-003   1.5840552733610291E-003   1.5800496241569206E-003   1.5756890906872822E-003   1.5709768472176311E-003   1.5659161914078901E-003   1.5605105580762668E-003   1.5547635318151620E-003   1.5486788565701737E-003   1.5422604416679420E-003   1.5355123661262571E-003   1.5284388812503158E-003   1.5210444120495881E-003   1.5133335574946116E-003   1.5053110905312028E-003   1.4969819568689813E-003   1.4883512738896876E-003   1.4794243287198361E-003   1.4702065761040828E-003   1.4607036361923287E-003   1.4509212916901104E-003   1.4408654853381719E-003   1.4305423163578634E-003   1.4199580378411181E-003   1.4091190530678421E-003   1.3980319117801177E-003   1.3867033073728940E-003   1.3751400720022344E-003   1.3633491738760384E-003   1.3513377124275694E-003   1.3391129147602987E-003   1.3266821314568134E-003   1.3140528319319777E-003   1.3012326009185227E-003   1.2882291332358964E-003   1.2750502300895583E-003   1.2617037940358955E-003   1.2481978244776037E-003   1.2345404135194471E-003   1.2207397406244214E-003   1.2068040681437742E-003   1.1927417368746696E-003   1.1785611603873924E-003   1.1642708213500663E-003   1.1498792651243317E-003   1.1353950964620996E-003   1.1208269729654496E-003   1.1061836013204207E-003   1.0914737314435818E-003   1.0767061517478194E-003   1.0618896842853331E-003   1.0470331788275389E-003   1.0321455089626341E-003   1.0172355657743770E-003   1.0023122533794893E-003   9.8738448395996326E-004   9.7246117153365619E-004   9.5755122840679441E-004   9.4266355845973315E-004   9.2780705309530864E-004   9.1299058552973822E-004   8.9822300592934390E-004   8.8351313600343317E-004   8.6886976434052965E-004   8.5430164091448990E-004   8.3981747215930436E-004   8.2542591604078952E-004   8.1113557688355931E-004   7.9695500047255452E-004   7.8289266919437384E-004   7.6895699671261641E-004   7.5515632380587783E-004   7.4149891284042146E-004   7.2799294331735154E-004   7.1464650726665857E-004   7.0146760403522190E-004   6.8846413645723414E-004   6.7564390535895802E-004   6.6301460593032324E-004   6.5058382253727065E-004   6.3835902489983720E-004   6.2634756346663378E-004   6.1455666528348329E-004   6.0299343002384598E-004   5.9166482549641297E-004   5.8057768429869983E-004   5.6973869947929412E-004   5.5915442096915458E-004   5.4883125200452798E-004   5.3877544564392976E-004   5.2899310110898767E-004   5.1949016125146796E-004   5.1027240860138101E-004   5.0134546344487996E-004   4.9271478046100659E-004   4.8438564680175489E-004   4.7636317983479337E-004   4.6865232529880174E-004   4.6125785606773717E-004   4.5418437120181565E-004   4.4743629567647880E-004   4.4101788075229242E-004   4.3493320551790671E-004   4.2918617926357427E-004   4.2378054591185599E-004   4.1871989011940669E-004   4.1400764663734879E-004   4.0964711318178249E-004   4.0564146396668277E-004   4.0199371931254335E-004   3.9870647762235700E-004   3.9578122138017591E-004   3.9321810949496938E-004   3.9101783485515074E-004   3.8918294836076672E-004   3.8771542656668156E-004   3.8661606775813873E-004   3.8588524274624225E-004   3.8552145757797529E-004   2.0034434374243126E-003   2.0029890836334996E-003   2.0020769747257638E-003   2.0007054599431306E-003   1.9988748582737692E-003   1.9965859989934387E-003   1.9938411774034215E-003   1.9906431320519946E-003   1.9869926137721095E-003   1.9828900850145104E-003   1.9783375572577366E-003   1.9733382452655768E-003   1.9678958381192935E-003   1.9620142287057885E-003   1.9556974816077322E-003   1.9489498449478670E-003   1.9417757632449462E-003   1.9341798859957571E-003   1.9261670741241854E-003   1.9177424039881208E-003   1.9089111698249450E-003   1.8996788847520651E-003   1.8900512814361559E-003   1.8800343106915030E-003   1.8696341408698247E-003   1.8588571555850919E-003   1.8477099514220274E-003   1.8361993355331396E-003   1.8243323221317498E-003   1.8121161296857924E-003   1.7995581767724644E-003   1.7866660786830524E-003   1.7734476433962643E-003   1.7599108668133745E-003   1.7460639294004654E-003   1.7319151902432939E-003   1.7174731840318147E-003   1.7027466146135595E-003   1.6877443512590684E-003   1.6724754228524263E-003   1.6569490130775577E-003   1.6411744552311536E-003   1.6251612261317661E-003   1.6089189418777572E-003   1.5924573506869155E-003   1.5757863289108665E-003   1.5589158741050602E-003   1.5418560995579256E-003   1.5246172287771698E-003   1.5072095890860115E-003   1.4896436055995554E-003   1.4719297960326116E-003   1.4540787629654384E-003   1.4361011896034670E-003   1.4180078317815870E-003   1.3998095132620181E-003   1.3815171180622254E-003   1.3631415853520013E-003   1.3446939022907500E-003   1.3261850977875356E-003   1.3076262366395475E-003   1.2890284121289119E-003   1.2704027406279517E-003   1.2517603545751932E-003   1.2331123956446643E-003   1.2144700095806926E-003   1.1958443380507000E-003   1.1772465135973520E-003   1.1586876524197209E-003   1.1401788479359909E-003   1.1217311648191730E-003   1.1033556321404236E-003   1.0850632369860391E-003   1.0668649183909196E-003   1.0487715606517511E-003   1.0307939871858351E-003   1.0129429542410362E-003   9.9522914453653577E-004   9.7766316115904806E-004   9.6025552143880200E-004   9.4301665063653561E-004   9.2595687611343735E-004   9.0908642130546613E-004   8.9241539944234782E-004   8.7595380844140980E-004   8.5971152400188267E-004   8.4369829502936589E-004   8.2792373708309719E-004   8.1239732736998471E-004   7.9712839897216892E-004   7.8212613557809840E-004   7.6739956622418060E-004   7.5295755987428437E-004   7.3880882090957001E-004   7.2496188331838685E-004   7.1142510685071048E-004   6.9820667150075066E-004   6.8531457345671898E-004   6.7275662050977902E-004   6.6054042809027269E-004   6.4867341465618678E-004   6.3716279879830195E-004   6.2601559463415501E-004   6.1523860932785612E-004   6.0483843952488514E-004   5.9482146878023223E-004   5.8519386543168239E-004   5.7596158041287038E-004   5.6713034621022618E-004   5.5870567607596566E-004   5.5069286422229635E-004   5.4309698696525244E-004   5.3592290525367181E-004   5.2917526860760122E-004   5.2285852149752676E-004   5.1697691209434682E-004   5.1153450493737762E-004   5.0653519295629224E-004   5.0198266519313473E-004   4.9788013643678464E-004   4.9422961815806521E-004   4.9103157280688814E-004   4.8828675121548315E-004   4.8599789193837228E-004   4.8416729026223848E-004   4.8279577548199226E-004   4.8188366657331283E-004   4.8142931278710721E-004   2.4015196609499245E-003   2.4009746739361848E-003   2.3998812422032501E-003   2.3982376630937718E-003   2.3960442129378201E-003   2.3933018430590813E-003   2.3900131665990365E-003   2.3861811058596416E-003   2.3818066282101924E-003   2.3768905969629994E-003   2.3714355297241863E-003   2.3654452116814717E-003   2.3589239637913373E-003   2.3518763691423583E-003   2.3443072362341333E-003   2.3362216088382848E-003   2.3276247763119873E-003   2.3185222817772022E-003   2.3089199273640393E-003   2.2988237777080700E-003   2.2882401619719328E-003   2.2771756746238214E-003   2.2656371747382664E-003   2.2536317853797394E-003   2.2411668913356886E-003   2.2282501368118268E-003   2.2148894226242666E-003   2.2010929025829684E-003   2.1868689801134433E-003   2.1722263036013656E-003   2.1571737628458543E-003   2.1417204838402037E-003   2.1258758238207331E-003   2.1096493669821026E-003   2.0930509180183687E-003   2.0760904980419159E-003   2.0587783374659274E-003   2.0411248714418129E-003   2.0231407332700346E-003   2.0048367484388763E-003   1.9862239285011185E-003   1.9673134643265477E-003   1.9481167205994687E-003   1.9286452276351396E-003   1.9089106767722352E-003   1.8889249112856721E-003   1.8686999215729028E-003   1.8482478368019306E-003   1.8275809183989633E-003   1.8067115528918043E-003   1.7856522447821099E-003   1.7644156085797613E-003   1.7430143627964467E-003   1.7214613209223240E-003   1.6997693855870244E-003   1.6779515394238498E-003   1.6560208390734577E-003   1.6339904063878974E-003   1.6118734212552388E-003   1.5896831142161449E-003   1.5674327581532976E-003   1.5451356611327349E-003   1.5228051582700242E-003   1.5004546039049660E-003   1.4780973647083306E-003   1.4557468104610671E-003   1.4334163075273576E-003   1.4111192104740988E-003   1.3888688544192451E-003   1.3666785474239496E-003   1.3445615623175478E-003   1.3225311295664288E-003   1.3006004292041573E-003   1.2787825831185873E-003   1.2570906476800925E-003   1.2355376058756085E-003   1.2141363600766120E-003   1.1928997239361583E-003   1.1718404157355089E-003   1.1509710502075610E-003   1.1303041319167817E-003   1.1098520470528284E-003   1.0896270573482469E-003   1.0696412919861120E-003   1.0499067409202589E-003   1.0304352481323442E-003   1.0112385042682914E-003   9.9232804020774057E-004   9.7371522019731871E-004   9.5541123540016093E-004   9.3742709717831163E-004   9.1977363119288835E-004   9.0246147068726024E-004   8.8550105054380213E-004   8.6890260176400447E-004   8.5267614477355091E-004   8.3683148488869485E-004   8.2137820575453602E-004   8.0632566508453962E-004   7.9168298854800923E-004   7.7745906608098214E-004   7.6366254602322492E-004   7.5030183184321420E-004   7.3738507733084324E-004   7.2492018326955621E-004   7.1291479392460166E-004   7.0137629404928847E-004   6.9031180666101477E-004   6.7972819096556725E-004   6.6963204129971698E-004   6.6002968687556285E-004   6.5092719234513541E-004   6.4233035982086406E-004   6.3424473242254531E-004   6.2667559951587459E-004   6.1962800486570213E-004   6.1310675698003636E-004   6.0711643893301970E-004   6.0166137169673228E-004   5.9674534045336958E-004   5.9237086279637086E-004   5.8853880206399811E-004   5.8525012559906830E-004   5.8250775571561109E-004   5.8031430556693131E-004   5.7867072645761963E-004   5.7757729472340813E-004   5.7703230770639324E-004   2.7981677957047424E-003   2.7975319960784617E-003   2.7962569917789892E-003   2.7943411811623964E-003   2.7917849782623794E-003   2.7885896644517238E-003   2.7847581728335236E-003   2.7802936081449126E-003   2.7751972052951768E-003   2.7694702217435641E-003   2.7631156452376793E-003   2.7561377966098810E-003   2.7485415987487105E-003   2.7403322991901291E-003   2.7315154294433874E-003   2.7220968108090382E-003   2.7120825626769651E-003   2.7014791086736878E-003   2.6902931807630814E-003   2.6785318219569865E-003   2.6662023871730778E-003   2.6533125435683758E-003   2.6398702692783660E-003   2.6258838519063188E-003   2.6113618856700160E-003   2.5963132687051305E-003   2.5807471991996511E-003   2.5646731713507842E-003   2.5481009709692470E-003   2.5310406708245470E-003   2.5135026250092674E-003   2.4954974638587979E-003   2.4770360884909248E-003   2.4581296640303618E-003   2.4387896144767440E-003   2.4190276152339374E-003   2.3988555874601136E-003   2.3782856908488581E-003   2.3573303163705317E-003   2.3360020800037296E-003   2.3143138144313680E-003   2.2922785627454978E-003   2.2699095696784299E-003   2.2472202751042669E-003   2.2242243051279198E-003   2.2009354653401703E-003   2.1773677313658979E-003   2.1535352421814258E-003   2.1294522906578628E-003   2.1051333161280494E-003   2.0805928952769559E-003   2.0558457341883773E-003   2.0309066592271163E-003   2.0057906092262323E-003   1.9805126252397942E-003   1.9550878439761332E-003   1.9295314867739943E-003   1.9038588519878497E-003   1.8780853061427516E-003   1.8522262740512940E-003   1.8262972305337355E-003   1.8003136915760165E-003   1.7742912041535663E-003   1.7482453391719499E-003   1.7221916796861247E-003   1.6961458144453267E-003   1.6701233273169191E-003   1.6441397882122066E-003   1.6182107447909599E-003   1.5923517125740472E-003   1.5665781667689727E-003   1.5409055320352305E-003   1.5153491748158832E-003   1.4899243935044826E-003   1.4646464096074729E-003   1.4395303595407805E-003   1.4145912845637265E-003   1.3898441234940773E-003   1.3653037026572779E-003   1.3409847281460607E-003   1.3169017765513047E-003   1.2930692874689731E-003   1.2695015534496257E-003   1.2462127135962064E-003   1.2232167436876107E-003   1.2005274490725637E-003   1.1781584561165737E-003   1.1561232042607839E-003   1.1344349388484609E-003   1.1131067023208430E-003   1.0921513280313100E-003   1.0715814312599603E-003   1.0514094035304622E-003   1.0316474043673418E-003   1.0123073546814132E-003   9.9340093034322452E-004   9.7493955483168859E-004   9.5693439385768908E-004   9.3939634790562998E-004   9.2233604782165912E-004   9.0576384741258842E-004   8.8968981959502980E-004   8.7412375006423737E-004   8.5907513310956585E-004   8.4455316688458737E-004   8.3056674946999087E-004   8.1712447523671350E-004   8.0423463159712272E-004   7.9190519683311478E-004   7.8014383799751563E-004   7.6895791011105663E-004   7.5835445609412355E-004   7.4834020798436596E-004   7.3892158932964414E-004   7.3010471959317202E-004   7.2189542003117668E-004   7.1429922216997843E-004   7.0732137353968216E-004   7.0096679704348408E-004   6.9523981347613395E-004   6.9014341063833307E-004   6.8567884594183948E-004   6.8184735432758048E-004   6.7865204051775763E-004   6.7609583762051617E-004   6.7418002699815016E-004   6.7290502270056507E-004   6.7226922307711545E-004   3.1931531412563441E-003   3.1924269836176578E-003   3.1909714076014950E-003   3.1887850090075442E-003   3.1858684441294916E-003   3.1822232867457778E-003   3.1778526287757902E-003   3.1727597038500033E-003   3.1669460126948490E-003   3.1604131915714540E-003   3.1531646735933894E-003   3.1452052872644742E-003   3.1365405296361892E-003   3.1271762875606512E-003   3.1171187926228860E-003   3.1063746232962153E-003   3.0949507106348140E-003   3.0828543421725918E-003   3.0700931647035246E-003   3.0566751854973484E-003   3.0426087726865836E-003   3.0279026539289378E-003   3.0125659152476780E-003   2.9966079978795968E-003   2.9800386956121416E-003   2.9628681506109755E-003   2.9451068491099797E-003   2.9267656169241762E-003   2.9078556137679401E-003   2.8883883278884026E-003   2.8683755701816027E-003   2.8478294678825344E-003   2.8267624575004646E-003   2.8051872790947341E-003   2.7831169677793310E-003   2.7605648476819455E-003   2.7375445235252593E-003   2.7140698730707680E-003   2.6901550396422058E-003   2.6658144230288228E-003   2.6410626723748498E-003   2.6159146764384023E-003   2.5903855558876421E-003   2.5644906542160451E-003   2.5382455284279626E-003   2.5116659405917119E-003   2.4847678483881364E-003   2.4575673952949018E-003   2.4300809022694825E-003   2.4023248570043121E-003   2.3743159049225415E-003   2.3460708396682017E-003   2.3176065926494571E-003   2.2889402232247891E-003   2.2600889098741694E-003   2.2310699379490817E-003   2.2019006918387873E-003   2.1725986434787403E-003   2.1431813421660673E-003   2.1136664049842824E-003   2.0840715060633230E-003   2.0544143657985070E-003   2.0247127420260358E-003   1.9949844170045195E-003   1.9652471903373603E-003   1.9355188655528766E-003   1.9058172414380126E-003   1.8761601014302132E-003   1.8465652023240686E-003   1.8170502653147014E-003   1.7876329639238131E-003   1.7583309155335125E-003   1.7291616694501410E-003   1.7001426975480904E-003   1.6712913841307742E-003   1.6426250147960342E-003   1.6141607677309655E-003   1.5859157024616932E-003   1.5579067504239430E-003   1.5301507051500018E-003   1.5026642120728462E-003   1.4754637590340125E-003   1.4485656667629632E-003   1.4219860789878580E-003   1.3957409532479315E-003   1.3698460514974808E-003   1.3443169308856584E-003   1.3191689351225167E-003   1.2944171842556307E-003   1.2700765679142523E-003   1.2461617342133247E-003   1.2226870839461834E-003   1.1996667596900767E-003   1.1771146395864462E-003   1.1550443283709910E-003   1.1334691498295635E-003   1.1124021396224093E-003   1.0918560371245833E-003   1.0718432795699950E-003   1.0523759936034993E-003   1.0334659905160692E-003   1.0151247582524947E-003   9.9736345682549521E-004   9.8019291177578460E-004   9.6362360950702497E-004   9.4766569219348340E-004   9.3232895342740263E-004   9.1762283476085060E-004   9.0355642186731866E-004   8.9013844272056719E-004   8.7737726523720583E-004   8.6528089677453957E-004   8.5385698408629862E-004   8.4311281478854916E-004   8.3305531983923764E-004   8.2369107776691930E-004   8.1502632013480403E-004   8.0706693381207839E-004   7.9981841582327240E-004   7.9328559471156246E-004   7.8747190355404895E-004   7.8237897862776240E-004   7.7800832065610948E-004   7.7436316327400556E-004   7.7144659839145646E-004   7.6926019980400051E-004   7.6780462378744918E-004   7.6707846614254560E-004   3.5862351772644185E-003   3.5854195474245287E-003   3.5837851698079515E-003   3.5813307930157023E-003   3.5780572261718824E-003   3.5739661573404025E-003   3.5690607375109540E-003   3.5633443325153724E-003   3.5568187207437596E-003   3.5494859150595470E-003   3.5413497805170113E-003   3.5324156335272416E-003   3.5226895238640310E-003   3.5121779564186717E-003   3.5008878425011325E-003   3.4888264989438866E-003   3.4760016506516500E-003   3.4624214327365621E-003   3.4480943915519147E-003   3.4330294844424625E-003   3.4172360788815581E-003   3.4007239507601872E-003   3.3835032814292232E-003   3.3655846546570833E-003   3.3469790523601439E-003   3.3276978501084464E-003   3.3077528123235389E-003   3.2871560859559779E-003   3.2659201952925931E-003   3.2440580350909798E-003   3.2215828637318644E-003   3.1985082962474598E-003   3.1748482972662195E-003   3.1506171721296106E-003   3.1258295604688069E-003   3.1005004262967262E-003   3.0746450510175105E-003   3.0482790233647972E-003   3.0214182313332838E-003   2.9940788527191842E-003   2.9662773453345004E-003   2.9380304382982114E-003   2.9093551215662039E-003   2.8802686361413254E-003   2.8507884646021830E-003   2.8209323198573610E-003   2.7907181356495725E-003   2.7601640559772322E-003   2.7292884234587644E-003   2.6981097702007961E-003   2.6666468057242598E-003   2.6349184061746911E-003   2.6029436035619469E-003   2.5707415748200679E-003   2.5383316293612346E-003   2.5057331995355092E-003   2.4729658275058908E-003   2.4400491548477454E-003   2.4070029109271029E-003   2.3738469007398288E-003   2.3406009938071182E-003   2.3072851126974547E-003   2.2739192202343994E-003   2.2405233096819410E-003   2.2071173909267161E-003   2.1737214802718952E-003   2.1403555880117886E-003   2.1070397066917934E-003   2.0737937999488198E-003   2.0406377895861305E-003   2.0075915457616889E-003   1.9746748730548602E-003   1.9419075011413156E-003   1.9093090711501670E-003   1.8768991258319434E-003   1.8446970969693832E-003   1.8127222944408494E-003   1.7809938948924464E-003   1.7495309303602880E-003   1.7183522770649329E-003   1.6874766447352307E-003   1.6569225648510599E-003   1.6267083807974814E-003   1.5968522359859627E-003   1.5673720643981925E-003   1.5382855790469496E-003   1.5096102623534113E-003   1.4813633551639394E-003   1.4535618480008561E-003   1.4262224691057590E-003   1.3993616773047002E-003   1.3729956495474316E-003   1.3471402743024108E-003   1.3218111401512300E-003   1.2970235284080478E-003   1.2727924034069138E-003   1.2491324042385454E-003   1.2260578369277519E-003   1.2035826654882009E-003   1.1817205052936930E-003   1.1604846146190118E-003   1.1398878883219221E-003   1.1199428504171105E-003   1.1006616482662490E-003   1.0820560459490203E-003   1.0641374191330266E-003   1.0469167498574072E-003   1.0304046216695062E-003   1.0146112161838750E-003   9.9954630903531516E-004   9.8521926783265434E-004   9.7163904994168604E-004   9.5881420166271658E-004   9.4675285809170395E-004   9.3546274416386743E-004   9.2495117673072058E-004   9.1522506707591988E-004   9.0629092006702661E-004   8.9815478554286510E-004   8.9082197984174938E-004   8.8429636807463297E-004   8.7857996308038366E-004   8.7367454325071314E-004   8.6958347442145367E-004   8.6630990757607940E-004   8.6385553078477395E-004   8.6222115316492154E-004   8.6140552333113796E-004   3.9771718107097787E-003   3.9762674016330379E-003   3.9744555768124190E-003   3.9717351778139065E-003   3.9681070784833850E-003   3.9635730223028798E-003   3.9581362390217478E-003   3.9518002593259549E-003   3.9445671596922693E-003   3.9364393384084817E-003   3.9274210898108119E-003   3.9175182082760163E-003   3.9067372832735092E-003   3.8950854232719934E-003   3.8825702050249156E-003   3.8691996694004693E-003   3.8549823216975643E-003   3.8399271315965322E-003   3.8240435323876332E-003   3.8073414196977406E-003   3.7898311492068348E-003   3.7715235336952535E-003   3.7524298395554823E-003   3.7325617824915946E-003   3.7119315225873084E-003   3.6905516593253029E-003   3.6684352246825203E-003   3.6455956782159848E-003   3.6220468987647747E-003   3.5978031780201647E-003   3.5728792129453568E-003   3.5472900973352317E-003   3.5210513136770816E-003   3.4941787248017331E-003   3.4666885644918377E-003   3.4385974286966769E-003   3.4099222654171424E-003   3.3806803659245377E-003   3.3508893538330975E-003   3.3205671753091526E-003   3.2897320889284654E-003   3.2584026542449296E-003   3.2265977219101405E-003   3.1943364218872672E-003   3.1616381525488846E-003   3.1285225695286689E-003   3.0950095737782846E-003   3.0611192997276326E-003   3.0268721049139247E-003   2.9922885553338441E-003   2.9573894161569747E-003   2.9221956375868885E-003   2.8867283437487012E-003   2.8510088191052718E-003   2.8150584969864889E-003   2.7788989464905267E-003   2.7425518597289367E-003   2.7060390392704692E-003   2.6693823851834386E-003   2.6326038820394526E-003   2.5957255866315698E-003   2.5587696135463966E-003   2.5217581242091835E-003   2.4847133118439668E-003   2.4476573894725573E-003   2.4106125771725107E-003   2.3736010876880265E-003   2.3366451147977529E-003   2.2997668191958032E-003   2.2629883162602060E-003   2.2263316619379747E-003   2.1898188417617259E-003   2.1534717546662918E-003   2.1173122044668424E-003   2.0813618821707014E-003   2.0456423576578897E-003   2.0101750636669080E-003   1.9749812852299375E-003   1.9400821458973871E-003   1.9054985966232008E-003   1.8712514014042336E-003   1.8373611276277790E-003   1.8038481318219390E-003   1.7707325487351655E-003   1.7380342794901804E-003   1.7057729794250354E-003   1.6739680470113649E-003   1.6426386125080461E-003   1.6118035259169439E-003   1.5814813475992784E-003   1.5516903353426370E-003   1.5224484359464829E-003   1.4937732726298114E-003   1.4656821368360384E-003   1.4381919765493467E-003   1.4113193876207908E-003   1.3850806040392183E-003   1.3594914883834630E-003   1.3345675232649956E-003   1.3103238026237196E-003   1.2867750230985964E-003   1.2639354765885402E-003   1.2418190420934172E-003   1.2204391786853896E-003   1.1998089188539895E-003   1.1799408617836904E-003   1.1608471676304577E-003   1.1425395521454385E-003   1.1250292816115115E-003   1.1083271689462104E-003   1.0924435697533541E-003   1.0773883796364181E-003   1.0631710319138898E-003   1.0498004962929686E-003   1.0372852780826947E-003   1.0256334180462345E-003   1.0148524930402303E-003   1.0049496115398238E-003   9.9593136290124229E-004   9.8780354165392548E-004   9.8057044199789667E-004   9.7423446231498234E-004   9.6879767902985359E-004   9.6426362284279810E-004   9.6063552352049220E-004   9.5791512451437466E-004   9.5610329970036156E-004   9.5519889062078978E-004   4.3657241094086086E-003   4.3647313734396231E-003   4.3627430028545522E-003   4.3597579255185703E-003   4.3557770780069394E-003   4.3508022930764945E-003   4.3448369220573380E-003   4.3378846910908653E-003   4.3299479983029965E-003   4.3210296418521033E-003   4.3111343492301391E-003   4.3002683896933291E-003   4.2884388850847888E-003   4.2756535386252459E-003   4.2619205824612205E-003   4.2472487711855411E-003   4.2316473799828280E-003   4.2151262026777214E-003   4.1976955494936741E-003   4.1793662442530799E-003   4.1601496208134581E-003   4.1400575194037170E-003   4.1191022817240741E-003   4.0972967459518284E-003   4.0746542411368436E-003   4.0511885803318215E-003   4.0269140550569515E-003   4.0018454264239001E-003   3.9759979191003048E-003   3.9493872121936224E-003   3.9220294308501824E-003   3.8939411380094491E-003   3.8651393244136800E-003   3.8356413997080452E-003   3.8054651820360608E-003   3.7746288883623302E-003   3.7431511236308834E-003   3.7110508702727918E-003   3.6783474768873337E-003   3.6450606477271830E-003   3.6112104300063397E-003   3.5768172038046497E-003   3.5419016682184390E-003   3.5064848311112673E-003   3.4705879955767571E-003   3.4342327475289647E-003   3.3974409436254849E-003   3.3602346982151143E-003   3.3226363689748961E-003   3.2846685465899306E-003   3.2463540383685929E-003   3.2077158568240005E-003   3.1687772050931207E-003   3.1295614639045288E-003   3.0900921775652845E-003   3.0503930393318557E-003   3.0104878789386502E-003   2.9704006471593658E-003   2.9301554021480269E-003   2.8897762959534390E-003   2.8492875584799071E-003   2.8087134857954221E-003   2.7680784227905320E-003   2.7274067513756717E-003   2.6867228750635519E-003   2.6460512034995887E-003   2.6054161407758625E-003   2.5648420677671924E-003   2.5243533304872834E-003   2.4839742241584140E-003   2.4437289793928230E-003   2.4036417472834692E-003   2.3637365872298810E-003   2.3240374487019655E-003   2.2845681625010550E-003   2.2453524212533993E-003   2.2064137696260755E-003   2.1677755879681571E-003   2.1294610799598712E-003   2.0914932571538813E-003   2.0538949283904484E-003   2.0166886827259756E-003   1.9798968787779758E-003   1.9435416309190046E-003   1.9076447952122710E-003   1.8722279581203094E-003   1.8373124227171189E-003   1.8029191962835311E-003   1.7690689787285552E-003   1.7357821494360104E-003   1.7030787562144212E-003   1.6709785026659263E-003   1.6395007381060644E-003   1.6086644442882825E-003   1.5784882267020628E-003   1.5489903019378914E-003   1.5201884884551708E-003   1.4921001954624480E-003   1.4647424142727739E-003   1.4381317072276467E-003   1.4122841999804903E-003   1.3872155714058920E-003   1.3629410459855829E-003   1.3394753853080144E-003   1.3168328804074869E-003   1.2950273446692140E-003   1.2740721070010064E-003   1.2539800055638151E-003   1.2347633821533921E-003   1.2164340768857640E-003   1.1990034237070457E-003   1.1824822464063245E-003   1.1668808552274812E-003   1.1522090439359534E-003   1.1384760877515832E-003   1.1256907413090267E-003   1.1138612367102563E-003   1.1029952771380858E-003   1.0930999845691902E-003   1.0841816280697802E-003   1.0762449353095838E-003   1.0692927043238765E-003   1.0633273333200965E-003   1.0583525483865430E-003   1.0543717008686948E-003   1.0513866235421498E-003   1.0493982529511392E-003   1.0484055169859841E-003   4.7516563147254054E-003   4.7505756674148802E-003   4.7484115987923570E-003   4.7451631456532084E-003   4.7408313404104785E-003   4.7354181457150979E-003   4.7289270676100781E-003   4.7213620535102585E-003   4.7127258457104748E-003   4.7030216579153628E-003   4.6922546575971502E-003   4.6804315886099790E-003   4.6675601014227741E-003   4.6536484876922302E-003   4.6387056274843630E-003   4.6227409807706454E-003   4.6057645837176420E-003   4.5877870452427638E-003   4.5688195431505818E-003   4.5488738199567225E-003   4.5279621786387114E-003   4.5060974771075069E-003   4.4832931230232020E-003   4.4595630675635656E-003   4.4349217985982792E-003   4.4093843341287409E-003   4.3829662137746528E-003   4.3556834918818677E-003   4.3275527277116810E-003   4.2985909775757891E-003   4.2688157849163355E-003   4.2382451704987556E-003   4.2068976229406863E-003   4.1747920873652644E-003   4.1419479552220473E-003   4.1083850530526655E-003   4.0741236309009832E-003   4.0391843506003555E-003   4.0035882742964768E-003   3.9673568509066559E-003   3.9305119054264814E-003   3.8930756241183362E-003   3.8550705433496590E-003   3.8165195351488324E-003   3.7774457937476136E-003   3.7378728233284919E-003   3.6978244220550183E-003   3.6573246695140726E-003   3.6163979127847856E-003   3.5750687500631928E-003   3.5333620186319692E-003   3.4913027784769790E-003   3.4489162983235566E-003   3.4062280401172540E-003   3.3632636441591757E-003   3.3200489147543477E-003   3.2766098033824020E-003   3.2329723947491784E-003   3.1891628907930181E-003   3.1452075950035852E-003   3.1011328972789798E-003   3.0569652579273687E-003   3.0127311926755329E-003   2.9684572560905176E-003   2.9241700260788095E-003   2.8798960896385117E-003   2.8356620240909125E-003   2.7914943850342322E-003   2.7474196873014112E-003   2.7034643913466105E-003   2.6596548874316950E-003   2.6160174788800172E-003   2.5725783673440916E-003   2.5293636382003326E-003   2.4863992420685876E-003   2.4437109839393623E-003   2.4013245036783870E-003   2.3592652635689160E-003   2.3175585320831804E-003   2.2762293695940961E-003   2.2353026125482289E-003   2.1948028601829206E-003   2.1547544589378131E-003   2.1151814883575426E-003   2.0761077471527223E-003   2.0375567389219751E-003   1.9995516579548456E-003   1.9621153768766830E-003   1.9252704312330005E-003   1.8890390080278097E-003   1.8534429314520096E-003   1.8185036514539732E-003   1.7842422290348936E-003   1.7506793271026833E-003   1.7178351947982617E-003   1.6857296593573989E-003   1.6543821115609370E-003   1.6238114974084228E-003   1.5940363045771344E-003   1.5650745545451317E-003   1.5369437903277883E-003   1.5096610683867362E-003   1.4832429481143328E-003   1.4577054836086567E-003   1.4330642146535011E-003   1.4093341591922270E-003   1.3865298050933783E-003   1.3646651035855717E-003   1.3437534622532665E-003   1.3238077390612113E-003   1.3048402369759682E-003   1.2868626984874343E-003   1.2698863014220518E-003   1.2539216547305942E-003   1.2389787945160935E-003   1.2250671808048674E-003   1.2121956935925715E-003   1.2003726246247459E-003   1.1896056242681474E-003   1.1799014365229121E-003   1.1712652286965386E-003   1.1637002146104858E-003   1.1572091364834280E-003   1.1517959418057000E-003   1.1474641365598615E-003   1.1442156834136630E-003   1.1420516147980231E-003   1.1409709674832236E-003   5.1347348893109324E-003   5.1335668120067179E-003   5.1312280268369648E-003   5.1277177048245637E-003   5.1230370035697526E-003   5.1171880451967855E-003   5.1101745151029832E-003   5.1020006028070775E-003   5.0926694145905227E-003   5.0821845947375266E-003   5.0705517578655268E-003   5.0577781236722519E-003   5.0438718687506601E-003   5.0288418686710301E-003   5.0126976451410066E-003   4.9954493561019664E-003   4.9771077908609129E-003   4.9576843647266555E-003   4.9371911141011804E-003   4.9156406912993500E-003   4.8930463585490358E-003   4.8694219821600049E-003   4.8447820260036911E-003   4.8191415439876595E-003   4.7925161733657351E-003   4.7649221258256880E-003   4.7363761798749904E-003   4.7068956711039389E-003   4.6764984835342416E-003   4.6452030391990196E-003   4.6130282884796481E-003   4.5799936989386891E-003   4.5461192446583087E-003   4.5114253947188265E-003   4.4759331016777093E-003   4.4396637891078727E-003   4.4026393396190411E-003   4.3648820817758782E-003   4.3264147772811290E-003   4.2872606078995235E-003   4.2474431612864461E-003   4.2069864175167115E-003   4.1659147354876636E-003   4.1242528370428744E-003   4.0820257947071781E-003   4.0392590141937745E-003   3.9959782219762818E-003   3.9522094485325843E-003   3.9079790126461678E-003   3.8633135081996839E-003   3.8182397848398608E-003   3.7727849356709031E-003   3.7269762783130878E-003   3.6808413409522567E-003   3.6344078446717276E-003   3.5877036873117607E-003   3.5407569273633310E-003   3.4935957669667839E-003   3.4462485351702821E-003   3.3987436711714891E-003   3.3511097084297781E-003   3.3033752554787466E-003   3.2555689815689792E-003   3.2077195979086093E-003   3.1598558417700873E-003   3.1120064581598994E-003   3.0642001842781097E-003   3.0164657313017096E-003   2.9688317683185250E-003   2.9213269047149160E-003   2.8739796726838240E-003   2.8268185123311862E-003   2.7798717524739058E-003   2.7331675948288892E-003   2.6867340988757926E-003   2.6405991612790392E-003   2.5947905041519559E-003   2.5493356548531576E-003   2.5042619315460146E-003   2.4595964269236992E-003   2.4153659912842795E-003   2.3715972176895916E-003   2.3283164254574995E-003   2.2855496451458235E-003   2.2433226025514175E-003   2.2016607041905889E-003   2.1605890222334556E-003   2.1201322783603038E-003   2.0803148319059050E-003   2.0411606622797729E-003   2.0026933580732376E-003   1.9649360999861587E-003   1.9279116506839000E-003   1.8916423379136127E-003   1.8561500450340884E-003   1.8214561950042896E-003   1.7875817408543881E-003   1.7545471511641042E-003   1.7223724005287766E-003   1.6910769561299943E-003   1.6606797686171126E-003   1.6311992598469771E-003   1.6026533138668309E-003   1.5750592663083540E-003   1.5484338957222621E-003   1.5227934137181098E-003   1.4981534575054800E-003   1.4745290811730982E-003   1.4519347483903100E-003   1.4303843256190385E-003   1.4098910749586469E-003   1.3904676488674106E-003   1.3721260835862226E-003   1.3548777945762425E-003   1.3387335710330905E-003   1.3237035709338651E-003   1.3097973160338117E-003   1.2970236818432845E-003   1.2853908449781404E-003   1.2749060250988042E-003   1.2655748368947950E-003   1.2574009245976958E-003   1.2503873945211574E-003   1.2445384361248202E-003   1.2398577348761153E-003   1.2363474128713192E-003   1.2340086276917961E-003   1.2328405503920226E-003   5.5147282251128971E-003   5.5134732806645381E-003   5.5109609205425958E-003   5.5071904701080587E-003   5.5021632330696235E-003   5.4958815125429883E-003   5.4883491918038541E-003   5.4795707185026910E-003   5.4695495797181248E-003   5.4582898638930732E-003   5.4457976394939323E-003   5.4320806037435609E-003   5.4171474575617218E-003   5.4010076564798837E-003   5.3836713582964268E-003   5.3651494126821797E-003   5.3454533540688853E-003   5.3245953961242876E-003   5.3025884252365652E-003   5.2794459939526917E-003   5.2551823146528287E-003   5.2298122520156864E-003   5.2033513156973799E-003   5.1758156526895416E-003   5.1472220382613454E-003   5.1175878676036346E-003   5.0869311463865863E-003   5.0552704807590443E-003   5.0226250674303419E-003   4.9890146827452631E-003   4.9544596713937405E-003   4.9189809358106684E-003   4.8825999227446459E-003   4.8453386127290665E-003   4.8072195058503908E-003   4.7682656096367237E-003   4.7285004253767582E-003   4.6879479348211905E-003   4.6466325851930446E-003   4.6045792762253734E-003   4.5618133440161746E-003   4.5183605481229350E-003   4.4742470534148149E-003   4.4294994184529424E-003   4.3841445761652054E-003   4.3382098204456376E-003   4.2917227889446297E-003   4.2447114462492719E-003   4.1972040696122148E-003   4.1492292279052823E-003   4.1008157705124670E-003   4.0519928040891884E-003   4.0027896806122953E-003   3.9532359760171554E-003   3.9033614753574142E-003   3.8531961532281001E-003   3.8027701574037120E-003   3.7521137899645951E-003   3.7012574902634543E-003   3.6502318155677282E-003   3.5990674240402587E-003   3.5477950562176064E-003   3.4964455169632647E-003   3.4450496560280430E-003   3.3936383518529678E-003   3.3422424908180481E-003   3.2908929515675367E-003   3.2396205838459702E-003   3.1884561923343213E-003   3.1374305175737582E-003   3.0865742177785260E-003   3.0359178505217077E-003   2.9854918544893749E-003   2.9353265327460576E-003   2.8854520316214383E-003   2.8358983273154004E-003   2.7866952036247616E-003   2.7378722374219733E-003   2.6894587798036995E-003   2.6414839384122091E-003   2.5939765614233223E-003   2.5469652189713532E-003   2.5004781874230497E-003   2.4545434315315084E-003   2.4091885894552689E-003   2.3644409544253120E-003   2.3203274597926038E-003   2.2768746638005821E-003   2.2341087315486674E-003   2.1920554227090883E-003   2.1507400729765536E-003   2.1101875824585115E-003   2.0704223981630743E-003   2.0314685021121659E-003   1.9933493950357872E-003   1.9560880850718054E-003   1.9197070720508858E-003   1.8842283363992574E-003   1.8496733251147368E-003   1.8160629404206097E-003   1.7834175270635966E-003   1.7517568614527079E-003   1.7211001402141490E-003   1.6914659696500023E-003   1.6628723551228575E-003   1.6353366921157964E-003   1.6088757558734290E-003   1.5835056931547964E-003   1.5592420138811902E-003   1.5360995825889345E-003   1.5140926117348241E-003   1.4932346537285257E-003   1.4735385952013291E-003   1.4550166495219952E-003   1.4376803513479752E-003   1.4215405502903122E-003   1.4066074040904042E-003   1.3928903683375349E-003   1.3803981439425572E-003   1.3691384281184493E-003   1.3591172893430148E-003   1.3503388160295282E-003   1.3428064952841212E-003   1.3365247747746389E-003   1.3314975377308746E-003   1.3277270872903979E-003   1.3252147271770598E-003   1.3239597827258698E-003   5.8914066888389183E-003   5.8900655163256488E-003   5.8873808726793708E-003   5.8833522527896864E-003   5.8779811218245825E-003   5.8712699797878187E-003   5.8632229212400855E-003   5.8538446643741082E-003   5.8431390911635184E-003   5.8311107457078570E-003   5.8177661565461669E-003   5.8031134994545042E-003   5.7871619982083899E-003   5.7699216846895940E-003   5.7514033480406956E-003   5.7316185226882199E-003   5.7105794816648681E-003   5.6882992285378631E-003   5.6647914909239150E-003   5.6400707126850191E-003   5.6141520461272520E-003   5.5870513446895087E-003   5.5587851533668298E-003   5.5293707009782533E-003   5.4988258900839915E-003   5.4671692880563505E-003   5.4344201156231176E-003   5.4005982378828588E-003   5.3657241516527066E-003   5.3298189748409719E-003   5.2929044344635079E-003   5.2550028533316917E-003   5.2161371388089739E-003   5.1763307679065784E-003   5.1356077747918283E-003   5.0939927367242843E-003   5.0515107592856712E-003   5.0081874615944821E-003   4.9640489625463191E-003   4.9191218632840261E-003   4.8734332341500153E-003   4.8270105959218323E-003   4.7798819067936815E-003   4.7320755421635941E-003   4.6836202812768901E-003   4.6345452882636806E-003   4.5848800946480806E-003   4.5346545839930474E-003   4.4838989704899523E-003   4.4326437861172963E-003   4.3809198565700758E-003   4.3287582887785447E-003   4.2761904475743240E-003   4.2232479406250079E-003   4.1699625973448118E-003   4.1163664516682408E-003   4.0624917213678557E-003   4.0083707907117572E-003   3.9540361888662501E-003   3.8995205740929295E-003   3.8448567098182118E-003   3.7900774499907697E-003   3.7352157146844367E-003   3.6803044752429237E-003   3.6253767307560247E-003   3.5704654914061607E-003   3.5156037561555609E-003   3.4608244960130374E-003   3.4061606321014182E-003   3.3516450169507883E-003   3.2973104156134858E-003   3.2431894844692777E-003   3.1893147545547507E-003   3.1357186084547406E-003   3.0824332655165210E-003   3.0294907584951791E-003   2.9769229173104150E-003   2.9247613493751379E-003   2.8730374200257869E-003   2.8217822353876765E-003   2.7710266222448210E-003   2.7208011112999642E-003   2.6711359178461236E-003   2.6220609247330495E-003   2.5736056639092952E-003   2.5257992992090417E-003   2.4786706100294043E-003   2.4322479719305068E-003   2.3865593427880027E-003   2.3416322435166892E-003   2.2974937443892285E-003   2.2541704468291290E-003   2.2116884693073047E-003   2.1700734311332903E-003   2.1293504382358386E-003   2.0895440672535348E-003   2.0506783526283434E-003   2.0127767717252609E-003   1.9758622310974971E-003   1.9399570544544054E-003   1.9050829681115933E-003   1.8712610904156046E-003   1.8385119180406584E-003   1.8068553158579470E-003   1.7763105051276928E-003   1.7468960526333677E-003   1.7186298613689477E-003   1.6915291598858240E-003   1.6656104933973070E-003   1.6408897151230506E-003   1.6173819774819020E-003   1.5951017244203725E-003   1.5740626832965177E-003   1.5542778580185934E-003   1.5357595213740249E-003   1.5185192078254472E-003   1.5025677065865772E-003   1.4879150494818694E-003   1.4745704603487675E-003   1.4625421148700135E-003   1.4518365416628654E-003   1.4424582848044931E-003   1.4344112262596465E-003   1.4277000842112253E-003   1.4223289532567795E-003   1.4183003333618771E-003   1.4156156897139338E-003   1.4142745171991100E-003   6.2645427326031289E-003   6.2631160415025366E-003   6.2602605444841419E-003   6.2559759179607877E-003   6.2502637998731458E-003   6.2431268989664446E-003   6.2345695309380389E-003   6.2245966936325114E-003   6.2132126755003458E-003   6.2004224862175494E-003   6.1862331191673281E-003   6.1706532295378036E-003   6.1536925620904181E-003   6.1353617217048129E-003   6.1156721234451039E-003   6.0946359811444584E-003   6.0722662982267694E-003   6.0485768609738200E-003   6.0235822290612973E-003   5.9972977282640727E-003   5.9697394415785254E-003   5.9409241996007944E-003   5.9108695729673810E-003   5.8795938604349063E-003   5.8471160808452050E-003   5.8134559606572989E-003   5.7786339249160656E-003   5.7426710836298023E-003   5.7055892214255000E-003   5.6674107845815502E-003   5.6281588678165351E-003   5.5878572018890349E-003   5.5465301387634947E-003   5.5042026385488940E-003   5.4609002544092622E-003   5.4166491176468323E-003   5.3714759223932873E-003   5.3254079107700747E-003   5.2784728551250604E-003   5.2306990436610246E-003   5.1821152624558220E-003   5.1327507788505589E-003   5.0826353240569500E-003   5.0317990760293529E-003   4.9802726407621734E-003   4.9280870347376826E-003   4.8752736668566943E-003   4.8218643182170728E-003   4.7678911261597179E-003   4.7133865611008741E-003   4.6583834118291145E-003   4.6029147616651889E-003   4.5470139727747938E-003   4.4907146628062611E-003   4.4340506875465424E-003   4.3770561188886115E-003   4.3197652265228315E-003   4.2622124551939811E-003   4.2044324067650463E-003   4.1464598168401978E-003   4.0883295374122275E-003   4.0300765122031623E-003   3.9717357599418635E-003   3.9133423504065790E-003   3.8549313846971134E-003   3.7965379750452000E-003   3.7381972228199278E-003   3.6799441977855007E-003   3.6218139180757558E-003   3.5638413284556636E-003   3.5060612796680157E-003   3.4485085086671807E-003   3.3912176160430796E-003   3.3342230476364199E-003   3.2775590723050640E-003   3.2212597621740224E-003   3.1653589733336984E-003   3.1098903233204300E-003   3.0548871739088379E-003   3.0003826090232721E-003   2.9464094166431198E-003   2.8930000682913792E-003   2.8401867001828507E-003   2.7880010944095757E-003   2.7364746589707001E-003   2.6856384110354459E-003   2.6355229562589899E-003   2.5861584726329934E-003   2.5375746912565944E-003   2.4898008799253968E-003   2.4428658244213808E-003   2.3967978125000733E-003   2.3516246175158684E-003   2.3073734806834945E-003   2.2640710964429434E-003   2.2217435962773313E-003   2.1804165332473813E-003   2.1401148670729120E-003   2.1008629506136245E-003   2.0626845134957827E-003   2.0256026515654557E-003   1.9896398100926194E-003   1.9548177743380635E-003   1.9211576542776942E-003   1.8886798745362809E-003   1.8574041622144988E-003   1.8273495353535729E-003   1.7985342935589732E-003   1.7709760067327052E-003   1.7446915059846912E-003   1.7196968740976204E-003   1.6960074367829425E-003   1.6736377539761371E-003   1.6526016115753772E-003   1.6329120133423691E-003   1.6145811729567638E-003   1.5976205055360793E-003   1.5820406159093858E-003   1.5678512488084273E-003   1.5550610595786996E-003   1.5436770414198886E-003   1.5337042041146387E-003   1.5251468360886200E-003   1.5180099351861376E-003   1.5122978170848400E-003   1.5080131905788052E-003   1.5051576935494193E-003   1.5037310024583195E-003   6.6339110136373058E-003   6.6323995794015378E-003   6.6293747895620481E-003   6.6248365117822505E-003   6.6187865652975741E-003   6.6112278763348353E-003   6.6021649887699763E-003   6.5916031869230896E-003   6.5795471749432455E-003   6.5660024362779179E-003   6.5509764327548181E-003   6.5344782992036166E-003   6.5165182991534509E-003   6.4971076064987976E-003   6.4762582577104766E-003   6.4539831388428226E-003   6.4302959777973179E-003   6.4052113341263039E-003   6.3787445916212437E-003   6.3509119481148790E-003   6.3217304064330238E-003   6.2912177653329238E-003   6.2593926077723072E-003   6.2262742925568437E-003   6.1918829412861420E-003   6.1562394285913369E-003   6.1193653690395644E-003   6.0812831054970484E-003   6.0420156966197736E-003   6.0015869022311819E-003   5.9600211714812001E-003   5.9173436269102098E-003   5.8735800513418646E-003   5.8287568715990057E-003   5.7829011442158684E-003   5.7360405383506397E-003   5.6882033211318461E-003   5.6394183389524288E-003   5.5897150026790188E-003   5.5391232688914993E-003   5.4876736218749667E-003   5.4353970575764521E-003   5.3823250627100805E-003   5.3284895980243441E-003   5.2739230785179281E-003   5.2186583539732823E-003   5.1627286899668112E-003   5.1061677487170831E-003   5.0490095664192935E-003   4.9912885373866178E-003   4.9330393883845192E-003   4.8742971634271326E-003   4.8150971974214585E-003   4.7554751004036389E-003   4.6954667317112841E-003   4.6351081824517193E-003   4.5744357511806055E-003   4.5134859236032887E-003   4.4522953513112529E-003   4.3909008283140594E-003   4.3293392708185774E-003   4.2676476944785713E-003   4.2058631919155709E-003   4.1440229114592109E-003   4.0821640349903987E-003   4.0203237545606840E-003   3.9585392519388418E-003   3.8968476756383597E-003   3.8352861181794595E-003   3.7738915951137653E-003   3.7127010228475421E-003   3.6517511953398363E-003   3.5910787639573949E-003   3.5307202147149830E-003   3.4707118460011455E-003   3.4110897490627345E-003   3.3518897831978367E-003   3.2931475578949487E-003   3.2348984091744304E-003   3.1771773799207925E-003   3.1200191979158520E-003   3.0634582563125456E-003   3.0075285926851603E-003   2.9522638678668167E-003   2.8976973484426405E-003   2.8438618837297036E-003   2.7907898888405169E-003   2.7385133245229620E-003   2.6870636776972490E-003   2.6364719438053408E-003   2.5867686073253182E-003   2.5379836255242094E-003   2.4901464079500890E-003   2.4432858022434001E-003   2.3974300748915989E-003   2.3526068951268686E-003   2.3088433194881908E-003   2.2661657750946973E-003   2.2246000440947489E-003   2.1841712499884314E-003   2.1449038407624355E-003   2.1068215775601196E-003   2.0699475178527771E-003   2.0343040051888639E-003   1.9999126539440581E-003   1.9667943385378306E-003   1.9349691812454994E-003   1.9044565399503055E-003   1.8752749983907968E-003   1.8474423548535956E-003   1.8209756123213905E-003   1.7958909686819624E-003   1.7722038075534963E-003   1.7499286888030818E-003   1.7290793399334925E-003   1.7096686473157541E-003   1.6917086472291731E-003   1.6752105136885187E-003   1.6601845101946178E-003   1.6466397715033665E-003   1.6345837595297952E-003   1.6240219576957315E-003   1.6149590701201588E-003   1.6074003811574200E-003   1.6013504346828467E-003   1.5968121568795679E-003   1.5937873670594516E-003   1.5922759328135250E-003   6.9992885168579377E-003   6.9976931774811124E-003   6.9945007794751657E-003   6.9897113894987761E-003   6.9833270146673065E-003   6.9753508053214119E-003   6.9657875382389545E-003   6.9546427890041507E-003   6.9419216848658483E-003   6.9276301895639936E-003   6.9117762361369239E-003   6.8943694379515197E-003   6.8754205749200770E-003   6.8549413859049224E-003   6.8329445229007302E-003   6.8094435388279528E-003   6.7844528772103008E-003   6.7579878640167124E-003   6.7300646969685740E-003   6.7007004365070566E-003   6.6699129954829184E-003   6.6377211280415072E-003   6.6041444201054844E-003   6.5692032763406960E-003   6.5329189099386786E-003   6.4953133293637055E-003   6.4564093262816646E-003   6.4162304623475164E-003   6.3748010546518241E-003   6.3321461635666987E-003   6.2882915757568325E-003   6.2432637915825762E-003   6.1970900072985113E-003   6.1497981013364234E-003   6.1014166160128225E-003   6.0519747422822512E-003   6.0015023013428870E-003   5.9500297280323799E-003   5.8975880522480484E-003   5.8442088805514825E-003   5.7899243783321452E-003   5.7347672493145430E-003   5.6787707173462376E-003   5.6219685063589875E-003   5.5643948198859094E-003   5.5060843215254396E-003   5.4470721139761036E-003   5.3873937170278996E-003   5.3270850493885025E-003   5.2661824031090543E-003   5.2047224269424763E-003   5.1427420988173767E-003   5.0802787099868407E-003   5.0173698365232333E-003   4.9540533231222650E-003   4.8903672550880684E-003   4.8263499389826769E-003   4.7620398797540431E-003   4.6974757545598655E-003   4.6326963950924505E-003   4.5677407582871976E-003   4.5026479085063520E-003   4.4374569906810435E-003   4.3722072088234754E-003   4.3069378015930804E-003   4.2416880196932683E-003   4.1764971020418762E-003   4.1114042520305483E-003   4.0464486154244139E-003   3.9816692557608224E-003   3.9171051308380389E-003   3.8527950712241577E-003   3.7887777554951041E-003   3.7250916872645090E-003   3.6617751739006776E-003   3.5988663005355748E-003   3.5364029113728879E-003   3.4744225836933484E-003   3.4129626071259522E-003   3.3520599611181201E-003   3.2917512933080817E-003   3.2320728966613310E-003   3.1730606886421486E-003   3.1147501906580444E-003   3.0571765039518473E-003   3.0003742931912769E-003   2.9443777611057598E-003   2.8892206320887959E-003   2.8349361299298270E-003   2.7815569580490196E-003   2.7291152825269782E-003   2.6776427089760801E-003   2.6271702682251208E-003   2.5777283944393159E-003   2.5293469090486576E-003   2.4820550030824895E-003   2.4358812189554380E-003   2.3908534345514487E-003   2.3469988469957681E-003   2.3043439556326983E-003   2.2629145482173096E-003   2.2227356840234525E-003   2.1838316810845471E-003   2.1462261004411842E-003   2.1099417340827709E-003   2.0750005904179858E-003   2.0414238822830111E-003   2.0092320149904253E-003   1.9784445738826872E-003   1.9490803134242785E-003   1.9211571464127219E-003   1.8946921332165523E-003   1.8697014716387572E-003   1.8462004874558180E-003   1.8242036245512128E-003   1.8037244355303128E-003   1.7847755724663683E-003   1.7673687743025024E-003   1.7515148208611664E-003   1.7372233255540381E-003   1.7245022214203987E-003   1.7133574721698852E-003   1.7037942050957544E-003   1.6958179957587416E-003   1.6894336209208327E-003   1.6846442309642051E-003   1.6814518329387740E-003   1.6798564935711635E-003   7.3604546788941239E-003   7.3587763324047817E-003   7.3554181297363908E-003   7.3503803433803139E-003   7.3436651731215719E-003   7.3352759982203697E-003   7.3252178316272065E-003   7.3134965432122279E-003   7.3001176891875907E-003   7.2850877186116936E-003   7.2684150370696532E-003   7.2501097354071842E-003   7.2301831061198918E-003   7.2086474486738883E-003   7.1855160253622152E-003   7.1608030481729035E-003   7.1345236698983072E-003   7.1066939731201373E-003   7.0773309609927226E-003   7.0464525461675365E-003   7.0140775400636679E-003   6.9802256422508702E-003   6.9449174276366987E-003   6.9081743358292425E-003   6.8700186573608102E-003   6.8304735218227552E-003   6.7895628830390020E-003   6.7473115065648237E-003   6.7037449545538363E-003   6.6588895701492623E-003   6.6127724638302965E-003   6.5654214952377554E-003   6.5168652595478660E-003   6.4671330676192573E-003   6.4162549313719897E-003   6.3642615448308293E-003   6.3111842654590689E-003   6.2570550977812944E-003   6.2019066713241422E-003   6.1457722242862500E-003   6.0886855818216290E-003   6.0306811368145974E-003   5.9717938295527073E-003   5.9120591261594413E-003   5.8515129985703407E-003   5.7901919024014870E-003   5.7281327551119698E-003   5.6653729153064436E-003   5.6019501580515385E-003   5.5379026560109512E-003   5.4732689516205912E-003   5.4080879403664017E-003   5.3423988409762035E-003   5.2762411784563756E-003   5.2096547545285032E-003   5.1426796288912002E-003   5.0753560921399377E-003   5.0077246424452548E-003   4.9398259635178299E-003   4.8717008953058638E-003   4.8033904169748620E-003   4.7349356142620813E-003   4.6663776623974695E-003   4.5977577954210980E-003   4.5291172865196683E-003   4.4604974197356428E-003   4.3919394675571710E-003   4.3234846651706849E-003   4.2551741864653714E-003   4.1870491186463132E-003   4.1191504393904288E-003   4.0515189899670845E-003   3.9841954530204227E-003   3.9172203275571749E-003   3.8506339034372061E-003   3.7844762409161015E-003   3.7187871418476459E-003   3.6536061301580269E-003   3.5889724262389289E-003   3.5249249237632729E-003   3.4615021668363832E-003   3.3987423266076677E-003   3.3366831798603280E-003   3.2753620832741692E-003   3.2148159559444722E-003   3.1550812523966631E-003   3.0961939450881992E-003   3.0381895002509762E-003   2.9811028575384146E-003   2.9249684108355323E-003   2.8698199841326877E-003   2.8156908164939931E-003   2.7626135371880134E-003   2.7106201505286975E-003   2.6597420144097716E-003   2.6100098225340651E-003   2.5614535865595145E-003   2.5141026183083670E-003   2.4679855116666038E-003   2.4231301275864647E-003   2.3795635753145195E-003   2.3373121989716250E-003   2.2964015602335297E-003   2.2568564245966094E-003   2.2187007461653974E-003   2.1819576542978780E-003   2.1466494398177938E-003   2.1127975418832601E-003   2.0804225358461992E-003   2.0495441210266474E-003   2.0201811088718657E-003   1.9923514120895047E-003   1.9660720337747462E-003   1.9413590566867422E-003   1.9182276333073178E-003   1.8966919757882339E-003   1.8767653466184031E-003   1.8584600448887101E-003   1.8417873633695958E-003   1.8267573927920333E-003   1.8133785387907109E-003   1.8016572503667394E-003   1.7915990837741314E-003   1.7832099088636588E-003   1.7764947385993657E-003   1.7714569522409573E-003   1.7680987495873879E-003   1.7664204030884978E-003   7.7171915129471413E-003   7.7154311151192978E-003   7.7119090262831591E-003   7.7066257300804075E-003   7.6995836228294090E-003   7.6907863161747025E-003   7.6802390611155902E-003   7.6679480235652964E-003   7.6539191930963257E-003   7.6381595077277264E-003   7.6206778462410973E-003   7.6014847743378633E-003   7.5805920936571347E-003   7.5580126589992469E-003   7.5337603364622474E-003   7.5078499910473662E-003   7.4802974755270313E-003   7.4511196212788677E-003   7.4203342264183014E-003   7.3879600455217798E-003   7.3540167779156951E-003   7.3185250555036774E-003   7.2815064311790856E-003   7.2429833650979880E-003   7.2029792124566061E-003   7.1615182084180384E-003   7.1186254559838513E-003   7.0743269083946014E-003   7.0286493564658548E-003   6.9816204115780156E-003   6.9332684894563013E-003   6.8836227941472261E-003   6.8327132993439843E-003   6.7805707331355380E-003   6.7272265570879064E-003   6.6727129492683002E-003   6.6170627861443787E-003   6.5603096192480281E-003   6.5024876606984972E-003   6.4436317581599845E-003   6.3837773769548356E-003   6.3229605775745323E-003   6.2612179952201696E-003   6.1985868173608516E-003   6.1351047614082166E-003   6.0708100530728615E-003   6.0057414031907674E-003   5.9399379835736177E-003   5.8734394068495899E-003   5.8062856972322940E-003   5.7385172740482826E-003   5.6701749201574225E-003   5.6012997636168960E-003   5.5319332488568129E-003   5.4621171148635517E-003   5.3918933683678172E-003   5.3213042602338612E-003   5.2503922587933127E-003   5.1792000250743264E-003   5.1077703891671544E-003   5.0361463197393652E-003   4.9643709055675056E-003   4.8924873215731024E-003   4.8205388114169745E-003   4.7485686539304184E-003   4.6766201435057275E-003   4.6047365598354539E-003   4.5329611453584495E-003   4.4613370763153526E-003   4.3899074400919336E-003   4.3187152064313450E-003   4.2478032051495862E-003   4.1772140968396598E-003   4.1069903502594651E-003   4.0371742165960511E-003   3.9678077016198632E-003   3.8989325450288492E-003   3.8305901912930596E-003   3.7628217678070675E-003   3.6956680586900381E-003   3.6291694813316289E-003   3.5633660624832530E-003   3.4982974118785148E-003   3.4340027039127807E-003   3.3705206479367478E-003   3.3078894699333505E-003   3.2461468878048072E-003   3.1853300882506430E-003   3.1254757072080308E-003   3.0666198044080051E-003   3.0087978461157405E-003   2.9520446792029587E-003   2.8963945158665683E-003   2.8418809082933205E-003   2.7885367321103527E-003   2.7363941658065105E-003   2.6854846712877911E-003   2.6358389756855061E-003   2.5874870537728745E-003   2.5404581087094813E-003   2.4947805569499604E-003   2.4504820092876023E-003   2.4075892567262669E-003   2.3661282528781857E-003   2.3261241001416577E-003   2.2876010341132402E-003   2.2505824096893945E-003   2.2150906873508736E-003   2.1811474197392100E-003   2.1487732388099368E-003   2.1179878439677169E-003   2.0888099897070356E-003   2.0612574742561451E-003   2.0353471287612168E-003   2.0110948062290745E-003   1.9885153716998616E-003   1.9676226908761918E-003   1.9484296190567241E-003   1.9309479575285171E-003   1.9151882721800684E-003   1.9011594416685762E-003   1.8888684041551418E-003   1.8783211490745466E-003   1.8695238424306093E-003   1.8624817351922673E-003   1.8571984389796903E-003   1.8536763501351139E-003   1.8519159523184281E-003   8.0692837336294732E-003   8.0674422963649128E-003   8.0637583510994038E-003   8.0582325974392077E-003   8.0508676309460903E-003   8.0416672981313830E-003   8.0306370886044087E-003   8.0177834653509805E-003   8.0031128540523078E-003   7.9866326845732249E-003   7.9683523080579244E-003   7.9482827623827967E-003   7.9264363536230009E-003   7.9028264863738595E-003   7.8774676243694719E-003   7.8503752771266200E-003   7.8215659903400070E-003   7.7910573335716604E-003   7.7588678906957975E-003   7.7250172470824108E-003   7.6895259779811154E-003   7.6524156360743278E-003   7.6137087383284507E-003   7.5734287527216004E-003   7.5316000839773523E-003   7.4882480597056045E-003   7.4433989141190482E-003   7.3970797746272243E-003   7.3493186434290259E-003   7.3001443829184831E-003   7.2495866973611989E-003   7.1976761159532332E-003   7.1444439751279232E-003   7.0899223982862081E-003   7.0341442794897846E-003   6.9771432616040352E-003   6.9189537165401660E-003   6.8596107276180929E-003   6.7991500640882663E-003   6.7376081643401031E-003   6.6750221109936891E-003   6.6114296111384752E-003   6.5468689718567452E-003   6.4813790789673975E-003   6.4149993734257116E-003   6.3477698273236571E-003   6.2797309199201790E-003   6.2109236157767977E-003   6.1413893352504356E-003   6.0711699370505912E-003   6.0003076857941817E-003   5.9288452318975171E-003   5.8568255840559802E-003   5.7842920837554157E-003   5.7112883798675629E-003   5.6378584017839906E-003   5.5640463337161550E-003   5.4898965885033513E-003   5.4154537809041892E-003   5.3407626995659596E-003   5.2658682837358195E-003   5.1908155911690179E-003   5.1156497779658583E-003   5.0404160636843831E-003   4.9651597122758462E-003   4.8899259982050358E-003   4.8147601846555976E-003   4.7397074925222826E-003   4.6648130762718121E-003   4.5901219951374750E-003   4.5156791875262670E-003   4.4415294422243401E-003   4.3677173742763808E-003   4.2942873962367734E-003   4.2212836921231289E-003   4.1487501920139946E-003   4.0767305441127832E-003   4.0052680902532278E-003   3.9344058390535230E-003   3.8641864405193349E-003   3.7946521606667671E-003   3.7258448556244106E-003   3.6578059490627868E-003   3.5905764025041809E-003   3.5241966969961624E-003   3.4587068042606361E-003   3.3941461648520910E-003   3.3305536649223255E-003   3.2679676118026746E-003   3.2064257118469552E-003   3.1459650484068069E-003   3.0866220593473437E-003   3.0284325146154867E-003   2.9714314963920629E-003   2.9156533777181526E-003   2.8611318009851838E-003   2.8078996599307238E-003   2.7559890787394181E-003   2.7054313931049456E-003   2.6562571325555728E-003   2.6084960014200742E-003   2.5621768618543928E-003   2.5173277163967611E-003   2.4739756919678058E-003   2.4321470233119313E-003   2.3918670376747997E-003   2.3531601399912894E-003   2.3160497980653783E-003   2.2805585289213115E-003   2.2467078853368738E-003   2.2145184424675612E-003   2.1840097857218355E-003   2.1552004988547036E-003   2.1281081516600908E-003   2.1027492896943945E-003   2.0791394223256821E-003   2.0572930136516510E-003   2.0372234679351120E-003   2.0189430914619444E-003   2.0024629219598244E-003   1.9877923106781381E-003   1.9749386874027830E-003   1.9639084779029536E-003   1.9547081450692616E-003   1.9473431785816397E-003   1.9418174249125064E-003   1.9381334796605421E-003   1.9362920423875440E-003   8.4165188815386038E-003   8.4145974711671290E-003   8.4107538076503285E-003   8.4049888102998294E-003   8.3973052760858424E-003   8.3877072876458181E-003   8.3762005735737999E-003   8.3627918932538403E-003   8.3474881107793442E-003   8.3302971489487287E-003   8.3112288304035831E-003   8.2902946611240758E-003   8.2675074465263787E-003   8.2428811351227260E-003   8.2164307808952897E-003   8.1881725307774156E-003   8.1581236130311430E-003   8.1263023275293111E-003   8.0927280320295392E-003   8.0574211317787636E-003   8.0204030661157333E-003   7.9816962953985771E-003   7.9413242875220336E-003   7.8993115038570316E-003   7.8556833842668983E-003   7.8104663324690682E-003   7.7636876998469218E-003   7.7153757692416391E-003   7.6655597386839913E-003   7.6142697033646511E-003   7.5615366379300220E-003   7.5073923790448527E-003   7.4518696044267863E-003   7.3950018164707920E-003   7.3368233188740861E-003   7.2773691991552258E-003   7.2166753065534550E-003   7.1547782300650509E-003   7.0917152786138526E-003   7.0275244562919559E-003   6.9622444421117979E-003   6.8959145651280584E-003   6.8285747826368759E-003   6.7602656546442708E-003   6.6910283208221344E-003   6.6209044755710655E-003   6.5499363437091507E-003   6.4781666533129112E-003   6.4056386139241805E-003   6.3323958858937379E-003   6.2584825584294235E-003   6.1839431217413088E-003   6.1088224393033297E-003   6.0331657232272073E-003   5.9570185050673574E-003   5.8804266108859471E-003   5.8034361315893457E-003   5.7260933969857652E-003   5.6484449469794140E-003   5.5705375052993999E-003   5.4924179490525860E-003   5.4141332841753376E-003   5.3357306126819992E-003   5.2572571102287302E-003   5.1787599918422522E-003   5.1002864892464861E-003   5.0218838181446679E-003   4.9435991527185807E-003   4.8654795969023668E-003   4.7875721550727501E-003   4.7099237050706177E-003   4.6325809705602405E-003   4.5555904910657141E-003   4.4789985969523050E-003   4.4028513789150237E-003   4.3271946627723157E-003   4.2520739802499319E-003   4.1775345436073918E-003   4.1036212161468799E-003   4.0303784883325700E-003   3.9578504483777921E-003   3.8860807587265123E-003   3.8151126261620760E-003   3.7449887813312543E-003   3.6757514474786424E-003   3.6074423193227789E-003   3.5401025369198591E-003   3.4737726600853336E-003   3.4084926455451303E-003   3.3443018237551414E-003   3.2812388717630980E-003   3.2193417956365711E-003   3.1586479027042036E-003   3.0991937833768912E-003   3.0410152855586681E-003   2.9841474975553783E-003   2.9286247231343487E-003   2.8744804639946886E-003   2.8217473987524333E-003   2.7704573634241281E-003   2.7206413326851253E-003   2.6723294022881205E-003   2.6255507695960023E-003   2.5803337178062491E-003   2.5367055982147002E-003   2.4946928145214153E-003   2.4543208066434286E-003   2.4156140358998490E-003   2.3785959702726511E-003   2.3432890700365583E-003   2.3097147745202995E-003   2.2778934889551572E-003   2.2478445713256245E-003   2.2195863211547373E-003   2.1931359668851680E-003   2.1685096555616179E-003   2.1457224409508480E-003   2.1247882716522448E-003   2.1057199530913895E-003   2.0885289912675464E-003   2.0732252088279113E-003   2.0598165284712033E-003   2.0483098143993517E-003   2.0387118259864168E-003   2.0310282917314626E-003   2.0252632944254834E-003   2.0214196308781518E-003   2.0194982205207213E-003   8.7586874470191312E-003   8.7566871830868642E-003   8.7526860450221067E-003   8.7466851753702501E-003   8.7386875734334346E-003   8.7286975593133809E-003   8.7167210991929700E-003   8.7027652483248064E-003   8.6868373099850960E-003   8.6689457005341142E-003   8.6491007114800622E-003   8.6273143129218521E-003   8.6035998041404937E-003   8.5779716706018139E-003   8.5504455492613207E-003   8.5210382154760067E-003   8.4897675722389598E-003   8.4566526374576512E-003   8.4217135336435156E-003   8.3849714734646197E-003   8.3464487476884175E-003   8.3061687113952232E-003   8.2641557692751944E-003   8.2204353613060110E-003   8.1750339476716061E-003   8.1279789919110890E-003   8.0792989456704989E-003   8.0290232310904486E-003   7.9771822231993195E-003   7.9238072319260944E-003   7.8689304845214192E-003   7.8125851034468452E-003   7.7548050911198096E-003   7.6956253046640555E-003   7.6350814396788369E-003   7.5732100060390550E-003   7.5100483071746105E-003   7.4456344179161249E-003   7.3800071612695195E-003   7.3132060863475568E-003   7.2452714436781473E-003   7.1762441616165518E-003   7.1061658214056633E-003   7.0350786338233551E-003   6.9630254124406488E-003   6.8900495483738000E-003   6.8161949849682157E-003   6.7415061911224594E-003   6.6660281343253747E-003   6.5898062548731540E-003   6.5128864375617601E-003   6.4353149844068591E-003   6.3571385883955944E-003   6.2784043027358516E-003   6.1991595163651270E-003   6.1194519217545595E-003   6.0393294895588756E-003   5.9588404381594184E-003   5.8780332053293138E-003   5.7969564191083789E-003   5.7156588690815413E-003   5.6341894765609690E-003   5.5525972661053524E-003   5.4709313352888644E-003   5.3892408263999658E-003   5.3075748955166424E-003   5.2259826849348490E-003   5.1445132926841719E-003   5.0632157424173596E-003   4.9821389563253771E-003   4.9013317235168663E-003   4.8208426718677755E-003   4.7407202400803483E-003   4.6610126452752421E-003   4.5817678587848631E-003   4.5030335732563209E-003   4.4248571772186329E-003   4.3472857240990093E-003   4.2703659068114852E-003   4.1941440270834296E-003   4.1186659708043472E-003   4.0439771763478016E-003   3.9701226135386292E-003   3.8971467490987732E-003   3.8250935276884779E-003   3.7540063402680679E-003   3.6839280000701136E-003   3.6149007179136217E-003   3.5469660753665588E-003   3.4801650000751139E-003   3.4145377439474545E-003   3.3501238543749146E-003   3.2869621557596596E-003   3.2250907216441194E-003   3.1645468570324353E-003   3.1053670705811220E-003   3.0475870580326803E-003   2.9912416772961414E-003   2.9363649295485461E-003   2.8829899383970015E-003   2.8311489306243609E-003   2.7808732159169958E-003   2.7321931696512314E-003   2.6851382139830571E-003   2.6397368002756549E-003   2.5960163923824942E-003   2.5540034502166964E-003   2.5137234139654685E-003   2.4752006881564592E-003   2.4384586280148668E-003   2.4035195241284002E-003   2.3704045894806236E-003   2.3391339460861194E-003   2.3097266123619786E-003   2.2822004910627580E-003   2.2565723574669572E-003   2.2328578486839334E-003   2.2110714501582529E-003   2.1912264610882692E-003   2.1733348516620454E-003   2.1574069132526685E-003   2.1434510624637748E-003   2.1314746023237685E-003   2.1214845881633582E-003   2.1134869862911021E-003   2.1074861165775727E-003   2.1034849785498411E-003   2.1014847146014759E-003   9.0955829930303711E-003   9.0935050468652356E-003   9.0893487812943041E-003   9.0831155643162909E-003   9.0748085989835747E-003   9.0644324422136657E-003   9.0519932970943850E-003   9.0374985127475993E-003   9.0209558316546312E-003   9.0023741632908605E-003   8.9817642653193808E-003   8.9591385668152945E-003   8.9345108545609841E-003   8.9078961441805271E-003   8.8793106473951111E-003   8.8487717595713278E-003   8.8162980474287833E-003   8.7819092383722985E-003   8.7456262062644008E-003   8.7074709600643008E-003   8.6674666289745517E-003   8.6256374483804077E-003   8.5820087459902439E-003   8.5366069252374999E-003   8.4894594497988418E-003   8.4405948275493303E-003   8.3900425930244493E-003   8.3378332892670715E-003   8.2839984505453934E-003   8.2285705830368316E-003   8.1715831446793619E-003   8.1130705274397030E-003   8.0530680332511206E-003   7.9916118573819528E-003   7.9287390622226894E-003   7.8644875589852781E-003   7.7988960826651521E-003   7.7320041705127851E-003   7.6638521371360513E-003   7.5944810512995620E-003   7.5239327106390030E-003   7.4522496179372233E-003   7.3794749546014504E-003   7.3056525549305418E-003   7.2308268803721321E-003   7.1550429930842263E-003   7.0783465283936753E-003   7.0007836675034518E-003   6.9224011112607453E-003   6.8432460490768232E-003   6.7633661352917152E-003   6.6828094562020324E-003   6.6016245032910481E-003   6.5198601459671157E-003   6.4375655978263779E-003   6.3547903916432169E-003   6.2715843477111344E-003   6.1879975433065115E-003   6.1040802847553977E-003   6.0198830754870092E-003   5.9354565868303677E-003   5.8508516270019406E-003   5.7661191119291466E-003   5.6813100325882049E-003   5.5964754268923445E-003   5.5116663477625671E-003   5.4269338325054761E-003   5.3423288728008944E-003   5.2579023841399231E-003   5.1737051747356433E-003   5.0897879162445925E-003   5.0062011120731442E-003   4.9229950676420442E-003   4.8402198618547332E-003   4.7579253136970645E-003   4.6761609561463691E-003   4.5949760035067788E-003   4.5144193242871722E-003   4.4345394102631719E-003   4.3553843487179611E-003   4.2770017916609615E-003   4.1994389315638814E-003   4.1227424661877954E-003   4.0469585793319607E-003   3.9721329047791853E-003   3.8983105049381628E-003   3.8255358416040552E-003   3.7538527489147100E-003   3.6833044082520694E-003   3.6139333225523873E-003   3.5457812890287432E-003   3.4788893768967488E-003   3.4132979005002950E-003   3.3490463976255380E-003   3.2861736022076760E-003   3.2247174261986755E-003   3.1647149322874268E-003   3.1062023147724327E-003   3.0492148766347038E-003   2.9937870090641638E-003   2.9399521703572240E-003   2.8877428665144422E-003   2.8371906320427132E-003   2.7883260097561202E-003   2.7411785344073902E-003   2.6957767135802058E-003   2.6521480111670881E-003   2.6103188306044467E-003   2.5703144995471994E-003   2.5321592532329962E-003   2.4958762212503594E-003   2.4614874120773012E-003   2.4290137000640422E-003   2.3984748122069521E-003   2.3698893153655809E-003   2.3432746050499054E-003   2.3186468927551829E-003   2.2960211942573139E-003   2.2754112963122575E-003   2.2568296278688282E-003   2.2402869468812203E-003   2.2257921624515564E-003   2.2133530173533145E-003   2.2029768606237621E-003   2.1946698952315380E-003   2.1884366783089249E-003   2.1842804127060189E-003   2.1822024665530404E-003   9.4270022765663430E-003   9.4248478703340410E-003   9.4205389249799598E-003   9.4140770364327109E-003   9.4054656111148827E-003   9.3947094431190425E-003   9.3818149699533837E-003   9.3667898326462717E-003   9.3496422121426281E-003   9.3303815094294418E-003   9.3090189448011840E-003   9.2855674007912281E-003   9.2600411451717601E-003   9.2324557157804632E-003   9.2028278911090444E-003   9.1711756763843688E-003   9.1375182932381671E-003   9.1018761656942448E-003   9.0642709089184814E-003   9.0247253142534678E-003   8.9832633359175906E-003   8.9399100766107686E-003   8.8946917703665029E-003   8.8476357691786855E-003   8.7987705242044134E-003   8.7481255701924443E-003   8.6957315060377516E-003   8.6416199785134262E-003   8.5858236613548522E-003   8.5283762370133021E-003   8.4693123755255062E-003   8.4086677145027711E-003   8.3464788380873678E-003   8.2827832529215328E-003   8.2176193697713895E-003   8.1510264761401885E-003   8.0830447161797103E-003   8.0137150642169974E-003   7.9430793027794877E-003   7.8711799948797401E-003   7.7980604612294391E-003   7.7237647519490249E-003   7.6483376218037247E-003   7.5718245035906184E-003   7.4942714789461018E-003   7.4157252537084828E-003   7.3362331267610159E-003   7.2558429655982248E-003   7.1746031722529358E-003   7.0925626620935711E-003   7.0097708247395252E-003   6.9262775039340418E-003   6.8421329620004245E-003   6.7573878502649176E-003   6.6720931814618356E-003   6.5863002968651885E-003   6.5000608349496392E-003   6.4134267039935855E-003   6.3264500461321371E-003   6.2391832105943568E-003   6.1516787191374656E-003   6.0639892370322190E-003   5.9761675387119961E-003   5.8882664797357265E-003   5.8003389615489120E-003   5.7124379025115801E-003   5.6246162043100956E-003   5.5369267219935736E-003   5.4494222306659679E-003   5.3621553951753720E-003   5.2751787373812586E-003   5.1885446060157825E-003   5.1023051447373069E-003   5.0165122595801082E-003   4.9312175910324052E-003   4.8464724793525482E-003   4.7623279371657445E-003   4.6788346164753913E-003   4.5960427795196657E-003   4.5140022684440062E-003   4.4327624761719697E-003   4.3523723140802828E-003   4.2728801878214873E-003   4.1943339621438314E-003   4.1167809376506381E-003   4.0402678194003117E-003   3.9648406893357802E-003   3.8905449800364644E-003   3.8174254463968771E-003   3.7455261384840566E-003   3.6748903769048269E-003   3.6055607252427901E-003   3.5375789650341216E-003   3.4709860713099394E-003   3.4058221882664330E-003   3.3421266033867858E-003   3.2799377265616547E-003   3.2192930657313767E-003   3.1602292042667290E-003   3.1027817798344182E-003   3.0469854626722359E-003   2.9928739352579892E-003   2.9404798711364921E-003   2.8898349170476678E-003   2.8409696719923494E-003   2.7939136708633738E-003   2.7486953647252177E-003   2.7053421053333249E-003   2.6638801269541212E-003   2.6243345324218348E-003   2.5867292755569482E-003   2.5510871480302066E-003   2.5174297648357657E-003   2.4857775501120061E-003   2.4561497254890208E-003   2.4285642960549247E-003   2.4030380404703733E-003   2.3795864964463176E-003   2.3582239318032938E-003   2.3389632291839768E-003   2.3218156085732522E-003   2.3067904713101051E-003   2.2938959981450568E-003   2.2831398301134675E-003   2.2745284048449332E-003   2.2680665162524427E-003   2.2637575709289481E-003   2.2616031646817691E-003   9.7527453690429144E-003   9.7505157744235404E-003   9.7460566958424977E-003   9.7393699583516735E-003   9.7304591721245615E-003   9.7193293668706993E-003   9.7059872126733504E-003   9.6904406395491582E-003   9.6726982651770266E-003   9.6527699801207678E-003   9.6306674629237365E-003   9.6064040435661635E-003   9.5799944634179512E-003   9.5514547749994128E-003   9.5208023137202114E-003   9.4880556861415277E-003   9.4532347567078956E-003   9.4163606359953800E-003   9.3774556669091735E-003   9.3365434107806067E-003   9.2936486332190205E-003   9.2487972876171831E-003   9.2020165016324373E-003   9.1533345572379909E-003   9.1027808774392094E-003   9.0503860048016804E-003   8.9961815861621108E-003   8.9402003513612271E-003   8.8824760946969450E-003   8.8230436539676882E-003   8.7619388907610452E-003   8.6991986674138655E-003   8.6348608254476211E-003   8.5689641648988291E-003   8.5015484168595723E-003   8.4326542240503732E-003   8.3623231139855481E-003   8.2905974749528655E-003   8.2175205301220355E-003   8.1431363127720813E-003   8.0674896383100547E-003   7.9906260791797745E-003   7.9125919367548647E-003   7.8334342122030609E-003   7.7532005821202565E-003   7.6719393654781642E-003   7.5896994987647570E-003   7.5065305024644147E-003   7.4224824569253389E-003   7.3376059648003755E-003   7.2519521301964707E-003   7.1655725186801078E-003   7.0785191326319108E-003   6.9908443781870333E-003   6.9026010331952881E-003   6.8138422163649404E-003   6.7246213556430567E-003   6.6349921548129465E-003   6.5450085640626487E-003   6.4547247438450084E-003   6.3641950364505262E-003   6.2734739296947395E-003   6.1826160279261355E-003   6.0916760157531669E-003   6.0007086283653810E-003   5.9097686161209140E-003   5.8189107143256091E-003   5.7281896078048011E-003   5.6376599001876637E-003   5.5473760800675009E-003   5.4573924890547465E-003   5.3677632886943993E-003   5.2785424275753612E-003   5.1897836110395557E-003   5.1015402657541842E-003   5.0138655114821962E-003   4.9268121255598707E-003   4.8404325138972082E-003   4.7547786789408353E-003   4.6699021876959179E-003   4.5858541412023002E-003   4.5026851456914929E-003   4.4204452783743187E-003   4.3391840621512245E-003   4.2589504317630533E-003   4.1797927075436225E-003   4.1017585648465971E-003   4.0248950056786248E-003   3.9492483314081117E-003   3.8748641139049189E-003   3.8017871692945793E-003   3.7300615298749840E-003   3.6597304202249104E-003   3.5908362273444627E-003   3.5234204792466695E-003   3.4575238183306434E-003   3.3931859769704420E-003   3.3304457533385179E-003   3.2693409900999559E-003   3.2099085494332047E-003   3.1521842927934862E-003   3.0962030578662036E-003   3.0419986392046794E-003   2.9896037666766462E-003   2.9390500869007352E-003   2.8903681425038186E-003   2.8435873563984471E-003   2.7987360108585047E-003   2.7558412333626436E-003   2.7149289771002949E-003   2.6760240080662689E-003   2.6391498874404618E-003   2.6043289579204543E-003   2.5715823304136298E-003   2.5409298691039250E-003   2.5123901806563542E-003   2.4859806005617102E-003   2.4617171811601724E-003   2.4396146639682481E-003   2.4196863788820133E-003   2.4019440045504048E-003   2.3863974314490832E-003   2.3730552771994429E-003   2.3619254720009253E-003   2.3530146857170253E-003   2.3463279482687227E-003   2.3418688696610346E-003   2.3396392750583139E-003   1.0072615774528004E-002   1.0070312311847518E-002   1.0065705742996478E-002   1.0058798123472878E-002   1.0049593266163503E-002   1.0038096435566857E-002   1.0024314531199896E-002   1.0008255769109020E-002   9.9899292013178043E-003   9.9693452050536591E-003   9.9465159118860003E-003   9.9214550929660472E-003   9.8941779559175158E-003   9.8647010586168093E-003   9.8330422851837795E-003   9.7992208320962781E-003   9.7632571963776060E-003   9.7251731626269988E-003   9.6849917889797466E-003   9.6427373933174465E-003   9.5984355372389363E-003   9.5521130117007802E-003   9.5037978187102468E-003   9.4535191569341537E-003   9.4013074007881503E-003   9.3471940847958956E-003   9.2912118828357704E-003   9.2333945891127645E-003   9.1737770976423327E-003   9.1123953816815151E-003   9.0492864712082843E-003   8.9844884314724816E-003   8.9180403406854403E-003   8.8499822639976911E-003   8.7803552335323776E-003   8.7092012203288105E-003   8.6365631106808394E-003   8.5624846803441512E-003   8.4870105686755126E-003   8.4101862501575475E-003   8.3320580103617425E-003   8.2526729145261379E-003   8.1720787818526652E-003   8.0903241568254236E-003   8.0074582784183113E-003   7.9235310521625912E-003   7.8385930191782194E-003   7.7526953279513089E-003   7.6658896997134907E-003   7.5782284030626590E-003   7.4897642155575817E-003   7.4005504000853595E-003   7.3106406658379752E-003   7.2200891409177070E-003   7.1289503371496643E-003   7.0372791186142925E-003   6.9451306690588299E-003   6.8525604579182664E-003   6.7596242067406997E-003   6.6663778582162214E-003   6.5728775389269911E-003   6.4791795294286136E-003   6.3853402276013993E-003   6.2914161165417704E-003   6.1974637299982982E-003   6.1035396190644575E-003   6.0097003171744046E-003   5.9160023075330304E-003   5.8225019883779150E-003   5.7292556398552685E-003   5.6363193888401830E-003   5.5437491773651371E-003   5.4516007280054901E-003   5.3599295092863208E-003   5.2687907059104366E-003   5.1782391805924033E-003   5.0883294464416640E-003   4.9991156309406870E-003   4.9106514439369586E-003   4.8229901463966440E-003   4.7361845189402840E-003   4.6502868270741349E-003   4.5653487946290539E-003   4.4814215680140934E-003   4.3985556898537281E-003   4.3168010645441846E-003   4.2362069321005003E-003   4.1568218364271270E-003   4.0786935961871773E-003   4.0018692780948995E-003   3.9263951660358787E-003   3.8523167361529942E-003   3.7796786260982096E-003   3.7085246128972515E-003   3.6388975825940861E-003   3.5708395061699039E-003   3.5043914148633060E-003   3.4395933753630092E-003   3.3764844648856984E-003   3.3151027489354556E-003   3.2554852574357140E-003   3.1976679637668592E-003   3.1416857618574434E-003   3.0875724457885834E-003   3.0353606896073304E-003   2.9850820278576051E-003   2.9367668349135900E-003   2.8904443093770993E-003   2.8461424532131296E-003   2.8038880576429226E-003   2.7637066840144886E-003   2.7256226500848579E-003   2.6896590145871480E-003   2.6558375613540963E-003   2.6241787879479617E-003   2.5947018907095387E-003   2.5674247535432126E-003   2.5423639347330607E-003   2.5195346415388675E-003   2.4989506452399723E-003   2.4806240774969401E-003   2.4645653153149150E-003   2.4507834110413240E-003   2.4392865803884445E-003   2.4300817231256433E-003   2.4231741035696253E-003   2.4185675347378477E-003   2.4162640720479245E-003   1.0386420546843245E-002   1.0384044583859886E-002   1.0379293262299361E-002   1.0372168868373555E-002   1.0362675417065370E-002   1.0350818405552742E-002   1.0336604960023310E-002   1.0320043578657567E-002   1.0301143745050534E-002   1.0279916318885918E-002   1.0256373879980352E-002   1.0230530633419055E-002   1.0202402244414044E-002   1.0172005768429360E-002   1.0139359627308053E-002   1.0104483597431768E-002   1.0067398796731464E-002   1.0028127671524056E-002   9.9866939817759848E-003   9.9431227875221850E-003   9.8974404322674792E-003   9.8496745273345399E-003   9.7998539350405700E-003   9.7480087502724855E-003   9.6941702833666099E-003   9.6383710403057377E-003   9.5806447034761932E-003   9.5210261105964644E-003   9.4595512350879041E-003   9.3962571628047886E-003   9.3311820709298665E-003   9.2643652047090796E-003   9.1958468530378701E-003   9.1256683265312777E-003   9.0538719295212289E-003   8.9805009373465916E-003   8.9055995693125833E-003   8.8292129625012761E-003   8.7513871435549451E-003   8.6721690038904509E-003   8.5916062674851190E-003   8.5097474664137529E-003   8.4266419089917832E-003   8.3423396512464221E-003   8.2568914664492565E-003   8.1703488156348314E-003   8.0827638161788951E-003   7.9941892089674393E-003   7.9046783307190616E-003   7.8142850769216121E-003   7.7230638752051606E-003   7.6310696462544292E-003   7.5383577776308441E-003   7.4449840842196191E-003   7.3510047803174161E-003   7.2564764421265138E-003   7.1614559747616990E-003   7.0660005792548275E-003   6.9701677173674148E-003   6.8740150766208874E-003   6.7776005370279724E-003   6.6809821351154208E-003   6.5842180296610819E-003   6.4873664676900478E-003   6.3904857471946408E-003   6.2936341850941546E-003   6.1968700797532250E-003   6.1002516778102533E-003   6.0038371383773215E-003   5.9076844972617559E-003   5.8118516355863403E-003   5.7163962401625967E-003   5.6213757727038294E-003   5.5268474347086038E-003   5.4328681303004722E-003   5.3394944374669517E-003   5.2467825685343916E-003   5.1547883397800864E-003   5.0635671375506286E-003   4.9731738844535356E-003   4.8836630056876273E-003   4.7950883989171245E-003   4.7075033990571780E-003   4.6209607485113713E-003   4.5355125636273586E-003   4.4512103058588770E-003   4.3681047484311897E-003   4.2862459472611802E-003   4.2056832110354825E-003   4.1264650712284912E-003   4.0486392524566872E-003   3.9722526452802553E-003   3.8973512776242503E-003   3.8239802854904970E-003   3.7521838882992598E-003   3.6820053616072046E-003   3.6134870102679795E-003   3.5466701439628157E-003   3.4815950520227790E-003   3.4183009797496555E-003   3.3568261042109804E-003   3.2972075114612309E-003   3.2394811744281826E-003   3.1836819314579878E-003   3.1298434646406526E-003   3.0779982797661809E-003   3.0281776875483724E-003   2.9804117824570875E-003   2.9347294274479907E-003   2.8911582330153618E-003   2.8497245432961837E-003   2.8104534182084862E-003   2.7733686173210537E-003   2.7384925875646449E-003   2.7058464464235765E-003   2.6754499704005896E-003   2.6473215814940554E-003   2.6214783348118553E-003   2.5979358959624665E-003   2.5767084698323228E-003   2.5578086361505159E-003   2.5412472548835829E-003   2.5270338092905908E-003   2.5151767977891204E-003   2.5056833464721651E-003   2.4985589525565732E-003   2.4938076309788948E-003   2.4914316680117454E-003   1.0693970404213049E-002   1.0691523355263577E-002   1.0686630110794071E-002   1.0679293188121775E-002   1.0669516802749524E-002   1.0657306682414491E-002   1.0642670176709501E-002   1.0625616061926579E-002   1.0606154249341970E-002   1.0584296077066124E-002   1.0560054566753241E-002   1.0533444349674181E-002   1.0504481541345090E-002   1.0473183684058363E-002   1.0439569728145415E-002   1.0403660018531879E-002   1.0365476282077735E-002   1.0325041613288510E-002   1.0282380461638985E-002   1.0237518613593455E-002   1.0190483179721710E-002   1.0141302575457978E-002   1.0090006505347970E-002   1.0036625944500055E-002   9.9811931191158276E-003   9.9237414881122588E-003   9.8643057209948370E-003   9.8029216796722274E-003   9.7396263940165984E-003   9.6744580410422776E-003   9.6074559219191391E-003   9.5386604376581641E-003   9.4681130656858459E-003   9.3958563331685285E-003   9.3219337947491043E-003   9.2463900025453460E-003   9.1692704822237125E-003   9.0906217040720438E-003   9.0104910566403129E-003   8.9289268161456548E-003   8.8459781198246823E-003   8.7616949350280970E-003   8.6761280294412879E-003   8.5893289407024120E-003   8.5013499466534137E-003   8.4122440313726399E-003   8.3220648556681098E-003   8.2308667250284850E-003   8.1387045542308245E-003   8.0456338384805592E-003   7.9517106162011464E-003   7.8569914386892314E-003   7.7615333332492487E-003   7.6653937724577847E-003   7.5686306353324739E-003   7.4713021764704624E-003   7.3734669896974303E-003   7.2751839720195943E-003   7.1765122894730249E-003   7.0775113411971069E-003   6.9782407241039124E-003   6.8787601963472000E-003   6.7791296429489667E-003   6.6794090373471504E-003   6.5796584090902499E-003   6.4799378035438893E-003   6.3803072501011360E-003   6.2808267224085945E-003   6.1815561050430901E-003   6.0825551572725733E-003   5.9838834743260461E-003   5.8856004567384990E-003   5.7877652699142301E-003   5.6904368110407555E-003   5.5936736742638327E-003   5.4975341129780142E-003   5.4020760078254682E-003   5.3073568302405838E-003   5.2134336080565391E-003   5.1203628921383249E-003   5.0282007215246005E-003   4.9370025906337600E-003   4.8468234151861356E-003   4.7577174997282812E-003   4.6697385056415075E-003   4.5829394171222060E-003   4.4973725114337004E-003   4.4130893264890947E-003   4.3301406304891710E-003   4.2485763896843998E-003   4.1684457424380206E-003   4.0897969643612087E-003   4.0126774437950208E-003   3.9371336517098343E-003   3.8632111130509905E-003   3.7909543810629998E-003   3.7204070086734042E-003   3.6516115244423775E-003   3.5846094054790278E-003   3.5194410524904129E-003   3.4561457667728612E-003   3.3947617253781426E-003   3.3353259585168771E-003   3.2778743273013666E-003   3.2224415019278529E-003   3.1690609411254567E-003   3.1177648709407868E-003   3.0685842669579133E-003   3.0215488325954498E-003   2.9766869849779942E-003   2.9340258330856628E-003   2.8935911644148438E-003   2.8554074279306951E-003   2.8194977182841585E-003   2.7858837623853105E-003   2.7545859050888133E-003   2.7256230967648287E-003   2.6990128797325652E-003   2.6747713693705544E-003   2.6529131970932096E-003   2.6334513845372998E-003   2.6163972697395010E-003   2.6017607640025919E-003   2.5895506437011995E-003   2.5797742583247851E-003   2.5724373356581509E-003   2.5675440911998582E-003   2.5650970422305130E-003   1.0995079842546218E-002   1.0992563167288361E-002   1.0987530920285815E-002   1.0979985849197904E-002   1.0969932368555146E-002   1.0957376434369559E-002   1.0942325615378445E-002   1.0924788962310084E-002   1.0904776809328331E-002   1.0882300967973380E-002   1.0857374894918670E-002   1.0830013640575675E-002   1.0800233760887679E-002   1.0768053276053013E-002   1.0733491653901250E-002   1.0696569796321387E-002   1.0657310026540134E-002   1.0615736075313076E-002   1.0571873065050585E-002   1.0525747496035409E-002   1.0477387228164492E-002   1.0426821465376657E-002   1.0374080737073466E-002   1.0319196878902259E-002   1.0262203015108495E-002   1.0203133535972242E-002   1.0142024080058931E-002   1.0078911509331046E-002   1.0013833888931511E-002   9.9468304645711214E-003   9.8779416369330075E-003   9.8072089389868999E-003   9.7346750102664803E-003   9.6603835726046805E-003   9.5843793999527138E-003   9.5067082973967487E-003   9.4274170680010982E-003   9.3465534888086399E-003   9.2641662788645052E-003   9.1803050732386371E-003   9.0950203905091342E-003   9.0083636034199444E-003   8.9203869087763898E-003   8.8311432954553126E-003   8.7406865115388088E-003   8.6490710343515298E-003   8.5563520363969303E-003   8.4625853513075056E-003   8.3678274429409560E-003   8.2721353688499644E-003   8.1755667477168004E-003   8.0781797239027897E-003   7.9800329338172715E-003   7.8811854677643955E-003   7.7816968391358765E-003   7.6816269443014118E-003   7.5810360286028278E-003   7.4799846506469203E-003   7.3785336453091044E-003   7.2767440866848276E-003   7.1746772525945191E-003   7.0723945872603888E-003   6.9699576635794958E-003   6.8674281485492927E-003   6.7648677630833265E-003   6.6623382480452964E-003   6.5599013243813342E-003   6.4576186590095674E-003   6.3555518250305310E-003   6.2537622661986147E-003   6.1523112610580299E-003   6.0512598830283482E-003   5.9506689674289348E-003   5.8505990724797008E-003   5.7511104436603899E-003   5.6522629780859646E-003   5.5541161875165140E-003   5.4567291640099380E-003   5.3601605428204302E-003   5.2644684686099785E-003   5.1697105602837579E-003   5.0759438753568975E-003   4.9832248770743104E-003   4.8916094002000587E-003   4.8011526163040941E-003   4.7119090026779276E-003   4.6239323082023220E-003   4.5372755213829441E-003   4.4519908381840390E-003   4.3681296327878205E-003   4.2857424228234242E-003   4.2048788435588014E-003   4.1255876143332093E-003   4.0479165115348825E-003   3.9719123394859612E-003   3.8976209009784490E-003   3.8250869727490533E-003   3.7543542748570968E-003   3.6854654469863912E-003   3.6184620225765685E-003   3.5533844024246974E-003   3.4902718315296122E-003   3.4291623755014766E-003   3.3700928966427790E-003   3.3130990326486198E-003   3.2582151746048671E-003   3.2054744462389484E-003   3.1549086832660944E-003   3.1065484158759871E-003   3.0604228463657901E-003   3.0165598364215451E-003   2.9749858849871524E-003   2.9357261153076797E-003   2.8988042577893780E-003   2.8642426355660056E-003   2.8320621508467481E-003   2.8022822709758977E-003   2.7749210167180016E-003   2.7499949436681215E-003   2.7275191023095058E-003   2.7075069493624482E-003   2.6899702962009386E-003   2.6749194773321161E-003   2.6623635430718662E-003   2.6523100624439300E-003   2.6447649913426963E-003   2.6397327443297147E-003   2.6372160690955049E-003   1.1289567245939547E-002   1.1286982448636018E-002   1.1281814207577456E-002   1.1274065500232022E-002   1.1263740938106559E-002   1.1250846702169026E-002   1.1235390577397197E-002   1.1217381883092514E-002   1.1196831372195515E-002   1.1173751323373726E-002   1.1148155621669820E-002   1.1120059728058962E-002   1.1089480629594473E-002   1.1056436814901316E-002   1.1020948257630336E-002   1.0983036405177615E-002   1.0942724164472839E-002   1.0900035887525195E-002   1.0854997357192531E-002   1.0807635770063939E-002   1.0757979720503408E-002   1.0706059183108740E-002   1.0651905493385683E-002   1.0595551330419006E-002   1.0537030694739880E-002   1.0476378889971438E-002   1.0413632499316816E-002   1.0348829364650203E-002   1.0282008564312051E-002   1.0213210386765037E-002   1.0142476309744852E-002   1.0069848972727335E-002   9.9953721527361594E-003   9.9190907356668800E-003   9.8410506942897547E-003   9.7612990535790312E-003   9.6798838690705935E-003   9.5968541928582729E-003   9.5122600484554010E-003   9.4261523966875371E-003   9.3385831080546877E-003   9.2496049308322670E-003   9.1592714579437073E-003   9.0676370968234554E-003   8.9747570355516171E-003   8.8806872106657053E-003   8.7854842711219128E-003   8.6892055484649733E-003   8.5919090183870228E-003   8.4936532679679155E-003   8.3944974604097666E-003   8.2945012993529965E-003   8.1937249913477950E-003   8.0922292141707430E-003   7.9900750744316129E-003   7.8873240757353913E-003   7.7840380798747666E-003   7.6802792692540200E-003   7.5761101098937855E-003   7.4715933153486902E-003   7.3667918065962179E-003   7.2617686757566191E-003   7.1565871491794386E-003   7.0513105462565728E-003   6.9460022452276782E-003   6.8407256424075635E-003   6.7355441156299878E-003   6.6305209849111812E-003   6.5257194762283754E-003   6.4212026814728651E-003   6.3170335223336205E-003   6.2132747115897224E-003   6.1099887157540500E-003   6.0072377170511948E-003   5.9050835774831778E-003   5.8035877998357244E-003   5.7028114925236489E-003   5.6028153307961792E-003   5.5036595235677110E-003   5.4054037732454707E-003   5.3081072430180010E-003   5.2118285202830128E-003   5.1166255811412875E-003   5.0225557557601885E-003   4.9296756945951536E-003   4.8380413336895078E-003   4.7477078607226220E-003   4.6587296832287517E-003   4.5711603949786239E-003   4.4850527430449483E-003   4.4004585985232270E-003   4.3174289226002860E-003   4.2360137377517038E-003   4.1562620974187614E-003   4.0782220552917081E-003   4.0019406392335644E-003   3.9274638186187205E-003   3.8548364816213543E-003   3.7841024047651772E-003   3.7153042273663228E-003   3.6484834266114208E-003   3.5836802923579214E-003   3.5209339015377927E-003   3.4602820966496695E-003   3.4017614612136537E-003   3.3454072980537153E-003   3.2912536084219457E-003   3.2393330710986379E-003   3.1896770212795078E-003   3.1423154344840942E-003   3.0972769038730696E-003   3.0545886271421130E-003   3.0142763863406086E-003   2.9763645337936295E-003   2.9408759766390014E-003   2.9078321617606040E-003   2.8772530635878257E-003   2.8491571697766838E-003   2.8235614681511589E-003   2.8004814193008931E-003   2.7799309083227919E-003   2.7619222141833100E-003   2.7464660892398962E-003   2.7335718534272080E-003   2.7232472912397387E-003   2.7154985839327184E-003   2.7103303428711589E-003   2.7077455455492561E-003   1.1577254995703945E-002   1.1574603623875412E-002   1.1569302483605881E-002   1.1561354780856181E-002   1.1550765321503897E-002   1.1537540509028554E-002   1.1521688339353631E-002   1.1503218396538117E-002   1.1482141845925664E-002   1.1458471427117645E-002   1.1432221446125324E-002   1.1403407765206985E-002   1.1372047794460771E-002   1.1338160478644999E-002   1.1301766287199033E-002   1.1262887200215288E-002   1.1221546694745621E-002   1.1177769731261389E-002   1.1131582736237267E-002   1.1083013588047308E-002   1.1032091598282112E-002   1.0978847493873456E-002   1.0923313399465617E-002   1.0865522815983519E-002   1.0805510602354351E-002   1.0743312952224526E-002   1.0678967373082493E-002   1.0612512664826657E-002   1.0543988892356415E-002   1.0473437366605554E-002   1.0400900614621511E-002   1.0326422358137521E-002   1.0250047483305380E-002   1.0171822018007259E-002   1.0091793099345936E-002   1.0010008949057236E-002   9.9265188431856277E-003   9.8413730818790457E-003   9.7546229598641787E-003   9.6663207352930547E-003   9.5765195991159846E-003   9.4852736409413163E-003   9.3926378203436078E-003   9.2986679289595031E-003   9.2034205620604714E-003   9.1069530794209985E-003   9.0093235766428581E-003   8.9105908440014758E-003   8.8108143361669278E-003   8.7100541346145643E-003   8.6083709101603123E-003   8.5058258888591753E-003   8.4024808150442998E-003   8.2983979111360684E-003   8.1936398450157544E-003   8.0882696886344085E-003   7.9823508818414601E-003   7.8759471936075687E-003   7.7691226852789064E-003   7.6619416687740971E-003   7.5544686720858678E-003   7.4467683977310073E-003   7.3389056840723610E-003   7.2309454682545349E-003   7.1229527452663088E-003   7.0149925293682136E-003   6.9071298159287253E-003   6.7994295414944006E-003   6.6919565445709428E-003   6.5847755285118048E-003   6.4779510197212342E-003   6.3715473317903226E-003   6.2656285247687515E-003   6.1602583686173606E-003   6.0555003023267384E-003   5.9514173987065544E-003   5.8480723243783533E-003   5.7455273035867394E-003   5.6438440789410016E-003   5.5430838771401147E-003   5.4433073696008583E-003   5.3445746369745473E-003   5.2469451338144069E-003   5.1504776517027617E-003   5.0552302844905639E-003   4.9612603933554544E-003   4.8686245723094101E-003   4.7773786145905162E-003   4.6875774781037771E-003   4.5992752538099313E-003   4.5125251316918136E-003   4.4273793702831188E-003   4.3438892645170091E-003   4.2621051141515098E-003   4.1820761958872577E-003   4.1038507297550264E-003   4.0274758557450052E-003   3.9529975988258359E-003   3.8804608470191237E-003   3.8099093209682522E-003   3.7413855490089631E-003   3.6749308401643477E-003   3.6105852614692346E-003   3.5483876112194224E-003   3.4883753974422615E-003   3.4305848140933626E-003   3.3750507196824153E-003   3.3218066151848857E-003   3.2708846255264101E-003   3.2223154771700568E-003   3.1761284824296521E-003   3.1323515186130746E-003   3.0910110133980373E-003   3.0521319263212554E-003   3.0157377349038228E-003   2.9818504191492790E-003   2.9504904481967853E-003   2.9216767675078748E-003   2.8954267863513516E-003   2.8717563676212698E-003   2.8506798170567227E-003   2.8322098741096480E-003   2.8163577045757782E-003   2.8031328919886911E-003   2.7925434327253362E-003   2.7845957298947566E-003   2.7792945896685795E-003   2.7766432178306100E-003   1.1857969576518856E-002   1.1855253220081852E-002   1.1849822359712769E-002   1.1841680427684409E-002   1.1830832422383697E-002   1.1817284965404795E-002   1.1801046260071280E-002   1.1782126149369576E-002   1.1760536204975414E-002   1.1736289620647877E-002   1.1709401114570639E-002   1.1679886942802753E-002   1.1647764926571824E-002   1.1613054457993210E-002   1.1575776489369027E-002   1.1535953520784958E-002   1.1493609586987308E-002   1.1448770240334527E-002   1.1401462537857565E-002   1.1351715021759468E-002   1.1299557703562169E-002   1.1245022045717423E-002   1.1188140941147173E-002   1.1128948694942298E-002   1.1067481001094004E-002   1.1003774923620702E-002   1.0937868872415990E-002   1.0869802578373999E-002   1.0799617074290557E-002   1.0727354663928601E-002   1.0653058902178603E-002   1.0576774563042624E-002   1.0498547618989718E-002   1.0418425207029958E-002   1.0336455604378791E-002   1.0252688199655413E-002   1.0167173457966694E-002   1.0079962898781103E-002   9.9911090562530003E-003   9.9006654555404694E-003   9.8086865733709727E-003   9.7152278120572477E-003   9.6203454597653115E-003   9.5240966630620871E-003   9.4265393862426050E-003   9.3277323826639336E-003   9.2277351530029028E-003   9.1266079162914959E-003   9.0244115682440729E-003   8.9212076464973977E-003   8.8170582958374544E-003   8.7120262271419002E-003   8.6061746820330076E-003   8.4995673946883232E-003   8.3922685530164465E-003   8.2843427599412767E-003   8.1758549954764614E-003   8.0668705771501092E-003   7.9574551199554922E-003   7.8476744993152825E-003   7.7375948084862367E-003   7.6272823211637197E-003   7.5168034507780979E-003   7.4062247105777801E-003   7.2956126734349258E-003   7.1850339332487634E-003   7.0745550628389664E-003   6.9642425754061210E-003   6.8541628848716729E-003   6.7443822638332818E-003   6.6349668069921042E-003   6.5259823885283341E-003   6.4174946240574404E-003   6.3095688310597087E-003   6.2022699891575162E-003   6.0956627020015697E-003   5.9898111569129109E-003   5.8847790881305928E-003   5.7806297374398685E-003   5.6774258160015856E-003   5.5752294676386926E-003   5.4741022308364140E-003   5.3741050016351266E-003   5.2752979975329573E-003   5.1777407210880644E-003   5.0814919238456047E-003   4.9866095724529214E-003   4.8931508104134158E-003   4.8011719286297772E-003   4.7107283274989420E-003   4.6218744853552818E-003   4.5346639258502797E-003   4.4491491845751185E-003   4.3653817792661254E-003   4.2834121769568245E-003   4.2032897653161982E-003   4.1250628204379247E-003   4.0487784821583717E-003   3.9744827197519816E-003   3.9022203100090858E-003   3.8320348052824915E-003   3.7639685119687794E-003   3.6980624601273826E-003   3.6343563829124570E-003   3.5728886890964429E-003   3.5136964428574835E-003   3.4568153382353584E-003   3.4022796805006084E-003   3.3501223622683096E-003   3.3003748461999660E-003   3.2530671435118952E-003   3.2082277971893225E-003   3.1658838630181929E-003   3.1260608947573099E-003   3.0887829259189648E-003   3.0540724573964728E-003   3.0219504412971609E-003   2.9924362693031226E-003   2.9655477634250027E-003   2.9413011789900523E-003   2.9197112346435738E-003   2.9007911239322115E-003   2.8845524185869276E-003   2.8710049616331723E-003   2.8601569562611284E-003   2.8520150243205866E-003   2.8465841639058742E-003   2.8438678074954593E-003   1.2131541680610924E-002   1.2128761970873536E-002   1.2123204651341757E-002   1.2114873378997526E-002   1.2103773341022195E-002   1.2089911373978302E-002   1.2073295883885393E-002   1.2053936966611278E-002   1.2031846594288687E-002   1.2007038406199988E-002   1.1979527525155742E-002   1.1949330590535268E-002   1.1916465826065759E-002   1.1880953058648336E-002   1.1842813711902322E-002   1.1802070793919150E-002   1.1758748880852044E-002   1.1712874104924276E-002   1.1664474135051561E-002   1.1613578162120497E-002   1.1560216880222240E-002   1.1504422467284225E-002   1.1446228566649563E-002   1.1385670264863479E-002   1.1322784072981928E-002   1.1257607900735933E-002   1.1190181036613400E-002   1.1120544123585097E-002   1.1048739131826135E-002   1.0974809337492064E-002   1.0898799292113015E-002   1.0820754801146970E-002   1.0740722889281185E-002   1.0658751779357933E-002   1.0574890858564667E-002   1.0489190648324431E-002   1.0401702780118649E-002   1.0312479953856535E-002   1.0221575918073933E-002   1.0129045426474192E-002   1.0034944214800334E-002   9.9393289585517630E-003   9.8422572466833058E-003   9.7437875403356689E-003   9.6439791428893917E-003   9.5428921602411787E-003   9.4405874690491887E-003   9.3371266746271608E-003   9.2325720788768995E-003   9.1269866412537759E-003   9.0204339383895271E-003   8.9129781307839551E-003   8.8046839189334647E-003   8.6956165096557236E-003   8.5858415716111858E-003   8.4754252010471043E-003   8.3644338777665306E-003   8.2529344277755268E-003   8.1409939827400413E-003   8.0286799381276697E-003   7.9160599150053246E-003   7.8032017175827528E-003   7.6901732932442290E-003   7.5770426922176504E-003   7.4638780252136439E-003   7.3507474240628867E-003   7.2377189997375468E-003   7.1248608024825633E-003   7.0122407790793595E-003   6.8999267348171522E-003   6.7879862894471565E-003   6.6764868395635113E-003   6.5654955164924089E-003   6.4550791455068590E-003   6.3453042080632849E-003   6.2362367981370626E-003   6.1279425868187437E-003   6.0204867787750360E-003   5.9139340762871528E-003   5.8083486382847216E-003   5.7037940427539235E-003   5.6003332485404234E-003   5.4980285568491383E-003   5.3969415746940863E-003   5.2971331769280372E-003   5.1986634710546320E-003   5.1015917582777071E-003   5.0059765028676595E-003   4.9118752905761009E-003   4.8193447995733274E-003   4.7284407633190750E-003   4.6392179375794873E-003   4.5517300686374051E-003   4.4660298594091097E-003   4.3821689379175133E-003   4.3001978278659481E-003   4.2201659168102645E-003   4.1421214247861493E-003   4.0661113804192350E-003   3.9921815851683695E-003   3.9203765941214219E-003   3.8507396803766913E-003   3.7833128168456298E-003   3.7181366443911068E-003   3.6552504525555751E-003   3.5946921506811724E-003   3.5364982501187026E-003   3.4807038370741339E-003   3.4273425552197867E-003   3.3764465823273582E-003   3.3280466124943064E-003   3.2821718364270391E-003   3.2388499236755131E-003   3.1981070052888305E-003   3.1599676588376369E-003   3.1244548913454406E-003   3.0915901267619672E-003   3.0613931923039739E-003   3.0338823111452085E-003   3.0090741231111329E-003   2.9869837507027208E-003   2.9676248335583910E-003   2.9510093433463003E-003   2.9371473763709077E-003   2.9260473383977414E-003   2.9177160660356916E-003   2.9121587464960297E-003   2.9093790367510919E-003   1.2397806309430104E-002   1.2394964917821993E-002   1.2389284480166518E-002   1.2380768875333681E-002   1.2369423476347285E-002   1.2355255330736115E-002   1.2338273041566206E-002   1.2318486953362684E-002   1.2295909429614005E-002   1.2270554548082901E-002   1.2242437826882502E-002   1.2211576279086533E-002   1.2177988520284733E-002   1.2141694801198977E-002   1.2102717004632058E-002   1.2061078631320887E-002   1.2016804787583046E-002   1.1969922167308633E-002   1.1920459037195963E-002   1.1868445218799151E-002   1.1813912069976618E-002   1.1756892466237234E-002   1.1697420780154566E-002   1.1635532861152709E-002   1.1571266012045278E-002   1.1504658968949588E-002   1.1435751875079725E-002   1.1364586257742948E-002   1.1291205003948424E-002   1.1215652332430159E-002   1.1137973769291376E-002   1.1058216117234565E-002   1.0976427432274227E-002   1.0892656988761629E-002   1.0806955254574535E-002   1.0719373859122916E-002   1.0629965559036725E-002   1.0538784214209507E-002   1.0445884745054590E-002   1.0351323109534682E-002   1.0255156260791209E-002   1.0157442120607096E-002   1.0058239537274694E-002   9.9576082567851554E-003   9.8556088817312038E-003   9.7523028384671751E-003   9.6477523370135376E-003   9.5420203372639234E-003   9.4351705080169546E-003   9.3272671894778503E-003   9.2183753568634841E-003   9.1085605766093036E-003   8.9978889732003076E-003   8.8864271825054297E-003   8.7742423186097374E-003   8.6614019273623111E-003   8.5479739505049945E-003   8.4340266817140019E-003   8.3196287270370095E-003   8.2048489638990030E-003   8.0897564981378678E-003   7.9744206244795612E-003   7.8589107836158356E-003   7.7432965200593395E-003   7.6276474423598306E-003   7.5120331790552164E-003   7.3965233379931772E-003   7.2811874643401719E-003   7.1660949987469302E-003   7.0513152353973430E-003   6.9369172808946278E-003   6.8229700120410186E-003   6.7095420350362645E-003   6.5967016440519333E-003   6.4845167797299014E-003   6.3730549896864191E-003   6.2623833855129790E-003   6.1525686060450446E-003   6.0436767727493901E-003   5.9357734546844620E-003   5.8289236252593579E-003   5.7231916253863979E-003   5.6186411241826162E-003   5.5153350805643153E-003   5.4133357059089615E-003   5.3127044249499100E-003   5.2135018422626855E-003   5.1157877014853526E-003   5.0196208533446196E-003   4.9250592171829755E-003   4.8321597485731504E-003   4.7409784030893187E-003   4.6515701037714019E-003   4.5639887074747643E-003   4.4782869737145792E-003   4.3945165305192269E-003   4.3127278447621653E-003   4.2329701936734132E-003   4.1552916295715114E-003   4.0797389588844990E-003   4.0063577044992249E-003   3.9351920877905289E-003   3.8662849933996379E-003   3.7996779504926304E-003   3.7354111012253555E-003   3.6735231824718273E-003   3.6140514963077242E-003   3.5570318926297084E-003   3.5024987437337340E-003   3.4504849252906533E-003   3.4010217952695765E-003   3.3541391749433158E-003   3.3098653310713599E-003   3.2682269580329715E-003   3.2292491612043173E-003   3.1929554422261974E-003   3.1593676834456019E-003   3.1285061356490784E-003   3.1003894143990518E-003   3.0750345329214612E-003   3.0524570092184122E-003   3.0326709208378100E-003   3.0156886318667420E-003   3.0015204861158495E-003   2.9901750872170507E-003   2.9816594823199871E-003   2.9759790447071999E-003   2.9731376530936493E-003   1.2656602872565426E-002   1.2653701509739324E-002   1.2647901372765835E-002   1.2639206559231009E-002   1.2627622624938550E-002   1.2613156823137350E-002   1.2595817950594279E-002   1.2575616592107375E-002   1.2552565496870005E-002   1.2526679171120936E-002   1.2497973518545646E-002   1.2466465917496894E-002   1.2432175363310649E-002   1.2395122519331725E-002   1.2355329714150987E-002   1.2312820929347046E-002   1.2267621784445959E-002   1.2219759520663676E-002   1.2169262985590956E-002   1.2116162613439618E-002   1.2060490408107305E-002   1.2002279922565418E-002   1.1941566238859780E-002   1.1878385946543557E-002   1.1812777120283613E-002   1.1744779296963492E-002   1.1674433451514199E-002   1.1601781972389813E-002   1.1526868634943455E-002   1.1449738576471802E-002   1.1370438267052307E-002   1.1289015483726406E-002   1.1205519278797538E-002   1.1119999953122073E-002   1.1032509024085702E-002   1.0943099193802430E-002   1.0851824321108983E-002   1.0758739382451310E-002   1.0663900447056673E-002   1.0567364635095555E-002   1.0469190090394598E-002   1.0369435938616278E-002   1.0268162258975977E-002   1.0165430040408929E-002   1.0061301151995883E-002   9.9558383001976392E-003   9.8491049950265031E-003   9.7411655091246274E-003   9.6320848405710979E-003   9.5219286740599873E-003   9.4107633394855950E-003   9.2986557751899013E-003   9.1856734837890142E-003   9.0718844958893041E-003   8.9573573247294092E-003   8.8421609295556425E-003   8.7263646697314234E-003   8.6100382671772113E-003   8.4932517608611313E-003   8.3760754669638393E-003   8.2585799364331414E-003   8.1408359111910800E-003   8.0229142827747957E-003   7.9048860503057594E-003   7.7868222755967387E-003   7.6687940427974388E-003   7.5508724147806405E-003   7.4331283893124545E-003   7.3156328587075103E-003   7.1984565649485799E-003   7.0816700586435744E-003   6.9653436560006554E-003   6.8495473962885411E-003   6.7343510009663654E-003   6.6198238301973800E-003   6.5060348415928865E-003   6.3930525510858816E-003   6.2809449859040911E-003   6.1697796520241710E-003   6.0596234850136821E-003   5.9505428168480368E-003   5.8426033306362424E-003   5.7358700257171269E-003   5.6304071739637918E-003   5.5262782851060455E-003   5.4235460671453739E-003   5.3222723869842947E-003   5.2225182355782329E-003   5.1243436903985751E-003   5.0278078790052250E-003   4.9329689430027412E-003   4.8398840050956071E-003   4.7486091317733570E-003   4.6591993019789724E-003   4.5717083727159491E-003   4.4861890467752241E-003   4.4026928423735734E-003   4.3212700584693842E-003   4.2419697496449971E-003   4.1648396906738272E-003   4.0899263536046671E-003   4.0172748739624453E-003   3.9469290290325143E-003   3.8789312053988945E-003   3.8133223794828697E-003   3.7501420867365187E-003   3.6894284031440128E-003   3.6312179176811454E-003   3.5755457122985668E-003   3.5224453402711298E-003   3.4719488050145020E-003   3.4240865413950328E-003   3.3788873964352151E-003   3.3363786115800376E-003   3.2965858065464038E-003   3.2595329624471869E-003   3.2252424083470399E-003   3.1937348071754412E-003   3.1650291547191678E-003   3.1391428288641277E-003   3.1160917336502947E-003   3.0958903753144917E-003   3.0785515025693044E-003   3.0640857008940037E-003   3.0525017665186116E-003   3.0438069530487888E-003   3.0380068160493212E-003   3.0351054532252175E-003   1.2907775284441092E-002   1.2904815699025352E-002   1.2898899357046467E-002   1.2890030571487077E-002   1.2878215076639443E-002   1.2863460327897758E-002   1.2845775308828244E-002   1.2825170840418343E-002   1.2801660047356611E-002   1.2775257855434208E-002   1.2745980545145308E-002   1.2713845847877270E-002   1.2678873129649437E-002   1.2641083453570179E-002   1.2600499581271407E-002   1.2557145960714555E-002   1.2511048709533679E-002   1.2462235601668037E-002   1.2410736046426729E-002   1.2356581074623119E-002   1.2299803316022873E-002   1.2240436981858061E-002   1.2178517842384995E-002   1.2114083205490789E-002   1.2047171895387621E-002   1.1977824225872347E-002   1.1906081979529470E-002   1.1831988379250258E-002   1.1755588064630951E-002   1.1676927062013620E-002   1.1596052760578512E-002   1.1513013879241751E-002   1.1427860440905380E-002   1.1340643740592071E-002   1.1251416313239004E-002   1.1160231906443663E-002   1.1067145441015724E-002   1.0972212986177676E-002   1.0875491718018604E-002   1.0777039890875750E-002   1.0676916797881075E-002   1.0575182740077960E-002   1.0471898983859917E-002   1.0367127730913972E-002   1.0260932074960372E-002   1.0153375967601408E-002   1.0044524178036862E-002   9.9344422545328825E-003   9.8231964855124421E-003   9.7108538582184600E-003   9.5974820205890210E-003   9.4831492383699589E-003   9.3679243556808456E-003   9.2518767525187617E-003   9.1350763046356698E-003   9.0175933383155327E-003   8.8994985927096093E-003   8.7808631726391528E-003   8.6617585092256255E-003   8.5422563154565756E-003   8.4224285429080892E-003   8.3023473392203062E-003   8.1820850047971683E-003   8.0617139475956945E-003   7.9413066430128465E-003   7.8209355860816010E-003   7.7006732512825693E-003   7.5805920478768662E-003   7.4607642753621306E-003   7.3412620813611273E-003   7.2221574181071946E-003   7.1035219980344344E-003   6.9854272522664185E-003   6.8679442863344153E-003   6.7511438377667737E-003   6.6350962354366078E-003   6.5198713518894030E-003   6.4055385703761236E-003   6.2921667322224650E-003   6.1798241054809022E-003   6.0685783357389000E-003   5.9584964130700024E-003   5.8496446226854459E-003   5.7420885158063761E-003   5.6358928599483382E-003   5.5311216066374624E-003   5.4278378506628089E-003   5.3261037926667087E-003   5.2259807000009650E-003   5.1275288726115309E-003   5.0308076047432537E-003   4.9358751492463993E-003   4.8427886844207568E-003   4.7516042772269007E-003   4.6623768501532770E-003   4.5751601499305072E-003   4.4900067113199937E-003   4.4069678302535442E-003   4.3260935284515079E-003   4.2474325261676882E-003   4.1710322113363008E-003   4.0969386114256268E-003   4.0251963645807354E-003   3.9558486955705296E-003   3.8889373848720321E-003   3.8245027485777627E-003   3.7625836089089093E-003   3.7032172746070957E-003   3.6464395161635299E-003   3.5922845441428986E-003   3.5407849891660459E-003   3.4919718810755285E-003   3.4458746300586873E-003   3.4025210094365543E-003   3.3619371370995910E-003   3.3241474610823385E-003   3.2891747427674645E-003   3.2570400455881332E-003   3.2277627352388372E-003   3.2013605434064174E-003   3.1778497502675251E-003   3.1572452817968943E-003   3.1395602628436770E-003   3.1248055140685738E-003   3.1129900192135573E-003   3.1041212336561652E-003   3.0982048916639027E-003   3.0952453062592089E-003   1.3151172058073479E-002   1.3148156035749703E-002   1.3142127056362751E-002   1.3133089644592477E-002   1.3121049709381438E-002   1.3106014902792285E-002   1.3087994390904356E-002   1.3066999222915765E-002   1.3043042891266121E-002   1.3016140731012538E-002   1.2986309388656747E-002   1.2953566939589933E-002   1.2917933107805757E-002   1.2879429344295978E-002   1.2838078831014732E-002   1.2793906466834759E-002   1.2746938854299006E-002   1.2697204280256003E-002   1.2644732702342232E-002   1.2589555726413071E-002   1.2531706590678482E-002   1.2471220143293715E-002   1.2408132821727147E-002   1.2342482631450546E-002   1.2274309119837068E-002   1.2203653356974598E-002   1.2130557905576267E-002   1.2055066799089520E-002   1.1977225512006306E-002   1.1897080936199567E-002   1.1814681346650868E-002   1.1730076378943965E-002   1.1643316994496167E-002   1.1554455450927037E-002   1.1463545272892062E-002   1.1370641214895727E-002   1.1275799234329198E-002   1.1179076452000225E-002   1.1080531121622439E-002   1.0980222593302114E-002   1.0878211277638328E-002   1.0774558609175644E-002   1.0669327010579877E-002   1.0562579853631737E-002   1.0454381421836745E-002   1.0344796871969708E-002   1.0233892193802219E-002   1.0121734171900876E-002   1.0008390343542395E-002   9.8939289605135539E-003   9.7784189455383252E-003   9.6619298521896102E-003   9.5445318237056265E-003   9.4262955487462996E-003   9.3072922202969144E-003   9.1875934938331905E-003   9.0672714410082733E-003   8.9463985097764653E-003   8.8250474790321776E-003   8.7032914148837959E-003   8.5812036268241298E-003   8.4588576248492697E-003   8.3363270725432814E-003   8.2136857466420243E-003   8.0910074878558225E-003   7.9683661616787027E-003   7.8458356097124982E-003   7.7234896074643566E-003   7.6014018195166566E-003   7.4796457554542894E-003   7.3582947244978103E-003   7.2374217933909579E-003   7.1170997407030701E-003   6.9974010138010301E-003   6.8783976859680129E-003   6.7601614104027818E-003   6.6427633824620996E-003   6.5262742887783054E-003   6.4107642740768300E-003   6.2963028905498319E-003   6.1829590630154141E-003   6.0708010401351042E-003   5.9598963628315071E-003   5.8503118123860165E-003   5.7421133807049052E-003   5.6353662238793067E-003   5.5301346253130990E-003   5.4264819567444444E-003   5.3244706411598175E-003   5.2241621126134508E-003   5.1256167824411947E-003   5.0288940002603255E-003   4.9340520195500781E-003   4.8411479615807496E-003   4.7502377834459653E-003   4.6613762397932357E-003   4.5746168554978428E-003   4.4900118876676776E-003   4.4076122984516575E-003   4.3274677222188696E-003   4.2496264354140723E-003   4.1741353285952576E-003   4.1010398776017143E-003   4.0303841142304564E-003   3.9622106033253834E-003   3.8965604123851749E-003   3.8334730911131487E-003   3.7729866436996828E-003   3.7151375079972904E-003   3.6599605320697948E-003   3.6074889540864130E-003   3.5577543801643685E-003   3.5107867675256976E-003   3.4666144033758672E-003   3.4252638900606480E-003   3.3867601266238112E-003   3.3511262947873433E-003   3.3183838457446768E-003   3.2885525034106466E-003   3.2616503431016630E-003   3.2376940115096398E-003   3.2166988435254895E-003   3.1986783316083622E-003   3.1836435249746886E-003   3.1716035898395334E-003   3.1625661780149139E-003   3.1565371986596036E-003   3.1535211763223936E-003   1.3386646396346569E-002   1.3383575758403987E-002   1.3377437780404788E-002   1.3368237194164578E-002   1.3355980079153396E-002   1.3340674279020859E-002   1.3322329136422617E-002   1.3300955922833424E-002   1.3276568488115981E-002   1.3249182566776541E-002   1.3218815160522701E-002   1.3185484677593062E-002   1.3149211189020682E-002   1.3110016521338697E-002   1.3067924262118891E-002   1.3022959748264729E-002   1.2975150049025941E-002   1.2924523951125089E-002   1.2871111938577040E-002   1.2814946177246878E-002   1.2756060491966426E-002   1.2694490347665788E-002   1.2630272828151989E-002   1.2563446610972751E-002   1.2494051947985585E-002   1.2422130636037365E-002   1.2347725995883296E-002   1.2270882842976616E-002   1.2191647462793442E-002   1.2110067578531725E-002   1.2026192329370078E-002   1.1940072232676679E-002   1.1851759158627795E-002   1.1761306299059804E-002   1.1668768130564722E-002   1.1574200388021039E-002   1.1477660026124603E-002   1.1379205186504371E-002   1.1278895164537950E-002   1.1176790369543665E-002   1.1072952293212368E-002   1.0967443467998828E-002   1.0860327433218075E-002   1.0751668694224614E-002   1.0641532684787181E-002   1.0529985727368685E-002   1.0417094992854259E-002   1.0302928461190353E-002   1.0187554879415250E-002   1.0071043720376371E-002   9.9534651412107045E-003   9.8348899423097991E-003   9.7153895211299357E-003   9.5950358341351794E-003   9.4739013495114266E-003   9.3520590051426877E-003   9.2295821654462817E-003   9.1065445759250796E-003   8.9830203189948943E-003   8.8590837701810754E-003   8.7348095538164472E-003   8.6102724949740361E-003   8.4855475798914504E-003   8.3607099046518196E-003   8.2358346357872814E-003   8.1109969609773347E-003   7.9862720453340308E-003   7.8617349869380959E-003   7.7374607702657694E-003   7.6135242215530086E-003   7.4899999647805859E-003   7.3669623750568236E-003   7.2444855353667459E-003   7.1226431911765448E-003   7.0015087063963893E-003   6.8811550195514853E-003   6.7616545981661197E-003   6.6430793993284554E-003   6.5255008200976738E-003   6.4089896613587216E-003   6.2936160789756890E-003   6.1794495479587652E-003   6.0665588130351666E-003   5.9550118558878151E-003   5.8448758464199613E-003   5.7362171072382062E-003   5.6291010725131041E-003   5.5235922474975441E-003   5.4197541707615982E-003   5.3176493763170407E-003   5.2173393538481605E-003   5.1188845145744288E-003   5.0223441523124801E-003   4.9277764100847110E-003   4.8352382415998985E-003   4.7447853819300445E-003   4.6564723079197956E-003   4.5703522113070272E-003   4.4864769617604383E-003   4.4048970781219443E-003   4.3256616973479378E-003   4.2488185449013338E-003   4.1744139045299111E-003   4.1024925927959366E-003   4.0330979293492497E-003   3.9662717125942826E-003   3.9020541928700414E-003   3.8404840486837011E-003   3.7815983632868977E-003   3.7254326020892958E-003   3.6720205894524849E-003   3.6213944915137186E-003   3.5735847922687136E-003   3.5286202784834408E-003   3.4865280193242532E-003   3.4473333514374871E-003   3.4110598630251454E-003   3.3777293801211528E-003   3.3473619737288685E-003   3.3199760524877941E-003   3.2955886177272742E-003   3.2742154041081051E-003   3.2558702615531621E-003   3.2405644614623696E-003   3.2283073463718059E-003   3.2191067601854417E-003   3.2129687821575437E-003   3.2098981442301167E-003   1.3614056280172315E-002   1.3610932882696658E-002   1.3604689613462506E-002   1.3595331407037836E-002   1.3582864508741244E-002   1.3567296948342467E-002   1.3548638239907262E-002   1.3526899869122033E-002   1.3502096034937128E-002   1.3474242858546592E-002   1.3443357687098922E-002   1.3409459250706246E-002   1.3372567955193371E-002   1.3332705989650750E-002   1.3289897334428202E-002   1.3244167748237667E-002   1.3195544752716670E-002   1.3144057614853377E-002   1.3089737330951867E-002   1.3032616603487757E-002   1.2972729826679186E-002   1.2910113061072148E-002   1.2844804012431821E-002   1.2776842011216205E-002   1.2706267984914033E-002   1.2633124436536525E-002   1.2557455416325136E-002   1.2479306496766429E-002   1.2398724742846978E-002   1.2315758687814871E-002   1.2230458296795588E-002   1.2142874944228610E-002   1.2053061378115348E-002   1.1961071687415004E-002   1.1866961274868526E-002   1.1770786816759360E-002   1.1672606232967619E-002   1.1572478651900364E-002   1.1470464371687972E-002   1.1366624828572203E-002   1.1261022554713285E-002   1.1153721145389928E-002   1.1044785216961173E-002   1.0934280369386706E-002   1.0822273147682471E-002   1.0708830999483832E-002   1.0594022237672807E-002   1.0477915995042608E-002   1.0360582186965228E-002   1.0242091466140357E-002   1.0122515182755754E-002   1.0001925337330853E-002   9.8803945439834839E-003   9.7579959792518656E-003   9.6348033440182834E-003   9.5108908159624028E-003   9.3863330061347838E-003   9.2612049128951157E-003   9.1355818793568133E-003   9.0095395449465432E-003   8.8831538009202515E-003   8.7565007476043122E-003   8.6296566425543841E-003   8.5026978616613569E-003   8.3757008473625272E-003   8.2487420660345701E-003   8.1218979616567155E-003   7.9952449077230481E-003   7.8688591640805883E-003   7.7428168296692912E-003   7.6171937957905389E-003   7.4920657029622223E-003   7.3675078929280463E-003   7.2435953648864598E-003   7.1204027295571487E-003   6.9980041649993496E-003   6.8764733714297976E-003   6.7558835263861194E-003   6.6363072427031988E-003   6.5178165219076656E-003   6.4004827140289045E-003   6.2843764711939809E-003   6.1695677095667811E-003   6.0561255610969422E-003   5.9441183395258779E-003   5.8336134921046223E-003   5.7246775634228197E-003   5.6173761541990219E-003   5.5117738805857686E-003   5.4079343369144994E-003   5.3059200571223264E-003   5.2057924759463248E-003   5.1076118922094016E-003   5.0114374339446099E-003   4.9173270213911657E-003   4.8253373308614345E-003   4.7355237647009885E-003   4.6479404119318390E-003   4.5626400213106266E-003   4.4796739656716988E-003   4.3990922124833576E-003   4.3209432924053714E-003   4.2452742722890180E-003   4.1721307239518113E-003   4.1015566977909979E-003   4.0335946964682179E-003   3.9682856478583384E-003   3.9056688821818009E-003   3.8457821052961805E-003   3.7886613780060419E-003   3.7343410939528199E-003   3.6828539562387408E-003   3.6342309607711454E-003   3.5885013744336169E-003   3.5456927191782062E-003   3.5058307538358702E-003   3.4689394582507194E-003   3.4350410216397176E-003   3.4041558504514513E-003   3.3763026739315194E-003   3.3514988397306267E-003   3.3297604691139848E-003   3.3111017605090831E-003   3.2955342001539378E-003   3.2830673018960921E-003   3.2737090954387815E-003   3.2674658262226708E-003   3.2643424287270850E-003   1.3833264554231395E-002   1.3830090286615526E-002   1.3823745500028628E-002   1.3814235326570001E-002   1.3801566172758295E-002   1.3785746249067032E-002   1.3766785234194057E-002   1.3744694822624304E-002   1.3719489549754438E-002   1.3691185914078807E-002   1.3659801595853782E-002   1.3625355635213277E-002   1.3587868762075628E-002   1.3547363514519906E-002   1.3503864251229514E-002   1.3457397138151306E-002   1.3407990132313974E-002   1.3355672965761900E-002   1.3300477124142618E-002   1.3242435833335175E-002   1.3181584031742632E-002   1.3117958354672443E-002   1.3051597110472990E-002   1.2982540255026431E-002   1.2910829370706756E-002   1.2836507638291250E-002   1.2759619813092593E-002   1.2680212195661511E-002   1.2598332605976426E-002   1.2514030351386207E-002   1.2427356200785722E-002   1.2338362350275744E-002   1.2247102392980436E-002   1.2153631288191913E-002   1.2058005324706800E-002   1.1960282090025309E-002   1.1860520434759714E-002   1.1758780435210392E-002   1.1655123360320929E-002   1.1549611631918921E-002   1.1442308788888522E-002   1.1333279447846456E-002   1.1222589264541560E-002   1.1110304895171064E-002   1.0996493953439046E-002   1.0881224974733039E-002   1.0764567368130695E-002   1.0646591382014181E-002   1.0527368055509245E-002   1.0406969180062509E-002   1.0285467252479308E-002   1.0162935436327736E-002   1.0039447510946153E-002   9.9150778346329682E-003   9.7899012938278407E-003   9.6639932616408575E-003   9.5374295501078898E-003   9.4102863680548543E-003   9.2826402694708432E-003   9.1545681141952384E-003   9.0261470171439928E-003   8.8974543017953378E-003   8.7685674579878747E-003   8.6395640892172332E-003   8.5105218716032272E-003   8.3815185032916628E-003   8.2526316587810122E-003   8.1239389440945775E-003   7.9955178467308596E-003   7.8674456911983215E-003   7.7397995932766972E-003   7.6126564105210154E-003   7.4860926994255589E-003   7.3601846670427601E-003   7.2350081264564436E-003   7.1106384498315772E-003   6.9871505249432253E-003   6.8646187081787824E-003   6.7431167809268167E-003   6.6227179054641483E-003   6.5034945788473852E-003   6.3855185928466396E-003   6.2688609861669409E-003   6.1535920074434758E-003   6.0397810658089912E-003   5.9274966963337727E-003   5.8168065131673496E-003   5.7077771719585557E-003   5.6004743288993186E-003   5.4949626008885810E-003   5.3913055258089648E-003   5.2895655259327934E-003   5.1898038709771444E-003   5.0920806363178583E-003   4.9964546728344106E-003   4.9029835679866018E-003   4.8117236106642036E-003   4.7227297602353002E-003   4.6360556095091932E-003   4.5517533552630329E-003   4.4698737649812859E-003   4.3904661480821672E-003   4.3135783225997371E-003   4.2392565902631130E-003   4.1675457058315823E-003   4.0984888504852213E-003   4.0321276062462719E-003   3.9685019292761137E-003   3.9076501277756637E-003   3.8496088366848369E-003   3.7944129953313976E-003   3.7420958285435124E-003   3.6926888227511445E-003   3.6462217097330551E-003   3.6027224464527108E-003   3.5622171988340945E-003   3.5247303255838136E-003   3.4902843652754312E-003   3.4589000468183140E-003   3.4305964111915888E-003   3.4053911384578917E-003   3.3833007265915982E-003   3.3643397119750285E-003   3.3485197881796269E-003   3.3358506343577621E-003   3.3263404609277791E-003   3.3199956743318326E-003   3.3168214067322843E-003   1.4044139009480872E-002   1.4040915793463116E-002   1.4034473327328656E-002   1.4024816935524154E-002   1.4011953180544601E-002   1.3995890447464188E-002   1.3976638574795697E-002   1.3954209456332967E-002   1.3928617955780709E-002   1.3899880934553965E-002   1.3868016395039540E-002   1.3833043677347723E-002   1.3794983821157070E-002   1.3753859701627791E-002   1.3709696041109276E-002   1.3662519397090400E-002   1.3612358146420811E-002   1.3559242465815857E-002   1.3503204317181661E-002   1.3444277422902218E-002   1.3382497250382319E-002   1.3317900986926201E-002   1.3250527517627786E-002   1.3180417403654165E-002   1.3107612854246553E-002   1.3032157705299863E-002   1.2954097387650299E-002   1.2873478904487867E-002   1.2790350799221861E-002   1.2704763128048246E-002   1.2616767429165621E-002   1.2526416690171516E-002   1.2433765319438184E-002   1.2338869109118855E-002   1.2241785204441413E-002   1.2142572068057911E-002   1.2041289443882608E-002   1.1937998323630739E-002   1.1832760906984041E-002   1.1725640565807272E-002   1.1616701806177687E-002   1.1506010228113261E-002   1.1393632486965510E-002   1.1279636253340719E-002   1.1164090172640417E-002   1.1047063820984082E-002   1.0928627668677193E-002   1.0808853031696763E-002   1.0687812033401078E-002   1.0565577557654249E-002   1.0442223208874335E-002   1.0317823262700310E-002   1.0192452626706205E-002   1.0066186790424370E-002   9.9391017835254170E-003   9.8112741273367887E-003   9.6827807921865405E-003   9.5536991456418585E-003   9.4241069133818023E-003   9.2940821247110006E-003   9.1637030708242029E-003   9.0330482568943549E-003   8.9021963518707281E-003   8.7712261455332452E-003   8.6402164971582374E-003   8.5092462903689492E-003   8.3783943859891130E-003   8.2477395714908031E-003   8.1173605177831676E-003   7.9873357295054126E-003   7.8577434964515053E-003   7.7286618508088656E-003   7.6001685149668097E-003   7.4723408591383517E-003   7.3452558520275268E-003   7.2189900159499859E-003   7.0936193796306557E-003   6.9692194337813429E-003   6.8458650850155289E-003   6.7236306090857623E-003   6.6025896110401272E-003   6.4828149737004015E-003   6.3643788215173303E-003   6.2473524701899819E-003   6.1318063890982433E-003   6.0178101554856922E-003   5.9054324146801673E-003   5.7947408363234754E-003   5.6858020768446871E-003   5.5786817353886964E-003   5.4734443188066695E-003   5.3701531989238382E-003   5.2688705745151942E-003   5.1696574381606686E-003   5.0725735332623478E-003   4.9776773230868210E-003   4.8850259521718842E-003   4.7946752135929194E-003   4.7066795144350970E-003   4.6210918431611181E-003   4.5379637383202165E-003   4.4573452545793313E-003   4.3792849375350884E-003   4.3038297881268228E-003   4.2310252391269676E-003   4.1609151247854470E-003   4.0935416556517334E-003   4.0289453920938634E-003   3.9671652195997220E-003   3.9082383253611908E-003   3.8522001766527203E-003   3.7990844962771941E-003   3.7489232453625787E-003   3.7017466014756528E-003   3.6575829409586369E-003   3.6164588213889459E-003   3.5783989653629944E-003   3.5434262473677536E-003   3.5115617080081485E-003   3.4828246868230384E-003   3.4572331860883154E-003   3.4348040679075265E-003   3.4155521950169909E-003   3.3994894620053562E-003   3.3866257070470085E-003   3.3769693152134184E-003   3.3705268490855089E-003   3.3673036330565398E-003   1.4246552462825579E-002   1.4243282251103828E-002   1.4236746004918865E-002   1.4226949235006670E-002   1.4213898654960366E-002   1.4197602818401323E-002   1.4178071716550500E-002   1.4155317436974957E-002   1.4129355157947443E-002   1.4100202093102587E-002   1.4067876554887837E-002   1.4032398170166438E-002   1.3993788277777863E-002   1.3952070075397671E-002   1.3907268634883008E-002   1.3859410889997092E-002   1.3808525618900891E-002   1.3754643428483870E-002   1.3697796733269985E-002   1.3638019736909923E-002   1.3575348411562826E-002   1.3509820474370882E-002   1.3441475366532618E-002   1.3370354227247194E-002   1.3296499871042977E-002   1.3219956757946738E-002   1.3140770971743709E-002   1.3058990187193253E-002   1.2974663643502526E-002   1.2887842115088755E-002   1.2798577877506712E-002   1.2706924681691323E-002   1.2612937713661898E-002   1.2516673568954695E-002   1.2418190212439617E-002   1.2317546947280267E-002   1.2214804376636690E-002   1.2110024368023664E-002   1.2003270016246792E-002   1.1894605605106356E-002   1.1784096567808433E-002   1.1671809448959403E-002   1.1557811864041201E-002   1.1442172457004240E-002   1.1324960861257949E-002   1.1206247656810719E-002   1.1086104326777146E-002   1.0964603215773416E-002   1.0841817485606420E-002   1.0717821071737021E-002   1.0592688637182435E-002   1.0466495530221998E-002   1.0339317736176856E-002   1.0211231834058754E-002   1.0082314948648474E-002   9.9526447060209744E-003   9.8222991834607254E-003   9.6913568676943451E-003   9.5598966015809084E-003   9.4279975418260498E-003   9.2957391085217167E-003   9.1632009375089141E-003   9.0304628337704584E-003   8.8976047221419330E-003   8.7647065999560125E-003   8.6318484883855517E-003   8.4991103845661331E-003   8.3665722135456422E-003   8.2343137804690159E-003   8.1024147202773122E-003   7.9709544547351824E-003   7.8400121382151411E-003   7.7096666164075817E-003   7.5799963734419495E-003   7.4510794879985853E-003   7.3229935859205758E-003   7.1958157919775612E-003   7.0696226849268351E-003   6.9444902502583117E-003   6.8204938366377421E-003   6.6977081060509702E-003   6.5762069955808133E-003   6.4560636652829240E-003   6.3373504607359132E-003   6.2201388651138279E-003   6.1044994583527579E-003   5.9905018726240655E-003   5.8782147545524965E-003   5.7677057168570300E-003   5.6590413060103040E-003   5.5522869541264341E-003   5.4475069453688574E-003   5.3447643747844831E-003   5.2441211094829687E-003   5.1456377534183084E-003   5.0493736083719321E-003   4.9553866408521829E-003   4.8637334442582503E-003   4.7744692072144990E-003   4.6876476785808474E-003   4.6033211348067982E-003   4.5215403506190244E-003   4.4423545639336037E-003   4.3658114513053237E-003   4.2919570945543217E-003   4.2208359557256991E-003   4.1524908477664213E-003   4.0869629106701777E-003   4.0242915850764449E-003   3.9645145890388478E-003   3.9076678936273979E-003   3.8537857030839229E-003   3.8029004322534532E-003   3.7550426871992837E-003   3.7102412466714085E-003   3.6685230442711769E-003   3.6299131519102468E-003   3.5944347672718369E-003   3.5621092290546441E-003   3.5329561640682350E-003   3.5069938852732574E-003   3.4842396054167724E-003   3.4647085037404768E-003   3.4484126671939230E-003   3.4353620870801183E-003   3.4255653171991751E-003   3.4190290710099935E-003   3.4157588593011767E-003   1.4440382833812326E-002   1.4437067608936704E-002   1.4430441541188332E-002   1.4420510321758950E-002   1.4407280809511147E-002   1.4390761720370016E-002   1.4370963192834152E-002   1.4347897498692697E-002   1.4321580121175681E-002   1.4292028611808894E-002   1.4259261580816807E-002   1.4223298930666761E-002   1.4184162286472346E-002   1.4141875154430550E-002   1.4096462941430299E-002   1.4047952940921538E-002   1.3996374317185811E-002   1.3941758086661205E-002   1.3884137098865157E-002   1.3823546018485899E-002   1.3760021299355607E-002   1.3693601168764502E-002   1.3624325597833886E-002   1.3552236281375363E-002   1.3477376610251390E-002   1.3399791647259574E-002   1.3319528096932709E-002   1.3236634278904424E-002   1.3151160099685644E-002   1.3063157018157190E-002   1.2972678021596074E-002   1.2879777584086094E-002   1.2784511644332808E-002   1.2686937561212974E-002   1.2587114088404183E-002   1.2485101331160209E-002   1.2380960716363965E-002   1.2274754950751809E-002   1.2166547985755782E-002   1.2056404977706880E-002   1.1944392249283897E-002   1.1830577248811203E-002   1.1715028509414194E-002   1.1597815609400319E-002   1.1479009128198603E-002   1.1358680604713733E-002   1.1236902494919654E-002   1.1113748126597600E-002   1.0989291656744893E-002   1.0863608026088989E-002   1.0736772913880921E-002   1.0608862692824850E-002   1.0479954382797585E-002   1.0350125604202232E-002   1.0219454531807060E-002   1.0088019847016905E-002   9.9559006916967729E-003   9.8231766184239677E-003   9.6899275451465261E-003   9.5562337048870072E-003   9.4221755989160605E-003   9.2878339473419502E-003   9.1532896416361698E-003   9.0186236941391107E-003   8.8839171915164050E-003   8.7492512443380910E-003   8.6147069381648234E-003   8.4803652871411894E-003   8.3463071806050004E-003   8.2126133407732227E-003   8.0793642672886967E-003   7.9466401942247522E-003   7.8145210385751340E-003   7.6830863538971811E-003   7.5524152816996704E-003   7.4225865029385885E-003   7.2936781929781869E-003   7.1657679718169776E-003   7.0389328597053880E-003   6.9132492287945213E-003   6.7887927594458275E-003   6.6656383907862382E-003   6.5438602810335700E-003   6.4235317574837802E-003   6.3047252764825423E-003   6.1875123760356809E-003   6.0719636375003438E-003   5.9581486361424685E-003   5.8461359083143982E-003   5.7359928997459120E-003   5.6277859351348547E-003   5.5215801694149247E-003   5.4174395545733833E-003   5.3154267976075198E-003   5.2156033242508615E-003   5.1180292416894702E-003   5.0227633010827000E-003   4.9298628645582931E-003   4.8393838672258771E-003   4.7513807863266977E-003   4.6659066067843702E-003   4.5830127887181993E-003   4.5027492385178169E-003   4.4251642753968257E-003   4.3503046046591831E-003   4.2782152878564905E-003   4.2089397170076426E-003   4.1425195861033992E-003   4.0789948675990506E-003   4.0184037866007327E-003   3.9607827991897659E-003   3.9061665685765634E-003   3.8545879447958176E-003   3.8060779443282455E-003   3.7606657313439817E-003   3.7183785994484020E-003   3.6792419549740996E-003   3.6432793050368284E-003   3.6105122738112061E-003   3.5809607647221964E-003   3.5546433869012017E-003   3.5315776930688325E-003   3.5117791653876407E-003   3.4952600761832264E-003   3.4820305640447802E-003   3.4720993445497839E-003   3.4654732768322205E-003   3.4621580519389461E-003   1.4625513218349151E-002   1.4622154991361103E-002   1.4615443117316107E-002   1.4605383461122501E-002   1.4591983021597477E-002   1.4575250670343376E-002   1.4555196686064531E-002   1.4531833518405479E-002   1.4505176941912445E-002   1.4475244833292766E-002   1.4442056087924815E-002   1.4405630872009745E-002   1.4365991082898155E-002   1.4323160523138201E-002   1.4277164918800822E-002   1.4228031907084104E-002   1.4175791020488937E-002   1.4120473667093902E-002   1.4062113113480601E-002   1.4000744460308079E-002   1.3936404627921117E-002   1.3869132324241806E-002   1.3798968030870107E-002   1.3725953971361893E-002   1.3650134089609800E-002   1.3571554020182064E-002   1.3490261063074716E-002   1.3406304154529924E-002   1.3319733834673997E-002   1.3230602222474075E-002   1.3138962976421920E-002   1.3044871271153502E-002   1.2948383754482373E-002   1.2849558522468718E-002   1.2748455075736631E-002   1.2645134291158877E-002   1.2539658378124319E-002   1.2432090846995203E-002   1.2322496466888544E-002   1.2210941227610239E-002   1.2097492300718493E-002   1.1982217997648426E-002   1.1865187729862947E-002   1.1746471965923599E-002   1.1626142188800093E-002   1.1504270855016152E-002   1.1380931347134970E-002   1.1256197934274237E-002   1.1130145722663354E-002   1.1002850613378634E-002   1.0874389256506578E-002   1.0744839003042739E-002   1.0614277860418520E-002   1.0482784444352133E-002   1.0350437931772594E-002   1.0217318013524379E-002   1.0083504845187330E-002   9.9490790008741614E-003   9.8141214224994333E-003   9.6787133724894336E-003   9.5429363848023030E-003   9.4068722144717287E-003   9.2706027904341515E-003   9.1342101648801410E-003   8.9977764634652235E-003   8.8613838376576382E-003   8.7251144139197379E-003   8.5890502433464133E-003   8.4532732558524337E-003   8.3178652056614122E-003   8.1829076273592649E-003   8.0484817830164673E-003   7.9146686148164891E-003   7.7815486964872560E-003   7.6492021837793328E-003   7.5177087679269977E-003   7.3871476249761647E-003   7.2575973719436471E-003   7.1291360148511285E-003   7.0018409057890640E-003   6.8757886938529411E-003   6.7510552808784374E-003   6.6277157733716230E-003   6.5058444395707238E-003   6.3855146621970005E-003   6.2667988986202516E-003   6.1497686302187105E-003   6.0344943278511642E-003   5.9210454003496837E-003   5.8094901616792261E-003   5.6998957809832884E-003   5.5923282501270377E-003   5.4868523372639255E-003   5.3835315522929306E-003   5.2824281060063205E-003   5.1836028734090489E-003   5.0871153577498052E-003   4.9930236514056370E-003   4.9013844061800149E-003   4.8122527933089909E-003   4.7256824739189407E-003   4.6417255651735045E-003   4.5604326081578883E-003   4.4818525386855768E-003   4.4060326566693342E-003   4.3330185974445046E-003   4.2628543039187061E-003   4.1955820007226752E-003   4.1312421675353539E-003   4.0698735150739296E-003   4.0115129609995526E-003   3.9561956078627003E-003   3.9039547211248138E-003   3.8548217095092929E-003   3.8088261050903127E-003   3.7659955451805893E-003   3.7263557563965155E-003   3.6899305401990046E-003   3.6567417951773318E-003   3.6268096861895582E-003   3.6001531099552619E-003   3.5767899420742766E-003   3.5567359579083413E-003   3.5400036067018137E-003   3.5266031670768139E-003   3.5165435109844601E-003   3.5098316368624705E-003   3.5064734099108374E-003   1.4801831958936917E-002   1.4798432768195702E-002   1.4791639157066716E-002   1.4781457157672206E-002   1.4767893902589257E-002   1.4750958412373061E-002   1.4730661100129105E-002   1.4707014584111278E-002   1.4680034918726159E-002   1.4649740291111435E-002   1.4616149869915107E-002   1.4579284071466914E-002   1.4539165054217706E-002   1.4495816901374581E-002   1.4449265643037723E-002   1.4399539245154247E-002   1.4346667589770101E-002   1.4290682459034976E-002   1.4231617513632222E-002   1.4169508276140053E-002   1.4104392101742191E-002   1.4036308165767175E-002   1.3965297429512358E-002   1.3891402623356974E-002   1.3814668214833903E-002   1.3735140386458289E-002   1.3652867004386726E-002   1.3567897589543021E-002   1.3480283290615125E-002   1.3390076848363575E-002   1.3297332568751652E-002   1.3202106284863513E-002   1.3104455328202813E-002   1.3004438489502945E-002   1.2902115987168394E-002   1.2797549426901700E-002   1.2690801768917237E-002   1.2581937285554401E-002   1.2471021524766368E-002   1.2358121271839217E-002   1.2243304505155539E-002   1.2126640359556240E-002   1.2008199081517235E-002   1.1888051987671566E-002   1.1766271423633512E-002   1.1642930716264988E-002   1.1518104134832119E-002   1.1391866840367249E-002   1.1264294846062839E-002   1.1135464967654995E-002   1.1005454777986701E-002   1.0874342561266459E-002   1.0742207265050652E-002   1.0609128452699013E-002   1.0475186256049318E-002   1.0340461325921479E-002   1.0205034785999545E-002   1.0068988180416294E-002   9.9324034279950624E-003   9.7953627714254810E-003   9.6579487265165409E-003   9.5202440364735019E-003   9.3823316165730919E-003   9.2442945089615813E-003   9.1062158309551111E-003   8.9681787233839294E-003   8.8302663035924878E-003   8.6925616132840777E-003   8.5551475686235223E-003   8.4181069120037588E-003   8.2815221594929322E-003   8.1454755541351259E-003   8.0100490138415859E-003   7.8753240839886385E-003   7.7413818873831725E-003   7.6083030747254032E-003   7.4761677790264186E-003   7.3450555616772495E-003   7.2150453723398289E-003   7.0862154937759436E-003   6.9586434996358193E-003   6.8324062053522205E-003   6.7075796236770180E-003   6.5842389161012427E-003   6.4624583525108303E-003   6.3423112580734686E-003   6.2238699807731501E-003   6.1072058344470437E-003   5.9923890684016046E-003   5.8794888149369118E-003   5.7685730547624992E-003   5.6597085709408912E-003   5.5529609128355528E-003   5.4483943529463896E-003   5.3460718503362537E-003   5.2460550120177196E-003   5.1484040546059540E-003   5.0531777715734638E-003   4.9604334913892489E-003   4.8702270493769240E-003   4.7826127502079430E-003   4.6976433356576974E-003   4.6153699533542092E-003   4.5358421251437409E-003   4.4591077167016047E-003   4.3852129103483239E-003   4.3142021742342829E-003   4.2461182379930351E-003   4.1810020641865897E-003   4.1188928260207369E-003   4.0598278810725086E-003   4.0038427502153695E-003   3.9509710947404075E-003   3.9012446968583747E-003   3.8546934386309295E-003   3.8113452858644647E-003   3.7712262683896602E-003   3.7343604700792454E-003   3.7007700486562101E-003   3.6704754213476853E-003   3.6434957558454939E-003   3.6198492399144300E-003   3.5995519275555665E-003   3.5826164373526925E-003   3.5690531823231453E-003   3.5588711828370423E-003   3.5520775717958752E-003   3.5486783810090294E-003   1.4969232712327307E-002   1.4965794622109452E-002   1.4958923394830403E-002   1.4948625222403589E-002   1.4934907365354633E-002   1.4917778986365926E-002   1.4897250625751424E-002   1.4873335062799420E-002   1.4846048618535113E-002   1.4815409777027222E-002   1.4781437965341704E-002   1.4744153839318708E-002   1.4703579803787004E-002   1.4659740209120420E-002   1.4612661375206781E-002   1.4562371577875988E-002   1.4508901032444288E-002   1.4452281875636408E-002   1.4392548145101602E-002   1.4329735756858364E-002   1.4263882489197521E-002   1.4195027951087624E-002   1.4123213566714865E-002   1.4048482542540208E-002   1.3970879847989615E-002   1.3890452182129365E-002   1.3807247948919188E-002   1.3721317227473717E-002   1.3632711739958836E-002   1.3541484821679495E-002   1.3447691388746130E-002   1.3351387904400935E-002   1.3252632344641802E-002   1.3151484163848370E-002   1.3048004257854129E-002   1.2942254928741959E-002   1.2834299844781960E-002   1.2724204004373019E-002   1.2612033696319414E-002   1.2497856457210021E-002   1.2381741035254634E-002   1.2263757344434967E-002   1.2143976424894121E-002   1.2022470399644103E-002   1.1899312429861308E-002   1.1774576673164061E-002   1.1648338235592748E-002   1.1520673130580750E-002   1.1391658228310508E-002   1.1261371213671434E-002   1.1129890536519860E-002   1.0997295366415250E-002   1.0863665543297207E-002   1.0729081530508888E-002   1.0593624366140308E-002   1.0457375613756037E-002   1.0320417313285035E-002   1.0182831932657121E-002   1.0044702316938381E-002   9.9061116384854264E-003   9.7671433485156112E-003   9.6278811236243100E-003   9.4884088195490712E-003   9.3488104172230468E-003   9.2091699732375631E-003   9.0695715707893310E-003   8.9300992667125101E-003   8.7908370420270443E-003   8.6518687517815329E-003   8.5132780735150265E-003   8.3751484576556345E-003   8.2375630770010061E-003   8.1006047768202166E-003   7.9643560242636108E-003   7.8288988596565967E-003   7.6943148472860406E-003   7.5606850237321249E-003   7.4280898541533857E-003   7.2966091767758534E-003   7.1663221620968665E-003   7.0373072596659481E-003   6.9096421548895115E-003   6.7834037170340922E-003   6.6586679608027222E-003   6.5355099904644554E-003   6.4140039660129378E-003   6.2942230455695358E-003   6.1762393554763428E-003   6.0601239329198253E-003   5.9459466942474726E-003   5.8337763857009284E-003   5.7236805458078799E-003   5.6157254618440788E-003   5.5099761323256224E-003   5.4064962267346972E-003   5.3053480455697022E-003   5.2065924863237689E-003   5.1102890014132762E-003   5.0164955686663737E-003   4.9252686507090526E-003   4.8366631629863654E-003   4.7507324414636509E-003   4.6675282083762926E-003   4.5871005423335220E-003   4.5094978478749104E-003   4.4347668238252091E-003   4.3629524392988506E-003   4.2940979012184854E-003   4.2282446332616574E-003   4.1654322455758619E-003   4.1056985146768477E-003   4.0490793577120932E-003   3.9956088127863221E-003   3.9453190151172990E-003   3.8982401813176804E-003   3.8544005864675768E-003   3.8138265511665215E-003   3.7765424251010038E-003   3.7425706134593950E-003   3.7119317717922429E-003   3.6846453275531377E-003   3.6607297645755987E-003   3.6402014040944897E-003   3.6230730250422782E-003   3.6093551679807212E-003   3.5990569956078633E-003   3.5921857682669200E-003   3.5887476780875338E-003   1.5127614513506082E-002   1.5124139612842868E-002   1.5117194939127110E-002   1.5106786836919461E-002   1.5092922688206833E-002   1.5075611790600907E-002   1.5054864805396750E-002   1.5030694664212252E-002   1.5003117941420063E-002   1.4972153402641575E-002   1.4937820721703021E-002   1.4900140779514959E-002   1.4859136215255253E-002   1.4814831631631886E-002   1.4767253622062215E-002   1.4716430756297916E-002   1.4662393565638365E-002   1.4605174521094333E-002   1.4544808015225508E-002   1.4481330342932308E-002   1.4414779673493583E-002   1.4345196035071783E-002   1.4272621282499731E-002   1.4197099079061859E-002   1.4118674863145997E-002   1.4037395826481114E-002   1.3953310881372638E-002   1.3866470633110972E-002   1.3776927348058798E-002   1.3684734924097830E-002   1.3589948854511924E-002   1.3492626197351809E-002   1.3392825540379349E-002   1.3290606963807794E-002   1.3186032006686110E-002   1.3079163627063517E-002   1.2970066166279826E-002   1.2858805308475385E-002   1.2745448040931251E-002   1.2630062615506477E-002   1.2512718504751275E-002   1.2393486361770512E-002   1.2272437977629003E-002   1.2149646236975231E-002   1.2025185074779787E-002   1.1899129431851452E-002   1.1771555209370010E-002   1.1642539222690595E-002   1.1512159156728374E-002   1.1380493516692736E-002   1.1247621582973266E-002   1.1113623362301539E-002   1.0978579538999222E-002   1.0842571428457570E-002   1.0705680924945671E-002   1.0567990456119225E-002   1.0429582929754183E-002   1.0290541686400978E-002   1.0150950447573942E-002   1.0010893266659049E-002   9.8704544767059255E-003   9.7297186417955872E-003   9.5887705035848370E-003   9.4476949322978010E-003   9.3065768750505984E-003   9.1655013039525779E-003   9.0245531655409467E-003   8.8838173305724466E-003   8.7433785409196524E-003   8.6033213596976021E-003   8.4637301212284743E-003   8.3246888775849043E-003   8.1862813512346977E-003   8.0485908822838653E-003   7.9117003792686796E-003   7.7756922682180318E-003   7.6406484453595130E-003   7.5066502241500077E-003   7.3737782906205529E-003   7.2421126506858335E-003   7.1117325849232860E-003   6.9827165977930095E-003   6.8551423757583219E-003   6.7290867324891201E-003   6.6046255705936308E-003   6.4818338294079791E-003   6.3607854459507840E-003   6.2415533024380021E-003   6.1242091921333841E-003   6.0088237663499522E-003   5.8954664991021644E-003   5.7842056409751486E-003   5.6751081802104697E-003   5.5682398009977707E-003   5.4636648432964119E-003   5.3614462672569030E-003   5.2616456096878372E-003   5.1643229530698165E-003   5.0695368834097476E-003   4.9773444590433535E-003   4.8878011743126448E-003   4.8009609259316577E-003   4.7168759809166905E-003   4.6355969443159784E-003   4.5571727283064689E-003   4.4816505248236882E-003   4.4090757723668217E-003   4.3394921339229287E-003   4.2729414647293407E-003   4.2094637918226874E-003   4.1490972863926778E-003   4.0918782420051869E-003   4.0378410508271068E-003   3.9870181855715670E-003   3.9394401755175057E-003   3.8951355923630415E-003   3.8541310277679375E-003   3.8164510856802392E-003   3.7821184047144296E-003   3.7511538660477406E-003   3.7235771432062026E-003   3.6994070020564540E-003   3.6786600167287853E-003   3.6613491191953562E-003   3.6474849704904999E-003   3.6370768682556509E-003   3.6301321945577669E-003   3.6266572938861708E-003   1.5276881836726597E-002   1.5273372237914584E-002   1.5266358333940633E-002   1.5255846614024127E-002   1.5241844575510477E-002   1.5224361643559114E-002   1.5203408593295609E-002   1.5178998500508967E-002   1.5151148179208818E-002   1.5119876662068266E-002   1.5085203854692031E-002   1.5047150851699387E-002   1.5005740511805810E-002   1.4960997676844889E-002   1.4912949196456915E-002   1.4861623919702915E-002   1.4807052672932364E-002   1.4749268243791747E-002   1.4688305361612697E-002   1.4624200671566889E-002   1.4556992719945483E-002   1.4486721922347900E-002   1.4413430546105666E-002   1.4337162678880411E-002   1.4257964206564444E-002   1.4175882781325422E-002   1.4090967796130172E-002   1.4003270351821251E-002   1.3912843228957250E-002   1.3819740852528684E-002   1.3724019262273290E-002   1.3625736077128581E-002   1.3524950459059659E-002   1.3421723080797809E-002   1.3316116085191898E-002   1.3208193050821104E-002   1.3098018951157975E-002   1.2985660117238451E-002   1.2871184196188712E-002   1.2754660111244542E-002   1.2636158019650512E-002   1.2515749271076793E-002   1.2393506362947337E-002   1.2269502898545004E-002   1.2143813541996284E-002   1.2016513971872755E-002   1.1887680838748582E-002   1.1757391714952992E-002   1.1625725051293334E-002   1.1492760127517765E-002   1.1358577006281789E-002   1.1223256482449151E-002   1.1086880037856739E-002   1.0949529788522760E-002   1.0811288438690503E-002   1.0672239227255326E-002   1.0532465881889636E-002   1.0392052564309140E-002   1.0251083823257318E-002   1.0109644540943902E-002   9.9678198834576015E-003   9.8256952485805127E-003   9.6833562152640051E-003   9.5408884910848091E-003   9.3983778612287128E-003   9.2559101369888430E-003   9.1135711037802075E-003   8.9714464689492901E-003   8.8296218112830088E-003   8.6881825291550002E-003   8.5472137877053989E-003   8.4068004706275290E-003   8.2670271250267630E-003   8.1279779137736069E-003   7.9897365635928086E-003   7.8523863145500833E-003   7.7160098696131690E-003   7.5806893463029323E-003   7.4465062247994485E-003   7.3135413010694539E-003   7.1818746371362374E-003   7.0515855138487127E-003   6.9227523802333768E-003   6.7954528104440526E-003   6.6697634535861638E-003   6.5457599895963892E-003   6.4235170809779918E-003   6.3031083327539650E-003   6.1846062408977831E-003   6.0680821562033582E-003   5.9536062350739605E-003   5.8412474011491911E-003   5.7310733016178728E-003   5.6231502668876165E-003   5.5175432717455841E-003   5.4143158930516633E-003   5.3135302755719371E-003   5.2152470898715608E-003   5.1195254998072093E-003   5.0264231234441736E-003   4.9359960005475323E-003   4.8482985562228187E-003   4.7633835710282901E-003   4.6813021456622583E-003   4.6021036734419374E-003   4.5258358061549542E-003   4.4525444299587935E-003   4.3822736323632094E-003   4.3150656804789023E-003   4.2509609911499102E-003   4.1899981084180804E-003   4.1322136792659725E-003   4.0776424327477190E-003   4.0263171555853239E-003   3.9782686758569885E-003   3.9335258402883877E-003   3.8921155007516917E-003   3.8540624975409443E-003   3.8193896903320201E-003   3.7881181730076152E-003   3.7602678518338095E-003   3.7358577589974296E-003   3.7149047088113063E-003   3.6974217767994366E-003   3.6834197382793477E-003   3.6729080183631191E-003   3.6658941144148693E-003   3.6623845155885348E-003   1.5416944653082743E-002   1.5413402490531580E-002   1.5406323616049544E-002   1.5395714655773829E-002   1.5381583215376748E-002   1.5363938840425639E-002   1.5342792413200468E-002   1.5318157144457722E-002   1.5290050074570294E-002   1.5258490486832477E-002   1.5223498506123589E-002   1.5185095426115347E-002   1.5143304313434136E-002   1.5098150231820484E-002   1.5049660275120003E-002   1.4997863549910617E-002   1.4942791162691593E-002   1.4884476197889018E-002   1.4822953697119723E-002   1.4758260641595689E-002   1.4690435923306211E-002   1.4619520328083557E-002   1.4545556504725776E-002   1.4468588944050120E-002   1.4388663947586866E-002   1.4305829603056819E-002   1.4220135751803253E-002   1.4131633961932066E-002   1.4040377493610756E-002   1.3946421269856790E-002   1.3849821841164789E-002   1.3750637351885420E-002   1.3648927505666597E-002   1.3544753527997777E-002   1.3438178130937561E-002   1.3329265472818985E-002   1.3218081122631120E-002   1.3104692016926323E-002   1.2989166422499809E-002   1.2871573892641763E-002   1.2751985227022256E-002   1.2630472427662354E-002   1.2507108656588106E-002   1.2381968190732229E-002   1.2255126377467340E-002   1.2126659590080135E-002   1.1996645178808385E-002   1.1865161429210958E-002   1.1732287509288453E-002   1.1598103426085082E-002   1.1462689975289486E-002   1.1326128693118720E-002   1.1188501807829876E-002   1.1049892188487120E-002   1.0910383296543619E-002   1.0770059135960297E-002   1.0629004199906256E-002   1.0487303423694361E-002   1.0345042129979137E-002   1.0202305979868209E-002   1.0059180920538369E-002   9.9157531329708004E-003   9.7721089804115591E-003   9.6283349568847820E-003   9.4845176344904580E-003   9.3407436110256176E-003   9.1970994584650995E-003   9.0536716708437548E-003   8.9105466114276499E-003   8.7678104614569707E-003   8.6255491679131657E-003   8.4838483913492052E-003   8.3427934554633487E-003   8.2024692948461930E-003   8.0629604028689683E-003   7.9243507836665589E-003   7.7867238982829851E-003   7.6501626160449532E-003   7.5147491653110021E-003   7.3805650821182345E-003   7.2476911623936824E-003   7.1162074122764762E-003   6.9861930015403806E-003   6.8577262137535511E-003   6.7308844009274504E-003   6.6057439345475755E-003   6.4823801640077894E-003   6.3608673643285596E-003   6.2412786989211322E-003   6.1236861687873345E-003   6.0081605744468081E-003   5.8947714688319941E-003   5.7835871183531951E-003   5.6746744607223953E-003   5.5680990633155403E-003   5.4639250857732857E-003   5.3622152392752143E-003   5.2630307503214457E-003   5.1664313214868085E-003   5.0724750978521638E-003   4.9812186293248517E-003   4.8927168397107090E-003   4.8070229882005155E-003   4.7241886439334246E-003   4.6442636473855714E-003   4.5672960867039203E-003   4.4933322633843309E-003   4.4224166680916221E-003   4.3545919499573538E-003   4.2898988939625848E-003   4.2283763935829777E-003   4.1700614287747961E-003   4.1149890414463597E-003   4.0631923164808348E-003   4.0147023592392861E-003   3.9695482781150204E-003   3.9277571651682441E-003   3.8893540854020303E-003   3.8543621044525578E-003   3.8228025169523283E-003   3.7946954469125216E-003   3.7700601781956999E-003   3.7489137509213455E-003   3.7312693760521709E-003   3.7171379356167877E-003   3.7065289753824837E-003   3.6994501008542624E-003   3.6959079383217519E-003   1.5547718484898221E-002   1.5544145913592433E-002   1.5537006369400030E-002   1.5526306606957085E-002   1.5512054333792102E-002   1.5494259208090999E-002   1.5472932211989532E-002   1.5448086683046203E-002   1.5419739873112848E-002   1.5387911301192880E-002   1.5352621296083391E-002   1.5313891339165275E-002   1.5271744689024258E-002   1.5226206619387339E-002   1.5177304447664186E-002   1.5125067526200797E-002   1.5069527219508494E-002   1.5010716889561904E-002   1.4948671872488384E-002   1.4883429457424602E-002   1.4815028865772240E-002   1.4743511223089589E-002   1.4668919539815861E-002   1.4591298678230502E-002   1.4510695332204171E-002   1.4427157992315198E-002   1.4340736922041186E-002   1.4251484122598468E-002   1.4159453304733893E-002   1.4064699854479223E-002   1.3967280799738191E-002   1.3867254776176119E-002   1.3764681991705663E-002   1.3659624189957587E-002   1.3552144611652994E-002   1.3442307960217448E-002   1.3330180356698362E-002   1.3215829305789295E-002   1.3099323651059536E-002   1.2980733535037592E-002   1.2860130356933175E-002   1.2737586728380157E-002   1.2613176431104045E-002   1.2486974371167692E-002   1.2359056534682555E-002   1.2229499940917765E-002   1.2098382598266122E-002   1.1965783452703993E-002   1.1831782345482711E-002   1.1696459961460626E-002   1.1559897780677397E-002   1.1422178032312047E-002   1.1283383639778211E-002   1.1143598176601710E-002   1.1002905812218744E-002   1.0861391261627162E-002   1.0719139736295180E-002   1.0576236891115837E-002   1.0432768772838247E-002   1.0288821769799811E-002   1.0144482557329360E-002   9.9998380480825211E-003   9.8549753384418182E-003   9.7099816559939878E-003   9.5649443068090700E-003   9.4199506242323844E-003   9.2750879145631487E-003   9.1304434053753603E-003   8.9861041932032398E-003   8.8421571895565265E-003   8.6986890718165066E-003   8.5557862262520129E-003   8.4135347011855960E-003   8.2720201504710156E-003   8.1313277862424954E-003   7.9915423228287680E-003   7.8527479306336329E-003   7.7150281818974542E-003   7.5784660013189509E-003   7.4431436171793486E-003   7.3091425099142127E-003   7.1765433646819587E-003   7.0454260215727094E-003   6.9158694282526467E-003   6.7879515913953636E-003   6.6617495318820330E-003   6.5373392340853098E-003   6.4147956058883127E-003   6.2941924274097782E-003   6.1756023119304282E-003   6.0590966568616067E-003   5.9447456060030546E-003   5.8326180028589747E-003   5.7227813506858793E-003   5.6153017728775012E-003   5.5102439710550677E-003   5.4076711866537230E-003   5.3076451629638921E-003   5.2102261083019352E-003   5.1154726578249154E-003   5.0234418403513059E-003   4.9341890405101285E-003   4.8477679705211107E-003   4.7642306305029081E-003   4.6836272843434057E-003   4.6060064230287745E-003   4.5314147394407422E-003   4.4598970969977891E-003   4.3914965053111765E-003   4.3262540903243885E-003   4.2642090731400684E-003   4.2053987431241446E-003   4.1498584365713409E-003   4.0976215149620132E-003   4.0487193435645996E-003   4.0031812736330830E-003   3.9610346236227389E-003   3.9223046665695094E-003   3.8870146616104551E-003   3.8551860894959766E-003   3.8268392796915740E-003   3.8019937507032253E-003   3.7806667547416462E-003   3.7628716288743980E-003   3.7486193557958458E-003   3.7379195933124887E-003   3.7307800491457321E-003   3.7272074778330611E-003   1.5669124456738626E-002   1.5665523651032021E-002   1.5658327776185255E-002   1.5647543706866496E-002   1.5633179245591045E-002   1.5615244155042007E-002   1.5593749510968591E-002   1.5568708768051498E-002   1.5540139375498696E-002   1.5508061071518031E-002   1.5472494375373569E-002   1.5433460941325805E-002   1.5390984207940051E-002   1.5345089641908838E-002   1.5295804771732424E-002   1.5243159172853127E-002   1.5187184453763103E-002   1.5127914231647277E-002   1.5065384116020875E-002   1.4999631684445403E-002   1.4930696459911186E-002   1.4858619888764912E-002   1.4783445310730281E-002   1.4705217939547599E-002   1.4623984827429215E-002   1.4539794844020570E-002   1.4452698640433526E-002   1.4362748623165555E-002   1.4269998919594906E-002   1.4174505345624810E-002   1.4076325373102438E-002   1.3975518093422179E-002   1.3872144182958901E-002   1.3766265864722071E-002   1.3657946874231330E-002   1.3547252414711997E-002   1.3434249125930942E-002   1.3319005036180720E-002   1.3201589526006308E-002   1.3082073284889473E-002   1.2960528267593696E-002   1.2837027652852495E-002   1.2711645796772142E-002   1.2584458190386061E-002   1.2455541411706073E-002   1.2324973082209423E-002   1.2192831816045968E-002   1.2059197178539593E-002   1.1924149631837133E-002   1.1787770490557958E-002   1.1650141872595610E-002   1.1511346645748655E-002   1.1371468384409555E-002   1.1230591312168692E-002   1.1088800255727255E-002   1.0946180592769722E-002   1.0802818199405262E-002   1.0658799398969049E-002   1.0514210911267918E-002   1.0369139797905408E-002   1.0223673412456363E-002   1.0077899345892816E-002   9.9319053744062191E-003   9.7857794069820953E-003   9.6396094323661363E-003   9.4934834649763600E-003   9.3474894935501596E-003   9.2017154269735113E-003   9.0562490412294319E-003   8.9111779284926640E-003   8.7665894400840716E-003   8.6225706402141833E-003   8.4792082465517671E-003   8.3365885836360204E-003   8.1947975271260964E-003   8.0539204551364901E-003   7.9140421932143434E-003   7.7752469670699376E-003   7.6376183487372185E-003   7.5012392075461953E-003   7.3661916610152089E-003   7.2325570231010494E-003   7.1004157575109417E-003   6.9698474274382249E-003   6.8409306490778699E-003   6.7137430423931665E-003   6.5883611867547653E-003   6.4648605717443630E-003   6.3433155547401587E-003   6.2237993130986324E-003   6.1063838032733853E-003   5.9911397136198641E-003   5.8781364242102840E-003   5.7674419656452147E-003   5.6591229743822025E-003   5.5532446565211557E-003   5.4498707458251472E-003   5.3490634663453385E-003   5.2508834936321191E-003   5.1553899200929010E-003   5.0626402159110184E-003   4.9726901990730932E-003   4.8855939953243444E-003   4.8014040119815915E-003   4.7201708999967118E-003   4.6419435284773547E-003   4.5667689508003262E-003   4.4946923794597082E-003   4.4257571548381724E-003   4.3600047234025885E-003   4.2974746077188986E-003   4.2382043857054352E-003   4.1822296664821290E-003   4.1295840677019191E-003   4.0802991973344915E-003   4.0344046315197168E-003   3.9919278980048989E-003   3.9528944640496722E-003   3.9173277678524743E-003   3.8852494639450841E-003   3.8566800713226712E-003   3.8316393285114936E-003   3.8101446841866671E-003   3.7922095938704992E-003   3.7778451324773088E-003   3.7670610631807544E-003   3.7598651883391510E-003   3.7562643826375419E-003   1.5781089343134602E-002   1.5777462495293992E-002   1.5770214664382776E-002   1.5759352836507312E-002   1.5744884901653267E-002   1.5726820720141532E-002   1.5705171452769395E-002   1.5679950663330056E-002   1.5651175983511734E-002   1.5618867354090904E-002   1.5583045470080048E-002   1.5543732146118705E-002   1.5500950985918527E-002   1.5454727634684695E-002   1.5405089813734008E-002   1.5352067308169626E-002   1.5295691947139756E-002   1.5235997586314776E-002   1.5173020086100775E-002   1.5106797289478169E-002   1.5037368999793688E-002   1.4964776954887515E-002   1.4889064804736840E-002   1.4810278079835149E-002   1.4728464169500355E-002   1.4643672287586229E-002   1.4555953446982017E-002   1.4465360425004070E-002   1.4371947734036938E-002   1.4275771587601627E-002   1.4176889865553544E-002   1.4075362080262332E-002   1.3971249339136738E-002   1.3864614309951118E-002   1.3755521179273367E-002   1.3644035618943007E-002   1.3530224739475016E-002   1.3414157056667042E-002   1.3295902445019658E-002   1.3175532097588705E-002   1.3053118483310033E-002   1.2928735301858119E-002   1.2802457441157544E-002   1.2674360929407102E-002   1.2544522892889598E-002   1.2413021504704136E-002   1.2279935943896814E-002   1.2145346340114771E-002   1.2009333732262983E-002   1.1871980015890460E-002   1.1733367892908853E-002   1.1593580826983668E-002   1.1452702985254970E-002   1.1310819196015953E-002   1.1168014891232314E-002   1.1024376057990670E-002   1.0879989186398958E-002   1.0734941217006494E-002   1.0589319488770732E-002   1.0443211685886411E-002   1.0296705785816179E-002   1.0149890005465206E-002   1.0002852748916047E-002   9.8556825530698861E-003   9.7084680351322422E-003   9.5612978392781989E-003   9.4142605827811643E-003   9.2674448022807693E-003   9.1209389023914414E-003   8.9748310993136918E-003   8.8292093713077946E-003   8.6841614017213603E-003   8.5397745301517003E-003   8.3961356970425616E-003   8.2533313922768803E-003   8.1114476026833832E-003   7.9705697617332011E-003   7.8307826949774451E-003   7.6921705724878608E-003   7.5548168559048667E-003   7.4188042478587901E-003   7.2842146446409073E-003   7.1511290831352270E-003   7.0196276955655224E-003   6.8897896586249674E-003   6.7616931472679886E-003   6.6354152860811921E-003   6.5110321048839903E-003   6.3886184905584675E-003   6.2682481433354587E-003   6.1499935315440513E-003   6.0339258483546321E-003   5.9201149697908628E-003   5.8086294084508661E-003   5.6995362785693393E-003   5.5929012488433461E-003   5.4887885081380816E-003   5.3872607225518843E-003   5.2883790007394182E-003   5.1922028538374798E-003   5.0987901635038413E-003   5.0081971411128356E-003   4.9204783007308350E-003   4.8356864184521675E-003   4.7538725083473010E-003   4.6750857836354021E-003   4.5993736331965129E-003   4.5267815883601736E-003   4.4573532988646525E-003   4.3911305020402081E-003   4.3281530018708381E-003   4.2684586411131376E-003   4.2120832800474073E-003   4.1590607744051988E-003   4.1094229535842408E-003   4.0631996021776584E-003   4.0204184421362976E-003   3.9811051180498325E-003   3.9452832340920452E-003   3.9129746047025238E-003   3.8841999248870329E-003   3.8589791353418335E-003   3.8373298681826928E-003   3.8192656864945440E-003   3.8047977517308706E-003   3.7939359238375325E-003   3.7866880929201541E-003   3.7830612450662215E-003   1.5883545612539685E-002   1.5879894931302818E-002   1.5872599551793654E-002   1.5861666562289933E-002   1.5847103933672946E-002   1.5828921614798874E-002   1.5807130845634454E-002   1.5781745289106364E-002   1.5752782744367533E-002   1.5720263338587115E-002   1.5684207927414096E-002   1.5644638472390948E-002   1.5601578727922449E-002   1.5555054503703869E-002   1.5505093697334327E-002   1.5451726283876588E-002   1.5394984296733916E-002   1.5334901809015533E-002   1.5271514909859674E-002   1.5204861686417659E-002   1.5134982197237634E-002   1.5061918449571055E-002   1.4985714372416137E-002   1.4906415792048766E-002   1.4824070401072975E-002   1.4738727732333867E-002   1.4650439126252301E-002   1.4559257702316752E-002   1.4465238324299523E-002   1.4368437568786752E-002   1.4268913689725604E-002   1.4166726584265155E-002   1.4061937755552256E-002   1.3954610275828450E-002   1.3844808748384729E-002   1.3732599267770484E-002   1.3618049382277564E-002   1.3501228048827585E-002   1.3382205595411312E-002   1.3261053676710266E-002   1.3137845230413003E-002   1.3012654435279547E-002   1.2885556662673769E-002   1.2756628436216499E-002   1.2625947379278857E-002   1.2493592175811974E-002   1.2359642514223834E-002   1.2224179047331363E-002   1.2087283338550525E-002   1.1949037813524188E-002   1.1809525714189306E-002   1.1668831041428213E-002   1.1527038513049703E-002   1.1384233504779462E-002   1.1240502004501135E-002   1.1095930557355582E-002   1.0950606214888664E-002   1.0804616482071344E-002   1.0658049264542779E-002   1.0510992816550574E-002   1.0363535686169989E-002   1.0215766663654549E-002   1.0067774726361695E-002   9.9196489867867943E-003   9.7714786374545060E-003   9.6233528978667132E-003   9.4753609605050249E-003   9.3275919381443639E-003   9.1801348076998163E-003   9.0330783596709111E-003   8.8865111421362192E-003   8.7405214093586731E-003   8.5951970669526645E-003   8.4506256196640456E-003   8.3068941193947532E-003   8.1640891113444469E-003   8.0222965824879727E-003   7.8816019102966040E-003   7.7420898104355873E-003   7.6038442858507860E-003   7.4669485769787158E-003   7.3314851097276146E-003   7.1975354486600307E-003   7.0651802446060896E-003   6.9344991884406626E-003   6.8055709612570292E-003   6.6784731892733373E-003   6.5532823937183848E-003   6.4300739474755508E-003   6.3089220287694259E-003   6.1898995753575936E-003   6.0730782423076834E-003   5.9585283559511204E-003   5.8463188761356533E-003   5.7365173482936405E-003   5.6291898688048680E-003   5.5244010398582122E-003   5.4222139345308784E-003   5.3226900554406154E-003   5.2258893000774465E-003   5.1318699217016706E-003   5.0406884981554767E-003   4.9523998916747303E-003   4.8670572234809639E-003   4.7847118320898385E-003   4.7054132516935465E-003   4.6292091746936159E-003   4.5561454270977575E-003   4.4862659376025404E-003   4.4196127144268682E-003   4.3562258152892719E-003   4.2961433273059901E-003   4.2394013402693442E-003   4.1860339270088920E-003   4.1360731205108414E-003   4.0895488963618720E-003   4.0464891518149360E-003   4.0069196969053644E-003   3.9708642856902121E-003   3.9383448797818965E-003   3.9093823351021295E-003   3.8839967786147289E-003   3.8622060093889132E-003   3.8440236905483149E-003   3.8294610619459268E-003   3.8185280724086779E-003   3.8112326929190532E-003   3.8075820116890702E-003   1.5976431468384678E-002   1.5972759177766527E-002   1.5965420686986698E-002   1.5954423177668042E-002   1.5939774693959907E-002   1.5921485265623869E-002   1.5899566203857018E-002   1.5874031261895238E-002   1.5844898391344953E-002   1.5812187887902951E-002   1.5775920754338757E-002   1.5736119084224010E-002   1.5692806770220447E-002   1.5646009768717328E-002   1.5595756138760963E-002   1.5542076027862284E-002   1.5485001654292008E-002   1.5424567286312252E-002   1.5360809224266414E-002   1.5293765773628509E-002   1.5223477225293491E-002   1.5149985830278045E-002   1.5073335772293639E-002   1.4993573143073591E-002   1.4910745912604051E-002   1.4824903900858555E-002   1.4736098747529291E-002   1.4644383880001888E-002   1.4549814481892354E-002   1.4452447458426443E-002   1.4352341403578994E-002   1.4249556562400290E-002   1.4144154796907560E-002   1.4036199546169970E-002   1.3925755791043437E-002   1.3812890011370094E-002   1.3697670147833463E-002   1.3580165561391966E-002   1.3460446989836505E-002   1.3338586505475869E-002   1.3214657473119507E-002   1.3088734502058164E-002   1.2960893407138463E-002   1.2831211155127809E-002   1.2699765827356491E-002   1.2566636562093669E-002   1.2431903517985399E-002   1.2295647816409960E-002   1.2157951497637098E-002   1.2018897471136325E-002   1.1878569461865551E-002   1.1737051965696965E-002   1.1594430192364780E-002   1.1450790018691370E-002   1.1306217934480528E-002   1.1160800991283748E-002   1.1014626749467321E-002   1.0867783225624178E-002   1.0720358840041411E-002   1.0572442362158485E-002   1.0424122858937235E-002   1.0275489638882682E-002   1.0126632200876284E-002   9.9776401775676510E-003   9.8286032836490816E-003   9.6796112604243534E-003   9.5307538223634788E-003   9.3821206023315742E-003   9.2338010989798935E-003   9.0858846213064393E-003   8.9384602355874337E-003   8.7916167118812366E-003   8.6454424698535759E-003   8.5000255268283254E-003   8.3554534424812588E-003   8.2118132689556894E-003   8.0691914955501737E-003   7.9276739992118761E-003   7.7873459903465281E-003   7.6482919634727198E-003   7.5105956447980848E-003   7.3743399434915147E-003   7.2396068989346862E-003   7.1064776343636726E-003   6.9750323055329244E-003   6.8453500544599921E-003   6.7175089588833725E-003   6.5915859883546313E-003   6.4676569557599872E-003   6.3457964714241644E-003   6.2260778998824151E-003   6.1085733132268671E-003   5.9933534502892849E-003   5.8804876700938313E-003   5.7700439149895311E-003   5.6620886643713175E-003   5.5566868988224383E-003   5.4539020576571673E-003   5.3537960027496556E-003   5.2564289793556318E-003   5.1618595813582857E-003   5.0701447134666178E-003   4.9813395606485011E-003   4.8954975484089003E-003   4.8126703183337116E-003   4.7329076888805166E-003   4.6562576311266479E-003   4.5827662357069698E-003   4.5124776878689987E-003   4.4454342369639188E-003   4.3816761749095323E-003   4.3212418070758263E-003   4.2641674336116875E-003   4.2104873223047790E-003   4.1602336926124250E-003   4.1134366909302833E-003   4.0701243771192885E-003   4.0303227068210212E-003   3.9940555732120298E-003   3.9613450700788921E-003   3.9322121993069503E-003   3.9066772574534725E-003   3.8847581956026889E-003   3.8664687673460318E-003   3.8518202835217119E-003   3.8408227743182977E-003   3.8334842834634730E-003   3.8298119928729113E-003   1.6059690886405020E-002   1.6055999223986817E-002   1.6048622086599851E-002   1.6037566739797948E-002   1.6022841293445889E-002   1.6004455850106014E-002   1.5982421784903833E-002   1.5956752932210883E-002   1.5927467379972415E-002   1.5894585576744946E-002   1.5858128655214410E-002   1.5818118829455052E-002   1.5774580113859904E-002   1.5727538598863111E-002   1.5677022486524139E-002   1.5623062078966243E-002   1.5565689760094314E-002   1.5504939975620802E-002   1.5440849210519358E-002   1.5373455969611149E-002   1.5302800751841761E-002   1.5228926024452638E-002   1.5151876201964287E-002   1.5071697612296153E-002   1.4988438475017740E-002   1.4902148867418030E-002   1.4812880696952690E-002   1.4720687667542809E-002   1.4625625248909258E-002   1.4527750641952830E-002   1.4427122743499721E-002   1.4323802112559181E-002   1.4217850931061704E-002   1.4109332969244770E-002   1.3998313543176100E-002   1.3884859479736722E-002   1.3769039072770772E-002   1.3650922043177471E-002   1.3530579496462303E-002   1.3408083880669941E-002   1.3283508940425182E-002   1.3156929676120865E-002   1.3028422293513142E-002   1.2898064163742173E-002   1.2765933769880333E-002   1.2632110667683327E-002   1.2496675428427362E-002   1.2359709598524782E-002   1.2221295645070851E-002   1.2081516908161144E-002   1.1940457550669303E-002   1.1798202506813793E-002   1.1654837431344267E-002   1.1510448648403226E-002   1.1365123098173141E-002   1.1218948285878022E-002   1.1072012227944600E-002   1.0924403400305926E-002   1.0776210683069720E-002   1.0627523309314546E-002   1.0478430809064868E-002   1.0329022957519016E-002   1.0179389718791759E-002   1.0029621193826985E-002   9.8798075640744581E-003   9.7300390390478234E-003   9.5804058003836762E-003   9.4309979487896267E-003   9.2819054486865463E-003   9.1332180746542535E-003   8.9850253576604505E-003   8.8374165297584323E-003   8.6904804721501389E-003   8.5443056596264388E-003   8.3989801096132355E-003   8.2545913263555593E-003   8.1112262512330197E-003   7.9689712072432972E-003   7.8279118496640543E-003   7.6881331127004460E-003   7.5497191595776392E-003   7.4127533291961645E-003   7.2773180904112389E-003   7.1434949875986975E-003   7.0113645945185932E-003   6.8810064641335045E-003   6.7524990819173014E-003   6.6259198172879397E-003   6.5013448772738291E-003   6.3788492613572334E-003   6.2585067147579443E-003   6.1403896851223716E-003   6.0245692779098969E-003   5.9111152148017265E-003   5.8000957887545668E-003   5.6915778266953265E-003   5.5856266453903070E-003   5.4823060144234548E-003   5.3816781159965466E-003   5.2838035089186608E-003   5.1887410902826669E-003   5.0965480612140124E-003   5.0072798901920068E-003   4.9209902830549268E-003   4.8377311454172456E-003   4.7575525561602827E-003   4.6805027330839577E-003   4.6066280064352982E-003   4.5359727880066592E-003   4.4685795473167200E-003   4.4044887822278223E-003   4.3437389978083774E-003   4.2863666786772114E-003   4.2324062715439759E-003   4.1818901588013824E-003   4.1348486442521204E-003   4.0913099281900678E-003   4.0513001027738249E-003   4.0148431813182839E-003   3.9819613776874707E-003   3.9526758257758532E-003   3.9270069729029911E-003   3.9049729078092787E-003   3.8865874643573273E-003   3.8718620181533714E-003   3.8608066712054745E-003   3.8534295339278657E-003   3.8497378714649755E-003   1.6133273648146873E-002   1.6129564863915591E-002   1.6122153569007258E-002   1.6111047103210763E-002   1.6096253635003999E-002   1.6077783331097883E-002   1.6055647623211322E-002   1.6029860417363873E-002   1.6000439922919996E-002   1.5967406722184219E-002   1.5930782065245119E-002   1.5890588270166095E-002   1.5846849461272128E-002   1.5799591845407024E-002   1.5748843751969166E-002   1.5694635620092934E-002   1.5636999979754429E-002   1.5575971432011670E-002   1.5511586628371765E-002   1.5443884247076989E-002   1.5372904970076595E-002   1.5298691460361391E-002   1.5221288330307503E-002   1.5140742122089768E-002   1.5057101272146101E-002   1.4970416087166039E-002   1.4880738709587837E-002   1.4788123089637562E-002   1.4692624948735633E-002   1.4594301748523220E-002   1.4493212655614318E-002   1.4389418503900686E-002   1.4282981760417646E-002   1.4173966485000467E-002   1.4062438293972634E-002   1.3948464318178644E-002   1.3832113163696369E-002   1.3713454870154684E-002   1.3592560868620929E-002   1.3469503937370897E-002   1.3344358159632419E-002   1.3217198877197023E-002   1.3088102646237054E-002   1.2957147190017781E-002   1.2824411353445697E-002   1.2689975052747049E-002   1.2553919231344413E-002   1.2416325807019041E-002   1.2277277625189514E-002   1.2136858407251955E-002   1.1995152701972878E-002   1.1852245831829367E-002   1.1708223844714510E-002   1.1563173459421178E-002   1.1417182014804156E-002   1.1270337416691423E-002   1.1122728085390443E-002   1.0974442900892417E-002   1.0825571152057067E-002   1.0676202479596997E-002   1.0526426824608942E-002   1.0376334373004933E-002   1.0226015501749203E-002   1.0075560723933646E-002   9.9250606350907225E-003   9.7746058572894326E-003   9.6242869860128158E-003   9.4741945343468012E-003   9.3244188794075339E-003   9.1750502071241621E-003   9.0261784579764026E-003   8.8778932737864635E-003   8.7302839422411099E-003   8.5834393442597301E-003   8.4374478995826035E-003   8.2923975143682910E-003   8.1483755270822522E-003   8.0054686571382760E-003   7.8637629516624119E-003   7.7233437341043820E-003   7.5842955516770283E-003   7.4467021278860901E-003   7.3106463061839433E-003   7.1762100057690126E-003   7.0434741689445746E-003   6.9125187128376286E-003   6.7834224818732747E-003   6.6562631993773158E-003   6.5311174216239887E-003   6.4080604904890315E-003   6.2871664887206025E-003   6.1685081954867271E-003   6.0521570408290648E-003   5.9381830649172795E-003   5.8266548739119295E-003   5.7176395987354467E-003   5.6112028550994175E-003   5.5074087033942787E-003   5.4063196103442124E-003   5.3079964103907029E-003   5.2124982694437549E-003   5.1198826491644089E-003   5.0302052720536672E-003   4.9435200867160578E-003   4.8598792370262434E-003   4.7793330284882085E-003   4.7019298990237934E-003   4.6277163884874128E-003   4.5567371122243738E-003   4.4890347306933420E-003   4.4246499269974260E-003   4.3636213791797829E-003   4.3059857390805867E-003   4.2517776068946578E-003   4.2010295138844578E-003   4.1537718974427040E-003   4.1100330891667980E-003   4.0698392936448502E-003   4.0332146366929278E-003   4.0001814362616295E-003   3.9707609415987610E-003   3.9449737358034365E-003   3.9228380278959474E-003   3.9043677240869212E-003   3.8895742557567559E-003   3.8784677900797759E-003   3.8710564950756865E-003   3.8673477108873144E-003   1.6197135371781690E-002   1.6193411726626472E-002   1.6185970784648562E-002   1.6174819950759201E-002   1.6159967443805323E-002   1.6141423486665252E-002   1.6119199560187536E-002   1.6093309632533193E-002   1.6063772018296729E-002   1.6030607417285181E-002   1.5993837179525960E-002   1.5953483715599737E-002   1.5909571243315435E-002   1.5862126071670091E-002   1.5811176640796787E-002   1.5756753507715437E-002   1.5698889329781973E-002   1.5637618843332091E-002   1.5572978842903706E-002   1.5505008158540112E-002   1.5433747632517869E-002   1.5359240092545023E-002   1.5281530329608106E-002   1.5200665065460639E-002   1.5116692929322162E-002   1.5029664424071720E-002   1.4939631898882977E-002   1.4846649514304533E-002   1.4750773212923729E-002   1.4652060682358303E-002   1.4550571321364170E-002   1.4446366204880046E-002   1.4339508045719096E-002   1.4230061156638107E-002   1.4118091412677392E-002   1.4003666209231380E-002   1.3886854424150163E-002   1.3767726373018596E-002   1.3646353768805686E-002   1.3522809677821879E-002   1.3397168475649479E-002   1.3269505801934200E-002   1.3139898515445947E-002   1.3008424646705041E-002   1.2875163351531271E-002   1.2740194863977428E-002   1.2603600445806051E-002   1.2465462339582817E-002   1.2325863718077784E-002   1.2184888634489022E-002   1.2042621971044748E-002   1.1899149388882535E-002   1.1754557275924171E-002   1.1608932693601165E-002   1.1462363327353092E-002   1.1314937430395577E-002   1.1166743772649756E-002   1.1017871587189115E-002   1.0868410514533022E-002   1.0718450551586725E-002   1.0568081994891343E-002   1.0417395387508924E-002   1.0266481464030419E-002   1.0115431096169608E-002   9.9643352375870728E-003   9.8132848697614905E-003   9.6623709462518720E-003   9.5116843389647238E-003   9.3613157821320001E-003   9.2113558190935821E-003   9.0618947467959177E-003   8.9130225610079966E-003   8.7648289033436660E-003   8.6174030064814500E-003   8.4708336400632495E-003   8.3252090579535032E-003   8.1806169448098986E-003   8.0371443626996997E-003   7.8948776994164083E-003   7.7539026154379853E-003   7.6143039944462365E-003   7.4761658878280679E-003   7.3395714698804848E-003   7.2046029821314639E-003   7.0713416869637724E-003   6.9398678183800744E-003   6.8102605317197917E-003   6.6825978581911694E-003   6.5569566559420533E-003   6.4334125649261609E-003   6.3120399608929956E-003   6.1929119094064344E-003   6.0761001246565638E-003   5.9616749212490494E-003   5.8497051771821962E-003   5.7402582880954345E-003   5.6334001287300373E-003   5.5291950124801148E-003   5.4277056516044420E-003   5.3289931207639585E-003   5.2331168193368582E-003   5.1401344351156286E-003   5.0501019096195754E-003   4.9630734045181257E-003   4.8791012683235269E-003   4.7982360042359007E-003   4.7205262409910631E-003   4.6460187016555965E-003   4.5747581750839039E-003   4.5067874908490957E-003   4.4421474904633440E-003   4.3808770041230960E-003   4.3230128259130196E-003   4.2685896931844436E-003   4.2176402617755682E-003   4.1701950908070162E-003   4.1262826178581902E-003   4.0859291543675624E-003   4.0491589165559949E-003   4.0159943154098321E-003   3.9864567012525831E-003   3.9605667736283823E-003   3.9383428471296278E-003   3.9197988899202230E-003   3.9049463830580500E-003   3.8937955490776499E-003   3.8863546071699062E-003   3.8826309619782173E-003   1.6251237538619345E-002   1.6247501302709688E-002   1.6240035243167028E-002   1.6228846819541787E-002   1.6213944294213023E-002   1.6195337937211840E-002   1.6173039271022427E-002   1.6147062316596461E-002   1.6117425478081260E-002   1.6084149554172367E-002   1.6047255980839115E-002   1.6006767245906217E-002   1.5962707646985930E-002   1.5915103580217471E-002   1.5863983577497021E-002   1.5809378298057619E-002   1.5751320505780320E-002   1.5689845052184459E-002   1.5624988852827204E-002   1.5556790866259329E-002   1.5485292069304268E-002   1.5410535433278416E-002   1.5332565894952299E-002   1.5251430333376448E-002   1.5167177536964505E-002   1.5079858177686256E-002   1.4989524777466789E-002   1.4896231677933580E-002   1.4800035006445389E-002   1.4700992642498190E-002   1.4599164183342617E-002   1.4494610906233052E-002   1.4387395732517405E-002   1.4277583189857945E-002   1.4165239371408178E-002   1.4050431898771254E-002   1.3933229877228170E-002   1.3813703857978588E-002   1.3691925792820858E-002   1.3567968991232859E-002   1.3441908077112708E-002   1.3313818942034317E-002   1.3183778701105320E-002   1.3051865645452632E-002   1.2918159195158874E-002   1.2782739850742686E-002   1.2645689146560085E-002   1.2507089598895849E-002   1.2367024658482773E-002   1.2225578658746461E-002   1.2082836765419463E-002   1.1938884926236876E-002   1.1793809815706852E-002   1.1647698788858962E-002   1.1500639821285269E-002   1.1352721462399906E-002   1.1204032778361073E-002   1.1054663299392253E-002   1.0904702966898078E-002   1.0754242077149354E-002   1.0603371229033667E-002   1.0452181267533334E-002   1.0300763230824447E-002   1.0149208293855433E-002   9.9976077142639383E-003   9.8460527772732190E-003   9.6946347405654984E-003   9.5434447790736648E-003   9.3925739309785802E-003   9.2421130413362501E-003   9.0921527085465886E-003   8.9427832298477339E-003   8.7940945457564423E-003   8.6461761867536180E-003   8.4991172193675663E-003   8.3530061922205134E-003   8.2079310821034368E-003   8.0639792425843959E-003   7.9212373492651422E-003   7.7797913498416915E-003   7.6397264090158068E-003   7.5011268617303506E-003   7.3640761570840652E-003   7.2286568131285645E-003   7.0949503628098265E-003   6.9630373069168028E-003   6.8329970660775396E-003   6.7049079310646242E-003   6.5788470167969793E-003   6.4548902153998278E-003   6.3331121499867749E-003   6.2135861310568530E-003   6.0963841092990523E-003   5.9815766365504119E-003   5.8692328182260722E-003   5.7594202754403523E-003   5.6522051021478115E-003   5.5476518245418660E-003   5.4458233655597654E-003   5.3467810016867290E-003   5.2505843303337629E-003   5.1572912305041241E-003   5.0669578304276541E-003   4.9796384711106589E-003   4.8953856747084856E-003   4.8142501132328874E-003   4.7362805749204262E-003   4.6615239385606189E-003   4.5900251417178017E-003   4.5218271553401079E-003   4.4569709559175164E-003   4.3954955021895392E-003   4.3374377102489148E-003   4.2828324303650356E-003   4.2317124282646446E-003   4.1841083607768725E-003   4.1400487624381199E-003   4.0995600271996890E-003   4.0626664539115676E-003   4.0293905300393673E-003   3.9997536914919141E-003   3.9737767370685573E-003   3.9514780709086761E-003   3.9328717139023861E-003   3.9179691885369294E-003   3.9067807649648123E-003   3.8993147053885679E-003   3.8955784695066664E-003   1.6295547516300357E-002   1.6291800968048220E-002   1.6284314335959449E-002   1.6273095125041381E-002   1.6258151632721096E-002   1.6239494167910928E-002   1.6217134287632995E-002   1.6191086055743709E-002   1.6161367949577621E-002   1.6128000849408630E-002   1.6091006261368890E-002   1.6050406736548783E-002   1.6006226638491716E-002   1.5958492432884497E-002   1.5907232729907572E-002   1.5852478269265891E-002   1.5794261904341411E-002   1.5732618579531288E-002   1.5667585310417897E-002   1.5599201160785114E-002   1.5527507218130954E-002   1.5452546568227477E-002   1.5374364272194851E-002   1.5293007333178343E-002   1.5208524674103774E-002   1.5120967102584759E-002   1.5030387283194779E-002   1.4936839705257277E-002   1.4840380647837603E-002   1.4741068148434400E-002   1.4638961964860919E-002   1.4534123541602662E-002   1.4426615970626278E-002   1.4316503954804660E-002   1.4203853767504049E-002   1.4088733213033555E-002   1.3971211585911358E-002   1.3851359628617721E-002   1.3729249487914152E-002   1.3604954674509562E-002   1.3478550013218571E-002   1.3350111604331139E-002   1.3219716771561862E-002   1.3087444019437788E-002   1.2953372984134848E-002   1.2817584386609265E-002   1.2680159981414779E-002   1.2541182511322080E-002   1.2400735653285561E-002   1.2258903970966212E-002   1.2115772862680563E-002   1.1971428508555232E-002   1.1825957822663102E-002   1.1679448394078695E-002   1.1531988441454782E-002   1.1383666753903038E-002   1.1234572640781620E-002   1.1084795876951770E-002   1.0934426648076243E-002   1.0783555497496503E-002   1.0632273270177600E-002   1.0480671059962386E-002   1.0328840152222823E-002   1.0176871970958061E-002   1.0024858022839866E-002   9.8728898415275171E-003   9.7210589338448949E-003   9.5694567235763833E-003   9.4181744963285144E-003   9.2673033455886594E-003   9.1169341169662355E-003   8.9671573528603138E-003   8.8180632399127018E-003   8.6697415523434296E-003   8.5222815996712914E-003   8.3757721712163502E-003   8.2303014850488715E-003   8.0859571312086320E-003   7.9428260228923131E-003   7.8009943403146709E-003   7.6605474826540731E-003   7.5215700120939977E-003   7.3841456076786383E-003   7.2483570093112848E-003   7.1142859742372999E-003   6.9820132222780662E-003   6.8516183896139837E-003   6.7231799802762726E-003   6.5967753195454171E-003   6.4724805056151080E-003   6.3503703653381149E-003   6.2305184077164899E-003   6.1129967807997398E-003   5.9978762262716812E-003   5.8852260391421551E-003   5.7751140232435438E-003   5.6676064519942115E-003   5.5627680292201775E-003   5.4606618452150424E-003   5.3613493459596651E-003   5.2648902884305238E-003   5.1713427105819498E-003   5.0807628912563074E-003   4.9932053197552229E-003   4.9087226605413758E-003   4.8273657214665255E-003   4.7491834255308230E-003   4.6742227757826105E-003   4.6025288332905423E-003   4.5341446831899668E-003   4.4691114143408650E-003   4.4074680895196949E-003   4.3492517243454709E-003   4.2944972640238666E-003   4.2432375606661910E-003   4.1955033555177712E-003   4.1513232571408487E-003   4.1107237324233825E-003   4.0737291444118418E-003   4.0403620441858967E-003   4.0106439380772629E-003   3.9845957061655501E-003   3.9622358258172841E-003   3.9435783611025399E-003   3.9286348687442296E-003   3.9174156578263286E-003   3.9099290257154640E-003   3.9061824774760390E-003   1.6330038578961314E-002   1.6326284003138236E-002   1.6318781356750744E-002   1.6307538179953951E-002   1.6292562797754484E-002   1.6273865549714550E-002   1.6251458018570364E-002   1.6225354302626505E-002   1.6195572936069880E-002   1.6162134862742761E-002   1.6125061642866145E-002   1.6084375877578827E-002   1.6040101980914934E-002   1.5992266474096128E-002   1.5940898026090833E-002   1.5886027441508244E-002   1.5827687641820132E-002   1.5765913644312457E-002   1.5700742542955559E-002   1.5632213481726331E-002   1.5560367635171435E-002   1.5485248180877320E-002   1.5406900271384971E-002   1.5325371011913391E-002   1.5240709425133725E-002   1.5152966427523840E-002   1.5062194794306039E-002   1.4968449128464845E-002   1.4871785828751150E-002   1.4772263053894785E-002   1.4669940688236183E-002   1.4564880305534600E-002   1.4457145131209159E-002   1.4346800004026494E-002   1.4233911337663163E-002   1.4118547079043531E-002   1.4000776669568671E-002   1.3880670999966482E-002   1.3758302371455422E-002   1.3633744446855778E-002   1.3507072212893989E-002   1.3378361927056936E-002   1.3247691078663526E-002   1.3115138337511684E-002   1.2980783508533655E-002   1.2844707482049966E-002   1.2706992187494687E-002   1.2567720540633820E-002   1.2426976396806372E-002   1.2284844498171577E-002   1.2141410422879112E-002   1.1996760535374629E-002   1.1850981930474735E-002   1.1704162386205919E-002   1.1556390304911859E-002   1.1407754665407055E-002   1.1258344965230246E-002   1.1108251169363009E-002   1.0957563654470107E-002   1.0806373155279617E-002   1.0654770709791525E-002   1.0502847603437733E-002   1.0350695315865237E-002   1.0198405464214657E-002   1.0046069748506553E-002   9.8937798969164509E-003   9.7416276092864608E-003   9.5897045029631894E-003   9.4381020573982150E-003   9.2869115583470371E-003   9.1362240432833197E-003   8.9861302476406807E-003   8.8367205473028065E-003   8.6880849077714262E-003   8.5403128265269385E-003   8.3934932823330893E-003   8.2477146774112692E-003   8.1030647897815805E-003   7.9596307145730905E-003   7.8174988160527592E-003   7.6767546719462287E-003   7.5374830255527936E-003   7.3997677302007070E-003   7.2636917046322580E-003   7.1293368752260999E-003   6.9967841340710657E-003   6.8661132854952456E-003   6.7374030002124163E-003   6.6107307655731973E-003   6.4861728415157027E-003   6.3638042126629712E-003   6.2436985433434733E-003   6.1259281334649640E-003   6.0105638753147339E-003   5.8976752084783368E-003   5.7873300813843231E-003   5.6795949073543128E-003   5.5745345242099731E-003   5.4722121590926598E-003   5.3726893838936807E-003   5.2760260844041951E-003   5.1822804184382121E-003   5.0915087852079211E-003   5.0037657874648644E-003   4.9191042010093833E-003   4.8375749414247271E-003   4.7592270318396190E-003   4.6841075775255203E-003   4.6122617307722824E-003   4.5437326700626945E-003   4.4785615682794711E-003   4.4167875709423265E-003   4.3584477712428349E-003   4.3035771866316574E-003   4.2522087387030783E-003   4.2043732316782712E-003   4.1600993352044480E-003   4.1194135698431888E-003   4.0823403500014899E-003   4.0489022766900806E-003   4.0191209100834402E-003   3.9930171941582882E-003   3.9706096630405252E-003   3.9519124149612894E-003   3.9369370327822506E-003   3.9256938559654730E-003   3.9181912096512006E-003   3.9144366337705017E-003   1.6354689922815469E-002   1.6350929609346809E-002   1.6343415517001025E-002   1.6332155210964983E-002   1.6317157036151664E-002   1.6298431353311327E-002   1.6275989765084986E-002   1.6249846392882628E-002   1.6220019812397513E-002   1.6186531012155669E-002   1.6149401592571611E-002   1.6108654188791982E-002   1.6064313252204698E-002   1.6016405342937801E-002   1.5964959172548365E-002   1.5910005591746490E-002   1.5851577569997111E-002   1.5789710178796990E-002   1.5724440564570952E-002   1.5655807933187271E-002   1.5583853518269575E-002   1.5508620562140252E-002   1.5430154286534215E-002   1.5348501864939523E-002   1.5263712396302975E-002   1.5175836871077319E-002   1.5084928144670218E-002   1.4991040901875252E-002   1.4894231626493615E-002   1.4794558563738125E-002   1.4692081689357872E-002   1.4586862668187595E-002   1.4478964821744378E-002   1.4368453085794153E-002   1.4255393973947594E-002   1.4139855536342227E-002   1.4021907317087856E-002   1.3901620315842689E-002   1.3779066940412421E-002   1.3654320967395939E-002   1.3527457493098000E-002   1.3398552893066212E-002   1.3267684771675448E-002   1.3134931917710813E-002   1.3000374256121272E-002   1.2864092800069477E-002   1.2726169601479875E-002   1.2586687702285021E-002   1.2445731083358974E-002   1.2303384614739704E-002   1.2159734004796002E-002   1.2014865746394793E-002   1.1868867068221600E-002   1.1721825877967773E-002   1.1573830714112693E-002   1.1424970687473293E-002   1.1275335432317221E-002   1.1125015048381440E-002   1.0974100049483265E-002   1.0822681306932279E-002   1.0670849995767680E-002   1.0518697540206436E-002   1.0366315557145307E-002   1.0213795802367941E-002   1.0061230114444647E-002   9.9087103596261945E-003   9.7563283766124199E-003   9.6041759209924416E-003   9.4523446099405925E-003   9.3009258672730674E-003   9.1500108684727244E-003   8.9996904844013015E-003   8.8500552293154233E-003   8.7011952028133166E-003   8.5532000387944368E-003   8.4061588484750788E-003   8.2601601704079125E-003   8.1152919120763556E-003   7.9716413019866039E-003   7.8292948334050538E-003   7.6883382145547796E-003   7.5488563150659382E-003   7.4109331169769921E-003   7.2746516603648947E-003   7.1400939991503043E-003   7.0073411451191392E-003   6.8764730238413674E-003   6.7475684234235556E-003   6.6207049495664860E-003   6.4959589762663417E-003   6.3734056010350537E-003   6.2531185994834926E-003   6.1351703808474323E-003   6.0196319425771527E-003   5.9065728311181176E-003   5.7960610953314839E-003   5.6881632484344635E-003   5.5829442277247066E-003   5.4804673527440451E-003   5.3807942905708117E-003   5.2839850146448319E-003   5.1900977722651453E-003   5.0991890456115740E-003   5.0113135206641957E-003   4.9265240516256914E-003   4.8448716302341710E-003   4.7664053547915031E-003   4.6911723983844578E-003   4.6192179837951097E-003   4.5505853519702266E-003   4.4853157381030129E-003   4.4234483467163188E-003   4.3650203251771047E-003   4.3100667442922957E-003   4.2586205738070482E-003   4.2107126647547566E-003   4.1663717278970780E-003   4.1256243243574242E-003   4.0884949045349450E-003   4.0550061044194452E-003   4.0251795239212851E-003   3.9990361516855644E-003   3.9765945635655831E-003   3.9578688806324869E-003   3.9428707058537515E-003   3.9316103998592866E-003   3.9240963073859381E-003   3.9203359939957161E-003   1.6369486679100043E-002   1.6365722921632631E-002   1.6358201958651342E-002   1.6346931370874174E-002   1.6331919514582072E-002   1.6313176764206405E-002   1.6290714732746292E-002   1.6264547557318210E-002   1.6234693836869873E-002   1.6201174588662215E-002   1.6164011434571413E-002   1.6123227033168430E-002   1.6078845855863333E-002   1.6030894487352454E-002   1.5979401664659387E-002   1.5924398265250661E-002   1.5865917289907105E-002   1.5803993838354347E-002   1.5738665094204907E-002   1.5669970293988700E-002   1.5597950712115893E-002   1.5522649627379315E-002   1.5444112303186874E-002   1.5362385955267843E-002   1.5277519725469257E-002   1.5189564652101750E-002   1.5098573636205648E-002   1.5004601413596164E-002   1.4907704516416653E-002   1.4807941245764566E-002   1.4705371627595165E-002   1.4600057385819654E-002   1.4492061896044350E-002   1.4381450155016906E-002   1.4268288734799628E-002   1.4152645746928094E-002   1.4034590799815838E-002   1.3914194955174319E-002   1.3791530687756764E-002   1.3666671839276889E-002   1.3539693575621209E-002   1.3410672339745300E-002   1.3279685806787789E-002   1.3146812836886679E-002   1.3012133427116879E-002   1.2875728663686858E-002   1.2737680672743723E-002   1.2598072570898705E-002   1.2456988415712883E-002   1.2314513153833667E-002   1.2170732570219001E-002   1.2025733237403774E-002   1.1879602461296074E-002   1.1732428230999806E-002   1.1584299162915909E-002   1.1435304450638756E-002   1.1285533807753378E-002   1.1135077416703068E-002   1.0984025872322896E-002   1.0832470128588505E-002   1.0680501443350775E-002   1.0528211322680531E-002   1.0375691467089426E-002   1.0223033715020809E-002   1.0070329988301983E-002   9.9176722362382033E-003   9.7651523806301412E-003   9.6128622600170979E-003   9.4608935746837430E-003   9.3093378310403138E-003   9.1582862865343534E-003   9.0078298956422914E-003   8.8580592526832230E-003   8.7090645402962547E-003   8.5609354724194286E-003   8.4137612420356611E-003   8.2676304658953620E-003   8.1226311330799966E-003   7.9788505495473616E-003   7.8363752875688364E-003   7.6952911324561224E-003   7.5556830307757228E-003   7.4176350394921375E-003   7.2812302763907433E-003   7.1465508663407784E-003   7.0136778964902946E-003   6.8826913635395282E-003   6.7536701278338440E-003   6.6266918640256467E-003   6.5018330156782489E-003   6.3791687480293235E-003   6.2587729037051065E-003   6.1407179559935243E-003   6.0250749686834304E-003   5.9119135483732821E-003   5.8013018069449362E-003   5.6933063177131982E-003   5.5879920754390300E-003   5.4854224579383160E-003   5.3856591864527292E-003   5.2887622900710252E-003   5.1947900669128688E-003   5.1037990513562725E-003   5.0158439777514552E-003   4.9309777481469363E-003   4.8492514002447806E-003   4.7707140757372035E-003   4.6954129915339760E-003   4.6233934090891826E-003   4.5546986093572550E-003   4.4893698648429403E-003   4.4274464135808933E-003   4.3689654379486798E-003   4.3139620385514998E-003   4.2624692160812550E-003   4.2145178473279588E-003   4.1701366703313925E-003   4.1293522685822426E-003   4.0921891148131828E-003   4.0586698663387932E-003   4.0288161460717564E-003   4.0026489705825008E-003   3.9801869390897471E-003   3.9614441887480534E-003   3.9464323324428507E-003   3.9351617445878007E-003   3.9276407817542269E-003   3.9238770242274179E-003   1.6374419923202543E-002   1.6370655017458491E-002   1.6363131763966421E-002   1.6351857748075460E-002   1.6336841330555907E-002   1.6318092889328506E-002   1.6295624042654167E-002   1.6269448930572139E-002   1.6239586162311359E-002   1.6206056761802201E-002   1.6168882361420001E-002   1.6128085624135147E-002   1.6083691030997049E-002   1.6035725172988236E-002   1.5984216796288031E-002   1.5929196787930366E-002   1.5870698156622454E-002   1.5808756015892711E-002   1.5743407556181865E-002   1.5674692030275272E-002   1.5602650720677125E-002   1.5527326922650353E-002   1.5448765910077045E-002   1.5367014915171895E-002   1.5282123093688704E-002   1.5194141498148017E-002   1.5103123047650824E-002   1.5009122491713156E-002   1.4912196382994791E-002   1.4812403035311950E-002   1.4709802497686941E-002   1.4604456508010566E-002   1.4496428465093580E-002   1.4385783381464901E-002   1.4272587851992813E-002   1.4156910007373957E-002   1.4038819476644759E-002   1.3918387343674121E-002   1.3795686104509208E-002   1.3670789623762059E-002   1.3543773088970534E-002   1.3414712966692888E-002   1.3283686955510132E-002   1.3150773938890969E-002   1.3016053938079197E-002   1.2879608063805670E-002   1.2741518466936219E-002   1.2601868289581042E-002   1.2460741613667337E-002   1.2318223411826146E-002   1.2174399495279764E-002   1.2029356461867730E-002   1.1883181644686769E-002   1.1735963058271043E-002   1.1587789347041993E-002   1.1438749730011993E-002   1.1288933949104157E-002   1.1138432213070364E-002   1.0987335144497179E-002   1.0835733724701244E-002   1.0683719238570047E-002   1.0531383220524521E-002   1.0378817398111735E-002   1.0226113637776250E-002   1.0073363888828415E-002   9.9206601285056484E-003   9.7680943060859948E-003   9.6157582880227604E-003   9.4637438018978087E-003   9.3121423820965304E-003   9.1610453136511116E-003   9.0105435774637255E-003   8.8607277965708497E-003   8.7116881796288070E-003   8.5635144682375819E-003   8.4162958819969380E-003   8.2701210648363777E-003   8.1250780312692727E-003   7.9812541146938587E-003   7.8387359131311674E-003   7.6976092370047433E-003   7.5579590594940238E-003   7.4198694630158157E-003   7.2834235884562948E-003   7.1487035877481064E-003   7.0157905712025515E-003   6.8847645598856810E-003   6.7557044376156949E-003   6.6286879028421009E-003   6.5037914219195359E-003   6.3810901830904099E-003   6.2606580498960618E-003   6.1425675195032614E-003   6.0268896745421241E-003   5.9136941450570468E-003   5.8030490618583563E-003   5.6950210182813432E-003   5.5896750292028230E-003   5.4870744909784053E-003   5.3872811440927038E-003   5.2903550346553585E-003   5.1963544791294725E-003   5.1053360283165317E-003   5.0173544329442654E-003   4.9324626115417880E-003   4.8507116162292974E-003   4.7721506042524009E-003   4.6968268054945472E-003   4.6247854966592339E-003   4.5560699701026053E-003   4.4907215110194798E-003   4.4287793696804467E-003   4.3702807387774323E-003   4.3152607303872381E-003   4.2637523534386768E-003   4.2157864957284019E-003   4.1713919022824397E-003   4.1305951653133333E-003   4.0934207647008725E-003   4.0598913645104595E-003   4.0300285958988491E-003   4.0038534840360906E-003   3.9813846371956618E-003   3.9626361960681811E-003   3.9476197785377476E-003   3.9363457627141774E-003   3.9288225091020923E-003   3.9250576033957874E-003   1.6369486679155776E-002   1.6365722921664605E-002   1.6358201958722840E-002   1.6346931370917139E-002   1.6331919514623150E-002   1.6313176764256698E-002   1.6290714732739631E-002   1.6264547557391928E-002   1.6234693836873426E-002   1.6201174588638123E-002   1.6164011434641912E-002   1.6123227033284671E-002   1.6078845855790613E-002   1.6030894487538860E-002   1.5979401664640736E-002   1.5924398265366901E-002   1.5865917289940412E-002   1.5803993838428065E-002   1.5738665094015836E-002   1.5669970294150126E-002   1.5597950712258335E-002   1.5522649627286278E-002   1.5444112303450663E-002   1.5362385955151048E-002   1.5277519725494126E-002   1.5189564652231202E-002   1.5098573636193213E-002   1.5004601413590835E-002   1.4907704516481934E-002   1.4807941245608025E-002   1.4705371627713737E-002   1.4600057385835752E-002   1.4492061896106634E-002   1.4381450155015463E-002   1.4268288734744450E-002   1.4152645747181308E-002   1.4034590799690050E-002   1.3914194955187975E-002   1.3791530687910752E-002   1.3666671839156014E-002   1.3539693575644468E-002   1.3410672339756236E-002   1.3279685806915020E-002   1.3146812836882349E-002   1.3012133427111772E-002   1.2875728663605646E-002   1.2737680672787077E-002   1.2598072570854407E-002   1.2456988415749576E-002   1.2314513153733414E-002   1.2170732570371892E-002   1.2025733237373326E-002   1.1879602461306427E-002   1.1732428230947570E-002   1.1584299162990933E-002   1.1435304450700595E-002   1.1285533807771170E-002   1.1135077416638738E-002   1.0984025872340791E-002   1.0832470128653009E-002   1.0680501443329819E-002   1.0528211322690828E-002   1.0375691467077902E-002   1.0223033715043888E-002   1.0070329988290314E-002   9.9176722362274809E-003   9.7651523806577233E-003   9.6128622599735217E-003   9.4608935747542006E-003   9.3093378309149696E-003   9.1582862866424614E-003   9.0078298955247743E-003   8.8580592527098129E-003   8.7090645402692762E-003   8.5609354724420494E-003   8.4137612419427632E-003   8.2676304657408606E-003   8.1226311332056045E-003   7.9788505496438955E-003   7.8363752873242543E-003   7.6952911324754403E-003   7.5556830307225431E-003   7.4176350395223911E-003   7.2812302761563752E-003   7.1465508665758126E-003   7.0136778963386381E-003   6.8826913635970932E-003   6.7536701277869926E-003   6.6266918640436323E-003   6.5018330156722814E-003   6.3791687479227144E-003   6.2587729036522877E-003   6.1407179560742375E-003   6.0250749685999416E-003   5.9119135482753604E-003   5.8013018069673628E-003   5.6933063178256638E-003   5.5879920754184909E-003   5.4854224578552713E-003   5.3856591864728243E-003   5.2887622898831754E-003   5.1947900669584990E-003   5.1037990512887710E-003   5.0158439778045238E-003   4.9309777480331385E-003   4.8492514003461440E-003   4.7707140756389488E-003   4.6954129915399712E-003   4.6233934088663609E-003   4.5546986095908459E-003   4.4893698645189772E-003   4.4274464136809244E-003   4.3689654379183707E-003   4.3139620386422051E-003   4.2624692160218580E-003   4.2145178473331768E-003   4.1701366702527887E-003   4.1293522686250972E-003   4.0921891147100431E-003   4.0586698663100385E-003   4.0288161460783067E-003   4.0026489704335089E-003   3.9801869391528077E-003   3.9614441886732243E-003   3.9464323323961104E-003   3.9351617445643750E-003   3.9276407816720704E-003   3.9238770241823429E-003   1.6354689922812915E-002   1.6350929609388443E-002   1.6343415516958948E-002   1.6332155210965982E-002   1.6317157036128127E-002   1.6298431353323539E-002   1.6275989765175580E-002   1.6249846392794698E-002   1.6220019812433373E-002   1.6186531012274352E-002   1.6149401592601476E-002   1.6108654188617122E-002   1.6064313252339368E-002   1.6016405342919038E-002   1.5964959172557469E-002   1.5910005591610599E-002   1.5851577570085484E-002   1.5789710178660099E-002   1.5724440564991171E-002   1.5655807933028065E-002   1.5583853518076951E-002   1.5508620562421249E-002   1.5430154286190600E-002   1.5348501865199315E-002   1.5263712396263451E-002   1.5175836870979842E-002   1.5084928144766363E-002   1.4991040901854824E-002   1.4894231626540688E-002   1.4794558563937965E-002   1.4692081689286818E-002   1.4586862668219902E-002   1.4478964821664886E-002   1.4368453085770977E-002   1.4255393974080377E-002   1.4139855536089319E-002   1.4021907317212978E-002   1.3901620315868224E-002   1.3779066940360130E-002   1.3654320967489086E-002   1.3527457493101414E-002   1.3398552893175625E-002   1.3267684771520460E-002   1.3134931917768433E-002   1.3000374256196212E-002   1.2864092800178667E-002   1.2726169601421367E-002   1.2586687702436067E-002   1.2445731083229633E-002   1.2303384614921892E-002   1.2159734004525372E-002   1.2014865746513809E-002   1.1868867068161176E-002   1.1721825878048667E-002   1.1573830714030842E-002   1.1424970687445482E-002   1.1275335432327574E-002   1.1125015048422573E-002   1.0974100049477076E-002   1.0822681306833684E-002   1.0670849995837027E-002   1.0518697540161066E-002   1.0366315557175999E-002   1.0213795802349053E-002   1.0061230114437943E-002   9.9087103596493600E-003   9.7563283765877695E-003   9.6041759210155064E-003   9.4523446098579780E-003   9.3009258674434103E-003   9.1500108683160442E-003   8.9996904845754677E-003   8.8500552292263279E-003   8.7011952028953898E-003   8.5532000386771001E-003   8.4061588486422645E-003   8.2601601705816485E-003   8.1152919118531730E-003   7.9716413019442489E-003   7.8292948337084778E-003   7.6883382143571599E-003   7.5488563152664445E-003   7.4109331167090398E-003   7.2746516606944645E-003   7.1400939988637557E-003   7.0073411452867274E-003   6.8764730236790528E-003   6.7475684234619138E-003   6.6207049495556336E-003   6.4959589761455216E-003   6.3734056012428875E-003   6.2531185994676997E-003   6.1351703806789004E-003   6.0196319427519018E-003   5.9065728310375154E-003   5.7960610952350056E-003   5.6881632484234723E-003   5.5829442276297825E-003   5.4804673528366377E-003   5.3807942905060857E-003   5.2839850147956002E-003   5.1900977722423858E-003   5.0991890456213440E-003   5.0113135205798187E-003   4.9265240516520037E-003   4.8448716301630057E-003   4.7664053547398777E-003   4.6911723983814602E-003   4.6192179839673053E-003   4.5505853517408545E-003   4.4853157383202835E-003   4.4234483466404906E-003   4.3650203250746311E-003   4.3100667443394802E-003   4.2586205737515370E-003   4.2107126647342175E-003   4.1663717279030732E-003   4.1256243242376311E-003   4.0884949045955632E-003   4.0550061043564956E-003   4.0251795238823163E-003   3.9990361518160156E-003   3.9765945634390176E-003   3.9578688806587992E-003   3.9428707058675183E-003   3.9316103998167651E-003   3.9240963074338997E-003   3.9203359939737337E-003   1.6330038578976747E-002   1.6326284003104152E-002   1.6318781356793821E-002   1.6307538179947512E-002   1.6292562797831311E-002   1.6273865549640942E-002   1.6251458018491982E-002   1.6225354302768280E-002   1.6195572936029023E-002   1.6162134862627742E-002   1.6125061642783101E-002   1.6084375877781554E-002   1.6040101980881294E-002   1.5992266473890404E-002   1.5940898026269135E-002   1.5886027441506800E-002   1.5827687641762955E-002   1.5765913644543494E-002   1.5700742542514468E-002   1.5632213481862112E-002   1.5560367635457539E-002   1.5485248180462208E-002   1.5406900271793089E-002   1.5325371011621070E-002   1.5240709425239862E-002   1.5152966427602221E-002   1.5062194794173589E-002   1.4968449128558770E-002   1.4871785828642348E-002   1.4772263053835166E-002   1.4669940688197436E-002   1.4564880305608097E-002   1.4457145131210714E-002   1.4346800004162691E-002   1.4233911337528271E-002   1.4118547079192217E-002   1.4000776669538473E-002   1.3880671000022216E-002   1.3758302371296383E-002   1.3633744446905766E-002   1.3507072212876253E-002   1.3378361926856541E-002   1.3247691078848517E-002   1.3115138337460336E-002   1.2980783508335647E-002   1.2844707482136009E-002   1.2706992187456773E-002   1.2567720540505034E-002   1.2426976396962525E-002   1.2284844498068048E-002   1.2141410423165439E-002   1.1996760535171527E-002   1.1850981930629154E-002   1.1704162386146286E-002   1.1556390304963346E-002   1.1407754665382477E-002   1.1258344965182701E-002   1.1108251169410749E-002   1.0957563654448478E-002   1.0806373155379224E-002   1.0654770709702957E-002   1.0502847603506223E-002   1.0350695315828278E-002   1.0198405464201948E-002   1.0046069748556458E-002   9.8937798968674329E-003   9.7416276092967755E-003   9.5897045029832567E-003   9.4381020574278301E-003   9.2869115581800249E-003   9.1362240434328668E-003   8.9861302474823351E-003   8.8367205474396415E-003   8.6880849076236555E-003   8.5403128266721973E-003   8.3934932821513319E-003   8.2477146772535204E-003   8.1030647899422714E-003   7.9596307145806955E-003   7.8174988157775349E-003   7.6767546722607549E-003   7.5374830251752067E-003   7.3997677307373333E-003   7.2636917042169791E-003   7.1293368754264952E-003   6.9967841338948178E-003   6.8661132857669172E-003   6.7374030001070007E-003   6.6107307656134706E-003   6.4861728416428233E-003   6.3638042124420924E-003   6.2436985433549919E-003   6.1259281336271676E-003   6.0105638751497548E-003   5.8976752086855044E-003   5.7873300815004525E-003   5.6795949071477003E-003   5.5745345243918276E-003   5.4722121589302342E-003   5.3726893840466694E-003   5.2760260842358853E-003   5.1822804184235571E-003   5.0915087852037022E-003   5.0037657875742214E-003   4.9191042010973129E-003   4.8375749413033797E-003   4.7592270320467867E-003   4.6841075774092800E-003   4.6122617308597680E-003   4.5437326700676905E-003   4.4785615683128888E-003   4.4167875708852611E-003   4.3584477714173619E-003   4.3035771864113892E-003   4.2522087387880103E-003   4.2043732316626170E-003   4.1600993352091109E-003   4.1194135699160195E-003   4.0823403499900546E-003   4.0489022768008809E-003   4.0191209100502445E-003   3.9930171940888992E-003   3.9706096631120236E-003   3.9519124149609564E-003   3.9369370327397291E-003   3.9256938560073285E-003   3.9181912096135640E-003   3.9144366337760528E-003   1.6295547516286146E-002   1.6291800968065318E-002   1.6284314335945016E-002   1.6273095125028059E-002   1.6258151632638274E-002   1.6239494168012181E-002   1.6217134287664969E-002   1.6191086055609483E-002   1.6161367949630578E-002   1.6128000849478130E-002   1.6091006261411966E-002   1.6050406736470957E-002   1.6006226638371257E-002   1.5958492433208793E-002   1.5907232729542864E-002   1.5852478269480608E-002   1.5794261904260254E-002   1.5732618579321678E-002   1.5667585310792820E-002   1.5599201160585940E-002   1.5527507217866499E-002   1.5452546568606063E-002   1.5374364271784624E-002   1.5293007333511077E-002   1.5208524673922030E-002   1.5120967102631055E-002   1.5030387283215096E-002   1.4936839705231297E-002   1.4840380647887341E-002   1.4741068148319048E-002   1.4638961965008246E-002   1.4534123541446231E-002   1.4426615970650702E-002   1.4316503954697524E-002   1.4203853767536689E-002   1.4088733213067084E-002   1.3971211585813548E-002   1.3851359628538451E-002   1.3729249488096201E-002   1.3604954674497904E-002   1.3478550013180268E-002   1.3350111604584630E-002   1.3219716771350642E-002   1.3087444019448669E-002   1.2953372984443712E-002   1.2817584386360853E-002   1.2680159981558053E-002   1.2541182511355720E-002   1.2400735653165934E-002   1.2258903971030993E-002   1.2115772862418939E-002   1.1971428508886120E-002   1.1825957822365910E-002   1.1679448394180392E-002   1.1531988441360358E-002   1.1383666753993840E-002   1.1234572640829540E-002   1.1084795876907971E-002   1.0934426648063066E-002   1.0783555497475547E-002   1.0632273270227893E-002   1.0480671059891786E-002   1.0328840152249469E-002   1.0176871970979395E-002   1.0024858022798178E-002   9.8728898415747987E-003   9.7210589338318013E-003   9.5694567235665301E-003   9.4181744963075242E-003   9.2673033457841419E-003   9.1169341168313434E-003   8.9671573529138543E-003   8.8180632398285608E-003   8.6697415524704946E-003   8.5222815995787682E-003   8.3757721713783317E-003   8.2303014852249667E-003   8.0859571311391876E-003   7.9428260228916470E-003   7.8009943404492299E-003   7.6605474824421871E-003   7.5215700124905693E-003   7.3841456070695144E-003   7.2483570096880390E-003   7.1142859741717968E-003   6.9820132224565901E-003   6.8516183893150007E-003   6.7231799803869341E-003   6.5967753194589029E-003   6.4724805056093349E-003   6.3503703654477772E-003   6.2305184078350617E-003   6.1129967805875762E-003   5.9978762262929974E-003   5.8852260390131472E-003   5.7751140231366294E-003   5.6676064523037417E-003   5.5627680290184500E-003   5.4606618453840183E-003   5.3613493457105310E-003   5.2648902886923143E-003   5.1713427105505305E-003   5.0807628913223657E-003   4.9932053195431703E-003   4.9087226604464518E-003   4.8273657216540422E-003   4.7491834253403087E-003   4.6742227758903021E-003   4.6025288330291958E-003   4.5341446833380705E-003   4.4691114141190424E-003   4.4074680895927476E-003   4.3492517243017281E-003   4.2944972640600598E-003   4.2432375607535655E-003   4.1955033554389454E-003   4.1513232572307768E-003   4.1107237323847468E-003   4.0737291443898593E-003   4.0403620440500054E-003   4.0106439381570880E-003   3.9845957061683257E-003   3.9622358257810908E-003   3.9435783611280750E-003   3.9286348687612160E-003   3.9174156578144492E-003   3.9099290257244568E-003   3.9061824774822562E-003   1.6251237538617569E-002   1.6247501302722345E-002   1.6240035243144824E-002   1.6228846819592357E-002   1.6213944294254767E-002   1.6195337937095933E-002   1.6173039271056844E-002   1.6147062316659966E-002   1.6117425477986780E-002   1.6084149554184912E-002   1.6047255980843556E-002   1.6006767245831277E-002   1.5962707647207197E-002   1.5915103579905943E-002   1.5863983577880381E-002   1.5809378297831134E-002   1.5751320505852262E-002   1.5689845052355655E-002   1.5624988852463606E-002   1.5556790866497472E-002   1.5485292069473577E-002   1.5410535433046380E-002   1.5332565895295469E-002   1.5251430333055815E-002   1.5167177537212084E-002   1.5079858177497629E-002   1.4989524777665963E-002   1.4896231677774152E-002   1.4800035006544421E-002   1.4700992642697475E-002   1.4599164183206503E-002   1.4494610906248484E-002   1.4387395732651742E-002   1.4277583189795773E-002   1.4165239371519200E-002   1.4050431898579741E-002   1.3933229877465536E-002   1.3813703857951942E-002   1.3691925792830101E-002   1.3567968991082646E-002   1.3441908077205855E-002   1.3313818941815270E-002   1.3183778701283261E-002   1.3051865645470950E-002   1.2918159194889201E-002   1.2782739850914104E-002   1.2645689146467104E-002   1.2507089598898291E-002   1.2367024658567705E-002   1.2225578658692393E-002   1.2082836765597155E-002   1.1938884925853557E-002   1.1793809816146555E-002   1.1647698788664354E-002   1.1500639821431763E-002   1.1352721462307536E-002   1.1204032778319745E-002   1.1054663299360945E-002   1.0904702967009149E-002   1.0754242077042911E-002   1.0603371229057287E-002   1.0452181267595732E-002   1.0300763230799939E-002   1.0149208293873252E-002   9.9976077142197653E-003   9.8460527772866943E-003   9.6946347405744426E-003   9.5434447790846838E-003   9.3925739309960177E-003   9.2421130411303870E-003   9.0921527086681858E-003   8.9427832298752258E-003   8.7940945457335440E-003   8.6461761867371312E-003   8.4991172193945863E-003   8.3530061920488730E-003   8.2079310819154205E-003   8.0639792426648871E-003   7.9212373491989174E-003   7.7797913497889559E-003   7.6397264091560835E-003   7.5011268614452453E-003   7.3640761574754743E-003   7.2286568130101592E-003   7.0949503626752675E-003   6.9630373067856299E-003   6.8329970662447670E-003   6.7049079310280701E-003   6.5788470168898217E-003   6.4548902153117593E-003   6.3331121499143883E-003   6.2135861308237339E-003   6.0963841096250970E-003   5.9815766366114742E-003   5.8692328182551878E-003   5.7594202754759904E-003   5.6522051019323172E-003   5.5476518246165840E-003   5.4458233655627630E-003   5.3467810018472672E-003   5.2505843300745259E-003   5.1572912305273277E-003   5.0669578303936813E-003   4.9796384713120534E-003   4.8953856747564473E-003   4.8142501130653548E-003   4.7362805749491810E-003   4.6615239386870733E-003   4.5900251418774518E-003   4.5218271551663580E-003   4.4569709562534698E-003   4.3954955021744402E-003   4.3374377101070283E-003   4.2828324305769772E-003   4.2317124279976359E-003   4.1841083610026919E-003   4.1400487621774396E-003   4.0995600272940580E-003   4.0626664539192281E-003   4.0293905301678201E-003   3.9997536913957688E-003   3.9737767371175181E-003   3.9514780709305475E-003   3.9328717138522040E-003   3.9179691885499190E-003   3.9067807649498243E-003   3.8993147053977828E-003   3.8955784695004492E-003   1.6197135371794125E-002   1.6193411726594553E-002   1.6185970784682091E-002   1.6174819950710684E-002   1.6159967443786949E-002   1.6141423486764728E-002   1.6119199560109487E-002   1.6093309632563446E-002   1.6063772018419409E-002   1.6030607417173326E-002   1.5993837179537729E-002   1.5953483715703043E-002   1.5909571243145904E-002   1.5862126071883254E-002   1.5811176640547209E-002   1.5756753507774834E-002   1.5698889329863019E-002   1.5637618843156675E-002   1.5572978843226226E-002   1.5505008158460842E-002   1.5433747632339123E-002   1.5359240092781279E-002   1.5281530329338100E-002   1.5200665065670915E-002   1.5116692929083575E-002   1.5029664424239919E-002   1.4939631898573891E-002   1.4846649514600074E-002   1.4750773212761636E-002   1.4652060682182555E-002   1.4550571321393813E-002   1.4446366204975747E-002   1.4339508045586535E-002   1.4230061156716933E-002   1.4118091412562150E-002   1.4003666209365828E-002   1.3886854424033479E-002   1.3767726372959421E-002   1.3646353768750508E-002   1.3522809678008924E-002   1.3397168475536347E-002   1.3269505802069953E-002   1.3139898515322157E-002   1.3008424646743677E-002   1.2875163351663721E-002   1.2740194863909593E-002   1.2603600445878355E-002   1.2465462339528693E-002   1.2325863718063629E-002   1.2184888634424740E-002   1.2042621971075779E-002   1.1899149389083166E-002   1.1754557275538480E-002   1.1608932693779619E-002   1.1462363327272782E-002   1.1314937430409122E-002   1.1166743772716495E-002   1.1017871587231581E-002   1.0868410514422111E-002   1.0718450551723692E-002   1.0568081994817180E-002   1.0417395387486129E-002   1.0266481464038073E-002   1.0115431096136683E-002   9.9643352376679734E-003   9.8132848697192465E-003   9.6623709462654445E-003   9.5116843388980826E-003   9.3613157821210158E-003   9.2113558192739170E-003   9.0618947467159816E-003   8.9130225609506120E-003   8.7648289034314986E-003   8.6174030063712048E-003   8.4708336401286000E-003   8.3252090580489269E-003   8.1806169450091282E-003   8.0371443625330552E-003   7.8948776995680647E-003   7.7539026155436230E-003   7.6143039942520585E-003   7.4761658879140547E-003   7.3395714698535619E-003   7.2046029819663737E-003   7.0713416872161261E-003   6.9398678184508511E-003   6.8102605316657794E-003   6.6825978582104595E-003   6.5569566558313364E-003   6.4334125650379881E-003   6.3120399609900013E-003   6.1929119096350571E-003   6.0761001243423984E-003   5.9616749211149345E-003   5.8497051772414821E-003   5.7402582881072028E-003   5.6334001288054214E-003   5.5291950124946587E-003   5.4277056514596689E-003   5.3289931208122532E-003   5.2331168194880706E-003   5.1401344351935663E-003   5.0501019095191002E-003   4.9630734044699421E-003   4.8791012683056523E-003   4.7982360043714589E-003   4.7205262410565663E-003   4.6460187013270815E-003   4.5747581751189870E-003   4.5067874909806571E-003   4.4421474900924185E-003   4.3808770041657286E-003   4.3230128260569045E-003   4.2685896929552936E-003   4.2176402620615616E-003   4.1701950904916019E-003   4.1262826182931756E-003   4.0859291541566201E-003   4.0491589165578823E-003   4.0159943153617594E-003   3.9864567013439545E-003   3.9605667735414518E-003   3.9383428471330695E-003   3.9197988899695169E-003   3.9049463830334030E-003   3.8937955490969678E-003   3.8863546071604693E-003   3.8826309619818811E-003   1.6133273648135826E-002   1.6129564863940182E-002   1.6122153568979058E-002   1.6111047103239129E-002   1.6096253635016600E-002   1.6077783331057471E-002   1.6055647623278824E-002   1.6029860417278774E-002   1.6000439922824738E-002   1.5967406722348976E-002   1.5930782065178728E-002   1.5890588270191797E-002   1.5846849461247703E-002   1.5799591845352623E-002   1.5748843752085684E-002   1.5694635620128128E-002   1.5636999979593225E-002   1.5575971432165436E-002   1.5511586628165375E-002   1.5443884246943984E-002   1.5372904970374579E-002   1.5298691459985359E-002   1.5221288330545424E-002   1.5140742121968198E-002   1.5057101272371476E-002   1.4970416087010274E-002   1.4880738709871388E-002   1.4788123089358785E-002   1.4692624948844768E-002   1.4594301748605709E-002   1.4493212655694476E-002   1.4389418503818419E-002   1.4282981760444291E-002   1.4173966485009792E-002   1.4062438293980073E-002   1.3948464318177756E-002   1.3832113163582904E-002   1.3713454870394826E-002   1.3592560868543102E-002   1.3469503937285521E-002   1.3344358159765313E-002   1.3217198877119973E-002   1.3088102646311772E-002   1.2957147189955720E-002   1.2824411353376863E-002   1.2689975052836533E-002   1.2553919231187760E-002   1.2416325807152767E-002   1.2277277625151378E-002   1.2136858407388013E-002   1.1995152701905820E-002   1.1852245831795727E-002   1.1708223844880211E-002   1.1563173459342074E-002   1.1417182014827623E-002   1.1270337416719733E-002   1.1122728085291508E-002   1.0974442900865161E-002   1.0825571152115791E-002   1.0676202479498083E-002   1.0526426824694263E-002   1.0376334372993533E-002   1.0226015501745712E-002   1.0075560723974010E-002   9.9250606350348020E-003   9.7746058572992511E-003   9.6242869859953645E-003   9.4741945344492401E-003   9.3244188794243399E-003   9.1750502070210294E-003   9.0261784579572374E-003   8.8778932738320937E-003   8.7302839422440104E-003   8.5834393443339485E-003   8.4374478995440094E-003   8.2923975143833761E-003   8.1483755269082803E-003   8.0054686573489409E-003   7.8637629514966556E-003   7.7233437339316313E-003   7.5842955518977961E-003   7.4467021279455425E-003   7.3106463059863236E-003   7.1762100060067113E-003   7.0434741687598335E-003   6.9125187127799803E-003   6.7834224819362521E-003   6.6562631993449806E-003   6.5311174217084211E-003   6.4080604904482863E-003   6.2871664885928435E-003   6.1685081953774534E-003   6.0521570409293179E-003   5.9381830651903944E-003   5.8266548736813917E-003   5.7176395988096096E-003   5.6112028550623361E-003   5.5074087034547858E-003   5.4063196104041644E-003   5.3079964103001087E-003   5.2124982693392830E-003   5.1198826490711502E-003   5.0302052721685753E-003   4.9435200867158358E-003   4.8598792369565214E-003   4.7793330284444657E-003   4.7019298989356417E-003   4.6277163888309159E-003   4.5567371120673883E-003   4.4890347306674738E-003   4.4246499272044826E-003   4.3636213790814171E-003   4.3059857390259637E-003   4.2517776070489788E-003   4.2010295136234443E-003   4.1537718978356120E-003   4.1100330886238989E-003   4.0698392939413908E-003   4.0332146367310084E-003   4.0001814361972365E-003   3.9707609415354783E-003   3.9449737358849268E-003   3.9228380278970576E-003   3.9043677240139796E-003   3.8895742558135993E-003   3.8784677900462472E-003   3.8710564950907855E-003   3.8673477108812082E-003   1.6059690886407019E-002   1.6055999223978157E-002   1.6048622086616726E-002   1.6037566739775133E-002   1.6022841293435897E-002   1.6004455850114452E-002   1.5982421784876299E-002   1.5956752932263285E-002   1.5927467380068117E-002   1.5894585576576692E-002   1.5858128655285020E-002   1.5818118829294570E-002   1.5774580114057968E-002   1.5727538598763802E-002   1.5677022486488668E-002   1.5623062078934491E-002   1.5565689760238588E-002   1.5504939975503229E-002   1.5440849210621055E-002   1.5373455969800554E-002   1.5302800751513135E-002   1.5228926024782485E-002   1.5151876201797421E-002   1.5071697612375978E-002   1.4988438474835442E-002   1.4902148867575460E-002   1.4812880696827124E-002   1.4720687667664156E-002   1.4625625248864071E-002   1.4527750641941395E-002   1.4427122743387921E-002   1.4323802112630568E-002   1.4217850931015186E-002   1.4109332969220345E-002   1.3998313543209739E-002   1.3884859479746714E-002   1.3769039072926093E-002   1.3650922042939995E-002   1.3530579496587980E-002   1.3408083880588062E-002   1.3283508940430733E-002   1.3156929676087448E-002   1.3028422293577868E-002   1.2898064163562983E-002   1.2765933770085947E-002   1.2632110667504776E-002   1.2496675428590093E-002   1.2359709598494917E-002   1.2221295645007790E-002   1.2081516908159978E-002   1.1940457550489003E-002   1.1798202506875091E-002   1.1654837431365042E-002   1.1510448648384908E-002   1.1365123098143776E-002   1.1218948285895841E-002   1.1072012228011949E-002   1.0924403400365545E-002   1.0776210683002344E-002   1.0627523309385267E-002   1.0478430809015435E-002   1.0329022957480408E-002   1.0179389718872084E-002   1.0029621193758845E-002   9.8798075640916944E-003   9.7300390390688413E-003   9.5804058004042014E-003   9.4309979486899842E-003   9.2819054486551755E-003   9.1332180747377145E-003   8.9850253576645445E-003   8.8374165298081842E-003   8.6904804720080719E-003   8.5443056596778422E-003   8.3989801095169236E-003   8.2545913263880055E-003   8.1112262512390843E-003   7.9689712071710772E-003   7.8279118496959732E-003   7.6881331128929586E-003   7.5497191593983382E-003   7.4127533291590830E-003   7.2773180905947032E-003   7.1434949874661369E-003   7.0113645945412695E-003   6.8810064642298996E-003   6.7524990818456643E-003   6.6259198172775036E-003   6.5013448773246774E-003   6.3788492612451009E-003   6.2585067149407703E-003   6.1403896850701911E-003   6.0245692780446780E-003   5.9111152144819545E-003   5.8000957890548266E-003   5.6915778265632100E-003   5.5856266454060721E-003   5.4823060143290858E-003   5.3816781160508365E-003   5.2838035088658142E-003   5.1887410904850606E-003   5.0965480611664948E-003   5.0072798902160987E-003   4.9209902829723262E-003   4.8377311455262695E-003   4.7575525561618370E-003   4.6805027331815463E-003   4.6066280061741738E-003   4.5359727882509082E-003   4.4685795472380052E-003   4.4044887822909939E-003   4.3437389978514540E-003   4.2863666787491539E-003   4.2324062714426125E-003   4.1818901590000013E-003   4.1348486438767540E-003   4.0913099286479238E-003   4.0513001025094808E-003   4.0148431812252472E-003   3.9819613778150353E-003   3.9526758257998340E-003   3.9270069728520318E-003   3.9049729077770823E-003   3.8865874644640197E-003   3.8718620180612229E-003   3.8608066712648714E-003   3.8534295339036628E-003   3.8497378714758557E-003   1.5976431468387953E-002   1.5972759177762530E-002   1.5965420686984311E-002   1.5954423177682142E-002   1.5939774693991882E-002   1.5921485265567081E-002   1.5899566203887661E-002   1.5874031261876809E-002   1.5844898391232376E-002   1.5812187888037288E-002   1.5775920754345640E-002   1.5736119084395539E-002   1.5692806770010392E-002   1.5646009768850611E-002   1.5595756138769901E-002   1.5542076027860730E-002   1.5485001654193031E-002   1.5424567286385138E-002   1.5360809224274630E-002   1.5293765773487067E-002   1.5223477225462689E-002   1.5149985830239632E-002   1.5073335772256780E-002   1.4993573143100680E-002   1.4910745912639911E-002   1.4824903900857445E-002   1.4736098747446580E-002   1.4644383880054734E-002   1.4549814481875811E-002   1.4452447458432660E-002   1.4352341403646052E-002   1.4249556562333787E-002   1.4144154796977504E-002   1.4036199546210382E-002   1.3925755791068861E-002   1.3812890011238199E-002   1.3697670147738983E-002   1.3580165561596913E-002   1.3460446989717711E-002   1.3338586505669353E-002   1.3214657472920666E-002   1.3088734502164995E-002   1.2960893407017782E-002   1.2831211155507366E-002   1.2699765827053483E-002   1.2566636562225397E-002   1.2431903517953119E-002   1.2295647816278066E-002   1.2157951497812625E-002   1.2018897470957579E-002   1.1878569462274002E-002   1.1737051965486009E-002   1.1594430192389191E-002   1.1450790018692716E-002   1.1306217934526436E-002   1.1160800991220812E-002   1.1014626749469153E-002   1.0867783225588817E-002   1.0720358840078374E-002   1.0572442362137058E-002   1.0424122858929463E-002   1.0275489638983407E-002   1.0126632200760377E-002   9.9776401775692886E-003   9.8286032837246046E-003   9.6796112603751150E-003   9.5307538223150245E-003   9.3821206024329307E-003   9.2338010990273278E-003   9.0858846212137356E-003   8.9384602356427090E-003   8.7916167117838562E-003   8.6454424700261601E-003   8.5000255267378422E-003   8.3554534425901161E-003   8.2118132688242806E-003   8.0691914957425059E-003   7.9276739990090939E-003   7.7873459904747588E-003   7.6482919633533708E-003   7.5105956448957290E-003   7.3743399434252344E-003   7.2396068988371531E-003   7.1064776343582325E-003   6.9750323056844143E-003   6.8453500542742796E-003   6.7175089589361359E-003   6.5915859884588812E-003   6.4676569555283669E-003   6.3457964716249760E-003   6.2260778996639510E-003   6.1085733134493836E-003   5.9933534500566932E-003   5.8804876703211217E-003   5.7700439148092864E-003   5.6620886644693780E-003   5.5566868988104479E-003   5.4539020576960251E-003   5.3537960026379672E-003   5.2564289795868913E-003   5.1618595809884704E-003   5.0701447137096456E-003   4.9813395604220156E-003   4.8954975486200647E-003   4.8126703182672093E-003   4.7329076887951405E-003   4.6562576310679171E-003   4.5827662358735033E-003   4.5124776875167250E-003   4.4454342371479938E-003   4.3816761746564015E-003   4.3212418071387759E-003   4.2641674334840118E-003   4.2104873223383077E-003   4.1602336925486982E-003   4.1134366911496634E-003   4.0701243768779261E-003   4.0303227069853342E-003   3.9940555732919658E-003   3.9613450699719777E-003   3.9322121992930725E-003   3.9066772574972153E-003   3.8847581956535371E-003   3.8664687672310127E-003   3.8518202836174131E-003   3.8408227742575685E-003   3.8334842834801264E-003   3.8298119928675822E-003   1.5883545612535910E-002   1.5879894931314587E-002   1.5872599551794042E-002   1.5861666562298926E-002   1.5847103933608608E-002   1.5828921614926716E-002   1.5807130845562234E-002   1.5781745289133231E-002   1.5752782744429206E-002   1.5720263338515394E-002   1.5684207927356142E-002   1.5644638472271599E-002   1.5601578728049514E-002   1.5555054503614829E-002   1.5505093697266992E-002   1.5451726283968903E-002   1.5394984296665748E-002   1.5334901809058110E-002   1.5271514909775519E-002   1.5204861686505811E-002   1.5134982197212266E-002   1.5061918449433664E-002   1.4985714372584613E-002   1.4906415791883343E-002   1.4824070401131928E-002   1.4738727732156898E-002   1.4650439126448589E-002   1.4559257702240258E-002   1.4465238324242569E-002   1.4368437568856585E-002   1.4268913689652551E-002   1.4166726584414702E-002   1.4061937755406928E-002   1.3954610275849766E-002   1.3844808748277149E-002   1.3732599267947010E-002   1.3618049382362940E-002   1.3501228048604208E-002   1.3382205595555280E-002   1.3261053676522416E-002   1.3137845230625389E-002   1.3012654435230447E-002   1.2885556662665221E-002   1.2756628435992706E-002   1.2625947379464625E-002   1.2493592175784746E-002   1.2359642514152169E-002   1.2224179047396422E-002   1.2087283338422072E-002   1.1949037813790087E-002   1.1809525713677160E-002   1.1668831041871913E-002   1.1527038512860202E-002   1.1384233504816307E-002   1.1240502004505964E-002   1.1095930557369654E-002   1.0950606214849418E-002   1.0804616482008339E-002   1.0658049264591948E-002   1.0510992816553849E-002   1.0363535686170641E-002   1.0215766663584022E-002   1.0067774726409712E-002   9.9196489868844384E-003   9.7714786373163387E-003   9.6233528979342980E-003   9.4753609605338351E-003   9.3275919380887418E-003   9.1801348076250844E-003   9.0330783596920261E-003   8.8865111421435605E-003   8.7405214093821959E-003   8.5951970668548539E-003   8.4506256196265062E-003   8.3068941194713031E-003   8.1640891113804737E-003   8.0222965823051606E-003   7.8816019105896473E-003   7.7420898102768809E-003   7.6038442859478750E-003   7.4669485768228405E-003   7.3314851099267608E-003   7.1975354486874532E-003   7.0651802446798362E-003   6.9344991882984708E-003   6.8055709614402993E-003   6.6784731891905147E-003   6.5532823935770534E-003   6.4300739477192725E-003   6.3089220286418612E-003   6.1898995755333419E-003   6.0730782419354812E-003   5.9585283562825220E-003   5.8463188759401152E-003   5.7365173483661658E-003   5.6291898687469977E-003   5.5244010399067567E-003   5.4222139344760611E-003   5.3226900556823109E-003   5.2258892997186224E-003   5.1318699221304387E-003   5.0406884978580480E-003   4.9523998920495416E-003   4.8670572231443443E-003   4.7847118321594495E-003   4.7054132518367653E-003   4.6292091747616726E-003   4.5561454269586465E-003   4.4862659380036640E-003   4.4196127142031583E-003   4.3562258155647182E-003   4.2961433272141747E-003   4.2394013403557196E-003   4.1860339270467506E-003   4.1360731204997392E-003   4.0895488962416349E-003   4.0464891519383928E-003   4.0069196967945642E-003   3.9708642856821075E-003   3.9383448798209764E-003   3.9093823351264434E-003   3.8839967785476714E-003   3.8622060093739252E-003   3.8440236906382430E-003   3.8294610618727631E-003   3.8185280724537529E-003   3.8112326929159446E-003   3.8075820116857395E-003   1.5781089343128996E-002   1.5777462495284889E-002   1.5770214664367899E-002   1.5759352836487273E-002   1.5744884901716327E-002   1.5726820719995482E-002   1.5705171452864930E-002   1.5679950663288533E-002   1.5651175983537546E-002   1.5618867354100952E-002   1.5583045470129786E-002   1.5543732146138245E-002   1.5500950985861184E-002   1.5454727634743981E-002   1.5405089813870121E-002   1.5352067307973616E-002   1.5295691947401546E-002   1.5235997586190209E-002   1.5173020086152067E-002   1.5106797289448581E-002   1.5037368999769762E-002   1.4964776955007142E-002   1.4889064804591956E-002   1.4810278080066464E-002   1.4728464169430244E-002   1.4643672287830700E-002   1.4555953446747594E-002   1.4465360425041263E-002   1.4371947734220125E-002   1.4275771587436648E-002   1.4176889865635700E-002   1.4075362080037512E-002   1.3971249339390535E-002   1.3864614309717971E-002   1.3755521179501851E-002   1.3644035618788464E-002   1.3530224739342789E-002   1.3414157056919063E-002   1.3295902444815405E-002   1.3175532097767229E-002   1.3053118483133286E-002   1.2928735301871469E-002   1.2802457441232706E-002   1.2674360929360917E-002   1.2544522892846605E-002   1.2413021504817823E-002   1.2279935943897397E-002   1.2145346340267094E-002   1.2009333732309946E-002   1.1871980015564138E-002   1.1733367893419777E-002   1.1593580826436398E-002   1.1452702985479998E-002   1.1310819196010402E-002   1.1168014891139846E-002   1.1024376058020327E-002   1.0879989186519917E-002   1.0734941217047614E-002   1.0589319488707338E-002   1.0443211685896292E-002   1.0296705785789270E-002   1.0149890005486245E-002   1.0002852748983659E-002   9.8556825528981623E-003   9.7084680352551717E-003   9.5612978392376202E-003   9.4142605828120285E-003   9.2674448022296574E-003   9.1209389024941856E-003   8.9748310994015035E-003   8.8292093711506425E-003   8.6841614018599855E-003   8.5397745300544448E-003   8.3961356973416557E-003   8.2533313919632978E-003   8.1114476028013027E-003   7.9705697618120408E-003   7.8307826948624260E-003   7.6921705725979395E-003   7.5548168557454387E-003   7.4188042481789784E-003   7.2842146443427014E-003   7.1511290831988705E-003   7.0196276954394010E-003   6.8897896586515017E-003   6.7616931471951580E-003   6.6354152861766713E-003   6.5110321050486641E-003   6.3886184904785037E-003   6.2682481433240511E-003   6.1499935314505705E-003   6.0339258487506764E-003   5.9201149693067778E-003   5.8086294087025814E-003   5.6995362785124959E-003   5.5929012488887264E-003   5.4887885080506793E-003   5.3872607226939651E-003   5.2883790004549791E-003   5.1922028541754317E-003   5.0987901631318056E-003   5.0081971413211135E-003   4.9204783003956587E-003   4.8356864187952264E-003   4.7538725082587052E-003   4.6750857835592408E-003   4.5993736330672830E-003   4.5267815885009499E-003   4.4573532985362485E-003   4.3911305021915314E-003   4.3281530017102998E-003   4.2684586411755321E-003   4.2120832800525143E-003   4.1590607742972852E-003   4.1094229535925675E-003   4.0631996022914563E-003   4.0204184420563616E-003   3.9811051181288803E-003   3.9452832340421962E-003   3.9129746047628089E-003   3.8841999248297454E-003   3.8589791354540770E-003   3.8373298681140811E-003   3.8192656864561303E-003   3.8047977517762788E-003   3.7939359238051140E-003   3.7866880929185998E-003   3.7830612450724388E-003   1.5669124456748451E-002   1.5665523651037128E-002   1.5658327776207015E-002   1.5647543706858280E-002   1.5633179245579443E-002   1.5615244155128993E-002   1.5593749510909805E-002   1.5568708768079864E-002   1.5540139375399276E-002   1.5508061071557500E-002   1.5472494375305845E-002   1.5433460941398580E-002   1.5390984207971081E-002   1.5345089641894349E-002   1.5295804771581933E-002   1.5243159173062959E-002   1.5187184453451796E-002   1.5127914231718109E-002   1.5065384116089209E-002   1.4999631684353310E-002   1.4930696460015325E-002   1.4858619888659219E-002   1.4783445310837751E-002   1.4705217939310733E-002   1.4623984827542902E-002   1.4539794843792531E-002   1.4452698640632422E-002   1.4362748623112043E-002   1.4269998919385074E-002   1.4174505345817989E-002   1.4076325373113541E-002   1.3975518093484463E-002   1.3872144182761059E-002   1.3766265865119087E-002   1.3657946873825988E-002   1.3547252414964905E-002   1.3434249125990227E-002   1.3319005035984988E-002   1.3201589526228019E-002   1.3082073284679335E-002   1.2960528267827620E-002   1.2837027652777749E-002   1.2711645796775140E-002   1.2584458190533165E-002   1.2455541411691112E-002   1.2324973081891594E-002   1.2192831816240146E-002   1.2059197178275055E-002   1.1924149631773517E-002   1.1787770490913702E-002   1.1650141872139752E-002   1.1511346646193507E-002   1.1371468384256594E-002   1.1230591312097638E-002   1.1088800255860745E-002   1.0946180592801752E-002   1.0802818199156586E-002   1.0658799399030069E-002   1.0514210911310440E-002   1.0369139797850840E-002   1.0223673412566775E-002   1.0077899345842745E-002   9.9319053742459723E-003   9.7857794072302579E-003   9.6396094322883097E-003   9.4934834649560429E-003   9.3474894934328645E-003   9.2017154271605839E-003   9.0562490411805474E-003   8.9111779282366466E-003   8.7665894403961553E-003   8.6225706399301327E-003   8.4792082468642394E-003   8.3365885831659103E-003   8.1947975275248885E-003   8.0539204550488797E-003   7.9140421931475080E-003   7.7752469669737923E-003   7.6376183487389948E-003   7.5012392076070356E-003   7.3661916606864719E-003   7.2325570233831016E-003   7.1004157574474092E-003   6.9698474275563527E-003   6.8409306490420096E-003   6.7137430424924482E-003   6.5883611865934499E-003   6.4648605715823537E-003   6.3433155547074072E-003   6.2237993131804559E-003   6.1063838032804907E-003   5.9911397134130295E-003   5.8781364247172396E-003   5.7674419653486741E-003   5.6591229743845339E-003   5.5532446565924598E-003   5.4498707459115225E-003   5.3490634661762515E-003   5.2508834937544657E-003   5.1553899198959474E-003   5.0626402162370909E-003   4.9726901988379479E-003   4.8855939956405359E-003   4.8014040116233225E-003   4.7201709000977421E-003   4.6419435284640320E-003   4.5667689508492870E-003   4.4946923793547922E-003   4.4257571551292729E-003   4.3600047232802419E-003   4.2974746077423243E-003   4.2382043856783458E-003   4.1822296664177361E-003   4.1295840678531315E-003   4.0802991973071800E-003   4.0344046314583215E-003   3.9919278980307671E-003   3.9528944640052632E-003   3.9173277679253049E-003   3.8852494637989787E-003   3.8566800714157079E-003   3.8316393283899242E-003   3.8101446842966902E-003   3.7922095938596190E-003   3.7778451324508855E-003   3.7670610631909685E-003   3.7598651883420375E-003   3.7562643826357656E-003   1.5547718484891282E-002   1.5544145913589325E-002   1.5537006369380491E-002   1.5526306607002216E-002   1.5512054333737701E-002   1.5494259208089944E-002   1.5472932211973767E-002   1.5448086683037321E-002   1.5419739873232308E-002   1.5387911301130652E-002   1.5352621296162217E-002   1.5313891339055086E-002   1.5271744689035915E-002   1.5226206619249727E-002   1.5177304447845819E-002   1.5125067526096880E-002   1.5069527219681689E-002   1.5010716889649112E-002   1.4948671872210662E-002   1.4883429457671071E-002   1.4815028865601709E-002   1.4743511223141326E-002   1.4668919539835568E-002   1.4591298678346243E-002   1.4510695332100199E-002   1.4427157992474182E-002   1.4340736921905961E-002   1.4251484122659086E-002   1.4159453304906866E-002   1.4064699854288432E-002   1.3967280799591419E-002   1.3867254776359306E-002   1.3764681991706995E-002   1.3659624189599207E-002   1.3552144612100858E-002   1.3442307959850963E-002   1.3330180356804611E-002   1.3215829305787408E-002   1.3099323650965278E-002   1.2980733535166572E-002   1.2860130356715016E-002   1.2737586728497757E-002   1.2613176431026996E-002   1.2486974371138271E-002   1.2359056534607143E-002   1.2229499941400351E-002   1.2098382597859142E-002   1.1965783452932338E-002   1.1831782345598535E-002   1.1696459961191952E-002   1.1559897780994255E-002   1.1422178032002198E-002   1.1283383639970918E-002   1.1143598176617364E-002   1.1002905812122377E-002   1.0861391261625386E-002   1.0719139736400859E-002   1.0576236891182408E-002   1.0432768772689324E-002   1.0288821769908543E-002   1.0144482557184351E-002   9.9998380481894356E-003   9.8549753385840100E-003   9.7099816557147112E-003   9.5649443069024953E-003   9.4199506242759190E-003   9.2750879146931975E-003   9.1304434051543704E-003   8.9861041932105534E-003   8.8421571897741857E-003   8.6986890716202747E-003   8.5557862264578621E-003   8.4135347008590100E-003   8.2720201508693636E-003   8.1313277858868493E-003   7.9915423229006133E-003   7.8527479306504944E-003   7.7150281820703159E-003   7.5784660011576355E-003   7.4431436172922583E-003   7.3091425101839969E-003   7.1765433644080390E-003   7.0454260215424003E-003   6.9158694282507316E-003   6.7879515915645339E-003   6.6617495315759445E-003   6.5373392343974213E-003   6.4147956058896449E-003   6.2941924275207173E-003   6.1756023118146319E-003   6.0590966569136762E-003   5.9447456059945059E-003   5.8326180024955709E-003   5.7227813509794223E-003   5.6153017729069221E-003   5.5102439708518691E-003   5.4076711866011262E-003   5.3076451630772459E-003   5.2102261083722956E-003   5.1154726579112908E-003   5.0234418400417757E-003   4.9341890408893807E-003   4.8477679700643650E-003   4.7642306309813032E-003   4.6836272841944138E-003   4.6060064231608910E-003   4.5314147394456272E-003   4.4598970971414520E-003   4.3914965050519394E-003   4.3262540903913349E-003   4.2642090731791482E-003   4.2053987431598938E-003   4.1498584366244096E-003   4.0976215148403328E-003   4.0487193436344326E-003   4.0031812735994432E-003   3.9610346236189642E-003   3.9223046666143624E-003   3.8870146615483936E-003   3.8551860896158807E-003   3.8268392796322881E-003   3.8019937507719481E-003   3.7806667546532724E-003   3.7628716289255792E-003   3.7486193557865199E-003   3.7379195933314735E-003   3.7307800491366283E-003   3.7272074778315067E-003   1.5416944653088960E-002   1.5413402490525419E-002   1.5406323616060202E-002   1.5395714655720039E-002   1.5381583215448524E-002   1.5363938840374458E-002   1.5342792413264583E-002   1.5318157144469102E-002   1.5290050074445671E-002   1.5258490486916299E-002   1.5223498506064581E-002   1.5185095426227091E-002   1.5143304313320005E-002   1.5098150232153995E-002   1.5049660274852383E-002   1.4997863549889079E-002   1.4942791162730007E-002   1.4884476197608465E-002   1.4822953697613772E-002   1.4758260641291931E-002   1.4690435923400580E-002   1.4619520328155944E-002   1.4545556504513502E-002   1.4468588944082095E-002   1.4388663947655922E-002   1.4305829602958009E-002   1.4220135751906060E-002   1.4131633961865397E-002   1.4040377493573397E-002   1.3946421269953158E-002   1.3849821841348198E-002   1.3750637351706618E-002   1.3648927505709674E-002   1.3544753528285103E-002   1.3438178130626810E-002   1.3329265473133178E-002   1.3218081122440828E-002   1.3104692017083974E-002   1.2989166422465614E-002   1.2871573892592358E-002   1.2751985227164780E-002   1.2630472427481138E-002   1.2507108656751975E-002   1.2381968190553233E-002   1.2255126377719944E-002   1.2126659589566463E-002   1.1996645179290666E-002   1.1865161429014337E-002   1.1732287509230221E-002   1.1598103426164796E-002   1.1462689975223789E-002   1.1326128693205775E-002   1.1188501807627496E-002   1.1049892188605137E-002   1.0910383296543910E-002   1.0770059135915222E-002   1.0629004199971440E-002   1.0487303423518599E-002   1.0345042130170137E-002   1.0202305979734427E-002   1.0059180920676272E-002   9.9157531328277482E-003   9.7721089804010813E-003   9.6283349570928933E-003   9.4845176343477389E-003   9.3407436109790853E-003   9.1970994584334165E-003   9.0536716709766485E-003   8.9105466113829079E-003   8.7678104614822838E-003   8.6255491677910967E-003   8.4838483913498575E-003   8.3427934557429029E-003   8.2024692945327771E-003   8.0629604031309809E-003   7.9243507835070059E-003   7.7867238983357345E-003   7.6501626159454772E-003   7.5147491655707388E-003   7.3805650819603330E-003   7.2476911621876527E-003   7.1162074125317165E-003   6.9861930015843177E-003   6.8577262137230477E-003   6.7308844006195301E-003   6.6057439349557767E-003   6.4823801636335054E-003   6.3608673645556002E-003   6.2412786986756341E-003   6.1236861689308864E-003   6.0081605743904087E-003   5.8947714689185915E-003   5.7835871185151211E-003   5.6746744605083443E-003   5.5680990633645844E-003   5.4639250859280786E-003   5.3622152392824862E-003   5.2630307502726237E-003   5.1664313213455326E-003   5.0724750977889643E-003   4.9812186296113170E-003   4.8927168393825271E-003   4.8070229886144067E-003   4.7241886435067659E-003   4.6442636474942622E-003   4.5672960864691081E-003   4.4933322634894690E-003   4.4224166678793475E-003   4.3545919499899943E-003   4.2898988941134641E-003   4.2283763936106222E-003   4.1700614286412363E-003   4.1149890414670098E-003   4.0631923165747597E-003   4.0147023591402542E-003   3.9695482782119429E-003   3.9277571651614718E-003   3.8893540853409680E-003   3.8543621044667686E-003   3.8228025169543267E-003   3.7946954468930927E-003   3.7700601781648357E-003   3.7489137509789661E-003   3.7312693759765647E-003   3.7171379356657486E-003   3.7065289753471786E-003   3.6994501008732472E-003   3.6959079383189763E-003   1.5276881836718048E-002   1.5273372237919636E-002   1.5266358333941521E-002   1.5255846614051938E-002   1.5241844575462626E-002   1.5224361643611350E-002   1.5203408593199907E-002   1.5178998500502749E-002   1.5151148179361584E-002   1.5119876661934095E-002   1.5085203854741269E-002   1.5047150851600133E-002   1.5005740511983445E-002   1.4960997676487897E-002   1.4912949196736247E-002   1.4861623919699640E-002   1.4807052672868026E-002   1.4749268244100555E-002   1.4688305361105991E-002   1.4624200671803145E-002   1.4556992719914175E-002   1.4486721922288837E-002   1.4413430546279526E-002   1.4337162678861981E-002   1.4257964206439211E-002   1.4175882781371218E-002   1.4090967796082488E-002   1.4003270351815533E-002   1.3912843228921945E-002   1.3819740852495044E-002   1.3724019262227161E-002   1.3625736077128581E-002   1.3524950459124996E-002   1.3421723080538905E-002   1.3316116085302920E-002   1.3208193050667227E-002   1.3098018951262669E-002   1.2985660117153408E-002   1.2871184196177193E-002   1.2754660111385013E-002   1.2636158019517424E-002   1.2515749271325483E-002   1.2393506362634032E-002   1.2269502898824780E-002   1.2143813541663134E-002   1.2016513972266663E-002   1.1887680838396864E-002   1.1757391715140064E-002   1.1625725051251534E-002   1.1492760127547991E-002   1.1358577006182174E-002   1.1223256482585223E-002   1.1086880037882801E-002   1.0949529788435289E-002   1.0811288438760294E-002   1.0672239227172794E-002   1.0532465881927425E-002   1.0392052564409740E-002   1.0251083823096183E-002   1.0109644541104065E-002   9.9678198833244303E-003   9.8256952486997506E-003   9.6833562152430219E-003   9.5408884908979585E-003   9.3983778613782598E-003   9.2559101371044172E-003   9.1135711036354206E-003   8.9714464689711060E-003   8.8296218113494973E-003   8.6881825289401304E-003   8.5472137880384658E-003   8.4068004705239452E-003   8.2670271247727023E-003   8.1279779139882546E-003   7.9897365635400730E-003   7.8523863146702233E-003   7.7160098696182899E-003   7.5806893462921909E-003   7.4465062244829516E-003   7.3135413011669592E-003   7.1818746373479292E-003   7.0515855135952488E-003   6.9227523802627422E-003   6.7954528104013923E-003   6.6697634538960271E-003   6.5457599892819740E-003   6.4235170813168319E-003   6.3031083323604187E-003   6.1846062412376224E-003   6.0680821560856746E-003   5.9536062351840946E-003   5.8412474009513771E-003   5.7310733015946136E-003   5.6231502670665012E-003   5.5175432715232064E-003   5.4143158930930468E-003   5.3135302755664138E-003   5.2152470898965131E-003   5.1195254998841477E-003   5.0264231234973811E-003   4.9359960003317882E-003   4.8482985563229608E-003   4.7633835708696393E-003   4.6813021458797510E-003   4.6021036733985277E-003   4.5258358063874349E-003   4.4525444297733863E-003   4.3822736325873635E-003   4.3150656806403287E-003   4.2509609908498169E-003   4.1899981083383664E-003   4.1322136794467168E-003   4.0776424326595673E-003   4.0263171554900667E-003   3.9782686759113894E-003   3.9335258402535267E-003   3.8921155007470287E-003   3.8540624975823556E-003   3.8193896903806479E-003   3.7881181729082503E-003   3.7602678518943167E-003   3.7358577590398401E-003   3.7149047087650100E-003   3.6974217768662720E-003   3.6834197382241696E-003   3.6729080183915408E-003   3.6658941143943302E-003   3.6623845155967505E-003   1.5127614513504917E-002   1.5124139612852194E-002   1.5117194939112011E-002   1.5106786836922514E-002   1.5092922688227040E-002   1.5075611790563381E-002   1.5054864805498391E-002   1.5030694664183886E-002   1.5003117941243593E-002   1.4972153402810162E-002   1.4937820721674377E-002   1.4900140779578519E-002   1.4859136215117363E-002   1.4814831631826286E-002   1.4767253621881693E-002   1.4716430756409937E-002   1.4662393565534171E-002   1.4605174520954445E-002   1.4544808015506450E-002   1.4481330342833498E-002   1.4414779673492695E-002   1.4345196035045527E-002   1.4272621282563014E-002   1.4197099078955000E-002   1.4118674863264957E-002   1.4037395826556553E-002   1.3953310881302194E-002   1.3866470633295325E-002   1.3776927348018164E-002   1.3684734924183650E-002   1.3589948854407785E-002   1.3492626197388558E-002   1.3392825540232745E-002   1.3290606963992257E-002   1.3186032006702098E-002   1.3079163627139456E-002   1.2970066166299365E-002   1.2858805308392118E-002   1.2745448041048463E-002   1.2630062615262005E-002   1.2512718504871595E-002   1.2393486361569755E-002   1.2272437977956741E-002   1.2149646236855549E-002   1.2025185074949069E-002   1.1899129431729272E-002   1.1771555209468237E-002   1.1642539222604192E-002   1.1512159156628315E-002   1.1380493516857687E-002   1.1247621582887002E-002   1.1113623362301872E-002   1.0978579539013128E-002   1.0842571428405362E-002   1.0705680924873298E-002   1.0567990456302051E-002   1.0429582929661979E-002   1.0290541686250182E-002   1.0150950447772741E-002   1.0010893266463095E-002   9.8704544768682401E-003   9.7297186417011627E-003   9.5887705035178350E-003   9.4476949325154047E-003   9.3065768749465705E-003   9.1655013037880984E-003   9.0245531657863198E-003   8.8838173304063017E-003   8.7433785408549403E-003   8.6033213600087977E-003   8.4637301208471127E-003   8.3246888776658534E-003   8.1862813514006205E-003   8.0485908821945062E-003   7.9117003791722429E-003   7.7756922682083451E-003   7.6406484452620216E-003   7.5066502242242539E-003   7.3737782909363836E-003   7.2421126507183353E-003   7.1117325845456159E-003   6.9827165981686257E-003   6.8551423755284779E-003   6.7290867327251536E-003   6.6046255702317813E-003   6.4818338297097378E-003   6.3607854456780299E-003   6.2415533028370995E-003   6.1242091918758401E-003   6.0088237663412647E-003   5.8954664989080974E-003   5.7842056413122123E-003   5.6751081802702275E-003   5.5682398007375067E-003   5.4636648436873214E-003   5.3614462669906993E-003   5.2616456098883435E-003   5.1643229529352297E-003   5.0695368834414722E-003   4.9773444590491267E-003   4.8878011744157845E-003   4.8009609259386243E-003   4.7168759809180227E-003   4.6355969441900791E-003   4.5571727284507979E-003   4.4816505246017546E-003   4.4090757725819829E-003   4.3394921336878944E-003   4.2729414646248687E-003   4.2094637919714573E-003   4.1490972864958175E-003   4.0918782418507549E-003   4.0378410509768758E-003   3.9870181856416220E-003   3.9394401755111774E-003   3.8951355922938746E-003   3.8541310277881435E-003   3.8164510857077727E-003   3.7821184046444856E-003   3.7511538661342270E-003   3.7235771432025389E-003   3.6994070019626402E-003   3.6786600167854067E-003   3.6613491191631597E-003   3.6474849705248058E-003   3.6370768682537635E-003   3.6301321945565457E-003   3.6266572938850605E-003   1.4969232712339298E-002   1.4965794622083639E-002   1.4958923394857937E-002   1.4948625222384104E-002   1.4934907365335426E-002   1.4917778986403507E-002   1.4897250625666714E-002   1.4873335062852377E-002   1.4846048618700980E-002   1.4815409776833710E-002   1.4781437965343536E-002   1.4744153839289786E-002   1.4703579803817368E-002   1.4659740209096772E-002   1.4612661375231650E-002   1.4562371577770850E-002   1.4508901032624144E-002   1.4452281875684814E-002   1.4392548144903261E-002   1.4329735756959616E-002   1.4263882489189694E-002   1.4195027951100558E-002   1.4123213566546611E-002   1.4048482542724450E-002   1.3970879847946760E-002   1.3890452181889112E-002   1.3807247949117973E-002   1.3721317227127772E-002   1.3632711740128534E-002   1.3541484821403160E-002   1.3447691388934813E-002   1.3351387904406653E-002   1.3252632344857407E-002   1.3151484163749172E-002   1.3048004257798396E-002   1.2942254928607677E-002   1.2834299844795394E-002   1.2724204004478934E-002   1.2612033696123459E-002   1.2497856457499096E-002   1.2381741035074362E-002   1.2263757344555787E-002   1.2143976424748376E-002   1.2022470399493113E-002   1.1899312429895142E-002   1.1774576672984594E-002   1.1648338235807881E-002   1.1520673130477860E-002   1.1391658228497692E-002   1.1261371213389215E-002   1.1129890536797415E-002   1.0997295366240958E-002   1.0863665543293433E-002   1.0729081530653356E-002   1.0593624366252802E-002   1.0457375613498132E-002   1.0320417313383706E-002   1.0182831932890060E-002   1.0044702316655260E-002   9.9061116388192705E-003   9.7671433481427428E-003   9.6278811238486306E-003   9.4884088196189598E-003   9.3488104169997255E-003   9.2091699733673482E-003   9.0695715707969360E-003   8.9300992666221379E-003   8.7908370421153070E-003   8.6518687518884474E-003   8.5132780732684876E-003   8.3751484578653557E-003   8.2375630770316899E-003   8.1006047767052114E-003   7.9643560244074818E-003   7.8288988596949272E-003   7.6943148471783629E-003   7.5606850239872680E-003   7.4280898539699769E-003   7.2966091765255814E-003   7.1663221620320572E-003   7.0373072600329323E-003   6.9096421546209208E-003   6.7834037173448158E-003   6.6586679604006549E-003   6.5355099908768199E-003   6.4140039657208936E-003   6.2942230457360138E-003   6.1762393552425299E-003   6.0601239330246859E-003   5.9459466943353467E-003   5.8337763858974379E-003   5.7236805454852213E-003   5.6157254617126284E-003   5.5099761325670960E-003   5.4064962264376293E-003   5.3053480458267188E-003   5.2065924858831214E-003   5.1102890017244995E-003   5.0164955685947366E-003   4.9252686506429111E-003   4.8366631629700452E-003   4.7507324414438057E-003   4.6675282084322478E-003   4.5871005425323630E-003   4.5094978475693770E-003   4.4347668240208304E-003   4.3629524390871310E-003   4.2940979014325364E-003   4.2282446332339019E-003   4.1654322456670112E-003   4.1056985144887759E-003   4.0490793578497608E-003   3.9956088125859268E-003   3.9453190151050865E-003   3.8982401813264511E-003   3.8544005865386310E-003   3.8138265511847291E-003   3.7765424250295054E-003   3.7425706134863734E-003   3.7119317717895783E-003   3.6846453274564372E-003   3.6607297647238135E-003   3.6402014040459729E-003   3.6230730250239596E-003   3.6093551679868274E-003   3.5990569955707818E-003   3.5921857683015590E-003   3.5887476780745442E-003   1.4801831958918876E-002   1.4798432768219738E-002   1.4791639157030356E-002   1.4781457157693023E-002   1.4767893902608020E-002   1.4750958412339255E-002   1.4730661100181008E-002   1.4707014584065647E-002   1.4680034918621909E-002   1.4649740291284630E-002   1.4616149869896622E-002   1.4579284071502607E-002   1.4539165054242353E-002   1.4495816901305358E-002   1.4449265643106446E-002   1.4399539245137760E-002   1.4346667589709428E-002   1.4290682458912962E-002   1.4231617513911055E-002   1.4169508275869103E-002   1.4104392101920882E-002   1.4036308165660261E-002   1.3965297429649581E-002   1.3891402623179228E-002   1.3814668214916170E-002   1.3735140386685385E-002   1.3652867004189440E-002   1.3567897589872924E-002   1.3480283290422668E-002   1.3390076848741439E-002   1.3297332568528275E-002   1.3202106284989190E-002   1.3104455327813347E-002   1.3004438489669923E-002   1.2902115987110441E-002   1.2797549427164379E-002   1.2690801768742543E-002   1.2581937285547518E-002   1.2471021524919912E-002   1.2358121271692002E-002   1.2243304505303199E-002   1.2126640359484436E-002   1.2008199081476684E-002   1.1888051987957476E-002   1.1766271423492347E-002   1.1642930716637523E-002   1.1518104134348894E-002   1.1391866840599701E-002   1.1264294846118239E-002   1.1135464967585357E-002   1.1005454777928109E-002   1.0874342561284583E-002   1.0742207265130574E-002   1.0609128452581329E-002   1.0475186255874028E-002   1.0340461326178163E-002   1.0205034785835593E-002   1.0068988180265831E-002   9.9324034283108098E-003   9.7953627709440327E-003   9.6579487270004871E-003   9.5202440362291418E-003   9.3823316165153603E-003   9.2442945091454343E-003   9.1062158308269914E-003   8.9681787234361654E-003   8.8302663035731144E-003   8.6925616132878525E-003   8.5551475685853307E-003   8.4181069120343455E-003   8.2815221594960964E-003   8.1454755540159296E-003   8.0100490139516922E-003   7.8753240837628469E-003   7.7413818874254026E-003   7.6083030748844704E-003   7.4761677786951974E-003   7.3450555618373436E-003   7.2150453726118613E-003   7.0862154937629818E-003   6.9586434994298729E-003   6.8324062052759760E-003   6.7075796236695240E-003   6.5842389163296433E-003   6.4624583522696621E-003   6.3423112582007279E-003   6.2238699807164455E-003   6.1072058345397195E-003   5.9923890682181957E-003   5.8794888150447422E-003   5.7685730545760094E-003   5.6597085711249662E-003   5.5529609128816548E-003   5.4483943528504941E-003   5.3460718503975380E-003   5.2460550119140525E-003   5.1484040551832977E-003   5.0531777711492198E-003   4.9604334915240855E-003   4.8702270493979904E-003   4.7826127501618965E-003   4.6976433357776015E-003   4.6153699532168746E-003   4.5358421248891667E-003   4.4591077169492954E-003   4.3852129102702753E-003   4.3142021743842740E-003   4.2461182378802365E-003   4.1810020642453205E-003   4.1188928258916180E-003   4.0598278812939981E-003   4.0038427501731810E-003   3.9509710948862908E-003   3.9012446968387238E-003   3.8546934386367027E-003   3.8113452858538066E-003   3.7712262683087250E-003   3.7343604701105537E-003   3.7007700487311501E-003   3.6704754212510959E-003   3.6434957559970393E-003   3.6198492397565563E-003   3.5995519275562327E-003   3.5826164374174185E-003   3.5690531822837324E-003   3.5588711829003250E-003   3.5520775717443609E-003   3.5486783810255718E-003   1.4625513218363417E-002   1.4622154991339065E-002   1.4615443117357019E-002   1.4605383461090693E-002   1.4591983021595811E-002   1.4575250670334439E-002   1.4555196686073690E-002   1.4531833518383219E-002   1.4505176941928322E-002   1.4475244833241196E-002   1.4442056087947075E-002   1.4405630871947739E-002   1.4365991082887941E-002   1.4323160523167400E-002   1.4277164918788610E-002   1.4228031907160099E-002   1.4175791020379136E-002   1.4120473667269151E-002   1.4062113113237462E-002   1.4000744460624326E-002   1.3936404627617249E-002   1.3869132324497491E-002   1.3798968030728442E-002   1.3725953971476856E-002   1.3650134089478572E-002   1.3571554020047227E-002   1.3490261063159814E-002   1.3406304154356730E-002   1.3319733834790071E-002   1.3230602222136401E-002   1.3138962976677271E-002   1.3044871270813940E-002   1.2948383755014337E-002   1.2849558522057991E-002   1.2748455076045717E-002   1.2645134290777404E-002   1.2539658378407592E-002   1.2432090846976551E-002   1.2322496466806943E-002   1.2210941227563193E-002   1.2097492300693735E-002   1.1982217997723976E-002   1.1865187729962784E-002   1.1746471965636940E-002   1.1626142188987942E-002   1.1504270854584192E-002   1.1380931347690831E-002   1.1256197933976725E-002   1.1130145722499818E-002   1.1002850613698517E-002   1.0874389256327582E-002   1.0744839003201681E-002   1.0614277860232460E-002   1.0482784444503471E-002   1.0350437931844841E-002   1.0217318013422391E-002   1.0083504845340097E-002   9.9490790008830710E-003   9.8141214223010365E-003   9.6787133728499231E-003   9.5429363845597193E-003   9.4068722144385331E-003   9.2706027906116206E-003   9.1342101647077234E-003   8.9977764634723290E-003   8.8613838378045762E-003   8.7251144137975578E-003   8.5890502435036764E-003   8.4532732556368284E-003   8.3178652057977476E-003   8.1829076273509938E-003   8.0484817830891453E-003   7.9146686147232304E-003   7.7815486966204550E-003   7.6492021837680224E-003   7.5177087678269250E-003   7.3871476251917700E-003   7.2575973719187781E-003   7.1291360145939731E-003   7.0018409057459596E-003   6.8757886940871149E-003   6.7510552809836311E-003   6.6277157731992054E-003   6.5058444395425519E-003   6.3855146623053027E-003   6.2667988985144474E-003   6.1497686303970123E-003   6.0344943276562368E-003   5.9210454007738167E-003   5.8094901613121586E-003   5.6998957811595918E-003   5.5923282500197624E-003   5.4868523374083100E-003   5.3835315523148575E-003   5.2824281059932199E-003   5.1836028734627559E-003   5.0871153571807604E-003   4.9930236517836679E-003   4.9013844059640488E-003   4.8122527933621706E-003   4.7256824740001813E-003   4.6417255649844336E-003   4.5604326083057978E-003   4.4818525388850006E-003   4.4060326566594532E-003   4.3330185974115309E-003   4.2628543038158995E-003   4.1955820006900346E-003   4.1312421675829825E-003   4.0698735150692666E-003   4.0115129607757316E-003   3.9561956078310589E-003   3.9039547211014991E-003   3.8548217094840909E-003   3.8088261050965300E-003   3.7659955451401772E-003   3.7263557565210825E-003   3.6899305402267601E-003   3.6567417949877057E-003   3.6268096863810717E-003   3.6001531097843986E-003   3.5767899422111671E-003   3.5567359579446456E-003   3.5400036066112195E-003   3.5266031671276621E-003   3.5165435109278387E-003   3.5098316369072124E-003   3.5064734098970707E-003   1.4440382833802057E-002   1.4437067608964127E-002   1.4430441541143813E-002   1.4420510321804136E-002   1.4407280809502543E-002   1.4390761720405654E-002   1.4370963192769703E-002   1.4347897498776407E-002   1.4321580121179178E-002   1.4292028611721574E-002   1.4259261580847449E-002   1.4223298930715333E-002   1.4184162286499546E-002   1.4141875154441874E-002   1.4096462941365850E-002   1.4047952940911712E-002   1.3996374317340021E-002   1.3941758086493727E-002   1.3884137099027583E-002   1.3823546018265354E-002   1.3760021299567882E-002   1.3693601168558889E-002   1.3624325597964171E-002   1.3552236281310692E-002   1.3477376610379843E-002   1.3399791647351833E-002   1.3319528096916056E-002   1.3236634278926185E-002   1.3151160099645953E-002   1.3063157018463500E-002   1.2972678021190898E-002   1.2879777584534180E-002   1.2784511643881447E-002   1.2686937561729172E-002   1.2587114088000506E-002   1.2485101331406734E-002   1.2380960716205425E-002   1.2274754950728772E-002   1.2166547985772103E-002   1.2056404977790813E-002   1.1944392249290309E-002   1.1830577248679336E-002   1.1715028509325126E-002   1.1597815609626139E-002   1.1479009128004397E-002   1.1358680605128846E-002   1.1236902494528717E-002   1.1113748126761497E-002   1.0989291656813699E-002   1.0863608025888705E-002   1.0736772913992276E-002   1.0608862692731036E-002   1.0479954382943232E-002   1.0350125604087601E-002   1.0219454531777750E-002   1.0088019847073276E-002   9.9559006915551085E-003   9.8231766185349900E-003   9.6899275452146105E-003   9.5562337046139201E-003   9.4221755990748224E-003   9.2878339474654070E-003   9.1532896414608100E-003   9.0186236942601250E-003   8.8839171915923998E-003   8.7492512440992265E-003   8.6147069383494534E-003   8.4803652868181700E-003   8.3463071810307710E-003   8.2126133405326929E-003   8.0793642673376020E-003   7.9466401941341025E-003   7.8145210385967001E-003   7.6830863540123806E-003   7.5524152815345524E-003   7.4225865030628779E-003   7.2936781928729655E-003   7.1657679718044598E-003   7.0389328597729173E-003   6.9132492289534220E-003   6.7887927591597230E-003   6.6656383908861860E-003   6.5438602810348745E-003   6.4235317575095374E-003   6.3047252763837047E-003   6.1875123762906159E-003   6.0719636370825669E-003   5.9581486364752578E-003   5.8461359078775810E-003   5.7359929000890819E-003   5.6277859350912784E-003   5.5215801694749045E-003   5.4174395543342690E-003   5.3154267975448199E-003   5.2156033243994093E-003   5.1180292416099782E-003   5.0227633014945372E-003   4.9298628643620335E-003   4.8393838674168355E-003   4.7513807862415436E-003   4.6659066067383792E-003   4.5830127888485395E-003   4.5027492384679402E-003   4.4251642752689002E-003   4.3503046044880977E-003   4.2782152879550783E-003   4.2089397171098941E-003   4.1425195861797826E-003   4.0789948674836984E-003   4.0184037866944355E-003   3.9607827994275757E-003   3.9061665685670155E-003   3.8545879447713927E-003   3.8060779443783166E-003   3.7606657313193348E-003   3.7183785994728269E-003   3.6792419548243305E-003   3.6432793050507062E-003   3.6105122739796269E-003   3.5809607645510000E-003   3.5546433870468630E-003   3.5315776929751297E-003   3.5117791653516695E-003   3.4952600762622743E-003   3.4820305639978177E-003   3.4720993445765402E-003   3.4654732768080176E-003   3.4621580519499373E-003   1.4246552462832962E-002   1.4243282251079403E-002   1.4236746004953393E-002   1.4226949234963926E-002   1.4213898654966250E-002   1.4197602818377286E-002   1.4178071716613283E-002   1.4155317436902182E-002   1.4129355157997237E-002   1.4100202093222214E-002   1.4067876554781034E-002   1.4032398170186755E-002   1.3993788277687103E-002   1.3952070075433254E-002   1.3907268634942904E-002   1.3859410889911994E-002   1.3808525618863920E-002   1.3754643428494917E-002   1.3697796733300571E-002   1.3638019736928630E-002   1.3575348411511756E-002   1.3509820474451761E-002   1.3441475366453792E-002   1.3370354227301207E-002   1.3296499870844303E-002   1.3219956758017737E-002   1.3140770971678650E-002   1.3058990187313602E-002   1.2974663643321060E-002   1.2887842114929271E-002   1.2798577877990935E-002   1.2706924681301857E-002   1.2612937713857741E-002   1.2516673568612136E-002   1.2418190212731217E-002   1.2317546947276881E-002   1.2214804376586286E-002   1.2110024368029659E-002   1.2003270016345380E-002   1.1894605605042852E-002   1.1784096567740016E-002   1.1671809449161269E-002   1.1557811864080614E-002   1.1442172456880118E-002   1.1324960861461786E-002   1.1206247656446428E-002   1.1086104326941071E-002   1.0964603215764396E-002   1.0841817485710142E-002   1.0717821071748013E-002   1.0592688637217323E-002   1.0466495530192688E-002   1.0339317736098474E-002   1.0211231834057005E-002   1.0082314948784310E-002   9.9526447058325140E-003   9.8222991837305096E-003   9.6913568674373007E-003   9.5598966015612297E-003   9.4279975421622531E-003   9.2957391082433005E-003   9.1632009375671453E-003   9.0304628337017356E-003   8.8976047222137644E-003   8.7647065998426033E-003   8.6318484885532509E-003   8.4991103844722637E-003   8.3665722138345777E-003   8.2343137799976152E-003   8.1024147206067709E-003   7.9709544545562561E-003   7.8400121384321064E-003   7.7096666163666838E-003   7.5799963733074183E-003   7.4510794881277875E-003   7.3229935858912243E-003   7.1958157919487231E-003   7.0696226848889765E-003   6.9444902504253725E-003   6.8204938364248013E-003   6.6977081063230859E-003   6.5762069953209101E-003   6.4560636654687475E-003   6.3373504607814324E-003   6.2201388651287881E-003   6.1044994581015977E-003   5.9905018729611292E-003   5.8782147543452457E-003   5.7677057170846813E-003   5.6590413057745481E-003   5.5522869540772790E-003   5.4475069454060776E-003   5.3447643748995022E-003   5.2441211096483920E-003   5.1456377531389763E-003   5.0493736084381013E-003   4.9553866406071290E-003   4.8637334443411007E-003   4.7744692071032269E-003   4.6876476785901455E-003   4.6033211348967540E-003   4.5215403504952345E-003   4.4423545639799000E-003   4.3658114513384083E-003   4.2919570948369845E-003   4.2208359555049868E-003   4.1524908476792688E-003   4.0869629106577432E-003   4.0242915851542715E-003   3.9645145889518063E-003   3.9076678935000553E-003   3.8537857030744860E-003   3.8029004322792104E-003   3.7550426871798548E-003   3.7102412466830659E-003   3.6685230443034844E-003   3.6299131520747818E-003   3.5944347671621468E-003   3.5621092290288869E-003   3.5329561641082030E-003   3.5069938852004268E-003   3.4842396054625135E-003   3.4647085037609049E-003   3.4484126671621707E-003   3.4353620871087620E-003   3.4255653172030609E-003   3.4190290710135463E-003   3.4157588592944044E-003   1.4044139009473489E-002   1.4040915793476438E-002   1.4034473327305008E-002   1.4024816935545081E-002   1.4011953180533276E-002   1.3995890447476511E-002   1.3976638574755118E-002   1.3954209456380484E-002   1.3928617955681788E-002   1.3899880934472697E-002   1.3868016395193583E-002   1.3833043677240475E-002   1.3794983821264650E-002   1.3753859701602422E-002   1.3709696041060981E-002   1.3662519397163841E-002   1.3612358146293968E-002   1.3559242466088806E-002   1.3503204316815287E-002   1.3444277423110829E-002   1.3382497250403191E-002   1.3317900986825337E-002   1.3250527517618071E-002   1.3180417403654388E-002   1.3107612854391326E-002   1.3032157705142211E-002   1.2954097387777586E-002   1.2873478904247893E-002   1.2790350799614159E-002   1.2704763128049523E-002   1.2616767428843823E-002   1.2526416690370301E-002   1.2433765319395274E-002   1.2338869109296602E-002   1.2241785204253230E-002   1.2142572067973534E-002   1.2041289444023884E-002   1.1937998323625743E-002   1.1832760906845763E-002   1.1725640565786427E-002   1.1616701806360985E-002   1.1506010227895797E-002   1.1393632486879940E-002   1.1279636253477276E-002   1.1164090172349317E-002   1.1047063821346820E-002   1.0928627668525481E-002   1.0808853031753607E-002   1.0687812033145699E-002   1.0565577557782285E-002   1.0442223208695145E-002   1.0317823262883649E-002   1.0192452626707427E-002   1.0066186790420595E-002   9.9391017834501993E-003   9.8112741275456772E-003   9.6827807917716502E-003   9.5536991460364873E-003   9.4241069133222943E-003   9.2940821244244798E-003   9.1637030710932932E-003   9.0330482567300141E-003   8.9021963521046521E-003   8.7712261453073148E-003   8.6402164972604889E-003   8.5092462903336996E-003   8.3783943859544185E-003   8.2477395714088686E-003   8.1173605180474562E-003   7.9873357292572777E-003   7.8577434966036752E-003   7.7286618506157700E-003   7.6001685150578480E-003   7.4723408590238738E-003   7.3452558521725497E-003   7.2189900157538789E-003   7.0936193798121217E-003   6.9692194338122904E-003   6.8458650847634250E-003   6.7236306093375608E-003   6.6025896107977933E-003   6.4828149740179253E-003   6.3643788211706909E-003   6.2473524702298389E-003   6.1318063890334895E-003   6.0178101556046526E-003   5.9054324146743942E-003   5.7947408363003827E-003   5.6858020767118211E-003   5.5786817357152962E-003   5.4734443188045878E-003   5.3701531987642714E-003   5.2688705746121167E-003   5.1696574379760385E-003   5.0725735335139244E-003   4.9776773231447469E-003   4.8850259522131845E-003   4.7946752135921145E-003   4.7066795144636853E-003   4.6210918432962877E-003   4.5379637381294802E-003   4.4573452547542192E-003   4.3792849373908704E-003   4.3038297881756726E-003   4.2310252388625957E-003   4.1609151250405763E-003   4.0935416557204563E-003   4.0289453920884233E-003   3.9671652195186757E-003   3.9082383254910869E-003   3.8522001765751157E-003   3.7990844963713410E-003   3.7489232452888599E-003   3.7017466015126232E-003   3.6575829409256633E-003   3.6164588213530857E-003   3.5783989652000137E-003   3.5434262475020906E-003   3.5115617079268802E-003   3.4828246868870982E-003   3.4572331861134065E-003   3.4348040678640057E-003   3.4155521950217649E-003   3.3994894620069105E-003   3.3866257070319095E-003   3.3769693152047586E-003   3.3705268490921703E-003   3.3673036330588713E-003   1.3833264554232394E-002   1.3830090286610142E-002   1.3823745500042117E-002   1.3814235326564117E-002   1.3801566172779667E-002   1.3785746249040720E-002   1.3766785234227363E-002   1.3744694822581061E-002   1.3719489549862629E-002   1.3691185914110893E-002   1.3659801595691856E-002   1.3625355635365877E-002   1.3587868762008126E-002   1.3547363514479716E-002   1.3503864251249775E-002   1.3457397138177840E-002   1.3407990132459913E-002   1.3355672965366105E-002   1.3300477124686849E-002   1.3242435833041910E-002   1.3181584031615012E-002   1.3117958354876058E-002   1.3051597110522339E-002   1.2982540255005171E-002   1.2910829370681109E-002   1.2836507638371908E-002   1.2759619812950262E-002   1.2680212196027552E-002   1.2598332605447182E-002   1.2514030351571059E-002   1.2427356200782946E-002   1.2338362350210130E-002   1.2247102393122433E-002   1.2153631288010114E-002   1.2058005324849852E-002   1.1960282090058671E-002   1.1860520434586852E-002   1.1758780435311533E-002   1.1655123360357622E-002   1.1549611632049928E-002   1.1442308788637334E-002   1.1333279447984568E-002   1.1222589264677063E-002   1.1110304895116746E-002   1.0996493953668529E-002   1.0881224974348680E-002   1.0764567368446359E-002   1.0646591381881843E-002   1.0527368055726544E-002   1.0406969179862641E-002   1.0285467252782704E-002   1.0162935435966025E-002   1.0039447511127564E-002   9.9150778346326351E-003   9.7899012937570085E-003   9.6639932615357471E-003   9.5374295504821460E-003   9.4102863677039961E-003   9.2826402695266874E-003   9.1545681144503954E-003   9.0261470168877533E-003   8.8974543019573749E-003   8.7685674578035777E-003   8.6395640894519898E-003   8.5105218714583430E-003   8.3815185033523365E-003   8.2526316587500925E-003   8.1239389441506438E-003   7.9955178465801191E-003   7.8674456914080149E-003   7.7397995931232089E-003   7.6126564106576700E-003   7.4860926993330357E-003   7.3601846672998184E-003   7.2350081261408627E-003   7.1106384501475328E-003   6.9871505247044441E-003   6.8646187081971566E-003   6.7431167811257686E-003   6.6227179052682494E-003   6.5034945789646526E-003   6.3855185925531521E-003   6.2688609866680123E-003   6.1535920071255079E-003   6.0397810660085538E-003   5.9274966963468456E-003   5.8168065129164392E-003   5.7077771720887016E-003   5.6004743290054559E-003   5.4949626005633689E-003   5.3913055258263398E-003   5.2895655261560592E-003   5.1898038707571814E-003   5.0920806363833893E-003   4.9964546727899184E-003   4.9029835677379396E-003   4.8117236108669026E-003   4.7227297600975215E-003   4.6360556095731420E-003   4.5517533551083789E-003   4.4698737651522880E-003   4.3904661479571283E-003   4.3135783227002400E-003   4.2392565902287793E-003   4.1675457059587306E-003   4.0984888503705630E-003   4.0321276061620059E-003   3.9685019292788892E-003   3.9076501278227371E-003   3.8496088365084224E-003   3.7944129954851635E-003   3.7420958284422601E-003   3.6926888228848154E-003   3.6462217096466798E-003   3.6027224464960095E-003   3.5622171988830553E-003   3.5247303256963902E-003   3.4902843651499760E-003   3.4589000469895104E-003   3.4305964110676879E-003   3.4053911384491209E-003   3.3833007266599879E-003   3.3643397119674789E-003   3.3485197881694129E-003   3.3358506343799665E-003   3.3263404609226721E-003   3.3199956743305559E-003   3.3168214067325064E-003   1.3614056280180253E-002   1.3610932882686111E-002   1.3604689613470222E-002   1.3595331407040390E-002   1.3582864508715653E-002   1.3567296948381491E-002   1.3548638239878008E-002   1.3526899869147180E-002   1.3502096034835931E-002   1.3474242858568464E-002   1.3443357687221102E-002   1.3409459250588673E-002   1.3372567955165449E-002   1.3332705989746951E-002   1.3289897334445300E-002   1.3244167748190705E-002   1.3195544752643784E-002   1.3144057615122551E-002   1.3089737330543083E-002   1.3032616603635916E-002   1.2972729826927598E-002   1.2910113060810691E-002   1.2844804012569100E-002   1.2776842011022305E-002   1.2706267985032771E-002   1.2633124436437604E-002   1.2557455416521590E-002   1.2479306496304521E-002   1.2398724743493406E-002   1.2315758687354406E-002   1.2230458297010027E-002   1.2142874944309767E-002   1.2053061377819363E-002   1.1961071687611402E-002   1.1866961274816790E-002   1.1770786816739542E-002   1.1672606233197491E-002   1.1572478651541818E-002   1.1470464371870853E-002   1.1366624828385075E-002   1.1261022554916317E-002   1.1153721145332918E-002   1.1044785216917596E-002   1.0934280369148924E-002   1.0822273147682027E-002   1.0708830999869523E-002   1.0594022237212064E-002   1.0477915995183607E-002   1.0360582186897060E-002   1.0242091466201864E-002   1.0122515182617642E-002   1.0001925337544210E-002   9.8803945438215024E-003   9.7579959793006044E-003   9.6348033440858682E-003   9.5108908159604877E-003   9.3863330060274253E-003   9.2612049129455198E-003   9.1355818795039456E-003   9.0095395446281035E-003   8.8831538011506228E-003   8.7565007474859902E-003   8.6296566426232180E-003   8.5026978615798665E-003   8.3757008474432959E-003   8.2487420659738964E-003   8.1218979617115050E-003   7.9952449076229892E-003   7.8688591642729899E-003   7.7428168294053634E-003   7.6171937959754188E-003   7.4920657028667570E-003   7.3675078930165450E-003   7.2435953646912132E-003   7.1204027298196193E-003   6.9980041647907387E-003   6.8764733714665738E-003   6.7558835265090766E-003   6.6363072424615033E-003   6.5178165221070894E-003   6.4004827138577913E-003   6.2843764715563855E-003   6.1695677090177758E-003   6.0561255615564358E-003   5.9441183393120212E-003   5.8336134921014304E-003   5.7246775635652059E-003   5.6173761543322209E-003   5.5117738803367455E-003   5.4079343371498112E-003   5.3059200570864107E-003   5.2057924758713847E-003   5.1076118922861458E-003   5.0114374340214374E-003   4.9173270212738984E-003   4.8253373311960557E-003   4.7355237643740278E-003   4.6479404121526624E-003   4.5626400211575824E-003   4.4796739657257389E-003   4.3990922123949838E-003   4.3209432924264934E-003   4.2452742723605996E-003   4.1721307239022121E-003   4.1015566977942175E-003   4.0335946965076031E-003   3.9682856478844286E-003   3.9056688821802465E-003   3.8457821052997332E-003   3.7886613782567302E-003   3.7343410937617505E-003   3.6828539563270035E-003   3.6342309606454681E-003   3.5885013745147742E-003   3.5456927191587773E-003   3.5058307537517153E-003   3.4689394582447242E-003   3.4350410217465210E-003   3.4041558502097558E-003   3.3763026740920576E-003   3.3514988397084222E-003   3.3297604690764593E-003   3.3111017604794402E-003   3.2955342001827481E-003   3.2830673018672263E-003   3.2737090954556569E-003   3.2674658262186185E-003   3.2643424287257528E-003   1.3386646396336299E-002   1.3383575758431854E-002   1.3377437780376200E-002   1.3368237194169963E-002   1.3355980079177932E-002   1.3340674279012033E-002   1.3322329136425615E-002   1.3300955922837532E-002   1.3276568488174378E-002   1.3249182566734519E-002   1.3218815160470743E-002   1.3185484677638803E-002   1.3149211189135590E-002   1.3110016521208911E-002   1.3067924262112840E-002   1.3022959748205887E-002   1.2975150049128747E-002   1.2924523951010181E-002   1.2871111938692892E-002   1.2814946177353015E-002   1.2756060491702192E-002   1.2694490347828269E-002   1.2630272827835742E-002   1.2563446611401075E-002   1.2494051947709972E-002   1.2422130636163931E-002   1.2347725995644598E-002   1.2270882843401221E-002   1.2191647462171551E-002   1.2110067579083172E-002   1.2026192329180396E-002   1.1940072232532073E-002   1.1851759158954478E-002   1.1761306298877394E-002   1.1668768130610296E-002   1.1574200387950595E-002   1.1477660026042003E-002   1.1379205186877572E-002   1.1278895164349573E-002   1.1176790369635398E-002   1.1072952293179283E-002   1.0967443467945925E-002   1.0860327433205419E-002   1.0751668694590766E-002   1.0641532684647070E-002   1.0529985727109337E-002   1.0417094993198178E-002   1.0302928461168287E-002   1.0187554879419580E-002   1.0071043720416922E-002   9.9534651411977981E-003   9.8348899422532887E-003   9.7153895212208630E-003   9.5950358340693431E-003   9.4739013494656021E-003   9.3520590052251773E-003   9.2295821653651244E-003   9.1065445760665220E-003   8.9830203187463986E-003   8.8590837704665693E-003   8.7348095536972092E-003   8.6102724950503917E-003   8.4855475797674385E-003   8.3607099047924294E-003   8.2358346356616041E-003   8.1109969610334287E-003   7.9862720453599545E-003   7.8617349870039321E-003   7.7374607700642639E-003   7.6135242218159371E-003   7.4899999646396709E-003   7.3669623750727831E-003   7.2444855352774007E-003   7.1226431912181365E-003   7.0015087063712289E-003   6.8811550195003734E-003   6.7616545983425480E-003   6.6430793991439363E-003   6.5255008203358167E-003   6.4089896610791675E-003   6.2936160793831131E-003   6.1794495474931654E-003   6.0665588134976578E-003   5.9550118554571041E-003   5.8448758465722839E-003   5.7362171071871915E-003   5.6291010725824098E-003   5.5235922470995291E-003   5.4197541711826780E-003   5.3176493760603849E-003   5.2173393539456381E-003   5.1188845144469752E-003   5.0223441525655277E-003   4.9277764098609733E-003   4.8352382417565787E-003   4.7447853816496299E-003   4.6564723081517490E-003   4.5703522111672501E-003   4.4864769618382927E-003   4.4048970782965546E-003   4.3256616973141870E-003   4.2488185449043314E-003   4.1744139044314621E-003   4.1024925928435652E-003   4.0330979293039526E-003   3.9662717125117930E-003   3.9020541929603025E-003   3.8404840486739311E-003   3.7815983633150974E-003   3.7254326017543415E-003   3.6720205897042835E-003   3.6213944914092466E-003   3.5735847923228925E-003   3.5286202784706733E-003   3.4865280193409065E-003   3.4473333515028792E-003   3.4110598629374378E-003   3.3777293801051655E-003   3.3473619739083915E-003   3.3199760523821009E-003   3.2955886177389315E-003   3.2742154041035532E-003   3.2558702616036772E-003   3.2405644614231788E-003   3.2283073463960088E-003   3.2191067601673451E-003   3.2129687821571551E-003   3.2098981442321151E-003   1.3151172058088023E-002   1.3148156035709013E-002   1.3142127056404274E-002   1.3133089644588147E-002   1.3121049709345856E-002   1.3106014902791896E-002   1.3087994390905633E-002   1.3066999222899001E-002   1.3043042891300594E-002   1.3016140731014481E-002   1.2986309388706208E-002   1.2953566939548133E-002   1.2917933107717272E-002   1.2879429344401561E-002   1.2838078830980648E-002   1.2793906466996907E-002   1.2746938854133805E-002   1.2697204280355867E-002   1.2644732702388750E-002   1.2589555726240154E-002   1.2531706590806324E-002   1.2471220143267459E-002   1.2408132822075868E-002   1.2342482631009122E-002   1.2274309120124338E-002   1.2203653356922473E-002   1.2130557905758010E-002   1.2055066798815683E-002   1.1977225512469436E-002   1.1897080935778070E-002   1.1814681346762390E-002   1.1730076379024845E-002   1.1643316994269792E-002   1.1554455451129764E-002   1.1463545272600906E-002   1.1370641215328992E-002   1.1275799233985195E-002   1.1179076452010717E-002   1.1080531121579196E-002   1.0980222593377442E-002   1.0878211277510125E-002   1.0774558609315366E-002   1.0669327010610297E-002   1.0562579853314852E-002   1.0454381422004444E-002   1.0344796872043427E-002   1.0233892193656446E-002   1.0121734171855329E-002   1.0008390343487966E-002   9.8939289605202152E-003   9.7784189455065729E-003   9.6619298523118458E-003   9.5445318235961585E-003   9.4262955487259548E-003   9.3072922203910613E-003   9.1875934937466763E-003   9.0672714410968691E-003   8.9463985096393528E-003   8.8250474792254674E-003   8.7032914146922546E-003   8.5812036269110603E-003   8.4588576247870972E-003   8.3363270727255800E-003   8.2136857463353807E-003   8.0910074881324345E-003   7.9683661616139490E-003   7.8458356096405280E-003   7.7234896073817838E-003   7.6014018197772537E-003   7.4796457551836726E-003   7.3582947246055297E-003   7.2374217934088603E-003   7.1170997407750125E-003   6.9974010139209342E-003   6.8783976857372808E-003   6.7601614107001828E-003   6.6427633821806165E-003   6.5262742889217185E-003   6.4107642739332782E-003   6.2963028907892515E-003   6.1829590625093189E-003   6.0708010406917978E-003   5.9598963623823664E-003   5.8503118127443687E-003   5.7421133806052072E-003   5.6353662239627678E-003   5.5301346250863359E-003   5.4264819571046008E-003   5.3244706408539511E-003   5.2241621128773508E-003   5.1256167823554577E-003   5.0288940003468952E-003   4.9340520192396320E-003   4.8411479617685993E-003   4.7502377833970044E-003   4.6613762399581038E-003   4.5746168554522959E-003   4.4900118876965434E-003   4.4076122985439170E-003   4.3274677218175794E-003   4.2496264355378344E-003   4.1741353286638416E-003   4.1010398775661594E-003   4.0303841142874108E-003   3.9622106033420645E-003   3.8965604123710751E-003   3.8334730910908332E-003   3.7729866436267412E-003   3.7151375080201610E-003   3.6599605322139017E-003   3.6074889539745025E-003   3.5577543802246536E-003   3.5107867675314708E-003   3.4666144033250190E-003   3.4252638900372223E-003   3.3867601266188152E-003   3.3511262948617837E-003   3.3183838456987136E-003   3.2885525033651275E-003   3.2616503431294186E-003   3.2376940115390607E-003   3.2166988435241572E-003   3.1986783315808287E-003   3.1836435250151007E-003   3.1716035898232686E-003   3.1625661780281256E-003   3.1565371986648216E-003   3.1535211763206172E-003   1.2907775284424772E-002   1.2904815699070704E-002   1.2898899357014937E-002   1.2890030571479250E-002   1.2878215076705335E-002   1.2863460327838749E-002   1.2845775308897689E-002   1.2825170840405076E-002   1.2801660047277896E-002   1.2775257855489608E-002   1.2745980545006974E-002   1.2713845847977245E-002   1.2678873129657042E-002   1.2641083453526936E-002   1.2600499581336133E-002   1.2557145960523874E-002   1.2511048709681449E-002   1.2462235601558902E-002   1.2410736046318982E-002   1.2356581074773998E-002   1.2299803316006663E-002   1.2240436981855563E-002   1.2178517842044323E-002   1.2114083205764625E-002   1.2047171895341324E-002   1.1977824225720801E-002   1.1906081979565108E-002   1.1831988379265801E-002   1.1755588064420952E-002   1.1676927062258424E-002   1.1596052760527831E-002   1.1513013879270562E-002   1.1427860441000137E-002   1.1340643740418432E-002   1.1251416313643847E-002   1.1160231905872786E-002   1.1067145441634063E-002   1.0972212985785879E-002   1.0875491718320113E-002   1.0777039890626894E-002   1.0676916798072256E-002   1.0575182739902600E-002   1.0471898983914568E-002   1.0367127731040787E-002   1.0260932074992485E-002   1.0153375967449002E-002   1.0044524178184883E-002   9.9344422545373512E-003   9.8231964856137222E-003   9.7108538582006410E-003   9.5974820206146949E-003   9.4831492382173033E-003   9.3679243557959757E-003   9.2518767526007240E-003   9.1350763045780492E-003   9.0175933383499496E-003   8.8994985925589520E-003   8.7808631728762965E-003   8.6617585090452143E-003   8.5422563155582443E-003   8.4224285427778878E-003   8.3023473393639968E-003   8.1820850046023241E-003   8.0617139478856847E-003   7.9413066427994061E-003   7.8209355859819585E-003   7.7006732515427223E-003   7.5805920477858835E-003   7.4607642752568815E-003   7.3412620814673479E-003   7.2221574180658110E-003   7.1035219980641884E-003   6.9854272521786553E-003   6.8679442861799278E-003   6.7511438380852273E-003   6.6350962350057996E-003   6.5198713522718332E-003   6.4055385701712320E-003   6.2921667323881936E-003   6.1798241052841707E-003   6.0685783361509871E-003   5.9584964125766193E-003   5.8496446231311450E-003   5.7420885155727852E-003   5.6358928599919422E-003   5.5311216065813129E-003   5.4278378509916569E-003   5.3261037923886256E-003   5.2259807001042158E-003   5.1275288724607626E-003   5.0308076046643446E-003   4.9358751493592257E-003   4.8427886845187618E-003   4.7516042771743594E-003   4.6623768501072860E-003   4.5751601498086880E-003   4.4900067112985109E-003   4.4069678302346982E-003   4.3260935283508384E-003   4.2474325264986179E-003   4.1710322113092113E-003   4.0969386112899575E-003   4.0251963646832367E-003   3.9558486954720529E-003   3.8889373848904341E-003   3.8245027487184280E-003   3.7625836087932241E-003   3.7032172747474279E-003   3.6464395160659135E-003   3.5922845442685758E-003   3.5407849890863319E-003   3.4919718810758615E-003   3.4458746300392584E-003   3.4025210095121605E-003   3.3619371371112483E-003   3.3241474610425370E-003   3.2891747427670204E-003   3.2570400455904647E-003   3.2277627352230720E-003   3.2013605433820480E-003   3.1778497502540359E-003   3.1572452818096064E-003   3.1395602628383479E-003   3.1248055140415953E-003   3.1129900192184978E-003   3.1041212336543333E-003   3.0982048916555760E-003   3.0952453062643714E-003   1.2656602872576583E-002   1.2653701509706961E-002   1.2647901372767778E-002   1.2639206559245719E-002   1.2627622624838186E-002   1.2613156823258698E-002   1.2595817950459054E-002   1.2575616592165939E-002   1.2552565496896206E-002   1.2526679171045219E-002   1.2497973518739214E-002   1.2466465917347902E-002   1.2432175363361331E-002   1.2395122519299639E-002   1.2355329714126229E-002   1.2312820929458568E-002   1.2267621784381899E-002   1.2219759520678553E-002   1.2169262985740392E-002   1.2116162613267367E-002   1.2060490408175417E-002   1.2002279922532388E-002   1.1941566239093759E-002   1.1878385946433700E-002   1.1812777120077500E-002   1.1744779297279850E-002   1.1674433451271282E-002   1.1601781972583103E-002   1.1526868634891940E-002   1.1449738576359003E-002   1.1370438267071292E-002   1.1289015483592624E-002   1.1205519278826903E-002   1.1119999953133619E-002   1.1032509023837622E-002   1.0943099194193895E-002   1.0851824320462389E-002   1.0758739383019356E-002   1.0663900446555991E-002   1.0567364635549636E-002   1.0469190090116015E-002   1.0369435938842930E-002   1.0268162258823765E-002   1.0165430040442874E-002   1.0061301151738311E-002   9.9558383005202700E-003   9.8491049948525589E-003   9.7411655090985094E-003   9.6320848404846948E-003   9.5219286740917675E-003   9.4107633395252577E-003   9.2986557752828269E-003   9.1856734836945064E-003   9.0718844958800060E-003   8.9573573245752269E-003   8.8421609297417436E-003   8.7263646697812725E-003   8.6100382669570263E-003   8.4932517609852543E-003   8.3760754669768844E-003   8.2585799365053891E-003   8.1408359110269890E-003   8.0229142829287836E-003   7.9048860501927387E-003   7.7868222755939631E-003   7.6687940430091306E-003   7.5508724144646155E-003   7.4331283895753830E-003   7.3156328585096686E-003   7.1984565651496135E-003   7.0816700585111803E-003   6.9653436560335180E-003   6.8495473962601472E-003   6.7343510012213281E-003   6.6198238298659229E-003   6.5060348419750391E-003   6.3930525507336355E-003   6.2809449861860323E-003   6.1697796517735104E-003   6.0596234852112740E-003   5.9505428166195529E-003   5.8426033309059155E-003   5.7358700254281914E-003   5.6304071739833317E-003   5.5262782851821513E-003   5.4235460670679081E-003   5.3222723867863975E-003   5.2225182357645283E-003   5.1243436904496176E-003   5.0278078789753322E-003   4.9329689432748292E-003   4.8398840048926584E-003   4.7486091317688328E-003   4.6591993020040912E-003   4.5717083726922736E-003   4.4861890469800603E-003   4.4026928422915002E-003   4.3212700585585351E-003   4.2419697495810205E-003   4.1648396906435181E-003   4.0899263534089347E-003   4.0172748741348907E-003   3.9469290289161352E-003   3.8789312055279024E-003   3.8133223794344917E-003   3.7501420866296042E-003   3.6894284032686908E-003   3.6312179175836956E-003   3.5755457123732848E-003   3.5224453400849454E-003   3.4719488051772607E-003   3.4240865413482924E-003   3.3788873964482047E-003   3.3363786115122585E-003   3.2965858065778786E-003   3.2595329624671709E-003   3.2252424083517583E-003   3.1937348071902072E-003   3.1650291547302700E-003   3.1391428289017087E-003   3.1160917336453542E-003   3.0958903752826838E-003   3.0785515026067189E-003   3.0640857008914502E-003   3.0525017665283816E-003   3.0438069530362988E-003   3.0380068160592577E-003   3.0351054532196109E-003   1.2397806309425996E-002   1.2394964917833706E-002   1.2389284480179119E-002   1.2380768875329573E-002   1.2369423476446650E-002   1.2355255330603165E-002   1.2338273041685222E-002   1.2318486953292351E-002   1.2295909429658247E-002   1.2270554548117374E-002   1.2242437826737451E-002   1.2211576279245961E-002   1.2177988520223615E-002   1.2141694801275638E-002   1.2102717004563446E-002   1.2061078631362632E-002   1.2016804787560842E-002   1.1969922167434532E-002   1.1920459037067233E-002   1.1868445218907342E-002   1.1813912069869092E-002   1.1756892466313562E-002   1.1697420780095114E-002   1.1635532861137332E-002   1.1571266012342374E-002   1.1504658968640724E-002   1.1435751875336797E-002   1.1364586257519182E-002   1.1291205004112570E-002   1.1215652332516812E-002   1.1137973769219212E-002   1.1058216117483810E-002   1.0976427432231095E-002   1.0892656988776950E-002   1.0806955254809347E-002   1.0719373858759096E-002   1.0629965559635357E-002   1.0538784213739549E-002   1.0445884745548445E-002   1.0351323108928417E-002   1.0255156261200660E-002   1.0157442120319826E-002   1.0058239537390545E-002   9.9576082567781332E-003   9.8556088820402343E-003   9.7523028380214760E-003   9.6477523372321405E-003   9.5420203373172974E-003   9.4351705079417092E-003   9.3272671896007520E-003   9.2183753565920068E-003   9.1085605767148858E-003   8.9978889732443834E-003   8.8864271824602992E-003   8.7742423188413021E-003   8.6614019270373488E-003   8.5479739507205721E-003   8.4340266816725074E-003   8.3196287270350111E-003   8.2048489638726629E-003   8.0897564981274317E-003   7.9744206245849214E-003   7.8589107834862726E-003   7.7432965200731063E-003   7.6276474424507579E-003   7.5120331789358952E-003   7.3965233381318440E-003   7.2811874641326435E-003   7.1660949990206002E-003   7.0513152351555641E-003   6.9369172810981872E-003   6.8229700118193071E-003   6.7095420353626145E-003   6.5967016435402592E-003   6.4845167801604875E-003   6.3730549893681876E-003   6.2623833857193278E-003   6.1525686058018225E-003   6.0436767729780683E-003   5.9357734545387730E-003   5.8289236253562526E-003   5.7231916252458159E-003   5.6186411243807077E-003   5.5153350806063650E-003   5.4133357057498666E-003   5.3127044251966016E-003   5.2135018421229917E-003   5.1157877014759157E-003   5.0196208531688713E-003   4.9250592173594732E-003   4.8321597482072209E-003   4.7409784032871327E-003   4.6515701037946333E-003   4.5639887075199503E-003   4.4782869737291509E-003   4.3945165303087008E-003   4.3127278449603401E-003   4.2329701935047703E-003   4.1552916297986631E-003   4.0797389586975097E-003   4.0063577047804722E-003   3.9351920876210533E-003   3.8662849935853782E-003   3.7996779502786904E-003   3.7354111012998237E-003   3.6735231824778225E-003   3.6140514962402226E-003   3.5570318926833044E-003   3.5024987437121125E-003   3.4504849254263226E-003   3.4010217950658506E-003   3.3541391750383509E-003   3.3098653310997816E-003   3.2682269580209811E-003   3.2292491611645158E-003   3.1929554422419626E-003   3.1593676833896467E-003   3.1285061357061439E-003   3.1003894143846189E-003   3.0750345328988127E-003   3.0524570092093084E-003   3.0326709208892133E-003   3.0156886318142284E-003   3.0015204861364442E-003   2.9901750872076693E-003   2.9816594823318665E-003   2.9759790447028145E-003   2.9731376530944820E-003   1.2131541680616864E-002   1.2128761970869095E-002   1.2123204651345143E-002   1.2114873378970992E-002   1.2103773340971347E-002   1.2089911374067397E-002   1.2073295883832269E-002   1.2053936966658574E-002   1.2031846594219575E-002   1.2007038406237902E-002   1.1979527525180389E-002   1.1949330590438623E-002   1.1916465826086742E-002   1.1880953058573673E-002   1.1842813711994027E-002   1.1802070793820285E-002   1.1758748880898284E-002   1.1712874104696402E-002   1.1664474135191227E-002   1.1613578162094129E-002   1.1560216880253327E-002   1.1504422467250308E-002   1.1446228566573347E-002   1.1385670265020742E-002   1.1322784072697434E-002   1.1257607900897859E-002   1.1190181036516866E-002   1.1120544123759513E-002   1.1048739131652996E-002   1.0974809337401692E-002   1.0898799292247574E-002   1.0820754800866972E-002   1.0740722889215626E-002   1.0658751779537123E-002   1.0574890858232877E-002   1.0489190648699798E-002   1.0401702779621491E-002   1.0312479954256104E-002   1.0221575917568587E-002   1.0129045427039796E-002   1.0034944214486696E-002   9.9393289587642042E-003   9.8422572466472791E-003   9.7437875402777707E-003   9.6439791426422838E-003   9.5428921607271233E-003   9.4405874688028857E-003   9.3371266745521653E-003   9.2325720791330002E-003   9.1269866410148281E-003   9.0204339387136012E-003   8.9129781306228617E-003   8.8046839188672121E-003   8.6956165097494542E-003   8.5858415714305802E-003   8.4754252012988751E-003   8.3644338774954419E-003   8.2529344279382855E-003   8.1409939826827538E-003   8.0286799380825946E-003   7.9160599150618349E-003   7.8032017175048152E-003   7.6901732933367106E-003   7.5770426922772693E-003   7.4638780251132797E-003   7.3507474240736559E-003   7.2377189998064084E-003   7.1248608024151450E-003   7.0122407790746966E-003   6.8999267348072713E-003   6.7879862893603371E-003   6.6764868398624388E-003   6.5654955160747708E-003   6.4550791460288304E-003   6.3453042076338506E-003   6.2362367984197808E-003   6.1279425867555859E-003   6.0204867788152261E-003   5.9139340762501824E-003   5.8083486383462835E-003   5.7037940427142608E-003   5.6003332485932700E-003   5.4980285566870180E-003   5.3969415747182059E-003   5.2971331770692576E-003   5.1986634706978618E-003   5.1015917586952897E-003   5.0059765027423708E-003   4.9118752907426622E-003   4.8193447993421512E-003   4.7284407636480341E-003   4.6392179374061815E-003   4.5517300686139794E-003   4.4660298592688052E-003   4.3821689380208473E-003   4.3001978279419983E-003   4.2201659166033467E-003   4.1421214249226512E-003   4.0661113801914173E-003   3.9921815853808940E-003   3.9203765939195279E-003   3.8507396804993155E-003   3.7833128166382402E-003   3.7181366445827591E-003   3.6552504525092511E-003   3.5946921507118978E-003   3.5364982501454589E-003   3.4807038370459065E-003   3.4273425551897274E-003   3.3764465822930800E-003   3.3280466126504038E-003   3.2821718363382213E-003   3.2388499235972423E-003   3.1981070054034610E-003   3.1599676587993342E-003   3.1244548913506032E-003   3.0915901268295798E-003   3.0613931921910087E-003   3.0338823111787372E-003   3.0090741231111329E-003   2.9869837507114916E-003   2.9676248335289701E-003   2.9510093433756657E-003   2.9371473763603051E-003   2.9260473383918573E-003   2.9177160660335266E-003   2.9121587464938647E-003   2.9093790367537009E-003   1.1857969576510308E-002   1.1855253220091067E-002   1.1849822359680684E-002   1.1841680427729540E-002   1.1830832422386417E-002   1.1817284965377539E-002   1.1801046260065118E-002   1.1782126149361138E-002   1.1760536205034311E-002   1.1736289620562168E-002   1.1709401114652906E-002   1.1679886942803752E-002   1.1647764926581150E-002   1.1613054458064709E-002   1.1575776489312795E-002   1.1535953520827313E-002   1.1493609586973208E-002   1.1448770240584494E-002   1.1401462537674323E-002   1.1351715021810593E-002   1.1299557703571439E-002   1.1245022045680730E-002   1.1188140941260416E-002   1.1128948694759333E-002   1.1067481001251656E-002   1.1003774923643350E-002   1.0937868872329171E-002   1.0869802578270249E-002   1.0799617074440049E-002   1.0727354663982502E-002   1.0653058902067858E-002   1.0576774563254177E-002   1.0498547619113008E-002   1.0418425206737802E-002   1.0336455604634587E-002   1.0252688199430149E-002   1.0167173458324297E-002   1.0079962898337069E-002   9.9911090567735561E-003   9.9006654551827833E-003   9.8086865734570705E-003   9.7152278120411217E-003   9.6203454597268145E-003   9.5240966631009172E-003   9.4265393864079727E-003   9.3277323823282854E-003   9.2277351531530327E-003   9.1266079163544733E-003   9.0244115679702364E-003   8.9212076467221346E-003   8.8170582956969001E-003   8.7120262271010440E-003   8.6061746822453933E-003   8.4995673944637529E-003   8.3922685533021901E-003   8.2843427596927255E-003   8.1758549957006155E-003   8.0668705769893490E-003   7.9574551200692900E-003   7.8476744993662417E-003   7.7375948083697743E-003   7.6272823212762964E-003   7.5168034507445691E-003   7.4062247104560996E-003   7.2956126735228555E-003   7.1850339332343305E-003   7.0745550627334675E-003   6.9642425756984982E-003   6.8541628845781299E-003   6.7443822640472217E-003   6.6349668069474732E-003   6.5259823883384027E-003   6.4174946242225861E-003   6.3095688308856257E-003   6.2022699893685140E-003   6.0956627018257104E-003   5.9898111568842949E-003   5.8847790883204687E-003   5.7806297372859916E-003   5.6774258159762447E-003   5.5752294676337244E-003   5.4741022309132137E-003   5.3741050016558045E-003   5.2752979975451142E-003   5.1777407210301662E-003   5.0814919240583789E-003   4.9866095721456949E-003   4.8931508105100052E-003   4.8011719285586119E-003   4.7107283277008638E-003   4.6218744851573290E-003   4.5346639260051003E-003   4.4491491845468634E-003   4.3653817793840033E-003   4.2834121768717814E-003   4.2032897652509726E-003   4.1250628206661588E-003   4.0487784820881223E-003   3.9744827198534560E-003   3.9022203099406960E-003   3.8320348053253461E-003   3.7639685119507660E-003   3.6980624602352963E-003   3.6343563828579173E-003   3.5728886890733502E-003   3.5136964428691408E-003   3.4568153381943634E-003   3.4022796804873412E-003   3.3501223623269016E-003   3.3003748461494231E-003   3.2530671434584102E-003   3.2082277971943185E-003   3.1658838631249964E-003   3.1260608946039881E-003   3.0887829260554112E-003   3.0540724573215883E-003   3.0219504412577480E-003   2.9924362693787288E-003   2.9655477633946381E-003   2.9413011789932719E-003   2.9197112346650567E-003   2.9007911239088413E-003   2.8845524186015270E-003   2.8710049616300637E-003   2.8601569562736184E-003   2.8520150243181996E-003   2.8465841639081502E-003   2.8438678074920176E-003   1.1577254995706887E-002   1.1574603623874580E-002   1.1569302483634691E-002   1.1561354780824817E-002   1.1550765321530654E-002   1.1537540509006405E-002   1.1521688339393821E-002   1.1503218396515413E-002   1.1482141845880034E-002   1.1458471427206296E-002   1.1432221446018687E-002   1.1403407765268436E-002   1.1372047794444839E-002   1.1338160478591097E-002   1.1301766287224124E-002   1.1262887200223226E-002   1.1221546694762052E-002   1.1177769731063547E-002   1.1131582736419288E-002   1.1083013587933510E-002   1.1032091598293103E-002   1.0978847493952393E-002   1.0923313399367807E-002   1.0865522816082773E-002   1.0805510602296176E-002   1.0743312952204653E-002   1.0678967373186965E-002   1.0612512664844476E-002   1.0543988892303346E-002   1.0473437366592342E-002   1.0400900614662478E-002   1.0326422357957055E-002   1.0250047483335023E-002   1.0171822018042620E-002   1.0091793099427149E-002   1.0010008949008553E-002   9.9265188430553430E-003   9.8413730821562684E-003   9.7546229595926182E-003   9.6663207354204528E-003   9.5765195991796837E-003   9.4852736407706750E-003   9.3926378205551886E-003   9.2986679288759588E-003   9.2034205619760945E-003   9.1069530795648279E-003   9.0093235766675606E-003   8.9105908439335024E-003   8.8108143363913871E-003   8.7100541343390903E-003   8.6083709102621475E-003   8.5058258890453597E-003   8.4024808147469821E-003   8.2983979114066020E-003   8.1936398447340908E-003   8.0882696887828454E-003   7.9823508817456479E-003   7.8759471937350223E-003   7.7691226851547834E-003   7.6619416687047082E-003   7.5544686722649468E-003   7.4467683974786536E-003   7.3389056842542155E-003   7.2309454682162322E-003   7.1229527453695596E-003   7.0149925292972704E-003   6.9071298159784633E-003   6.7994295412564520E-003   6.6919565448519402E-003   6.5847755283099385E-003   6.4779510198386681E-003   6.3715473317708105E-003   6.2656285249136356E-003   6.1602583684720602E-003   6.0555003023303189E-003   5.9514173987667007E-003   5.8480723244445643E-003   5.7455273032456233E-003   5.6438440791990452E-003   5.5430838771410862E-003   5.4433073696504297E-003   5.3445746368294689E-003   5.2469451339438589E-003   5.1504776516581585E-003   5.0552302844050212E-003   4.9612603934244270E-003   4.8686245723811306E-003   4.7773786144847397E-003   4.6875774782431101E-003   4.5992752535252701E-003   4.5125251319251825E-003   4.4273793700991271E-003   4.3438892646004978E-003   4.2621051141371047E-003   4.1820761957989117E-003   4.1038507299593907E-003   4.0274758554871282E-003   3.9529975988817911E-003   3.8804608469780177E-003   3.8099093209263968E-003   3.7413855490871506E-003   3.6749308401219372E-003   3.6105852614197187E-003   3.5483876111628287E-003   3.4883753975574194E-003   3.4305848140554485E-003   3.3750507197352064E-003   3.3218066152692627E-003   3.2708846254081436E-003   3.2223154772865747E-003   3.1761284823978997E-003   3.1323515187041684E-003   3.0910110133045565E-003   3.0521319264168456E-003   3.0157377347757031E-003   2.9818504192309359E-003   2.9504904482242633E-003   2.9216767674937749E-003   2.8954267863759986E-003   2.8717563676278202E-003   2.8506798169853909E-003   2.8322098741740964E-003   2.8163577045199339E-003   2.8031328920053999E-003   2.7925434327022991E-003   2.7845957299008628E-003   2.7792945896675247E-003   2.7766432178293332E-003   1.1289567245940990E-002   1.1286982448620753E-002   1.1281814207581564E-002   1.1274065500239738E-002   1.1263740938061539E-002   1.1250846702238915E-002   1.1235390577321536E-002   1.1217381883152244E-002   1.1196831372191851E-002   1.1173751323354464E-002   1.1148155621718892E-002   1.1120059727990794E-002   1.1089480629622062E-002   1.1056436814926518E-002   1.1020948257661145E-002   1.0983036405158797E-002   1.0942724164388684E-002   1.0900035887695614E-002   1.0854997357039375E-002   1.0807635770205881E-002   1.0757979720490696E-002   1.0706059182982564E-002   1.0651905493485825E-002   1.0595551330366104E-002   1.0537030694799943E-002   1.0476378889880900E-002   1.0413632499290781E-002   1.0348829364694223E-002   1.0282008564250766E-002   1.0213210386766314E-002   1.0142476309744630E-002   1.0069848972928841E-002   9.9953721524823069E-003   9.9190907359780200E-003   9.8410506939612952E-003   9.7612990537864208E-003   9.6798838690537181E-003   9.5968541927163309E-003   9.5122600485558206E-003   9.4261523966614191E-003   9.3385831078742210E-003   9.2496049311639739E-003   9.1592714575736145E-003   9.0676370970023124E-003   8.9747570355795392E-003   8.8806872105286483E-003   8.7854842710876901E-003   8.6892055485109088E-003   8.5919090182367819E-003   8.4936532682790555E-003   8.3944974602616074E-003   8.2945012991236244E-003   8.1937249916515520E-003   8.0922292139508911E-003   7.9900750745101057E-003   7.8873240758197682E-003   7.7840380798270270E-003   7.6802792691835209E-003   7.5761101099753869E-003   7.4715933154423930E-003   7.3667918063936022E-003   7.2617686760858002E-003   7.1565871488795674E-003   7.0513105464157788E-003   6.9460022450437142E-003   6.8407256425365714E-003   6.7355441155786955E-003   6.6305209849950031E-003   6.5257194761667581E-003   6.4212026814859935E-003   6.3170335223718399E-003   6.2132747115813958E-003   6.1099887156332855E-003   6.0072377171645486E-003   5.9050835774586696E-003   5.8035877998243723E-003   5.7028114924834172E-003   5.6028153311143969E-003   5.5036595233355357E-003   5.4054037732423899E-003   5.3081072429968512E-003   5.2118285203371917E-003   5.1166255810234373E-003   5.0225557557416756E-003   4.9296756948492559E-003   4.8380413333684036E-003   4.7477078607968126E-003   4.6587296833788261E-003   4.5711603947670709E-003   4.4850527433705212E-003   4.4004585981313182E-003   4.3174289228434248E-003   4.2360137376760143E-003   4.1562620973598641E-003   4.0782220554812509E-003   4.0019406389994461E-003   3.9274638188281918E-003   3.8548364815829683E-003   3.7841024048085314E-003   3.7153042273885273E-003   3.6484834265437249E-003   3.5836802923106537E-003   3.5209339016377128E-003   3.4602820967536418E-003   3.4017614609964664E-003   3.3454072981137228E-003   3.2912536083450905E-003   3.2393330709493684E-003   3.1896770215058545E-003   3.1423154343139803E-003   3.0972769039339099E-003   3.0545886270054723E-003   3.0142763863950650E-003   2.9763645337712585E-003   2.9408759766667014E-003   2.9078321617599379E-003   2.8772530635430282E-003   2.8491571697708551E-003   2.8235614681219046E-003   2.8004814192823524E-003   2.7799309084206580E-003   2.7619222141191946E-003   2.7464660892990711E-003   2.7335718534092779E-003   2.7232472912664951E-003   2.7154985839235035E-003   2.7103303428671621E-003   2.7077455455557509E-003   1.0995079842542721E-002   1.0992563167306069E-002   1.0987530920261834E-002   1.0979985849204121E-002   1.0969932368598834E-002   1.0957376434278299E-002   1.0942325615469373E-002   1.0924788962212828E-002   1.0904776809398331E-002   1.0882300967906489E-002   1.0857374894945704E-002   1.0830013640579061E-002   1.0800233760889177E-002   1.0768053276025091E-002   1.0733491653840521E-002   1.0696569796308342E-002   1.0657310026696565E-002   1.0615736075078763E-002   1.0571873065229387E-002   1.0525747495845617E-002   1.0477387228239265E-002   1.0426821465460923E-002   1.0374080737023283E-002   1.0319196878949888E-002   1.0262203014979154E-002   1.0203133536161979E-002   1.0142024080015632E-002   1.0078911509282085E-002   1.0013833889017609E-002   9.9468304645957684E-003   9.8779416368793838E-003   9.8072089388641648E-003   9.7346750105725133E-003   9.6603835722647857E-003   9.5843794001692628E-003   9.5067082972785655E-003   9.4274170680506142E-003   9.3465534888868551E-003   9.2641662787982526E-003   9.1803050732727487E-003   9.0950203906756955E-003   9.0083636031471348E-003   8.9203869090717092E-003   8.8311432952189461E-003   8.7406865116641808E-003   8.6490710344620247E-003   8.5563520362851586E-003   8.4625853514282423E-003   8.3678274429457022E-003   8.2721353685971943E-003   8.1755667479058713E-003   8.0781797240615516E-003   7.9800329335681375E-003   7.8811854679633753E-003   7.7816968391564156E-003   7.6816269441297713E-003   7.5810360286209244E-003   7.4799846507436207E-003   7.3785336452007466E-003   7.2767440866879363E-003   7.1746772527165326E-003   7.0723945869679561E-003   6.9699576639347671E-003   6.8674281482670740E-003   6.7648677633320164E-003   6.6623382478752102E-003   6.5599013244742599E-003   6.4576186590301066E-003   6.3555518248648579E-003   6.2537622664100012E-003   6.1523112608301012E-003   6.0512598831612419E-003   5.9506689674277968E-003   5.8505990723922152E-003   5.7511104437266702E-003   5.6522629780845213E-003   5.5541161874238520E-003   5.4567291639675553E-003   5.3601605428761911E-003   5.2644684686234400E-003   5.1697105602812043E-003   5.0759438754065522E-003   4.9832248770810272E-003   4.8916094002403598E-003   4.8011526160509632E-003   4.7119090030228183E-003   4.6239323080971007E-003   4.5372755212155225E-003   4.4519908384549889E-003   4.3681296324511454E-003   4.2857424232778385E-003   4.2048788433799444E-003   4.1255876143077019E-003   4.0479165116018567E-003   3.9719123393129330E-003   3.8976209011449825E-003   3.8250869725703907E-003   3.7543542748924574E-003   3.6854654469499204E-003   3.6184620225844788E-003   3.5533844024222550E-003   3.4902718316653925E-003   3.4291623753686662E-003   3.3700928965512134E-003   3.3130990328706922E-003   3.2582151745370602E-003   3.2054744463319573E-003   3.1549086834163909E-003   3.1065484156260759E-003   3.0604228464689021E-003   3.0165598364180202E-003   2.9749858851222388E-003   2.9357261152582748E-003   2.8988042578157458E-003   2.8642426355967032E-003   2.8320621508031163E-003   2.8022822710265238E-003   2.7749210167204996E-003   2.7499949436874394E-003   2.7275191023259371E-003   2.7075069493049941E-003   2.6899702962273064E-003   2.6749194773059148E-003   2.6623635430645942E-003   2.6523100624382678E-003   2.6447649913480253E-003   2.6397327443372642E-003   2.6372160690889546E-003   1.0693970404219488E-002   1.0691523355252086E-002   1.0686630110818662E-002   1.0679293188110117E-002   1.0669516802722323E-002   1.0657306682475665E-002   1.0642670176656432E-002   1.0625616062027887E-002   1.0606154249267252E-002   1.0584296077143063E-002   1.0560054566691734E-002   1.0533444349747068E-002   1.0504481541280974E-002   1.0473183684107934E-002   1.0439569728160514E-002   1.0403660018602934E-002   1.0365476281901043E-002   1.0325041613562402E-002   1.0282380461444474E-002   1.0237518613789964E-002   1.0190483179600418E-002   1.0141302575447930E-002   1.0090006505325932E-002   1.0036625944512989E-002   9.9811931192532177E-003   9.9237414879529418E-003   9.8643057210248131E-003   9.8029216797108076E-003   9.7396263939614203E-003   9.6744580409996450E-003   9.6074559220080125E-003   9.5386604376770934E-003   9.4681130654650780E-003   9.3958563333200185E-003   9.3219337947310632E-003   9.2463900025903656E-003   9.1692704820945936E-003   9.0906217041742954E-003   9.0104910565494412E-003   8.9289268162344726E-003   8.8459781196766063E-003   8.7616949351026763E-003   8.6761280293315701E-003   8.5893289409182949E-003   8.5013499464498266E-003   8.4122440313340874E-003   8.3220648558423871E-003   8.2308667248529865E-003   8.1387045543115655E-003   8.0456338385334614E-003   7.9517106161552109E-003   7.8569914385353545E-003   7.7615333334587477E-003   7.6653937723022425E-003   7.5686306353009436E-003   7.4713021766185661E-003   7.3734669896833305E-003   7.2751839719865097E-003   7.1765122895576239E-003   7.0775113410960766E-003   6.9782407241165689E-003   6.8787601965760170E-003   6.7791296425375180E-003   6.6794090377446103E-003   6.5796584087095544E-003   6.4799378038339905E-003   6.3803072499624691E-003   6.2808267223409819E-003   6.1815561053308876E-003   6.0825551570127812E-003   5.9838834744240788E-003   5.8856004567418019E-003   5.7877652697920223E-003   5.6904368113491754E-003   5.5936736740192505E-003   5.4975341130252264E-003   5.4020760080424890E-003   5.3073568300339158E-003   5.2134336081075539E-003   5.1203628921440703E-003   5.0282007215558533E-003   4.9370025905769443E-003   4.8468234152502787E-003   4.7577174997413541E-003   4.6697385057895002E-003   4.5829394168716564E-003   4.4973725115609042E-003   4.4130893265263427E-003   4.3301406302881928E-003   4.2485763899633433E-003   4.1684457421323762E-003   4.0897969642590404E-003   4.0126774440057966E-003   3.9371336516955124E-003   3.8632111130741942E-003   3.7909543810493163E-003   3.7204070087762386E-003   3.6516115244552561E-003   3.5846094055025923E-003   3.5194410524506115E-003   3.4561457668341178E-003   3.3947617252680917E-003   3.3353259586333950E-003   3.2778743273157995E-003   3.2224415017922947E-003   3.1690609411221260E-003   3.1177648709427297E-003   3.0685842668303209E-003   3.0215488327900442E-003   2.9766869849668920E-003   2.9340258330123881E-003   2.8935911643748202E-003   2.8554074279323327E-003   2.8194977182456338E-003   2.7858837623433441E-003   2.7545859051295585E-003   2.7256230967109829E-003   2.6990128797352853E-003   2.6747713693714426E-003   2.6529131970992603E-003   2.6334513845223118E-003   2.6163972697602622E-003   2.6017607640022034E-003   2.5895506437191296E-003   2.5797742583124617E-003   2.5724373356548202E-003   2.5675440911948622E-003   2.5650970422330666E-003   1.0386420546838415E-002   1.0384044583869656E-002   1.0379293262280709E-002   1.0372168868396425E-002   1.0362675417067868E-002   1.0350818405541085E-002   1.0336604960026252E-002   1.0320043578593896E-002   1.0301143745087393E-002   1.0279916318865989E-002   1.0256373880017156E-002   1.0230530633353774E-002   1.0202402244483544E-002   1.0172005768390890E-002   1.0139359627324263E-002   1.0104483597370428E-002   1.0067398796867411E-002   1.0028127671334819E-002   9.9866939819104883E-003   9.9431227873882921E-003   9.8974404323123877E-003   9.8496745273933262E-003   9.7998539350261371E-003   9.7480087502466728E-003   9.6941702832893939E-003   9.6383710403280531E-003   9.5806447035052256E-003   9.5210261106167815E-003   9.4595512350560407E-003   9.3962571628293801E-003   9.3311820709004456E-003   9.2643652046486835E-003   9.1958468532457038E-003   9.1256683264997474E-003   9.0538719294075420E-003   8.9805009373875033E-003   8.9055995694353740E-003   8.8292129622474791E-003   8.7513871439336977E-003   8.6721690034692878E-003   8.5916062678122185E-003   8.5097474664190820E-003   8.4266419088767919E-003   8.3423396512476433E-003   8.2568914664602200E-003   8.1703488157706672E-003   8.0827638159970405E-003   7.9941892090822364E-003   7.9046783305499746E-003   7.8142850771945049E-003   7.7230638749569147E-003   7.6310696465018979E-003   7.5383577774388866E-003   7.4449840843224258E-003   7.3510047803365119E-003   7.2564764420872119E-003   7.1614559747322781E-003   7.0660005792401726E-003   6.9701677174032750E-003   6.8740150766386510E-003   6.7776005370127623E-003   6.6809821349306797E-003   6.5842180299687247E-003   6.4873664674205966E-003   6.3904857474869625E-003   6.2936341848638944E-003   6.1968700798377130E-003   6.1002516778989602E-003   6.0038371381010980E-003   5.9076844974463860E-003   5.8118516357297811E-003   5.7163962398717461E-003   5.6213757730777525E-003   5.5268474342027862E-003   5.4328681307065918E-003   5.3394944373047482E-003   5.2467825683638614E-003   5.1547883399977179E-003   5.0635671375371394E-003   4.9731738843272755E-003   4.8836630057388364E-003   4.7950883988352455E-003   4.7075033991226256E-003   4.6209607483013171E-003   4.5355125636725169E-003   4.4512103059507480E-003   4.3681047483389301E-003   4.2862459474072856E-003   4.2056832109564901E-003   4.1264650712286022E-003   4.0486392524898829E-003   3.9722526455658325E-003   3.8973512773697871E-003   3.8239802853993754E-003   3.7521838884569392E-003   3.6820053615007065E-003   3.6134870102679795E-003   3.5466701438513493E-003   3.4815950520409866E-003   3.4183009797683628E-003   3.3568261041700409E-003   3.2972075114541255E-003   3.2394811744150820E-003   3.1836819315192444E-003   3.1298434646480633E-003   3.0779982798708749E-003   3.0281776874433453E-003   2.9804117825624754E-003   2.9347294272884517E-003   2.8911582330807262E-003   2.8497245433334317E-003   2.8104534181604413E-003   2.7733686173925243E-003   2.7384925875709731E-003   2.7058464464645438E-003   2.6754499703945944E-003   2.6473215815047135E-003   2.6214783348434967E-003   2.5979358959347110E-003   2.5767084697988496E-003   2.5578086362173513E-003   2.5412472548225207E-003   2.5270338093068556E-003   2.5151767977812378E-003   2.5056833464861539E-003   2.4985589525559071E-003   2.4938076309836132E-003   2.4914316680102466E-003   1.0072615774534888E-002   1.0070312311841134E-002   1.0065705743015130E-002   1.0058798123435797E-002   1.0049593266195700E-002   1.0038096435543320E-002   1.0024314531233591E-002   1.0008255769133889E-002   9.9899292012887164E-003   9.9693452050254594E-003   9.9465159119110913E-003   9.9214550929640488E-003   9.8941779559104659E-003   9.8647010586374040E-003   9.8330422851782284E-003   9.7992208320993868E-003   9.7632571963319204E-003   9.7251731626888938E-003   9.6849917888929271E-003   9.6427373934304672E-003   9.5984355373039953E-003   9.5521130115577280E-003   9.5037978188255989E-003   9.4535191568537180E-003   9.4013074008981734E-003   9.3471940848240953E-003   9.2912118827727652E-003   9.2333945890428204E-003   9.1737770977937116E-003   9.1123953816138470E-003   9.0492864712315435E-003   8.9844884316193641E-003   8.9180403404003905E-003   8.8499822640780157E-003   8.7803552337221147E-003   8.7092012201130387E-003   8.6365631107282459E-003   8.5624846805339438E-003   8.4870105682888497E-003   8.4101862506770764E-003   8.3320580099435770E-003   8.2526729144819511E-003   8.1720787821716601E-003   8.0903241566576412E-003   8.0074582785447379E-003   7.9235310519608082E-003   7.8385930193352882E-003   7.7526953278163890E-003   7.6658897000734527E-003   7.5782284025834312E-003   7.4897642158556210E-003   7.4005503999723388E-003   7.3106406658493550E-003   7.2200891409230361E-003   7.1289503370958185E-003   7.0372791186559258E-003   6.9451306691023507E-003   6.8525604579159349E-003   6.7596242065812717E-003   6.6663778584238331E-003   6.5728775387925431E-003   6.4791795296024746E-003   6.3853402274802740E-003   6.2914161165421034E-003   6.1974637300025170E-003   6.1035396190310398E-003   6.0097003172321362E-003   5.9160023074760759E-003   5.8225019885282392E-003   5.7292556397634531E-003   5.6363193886356799E-003   5.5437491777207137E-003   5.4516007276390055E-003   5.3599295097153110E-003   5.2687907054964622E-003   5.1782391808517514E-003   5.0883294464572071E-003   4.9991156308338836E-003   4.9106514439599680E-003   4.8229901466102509E-003   4.7361845186930096E-003   4.6502868273977649E-003   4.5653487943464466E-003   4.4814215683750547E-003   4.3985556896212752E-003   4.3168010646654764E-003   4.2362069320923679E-003   4.1568218362374454E-003   4.0786935963984527E-003   4.0018692779060228E-003   3.9263951662037444E-003   3.8523167358350263E-003   3.7796786263777915E-003   3.7085246129551774E-003   3.6388975824292458E-003   3.5708395062004628E-003   3.5043914149308075E-003   3.4395933754793884E-003   3.3764844648134229E-003   3.3151027489911611E-003   3.2554852574580018E-003   3.1976679637584215E-003   3.1416857618601357E-003   3.0875724455993181E-003   3.0353606897716157E-003   2.9850820277075307E-003   2.9367668350241960E-003   2.8904443092642174E-003   2.8461424533656743E-003   2.8038880574857705E-003   2.7637066840763280E-003   2.7256226500993463E-003   2.6896590145207844E-003   2.6558375613985330E-003   2.6241787879150991E-003   2.5947018906560260E-003   2.5674247536102701E-003   2.5423639346586757E-003   2.5195346415809450E-003   2.4989506452700594E-003   2.4806240774178923E-003   2.4645653153817504E-003   2.4507834110124582E-003   2.4392865803959385E-003   2.4300817231104332E-003   2.4231741035802834E-003   2.4185675347265789E-003   2.4162640720503115E-003   9.7527453690331445E-003   9.7505157744326443E-003   9.7460566958256223E-003   9.7393699583936399E-003   9.7304591720712708E-003   9.7193293669065595E-003   9.7059872126324387E-003   9.6904406395373344E-003   9.6726982652429738E-003   9.6527699801281508E-003   9.6306674629090816E-003   9.6064040435839271E-003   9.5799944634090695E-003   9.5514547749597223E-003   9.5208023137473008E-003   9.4880556861382526E-003   9.4532347567123920E-003   9.4163606359932706E-003   9.3774556669942166E-003   9.3365434106849055E-003   9.2936486330968959E-003   9.2487972877669522E-003   9.2020165015245237E-003   9.1533345573662217E-003   9.1027808772588537E-003   9.0503860048457008E-003   8.9961815862006911E-003   8.9402003514729156E-003   8.8824760944844483E-003   8.8230436541013590E-003   8.7619388906668982E-003   8.6991986673287114E-003   8.6348608256905934E-003   8.5689641648306059E-003   8.5015484166032218E-003   8.4326542243355340E-003   8.3623231139053900E-003   8.2905974748371247E-003   8.2175205302449095E-003   8.1431363125165634E-003   8.0674896385783124E-003   7.9906260793050909E-003   7.9125919363955410E-003   7.8334342123647649E-003   7.7532005820055427E-003   7.6719393656444201E-003   7.5896994986231203E-003   7.5065305027215423E-003   7.4224824564357306E-003   7.3376059652655035E-003   7.2519521300478673E-003   7.1655725185623687E-003   7.0785191328310848E-003   6.9908443780735685E-003   6.9026010332455812E-003   6.8138422163298573E-003   6.7246213556060863E-003   6.6349921548476964E-003   6.5450085642160816E-003   6.4547247436136379E-003   6.3641950365788680E-003   6.2734739295751685E-003   6.1826160279772058E-003   6.0916760158397643E-003   6.0007086282348188E-003   5.9097686162897789E-003   5.8189107141825014E-003   5.7281896078977268E-003   5.6376599000777516E-003   5.5473760801431071E-003   5.4573924891484493E-003   5.3677632884863713E-003   5.2785424278423698E-003   5.1897836106725159E-003   5.1015402661727105E-003   5.0138655111757746E-003   4.9268121256647590E-003   4.8404325139106419E-003   4.7547786788666446E-003   4.6699021875311608E-003   4.5858541415547127E-003   4.5026851452145689E-003   4.4204452786851811E-003   4.3391840619079747E-003   4.2589504319221483E-003   4.1797927073958241E-003   4.1017585649208987E-003   4.0248950057018562E-003   3.9492483314155780E-003   3.8748641139521034E-003   3.8017871691458094E-003   3.7300615301313345E-003   3.6597304199628700E-003   3.5908362273218142E-003   3.5234204793897494E-003   3.4575238183492951E-003   3.3931859768291384E-003   3.3304457532750131E-003   3.2693409902013193E-003   3.2099085493452750E-003   3.1521842927521027E-003   3.0962030579949618E-003   3.0419986390766152E-003   2.9896037670106290E-003   2.9390500866146585E-003   2.8903681426381000E-003   2.8435873563317227E-003   2.7987360110155457E-003   2.7558412332120419E-003   2.7149289772215868E-003   2.6760240080186959E-003   2.6391498874449582E-003   2.6043289579539275E-003   2.5715823303321672E-003   2.5409298691552173E-003   2.5123901806896054E-003   2.4859806005124163E-003   2.4617171811935901E-003   2.4396146639501515E-003   2.4196863788940037E-003   2.4019440045914831E-003   2.3863974314126679E-003   2.3730552772260882E-003   2.3619254719871030E-003   2.3530146857317913E-003   2.3463279482478505E-003   2.3418688696742462E-003   2.3396392750567596E-003   9.4270022765730044E-003   9.4248478703224947E-003   9.4205389249892857E-003   9.4140770363934090E-003   9.4054656111681734E-003   9.3947094430914535E-003   9.3818149699768094E-003   9.3667898326682542E-003   9.3496422120555867E-003   9.3303815094678555E-003   9.3090189447754268E-003   9.2855674007923938E-003   9.2600411451641551E-003   9.2324557158248721E-003   9.2028278910735173E-003   9.1711756764305541E-003   9.1375182931897059E-003   9.1018761657259417E-003   9.0642709088338824E-003   9.0247253143161399E-003   8.9832633360268366E-003   8.9399100765025774E-003   8.8946917703854878E-003   8.8476357691565366E-003   8.7987705243263159E-003   8.7481255700980753E-003   8.6957315060355311E-003   8.6416199784006831E-003   8.5858236615242722E-003   8.5283762369493532E-003   8.4693123755856248E-003   8.4086677145285837E-003   8.3464788379307708E-003   8.2827832529617229E-003   8.2176193700316813E-003   8.1510264758996032E-003   8.0830447162504315E-003   8.0137150642545230E-003   7.9430793028416602E-003   7.8711799949641448E-003   7.7980604610686510E-003   7.7237647518592911E-003   7.6483376219708132E-003   7.5718245036044962E-003   7.4942714788655829E-003   7.4157252537218055E-003   7.3362331267876890E-003   7.2558429653996614E-003   7.1746031726078741E-003   7.0925626617209248E-003   7.0097708248866852E-003   6.9262775041151747E-003   6.8421329616433213E-003   6.7573878505090557E-003   6.6720931814486240E-003   6.5863002967749273E-003   6.5000608350533340E-003   6.4134267039441806E-003   6.3264500460184503E-003   6.2391832107779877E-003   6.1516787190336597E-003   6.0639892371188164E-003   5.9761675386850177E-003   5.8882664796918727E-003   5.8003389616009815E-003   5.7124379024169891E-003   5.6246162044207848E-003   5.5369267218307039E-003   5.4494222308325013E-003   5.3621553950106149E-003   5.2751787374747394E-003   5.1885446060658258E-003   5.1023051444800682E-003   5.0165122599739043E-003   4.9312175906466305E-003   4.8464724795923564E-003   4.7623279370990756E-003   4.6788346164381989E-003   4.5960427795865844E-003   4.5140022686146475E-003   4.4327624757316553E-003   4.3523723146751125E-003   4.2728801874474254E-003   4.1943339623848330E-003   4.1167809375787789E-003   4.0402678194911834E-003   3.9648406892112131E-003   3.8905449801882042E-003   3.8174254461710855E-003   3.7455261386160066E-003   3.6748903769571184E-003   3.6055607251566091E-003   3.5375789650622380E-003   3.4709860714343121E-003   3.4058221881627104E-003   3.3421266033835662E-003   3.2799377266172769E-003   3.2192930658056507E-003   3.1602292041605917E-003   3.1027817799079149E-003   3.0469854627254156E-003   2.9928739351169353E-003   2.9404798713108526E-003   2.8898349167267856E-003   2.8409696722435651E-003   2.7939136707763046E-003   2.7486953647479773E-003   2.7053421052142257E-003   2.6638801270425505E-003   2.6243345324014067E-003   2.5867292755219484E-003   2.5510871480769470E-003   2.5174297647797550E-003   2.4857775502131751E-003   2.4561497254057540E-003   2.4285642960983900E-003   2.4030380404341800E-003   2.3795864964812896E-003   2.3582239318015175E-003   2.3389632291349605E-003   2.3218156085913488E-003   2.3067904713085507E-003   2.2938959981281259E-003   2.2831398301284000E-003   2.2745284048313330E-003   2.2680665162754243E-003   2.2637575709215652E-003   2.2616031646801593E-003   9.0955829930274290E-003   9.0935050468720635E-003   9.0893487812907514E-003   9.0831155643514294E-003   9.0748085989438287E-003   9.0644324422334277E-003   9.0519932970921091E-003   9.0374985127096297E-003   9.0209558317239091E-003   9.0023741632577203E-003   8.9817642653227114E-003   8.9591385668285617E-003   8.9345108545648144E-003   8.9078961441727555E-003   8.8793106474088779E-003   8.8487717594947224E-003   8.8162980475418595E-003   8.7819092382812602E-003   8.7456262063435042E-003   8.7074709600412636E-003   8.6674666289134894E-003   8.6256374484470211E-003   8.5820087460095618E-003   8.5366069251573418E-003   8.4894594498252096E-003   8.4405948275611542E-003   8.3900425930593658E-003   8.3378332893347951E-003   8.2839984504881059E-003   8.2285705829504563E-003   8.1715831447531362E-003   8.1130705273643744E-003   8.0530680333751326E-003   7.9916118573597483E-003   7.9287390619737219E-003   7.8644875592280283E-003   7.7988960824934006E-003   7.7320041706185338E-003   7.6638521370597235E-003   7.5944810511909266E-003   7.5239327106988718E-003   7.4522496180739473E-003   7.3794749545401106E-003   7.3056525548030604E-003   7.2308268806692833E-003   7.1550429928106674E-003   7.0783465286055058E-003   7.0007836674267354E-003   6.9224011112463124E-003   6.8432460492430791E-003   6.7633661351714225E-003   6.6828094560004159E-003   6.6016245037329169E-003   6.5198601456378791E-003   6.4375655979218571E-003   6.3547903916630899E-003   6.2715843476959243E-003   6.1879975432582168E-003   6.1040802848725262E-003   6.0198830752767329E-003   5.9354565870001208E-003   5.8508516269025757E-003   5.7661191119393607E-003   5.6813100325715515E-003   5.5964754269878236E-003   5.5116663476950656E-003   5.4269338324854921E-003   5.3423288729511076E-003   5.2579023839629535E-003   5.1737051749609075E-003   5.0897879160897164E-003   5.0062011120545202E-003   4.9229950678885137E-003   4.8402198615426495E-003   4.7579253139424793E-003   4.6761609560341255E-003   4.5949760034854625E-003   4.5144193243810693E-003   4.4345394102015545E-003   4.3553843485995003E-003   4.2770017920448211E-003   4.1994389309660263E-003   4.1227424666970824E-003   4.0469585789065787E-003   3.9721329049686172E-003   3.8983105047889488E-003   3.8255358417609298E-003   3.7538527487651074E-003   3.6833044084615962E-003   3.6139333224369796E-003   3.5457812889096441E-003   3.4788893769370777E-003   3.4132979006693542E-003   3.3490463974272244E-003   3.2861736022428145E-003   3.2247174262034495E-003   3.1647149323374979E-003   3.1062023146772866E-003   3.0492148767288785E-003   2.9937870089729035E-003   2.9399521703898923E-003   2.8877428665311511E-003   2.8371906318929163E-003   2.7883260099974549E-003   2.7411785342229544E-003   2.6957767136723820E-003   2.6521480111254547E-003   2.6103188306535463E-003   2.5703144995317118E-003   2.5321592532181469E-003   2.4958762213065366E-003   2.4614874120111319E-003   2.4290137001272694E-003   2.3984748121445021E-003   2.3698893154342482E-003   2.3432746049891762E-003   2.3186468928192427E-003   2.2960211942137931E-003   2.2754112963025985E-003   2.2568296279209532E-003   2.2402869468314268E-003   2.2257921624829757E-003   2.2133530173571447E-003   2.2029768606137701E-003   2.1946698952439725E-003   2.1884366782927156E-003   2.1842804127056858E-003   2.1822024665565376E-003   8.7586874470240716E-003   8.7566871830837556E-003   8.7526860450261035E-003   8.7466851753526531E-003   8.7386875734582481E-003   8.7286975593006688E-003   8.7167210991858646E-003   8.7027652483701035E-003   8.6868373099506235E-003   8.6689457005338921E-003   8.6491007115204743E-003   8.6273143129143581E-003   8.6035998041422701E-003   8.5779716705902675E-003   8.5504455492535492E-003   8.5210382155848086E-003   8.4897675720825849E-003   8.4566526375790541E-003   8.4217135336043802E-003   8.3849714734310354E-003   8.3464487477237226E-003   8.3061687113508142E-003   8.2641557692514911E-003   8.2204353614234171E-003   8.1750339475789024E-003   8.1279789919710410E-003   8.0792989456755504E-003   8.0290232310152310E-003   7.9771822231956002E-003   7.9238072320138575E-003   7.8689304844652974E-003   7.8125851035177329E-003   7.7548050910442035E-003   7.6956253046402412E-003   7.6350814399230305E-003   7.5732100058264473E-003   7.5100483073383684E-003   7.4456344178062128E-003   7.3800071612378226E-003   7.3132060865200854E-003   7.2452714437709065E-003   7.1762441613436312E-003   7.1061658215282042E-003   7.0350786338493621E-003   6.9630254121949009E-003   6.8900495486688973E-003   6.8161949847383441E-003   6.7415061912953766E-003   6.6660281341544558E-003   6.5898062549275549E-003   6.5128864375639806E-003   6.4353149845655100E-003   6.3571385881303066E-003   6.2784043028855097E-003   6.1991595162867452E-003   6.1194519217970811E-003   6.0393294895132454E-003   5.9588404382688864E-003   5.8780332052612572E-003   5.7969564192713596E-003   5.7156588688611620E-003   5.6341894767676926E-003   5.5525972659618006E-003   5.4709313354296407E-003   5.3892408262255498E-003   5.3075748956339930E-003   5.2259826849442859E-003   5.1445132925904691E-003   5.0632157425162805E-003   4.9821389561955920E-003   4.9013317235495069E-003   4.8208426719807962E-003   4.7407202398068171E-003   4.6610126455560175E-003   4.5817678585933774E-003   4.5030335732976212E-003   4.4248571772859124E-003   4.3472857240096641E-003   4.2703659068670241E-003   4.1941440270870656E-003   4.1186659706147211E-003   4.0439771767249444E-003   3.9701226131568235E-003   3.8971467494846590E-003   3.8250935274053988E-003   3.7540063404767898E-003   3.6839279999331120E-003   3.6149007180370507E-003   3.5469660751617504E-003   3.4801650002461715E-003   3.4145377440686353E-003   3.3501238542384959E-003   3.2869621556465556E-003   3.2250907218032143E-003   3.1645468569929669E-003   3.1053670706178704E-003   3.0475870579425024E-003   2.9912416774016126E-003   2.9363649294488203E-003   2.8829899385205415E-003   2.8311489304838622E-003   2.7808732160435889E-003   2.7321931697278368E-003   2.6851382138265434E-003   2.6397368004180688E-003   2.5960163922811308E-003   2.5540034502800069E-003   2.5137234139218645E-003   2.4752006881603172E-003   2.4384586280445930E-003   2.4035195240548202E-003   2.3704045895603931E-003   2.3391339460435701E-003   2.3097266123677240E-003   2.2822004910156846E-003   2.2565723575109775E-003   2.2328578486378037E-003   2.2110714501901718E-003   2.1912264611129162E-003   2.1733348516189688E-003   2.1574069133030171E-003   2.1434510624142034E-003   2.1314746023460840E-003   2.1214845881605271E-003   2.1134869862833305E-003   2.1074861165845116E-003   2.1034849785552812E-003   2.1014847145977011E-003   8.4165188815364389E-003   8.4145974711715144E-003   8.4107538076523269E-003   8.4049888102976089E-003   8.3973052760745737E-003   8.3877072876674119E-003   8.3762005735829592E-003   8.3627918932251966E-003   8.3474881107880594E-003   8.3302971489784827E-003   8.3112288303633930E-003   8.2902946610851624E-003   8.2675074465496934E-003   8.2428811351162867E-003   8.2164307809436954E-003   8.1881725306444109E-003   8.1581236132030055E-003   8.1263023274328328E-003   8.0927280320342021E-003   8.0574211318180655E-003   8.0204030661104042E-003   7.9816962954487591E-003   7.9413242875371326E-003   7.8993115037676032E-003   7.8556833843212437E-003   7.8104663324526369E-003   7.7636876997647652E-003   7.7153757693206870E-003   7.6655597386841579E-003   7.6142697034294327E-003   7.5615366378473658E-003   7.5073923790823782E-003   7.4518696044411636E-003   7.3950018164763986E-003   7.3368233187127707E-003   7.2773691993603951E-003   7.2166753063427902E-003   7.1547782302410767E-003   7.0917152785669735E-003   7.0275244562275074E-003   6.9622444419731311E-003   6.8959145653487985E-003   6.8285747825886922E-003   6.7602656545882045E-003   6.6910283209874466E-003   6.6209044754673707E-003   6.5499363436900548E-003   6.4781666533550442E-003   6.4056386139321742E-003   6.3323958858568785E-003   6.2584825584570125E-003   6.1839431217068919E-003   6.1088224393401336E-003   6.0331657232423619E-003   5.9570185051074365E-003   5.8804266108241077E-003   5.8034361316981475E-003   5.7260933967925864E-003   5.6484449470725617E-003   5.5705375051380845E-003   5.4924179493616720E-003   5.4141332838199552E-003   5.3357306129769855E-003   5.2572571100056864E-003   5.1787599920176675E-003   5.1002864891449007E-003   5.0218838181542158E-003   4.9435991527537748E-003   4.8654795968982589E-003   4.7875721550426631E-003   4.7099237050827192E-003   4.6325809705743404E-003   4.5555904911637191E-003   4.4789985967599866E-003   4.4028513790996260E-003   4.3271946627403413E-003   4.2520739802229257E-003   4.1775345436084743E-003   4.1036212161311147E-003   4.0303784884289651E-003   3.9578504484062971E-003   3.8860807585044954E-003   3.8151126264319712E-003   3.7449887810767080E-003   3.6757514477673836E-003   3.6074423191784222E-003   3.5401025369192207E-003   3.4737726599908814E-003   3.4084926457922382E-003   3.3443018235020938E-003   3.2812388717246010E-003   3.2193417958172876E-003   3.1586479026859959E-003   3.0991937832866578E-003   3.0410152856461536E-003   2.9841474974945381E-003   2.9286247231331552E-003   2.8744804639501687E-003   2.8217473988572106E-003   2.7704573633056118E-003   2.7206413327954815E-003   2.6723294022116262E-003   2.6255507695472913E-003   2.5803337178805785E-003   2.5367055981607711E-003   2.4946928145477276E-003   2.4543208066517552E-003   2.4156140359130607E-003   2.3785959702750104E-003   2.3432890699931486E-003   2.3097147746093949E-003   2.2778934888542102E-003   2.2478445713772777E-003   2.2195863211369460E-003   2.1931359669487005E-003   2.1685096555008609E-003   2.1457224409990872E-003   2.1247882716178834E-003   2.1057199530611914E-003   2.0885289913041838E-003   2.0732252087971581E-003   2.0598165285141690E-003   2.0483098143572187E-003   2.0387118259977965E-003   2.0310282917359590E-003   2.0252632944274263E-003   2.0214196308729893E-003   2.0194982205242740E-003   8.0692837336307499E-003   8.0674422963627479E-003   8.0637583510956290E-003   8.0582325974551394E-003   8.0508676309507532E-003   8.0416672980982984E-003   8.0306370886063516E-003   8.0177834653551439E-003   8.0031128540658525E-003   7.9866326845450253E-003   7.9683523080758545E-003   7.9482827624494101E-003   7.9264363535804239E-003   7.9028264864120512E-003   7.8774676242904240E-003   7.8503752772436375E-003   7.8215659901959000E-003   7.7910573336415490E-003   7.7588678906878039E-003   7.7250172470699763E-003   7.6895259779786729E-003   7.6524156360197049E-003   7.6137087383504332E-003   7.5734287527439714E-003   7.5316000840195962E-003   7.4882480595905854E-003   7.4433989142604906E-003   7.3970797745769867E-003   7.3493186434332447E-003   7.3001443828173973E-003   7.2495866974437440E-003   7.1976761158983882E-003   7.1444439751161548E-003   7.0899223983195703E-003   7.0341442796252318E-003   6.9771432613177087E-003   6.9189537168647397E-003   6.8596107274169205E-003   6.7991500642128611E-003   6.7376081642913088E-003   6.6750221110874475E-003   6.6114296110370563E-003   6.5468689718191642E-003   6.4813790791396486E-003   6.4149993732455224E-003   6.3477698273147753E-003   6.2797309200980922E-003   6.2109236155874492E-003   6.1413893353777227E-003   6.0711699369686012E-003   6.0003076858343718E-003   5.9288452318653206E-003   5.8568255840641958E-003   5.7842920837410938E-003   5.7112883798519642E-003   5.6378584017671152E-003   5.5640463336568691E-003   5.4898965887090756E-003   5.4154537807309944E-003   5.3407626998025481E-003   5.2658682834299531E-003   5.1908155914857645E-003   5.1156497776984056E-003   5.0404160638745643E-003   4.9651597121075364E-003   4.8899259983394838E-003   4.8147601845607846E-003   4.7397074925428218E-003   4.6648130762599327E-003   4.5901219952603767E-003   4.5156791874786384E-003   4.4415294421126794E-003   4.3677173744140485E-003   4.2942873961619998E-003   4.2212836921100561E-003   4.1487501919996728E-003   4.0767305441279933E-003   4.0052680902663562E-003   3.9344058391123649E-003   3.8641864403169413E-003   3.7946521607218342E-003   3.7258448558540880E-003   3.6578059487606951E-003   3.5905764026711307E-003   3.5241966968126426E-003   3.4587068042278846E-003   3.3941461650412452E-003   3.3305536648923773E-003   3.2679676117011169E-003   3.2064257119782669E-003   3.1459650484418900E-003   3.0866220591830307E-003   3.0284325146954227E-003   2.9714314964577326E-003   2.9156533776139026E-003   2.8611318010229314E-003   2.8078996600282569E-003   2.7559890787106633E-003   2.7054313930583440E-003   2.6562571326119722E-003   2.6084960014021163E-003   2.5621768617716256E-003   2.5173277165292385E-003   2.4739756918661371E-003   2.4321470233408249E-003   2.3918670376981144E-003   2.3531601399270352E-003   2.3160497980713179E-003   2.2805585289461527E-003   2.2467078853184441E-003   2.2145184424382514E-003   2.1840097857652729E-003   2.1552004988227846E-003   2.1281081516880684E-003   2.1027492896267264E-003   2.0791394224172199E-003   2.0572930135863698E-003   2.0372234679755241E-003   2.0189430914826501E-003   2.0024629219471679E-003   1.9877923106713657E-003   1.9749386873935126E-003   1.9639084779357052E-003   1.9547081450596027E-003   1.9473431785844708E-003   1.9418174249034026E-003   1.9381334796643168E-003   1.9362920423858787E-003   7.7171915129438662E-003   7.7154311151233501E-003   7.7119090262809387E-003   7.7066257300637542E-003   7.6995836228331838E-003   7.6907863161946310E-003   7.6802390611116489E-003   7.6679480235689601E-003   7.6539191930857231E-003   7.6381595077352760E-003   7.6206778462393765E-003   7.6014847742963965E-003   7.5805920936865556E-003   7.5580126589356866E-003   7.5337603365470129E-003   7.5078499909623786E-003   7.4802974756383311E-003   7.4511196212116437E-003   7.4203342264445027E-003   7.3879600455406536E-003   7.3540167778965992E-003   7.3185250555318215E-003   7.2815064311688715E-003   7.2429833650704545E-003   7.2029792124139180E-003   7.1615182085552620E-003   7.1186254559127971E-003   7.0743269083264337E-003   7.0286493565195896E-003   6.9816204115944469E-003   6.9332684894614638E-003   6.8836227941158623E-003   6.8327132994154827E-003   6.7805707331037857E-003   6.7272265569606748E-003   6.6727129495229853E-003   6.6170627858685993E-003   6.5603096193483923E-003   6.5024876606789572E-003   6.4436317580995883E-003   6.3837773770319406E-003   6.3229605775527720E-003   6.2612179952203917E-003   6.1985868172863556E-003   6.1351047615360588E-003   6.0708100530582065E-003   6.0057414030973422E-003   5.9399379836708177E-003   5.8734394067909701E-003   5.8062856973548072E-003   5.7385172739236046E-003   5.6701749202489604E-003   5.6012997635855877E-003   5.5319332488902861E-003   5.4621171147998804E-003   5.3918933685269121E-003   5.3213042601481519E-003   5.2503922586808471E-003   5.1792000253363391E-003   5.1077703888186554E-003   5.0361463199777301E-003   4.9643709053693308E-003   4.8924873217686127E-003   4.8205388112907421E-003   4.7485686540588712E-003   4.6766201433813825E-003   4.6047365599725665E-003   4.5329611452358809E-003   4.4613370764520210E-003   4.3899074398596749E-003   4.3187152065894407E-003   4.2478032051632142E-003   4.1772140966037097E-003   4.1069903506812944E-003   4.0371742162209068E-003   3.9678077018170388E-003   3.8989325449297896E-003   3.8305901914007512E-003   3.7628217676091147E-003   3.6956680589413926E-003   3.6291694813035402E-003   3.5633660622597652E-003   3.4982974121387511E-003   3.4340027037876864E-003   3.3705206479942573E-003   3.3078894701256689E-003   3.2461468875217836E-003   3.1853300884301383E-003   3.1254757070319217E-003   3.0666198044823068E-003   3.0087978460856535E-003   2.9520446793083188E-003   2.8963945157968185E-003   2.8418809082460528E-003   2.7885367321712207E-003   2.7363941658210544E-003   2.6854846711844571E-003   2.6358389757414891E-003   2.5874870537153649E-003   2.5404581087541400E-003   2.4947805569490722E-003   2.4504820093769197E-003   2.4075892565832424E-003   2.3661282530103023E-003   2.3261241000911426E-003   2.2876010340909803E-003   2.2505824097649452E-003   2.2150906873505960E-003   2.1811474196856695E-003   2.1487732388756342E-003   2.1179878439361310E-003   2.0888099897506951E-003   2.0612574742211454E-003   2.0353471287921643E-003   2.0110948062628253E-003   1.9885153715999415E-003   1.9676226909420835E-003   1.9484296190132033E-003   1.9309479575237987E-003   1.9151882721607505E-003   1.9011594416986632E-003   1.8888684041440396E-003   1.8783211490638330E-003   1.8695238424373262E-003   1.8624817351816647E-003   1.8571984389914586E-003   1.8536763501308950E-003   1.8519159523198159E-003   7.3604546788985092E-003   7.3587763323963995E-003   7.3554181297498800E-003   7.3503803433867532E-003   7.3436651731114133E-003   7.3352759982212579E-003   7.3252178316203787E-003   7.3134965432145593E-003   7.3001176891869246E-003   7.2850877186079188E-003   7.2684150370809220E-003   7.2501097354086830E-003   7.2301831061144517E-003   7.2086474487538243E-003   7.1855160252689565E-003   7.1608030482592233E-003   7.1345236698134307E-003   7.1066939731744827E-003   7.0773309609643564E-003   7.0464525461455541E-003   7.0140775401007494E-003   6.9802256422551445E-003   6.9449174276092207E-003   6.9081743358940240E-003   6.8700186573450450E-003   6.8304735217721291E-003   6.7895628830045851E-003   6.7473115066949418E-003   6.7037449544976591E-003   6.6588895701821804E-003   6.6127724638001539E-003   6.5654214953175249E-003   6.5168652594717047E-003   6.4671330676150385E-003   6.4162549314614736E-003   6.3642615446985462E-003   6.3111842656083383E-003   6.2570550977784078E-003   6.2019066712765136E-003   6.1457722244448454E-003   6.0886855815582286E-003   6.0306811369988389E-003   5.9717938295776873E-003   5.9120591260847788E-003   5.8515129985201031E-003   5.7901919023994886E-003   5.7281327551821359E-003   5.6653729152783550E-003   5.6019501580692466E-003   5.5379026559170264E-003   5.4732689516900912E-003   5.4080879403055060E-003   5.3423988410813972E-003   5.2762411782802943E-003   5.2096547546752747E-003   5.1426796288303045E-003   5.0753560920776541E-003   5.0077246425979105E-003   4.9398259631896480E-003   4.8717008956713492E-003   4.8033904168708341E-003   4.7349356143012722E-003   4.6663776623486197E-003   4.5977577954495197E-003   4.5291172864380669E-003   4.4604974197699487E-003   4.3919394675930312E-003   4.3234846652001058E-003   4.2551741862710823E-003   4.1870491188829018E-003   4.1191504393007228E-003   4.0515189899131276E-003   3.9841954533352819E-003   3.9172203269858819E-003   3.8506339040043081E-003   3.7844762406147869E-003   3.7187871419412932E-003   3.6536061300520006E-003   3.5889724264209777E-003   3.5249249235679847E-003   3.4615021668603640E-003   3.3987423267002326E-003   3.3366831796938778E-003   3.2753620834586883E-003   3.2148159558181288E-003   3.1550812523418181E-003   3.0961939451980558E-003   3.0381895001180270E-003   2.9811028578010657E-003   2.9249684106772977E-003   2.8698199841993288E-003   2.8156908163840533E-003   2.7626135372415539E-003   2.7106201505728844E-003   2.6597420143706918E-003   2.6100098224984825E-003   2.5614535866537169E-003   2.5141026182263770E-003   2.4679855117673011E-003   2.4231301275025041E-003   2.3795635753005584E-003   2.3373121989435086E-003   2.2964015603037513E-003   2.2568564245072364E-003   2.2187007461837993E-003   2.1819576543384844E-003   2.1466494397197611E-003   2.1127975419281686E-003   2.0804225358687090E-003   2.0495441209618104E-003   2.0201811089312072E-003   1.9923514120215868E-003   1.9660720338461335E-003   1.9413590566035310E-003   1.9182276333120640E-003   1.8966919758596212E-003   1.8767653465880940E-003   1.8584600449118582E-003   1.8417873633705950E-003   1.8267573928260061E-003   1.8133785387669521E-003   1.8016572503740669E-003   1.7915990837688023E-003   1.7832099088622710E-003   1.7764947386073038E-003   1.7714569522329082E-003   1.7680987495920508E-003   1.7664204030864994E-003   6.9992885168554952E-003   6.9976931774925477E-003   6.9945007794571246E-003   6.9897113895057150E-003   6.9833270146827942E-003   6.9753508053171931E-003   6.9657875382516665E-003   6.9546427890002094E-003   6.9419216848720655E-003   6.9276301895865311E-003   6.9117762361090018E-003   6.8943694379756670E-003   6.8754205749131381E-003   6.8549413858468022E-003   6.8329445229971530E-003   6.8094435387276442E-003   6.7844528772821877E-003   6.7579878639836832E-003   6.7300646969837841E-003   6.7007004365201572E-003   6.6699129954342906E-003   6.6377211280759241E-003   6.6041444200948263E-003   6.5692032763273733E-003   6.5329189099360141E-003   6.4953133294032295E-003   6.4564093263267397E-003   6.4162304622586985E-003   6.3748010547068912E-003   6.3321461634829324E-003   6.2882915757943025E-003   6.2432637915308398E-003   6.1970900073440305E-003   6.1497981013347025E-003   6.1014166159957250E-003   6.0519747422835279E-003   6.0015023013326729E-003   5.9500297279471148E-003   5.8975880522957880E-003   5.8442088804715464E-003   5.7899243785608512E-003   5.7347672490796753E-003   5.6787707174129065E-003   5.6219685063277902E-003   5.5643948200343463E-003   5.5060843214980726E-003   5.4470721139235900E-003   5.3873937170392239E-003   5.3270850492808663E-003   5.2661824032859683E-003   5.2047224268856884E-003   5.1427420988158223E-003   5.0802787099160640E-003   5.0173698367287911E-003   4.9540533229661121E-003   4.8903672550290045E-003   4.8263499392080522E-003   4.7620398795605312E-003   4.6974757548161050E-003   4.6326963948808420E-003   4.5677407582455642E-003   4.5026479085913951E-003   4.4374569906031058E-003   4.3722072088662189E-003   4.3069378016135085E-003   4.2416880198068441E-003   4.1764971017846375E-003   4.1114042521450123E-003   4.0464486156199242E-003   3.9816692555328936E-003   3.9171051308853344E-003   3.8527950712864412E-003   3.7887777552260138E-003   3.7250916877171192E-003   3.6617751734572823E-003   3.5988663007596178E-003   3.5364029113609807E-003   3.4744225837465281E-003   3.4129626069697716E-003   3.3520599612790747E-003   3.2917512932916781E-003   3.2320728966376278E-003   3.1730606887780954E-003   3.1147501904884578E-003   3.0571765040990351E-003   3.0003742930890254E-003   2.9443777611475874E-003   2.8892206321224911E-003   2.8349361297757558E-003   2.7815569581754462E-003   2.7291152823859521E-003   2.6776427091649291E-003   2.6271702681065490E-003   2.5777283944418694E-003   2.5293469090995058E-003   2.4820550030640876E-003   2.4358812189120282E-003   2.3908534346356314E-003   2.3469988469211334E-003   2.3043439557203227E-003   2.2629145481453117E-003   2.2227356841205692E-003   2.1838316810149916E-003   2.1462261005238403E-003   2.1099417340986193E-003   2.0750005903543700E-003   2.0414238823722730E-003   2.0092320149308618E-003   1.9784445738890710E-003   1.9490803134710744E-003   1.9211571463740862E-003   1.8946921332526623E-003   1.8697014715748361E-003   1.8462004875412497E-003   1.8242036245262883E-003   1.8037244355134652E-003   1.7847755724436087E-003   1.7673687743113842E-003   1.7515148208554487E-003   1.7372233255298353E-003   1.7245022214247285E-003   1.7133574721708289E-003   1.7037942051062460E-003   1.6958179957505815E-003   1.6894336209206662E-003   1.6846442309649268E-003   1.6814518329367756E-003   1.6798564935724958E-003   6.6339110136368618E-003   6.6323995793939328E-003   6.6293747895784239E-003   6.6248365117730357E-003   6.6187865652803657E-003   6.6112278763404420E-003   6.6021649887573197E-003   6.5916031869311942E-003   6.5795471749411916E-003   6.5660024362413361E-003   6.5509764327850162E-003   6.5344782991894612E-003   6.5165182991550608E-003   6.4971076065225564E-003   6.4762582576329275E-003   6.4539831389457958E-003   6.4302959777202684E-003   6.4052113341659944E-003   6.3787445915995944E-003   6.3509119481120480E-003   6.3217304065078528E-003   6.2912177652221790E-003   6.2593926078508000E-003   6.2262742924896197E-003   6.1918829413671883E-003   6.1562394284730426E-003   6.1193653690886363E-003   6.0812831054961602E-003   6.0420156965698135E-003   6.0015869023287705E-003   5.9600211714379014E-003   5.9173436269568391E-003   5.8735800513023961E-003   5.8287568715920668E-003   5.7829011442402933E-003   5.7360405383792834E-003   5.6882033210625682E-003   5.6394183390245933E-003   5.5897150027331977E-003   5.5391232688381531E-003   5.4876736217903122E-003   5.4353970577298294E-003   5.3823250625546493E-003   5.3284895982207425E-003   5.2739230783299673E-003   5.2186583540058673E-003   5.1627286899651459E-003   5.1061677486756718E-003   5.0490095666179124E-003   4.9912885371798388E-003   4.9330393884917667E-003   4.8742971633905507E-003   4.8150971973821566E-003   4.7554751003747175E-003   4.6954667318265253E-003   4.6351081823953755E-003   4.5744357510875688E-003   4.5134859237154212E-003   4.4522953512076691E-003   4.3909008283190554E-003   4.3293392709070622E-003   4.2676476944269459E-003   4.2058631919572043E-003   4.1440229114593219E-003   4.0821640350066080E-003   4.0203237544050308E-003   3.9585392521779839E-003   3.8968476755438797E-003   3.8352861180052655E-003   3.7738915953047236E-003   3.7127010227903656E-003   3.6517511953297332E-003   3.5910787641054709E-003   3.5307202144241323E-003   3.4707118463590536E-003   3.4110897488009440E-003   3.3518897833069716E-003   3.2931475577777092E-003   3.2348984093625299E-003   3.1771773798190406E-003   3.1200191978302261E-003   3.0634582564037505E-003   3.0075285924765494E-003   2.9522638680332669E-003   2.8976973483653135E-003   2.8438618837559049E-003   2.7907898888862581E-003   2.7385133245170779E-003   2.6870636776745171E-003   2.6364719437633743E-003   2.5867686074586560E-003   2.5379836253435206E-003   2.4901464080978597E-003   2.4432858022064297E-003   2.3974300748413890E-003   2.3526068951608137E-003   2.3088433195230795E-003   2.2661657749304398E-003   2.2246000442557312E-003   2.1841712498247290E-003   2.1449038409452337E-003   2.1068215774184829E-003   2.0699475178915794E-003   2.0343040051317152E-003   1.9999126539300693E-003   1.9667943385699438E-003   1.9349691812267089E-003   1.9044565399503055E-003   1.8752749983943495E-003   1.8474423548342500E-003   1.8209756123008791E-003   1.7958909686925928E-003   1.7722038075884683E-003   1.7499286887427967E-003   1.7290793399451498E-003   1.7096686473025979E-003   1.6917086472738596E-003   1.6752105136722539E-003   1.6601845102005575E-003   1.6466397715149128E-003   1.6345837595397317E-003   1.6240219576886261E-003   1.6149590701107774E-003   1.6074003811751281E-003   1.6013504346747975E-003   1.5968121568861182E-003   1.5937873670572866E-003   1.5922759328146352E-003   6.2645427326042391E-003   6.2631160415033138E-003   6.2602605444707637E-003   6.2559759179657282E-003   6.2502637998860244E-003   6.2431268989605604E-003   6.2345695309491411E-003   6.2245966936226305E-003   6.2132126754989025E-003   6.2004224862491908E-003   6.1862331191439579E-003   6.1706532295434102E-003   6.1536925620921945E-003   6.1353617216926559E-003   6.1156721235022249E-003   6.0946359810530315E-003   6.0722662982852227E-003   6.0485768609345181E-003   6.0235822290873875E-003   5.9972977282802820E-003   5.9697394414688354E-003   5.9409241997326334E-003   5.9108695728890548E-003   5.8795938605248899E-003   5.8471160806715661E-003   5.8134559608775116E-003   5.7786339247406504E-003   5.7426710837233386E-003   5.7055892214578630E-003   5.6674107845119392E-003   5.6281588678547267E-003   5.5878572018199790E-003   5.5465301387667698E-003   5.5042026386454834E-003   5.4609002542862495E-003   5.4166491177276010E-003   5.3714759224108288E-003   5.3254079107518670E-003   5.2784728550469562E-003   5.2306990437052114E-003   5.1821152625185496E-003   5.1327507786671500E-003   5.0826353243307310E-003   5.0317990757917652E-003   4.9802726407992548E-003   4.9280870348270556E-003   4.8752736668115082E-003   4.8218643183001175E-003   4.7678911260380374E-003   4.7133865611551085E-003   4.6583834117627232E-003   4.6029147617070443E-003   4.5470139728989167E-003   4.4907146626821937E-003   4.4340506875047980E-003   4.3770561190413781E-003   4.3197652264086450E-003   4.2622124552387231E-003   4.2044324067623817E-003   4.1464598168991507E-003   4.0883295373417283E-003   4.0300765122241455E-003   3.9717357599540759E-003   3.9133423503190934E-003   3.8549313847101030E-003   3.7965379751527806E-003   3.7381972226833704E-003   3.6799441978313530E-003   3.6218139182095377E-003   3.5638413282840231E-003   3.5060612797466195E-003   3.4485085086520817E-003   3.3912176159853757E-003   3.3342230477713120E-003   3.2775590720369729E-003   3.2212597624936556E-003   3.1653589730537002E-003   3.1098903235602382E-003   3.0548871736858496E-003   3.0003826091159480E-003   2.9464094166857802E-003   2.8930000682876322E-003   2.8401867002629810E-003   2.7880010943512890E-003   2.7364746590101685E-003   2.6856384110041098E-003   2.6355229562146087E-003   2.5861584725853648E-003   2.5375746914110264E-003   2.4898008798452942E-003   2.4428658244150525E-003   2.3967978125701839E-003   2.3516246174203892E-003   2.3073734807127488E-003   2.2640710964738631E-003   2.2217435962729182E-003   2.1804165332043324E-003   2.1401148672864911E-003   2.1008629503691534E-003   2.0626845137142746E-003   2.0256026513676417E-003   1.9896398101810764E-003   1.9548177743663464E-003   1.9211576542634834E-003   1.8886798745483269E-003   1.8574041622386739E-003   1.8273495353002822E-003   1.7985342936017723E-003   1.7709760067270430E-003   1.7446915059843304E-003   1.7196968741399754E-003   1.6960074367521338E-003   1.6736377539734448E-003   1.6526016115984143E-003   1.6329120133673491E-003   1.6145811729597614E-003   1.5976205055059367E-003   1.5820406159116063E-003   1.5678512488068730E-003   1.5550610595733705E-003   1.5436770414056777E-003   1.5337042041284610E-003   1.5251468360970577E-003   1.5180099351684850E-003   1.5122978170952761E-003   1.5080131905704786E-003   1.5051576935540822E-003   1.5037310024560435E-003   5.8914066888369199E-003   5.8900655163270921E-003   5.8873808726843113E-003   5.8833522527911852E-003   5.8779811218132583E-003   5.8712699797905388E-003   5.8632229212332021E-003   5.8538446643798814E-003   5.8431390911534153E-003   5.8311107456990308E-003   5.8177661565479988E-003   5.8031134994465106E-003   5.7871619981940126E-003   5.7699216847111323E-003   5.7514033479916793E-003   5.7316185227532235E-003   5.7105794816304511E-003   5.6882992285551826E-003   5.6647914909237485E-003   5.6400707126421090E-003   5.6141520462036354E-003   5.5870513446422132E-003   5.5587851533712151E-003   5.5293707009289039E-003   5.4988258902526899E-003   5.4671692878537903E-003   5.4344201157667249E-003   5.4005982378099726E-003   5.3657241516107956E-003   5.3298189748837155E-003   5.2929044344486309E-003   5.2550028533741022E-003   5.2161371388416145E-003   5.1763307677951120E-003   5.1356077749006301E-003   5.0939927366268622E-003   5.0515107592761788E-003   5.0081874616682009E-003   4.9640489624823148E-003   4.9191218633564127E-003   4.8734332340087394E-003   4.8270105962164855E-003   4.7798819064455156E-003   4.7320755424226091E-003   4.6836202812171601E-003   4.6345452881680349E-003   4.5848800947361212E-003   4.5346545839256014E-003   4.4838989705532351E-003   4.4326437860177093E-003   4.3809198567549834E-003   4.3287582886482601E-003   4.2761904475180912E-003   4.2232479406922874E-003   4.1699625973574128E-003   4.1163664516080112E-003   4.0624917214579503E-003   4.0083707905947397E-003   3.9540361889097708E-003   3.8995205740895988E-003   3.8448567098809394E-003   3.7900774498709766E-003   3.7352157147519383E-003   3.6803044753007663E-003   3.6253767307735663E-003   3.5704654912683820E-003   3.5156037562726894E-003   3.4608244960282475E-003   3.4061606318761539E-003   3.3516450172377810E-003   3.2973104154376265E-003   3.2431894845773024E-003   3.1893147545036804E-003   3.1357186084710609E-003   3.0824332655927655E-003   3.0294907583277575E-003   2.9769229175844458E-003   2.9247613490426261E-003   2.8730374203088105E-003   2.8217822351913613E-003   2.7710266223466284E-003   2.7208011111938268E-003   2.6711359179864558E-003   2.6220609245245496E-003   2.5736056640079941E-003   2.5257992992354650E-003   2.4786706100451417E-003   2.4322479719546819E-003   2.3865593426500853E-003   2.3416322436761172E-003   2.2974937442679644E-003   2.2541704468787005E-003   2.2116884693205163E-003   2.1700734311476122E-003   2.1293504381625361E-003   2.0895440673190935E-003   2.0506783525829908E-003   2.0127767716392464E-003   1.9758622312205931E-003   1.9399570543177092E-003   1.9050829682560888E-003   1.8712610903771631E-003   1.8385119180025500E-003   1.8068553159189538E-003   1.7763105050925265E-003   1.7468960526051402E-003   1.7186298614146889E-003   1.6915291598617044E-003   1.6656104933945315E-003   1.6408897151143353E-003   1.6173819774729647E-003   1.5951017244294485E-003   1.5740626832979610E-003   1.5542778580280858E-003   1.5357595213205677E-003   1.5185192078419618E-003   1.5025677066003995E-003   1.4879150494843119E-003   1.4745704603483789E-003   1.4625421148664053E-003   1.4518365416779089E-003   1.4424582847861744E-003   1.4344112262553166E-003   1.4277000842192189E-003   1.4223289532542260E-003   1.4183003333660960E-003   1.4156156897100480E-003   1.4142745172011084E-003   5.5147282251152840E-003   5.5134732806613185E-003   5.5109609205455379E-003   5.5071904701004537E-003   5.5021632330771730E-003   5.4958815125459304E-003   5.4883491918073513E-003   5.4795707184986386E-003   5.4695495797298377E-003   5.4582898638859123E-003   5.4457976395079211E-003   5.4320806037528868E-003   5.4171474575818168E-003   5.4010076564511844E-003   5.3836713583396700E-003   5.3651494126468746E-003   5.3454533540952531E-003   5.3245953961247872E-003   5.3025884252133060E-003   5.2794459939951022E-003   5.2551823146406162E-003   5.2298122519797152E-003   5.2033513157369593E-003   5.1758156527035304E-003   5.1472220381732492E-003   5.1175878677173769E-003   5.0869311463114242E-003   5.0552704808130011E-003   5.0226250674321737E-003   4.9890146827449855E-003   4.9544596713739786E-003   4.9189809358335945E-003   4.8825999226980166E-003   4.8453386127734754E-003   4.8072195058259104E-003   4.7682656096489362E-003   4.7285004254390417E-003   4.6879479347172182E-003   4.6466325852800860E-003   4.6045792761607585E-003   4.5618133441609476E-003   4.5183605478580913E-003   4.4742470536579537E-003   4.4294994182364489E-003   4.3841445762921039E-003   4.3382098205262953E-003   4.2917227888165099E-003   4.2447114463219360E-003   4.1972040695174018E-003   4.1492292281123944E-003   4.1008157702023262E-003   4.0519928043656339E-003   4.0027896804949448E-003   3.9532359761072500E-003   3.9033614752609358E-003   3.8531961532763392E-003   3.8027701573679629E-003   3.7521137900028978E-003   3.7012574903326212E-003   3.6502318154159608E-003   3.5990674241067611E-003   3.5477950562758931E-003   3.4964455169411712E-003   3.4450496559476629E-003   3.3936383518533009E-003   3.3422424908983173E-003   3.2908929516003993E-003   3.2396205836618952E-003   3.1884561926354138E-003   3.1374305172972017E-003   3.0865742179174149E-003   3.0359178504469897E-003   2.9854918545556552E-003   2.9353265326067524E-003   2.8854520317322385E-003   2.8358983273262806E-003   2.7866952034171222E-003   2.7378722377477960E-003   2.6894587795482372E-003   2.6414839386333933E-003   2.5939765612844057E-003   2.5469652190434067E-003   2.5004781872897119E-003   2.4545434317838621E-003   2.4091885892953968E-003   2.3644409544451017E-003   2.3203274597947132E-003   2.2768746637588655E-003   2.2341087316852248E-003   2.1920554225208222E-003   2.1507400731395343E-003   2.1101875823610339E-003   2.0704223981745651E-003   2.0314685020961232E-003   1.9933493951181935E-003   1.9560880849687212E-003   1.9197070721511666E-003   1.8842283363720291E-003   1.8496733251102127E-003   1.8160629404696538E-003   1.7834175269797470E-003   1.7517568614618950E-003   1.7211001402349657E-003   1.6914659695864698E-003   1.6628723551747049E-003   1.6353366921264545E-003   1.6088757558412325E-003   1.5835056931838842E-003   1.5592420138564878E-003   1.5360995826347867E-003   1.5140926116996578E-003   1.4932346537541719E-003   1.4735385951848423E-003   1.4550166495032046E-003   1.4376803513986847E-003   1.4215405502662204E-003   1.4066074040871568E-003   1.3928903683338989E-003   1.3803981439520774E-003   1.3691384281241392E-003   1.3591172893339110E-003   1.3503388160436280E-003   1.3428064952840657E-003   1.3365247747751940E-003   1.3314975377272109E-003   1.3277270872932290E-003   1.3252147271789472E-003   1.3239597827234828E-003   5.1347348893067690E-003   5.1335668120123246E-003   5.1312280268272503E-003   5.1277177048286160E-003   5.1230370035681982E-003   5.1171880451866825E-003   5.1101745150994304E-003   5.1020006028097975E-003   5.0926694145924656E-003   5.0821845947467970E-003   5.0705517578468751E-003   5.0577781236602615E-003   5.0438718687508821E-003   5.0288418686811887E-003   5.0126976451047578E-003   4.9954493561185087E-003   4.9771077908365435E-003   4.9576843647226032E-003   4.9371911141324332E-003   4.9156406912469475E-003   4.8930463585601935E-003   4.8694219822015272E-003   4.8447820259718832E-003   4.8191415439896579E-003   4.7925161733892163E-003   4.7649221257743957E-003   4.7363761799115722E-003   4.7068956710641929E-003   4.6764984835475087E-003   4.6452030392010180E-003   4.6130282885009088E-003   4.5799936988553669E-003   4.5461192447236454E-003   4.5114253946990646E-003   4.4759331016950288E-003   4.4396637891001012E-003   4.4026393395757979E-003   4.3648820818369960E-003   4.3264147772502648E-003   4.2872606078868669E-003   4.2474431612634089E-003   4.2069864175908189E-003   4.1659147354327630E-003   4.1242528371490117E-003   4.0820257946352356E-003   4.0392590141057894E-003   3.9959782220940210E-003   3.9522094484459869E-003   3.9079790127465319E-003   3.8633135080372583E-003   3.8182397850415883E-003   3.7727849354650123E-003   3.7269762784316041E-003   3.6808413408587204E-003   3.6344078448037886E-003   3.5877036872290491E-003   3.5407569273819828E-003   3.4935957670194084E-003   3.4462485349822103E-003   3.3987436714222885E-003   3.3511097083051000E-003   3.3033752554900708E-003   3.2555689814743882E-003   3.2077195981013440E-003   3.1598558416210953E-003   3.1120064582655926E-003   3.0642001840515132E-003   3.0164657316192334E-003   2.9688317680220955E-003   2.9213269049115365E-003   2.8739796726627298E-003   2.8268185122324874E-003   2.7798717524815664E-003   2.7331675949976431E-003   2.6867340987353772E-003   2.6405991612977187E-003   2.5947905042757458E-003   2.5493356546547608E-003   2.5042619317214299E-003   2.4595964267347670E-003   2.4153659914101788E-003   2.3715972176562850E-003   2.3283164254769284E-003   2.2855496450471247E-003   2.2433226026582487E-003   2.2016607041804859E-003   2.1605890221646495E-003   2.1201322784606957E-003   2.0803148317640185E-003   2.0411606624428646E-003   2.0026933579352368E-003   1.9649361000890764E-003   1.9279116506387695E-003   1.8916423379549130E-003   1.8561500449710833E-003   1.8214561950841146E-003   1.7875817407578820E-003   1.7545471512062649E-003   1.7223724005323016E-003   1.6910769561032657E-003   1.6606797686542496E-003   1.6311992598495584E-003   1.6026533138496779E-003   1.5750592663754670E-003   1.5484338956596178E-003   1.5227934137198584E-003   1.4981534575454480E-003   1.4745290811228884E-003   1.4519347484502898E-003   1.4303843255482063E-003   1.4098910750084404E-003   1.3904676488325496E-003   1.3721260835942717E-003   1.3548777945936452E-003   1.3387335710082215E-003   1.3237035709502409E-003   1.3097973160280940E-003   1.2970236818548031E-003   1.2853908449576013E-003   1.2749060251003863E-003   1.2655748368929354E-003   1.2574009245982509E-003   1.2503873945215460E-003   1.2445384361223777E-003   1.2398577348807782E-003   1.2363474128661567E-003   1.2340086276919626E-003   1.2328405503931883E-003   4.7516563147307900E-003   4.7505756674103283E-003   4.7484115988044029E-003   4.7451631456522647E-003   4.7408313404094793E-003   4.7354181457243683E-003   4.7289270676107997E-003   4.7213620535089262E-003   4.7127258457048127E-003   4.7030216579067030E-003   4.6922546576141921E-003   4.6804315886171954E-003   4.6675601014127821E-003   4.6536484877011675E-003   4.6387056274941885E-003   4.6227409807765296E-003   4.6057645837320749E-003   4.5877870452468161E-003   4.5688195431102252E-003   4.5488738200225032E-003   4.5279621785942470E-003   4.5060974771119477E-003   4.4832931230205930E-003   4.4595630675564046E-003   4.4349217985952261E-003   4.4093843341591610E-003   4.3829662137588876E-003   4.3556834919125098E-003   4.3275527276839809E-003   4.2985909775877240E-003   4.2688157848910779E-003   4.2382451705871294E-003   4.2068976228935573E-003   4.1747920873643207E-003   4.1419479551961236E-003   4.1083850530934662E-003   4.0741236308848294E-003   4.0391843505985792E-003   4.0035882742958107E-003   3.9673568509646095E-003   3.9305119053233417E-003   3.8930756242309128E-003   3.8550705432393584E-003   3.8165195351739234E-003   3.7774457937577721E-003   3.7378728233877223E-003   3.6978244219590395E-003   3.6573246696102180E-003   3.6163979127127877E-003   3.5750687501355238E-003   3.5333620185677983E-003   3.4913027785594131E-003   3.4489162982449528E-003   3.4062280402012424E-003   3.3632636440306118E-003   3.3200489148034751E-003   3.2766098034280322E-003   3.2329723946888378E-003   3.1891628909090364E-003   3.1452075948670277E-003   3.1011328972611052E-003   3.0569652580118567E-003   3.0127311927293787E-003   2.9684572559425249E-003   2.9241700262577774E-003   2.8798960894693137E-003   2.8356620242905306E-003   2.7914943848420526E-003   2.7474196874408552E-003   2.7034643912458023E-003   2.6596548874274761E-003   2.6160174789852664E-003   2.5725783673736236E-003   2.5293636380550044E-003   2.4863992421332859E-003   2.4437109839352544E-003   2.4013245036316744E-003   2.3592652636384437E-003   2.3175585320084902E-003   2.2762293696945157E-003   2.2353026124546371E-003   2.1948028602547520E-003   2.1547544588925160E-003   2.1151814884061704E-003   2.0761077470599076E-003   2.0375567389628313E-003   1.9995516579676131E-003   1.9621153768971666E-003   1.9252704312296975E-003   1.8890390079804864E-003   1.8534429315070211E-003   1.8185036513863606E-003   1.7842422291189930E-003   1.7506793270065657E-003   1.7178351948781145E-003   1.6857296592834858E-003   1.6543821116612456E-003   1.6238114973511353E-003   1.5940363045719996E-003   1.5650745545517930E-003   1.5369437903350880E-003   1.5096610683688061E-003   1.4832429481461684E-003   1.4577054835384073E-003   1.4330642147037942E-003   1.4093341592050779E-003   1.3865298050489416E-003   1.3646651036421931E-003   1.3437534621802971E-003   1.3238077391263259E-003   1.3048402369399970E-003   1.2868626985100828E-003   1.2698863014358741E-003   1.2539216547055032E-003   1.2389787945283892E-003   1.2250671807950697E-003   1.2121956936073097E-003   1.2003726246065938E-003   1.1896056242919339E-003   1.1799014365124760E-003   1.1712652287046987E-003   1.1637002145965525E-003   1.1572091364825399E-003   1.1517959418093637E-003   1.1474641365553095E-003   1.1442156834183814E-003   1.1420516147965243E-003   1.1409709674831126E-003   4.3657241094046673E-003   4.3647313734426763E-003   4.3627430028462255E-003   4.3597579255194030E-003   4.3557770780057181E-003   4.3508022930722201E-003   4.3448369220573380E-003   4.3378846910904767E-003   4.3299479983019973E-003   4.3210296418588756E-003   4.3111343492240328E-003   4.3002683896920524E-003   4.2884388850830124E-003   4.2756535386215822E-003   4.2619205824659945E-003   4.2472487711670004E-003   4.2316473799790533E-003   4.2151262026818848E-003   4.1976955495202639E-003   4.1793662442135004E-003   4.1601496208505395E-003   4.1400575193759614E-003   4.1191022817478329E-003   4.0972967459692033E-003   4.0746542411144171E-003   4.0511885803247161E-003   4.0269140550636129E-003   4.0018454263765491E-003   3.9759979191623662E-003   3.9493872121432738E-003   3.9220294308810466E-003   3.8939411379688149E-003   3.8651393244265031E-003   3.8356413997192029E-003   3.8054651820453866E-003   3.7746288883375168E-003   3.7431511236838966E-003   3.7110508702365985E-003   3.6783474768775637E-003   3.6450606476879366E-003   3.6112104301109782E-003   3.5768172036967361E-003   3.5419016683180815E-003   3.5064848310462082E-003   3.4705879955995167E-003   3.4342327474736756E-003   3.3974409437502739E-003   3.3602346980842190E-003   3.3226363690346261E-003   3.2846685465782177E-003   3.2463540384013445E-003   3.2077158567440645E-003   3.1687772051832153E-003   3.1295614638245373E-003   3.0900921776366164E-003   3.0503930393477319E-003   3.0104878788673184E-003   2.9704006471902855E-003   2.9301554021430309E-003   2.8897762959501083E-003   2.8492875585625077E-003   2.8087134857026075E-003   2.7680784227773203E-003   2.7274067514455047E-003   2.6867228749382077E-003   2.6460512036338146E-003   2.6054161406559584E-003   2.5648420678410222E-003   2.5243533304470933E-003   2.4839742242332430E-003   2.4437289792980099E-003   2.4036417473556337E-003   2.3637365870813332E-003   2.3240374488846527E-003   2.2845681624016900E-003   2.2453524213090770E-003   2.2064137695971819E-003   2.1677755879964677E-003   2.1294610799267311E-003   2.0914932571591272E-003   2.0538949284302221E-003   2.0166886826163966E-003   1.9798968789328519E-003   1.9435416308155595E-003   1.9076447953104148E-003   1.8722279580237200E-003   1.8373124228001636E-003   1.8029191961810853E-003   1.7690689788004699E-003   1.7357821494173864E-003   1.7030787562202221E-003   1.6709785026749469E-003   1.6395007380745064E-003   1.6086644443196185E-003   1.5784882266827172E-003   1.5489903019377804E-003   1.5201884884307182E-003   1.4921001954889546E-003   1.4647424142871790E-003   1.4381317072360567E-003   1.4122841999418823E-003   1.3872155714265144E-003   1.3629410459728986E-003   1.3394753853416264E-003   1.3168328803982998E-003   1.2950273446176164E-003   1.2740721070552130E-003   1.2539800055184624E-003   1.2347633821990778E-003   1.2164340768565651E-003   1.1990034237135960E-003   1.1824822464059359E-003   1.1668808552086629E-003   1.1522090439474164E-003   1.1384760877573008E-003   1.1256907413081940E-003   1.1138612366941025E-003   1.1029952771568485E-003   1.0930999845457645E-003   1.0841816280857675E-003   1.0762449353011183E-003   1.0692927043400857E-003   1.0633273333223725E-003   1.0583525483824907E-003   1.0543717008736353E-003   1.0513866235380975E-003   1.0493982529535817E-003   1.0484055169858175E-003   3.9771718107118881E-003   3.9762674016289856E-003   3.9744555768163048E-003   3.9717351778133514E-003   3.9681070784854944E-003   3.9635730223002152E-003   3.9581362390263553E-003   3.9518002593229018E-003   3.9445671596938237E-003   3.9364393384072605E-003   3.9274210898095352E-003   3.9175182082773485E-003   3.9067372832741754E-003   3.8950854232742693E-003   3.8825702050189204E-003   3.8691996694126263E-003   3.8549823217085000E-003   3.8399271315623928E-003   3.8240435323980138E-003   3.8073414197061783E-003   3.7898311491930681E-003   3.7715235337003605E-003   3.7524298395275046E-003   3.7325617824980339E-003   3.7119315225972449E-003   3.6905516593122578E-003   3.6684352246842966E-003   3.6455956782646126E-003   3.6220468986997711E-003   3.5978031780745101E-003   3.5728792129217646E-003   3.5472900973212429E-003   3.5210513136980093E-003   3.4941787247773082E-003   3.4666885645163181E-003   3.4385974286917920E-003   3.4099222653591887E-003   3.3806803659613971E-003   3.3508893538323758E-003   3.3205671753476773E-003   3.2897320888700676E-003   3.2584026542353817E-003   3.2265977219517183E-003   3.1943364218883774E-003   3.1616381525395032E-003   3.1285225695637520E-003   3.0950095736819172E-003   3.0611192998437620E-003   3.0268721048921088E-003   2.9922885552844392E-003   2.9573894161365466E-003   2.9221956376969116E-003   2.8867283436186386E-003   2.8510088191974758E-003   2.8150584969633408E-003   2.7788989464217484E-003   2.7425518598319099E-003   2.7060390392056877E-003   2.6693823851670073E-003   2.6326038821006259E-003   2.5957255865183271E-003   2.5587696136742943E-003   2.5217581241379072E-003   2.4847133118373055E-003   2.4476573895597098E-003   2.4106125770707032E-003   2.3736010877741798E-003   2.3366451147060485E-003   2.2997668192996090E-003   2.2629883161485176E-003   2.2263316620547702E-003   2.1898188416610287E-003   2.1534717547835314E-003   2.1173122043168791E-003   2.0813618822770330E-003   2.0456423575977434E-003   2.0101750637132043E-003   1.9749812851716508E-003   1.9400821459453765E-003   1.9054985966032167E-003   1.8712514014072035E-003   1.8373611276735202E-003   1.8038481317219079E-003   1.7707325487906767E-003   1.7380342794291459E-003   1.7057729795093013E-003   1.6739680469400886E-003   1.6426386125598103E-003   1.6118035258947394E-003   1.5814813475850675E-003   1.5516903353702816E-003   1.5224484359338541E-003   1.4937732726338915E-003   1.4656821368477235E-003   1.4381919765139584E-003   1.4113193876933439E-003   1.3850806039720220E-003   1.3594914884124121E-003   1.3345675232441234E-003   1.3103238026104247E-003   1.2867750231393416E-003   1.2639354765711097E-003   1.2418190420800945E-003   1.2204391786877489E-003   1.1998089188474115E-003   1.1799408618224927E-003   1.1608471676045617E-003   1.1425395521492687E-003   1.1250292816107343E-003   1.1083271689413809E-003   1.0924435697734491E-003   1.0773883796130201E-003   1.0631710319286558E-003   1.0498004963011009E-003   1.0372852780577979E-003   1.0256334180605009E-003   1.0148524930504443E-003   1.0049496115279721E-003   9.9593136291764583E-004   9.8780354163885420E-004   9.8057044200472454E-004   9.7423446230238131E-004   9.6879767903046421E-004   9.6426362284363076E-004   9.6063552351699499E-004   9.5791512451870453E-004   9.5610329969786356E-004   9.5519889061979057E-004   3.5862351772610879E-003   3.5854195474273043E-003   3.5837851698056200E-003   3.5813307930150362E-003   3.5780572261703836E-003   3.5739661573427339E-003   3.5690607375005734E-003   3.5633443325223668E-003   3.5568187207393187E-003   3.5494859150563274E-003   3.5413497805173444E-003   3.5324156335241330E-003   3.5226895238703038E-003   3.5121779564082911E-003   3.5008878425109025E-003   3.4888264989364481E-003   3.4760016506282798E-003   3.4624214327938496E-003   3.4480943915140005E-003   3.4330294844462372E-003   3.4172360788902179E-003   3.4007239507544140E-003   3.3835032814602539E-003   3.3655846546318258E-003   3.3469790523706355E-003   3.3276978501248777E-003   3.3077528123122146E-003   3.2871560859014104E-003   3.2659201953602612E-003   3.2440580350356907E-003   3.2215828637582877E-003   3.1985082962767697E-003   3.1748482972187020E-003   3.1506171721722431E-003   3.1258295604292274E-003   3.1005004262826819E-003   3.0746450510830137E-003   3.0482790233363755E-003   3.0214182313781923E-003   2.9940788526255924E-003   2.9662773454131042E-003   2.9380304383333500E-003   2.9093551214550151E-003   2.8802686362117136E-003   2.8507884645594950E-003   2.8209323198498115E-003   2.7907181357026967E-003   2.7601640559239971E-003   2.7292884233803827E-003   2.6981097703319135E-003   2.6666468057061632E-003   2.6349184060571185E-003   2.6029436037597886E-003   2.5707415746393791E-003   2.5383316294049774E-003   2.5057331996139465E-003   2.4729658274007527E-003   2.4400491549079195E-003   2.4070029109455326E-003   2.3738469006940877E-003   2.3406009939154759E-003   2.3072851125254812E-003   2.2739192203725112E-003   2.2405233096228772E-003   2.2071173908978503E-003   2.1737214803377314E-003   2.1403555879538350E-003   2.1070397067851632E-003   2.0737937998374645E-003   2.0406377896479699E-003   2.0075915457518079E-003   1.9746748730281038E-003   1.9419075011379849E-003   1.9093090712036798E-003   1.8768991257949175E-003   1.8446970969962506E-003   1.8127222944028798E-003   1.7809938949291948E-003   1.7495309303509621E-003   1.7183522770656268E-003   1.6874766447184664E-003   1.6569225648742636E-003   1.6267083807660621E-003   1.5968522360330084E-003   1.5673720644165945E-003   1.5382855790112004E-003   1.5096102623567420E-003   1.4813633551580274E-003   1.4535618479699641E-003   1.4262224691933278E-003   1.3993616772083328E-003   1.3729956495874829E-003   1.3471402742771810E-003   1.3218111401750443E-003   1.2970235284174292E-003   1.2727924033547611E-003   1.2491324043165664E-003   1.2260578368663566E-003   1.2035826655303339E-003   1.1817205052750968E-003   1.1604846146109349E-003   1.1398878883139840E-003   1.1199428504522491E-003   1.1006616482478471E-003   1.0820560459368078E-003   1.0641374191381336E-003   1.0469167498401433E-003   1.0304046217042284E-003   1.0146112161506515E-003   9.9954630906118336E-004   9.8521926779404634E-004   9.7163904997665806E-004   9.5881420164889430E-004   9.4675285808476506E-004   9.3546274418387920E-004   9.2495117671498317E-004   9.1522506706820383E-004   9.0629092007576961E-004   8.9815478553145756E-004   8.9082197985312916E-004   8.8429636807241252E-004   8.7857996308782216E-004   8.7367454324571714E-004   8.6958347442345207E-004   8.6630990757696757E-004   8.6385553078127675E-004   8.6222115316614278E-004   8.6140552333224818E-004   3.1931531412572323E-003   3.1924269836118846E-003   3.1909714076008289E-003   3.1887850090104863E-003   3.1858684441300467E-003   3.1822232867448341E-003   3.1778526287824516E-003   3.1727597038425093E-003   3.1669460126976801E-003   3.1604131915709543E-003   3.1531646735930563E-003   3.1452052872641412E-003   3.1365405296305826E-003   3.1271762875692555E-003   3.1171187926131161E-003   3.1063746233041534E-003   3.0949507106498020E-003   3.0828543421331234E-003   3.0700931647307250E-003   3.0566751854893548E-003   3.0426087726748152E-003   3.0279026539482556E-003   3.0125659152208661E-003   2.9966079978846483E-003   2.9800386956114755E-003   2.9628681505871612E-003   2.9451068491498922E-003   2.9267656169630341E-003   2.9078556136940548E-003   2.8883883279381961E-003   2.8683755701530145E-003   2.8478294678798699E-003   2.8267624575231132E-003   2.8051872790725296E-003   2.7831169678084189E-003   2.7605648477217470E-003   2.7375445234379403E-003   2.7140698731085156E-003   2.6901550395957985E-003   2.6658144231342384E-003   2.6410626722604968E-003   2.6159146764707653E-003   2.5903855559544220E-003   2.5644906541219536E-003   2.5382455284941874E-003   2.5116659405741704E-003   2.4847678483894131E-003   2.4575673952753618E-003   2.4300809023987680E-003   2.4023248568808553E-003   2.3743159049225970E-003   2.3460708397870511E-003   2.3176065924342959E-003   2.2889402234465006E-003   2.2600889098167154E-003   2.2310699378708665E-003   2.2019006919310469E-003   2.1725986434409372E-003   2.1431813421329826E-003   2.1136664050235843E-003   2.0840715059849413E-003   2.0544143659624869E-003   2.0247127418802635E-003   1.9949844170785713E-003   1.9652471903485735E-003   1.9355188655011402E-003   1.9058172414512242E-003   1.8761601014130047E-003   1.8465652023559320E-003   1.8170502653032661E-003   1.7876329638978339E-003   1.7583309155959070E-003   1.7291616694108392E-003   1.7001426975567502E-003   1.6712913841268606E-003   1.6426250147617005E-003   1.6141607677925829E-003   1.5859157024095127E-003   1.5579067504412625E-003   1.5301507051551644E-003   1.5026642120656297E-003   1.4754637590282393E-003   1.4485656668151159E-003   1.4219860789351224E-003   1.3957409532099341E-003   1.3698460515448874E-003   1.3443169308876568E-003   1.3191689351284008E-003   1.2944171842886321E-003   1.2700765678227421E-003   1.2461617343053621E-003   1.2226870839123771E-003   1.1996667597147237E-003   1.1771146395566090E-003   1.1550443283760981E-003   1.1334691498410265E-003   1.1124021395717554E-003   1.0918560371890873E-003   1.0718432795098209E-003   1.0523759936456045E-003   1.0334659905045784E-003   1.0151247582677048E-003   9.9736345679357630E-004   9.8019291178541579E-004   9.6362360952673143E-004   9.4766569217297203E-004   9.3232895345585209E-004   9.1762283472218709E-004   9.0355642191131125E-004   8.9013844267971098E-004   8.7737726528169802E-004   8.6528089673931774E-004   8.5385698410556099E-004   8.4311281478111066E-004   8.3305531983546288E-004   8.2369107777391370E-004   8.1502632014418541E-004   8.0706693380128147E-004   7.9981841583842694E-004   7.9328559469959981E-004   7.8747190355654695E-004   7.8237897862132311E-004   7.7800832066199366E-004   7.7436316327028631E-004   7.7144659839223362E-004   7.6926019980494420E-004   7.6780462378711611E-004   7.6707846614332276E-004   2.7981677957029660E-003   2.7975319960830136E-003   2.7962569917786007E-003   2.7943411811576779E-003   2.7917849782614357E-003   2.7885896644557762E-003   2.7847581728296933E-003   2.7802936081507412E-003   2.7751972052964535E-003   2.7694702217475609E-003   2.7631156452364025E-003   2.7561377966123235E-003   2.7485415987443251E-003   2.7403322991925161E-003   2.7315154294440536E-003   2.7220968108072618E-003   2.7120825626743006E-003   2.7014791086767964E-003   2.6902931807599728E-003   2.6785318219671450E-003   2.6662023871677487E-003   2.6533125435588278E-003   2.6398702693010700E-003   2.6258838519018779E-003   2.6113618856788978E-003   2.5963132687149559E-003   2.5807471991604047E-003   2.5646731713176996E-003   2.5481009710471847E-003   2.5310406707836908E-003   2.5135026250297510E-003   2.4954974638409788E-003   2.4770360885111309E-003   2.4581296640485695E-003   2.4387896144125731E-003   2.4190276152428747E-003   2.3988555875112394E-003   2.3782856908357575E-003   2.3573303163729742E-003   2.3360020799385040E-003   2.3143138145494957E-003   2.2922785626548481E-003   2.2699095697106819E-003   2.2472202751066539E-003   2.2242243051467936E-003   2.2009354653428348E-003   2.1773677313272066E-003   2.1535352422126786E-003   2.1294522905978552E-003   2.1051333161543617E-003   2.0805928953059327E-003   2.0558457341323666E-003   2.0309066593559022E-003   2.0057906090649169E-003   1.9805126252899763E-003   1.9550878440137143E-003   1.9295314867073254E-003   1.9038588520540189E-003   1.8780853061578506E-003   1.8522262740112150E-003   1.8262972305589376E-003   1.8003136914935269E-003   1.7742912042451597E-003   1.7482453391499675E-003   1.7221916796220649E-003   1.6961458145074992E-003   1.6701233273611060E-003   1.6441397881252762E-003   1.6182107448329264E-003   1.5923517125897013E-003   1.5665781667635326E-003   1.5409055320179110E-003   1.5153491748134407E-003   1.4899243935168061E-003   1.4646464096116918E-003   1.4395303595284847E-003   1.4145912845830444E-003   1.3898441234937442E-003   1.3653037026744586E-003   1.3409847280924647E-003   1.3169017766047064E-003   1.2930692874458805E-003   1.2695015534065490E-003   1.2462127136507184E-003   1.2232167437173924E-003   1.2005274490048401E-003   1.1781584561629810E-003   1.1561232042123781E-003   1.1344349388693886E-003   1.1131067023405494E-003   1.0921513279853468E-003   1.0715814312801664E-003   1.0514094035219967E-003   1.0316474043896573E-003   1.0123073546844941E-003   9.9340093033062349E-004   9.7493955486416262E-004   9.5693439380695189E-004   9.3939634796824656E-004   9.2233604777103295E-004   9.0576384743401572E-004   8.8968981958470472E-004   8.7412375008266707E-004   8.5907513310301553E-004   8.4455316687404025E-004   8.3056674948467357E-004   8.1712447522475085E-004   8.0423463160483877E-004   7.9190519681515692E-004   7.8014383802804677E-004   7.6895791008135816E-004   7.5835445611938113E-004   7.4834020796077372E-004   7.3892158934774077E-004   7.3010471958212531E-004   7.2189542003553431E-004   7.1429922215748842E-004   7.0732137355178359E-004   7.0096679702691400E-004   6.9523981348851294E-004   6.9014341062989537E-004   6.8567884594938899E-004   6.8184735432241794E-004   6.7865204052086625E-004   6.7609583761929493E-004   6.7418002699715096E-004   6.7290502270078711E-004   6.7226922307517256E-004   2.4015196609517009E-003   2.4009746739338533E-003   2.3998812422048044E-003   2.3982376630932167E-003   2.3960442129409287E-003   2.3933018430535302E-003   2.3900131666041435E-003   2.3861811058520921E-003   2.3818066282121353E-003   2.3768905969569487E-003   2.3714355297271283E-003   2.3654452116772529E-003   2.3589239638053816E-003   2.3518763691249278E-003   2.3443072362492323E-003   2.3362216088272381E-003   2.3276247763151514E-003   2.3185222817874163E-003   2.3089199273557126E-003   2.2988237776950249E-003   2.2882401620003545E-003   2.2771756746060579E-003   2.2656371747293291E-003   2.2536317853828480E-003   2.2411668913216998E-003   2.2282501368302010E-003   2.2148894226236004E-003   2.2010929026227144E-003   2.1868689800513263E-003   2.1722263036277889E-003   2.1571737628442444E-003   2.1417204838409254E-003   2.1258758238087427E-003   2.1096493669442995E-003   2.0930509181182888E-003   2.0760904979779116E-003   2.0587783374725888E-003   2.0411248714213293E-003   2.0231407333175522E-003   2.0048367484447605E-003   1.9862239284242356E-003   1.9673134644140888E-003   1.9481167205123162E-003   1.9286452277093025E-003   1.9089106767220532E-003   1.8889249112894468E-003   1.8686999215934419E-003   1.8482478367871091E-003   1.8275809184190028E-003   1.8067115529221134E-003   1.7856522447382561E-003   1.7644156085835361E-003   1.7430143627661376E-003   1.7214613209762253E-003   1.6997693855760887E-003   1.6779515394292344E-003   1.6560208390796749E-003   1.6339904063506494E-003   1.6118734212382524E-003   1.5896831142363510E-003   1.5674327581963743E-003   1.5451356611219658E-003   1.5228051582413804E-003   1.5004546038947519E-003   1.4780973647791629E-003   1.4557468104178795E-003   1.4334163074699591E-003   1.4111192105565884E-003   1.3888688544015926E-003   1.3666785473940846E-003   1.3445615623143281E-003   1.3225311295816389E-003   1.3006004292295814E-003   1.2787825830593014E-003   1.2570906477236132E-003   1.2355376058930112E-003   1.2141363600192134E-003   1.1928997239614714E-003   1.1718404157101125E-003   1.1509710502538573E-003   1.1303041318939111E-003   1.1098520470235185E-003   1.0896270574407563E-003   1.0696412918834164E-003   1.0499067409397989E-003   1.0304352481876333E-003   1.0112385041965988E-003   9.9232804028553945E-004   9.7371522014699785E-004   9.5541123542319806E-004   9.3742709718225292E-004   9.1977363120376854E-004   9.0246147066308513E-004   8.8550105053797346E-004   8.6890260175120915E-004   8.5267614478845566E-004   8.3683148488844505E-004   8.2137820576866361E-004   8.0632566502925052E-004   7.9168298859877417E-004   7.7745906604553827E-004   7.6366254605109152E-004   7.5030183181512555E-004   7.3738507734000258E-004   7.2492018327907637E-004   7.1291479391222268E-004   7.0137629405175872E-004   6.9031180666589975E-004   6.7972819095973858E-004   6.6963204129233400E-004   6.6002968688472219E-004   6.5092719232995311E-004   6.4233035984351261E-004   6.3424473240025758E-004   6.2667559953288876E-004   6.1962800485582115E-004   6.1310675699344230E-004   6.0711643891919742E-004   6.0166137170536427E-004   5.9674534044051875E-004   5.9237086280483631E-004   5.8853880205600451E-004   5.8525012560428635E-004   5.8250775571577762E-004   5.8031430556626518E-004   5.7867072645756412E-004   5.7757729472118768E-004   5.7703230770767000E-004   2.0034434374244237E-003   2.0029890836338327E-003   2.0020769747221556E-003   2.0007054599453511E-003   1.9988748582713267E-003   1.9965859989971024E-003   1.9938411773993692E-003   1.9906431320585449E-003   1.9869926137666138E-003   1.9828900850182851E-003   1.9783375572538509E-003   1.9733382452734594E-003   1.9678958381059153E-003   1.9620142287213316E-003   1.9556974815904682E-003   1.9489498449666853E-003   1.9417757632327337E-003   1.9341798859908721E-003   1.9261670741279602E-003   1.9177424039939495E-003   1.9089111697989658E-003   1.8996788847747137E-003   1.8900512814393200E-003   1.8800343106870621E-003   1.8696341408789285E-003   1.8588571555535616E-003   1.8477099514442319E-003   1.8361993355113793E-003   1.8243323221572294E-003   1.8121161296721922E-003   1.7995581767633606E-003   1.7866660787079214E-003   1.7734476433680646E-003   1.7599108668698293E-003   1.7460639293103708E-003   1.7319151903139041E-003   1.7174731840022828E-003   1.7027466146353198E-003   1.6877443512102186E-003   1.6724754228706895E-003   1.6569490131141951E-003   1.6411744551911300E-003   1.6251612261865001E-003   1.6089189418184713E-003   1.5924573506989059E-003   1.5757863289308505E-003   1.5589158741034503E-003   1.5418560995447694E-003   1.5246172287839976E-003   1.5072095890468207E-003   1.4896436056635043E-003   1.4719297959840949E-003   1.4540787629989671E-003   1.4361011895998033E-003   1.4180078317700961E-003   1.3998095132412569E-003   1.3815171180924235E-003   1.3631415853386231E-003   1.3446939023170623E-003   1.3261850977737688E-003   1.3076262366173430E-003   1.2890284121271356E-003   1.2704027406562624E-003   1.2517603545526557E-003   1.2331123956283441E-003   1.2144700096007877E-003   1.1958443380523653E-003   1.1772465136077881E-003   1.1586876523806411E-003   1.1401788479549757E-003   1.1217311648412664E-003   1.1033556321261018E-003   1.0850632369652780E-003   1.0668649184444323E-003   1.0487715605965731E-003   1.0307939872046257E-003   1.0129429542627966E-003   9.9522914451943834E-004   9.7766316117481322E-004   9.6025552143613746E-004   9.4301665060658735E-004   9.2595687619562161E-004   9.0908642117681904E-004   8.9241539957102267E-004   8.7595380838834114E-004   8.5971152399177964E-004   8.4369829506386607E-004   8.2792373703949318E-004   8.1239732739946113E-004   7.9712839894918730E-004   7.8212613559447419E-004   7.6739956620042182E-004   7.5295755990112401E-004   7.3880882090959776E-004   7.2496188331960809E-004   7.1142510685462401E-004   6.9820667147457716E-004   6.8531457347364988E-004   6.7275662054033791E-004   6.6054042804664093E-004   6.4867341469143636E-004   6.3716279876468995E-004   6.2601559466390899E-004   6.1523860932488628E-004   6.0483843951242289E-004   5.9482146879619169E-004   5.8519386542310592E-004   5.7596158041217649E-004   5.6713034621647118E-004   5.5870567607674282E-004   5.5069286421838282E-004   5.4309698698040698E-004   5.3592290523651887E-004   5.2917526862739095E-004   5.2285852148337142E-004   5.1697691210295105E-004   5.1153450492635866E-004   5.0653519296628424E-004   5.0198266518886037E-004   4.9788013644425089E-004   4.9422961815026589E-004   4.9103157281338294E-004   4.8828675121015408E-004   4.8599789193803922E-004   4.8416729026612426E-004   4.8279577548138164E-004   4.8188366657597737E-004   4.8142931278716272E-004   1.6041752797545938E-003   1.6038114945876591E-003   1.6030806695764843E-003   1.6019813107655545E-003   1.6005137889704146E-003   1.5986789024776127E-003   1.5964786278361287E-003   1.5939155159472307E-003   1.5909902597134873E-003   1.5877030180134200E-003   1.5840552733643043E-003   1.5800496241468176E-003   1.5756890906941101E-003   1.5709768472098040E-003   1.5659161914237107E-003   1.5605105580541734E-003   1.5547635318299280E-003   1.5486788565653997E-003   1.5422604416708285E-003   1.5355123661239256E-003   1.5284388812591421E-003   1.5210444120440925E-003   1.5133335574860629E-003   1.5053110905312028E-003   1.4969819568736442E-003   1.4883512739081728E-003   1.4794243287069020E-003   1.4702065761116323E-003   1.4607036361810599E-003   1.4509212917190317E-003   1.4408654853216851E-003   1.4305423163510356E-003   1.4199580378734811E-003   1.4091190530100550E-003   1.3980319118398477E-003   1.3867033073273749E-003   1.3751400720237172E-003   1.3633491738705428E-003   1.3513377124455550E-003   1.3391129147516390E-003   1.3266821314479871E-003   1.3140528319403044E-003   1.3012326009011477E-003   1.2882291332649842E-003   1.2750502300920008E-003   1.2617037940124143E-003   1.2481978244696101E-003   1.2345404135671312E-003   1.2207397405739617E-003   1.2068040681949554E-003   1.1927417367986193E-003   1.1785611604850921E-003   1.1642708212940556E-003   1.1498792651203904E-003   1.1353950964823056E-003   1.1208269729677811E-003   1.1061836012957182E-003   1.0914737314664524E-003   1.0767061517344967E-003   1.0618896842840009E-003   1.0470331788314247E-003   1.0321455089665199E-003   1.0172355657576126E-003   1.0023122534195683E-003   9.8738448394530831E-004   9.7246117151644773E-004   9.5755122842877682E-004   9.4266355842598237E-004   9.2780705312583978E-004   9.1299058554195067E-004   8.9822300588038306E-004   8.8351313604573267E-004   8.6886976434297214E-004   8.5430164089195237E-004   8.3981747217065639E-004   8.2542591603423920E-004   8.1113557687267912E-004   7.9695500050730450E-004   7.8289266914610689E-004   7.6895699673129592E-004   7.5515632382416875E-004   7.4149891278285640E-004   7.2799294342013043E-004   7.1464650715974409E-004   7.0146760409595110E-004   6.8846413643292026E-004   6.7564390537006025E-004   6.6301460591988715E-004   6.5058382254057356E-004   6.3835902491349295E-004   6.2634756345003595E-004   6.1455666531395892E-004   6.0299342999448058E-004   5.9166482549211086E-004   5.8057768432273615E-004   5.6973869946652655E-004   5.5915442097076440E-004   5.4883125200022587E-004   5.3877544561975466E-004   5.2899310114884468E-004   5.1949016122432301E-004   5.1027240862777656E-004   5.0134546341973341E-004   4.9271478045587180E-004   4.8438564681529961E-004   4.7636317982668874E-004   4.6865232530135525E-004   4.6125785607153968E-004   4.5418437119848498E-004   4.4743629567711718E-004   4.4101788075434634E-004   4.3493320550325176E-004   4.2918617927967251E-004   4.2378054589975456E-004   4.1871989013075872E-004   4.1400764663568346E-004   4.0964711318469682E-004   4.0564146396759870E-004   4.0199371931581851E-004   3.9870647762174638E-004   3.9578122138794747E-004   3.9321810948800273E-004   3.9101783485517849E-004   3.8918294836087775E-004   3.8771542656312885E-004   3.8661606775824975E-004   3.8588524274352221E-004   3.8552145757575484E-004   1.2039564642955525E-003   1.2036832402265718E-003   1.2031338772841571E-003   1.2023072345903052E-003   1.2012037623296834E-003   1.1998242272808768E-003   1.1981701949196344E-003   1.1962438187843039E-003   1.1940457697124374E-003   1.1915760789926733E-003   1.1888357566757768E-003   1.1858267482393048E-003   1.1825513617631511E-003   1.1790120200270149E-003   1.1752112290420724E-003   1.1711515904725411E-003   1.1668358135426549E-003   1.1622667234874040E-003   1.1574472671030955E-003   1.1523805166586132E-003   1.1470696721896378E-003   1.1415180628100985E-003   1.1357291473347852E-003   1.1297065140910556E-003   1.1234538804809624E-003   1.1169750919088339E-003   1.1102741205812339E-003   1.1033550639825140E-003   1.0962221430406704E-003   1.0888797002480688E-003   1.0813321975020052E-003   1.0735842139411034E-003   1.0656404433113664E-003   1.0575056917926928E-003   1.0491848750374122E-003   1.0406830158536384E-003   1.0320052409119040E-003   1.0231567783390294E-003   1.0141429544663905E-003   1.0049691909606029E-003   9.9564100144045042E-004   9.8616398893408563E-004   9.7654384179629572E-004   9.6678633126001667E-004   9.5689730757730906E-004   9.4688269683090853E-004   9.3674849764568968E-004   9.2650077734091063E-004   9.1614566899206329E-004   9.0568936719992443E-004   8.9513812537495019E-004   8.8449825096370560E-004   8.7377610326805355E-004   8.6297808841068191E-004   8.5211065631485283E-004   8.4118029722934917E-004   8.3019353721786038E-004   8.1915693504835962E-004   8.0807707826019426E-004   7.9696057897349348E-004   7.8581407090216882E-004   7.7464420452361127E-004   7.6345764412721895E-004   7.5226106348108557E-004   7.4106114203525975E-004   7.2986456143386835E-004   7.1867800099612023E-004   7.0750813467068685E-004   6.9636162652192413E-004   6.8524512729695175E-004   6.7416527049590780E-004   6.6312866829421058E-004   6.5214190833529084E-004   6.4121154917129441E-004   6.3034411717932670E-004   6.1954610227732410E-004   6.0882395451300475E-004   5.9818408022060954E-004   5.8763283830587376E-004   5.7717653656869095E-004   5.6682142815911440E-004   5.5657370793571470E-004   5.4643950865279622E-004   5.3642489799904380E-004   5.2653587426754189E-004   5.1677836373692498E-004   5.0715821661861948E-004   4.9768120406717964E-004   4.8835301460870006E-004   4.7917925103346803E-004   4.7016542722455590E-004   4.6131696459572602E-004   4.5263918972082706E-004   4.4413733047288240E-004   4.3581651375101949E-004   4.2768176222596210E-004   4.1973799161010295E-004   4.1199000802760732E-004   4.0444250528282044E-004   3.9710006250881502E-004   3.8996714155381529E-004   3.8304808494360465E-004   3.7634711363088158E-004   3.6986832505669920E-004   3.6361569143839034E-004   3.5759305820137754E-004   3.5180414272173444E-004   3.4625253334785722E-004   3.4094168887421894E-004   3.3587493843267868E-004   3.3105548205714097E-004   3.2648639199406304E-004   3.2217061505901423E-004   3.1811097650025211E-004   3.1431018550620582E-004   3.1077084377340025E-004   3.0749545729946703E-004   3.0448644885938680E-004   3.0174612654509936E-004   2.9927643581728613E-004   2.9707838675208098E-004   2.9515201061969254E-004   2.9349797825473090E-004   2.9211844320387037E-004   2.9101497094707884E-004   2.9018832825711272E-004   2.8963896530942446E-004   2.8936574124138748E-004   8.0302709594343158E-004   8.0284434028998763E-004   8.0247657438753395E-004   8.0192319350269603E-004   8.0118472689921783E-004   8.0026188143567101E-004   7.9915580136724618E-004   7.9786806133003152E-004   7.9639920419344312E-004   7.9474922137645621E-004   7.9291873688791537E-004   7.9090904326273304E-004   7.8872170106686346E-004   7.8635834993689979E-004   7.8382068067001098E-004   7.8111044378237349E-004   7.7822945880418049E-004   7.7517962059253653E-004   7.7196290370373788E-004   7.6858136514279529E-004   7.6503714624720498E-004   7.6133247374077229E-004   7.5746966008921612E-004   7.5345110363067569E-004   7.4927928817147826E-004   7.4495678241570662E-004   7.4048623917799539E-004   7.3587039424660716E-004   7.3111206543780005E-004   7.2621415106560727E-004   7.2117962874157504E-004   7.1601155364897640E-004   7.1071305728392931E-004   7.0528734536490223E-004   6.9973769652165174E-004   6.9406746002648179E-004   6.8828005446069929E-004   6.8237896537776122E-004   6.7636774346130357E-004   6.7025000259057776E-004   6.6402941775167701E-004   6.5770972274259432E-004   6.5129470848618309E-004   6.4478822027008720E-004   6.3819415608967756E-004   6.3151646403025730E-004   6.2475914012338762E-004   6.1792622619577520E-004   6.1102180722943933E-004   6.0405000936553099E-004   5.9701499714343020E-004   5.8992097166954416E-004   5.8277216745061811E-004   5.7557285064230301E-004   5.6832731636557998E-004   5.6103988595135323E-004   5.5371490499872555E-004   5.4635674041669802E-004   5.3896977820117042E-004   5.3155842085900185E-004   5.2412708468568825E-004   5.1668019769207651E-004   5.0922219649746081E-004   5.0175752430031695E-004   4.9429062800021573E-004   4.8682595577642651E-004   4.7936795459252446E-004   4.7192106759452734E-004   4.6448973143153882E-004   4.5707837409997287E-004   4.4969141185580153E-004   4.4233324729614498E-004   4.3500826632647538E-004   4.2772083595571386E-004   4.2047530160688185E-004   4.1327598483603678E-004   4.0612718064908515E-004   3.9903315510492199E-004   3.9199814294527124E-004   3.8502634504555822E-004   3.7812192610864326E-004   3.7128901213800969E-004   3.6453168828104454E-004   3.5785399619581160E-004   3.5125993199941474E-004   3.4475344382145501E-004   3.3833842952357696E-004   3.3201873455712683E-004   3.2579814967892418E-004   3.1968040884622351E-004   3.1366918688258139E-004   3.0776809783605863E-004   3.0198069223441593E-004   2.9631045579636694E-004   2.9076080691337047E-004   2.8533509500794363E-004   2.8003659861741692E-004   2.7486852356739533E-004   2.6983400122282397E-004   2.6493608684552417E-004   2.6017775803655052E-004   2.5556191311992826E-004   2.5109136987411240E-004   2.4676886411656440E-004   2.4259704865958742E-004   2.3857849220298988E-004   2.3471567854593811E-004   2.3101100603528657E-004   2.2746678715701574E-004   2.2408524858064105E-004   2.2086853168856724E-004   2.1781869347681226E-004   2.1493770851221949E-004   2.1222747161320221E-004   2.0968980234847834E-004   2.0732645121801507E-004   2.0513910902275612E-004   2.0312941540312490E-004   2.0129893090792272E-004   1.9964894810298173E-004   1.9818009095873279E-004   1.9689235091790991E-004   1.9578627084937406E-004   1.9486342539243307E-004   1.9412495878179392E-004   1.9357157789612334E-004   1.9320381200083059E-004   1.9302105633600686E-004   4.0162856175834927E-004   4.0153656485797384E-004   4.0135144384684240E-004   4.0107312988180155E-004   4.0070204791531339E-004   4.0023864808286236E-004   3.9968354788594285E-004   3.9903758930315281E-004   3.9830108982091827E-004   3.9747404470219516E-004   3.9655675046501582E-004   3.9554985207951310E-004   3.9445413850497379E-004   3.9327043938125472E-004   3.9199960838814940E-004   3.9064252797738064E-004   3.8920011394993903E-004   3.8767331910755098E-004   3.8606313557693062E-004   3.8437059621820868E-004   3.8259677575297468E-004   3.8074279112582099E-004   3.7880980204557657E-004   3.7679901066522969E-004   3.7471166176838988E-004   3.7254904228067875E-004   3.7031248084606894E-004   3.6800334742548291E-004   3.6562305269322026E-004   3.6317304737015776E-004   3.6065482148128769E-004   3.5806990375625292E-004   3.5541986057985309E-004   3.5270629545097743E-004   3.4993084786316686E-004   3.4709519262188238E-004   3.4420103871896091E-004   3.4125012838520652E-004   3.3824423642814239E-004   3.3518516873920490E-004   3.3207476165764138E-004   3.2891488077335662E-004   3.2570741977305806E-004   3.2245429962168837E-004   3.1915746709548776E-004   3.1581889404896923E-004   3.1244057607415776E-004   3.0902453130160490E-004   3.0557279947179827E-004   3.0208744059240233E-004   2.9857053378162801E-004   2.9502417610682841E-004   2.9145048145873265E-004   2.8785157924970939E-004   2.8422961312424277E-004   2.8058674000530637E-004   2.7692512855798102E-004   2.7324695821817624E-004   2.6955441771747690E-004   2.6584970402804275E-004   2.6213502103628050E-004   2.5841257818343122E-004   2.5468458953764594E-004   2.5095327208168872E-004   2.4722084482486917E-004   2.4348952737518470E-004   2.3976153871851924E-004   2.3603909588282290E-004   2.3232441290721439E-004   2.2861969917120639E-004   2.2492715870692237E-004   2.2124898836023421E-004   2.1758737692395558E-004   2.1394450377049123E-004   2.1032253768932252E-004   2.0672363544299577E-004   2.0314994080716797E-004   1.9960358315262994E-004   1.9608667632925458E-004   1.9260131743153996E-004   1.8914958560883877E-004   1.8573354085010818E-004   1.8235522285370287E-004   1.7901664981967436E-004   1.7571981731900888E-004   1.7246669711268314E-004   1.6925923614674598E-004   1.6609935522804431E-004   1.6298894816868525E-004   1.5992988049384760E-004   1.5692398854572076E-004   1.5397307823472595E-004   1.5107892429611081E-004   1.4824326905138463E-004   1.4546782147473181E-004   1.4275425634169281E-004   1.4010421317733890E-004   1.3751929541605534E-004   1.3500106954300595E-004   1.3255106422060958E-004   1.3017076949173312E-004   1.2786163607414469E-004   1.2562507463365069E-004   1.2346245514116561E-004   1.2137510624443681E-004   1.1936431489467658E-004   1.1743132578700965E-004   1.1557734118128327E-004   1.1380352067424937E-004   1.1211098134211728E-004   1.1050079780294819E-004   1.0897400296372428E-004   1.0753158893495041E-004   1.0617450853422916E-004   1.0490367756788022E-004   1.0371997840308289E-004   1.0262426483054199E-004   1.0161736644365149E-004   1.0070007220763788E-004   9.9873027075370047E-005   9.9136527609844372E-005   9.8490569031439712E-005   9.7935468816534588E-005   9.7472069005899442E-005   9.7100987049403287E-005   9.6822673079866028E-005   9.6637552049583242E-005   9.6545555176907882E-005


==> images/myfix/data/pm3_physical_1.dat <==
  -0.0000000000000000       -1.5321694430549737E-005  -6.0185681749032154E-005  -1.3468202041261464E-004  -2.3865416218464552E-004  -3.7186680124345222E-004  -5.3400666367719356E-004  -7.2469014908098459E-004  -9.4346070643824831E-004  -1.1897866098717872E-003  -1.4630693344613176E-003  -1.7626489634763889E-003  -2.0878042907357588E-003  -2.4377529118371714E-003  -2.8116526185533088E-003  -3.2086033808267807E-003  -3.6276495346383286E-003  -4.0677821019086610E-003  -4.5279412359813436E-003  -5.0070187857506670E-003  -5.5038609745254223E-003  -6.0172711867513152E-003  -6.5460128565024474E-003  -7.0888124516270135E-003  -7.6443625456864891E-003  -8.2113249712435742E-003  -8.7883340465546543E-003  -9.3739998678789051E-003  -9.9669116602417937E-003  -1.0565641177913809E-002  -1.1168746146733364E-002  -1.1774773740094070E-002  -1.2382264080105957E-002  -1.2989753755828847E-002  -1.3595779349427210E-002  -1.4198880962696924E-002  -1.4797605734846894E-002  -1.5390511343161110E-002  -1.5976169478180043E-002  -1.6553169285438016E-002  -1.7120120764469109E-002  -1.7675658118136033E-002  -1.8218443043220317E-002  -1.8747167954751658E-002  -1.9260559136671386E-002  -1.9757379810365044E-002  -2.0236433114450694E-002  -2.0696564988544899E-002  -2.1136666953433140E-002  -2.1555678781846447E-002  -2.1952591052848414E-002  -2.2326447583514732E-002  -2.2676347732864782E-002  -2.3001448571644358E-002  -2.3300966912995137E-002  -2.3574181199456874E-002  -2.3820433241340339E-002  -2.4039129802234886E-002  -2.4229744028614403E-002  -2.4391816718712184E-002  -2.4524957429155655E-002  -2.4628845415458712E-002  -2.4703230404626166E-002  -2.4747933198524519E-002  -2.4762846105382742E-002  -2.4747933198563880E-002  -2.4703230404631120E-002  -2.4628845415436740E-002  -2.4524957429140411E-002  -2.4391816718735811E-002  -2.4229744028620808E-002  -2.4039129802218874E-002  -2.3820433241347728E-002  -2.3574181199457016E-002  -2.3300966913003419E-002  -2.3001448571645027E-002  -2.2676347732861528E-002  -2.2326447583500834E-002  -2.1952591052858270E-002  -2.1555678781853750E-002  -2.1136666953421559E-002  -2.0696564988549597E-002  -2.0236433114459881E-002  -1.9757379810360957E-002  -1.9260559136653057E-002  -1.8747167954770744E-002  -1.8218443043221743E-002  -1.7675658118131675E-002  -1.7120120764475461E-002  -1.6553169285419771E-002  -1.5976169478189625E-002  -1.5390511343137828E-002  -1.4797605734853912E-002  -1.4198880962709787E-002  -1.3595779349413247E-002  -1.2989753755824032E-002  -1.2382264080130273E-002  -1.1774773740101063E-002  -1.1168746146728688E-002  -1.0565641177906752E-002  -9.9669116602566030E-003  -9.3739998678688263E-003  -8.7883340465504771E-003  -8.2113249712577590E-003  -7.6443625456838384E-003  -7.0888124516101086E-003  -6.5460128564882175E-003  -6.0172711867625831E-003  -5.5038609745496486E-003  -5.0070187857650982E-003  -4.5279412359639348E-003  -4.0677821019155834E-003  -3.6276495346277424E-003  -3.2086033808374644E-003  -2.8116526185144614E-003  -2.4377529118645145E-003  -2.0878042907422185E-003  -1.7626489634670808E-003  -1.4630693344705285E-003  -1.1897866098818763E-003  -9.4346070640620623E-004  -7.2469014909251834E-004  -5.3400666370869787E-004  -3.7186680119881323E-004  -2.3865416218875335E-004  -1.3468202040812301E-004  -6.0185681774889942E-005  -1.5321694375933486E-005  -3.6622071125003596E-034  -0.0000000000000000       -4.4863987443157372E-005  -1.7724269706890280E-004  -3.9734628989577907E-004  -7.0467199886677350E-004  -1.0984963842007463E-003  -1.5778790669292223E-003  -2.1416723338487922E-003  -2.7885215585706290E-003  -3.5168644263545738E-003  -4.3249411828916598E-003  -5.2108032907332968E-003  -6.1723169743745547E-003  -7.2071667166454644E-003  -8.3128602868932384E-003  -9.4867346752555443E-003  -1.0725962521975279E-002  -1.2027558945268361E-002  -1.3388388745262022E-002  -1.4805173967499554E-002  -1.6274501808097211E-002  -1.7792832842347797E-002  -1.9356509557283859E-002  -2.0961765167431236E-002  -2.2604732693354369E-002  -2.4281454280884893E-002  -2.5987890738629445E-002  -2.7719931271340321E-002  -2.9473403385070936E-002  -3.1244082941040495E-002  -3.3027704333380890E-002  -3.4819970766744673E-002  -3.6616564609047664E-002  -3.8413157793725963E-002  -4.0205422247682178E-002  -4.1989040318726779E-002  -4.3759715177746711E-002  -4.5513181171008207E-002  -4.7245214097010241E-002  -4.8951641383450137E-002  -5.0628352139773111E-002  -5.2271307061078395E-002  -5.3876548159738247E-002  -5.5440208300397725E-002  -5.6958520517122677E-002  -5.8427827088286789E-002  -5.9844588348603255E-002  -6.1205391216747937E-002  -6.2506957418198769E-002  -6.3746151382575195E-002  -6.4919987798212106E-002  -6.6025638803775849E-002  -6.7060440801157528E-002  -6.8021900872480667E-002  -6.8907702785608260E-002  -6.9715712574509037E-002  -7.0443983680266956E-002  -7.1090761640284675E-002  -7.1654488315276987E-002  -7.2133805643037813E-002  -7.2527558909787695E-002  -7.2834799532747782E-002  -7.3054787344555602E-002  -7.3186992376999674E-002  -7.3231096137791593E-002  -7.3186992377025334E-002  -7.3054787344562319E-002  -7.2834799532736430E-002  -7.2527558909811940E-002  -7.2133805643003798E-002  -7.1654488315285758E-002  -7.1090761640295291E-002  -7.0443983680231026E-002  -6.9715712574553071E-002  -6.8907702785569722E-002  -6.8021900872483304E-002  -6.7060440801151006E-002  -6.6025638803793862E-002  -6.4919987798193954E-002  -6.3746151382588323E-002  -6.2506957418195924E-002  -6.1205391216754272E-002  -5.9844588348584263E-002  -5.8427827088284021E-002  -5.6958520517125591E-002  -5.5440208300406038E-002  -5.3876548159723446E-002  -5.2271307061102723E-002  -5.0628352139767484E-002  -4.8951641383455452E-002  -4.7245214097009380E-002  -4.5513181171014341E-002  -4.3759715177746510E-002  -4.1989040318695006E-002  -4.0205422247699102E-002  -3.8413157793728711E-002  -3.6616564609046331E-002  -3.4819970766737131E-002  -3.3027704333370211E-002  -3.1244082941031117E-002  -2.9473403385098691E-002  -2.7719931271320681E-002  -2.5987890738633404E-002  -2.4281454280877926E-002  -2.2604732693362377E-002  -2.0961765167425872E-002  -1.9356509557293140E-002  -1.7792832842348866E-002  -1.6274501808096822E-002  -1.4805173967495091E-002  -1.3388388745267718E-002  -1.2027558945257876E-002  -1.0725962521979743E-002  -9.4867346752510896E-003  -8.3128602869018652E-003  -7.2071667166373702E-003  -6.1723169743787215E-003  -5.2108032907337461E-003  -4.3249411828961450E-003  -3.5168644263450562E-003  -2.7885215585707543E-003  -2.1416723338525392E-003  -1.5778790669324649E-003  -1.0984963842024411E-003  -7.0467199886872593E-004  -3.9734628988593126E-004  -1.7724269707606547E-004  -4.4863987420254306E-005  -1.0977798759795607E-033  -0.0000000000000000       -7.4496338684253887E-005  -2.9459993144469285E-004  -6.6064732235200077E-004  -1.1717917948131486E-003  -1.8268222815877161E-003  -2.6241704969093126E-003  -3.5619229473986707E-003  -4.6378257148944049E-003  -5.8492842903290201E-003  -7.1933749825603818E-003  -8.6668573936799272E-003  -1.0266181804282220E-002  -1.1987496027877555E-002  -1.3826654013637732E-002  -1.5779225725316037E-002  -1.7840507817896881E-002  -2.0005534981503346E-002  -2.2269091914352168E-002  -2.4625725895870421E-002  -2.7069759930070075E-002  -2.9595306428206583E-002  -3.2196281397347877E-002  -3.4866419101702566E-002  -3.7599287160872984E-002  -4.0388302048994594E-002  -4.3226744957952437E-002  -4.6107777985459772E-002  -4.9024460610479000E-002  -5.1969766414918919E-002  -5.4936600012686652E-002  -5.7917814144295199E-002  -6.0906226896152472E-002  -6.3894639003843526E-002  -6.6875851196452965E-002  -6.9842681540880122E-002  -7.2787982744856497E-002  -7.5704659375687849E-002  -7.8585684954494722E-002  -8.1424118884099020E-002  -8.4213123169931042E-002  -8.6945978893855441E-002  -8.9616102400917816E-002  -9.2217061160350777E-002  -9.4742589262291621E-002  -9.7186602513370551E-002  -9.9543213094099831E-002 -0.10180674374343629      -0.10397174143604358      -0.10603299051937104      -0.10798552527846834      -0.10982464189931088      -0.11154590980057966      -0.11314518230774001      -0.11461860664243517      -0.11596263320464775      -0.11717402412382359      -0.11824986105933868      -0.11918755223121408      -0.11998483866369873      -0.12063979962793095      -0.12115085726835831      -0.12151678040484210      -0.12173668749806477      -0.12181004877375137      -0.12173668749811266      -0.12151678040482014      -0.12115085726839728      -0.12063979962788521      -0.11998483866375860      -0.11918755223118785      -0.11824986105934926      -0.11717402412383322      -0.11596263320461059      -0.11461860664249161      -0.11314518230773911      -0.11154590980060661      -0.10982464189927223      -0.10798552527848468      -0.10603299051935730      -0.10397174143604324      -0.10180674374343576       -9.9543213094107463E-002  -9.7186602513387899E-002  -9.4742589262306692E-002  -9.2217061160338801E-002  -8.9616102400926614E-002  -8.6945978893838566E-002  -8.4213123169953358E-002  -8.1424118884099395E-002  -7.8585684954509918E-002  -7.5704659375675443E-002  -7.2787982744849516E-002  -6.9842681540892015E-002  -6.6875851196444208E-002  -6.3894639003853754E-002  -6.0906226896151508E-002  -5.7917814144289766E-002  -5.4936600012699052E-002  -5.1969766414939333E-002  -4.9024460610446172E-002  -4.6107777985477265E-002  -4.3226744957941141E-002  -4.0388302049011289E-002  -3.7599287160858676E-002  -3.4866419101713078E-002  -3.2196281397336206E-002  -2.9595306428210795E-002  -2.7069759930069694E-002  -2.4625725895865456E-002  -2.2269091914353223E-002  -2.0005534981507454E-002  -1.7840507817896298E-002  -1.5779225725323920E-002  -1.3826654013631760E-002  -1.1987496027882696E-002  -1.0266181804282282E-002  -8.6668573936752192E-003  -7.1933749825633699E-003  -5.8492842903327871E-003  -4.6378257148923952E-003  -3.5619229473966736E-003  -2.6241704969124117E-003  -1.8268222815876968E-003  -1.1717917948134682E-003  -6.6064732235076586E-004  -2.9459993145106622E-004  -7.4496338651808920E-005  -1.8266943928336900E-033  -0.0000000000000000       -1.0397214182006207E-004  -4.1129785075101611E-004  -9.2244232321776710E-004  -1.6362184952103942E-003  -2.5509317351185327E-003  -3.6643899971567375E-003  -4.9739189534285921E-003  -6.4763717791800164E-003  -8.1681282578605924E-003  -1.0045107293162629E-002  -1.2102783890107638E-002  -1.4336200512682865E-002  -1.6739977216536195E-002  -1.9308323750268846E-002  -2.2035053335168347E-002  -2.4913597563087916E-002  -2.7937022229691282E-002  -3.1098044047750014E-002  -3.4389048200419624E-002  -3.7802106692005795E-002  -4.1328997452279581E-002  -4.4961224148428021E-002  -4.8690036657334040E-002  -5.2506452148369548E-002  -5.6401276726758508E-002  -6.0365127584688510E-002  -6.4388455607432282E-002  -6.8461568379836038E-002  -7.2574653537767070E-002  -7.6717802408282756E-002  -8.0881033881622211E-002  -8.5054318458010286E-002  -8.9227602410110976E-002  -9.3390832004328156E-002  -9.7533977722300033E-002 -0.10164705842271407      -0.10572016538820535      -0.10974348619629423      -0.11370732835919385      -0.11760214267408881      -0.12141854622835863      -0.12514734500462529      -0.12877955602957530      -0.13230642901560280      -0.13571946744105040      -0.13901044901905055      -0.14217144550665509      -0.14519484180409337      -0.14807335430071369      -0.15080004842225658      -0.15336835533630752      -0.15577208777824428      -0.15800545495595208      -0.16006307650155946      -0.16193999543221424      -0.16363169009301073      -0.16513408504922567      -0.16644356090508183      -0.16755696302301146      -0.16847160912315534      -0.16918529574628849      -0.16969630356072163      -0.17000340150558640      -0.17010584975627108      -0.17000340150559562      -0.16969630356074780      -0.16918529574624505      -0.16847160912320547      -0.16755696302294981      -0.16644356090512322      -0.16513408504920063      -0.16363169009301096      -0.16193999543224788      -0.16006307650150228      -0.15800545495598553      -0.15577208777817739      -0.15336835533635071      -0.15080004842226308      -0.14807335430070706      -0.14519484180410011      -0.14217144550665567      -0.13901044901907267      -0.13571946744101832      -0.13230642901556414      -0.12877955602960292      -0.12514734500460442      -0.12141854622838627      -0.11760214267403653      -0.11370732835918898      -0.10974348619629987      -0.10572016538819211      -0.10164705842275329       -9.7533977722260662E-002  -9.3390832004361227E-002  -8.9227602410091422E-002  -8.5054318458018668E-002  -8.0881033881627484E-002  -7.6717802408263827E-002  -7.2574653537745226E-002  -6.8461568379882654E-002  -6.4388455607416614E-002  -6.0365127584690634E-002  -5.6401276726753963E-002  -5.2506452148376126E-002  -4.8690036657323993E-002  -4.4961224148440920E-002  -4.1328997452268791E-002  -3.7802106692015267E-002  -3.4389048200419381E-002  -3.1098044047738086E-002  -2.7937022229695685E-002  -2.4913597563088256E-002  -2.2035053335161502E-002  -1.9308323750273255E-002  -1.6739977216536236E-002  -1.4336200512685179E-002  -1.2102783890107625E-002  -1.0045107293157935E-002  -8.1681282578650819E-003  -6.4763717791825170E-003  -4.9739189534269519E-003  -3.6643899971520186E-003  -2.5509317351213802E-003  -1.6362184952115498E-003  -9.2244232321498786E-004  -4.1129785075457115E-004  -1.0397214178923045E-004  -2.5512082428959505E-033  -0.0000000000000000       -1.3321263905618233E-004  -5.2703702433577434E-004  -1.1820675111189100E-003  -2.0967807510216957E-003  -3.2690038239649309E-003  -4.6959265071601095E-003  -6.3741203937560179E-003  -8.2995541457763083E-003  -1.0467590779213748E-002  -1.2873001159186086E-002  -1.5509986114818866E-002  -1.8372191973791144E-002  -2.1452723795369812E-002  -2.4744160864035372E-002  -2.8238574337598417E-002  -3.1927546331481690E-002  -3.5802190202926000E-002  -3.9853171965396075E-002  -4.4070732779887947E-002  -4.8444712469247864E-002  -5.2964573998869321E-002  -5.7619428864972788E-002  -6.2398063328641666E-002  -6.7288965433790385E-002  -7.2280352742412929E-002  -7.7360200721815833E-002  -8.2516271714595787E-002  -8.7736144421562773E-002  -9.3007243827422745E-002  -9.8316871496112554E-002 -0.10365223616383830      -0.10900048455504256      -0.11434873234792872      -0.11968409521526889      -0.12499371986350849      -0.13026481499949089      -0.13548468214491083      -0.14064074622980027      -0.14572058588659131      -0.15071196337516979      -0.15560285406493141      -0.16038147540311279      -0.16503631530109855      -0.16955615986727976      -0.17393012042381545      -0.17814765973745067      -0.18219861740528714      -0.18607323433274464      -0.18976217624341235      -0.19325655616679188      -0.19654795584805101      -0.19962844602763355      -0.20249060554510484      -0.20512753921565349      -0.20753289444306766      -0.20970087652236380      -0.21162626260074144      -0.21330441425944222      -0.21473128868821600      -0.21590344842532172      -0.21681806963780342      -0.21747294892541991      -0.21786650862806164      -0.21799780062681873      -0.21786650862808862      -0.21747294892539068      -0.21681806963784184      -0.21590344842528528      -0.21473128868823518      -0.21330441425939717      -0.21162626260075804      -0.20970087652239022      -0.20753289444303175      -0.20512753921569388      -0.20249060554505058      -0.19962844602769950      -0.19654795584800031      -0.19325655616681486      -0.18976217624342256      -0.18607323433271430      -0.18219861740530072      -0.17814765973741231      -0.17393012042381181      -0.16955615986737127      -0.16503631530102653      -0.16038147540316008      -0.15560285406488655      -0.15071196337522308      -0.14572058588660522      -0.14064074622977951      -0.13548468214493323      -0.13026481499942866      -0.12499371986358693      -0.11968409521519190      -0.11434873234796958      -0.10900048455501185      -0.10365223616385050       -9.8316871496115427E-002  -9.3007243827435596E-002  -8.7736144421536780E-002  -8.2516271714616035E-002  -7.7360200721822703E-002  -7.2280352742399523E-002  -6.7288965433796297E-002  -6.2398063328647752E-002  -5.7619428864959743E-002  -5.2964573998886016E-002  -4.8444712469231779E-002  -4.4070732779894262E-002  -3.9853171965410099E-002  -3.5802190202921157E-002  -3.1927546331481385E-002  -2.8238574337608860E-002  -2.4744160864032361E-002  -2.1452723795367848E-002  -1.8372191973784171E-002  -1.5509986114814637E-002  -1.2873001159191782E-002  -1.0467590779207416E-002  -8.2995541457808880E-003  -6.3741203937544488E-003  -4.6959265071600201E-003  -3.2690038239652848E-003  -2.0967807510279281E-003  -1.1820675111139053E-003  -5.2703702434108378E-004  -1.3321263902110178E-004  -3.2695760088416246E-033  -0.0000000000000000       -1.6213986257488042E-004  -6.4152254525806629E-004  -1.4388707605844969E-003  -2.5523290226230253E-003  -3.9792517058081390E-003  -5.7162168892892044E-003  -7.7590513823757572E-003  -1.0102850405200703E-002  -1.2741971103169877E-002  -1.5670048142131722E-002  -1.8880021879392150E-002  -2.2364157736732077E-002  -2.6114062299184854E-002  -3.0120702166630368E-002  -3.4374425429924867E-002  -3.8864984895842690E-002  -4.3581562775001144E-002  -4.8512796745301748E-002  -5.3646807327824647E-002  -5.8971226508496739E-002  -6.4473227536350153E-002  -7.0139555826750966E-002  -7.5956560895465250E-002  -8.1910229245607813E-002  -8.7986218129434940E-002  -9.4169890103187714E-002 -0.10044634829095256      -0.10680047227454872      -0.11321695452046571      -0.11968033725899871      -0.12617504972348753      -0.13268544566288773      -0.13919584103621557      -0.14569055179635870      -0.15215393167644900      -0.15857040988195836      -0.16492452860427576      -0.17120098025926297      -0.17738464436546730      -0.18346062397088914      -0.18941428154135737      -0.19523127422458314      -0.20089758840220567      -0.20639957345203164      -0.21172397463168913      -0.21685796501257024      -0.22178917638004084      -0.22650572902997354      -0.23099626038857840      -0.23524995238546451      -0.23925655751533662      -0.24300642352634197      -0.24649051667164162      -0.24970044347418396      -0.25262847094598434      -0.25526754521909090      -0.25761130853756203      -0.25965411457510812      -0.26139104203712049      -0.26281790651631032      -0.26393127057409327      -0.26472845202067052      -0.26520753037758266      -0.26536735150448143      -0.26520753037767358      -0.26472845202065487      -0.26393127057404947      -0.26281790651633030      -0.26139104203716540      -0.25965411457513476      -0.25761130853752734      -0.25526754521905176      -0.25262847094601293      -0.24970044347413875      -0.24649051667169547      -0.24300642352632759      -0.23925655751538452      -0.23524995238539326      -0.23099626038855159      -0.22650572903005947      -0.22178917637999629      -0.21685796501260984      -0.21172397463174225      -0.20639957345190199      -0.20089758840230196      -0.19523127422452613      -0.18941428154140585      -0.18346062397085577      -0.17738464436545492      -0.17120098025926245      -0.16492452860429743      -0.15857040988201054      -0.15215393167635277      -0.14569055179647017      -0.13919584103614163      -0.13268544566295268      -0.12617504972343491      -0.11968033725902308      -0.11321695452047012      -0.10680047227453071      -0.10044634829094443       -9.4169890103170825E-002  -8.7986218129467372E-002  -8.1910229245584665E-002  -7.5956560895466652E-002  -7.0139555826757072E-002  -6.4473227536335526E-002  -5.8971226508511637E-002  -5.3646807327827964E-002  -4.8512796745283304E-002  -4.3581562775008423E-002  -3.8864984895846014E-002  -3.4374425429908560E-002  -3.0120702166632610E-002  -2.6114062299190284E-002  -2.2364157736734534E-002  -1.8880021879387879E-002  -1.5670048142132891E-002  -1.2741971103170859E-002  -1.0102850405203138E-002  -7.7590513823776602E-003  -5.7162168892858746E-003  -3.9792517058113855E-003  -2.5523290226211462E-003  -1.4388707605839438E-003  -6.4152254526218171E-004  -1.6213986254447936E-004  -3.9800670798009638E-033  -0.0000000000000000       -1.9068348540679311E-004  -7.5447675227494993E-004  -1.6922292027690457E-003  -3.0017581590317693E-003  -4.6799520456358244E-003  -6.7227865387222462E-003  -9.1253556616064449E-003  -1.1881892911752135E-002  -1.4985762001155398E-002  -1.8429476336815361E-002  -2.2204732778747713E-002  -2.6302434425136724E-002  -3.0712709543089450E-002  -3.5424933736413741E-002  -4.0427755199475335E-002  -4.5709122029090637E-002  -5.1256311256410218E-002  -5.7055959498228809E-002  -6.3094095151579543E-002  -6.9356172053841925E-002  -7.5827104527510611E-002  -8.2491303724429740E-002  -8.9332715182260700E-002  -9.6334857502634347E-002 -0.10348086205786131      -0.11075351362981622      -0.11813529188473264      -0.12560841358178679      -0.13315487541598914      -0.14075649738997420      -0.14839496661271681      -0.15605188141756504      -0.16370879569334115      -0.17134726332472500      -0.17894888262941300      -0.18649534069166174      -0.19396845747863897      -0.20135022963895155      -0.20862287387471234      -0.21576886978298745      -0.22277100206480863      -0.22961240199785909      -0.23627658807609889      -0.24274750571400200      -0.24900956592535478      -0.25504768287670276      -0.26084731023247004      -0.26639447619743578      -0.27167581717636241      -0.27667860996846805      -0.28139080241862297      -0.28580104245198185      -0.28989870542289858      -0.29367391970955264      -0.29711759049729558      -0.30022142168704863      -0.30297793588284927      -0.30538049240512188      -0.30742330328816347      -0.30910144722480470      -0.31041088142186418      -0.31134845133938177      -0.31191189829100557      -0.31209986488403679      -0.31191189829090810      -0.31134845133950406      -0.31041088142187012      -0.30910144722481092      -0.30742330328807971      -0.30538049240513043      -0.30297793588291244      -0.30022142168707316      -0.29711759049727876      -0.29367391970961254      -0.28989870542285534      -0.28580104245193733      -0.28139080241862774      -0.27667860996851246      -0.27167581717641021      -0.26639447619734657      -0.26084731023255053      -0.25504768287665225      -0.24900956592529344      -0.24274750571408887      -0.23627658807606586      -0.22961240199791993      -0.22277100206474040      -0.21576886978304316      -0.20862287387468398      -0.20135022963901186      -0.19396845747856306      -0.18649534069164816      -0.17894888262949610      -0.17134726332461989      -0.16370879569342350      -0.15605188141748838      -0.14839496661280510      -0.14075649738992041      -0.13315487541599752      -0.12560841358181274      -0.11813529188473383      -0.11075351362983807      -0.10348086205781999       -9.6334857502667515E-002  -8.9332715182261588E-002  -8.2491303724438497E-002  -7.5827104527509764E-002  -6.9356172053841647E-002  -6.3094095151565638E-002  -5.7055959498249736E-002  -5.1256311256403397E-002  -4.5709122029086398E-002  -4.0427755199494826E-002  -3.5424933736408759E-002  -3.0712709543090300E-002  -2.6302434425138240E-002  -2.2204732778747533E-002  -1.8429476336813740E-002  -1.4985762001155005E-002  -1.1881892911748945E-002  -9.1253556616072845E-003  -6.7227865387197508E-003  -4.6799520456354982E-003  -3.0017581590361438E-003  -1.6922292027668718E-003  -7.5447675227792758E-004  -1.9068348537475431E-004  -4.6809698205523600E-033  -0.0000000000000000       -2.1877055736671888E-004  -8.6561978203639070E-004  -1.9415225495400792E-003  -3.4439753752907296E-003  -5.3694091273114126E-003  -7.7132081501474128E-003  -1.0469745400292883E-002  -1.3632405192779008E-002  -1.7193573277925624E-002  -2.1144659819622890E-002  -2.5476138139685644E-002  -3.0177570865196124E-002  -3.5237631649867339E-002  -4.0644130607177538E-002  -4.6384043283597222E-002  -5.2443541992390819E-002  -5.8808029121447759E-002  -6.5462172298515753E-002  -7.2389941327969831E-002  -7.9574646809016436E-002  -8.6998980342403234E-002  -9.4645056228840910E-002 -0.10249445455796491      -0.11052826558461036      -0.11872713528475722      -0.12707131198250668      -0.13554069393396051      -0.14411487775527720      -0.15277320757676974      -0.16149482480589741      -0.17025871837764964      -0.17904377537260679      -0.18782883188130209      -0.19659272398898262      -0.20531433876350486      -0.21397266511703800      -0.22254684442530392      -0.23101622077776945      -0.23936039073944923      -0.24755925250573410      -0.25559305432865154      -0.26344244210209800      -0.27108850598648593      -0.27851282596529353      -0.28569751622045253      -0.29262526822110413      -0.29927939242107998      -0.30564385846649988      -0.31170333381348875      -0.31744322066635949      -0.32284969114507206      -0.32790972059740359      -0.33261111897712542      -0.33694256021112495      -0.34089360948355257      -0.34445474837665019      -0.34761739779934536      -0.35037393865598626      -0.35271773020188207      -0.35464312604065218      -0.35614548772715865      -0.35722119594260704      -0.35786765921218761      -0.35808332015108763      -0.35786765921235880      -0.35722119594239532      -0.35614548772722887      -0.35464312604058423      -0.35271773020199026      -0.35037393865594058      -0.34761739779928036      -0.34445474837665480      -0.34089360948355640      -0.33694256021107893      -0.33261111897717288      -0.32790972059743340      -0.32284969114503465      -0.31744322066637898      -0.31170333381344784      -0.30564385846650233      -0.29927939242102969      -0.29262526822112289      -0.28569751622049400      -0.27851282596529348      -0.27108850598642498      -0.26344244210203771      -0.25559305432875146      -0.24755925250563751      -0.23936039073954024      -0.23101622077765330      -0.22254684442537631      -0.21397266511702154      -0.20531433876343405      -0.19659272398907179      -0.18782883188123151      -0.17904377537269073      -0.17025871837754425      -0.16149482480596106      -0.15277320757674570      -0.14411487775526993      -0.13554069393394916      -0.12707131198250160      -0.11872713528477523      -0.11052826558459139      -0.10249445455796774       -9.4645056228828905E-002  -8.6998980342417223E-002  -7.9574646808990374E-002  -7.2389941327996019E-002  -6.5462172298504387E-002  -5.8808029121447579E-002  -5.2443541992397084E-002  -4.6384043283579195E-002  -4.0644130607187336E-002  -3.5237631649861226E-002  -3.0177570865194261E-002  -2.5476138139694997E-002  -2.1144659819613800E-002  -1.7193573277935650E-002  -1.3632405192781173E-002  -1.0469745400292371E-002  -7.7132081501418773E-003  -5.3694091273112756E-003  -3.4439753752985949E-003  -1.9415225495330042E-003  -8.6561978204232129E-004  -2.1877055733599769E-004  -5.3705956950015111E-033  -0.0000000000000000       -2.4632590353595155E-004  -9.7466877125096006E-004  -2.1861273467010684E-003  -3.8778838253772808E-003  -6.0459204588163163E-003  -8.6850411567833893E-003  -1.1788910246198176E-002  -1.5350078331331313E-002  -1.9359971588746156E-002  -2.3808917662226790E-002  -2.8686189302160863E-002  -3.3980033814652741E-002  -3.9677697523783813E-002  -4.5765454410754892E-002  -5.2228638737964066E-002  -5.9051680330837408E-002  -6.6218142081419740E-002  -7.3710759544219642E-002  -8.1511482525846668E-002  -8.9601518568869762E-002  -9.7961378224128939E-002 -0.10657092200249577      -0.11540940889302374      -0.12445554633032165      -0.13368754149081288      -0.14308315379401620      -0.15261974848267720      -0.16227435115270361      -0.17202370310085532      -0.18184431735756756      -0.19171253526984200      -0.20160458349763502      -0.21149663128553178      -0.22136484787509739      -0.23118545991390038      -0.24093480872973347      -0.25058940732515278      -0.26012599696123184      -0.26952160318974666      -0.27875359120052123      -0.28779972035203227      -0.29663819774986649      -0.30524773074901634      -0.31360757824962304      -0.32169760066385650      -0.32949830843471667      -0.33699090898801787      -0.34415735200502595      -0.35098037290838652      -0.35744353445323407      -0.36353126632590516      -0.36922890265551106      -0.37452271734421644      -0.37939995713461638      -0.38384887233500170      -0.38785874512337659      -0.39141991536924986      -0.39452380390545172      -0.39716293319534257      -0.39933094534786612      -0.40102261743411910      -0.40223387406888828      -0.40296179723069603      -0.40320463328896849      -0.40296179723064995      -0.40223387406906902      -0.40102261743401829      -0.39933094534796026      -0.39716293319523083      -0.39452380390549896      -0.39141991536929427      -0.38785874512340057      -0.38384887233496040      -0.37939995713466079      -0.37452271734416231      -0.36922890265552227      -0.36353126632593691      -0.35744353445317129      -0.35098037290840789      -0.34415735200512609      -0.33699090898797257      -0.32949830843475897      -0.32169760066383285      -0.31360757824957808      -0.30524773074911149      -0.29663819774992478      -0.28779972035192258      -0.27875359120063936      -0.26952160318960589      -0.26012599696136385      -0.25058940732513435      -0.24093480872973291      -0.23118545991395448      -0.22136484787503055      -0.21149663128559057      -0.20160458349754296      -0.19171253526992932      -0.18184431735752757      -0.17202370310086981      -0.16227435115270797      -0.15261974848269880      -0.14308315379398800      -0.13368754149082829      -0.12445554633032176      -0.11540940889300980      -0.10657092200249478       -9.7961378224120696E-002  -8.9601518568907426E-002  -8.1511482525814138E-002  -7.3710759544210594E-002  -6.6218142081435866E-002  -5.9051680330818992E-002  -5.2228638737990746E-002  -4.5765454410731841E-002  -3.9677697523802603E-002  -3.3980033814647141E-002  -2.8686189302149903E-002  -2.3808917662238228E-002  -1.9359971588731924E-002  -1.5350078331341672E-002  -1.1788910246195040E-002  -8.6850411567840138E-003  -6.0459204588138573E-003  -3.8778838253807923E-003  -2.1861273467010823E-003  -9.7466877125580828E-004  -2.4632590349992444E-004  -6.0472833340127797E-033  -0.0000000000000000       -2.7328272461855322E-004  -1.0813594811275233E-003  -2.4254501733637648E-003  -4.3024292086541235E-003  -6.7078395886353203E-003  -9.6359166275997929E-003  -1.3079630963244500E-002  -1.7030717504948868E-002  -2.1479663578428978E-002  -2.6415737672809990E-002  -3.1827037869271019E-002  -3.7700524522449964E-002  -4.4022047405263179E-002  -5.0776377486465872E-002  -5.7947243128137246E-002  -6.5517369230570832E-002  -7.3468518842681158E-002  -8.1781537092425666E-002  -9.0436397330430893E-002  -9.9412249373964687E-002 -0.10868746973604629      -0.11823971371766781      -0.12804596923819014      -0.13808261227299778      -0.14832546376643849      -0.15874984788117510      -0.16933065144539894      -0.18004238445206311      -0.19085924146779706      -0.20175516380063249      -0.21270390227765792      -0.22367908048238944      -0.23465425829829092      -0.24560299560520740      -0.25649891597681856      -0.26731577022339276      -0.27802749962968348      -0.28860829873179145      -0.29903267748568207      -0.30927552267554287      -0.31931215841249455      -0.32911840558316241      -0.33867064009767273      -0.34794584980329307      -0.35692168992301843      -0.36557653688525205      -0.37388954041799782      -0.38184067377911579      -0.38941078200128293      -0.39658162803993258      -0.40333593670692303      -0.40965743628800444      -0.41553089774315910      -0.42094217139504742      -0.42587822101611450      -0.43032715523490911      -0.43427825618280685      -0.43772200531458733      -0.44065010633974661      -0.44305550520866499      -0.44493240710630139      -0.44627629041335981      -0.44708391759766730      -0.44735334301565938      -0.44708391759772870      -0.44627629041326033      -0.44493240710642024      -0.44305550520857684      -0.44065010633986246      -0.43772200531452099      -0.43427825618286314      -0.43032715523480347      -0.42587822101623390      -0.42094217139499113      -0.41553089774321539      -0.40965743628794271      -0.40333593670693735      -0.39658162803995650      -0.38941078200134527      -0.38184067377892639      -0.37388954041811423      -0.36557653688522945      -0.35692168992298479      -0.34794584980335497      -0.33867064009758496      -0.32911840558311634      -0.31931215841259653      -0.30927552267542013      -0.29903267748582940      -0.28860829873168309      -0.27802749962968942      -0.26731577022341479      -0.25649891597680352      -0.24560299560523174      -0.23465425829826375      -0.22367908048244703      -0.21270390227763430      -0.20175516380062264      -0.19085924146783498      -0.18004238445203102      -0.16933065144537562      -0.15874984788123842      -0.14832546376639125      -0.13808261227302468      -0.12804596923818107      -0.11823971371769834      -0.10868746973603853       -9.9412249373931200E-002  -9.0436397330467780E-002  -8.1781537092442680E-002  -7.3468518842667072E-002  -6.5517369230590372E-002  -5.7947243128109220E-002  -5.0776377486485870E-002  -4.4022047405248399E-002  -3.7700524522461226E-002  -3.1827037869275460E-002  -2.6415737672801302E-002  -2.1479663578437759E-002  -1.7030717504936944E-002  -1.3079630963250368E-002  -9.6359166275948593E-003  -6.7078395886369137E-003  -4.3024292086591386E-003  -2.4254501733609758E-003  -1.0813594811288831E-003  -2.7328272458963310E-004  -6.7094025377929489E-033  -0.0000000000000000       -2.9957962904757348E-004  -1.1854417368349366E-003  -2.6589241479506457E-003  -4.7166007448917599E-003  -7.3535857005210745E-003  -1.0563559437781990E-002  -1.4338815879723200E-002  -1.8670294199776012E-002  -2.3547565839706741E-002  -2.8958866036174841E-002  -3.4891146921563386E-002  -4.1330113358076605E-002  -4.8260252700850707E-002  -5.5664869637402983E-002  -6.3526125871939843E-002  -7.1825083039944018E-002  -8.0541748324810758E-002  -8.9655122618240005E-002  -9.9143251105722363E-002 -0.10898327615561398      -0.11915149238353734      -0.12962340375991277      -0.14037378262194897      -0.15137673044963848      -0.16260574025655147      -0.17403376044842647      -0.18563325999165445      -0.19737629473969293      -0.20923457475172105      -0.22117953244642474      -0.23318239142444003      -0.24521423579265220      -0.25724607982606751      -0.26924893779667247      -0.28119389380351800      -0.29305217143314000      -0.30479520308509706      -0.31639469879405191      -0.32782271438320204      -0.33905171878333529      -0.35005466035968058      -0.36080503207967685      -0.37127693537271150      -0.38144514252114048      -0.39128515743622994      -0.40077327467238077      -0.40988663653461432      -0.41860328814519748      -0.42690223033614016      -0.43476347023601214      -0.44216806943608283      -0.44909818961441239      -0.45553713551000580      -0.46146939514284885      -0.46688067718373688      -0.47175794538427857      -0.47608944998094727      -0.47986475600260237      -0.48307476840864477      -0.48571175399954886      -0.48776936004813271      -0.48924262960156545      -0.49012801342578849      -0.49042337855425377      -0.49012801342575979      -0.48924262960164872      -0.48776936004793631      -0.48571175399960292      -0.48307476840856328      -0.47986475600268691      -0.47608944998077490      -0.47175794538440968      -0.46688067718355930      -0.46146939514289043      -0.45553713550998642      -0.44909818961448833      -0.44216806943604875      -0.43476347023606787      -0.42690223033596797      -0.41860328814544323      -0.40988663653448865      -0.40077327467231105      -0.39128515743635117      -0.38144514252102346      -0.37127693537280093      -0.36080503207973297      -0.35005466035957372      -0.33905171878343798      -0.32782271438307842      -0.31639469879413551      -0.30479520308503111      -0.29305217143314755      -0.28119389380346405      -0.26924893779669490      -0.25724607982606601      -0.24521423579267973      -0.23318239142437500      -0.22117953244646793      -0.20923457475164733      -0.19737629473974216      -0.18563325999167429      -0.17403376044836349      -0.16260574025659416      -0.15137673044960337      -0.14037378262199948      -0.12962340375987824      -0.11915149238354643      -0.10898327615563680       -9.9143251105680993E-002  -8.9655122618244681E-002  -8.0541748324810994E-002  -7.1825083039933901E-002  -6.3526125871953290E-002  -5.5664869637407473E-002  -4.8260252700851367E-002  -4.1330113358074821E-002  -3.4891146921555150E-002  -2.8958866036186911E-002  -2.3547565839699386E-002  -1.8670294199790691E-002  -1.4338815879715349E-002  -1.0563559437780833E-002  -7.3535857005165017E-003  -4.7166007449037182E-003  -2.6589241479425562E-003  -1.1854417368439560E-003  -2.9957962901300175E-004  -7.3553582031853205E-033  -0.0000000000000000       -3.2515532730860647E-004  -1.2866690109040110E-003  -2.8859934215186771E-003  -5.1194100440911730E-003  -7.9816159030737400E-003  -1.1465751760415643E-002  -1.5563453406790410E-002  -2.0264886132309839E-002  -2.5558730644806096E-002  -3.1432217297981319E-002  -3.7871183734498715E-002  -4.4860113786599085E-002  -5.2382169784843141E-002  -6.0419230376677381E-002  -6.8951933601562890E-002  -7.7959723472517020E-002  -8.7420899489530288E-002  -9.7312668913592498E-002 -0.10761120167316947      -0.11829168777048095      -0.12932839704901083      -0.14069474117832745      -0.15236333770699823      -0.16430607602808739      -0.17649418510036202      -0.18889830275924238      -0.20148854645350722      -0.21423458523392769      -0.22710571282410369      -0.24007092159447180      -0.25309897726183961      -0.26615849413684989      -0.27921801073364111      -0.29224606556487154      -0.30521127293403860      -0.31808239854788112      -0.33082843476132884      -0.34341867527922210      -0.35582278912882032      -0.36801089373237145      -0.37995362689407364      -0.39162221753931997      -0.40298855502436054      -0.41402525685857833      -0.42470573467220696      -0.43500425826776995      -0.44489601760912972      -0.45435718258971430      -0.46336496044078079      -0.47189765064330735      -0.47993469720473031      -0.48745673818078405      -0.49444565232021737      -0.50088460272040458      -0.50675807738964906      -0.51205192661545973      -0.51675339705410916      -0.52085116245366947      -0.52433535093993600      -0.52719756879936808      -0.52943092069935616      -0.53103002630087570      -0.53199103321869845      -0.53231162630349793      -0.53199103321881580      -0.53103002630076845      -0.52943092069960951      -0.52719756879938728      -0.52433535093989669      -0.52085116245364826      -0.51675339705426304      -0.51205192661540666      -0.50675807738986056      -0.50088460272035229      -0.49444565232019566      -0.48745673818069690      -0.47993469720472970      -0.47189765064325306      -0.46336496044095027      -0.45435718258950397      -0.44489601760920988      -0.43500425826789324      -0.42470573467207012      -0.41402525685874497      -0.40298855502428027      -0.39162221753924686      -0.37995362689418821      -0.36801089373229595      -0.35582278912892723      -0.34341867527912662      -0.33082843476147944      -0.31808239854780929      -0.30521127293416928      -0.29224606556480559      -0.27921801073366492      -0.26615849413673753      -0.25309897726198183      -0.24007092159442545      -0.22710571282417424      -0.21423458523388800      -0.20148854645350570      -0.18889830275925701      -0.17649418510036122      -0.16430607602811065      -0.15236333770692537      -0.14069474117834438      -0.12932839704901194      -0.11829168777046936      -0.10761120167320463       -9.7312668913568323E-002  -8.7420899489527248E-002  -7.7959723472530468E-002  -6.8951933601561002E-002  -6.0419230376660152E-002  -5.2382169784842975E-002  -4.4860113786598432E-002  -3.7871183734509817E-002  -3.1432217297966497E-002  -2.5558730644808351E-002  -2.0264886132302748E-002  -1.5563453406802000E-002  -1.1465751760413334E-002  -7.9816159030699114E-003  -5.1194100440912467E-003  -2.8859934215231505E-003  -1.2866690109033440E-003  -3.2515532728125498E-004  -7.9835941664129285E-033  -0.0000000000000000       -3.4994862118094841E-004  -1.3847983633888607E-003  -3.1061125869961854E-003  -5.5098892908381821E-003  -8.5904211124180549E-003  -1.2340325674866802E-002  -1.6750600792834223E-002  -2.1810661577487182E-002  -2.7508325286629040E-002  -3.3829848169432832E-002  -4.0759987512212999E-002  -4.8282043510442893E-002  -5.6377894046020595E-002  -6.5028035392699621E-002  -7.4211628579206518E-002  -8.3906549525331220E-002  -9.4089442332891710E-002 -0.10473577554822708      -0.11581990125711727      -0.12731511686994784      -0.13919372944908476      -0.15142712242135231      -0.16398582451713684      -0.17683958076818942      -0.18995742539374885      -0.20330775639945509      -0.21685841170900719      -0.23057674664511554      -0.24442971257359816      -0.25838393651964853      -0.27240580156732508      -0.28646152784442053      -0.30051725390260786      -0.31453911829131465      -0.32849334113426915      -0.34234630550700884      -0.35606463842462871      -0.36961529123854392      -0.38296561925584571      -0.39608346038073411      -0.40893721259868920      -0.42149591010630549      -0.43372929791181697      -0.44560790472264661      -0.45710311394241154      -0.46818723261376360      -0.47883355813030126      -0.48901644256759419      -0.49871135447113363      -0.50789493795310947      -0.51654506896120300      -0.52464090857570833      -0.53216295321352447      -0.53909308161307834      -0.54541459849027629      -0.55111227475979530      -0.55617238422209914      -0.56058273663183189      -0.56433270706513827      -0.56741326151609339      -0.56981697865962455      -0.57153806773145677      -0.57257238247775422      -0.57291743114431370      -0.57257238247776610      -0.57153806773150095      -0.56981697865946068      -0.56741326151595595      -0.56433270706533445      -0.56058273663175284      -0.55617238422203341      -0.55111227475979385      -0.54541459849007723      -0.53909308161324254      -0.53216295321353935      -0.52464090857586232      -0.51654506896119856      -0.50789493795313223      -0.49871135447101456      -0.48901644256774335      -0.47883355813027451      -0.46818723261367018      -0.45710311394253306      -0.44560790472246231      -0.43372929791186554      -0.42149591010635518      -0.40893721259860294      -0.39608346038081332      -0.38296561925572226      -0.36961529123864645      -0.35606463842445474      -0.34234630550711043      -0.32849334113413026      -0.31453911829139569      -0.30051725390256046      -0.28646152784454926      -0.27240580156716993      -0.25838393651967323      -0.24442971257353677      -0.23057674664515779      -0.21685841170895975      -0.20330775639949455      -0.18995742539369787      -0.17683958076819892      -0.16398582451719776      -0.15142712242134657      -0.13919372944908848      -0.12731511686994940      -0.11581990125709232      -0.10473577554824307       -9.4089442332929304E-002  -8.3906549525284729E-002  -7.4211628579236577E-002  -6.5028035392683925E-002  -5.6377894046044957E-002  -4.8282043510442803E-002  -4.0759987512196456E-002  -3.3829848169453822E-002  -2.7508325286620939E-002  -2.1810661577495324E-002  -1.6750600792828668E-002  -1.2340325674861846E-002  -8.5904211124235037E-003  -5.5098892908423463E-003  -3.1061125869891624E-003  -1.3847983633983809E-003  -3.4994862114680759E-004  -8.5925969520133891E-033  -0.0000000000000000       -3.7389970667996310E-004  -1.4795932768954341E-003  -3.3187512626449071E-003  -5.8870977963940930E-003  -9.1785348650516123E-003  -1.3185174732515107E-002  -1.7897398925829998E-002  -2.3303897883160611E-002  -2.9391654770096573E-002  -3.6145984851332191E-002  -4.3550601787876175E-002  -5.1587662379711477E-002  -6.0237803726405768E-002  -6.9480186721934914E-002  -7.9292545594153163E-002  -8.9651241473854379E-002 -0.10053131933628440      -0.11190656811540298      -0.12374958384555841      -0.13603183567764948      -0.14872373460943139      -0.16179470476740013      -0.17521325706433491      -0.18894706505904718      -0.20296304283194819      -0.21722742469238915      -0.23170584652132259      -0.24636342855874460      -0.26116485942985479      -0.27607448121531286      -0.29105637535233808      -0.30607444916669996      -0.32109252282238443      -0.33607441648293990      -0.35098403747045231      -0.36578546721801825      -0.38044304779842086      -0.39492146782943721      -0.40918584754048243      -0.42320182280228807      -0.43693562791225604      -0.45035417693935692      -0.46342514343204916      -0.47611703829342927      -0.48839928564401358      -0.50024229647909735      -0.51161753995350567      -0.52249761211387935      -0.53285630191635835      -0.54266865437468703      -0.55191103067393732      -0.56056116512365795      -0.56859821879388250      -0.57600282972053529      -0.58275715954887697      -0.58884493650829506      -0.59425149461194016      -0.59896380898910384      -0.60297052726213352      -0.60626199689633098      -0.60883028845418274      -0.61066921469634328      -0.61177434548860576      -0.61214301847464214      -0.61177434548856424      -0.61066921469636948      -0.60883028845426956      -0.60626199689644400      -0.60297052726195899      -0.59896380898910984      -0.59425149461202431      -0.58884493650825698      -0.58275715954905227      -0.57600282972022276      -0.56859821879389016      -0.56056116512347098      -0.55191103067400948      -0.54266865437460399      -0.53285630191650901      -0.52249761211372014      -0.51161753995353421      -0.50024229647911511      -0.48839928564390456      -0.47611703829358920      -0.46342514343205421      -0.45035417693937074      -0.43693562791225393      -0.42320182280221658      -0.40918584754060011      -0.39492146782939053      -0.38044304779851018      -0.36578546721796246      -0.35098403747056700      -0.33607441648283498      -0.32109252282246298      -0.30607444916662369      -0.29105637535240286      -0.27607448121533673      -0.26116485942992085      -0.24636342855868254      -0.23170584652142015      -0.21722742469231934      -0.20296304283203945      -0.18894706505900194      -0.17521325706430610      -0.16179470476741475      -0.14872373460940563      -0.13603183567764776      -0.12374958384558889      -0.11190656811540217      -0.10053131933623294       -8.9651241473905838E-002  -7.9292545594119301E-002  -6.9480186721971010E-002  -6.0237803726356787E-002  -5.1587662379720955E-002  -4.3550601787889449E-002  -3.6145984851307482E-002  -2.9391654770116665E-002  -2.3303897883144874E-002  -1.7897398925837284E-002  -1.3185174732513766E-002  -9.1785348650439951E-003  -5.8870977963996684E-003  -3.3187512626485938E-003  -1.4795932768940524E-003  -3.7389970665145439E-004  -9.1808994189338425E-033  -0.0000000000000000       -3.9695076236984160E-004  -1.5708251506778405E-003  -3.5233968623792204E-003  -6.2501264472507936E-003  -9.7445399208345336E-003  -1.3998263184109462E-002  -1.9001084647179187E-002  -2.4740997323576167E-002  -3.1204181650810382E-002  -3.8375047292470051E-002  -4.6236303526994350E-002  -5.4769006751890198E-002  -6.3952599938382662E-002  -7.3764958810614914E-002  -8.4182444440812992E-002  -9.5179960124439494E-002 -0.10673101183276747      -0.11880777203604928      -0.13138114673913853      -0.14442084556858462      -0.15789545474334707      -0.17177251275058780      -0.18601858854771788      -0.20059936209872015      -0.21547970705424238      -0.23062377537175177      -0.24599508367799261      -0.26155660115789503      -0.27727083876714020      -0.29309993954404445      -0.30900576981143729      -0.32495001104373489      -0.34089425217922070      -0.35680008215508652      -0.37262918244500459      -0.38834341936867023      -0.40390493596239263      -0.41927624317763990      -0.43442031019617078      -0.44930065364101801      -0.46388142546712469      -0.47812749932412457      -0.49200455517617919      -0.50547916198517673      -0.51851885824665522      -0.53109223019334928      -0.54316898747411813      -0.55472003612476339      -0.56571754866069968      -0.57613503111123454      -0.58594738685170533      -0.59513097705781060      -0.60366367765827933      -0.61152493263056007      -0.61869580352391074      -0.62515901508260951      -0.63089899686456519      -0.63590192075085328      -0.64015573426086614      -0.64365018958468789      -0.64637686827411656      -0.64832920152078466      -0.64950248598385674      -0.64989389511783968      -0.64950248598397931      -0.64832920152075635      -0.64637686827396790      -0.64365018958475928      -0.64015573426084860      -0.63590192075106911      -0.63089899686436413      -0.62515901508272631      -0.61869580352371845      -0.61152493263088403      -0.60366367765830864      -0.59513097705791362      -0.58594738685161307      -0.57613503111135200      -0.56571754866057455      -0.55472003612497423      -0.54316898747403752      -0.53109223019339735      -0.51851885824666843      -0.50547916198511289      -0.49200455517612196      -0.47812749932409115      -0.46388142546721800      -0.44930065364105010      -0.43442031019614447      -0.41927624317760664      -0.40390493596239996      -0.38834341936865624      -0.37262918244490800      -0.35680008215521425      -0.34089425217909242      -0.32495001104378829      -0.30900576981151934      -0.29309993954392144      -0.27727083876715353      -0.26155660115790008      -0.24599508367791470      -0.23062377537182641      -0.21547970705413871      -0.20059936209878773      -0.18601858854771544      -0.17177251275057073      -0.15789545474336919      -0.14442084556862020      -0.13138114673907686      -0.11880777203605300      -0.10673101183280982       -9.5179960124412100E-002  -8.4182444440822290E-002  -7.3764958810592501E-002  -6.3952599938425642E-002  -5.4769006751883995E-002  -4.6236303526993476E-002  -3.8375047292474970E-002  -3.1204181650800744E-002  -2.4740997323592459E-002  -1.9001084647174229E-002  -1.3998263184106826E-002  -9.7445399208363412E-003  -6.2501264472546794E-003  -3.5233968623731298E-003  -1.5708251506867457E-003  -3.9695076233818024E-004  -9.7470842950022719E-033  -0.0000000000000000       -4.1904615384093447E-004  -1.6582740005037584E-003  -3.7195560930905706E-003  -6.5981003210228151E-003  -1.0287072314890261E-002  -1.4777631780825369E-002  -2.0058998610444578E-002  -2.6118497319235389E-002  -3.2941538912118443E-002  -4.0511665014534640E-002  -4.8810622182565100E-002  -5.7818412053526710E-002  -6.7513332999622006E-002  -7.7872028879340027E-002  -8.8869544562964170E-002 -0.10047938597450377      -0.11267358391202402      -0.12542276142412245      -0.13869620457882353      -0.15246193645385914      -0.16668679416910126      -0.18133650877768406      -0.19637578782111384      -0.21176840035078071      -0.22747726420994360      -0.24346453536823365      -0.25969169908886380      -0.27611966271533683      -0.29270884984691548      -0.30941929568243537      -0.32621074329846067      -0.34304274063106299      -0.35987473792844282      -0.37666618543993935      -0.39337663110088283      -0.40996581798881743      -0.42639378130259198      -0.44262094464316354      -0.45860821535593110      -0.47431707870797452      -0.48970969067400710      -0.50474896910550648      -0.51939868306553905      -0.53362354011122959      -0.54738927131735682      -0.56066271383295607      -0.57341189077263299      -0.58560608825396676      -0.59721592938630974      -0.60821344504701280      -0.61857214125672733      -0.62826706300999402      -0.63727485439038967      -0.64557381483962573      -0.65314395143472914      -0.65996702705387078      -0.66602660430954130      -0.67130808514987295      -0.67579874602362078      -0.67948776853640713      -0.68236626550858792      -0.68442730238982197      -0.68566591396072729      -0.68607911629803153      -0.68566591396066245      -0.68442730238985294      -0.68236626550873647      -0.67948776853623349      -0.67579874602374690      -0.67130808514959928      -0.66602660430977423      -0.65996702705376009      -0.65314395143492154      -0.64557381483946097      -0.63727485439027709      -0.62826706300994029      -0.61857214125684723      -0.60821344504693431      -0.59721592938633772      -0.58560608825371963      -0.57341189077275978      -0.56066271383286281      -0.54738927131747706      -0.53362354011121360      -0.51939868306558190      -0.50474896910552502      -0.48970969067387687      -0.47431707870795092      -0.45860821535589069      -0.44262094464323953      -0.42639378130254046      -0.40996581798887255      -0.39337663110093263      -0.37666618543986574      -0.35987473792857272      -0.34304274063098739      -0.32621074329832545      -0.30941929568259702      -0.29270884984681256      -0.27611966271542776      -0.25969169908886358      -0.24346453536818219      -0.22747726421002576      -0.21176840035070196      -0.19637578782113937      -0.18133650877770829      -0.16668679416908819      -0.15246193645380493      -0.13869620457890269      -0.12542276142409847      -0.11267358391200809      -0.10047938597451404       -8.8869544562962477E-002  -7.7872028879342928E-002  -6.7513332999612929E-002  -5.7818412053516829E-002  -4.8810622182556163E-002  -4.0511665014555727E-002  -3.2941538912099555E-002  -2.6118497319250023E-002  -2.0058998610431054E-002  -1.4777631780833670E-002  -1.0287072314883879E-002  -6.5981003210358481E-003  -3.7195560930807546E-003  -1.6582740005109671E-003  -4.1904615380719334E-004  -1.0289787591260286E-032  -0.0000000000000000       -4.4013256732933947E-004  -1.7417289905777293E-003  -3.9067561541805875E-003  -6.9301808207656544E-003  -1.0804824692230075E-002  -1.5521402571381826E-002  -2.1068591798697217E-002  -2.7433078927739867E-002  -3.4599540678322813E-002  -4.2550690290450520E-002  -5.1267355575286472E-002  -6.0728531592287478E-002  -7.0911424399891149E-002  -8.1791502262303528E-002  -9.3342553970614375E-002 -0.10553675190813921      -0.11834471908294777      -0.13173559989683747      -0.14567713447655975      -0.16013573638780115      -0.17507657354655651      -0.19046365213043923      -0.20625990328926483      -0.22242727244649285      -0.23892681097444654      -0.25571877002421162      -0.27276269628359190      -0.29001752943168779      -0.30744170105632379      -0.32499323479619086      -0.34262984746418917      -0.36030905091183485      -0.37798825438694256      -0.39562486713659178      -0.41317640101466890      -0.43060057283633357      -0.44785540624439169      -0.46489933283229634      -0.48169129228674873      -0.49819083130515596      -0.51435820105208740      -0.53015445291596108      -0.54554153234168201      -0.56048237050558380      -0.57494097361869456      -0.58888250963825439      -0.60227339218204756      -0.61508136143889902      -0.62727556188886457      -0.63882661663268547      -0.64970669816726401      -0.65988959542099368      -0.66935077690231903      -0.67806744979454014      -0.68601861486856752      -0.69318511706983599      -0.69954969166614056      -0.70509700583894230      -0.70981369562193142      -0.71368839809528706      -0.71671177876149428      -0.71887655403047845      -0.72017750876922126      -0.72061150886390002      -0.72017750876930275      -0.71887655403044204      -0.71671177876146852      -0.71368839809537943      -0.70981369562184116      -0.70509700583905410      -0.69954969166603798      -0.69318511706983610      -0.68601861486842919      -0.67806744979458045      -0.66935077690244893      -0.65988959542109860      -0.64970669816707161      -0.63882661663276197      -0.62727556188884781      -0.61508136143912528      -0.60227339218189513      -0.58888250963842359      -0.57494097361851781      -0.56048237050557936      -0.54554153234166891      -0.53015445291594199      -0.51435820105217589      -0.49819083130521213      -0.48169129228678353      -0.46489933283220131      -0.44785540624445952      -0.43060057283627862      -0.41317640101464786      -0.39562486713662415      -0.37798825438683548      -0.36030905091196697      -0.34262984746422609      -0.32499323479611131      -0.30744170105643653      -0.29001752943154530      -0.27276269628366601      -0.25571877002423349      -0.23892681097439722      -0.22242727244656238      -0.20625990328925095      -0.19046365213039773      -0.17507657354657755      -0.16013573638783346      -0.14567713447649494      -0.13173559989686198      -0.11834471908294092      -0.10553675190813416       -9.3342553970634581E-002  -8.1791502262288623E-002  -7.0911424399898532E-002  -6.0728531592304742E-002  -5.1267355575285500E-002  -4.2550690290426268E-002  -3.4599540678346072E-002  -2.7433078927718992E-002  -2.1068591798712809E-002  -1.5521402571365058E-002  -1.0804824692237792E-002  -6.9301808207599715E-003  -3.9067561541905223E-003  -1.7417289905711617E-003  -4.4013256730777181E-004  -1.0807701887932009E-032  -0.0000000000000000       -4.6015913409682752E-004  -1.8209889340449730E-003  -4.0845458669151631E-003  -7.2455676849610675E-003  -1.1296549447439113E-002  -1.6227783417727480E-002  -2.2027431659555875E-002  -2.8681574836642125E-002  -3.6174192299410955E-002  -4.4487210549171249E-002  -5.3600584842624005E-002  -6.3492354266656920E-002  -7.4138687482021362E-002  -8.5513936261073620E-002  -9.7590696464435744E-002 -0.11033987397650123      -0.12373075479039453      -0.13773107899765513      -0.15230711850264739      -0.16742375827466310      -0.18304458094073200      -0.19913195451686935      -0.21564712306548711      -0.23255030005988242      -0.24980076423343664      -0.26735695767872003      -0.28517658596418338      -0.30321672002371292      -0.32143389957686080      -0.33978423782686279      -0.35822352718853123      -0.37670734578722387      -0.39519116447420438      -0.41363045410290672      -0.43198079280081703      -0.45019797298783976      -0.46823810787434972      -0.48605773718932171      -0.50361393187931613      -0.52086439752855496      -0.53776757624905380      -0.55428274679877987      -0.57037012268042520      -0.58599094799279039      -0.60110759079572385      -0.61568363376885205      -0.62968396194418164      -0.64307484730255393      -0.65582403002404643      -0.66790079620906784      -0.67927605186616813      -0.68992239300681479      -0.69981417165909154      -0.70892755766075899      -0.71724059606371204      -0.72473326002908767      -0.73138749907152989      -0.73718728254425736      -0.74211863826048496      -0.74616968615034729      -0.74933066688437799      -0.75159396538231493      -0.75295412915929738      -0.75340788146137005      -0.75295412915933202      -0.75159396538238110      -0.74933066688430328      -0.74616968615037704      -0.74211863826048430      -0.73718728254430110      -0.73138749907147871      -0.72473326002917071      -0.71724059606378165      -0.70892755766072546      -0.69981417165905557      -0.68992239300662161      -0.67927605186637785      -0.66790079620893672      -0.65582403002415213      -0.64307484730243591      -0.62968396194433884      -0.61568363376859314      -0.60110759079588072      -0.58599094799278861      -0.57037012268051823      -0.55428274679878575      -0.53776757624905225      -0.52086439752853675      -0.50361393187920078      -0.48605773718949496      -0.46823810787426356      -0.45019797298790953      -0.43198079280083401      -0.41363045410283500      -0.39519116447433733      -0.37670734578704912      -0.35822352718857958      -0.33978423782687239      -0.32143389957677926      -0.30321672002381783      -0.28517658596412149      -0.26735695767871109      -0.24980076423346656      -0.23255030005987545      -0.21564712306546052      -0.19913195451689703      -0.18304458094073350      -0.16742375827463571      -0.15230711850266862      -0.13773107899768447      -0.12373075479039659      -0.11033987397650637       -9.7590696464397622E-002  -8.5513936261115198E-002  -7.4138687481983101E-002  -6.3492354266670395E-002  -5.3600584842616802E-002  -4.4487210549189374E-002  -3.6174192299401019E-002  -2.8681574836651166E-002  -2.2027431659551636E-002  -1.6227783417742107E-002  -1.1296549447421613E-002  -7.2455676849757528E-003  -4.0845458668995142E-003  -1.8209889340611201E-003  -4.6015913406190906E-004  -1.1299579484112820E-032  -0.0000000000000000       -4.7907754982187830E-004  -1.8958627720245781E-003  -4.2524967535156107E-003  -7.5435009061996586E-003  -1.1761061720679956E-002  -1.6895072303225119E-002  -2.2933207956558632E-002  -2.9860976986005445E-002  -3.7661699967657072E-002  -4.6316560205636341E-002  -5.5804688693118498E-002  -6.6103221452714050E-002  -7.7187347161549250E-002  -8.9030362891822812E-002 -0.10160373759476703      -0.11487718074955904      -0.12881871532926076      -0.14339475483424960      -0.15857018420305907      -0.17430844440527479      -0.19057162051382326      -0.20732053304363052      -0.22451483233700828      -0.24211309576874288      -0.26007292753459971      -0.27835106078702448      -0.29690346186677002      -0.31568543638384755      -0.33465173688928895      -0.35375667187984167      -0.37295421587227212      -0.39219812028226747      -0.41144202484172804      -0.43063956928304137      -0.44974450502654795      -0.46871080659561176      -0.48749278249712780      -0.50604518529506215      -0.52432332061646059      -0.54228315482325862      -0.55988142109328964      -0.57707572365396542      -0.59382463991699019      -0.61008782026940611      -0.62582608527877559      -0.64100152008034450      -0.65557756571716441      -0.66951910721290098      -0.68279255816886608      -0.69536594167369836      -0.70720896734217642      -0.71829310428311099      -0.72859164983753211      -0.73807979390257072      -0.74673467870621169      -0.75453545386974608      -0.76146332663996663      -0.76750160716327720      -0.77263574868985563      -0.77685338262324266      -0.78014434831110124      -0.78250071752880568      -0.78391681357509935      -0.78438922495098851      -0.78391681357515863      -0.78250071752865635      -0.78014434831120338      -0.77685338262310299      -0.77263574868997342      -0.76750160716318938      -0.76146332664004390      -0.75453545386974674      -0.74673467870617549      -0.73807979390254541      -0.72859164983756808      -0.71829310428329540      -0.70720896734204641      -0.69536594167383481      -0.68279255816871565      -0.66951910721292562      -0.65557756571699077      -0.64100152008063305      -0.62582608527864414      -0.61008782026946040      -0.59382463991684720      -0.57707572365391369      -0.55988142109327621      -0.54228315482319400      -0.52432332061669018      -0.50604518529479936      -0.48749278249720146      -0.46871080659552988      -0.44974450502653418      -0.43063956928315711      -0.41144202484158982      -0.39219812028241258      -0.37295421587223188      -0.35375667187982029      -0.33465173688937100      -0.31568543638377533      -0.29690346186678285      -0.27835106078702743      -0.26007292753457067      -0.24211309576869566      -0.22451483233707656      -0.20732053304361883      -0.19057162051378901      -0.17430844440533513      -0.15857018420305100      -0.14339475483420389      -0.12881871532925065      -0.11487718074956094      -0.10160373759480334       -8.9030362891781234E-002  -7.7187347161601583E-002  -6.6103221452673347E-002  -5.5804688693134520E-002  -4.6316560205636313E-002  -3.7661699967654678E-002  -2.9860976985998190E-002  -2.2933207956566937E-002  -1.6895072303207019E-002  -1.1761061720697725E-002  -7.5435009061969593E-003  -4.2524967535210638E-003  -1.8958627720189725E-003  -4.7907754979709051E-004  -1.1764235403590134E-032  -0.0000000000000000       -4.9684218885346536E-004  -1.9661700293725900E-003  -4.4102040636144306E-003  -7.8232625551981957E-003  -1.2197242244555980E-002  -1.7521661425216960E-002  -2.3783738327505514E-002  -3.0968443808519711E-002  -3.9058479851556485E-002  -4.8034331895106683E-002  -5.7874356944978909E-002  -6.8554843042300542E-002  -8.0050058655164388E-002  -9.2332310487160424E-002 -0.10537200931673475      -0.11913774119168387      -0.13359634310290119      -0.14871298287498180      -0.16445124307719147      -0.18077320875543687      -0.19763955877041597      -0.21500966052429624      -0.23284166784715210      -0.25109262180609193      -0.26971855419689977      -0.28867459346596930      -0.30791507280854663      -0.32739364018438077      -0.34706336998186221      -0.36687687606696368      -0.38678642593829587      -0.40674405572043054      -0.42670168571089750      -0.44661123620956478      -0.46642474334536982      -0.48609447462666477      -0.50557304393053171      -0.52481352566338024      -0.54376956780460439      -0.56239550357583812      -0.58064646145437937      -0.59847847327310555      -0.61584858014362653      -0.63271493594700401      -0.64903690814657322      -0.66477517567320132      -0.67989182365424050      -0.69435043475398983      -0.70811617690450634      -0.72115588722236423      -0.73343815189639849      -0.74493338187120728      -0.75561388412525954      -0.76545392838958126      -0.77442980913120607      -0.78251990266427374      -0.78970471924128782      -0.79596695000705653      -0.80129150869770971      -0.80566556798129030      -0.80907859036624608      -0.81152235357959079      -0.81299097038248891      -0.81348090274663343      -0.81299097038239521      -0.81152235357976998      -0.80907859036616492      -0.80566556798149813      -0.80129150869754751      -0.79596695000707607      -0.78970471924135732      -0.78251990266407923      -0.77442980913122461      -0.76545392838972903      -0.75561388412510411      -0.74493338187113445      -0.73343815189643013      -0.72115588722227419      -0.70811617690466222      -0.69435043475389135      -0.67989182365450884      -0.66477517567292055      -0.64903690814669601      -0.63271493594699280      -0.61584858014366328      -0.59847847327326098      -0.58064646145434851      -0.56239550357591128      -0.54376956780441055      -0.52481352566363015      -0.50557304393053015      -0.48609447462665245      -0.46642474334544570      -0.44661123620942150      -0.42670168571099654      -0.40674405572031724      -0.38678642593835311      -0.36687687606695207      -0.34706336998184356      -0.32739364018446138      -0.30791507280851760      -0.28867459346598418      -0.26971855419695667      -0.25109262180610348      -0.23284166784708607      -0.21500966052432660      -0.19763955877043868      -0.18077320875536895      -0.16445124307722239      -0.14871298287497495      -0.13359634310295115      -0.11913774119167070      -0.10537200931672552       -9.2332310487176092E-002  -8.0050058655123754E-002  -6.8554843042352279E-002  -5.7874356944948746E-002  -4.8034331895099418E-002  -3.9058479851566026E-002  -3.0968443808533072E-002  -2.3783738327491512E-002  -1.7521661425227993E-002  -1.2197242244544340E-002  -7.8232625551994412E-003  -4.4102040636135719E-003  -1.9661700293847045E-003  -4.9684218881825557E-004  -1.2200550249554875E-032  -0.0000000000000000       -5.1341021223840692E-004  -2.0317412464741342E-003  -4.5572877445973371E-003  -8.0841785048598753E-003  -1.2604040034493029E-002  -1.8106041062362362E-002  -2.4576973536001124E-002  -3.2001307069430135E-002  -4.0361166724662043E-002  -4.9636387086747974E-002  -5.9804603314688086E-002  -7.0841312593209693E-002  -8.2719925172322503E-002  -9.5411824104156537E-002 -0.10888643327888624      -0.12311129099409680      -0.13805212815302084      -0.15367295081889687      -0.16993612692751695      -0.18680247694247612      -0.20423136824198479      -0.22218081300459058      -0.24060756935974117      -0.25946724556095224      -0.27871440692801153      -0.29830268530120085      -0.31818489074776984      -0.33831312524298451      -0.35863889806259946      -0.37911324259849921      -0.39968683432539748      -0.42031010962502174      -0.44093338519060032      -0.46150697771758487      -0.48198132359406354      -0.50230709830414411      -0.52243533525601482      -0.54231754374284102      -0.56190582576628723      -0.58115299142188581      -0.60001267258677193      -0.61843943462278339      -0.63638888583288222      -0.65381778440541383      -0.67068414258532172      -0.68694732782807277      -0.70256816068656092      -0.71750900919664673      -0.73173387953855595      -0.74520850274476036      -0.75790041726159274      -0.76977904714832268      -0.78081577573973238      -0.79098401458435597      -0.80025926749938470      -0.80861918958367363      -0.81604364104930460      -0.82251473573887801      -0.82801688421490394      -0.83253683131869771      -0.83606368809816711      -0.83858895804675471      -0.84010655756485031      -0.84061283062362113      -0.84010655756501040      -0.83858895804658395      -0.83606368809829446      -0.83253683131843903      -0.82801688421501873      -0.82251473573889045      -0.81604364104918037      -0.80861918958392243      -0.80025926749938225      -0.79098401458421952      -0.78081577573989625      -0.76977904714835066      -0.75790041726157653      -0.74520850274479544      -0.73173387953844138      -0.71750900919684346      -0.70256816068622829      -0.68694732782836421      -0.67068414258514486      -0.65381778440538374      -0.63638888583292075      -0.61843943462259621      -0.60001267258677959      -0.58115299142194876      -0.56190582576626591      -0.54231754374276986      -0.52243533525592967      -0.50230709830425069      -0.48198132359397694      -0.46150697771767052      -0.44093338519061021      -0.42031010962506465      -0.39968683432535890      -0.37911324259855222      -0.35863889806252269      -0.33831312524293172      -0.31818489074778600      -0.29830268530123838      -0.27871440692789490      -0.25946724556099621      -0.24060756935978694      -0.22218081300453474      -0.20423136824200794      -0.18680247694249916      -0.16993612692749566      -0.15367295081893928      -0.13805212815295004      -0.12311129099411822      -0.10888643327889019       -9.5411824104128254E-002  -8.2719925172378819E-002  -7.0841312593139971E-002  -5.9804603314740912E-002  -4.9636387086723743E-002  -4.0361166724663236E-002  -3.2001307069426402E-002  -2.4576973536014356E-002  -1.8106041062344994E-002  -1.2604040034501662E-002  -8.0841785048668489E-003  -4.5572877445919716E-003  -2.0317412464741216E-003  -5.1341021221513908E-004  -1.2607472901326447E-032  -0.0000000000000000       -5.2874166978926127E-004  -2.0924183846697227E-003  -4.6933933538313641E-003  -8.3256200499735120E-003  -1.2980474916082714E-002  -1.8646803206470011E-002  -2.5311002403416372E-002  -3.2957078289839098E-002  -4.1566622068213883E-002  -5.1118866049851018E-002  -6.1590777426183088E-002  -7.2957121555537879E-002  -8.5190514527820116E-002  -9.8261484685776820E-002 -0.11213854269297915      -0.12678825730167170      -0.14217533588535661      -0.15826270946171297      -0.17501162199141776      -0.19238172374536172      -0.21033116850790587      -0.22881671438711235      -0.24779382798747726      -0.26721679169298795      -0.28703881380393875      -0.30721214126273061      -0.32768817469128864      -0.34841758547418727      -0.36935043459216121      -0.39043629293040233      -0.41162436276552244      -0.43286360014156455      -0.45410283783943212      -0.47529090864122575      -0.49637676859889351      -0.51730962000049596      -0.53803903374749151      -0.55851507084377916      -0.57868840269959476      -0.59851042997217074      -0.61793339964252425      -0.63691052005868554      -0.65539607365929542      -0.67334552711160722      -0.69071563859676666      -0.70746456198230256      -0.72355194763254205      -0.73893903961646235      -0.75358876907069539      -0.76746584350555191      -0.78053683182470346      -0.79277024486453807      -0.80413661125460623      -0.81460854841622232      -0.82416082853017913      -0.83277043931163386      -0.84041663944943457      -0.84708100857373436      -0.85274749163289409      -0.85740243756888934      -0.86103463220822718      -0.86363532527238063      -0.86519825146455098      -0.86571964555637937      -0.86519825146450802      -0.86363532527257547      -0.86103463220798515      -0.85740243756914691      -0.85274749163284735      -0.84708100857375923      -0.84041663944947986      -0.83277043931143613      -0.82416082853020145      -0.81460854841627328      -0.80413661125457103      -0.79277024486442160      -0.78053683182481626      -0.76746584350553104      -0.75358876907075334      -0.73893903961627305      -0.72355194763282116      -0.70746456198201491      -0.69071563859700713      -0.67334552711162443      -0.65539607365926789      -0.63691052005885007      -0.61793339964255556      -0.59851042997201187      -0.57868840269981225      -0.55851507084359464      -0.53803903374761997      -0.51730962000043401      -0.49637676859893576      -0.47529090864122220      -0.45410283783935201      -0.43286360014158154      -0.41162436276547210      -0.39043629293042748      -0.36935043459220496      -0.34841758547423296      -0.32768817469133776      -0.30721214126256946      -0.28703881380410939      -0.26721679169295687      -0.24779382798740598      -0.22881671438718368      -0.21033116850785680      -0.19238172374538642      -0.17501162199140682      -0.15826270946168300      -0.14217533588539283      -0.12678825730166096      -0.11213854269297863       -9.8261484685806741E-002  -8.5190514527765104E-002  -7.2957121555596055E-002  -6.1590777426162702E-002  -5.1118866049866360E-002  -4.1566622068209304E-002  -3.2957078289832138E-002  -2.5311002403418728E-002  -1.8646803206476301E-002  -1.2980474916072290E-002  -8.3256200499848242E-003  -4.6933933538174898E-003  -2.0924183846828641E-003  -5.2874166975815291E-004  -1.2984023046594522E-032  -0.0000000000000000       -5.4279959513541583E-004  -2.1480552052545576E-003  -4.8181929095817899E-003  -8.5470054185210840E-003  -1.3325639882162434E-002  -1.9142644950902649E-002  -2.5984056408715261E-002  -3.3833454737825279E-002  -4.2671941628351771E-002  -5.2478197148868248E-002  -6.3228576010974272E-002  -7.4897172539555343E-002  -8.7455874635369288E-002 -0.10087442693229196      -0.11512050272947660      -0.13015978177279913      -0.14595603293177351      -0.16247120148022984      -0.17966550077367899      -0.19749750809652111      -0.21592426445168109      -0.23490137805204714      -0.25438313126217815      -0.27432259073579768      -0.29467172048113655      -0.31538149758177875      -0.33640203029945454      -0.35768267826289873      -0.37917217446729623      -0.40081874877935003      -0.42257025265501102      -0.44437428477087215      -0.46617831726132891      -0.48792982226408593      -0.50957639846254654      -0.53106589732656284      -0.55234654874072731      -0.57336708572414263      -0.59407686793702508      -0.61442600367610600      -0.63436547006932886      -0.65384723117546961      -0.67282435370719662      -0.69125112009685641      -0.70908313863432026      -0.72627745041016312      -0.74279263280802421      -0.75858889929403039      -0.77362819526754700      -0.78787428973643969      -0.80129286260126409      -0.81385158733637875      -0.82552020886527822      -0.83627061644985212      -0.84607691140918040      -0.85491546951460706      -0.86276499790000860      -0.86960658635959898      -0.87542375290294494      -0.88020248346390528      -0.88393126565845770      -0.88660111652256246      -0.88820560414911642      -0.88874086318711720      -0.88820560414910688      -0.88660111652238027      -0.88393126565869540      -0.88020248346370300      -0.87542375290301622      -0.86960658635952637      -0.86276499789996408      -0.85491546951486108      -0.84607691140909047      -0.83627061644979539      -0.82552020886522648      -0.81385158733651308      -0.80129286260114330      -0.78787428973644924      -0.77362819526747062      -0.75858889929420381      -0.74279263280780317      -0.72627745041042258      -0.70908313863410244      -0.69125112009681156      -0.67282435370724492      -0.65384723117533905      -0.63436547006935973      -0.61442600367612465      -0.59407686793682057      -0.57336708572443251      -0.55234654874062850      -0.53106589732655862      -0.50957639846245906      -0.48792982226412362      -0.46617831726130954      -0.44437428477095414      -0.42257025265504777      -0.40081874877926083      -0.37917217446730600      -0.35768267826288502      -0.33640203029930382      -0.31538149758207878      -0.29467172048089396      -0.27432259073586179      -0.25438313126225631      -0.23490137805199388      -0.21592426445168733      -0.19749750809649660      -0.17966550077372762      -0.16247120148020269      -0.14595603293180009      -0.13015978177281673      -0.11512050272945074      -0.10087442693226907       -8.7455874635423828E-002  -7.4897172539520093E-002  -6.3228576010948417E-002  -5.2478197148891029E-002  -4.2671941628337304E-002  -3.3833454737857913E-002  -2.5984056408688016E-002  -1.9142644950908238E-002  -1.3325639882174349E-002  -8.5470054185021252E-003  -4.8181929096062590E-003  -2.1480552052400388E-003  -5.4279959511657359E-004  -1.3329293543077249E-032  -0.0000000000000000       -5.5555009411822887E-004  -2.1985176199789212E-003  -4.9313856791729505E-003  -8.7478011701571899E-003  -1.3638703275341314E-002  -1.9592371625431388E-002  -2.6594513945848799E-002  -3.4628324972466290E-002  -4.3674462409767217E-002  -5.3711105444576475E-002  -6.4714053272209637E-002  -7.6656791593349941E-002  -8.9510547844381338E-002 -0.10324435583906488      -0.11782512939005597      -0.13321774191977079      -0.14938511107690094      -0.16628828807140569      -0.18388655150309746      -0.20213750546193127      -0.22099718166328169      -0.24042014536867320      -0.26035960484237392      -0.28076752407496169      -0.30159473850513396      -0.32279107346267871      -0.34430546503890752      -0.36608608310781388      -0.38808045618551579      -0.41023559783944336      -0.43249813433693479      -0.45481443322582255      -0.47713073253989224      -0.49939327031628672      -0.52154841411122410      -0.54354279020558705      -0.56532341218744042      -0.58683780859896295      -0.60803414934550060      -0.62886137055896107      -0.64926929761472152      -0.66920876600578538      -0.68863173978509040      -0.70749142728803593      -0.72574239385750139      -0.74334067129963322      -0.76024386380707709      -0.77641125009459122      -0.79180388149889458      -0.80638467581130902      -0.82011850660982166      -0.83297228788268607      -0.84491505373676634      -0.85591803299349789      -0.86595471850569039      -0.87500093101180920      -0.88303487738732012      -0.89003720314694634      -0.89599103907034916      -0.90088204184092424      -0.90469842860227478      -0.90743100534163279      -0.90907318904073353      -0.90962102353441054      -0.90907318904089296      -0.90743100534170751      -0.90469842860220684      -0.90088204184102683      -0.89599103907019306      -0.89003720314708068      -0.88303487738741815      -0.87500093101149989      -0.86595471850588734      -0.85591803299358138      -0.84491505373679976      -0.83297228788268940      -0.82011850660984909      -0.80638467581125983      -0.79180388149910685      -0.77641125009434775      -0.76024386380736586      -0.74334067129933135      -0.72574239385769379      -0.70749142728809000      -0.68863173978495373      -0.66920876600589319      -0.64926929761465113      -0.62886137055901692      -0.60803414934566979      -0.58683780859872592      -0.56532341218751381      -0.54354279020557450      -0.52154841411134667      -0.49939327031622238      -0.47713073253994487      -0.45481443322568338      -0.43249813433699869      -0.41023559783947949      -0.38808045618553311      -0.36608608310775553      -0.34430546503911774      -0.32279107346234442      -0.30159473850542173      -0.28076752407480476      -0.26035960484239329      -0.24042014536868375      -0.22099718166332408      -0.20213750546194059      -0.18388655150303201      -0.16628828807146148      -0.14938511107687319      -0.13321774191971913      -0.11782512939009851      -0.10324435583909337       -8.9510547844322483E-002  -7.6656791593402843E-002  -6.4714053272205696E-002  -5.3711105444551419E-002  -4.3674462409799913E-002  -3.4628324972424011E-002  -2.6594513945877064E-002  -1.9592371625424727E-002  -1.3638703275317602E-002  -8.7478011701929408E-003  -4.9313856791416803E-003  -2.1985176200010849E-003  -5.5555009408383331E-004  -1.3642452603906477E-032  -0.0000000000000000       -5.6696242562716964E-004  -2.2436840131058460E-003  -5.0326989012409677E-003  -8.9275234796644606E-003  -1.3918910788244502E-002  -1.9994899672151251E-002  -2.7140904227304974E-002  -3.5339773927486301E-002  -4.4571769088012608E-002  -5.4814620581395371E-002  -6.6043630388394309E-002  -7.8231739460608046E-002  -9.1349584086209384E-002 -0.10536556185911861      -0.12024590681463422      -0.13595477067380479      -0.15245430920180775      -0.16970477337529180      -0.18766460514114519      -0.20629053753218080      -0.22553769889890193      -0.24535972101013748      -0.26570885075528866      -0.28653606518556857      -0.30779118961478907      -0.32942301849065431      -0.35137943875692124      -0.37360755539400120      -0.39605381884879309      -0.41866415403972573      -0.44138409062683270      -0.46415889423616497      -0.48693369831881095      -0.50965363632861727      -0.53226397390043345      -0.55471024070995933      -0.57693836169584622      -0.59889478733327306      -0.62052662263727165      -0.64178175459219167      -0.66260897769519933      -0.68295811731665046      -0.70278015057310694      -0.72202732442797046      -0.74065327073387188      -0.75861311793561548      -0.77586359917151237      -0.79236315650455047      -0.80807204104266972      -0.82295240869207287      -0.83696841133260935      -0.85008628317494750      -0.86227442210568039      -0.87350346582263516      -0.88374636256686001      -0.89297843629533324      -0.90117744612818851      -0.90832363992591980      -0.91439980187718872      -0.91939129397179398      -0.92328609126444572      -0.92607481084455567      -0.92775073444106149      -0.92830982460579692      -0.92775073444099343      -0.92607481084452981      -0.92328609126436323      -0.91939129397178876      -0.91439980187735403      -0.90832363992576626      -0.90117744612798933      -0.89297843629563245      -0.88374636256658423      -0.87350346582260407      -0.86227442210568139      -0.85008628317478663      -0.83696841133264877      -0.82295240869221997      -0.80807204104231056      -0.79236315650488787      -0.77586359917113934      -0.75861311793594965      -0.74065327073372966      -0.72202732442796191      -0.70278015057327403      -0.68295811731659728      -0.66260897769524718      -0.64178175459220299      -0.62052662263711400      -0.59889478733341373      -0.57693836169581247      -0.55471024070992292      -0.53226397390038516      -0.50965363632862770      -0.48693369831892463      -0.46415889423621237      -0.44138409062671691      -0.41866415403974760      -0.39605381884875107      -0.37360755539413959      -0.35137943875671984      -0.32942301849091138      -0.30779118961449253      -0.28653606518578184      -0.26570885075518874      -0.24535972101012002      -0.22553769889889577      -0.20629053753215543      -0.18766460514117983      -0.16970477337526821      -0.15245430920181929      -0.13595477067384318      -0.12024590681461612      -0.10536556185911600       -9.1349584086212618E-002  -7.8231739460588645E-002  -6.6043630388412128E-002  -5.4814620581406140E-002  -4.4571769087963488E-002  -3.5339773927543429E-002  -2.7140904227286152E-002  -1.9994899672153114E-002  -1.3918910788262347E-002  -8.9275234796418520E-003  -5.0326989012618086E-003  -2.2436840130953400E-003  -5.6696242560589380E-004  -1.3922745801475171E-032  -0.0000000000000000       -5.7700907533578662E-004  -2.2834455330321751E-003  -5.1218884420016651E-003  -9.0857392998782548E-003  -1.4165587279350781E-002  -2.0349259253043987E-002  -2.7621910825029915E-002  -3.5966087522799652E-002  -4.5361699825940065E-002  -5.5786083940777137E-002  -6.7214104132503588E-002  -7.9618221791531801E-002  -9.2968552797129136E-002 -0.10723293465760028      -0.12237700297518034      -0.13836427413334579      -0.15515623318314203      -0.17271242662850039      -0.19099055988091135      -0.20994659914975630      -0.22953487752337648      -0.24970820498171473      -0.27041798208268020      -0.29161431704004981      -0.31324614591596767      -0.33526135563977638      -0.35760690954959379      -0.38022897516337928      -0.40307305386500697      -0.42608411219531039      -0.44920671443261923      -0.47238515614115856      -0.49556359836787250      -0.51868620216254213      -0.54169726309905963      -0.56454134547129553      -0.58716341584263076      -0.60950897562561390      -0.63152419237425184      -0.65315602947010309      -0.67435237389302916      -0.69506216176423707      -0.71523550136456970      -0.73482379332893422      -0.75377984772304163      -0.77205799773183781      -0.78961420967098961      -0.80640618907242689      -0.82239348256879896      -0.83753757535722784      -0.85180198397671281      -0.86515234420542153      -0.87755649384580425      -0.88898455020390088      -0.89940898208221221      -0.90880467610348181      -0.91714899720987175      -0.92442184319571963      -0.93060569313189001      -0.93568564957802902      -0.93964947447018410      -0.94248761860472152      -0.94419324464114618      -0.94476224357644134      -0.94419324464115684      -0.94248761860478014      -0.93964947447035541      -0.93568564957792622      -0.93060569313182651      -0.92442184319578335      -0.91714899721016319      -0.90880467610331606      -0.89940898208238362      -0.88898455020385736      -0.87755649384582868      -0.86515234420564380      -0.85180198397655105      -0.83753757535708750      -0.82239348256919842      -0.80640618907204531      -0.78961420967138585      -0.77205799773147721      -0.75377984772321893      -0.73482379332879910      -0.71523550136457348      -0.69506216176415958      -0.67435237389297020      -0.65315602947014706      -0.63152419237433655      -0.60950897562555639      -0.58716341584258425      -0.56454134547146839      -0.54169726309902488      -0.51868620216251959      -0.49556359836767272      -0.47238515614117582      -0.44920671443270377      -0.42608411219526038      -0.40307305386509812      -0.38022897516312837      -0.35760690954979552      -0.33526135563962267      -0.31324614591619837      -0.29161431703990109      -0.27041798208273571      -0.24970820498183013      -0.22953487752329971      -0.20994659914981006      -0.19099055988092409      -0.17271242662847311      -0.15515623318311841      -0.13836427413339256      -0.12237700297513021      -0.10723293465758831       -9.2968552797183676E-002  -7.9618221791475097E-002  -6.7214104132540337E-002  -5.5786083940753496E-002  -4.5361699825985861E-002  -3.5966087522751579E-002  -2.7621910825033909E-002  -2.0349259253052837E-002  -1.4165587279330637E-002  -9.0857392999084390E-003  -5.1218884419789723E-003  -2.2834455330513989E-003  -5.7700907529941565E-004  -1.4169497884919610E-032  -0.0000000000000000       -5.8566582135523174E-004  -2.3177063540238399E-003  -5.1987393815364890E-003  -9.2220674043055652E-003  -1.4378138397049062E-002  -2.0654596584843189E-002  -2.8036374839768081E-002  -3.6505756791196275E-002  -4.6042351479850856E-002  -5.6623155044054720E-002  -6.8222654587403758E-002  -8.0812898281517914E-002  -9.4363553591147231E-002 -0.10884197542014550      -0.12421328372619111      -0.14044044744701970      -0.15748437370639273      -0.17530400199172952      -0.19385640307150465      -0.21309688241425012      -0.23297908786049470      -0.25345512128940861      -0.27447565400683455      -0.29599004558321296      -0.31794646584942349      -0.34029201975929535      -0.36297287481759111      -0.38593439076758868      -0.40912125122206122      -0.43247759692612975      -0.45594716032562743      -0.47947340112070608      -0.50299964247563200      -0.52646920755789783      -0.54982555607767047      -0.57301242049678713      -0.59597394158377903      -0.61865480298151043      -0.64100036446997732      -0.66295679359925741      -0.68447119537484258      -0.70549173968878887      -0.72596778618059299      -0.74585000623385200      -0.76509050181603977      -0.78364292086462473      -0.80146256895822510      -0.81850651698283616      -0.83473370455955864      -0.85010503895429435      -0.86458348926281503      -0.87813417561642648      -0.89072445321263505      -0.90232399095897720      -0.91290484454311271      -0.92244152375355226      -0.93091105388676576      -0.93829303109574580      -0.94456967154566440      -0.94972585425430234      -0.95374915752281764      -0.95662988885725020      -0.95836110832186927      -0.95893864525593764      -0.95836110832196075      -0.95662988885715694      -0.95374915752260669      -0.94972585425445910      -0.94456967154566884      -0.93829303109574502      -0.93091105388646733      -0.92244152375359956      -0.91290484454308174      -0.90232399095910143      -0.89072445321252602      -0.87813417561630802      -0.86458348926305617      -0.85010503895440082      -0.83473370455917761      -0.81850651698326560      -0.80146256895770895      -0.78364292086515919      -0.76509050181564242      -0.74585000623418574      -0.72596778618034097      -0.70549173968897805      -0.68447119537493606      -0.66295679359906312      -0.64100036446998232      -0.61865480298148212      -0.59597394158388917      -0.57301242049658963      -0.54982555607769146      -0.52646920755807924      -0.50299964247567475      -0.47947340112073944      -0.45594716032562849      -0.43247759692618087      -0.40912125122195242      -0.38593439076780645      -0.36297287481750790      -0.34029201975929607      -0.31794646584935898      -0.29599004558322595      -0.27447565400682994      -0.25345512128924252      -0.23297908786059879      -0.21309688241417532      -0.19385640307146865      -0.17530400199181870      -0.15748437370638307      -0.14044044744691900      -0.12421328372631468      -0.10884197542011805       -9.4363553591114910E-002  -8.0812898281592410E-002  -6.8222654587331705E-002  -5.6623155044081122E-002  -4.6042351479849919E-002  -3.6505756791194326E-002  -2.8036374839796062E-002  -2.0654596584803873E-002  -1.4378138397076978E-002  -9.2220674042816173E-003  -5.1987393815538883E-003  -2.3177063540167301E-003  -5.8566582133493244E-004  -1.4382114406857842E-032  -0.0000000000000000       -5.9291179241398914E-004  -2.3463839061079821E-003  -5.2630665311131208E-003  -9.3361793035292122E-003  -1.4556052010483567E-002  -2.0910175994034452E-002  -2.8383297691148376E-002  -3.6957481512377516E-002  -4.6612084182512267E-002  -5.7323817189092401E-002  -6.9066851937094109E-002  -8.1812890717594677E-002  -9.5531225653699994E-002 -0.11018880769093070      -0.12575032517108556      -0.14217828879743707      -0.15943312194539772      -0.17747325600507843      -0.19625523052217975      -0.21573379789785668      -0.23586203239323783      -0.25659144317602051      -0.27787209113944755      -0.29965270920844073      -0.32188082584540934      -0.34450289145915680      -0.36746440740923209      -0.39071005729663533      -0.41418384022700133      -0.43782920571895301      -0.46158918994096915      -0.48540655293955248      -0.50922391653645682      -0.53298390255700878      -0.55662927105744764      -0.58010305822340169      -0.60334871359725628      -0.62631023631516203      -0.64893231001723806      -0.67116043610750487      -0.69294106504949571      -0.71422172536670858      -0.73495115005455636      -0.75507940008579455      -0.77455798471682646      -0.79333997830817815      -0.81138013336853487      -0.82863498956602655      -0.84506297842017020      -0.86062452345147322      -0.87528213551790979      -0.88900050313472845      -0.90174657753903520      -0.91348965231029222      -0.92420143734182991      -0.93385612699548237      -0.94243046227032568      -0.94990378683461629      -0.95625809678809737      -0.96147808403692081      -0.96555117316965178      -0.96846755175502941      -0.97022019397931847      -0.97080487757225975      -0.97022019397926307      -0.96846755175514465      -0.96555117316979355      -0.96147808403686708      -0.95625809678799456      -0.94990378683470200      -0.94243046227057636      -0.93385612699539777      -0.92420143734186300      -0.91348965231005108      -0.90174657753928056      -0.88900050313463508      -0.87528213551777023      -0.86062452345132678      -0.84506297842055156      -0.82863498956555748      -0.81138013336914583      -0.79333997830754721      -0.77455798471736081      -0.75507940008539765      -0.73495115005491218      -0.71422172536655126      -0.69294106504937159      -0.67116043610778409      -0.64893231001717788      -0.62631023631524763      -0.60334871359709497      -0.58010305822356434      -0.55662927105746873      -0.53298390255668071      -0.50922391653658727      -0.48540655293947632      -0.46158918994089093      -0.43782920571894024      -0.41418384022705501      -0.39071005729655128      -0.36746440740924335      -0.34450289145913549      -0.32188082584546673      -0.29965270920843062      -0.27787209113949374      -0.25659144317613025      -0.23586203239317435      -0.21573379789793287      -0.19625523052219657      -0.17747325600498931      -0.15943312194544140      -0.14217828879752761      -0.12575032517095694      -0.11018880769099754       -9.5531225653673599E-002  -8.1812890717563966E-002  -6.9066851937143722E-002  -5.7323817189082929E-002  -4.6612084182479495E-002  -3.6957481512426019E-002  -2.8383297691084684E-002  -2.0910175994086386E-002  -1.4556052010466468E-002  -9.3361793035427500E-003  -5.2630665310983869E-003  -2.3463839061205363E-003  -5.9291179238511694E-004  -1.4560083155465514E-032  -0.0000000000000000       -5.9872951770306964E-004  -2.3694090736476577E-003  -5.3147148780873493E-003  -9.4278000360051191E-003  -1.4698899441883318E-002  -2.1115381687854502E-002  -2.8661843521986152E-002  -3.7320173343568228E-002  -4.7069525291629818E-002  -5.7886382307443154E-002  -6.9744662319468770E-002  -8.2615789909623039E-002  -9.6468755838107281E-002 -0.11127018670930544      -0.12698442431848980      -0.14357361144999015      -0.16099778307487689      -0.17921496262781206      -0.19818126313335158      -0.21785099293083021      -0.23817676575038826      -0.25910961486840528      -0.28059911107291269      -0.30259348415039794      -0.32503974760543630      -0.34788382630696013      -0.37107068676151866      -0.39454446969166362      -0.41824862460623391      -0.44212604603439992      -0.46611921109687560      -0.49017031808459838      -0.51422142570581342      -0.53821459267211680      -0.56209201728519353      -0.58579617668223971      -0.60926996541750322      -0.63245683303103328      -0.65530092028371612      -0.67774719372976788      -0.69974157829133632      -0.72123108753662069      -0.74216395132271851      -0.76248974051806950      -0.78215948848854233      -0.80112580906288722      -0.81934301069125082      -0.83676720651617009      -0.85335642010561108      -0.86907068657127218      -0.88387214885337095      -0.89772514891673072      -0.91059631365817650      -0.92245463530036020      -0.93327154609776253      -0.94302098715479832      -0.95167947120480223      -0.95922613919354016      -0.96564281053044132      -0.97091402688652684      -0.97502708943563121      -0.97797208944624159      -0.97974193215234906      -0.98033235384755080      -0.97974193215243555      -0.97797208944615122      -0.97502708943556538      -0.97091402688643891      -0.96564281053067269      -0.95922613919333222      -0.95167947120463925      -0.94302098715491667      -0.93327154609774421      -0.92245463530068006      -0.91059631365786986      -0.89772514891691269      -0.88387214885336196      -0.86907068657143205      -0.85335642010525015      -0.83676720651662573      -0.81934301069070425      -0.80112580906339204      -0.78215948848808392      -0.76248974051835272      -0.74216395132246238      -0.72123108753659337      -0.69974157829150307      -0.67774719372946113      -0.65530092028382370      -0.63245683303096900      -0.60926996541765199      -0.58579617668213468      -0.56209201728518354      -0.53821459267235938      -0.51422142570576546      -0.49017031808460859      -0.46611921109701471      -0.44212604603437355      -0.41824862460617351      -0.39454446969177237      -0.37107068676142113      -0.34788382630710357      -0.32503974760529908      -0.30259348415047260      -0.28059911107281760      -0.25910961486840578      -0.23817676575031041      -0.21785099293089985      -0.19818126313328305      -0.17921496262787404      -0.16099778307482387      -0.14357361144997000      -0.12698442431853421      -0.11127018670927918       -9.6468755838129777E-002  -8.2615789909632351E-002  -6.9744662319431411E-002  -5.7886382307458122E-002  -4.7069525291645348E-002  -3.7320173343532964E-002  -2.8661843522038693E-002  -2.1115381687826493E-002  -1.4698899441874646E-002  -9.4278000360146566E-003  -5.3147148780878922E-003  -2.3694090736404152E-003  -5.9872951768997519E-004  -1.4702975388439004E-032  -0.0000000000000000       -6.0310496886486890E-004  -2.3867263611220681E-003  -5.3535599589422944E-003  -9.4967088294166772E-003  -1.4806336498111982E-002  -2.1269719236678718E-002  -2.8871341210615090E-002  -3.7592958439771701E-002  -4.7413572696466205E-002  -5.8309495029318544E-002  -7.0254452724031094E-002  -8.3219661494340014E-002  -9.7173885440433289E-002 -0.11208350722594032      -0.12791260800268711      -0.14462305383841340      -0.16217458757809869      -0.18052492582824142      -0.19962986081864351      -0.21944336690388358      -0.23991771143975146      -0.26100356977796391      -0.28265014408992017      -0.30480528574411703      -0.32741562093473359      -0.35042667926523263      -0.37378302496911880      -0.39742839046147210      -0.42130581188932231      -0.44535776636493069      -0.46952631054062394      -0.49375322019985884      -0.51798013052432412      -0.54214867669928590      -0.56620063451810698      -0.59007806065196644      -0.61372343223606740      -0.63707978545035471      -0.66009085274956225      -0.68270119841328658      -0.70485635210096720      -0.72650294006893801      -0.74758881375842823      -0.76806317542047231      -0.78787670049656044      -0.80698165644247732      -0.82533201772060749      -0.84288357668200509      -0.85959405006134360      -0.87542318084689663      -0.89033283525739093      -0.90428709461438173      -0.91725234186905458      -0.92919734259385678      -0.94009332022220793      -0.94991402537975334      -0.95863579911824703      -0.96623762991295248      -0.97270120428033724      -0.97801095089786982      -0.98215407811614797      -0.98512060477481111      -0.98690338424952062      -0.98749812166591044      -0.98690338424952007      -0.98512060477485042      -0.98215407811619815      -0.97801095089793377      -0.97270120428015583      -0.96623762991314777      -0.95863579911832331      -0.94991402537964875      -0.94009332022216208      -0.92919734259356979      -0.91725234186937066      -0.90428709461412593      -0.89033283525759743      -0.87542318084669435      -0.85959405006159462      -0.84288357668172831      -0.82533201772096743      -0.80698165644212505      -0.78787670049697012      -0.76806317542026958      -0.74758881375854669      -0.72650294006913996      -0.70485635210083819      -0.68270119841356425      -0.66009085274938939      -0.63707978545041932      -0.61372343223595327      -0.59007806065195090      -0.56620063451812841      -0.54214867669927691      -0.51798013052413627      -0.49375322019993872      -0.46952631054047050      -0.44535776636499447      -0.42130581188941868      -0.39742839046128153      -0.37378302496925392      -0.35042667926512644      -0.32741562093485221      -0.30480528574403815      -0.28265014409000638      -0.26100356977789885      -0.23991771143995430      -0.21944336690364377      -0.19962986081881345      -0.18052492582817500      -0.16217458757816006      -0.14462305383835994      -0.12791260800273058      -0.11208350722588328       -9.7173885440456589E-002  -8.3219661494350367E-002  -7.0254452724046540E-002  -5.8309495029291072E-002  -4.7413572696472298E-002  -3.7592958439780874E-002  -2.8871341210618410E-002  -2.1269719236645428E-002  -1.4806336498132507E-002  -9.4967088294241452E-003  -5.3535599589376124E-003  -2.3867263611335818E-003  -6.0310496883037284E-004  -1.4810446865873199E-032  -0.0000000000000000       -6.0602759337351447E-004  -2.3982940267539307E-003  -5.3795081583037554E-003  -9.5427396316785824E-003  -1.4878104299448313E-002  -2.1372816763802548E-002  -2.9011285986697409E-002  -3.7775179558333760E-002  -4.7643397470698887E-002  -5.8592135947648033E-002  -7.0594994925662666E-002  -8.3623050593160109E-002  -9.7644915640695551E-002 -0.11262680977771715      -0.12853264004526227      -0.14532408766112723      -0.16296070032916718      -0.18139998969085075      -0.20059753368334321      -0.22050708355458629      -0.24108067528149935      -0.26226874511660475      -0.28402024899239242      -0.30628278548965998      -0.32900272207699671      -0.35212532431420185      -0.37559488771379607      -0.39935487193546471      -0.42334803699837542      -0.44751658117381843      -0.47180228023740817      -0.49614662773350615      -0.52049097592297233      -0.54477667707047284      -0.56894522473120301      -0.59293839469728626      -0.61669838526626619      -0.64016795648903768      -0.66329056806434927      -0.68601051555291226      -0.70827306456903116      -0.73002458264549297      -0.75121266843362833      -0.77178627794750299      -0.79169584752919397      -0.81089341325321729      -0.82933272647769241      -0.84696936525693800      -0.86376084136275255      -0.87966670263711422      -0.89464863044995235      -0.90867053200673564      -0.92169862730506280      -0.93370153050614491      -0.94465032555433459      -0.95451863583176988      -0.96328268770470693      -0.97092136779590121      -0.97741627384914842      -0.98275175906038625      -0.98691496977347204      -0.98989587644582389      -0.99168729780835130      -0.99228491816963627      -0.99168729780840048      -0.98989587644573018      -0.98691496977346727      -0.98275175906041157      -0.97741627384917806      -0.97092136779586702      -0.96328268770465986      -0.95451863583185248      -0.94465032555438688      -0.93370153050630500      -0.92169862730473850      -0.90867053200709957      -0.89464863044957721      -0.87966670263740321      -0.86376084136257747      -0.84696936525701894      -0.82933272647753409      -0.81089341325344988      -0.79169584752880673      -0.77178627794765209      -0.75121266843362589      -0.73002458264521630      -0.70827306456909345      -0.68601051555267922      -0.66329056806448972      -0.64016795648895208      -0.61669838526644716      -0.59293839469732523      -0.56894522473115916      -0.54477667707031530      -0.52049097592329019      -0.49614662773338591      -0.47180228023753368      -0.44751658117374243      -0.42334803699825585      -0.39935487193569874      -0.37559488771366700      -0.35212532431421417      -0.32900272207691905      -0.30628278548975746      -0.28402024899233363      -0.26226874511662757      -0.24108067528137564      -0.22050708355478990      -0.20059753368315988      -0.18139998969093274      -0.16296070032914681      -0.14532408766112720      -0.12853264004528736      -0.11262680977772391       -9.7644915640698673E-002  -8.3623050593103182E-002  -7.0594994925693696E-002  -5.8592135947659212E-002  -4.7643397470699289E-002  -3.7775179558354341E-002  -2.9011285986638408E-002  -2.1372816763878543E-002  -1.4878104299395702E-002  -9.5427396316955012E-003  -5.3795081582978868E-003  -2.3982940267477893E-003  -6.0602759336479651E-004  -1.4882238679565571E-032  -0.0000000000000000       -6.0749034008306677E-004  -2.4040841823178634E-003  -5.3924969341836828E-003  -9.5657815105920710E-003  -1.4914029901677572E-002  -2.1424425841261096E-002  -2.9081340645930296E-002  -3.7866397641015188E-002  -4.7758445868688000E-002  -5.8733624073470915E-002  -7.0765468441735382E-002  -8.3824985316566847E-002  -9.7880711593835809E-002 -0.11289878540811168      -0.12884302664042252      -0.14567502397294343      -0.16335422742072644      -0.18183804601932030      -0.20108195042929283      -0.22103958021140968      -0.24166285551107833      -0.26290209288715199      -0.28470612500294706      -0.30702242389182793      -0.32979722750115309      -0.35297566920968576      -0.37650191000464106      -0.40031927300364034      -0.42437037999086274      -0.44859728965038043      -0.47294163714639248      -0.49734477473230071      -0.52174791303669099      -0.54609226269063849      -0.57031917595859227      -0.59437028802305636      -0.61818765759215233      -0.64171390648253146      -0.66489235785214107      -0.68766717273491174      -0.70998348456535121      -0.73178753135353081      -0.75302678520516697      -0.77365007886304860      -0.79360772897495702      -0.81285165578556828      -0.83133549896182035      -0.84901472928266675      -0.86584675591037408      -0.88179102899842021      -0.89680913737622880      -0.91086490108926554      -0.92392445855375649      -0.93595634813989359      -0.94693158395724375      -0.95682372569045615      -0.96560894229348193      -0.97326606940162219      -0.97977666031653188      -0.98512503044867183      -0.98929829510089040      -0.99228640050825778      -0.99408214806146122      -0.99468121164501910      -0.99408214806146600      -0.99228640050843042      -0.98929829510086031      -0.98512503044857325      -0.97977666031662514      -0.97326606940146110      -0.96560894229356597      -0.95682372569038210      -0.94693158395728783      -0.93595634813984163      -0.92392445855402505      -0.91086490108893392      -0.89680913737657919      -0.88179102899818640      -0.86584675591050653      -0.84901472928271637      -0.83133549896181269      -0.81285165578543839      -0.79360772897526144      -0.77365007886290971      -0.75302678520516808      -0.73178753135375751      -0.70998348456528271      -0.68766717273515188      -0.66489235785216727      -0.64171390648257898      -0.61818765759189820      -0.59437028802318659      -0.57031917595852644      -0.54609226269094258      -0.52174791303636914      -0.49734477473237770      -0.47294163714637416      -0.44859728965036472      -0.42437037999103411      -0.40031927300334802      -0.37650191000479510      -0.35297566920972695      -0.32979722750118279      -0.30702242389171364      -0.28470612500301473      -0.26290209288712968      -0.24166285551111802      -0.22103958021131973      -0.20108195042942650      -0.18183804601921227      -0.16335422742073966      -0.14567502397298326      -0.12884302664034655      -0.11289878540816053       -9.7880711593814479E-002  -8.3824985316641953E-002  -7.0765468441654517E-002  -5.8733624073504791E-002  -4.7758445868675330E-002  -3.7866397640974048E-002  -2.9081340646020720E-002  -2.1424425841159087E-002  -1.4914029901757565E-002  -9.5657815105486543E-003  -5.3924969342128365E-003  -2.4040841823104071E-003  -6.0749034005455269E-004  -1.4918177876748715E-032  -0.0000000000000000       -6.0748967575545952E-004  -2.4040828603554970E-003  -5.3924949681473126E-003  -9.5657789201383341E-003  -1.4914026713148634E-002  -2.1424422086365594E-002  -2.9081336362243158E-002  -3.7866392870867058E-002  -4.7758440658839010E-002  -5.8733618474780189E-002  -7.0765462508038876E-002  -8.3824979105016781E-002  -9.7880705163087556E-002 -0.11289877881883964      -0.12884301995422040      -0.14567501725185253      -0.16335422072671477      -0.18183803941381843      -0.20108194397326454      -0.22103957396380114      -0.24166284952939121      -0.26290208722710323      -0.28470611971761101      -0.30702241903187577      -0.32979722311445220      -0.35297566534097286      -0.37650190669623212      -0.40031927029272679      -0.42437037791430898      -0.44859728823855433      -0.47294163642816966      -0.49734477473249389      -0.52174791377566754      -0.54609226418724977      -0.57031917822622158      -0.59437029107283013      -0.61818766143017423      -0.64171391111411358      -0.66489236327672063      -0.68766717895031459      -0.70998349156476692      -0.73178753912874173      -0.75302679374335746      -0.77365008814940650      -0.79360773899223003      -0.81285166651227658      -0.83133551037559239      -0.84901474135747401      -0.86584676861852461      -0.88179104230931749      -0.89680915125823479      -0.91086491550681514      -0.92392447347299245      -0.93595636352095146      -0.94693159976178087      -0.95682374187765318      -0.96560895882150977      -0.97326608622655553      -0.97977667739520813      -0.98512504773586218      -0.98929831255055611      -0.99228641807516849      -0.99408216569823260      -0.99468122930499359      -0.99408216569824337      -0.99228641807505746      -0.98929831255053668      -0.98512504773598364      -0.97977667739506535      -0.97326608622677835      -0.96560895882146025      -0.95682374187770258      -0.94693159976169727      -0.93595636352092770      -0.92392447347280837      -0.91086491550704718      -0.89680915125805349      -0.88179104230933136      -0.86584676861852961      -0.84901474135727506      -0.83133551037572417      -0.81285166651235441      -0.79360773899203996      -0.77365008814955416      -0.75302679374332304      -0.73178753912860106      -0.70998349156487106      -0.68766717895005658      -0.66489236327662071      -0.64171391111416587      -0.61818766143032589      -0.59437029107257344      -0.57031917822641320      -0.54609226418683299      -0.52174791377597951      -0.49734477473248484      -0.47294163642801046      -0.44859728823871697      -0.42437037791411292      -0.40031927029301773      -0.37650190669605033      -0.35297566534101871      -0.32979722311443205      -0.30702241903191851      -0.28470611971754989      -0.26290208722718822      -0.24166284952933351      -0.22103957396382407      -0.20108194397319495      -0.18183803941391216      -0.16335422072671607      -0.14567501725185508      -0.12884301995417324      -0.11289877881891132       -9.7880705163053472E-002  -8.3824979104949224E-002  -7.0765462508167426E-002  -5.8733618474679124E-002  -4.7758440658882462E-002  -3.7866392870880096E-002  -2.9081336362190714E-002  -2.1424422086422524E-002  -1.4914026713104898E-002  -9.5657789201896281E-003  -5.3924949680879478E-003  -2.4040828603959148E-003  -6.0748967571654523E-004  -1.4918177876748715E-032  -0.0000000000000000       -6.0602559361482998E-004  -2.3982900475784420E-003  -5.3795022400998076E-003  -9.5427318344487883E-003  -1.4878094701689401E-002  -2.1372805461884060E-002  -2.9011273093266475E-002  -3.7775165200925540E-002  -4.7643381790481200E-002  -5.8592119097339711E-002  -7.0594977068147088E-002  -8.3623031899150005E-002  -9.7644896288014899E-002 -0.11262678994848474      -0.12853261992444884      -0.14532406743575302      -0.16296068018559345      -0.18139996981423734      -0.20059751425557606      -0.22050706475411827      -0.24108065728111741      -0.26226872808304519      -0.28402023308580782      -0.30628277086197470      -0.32900270887188116      -0.35212531266681235      -0.37559487774871636      -0.39935486376951584      -0.42334803073564264      -0.44751657691079472      -0.47180227805811292      -0.49614662771216334      -0.52049097812379319      -0.54477668154553982      -0.56894523152319376      -0.59293840383830243      -0.61669839677817428      -0.64016797038220241      -0.66329058434110644      -0.68601053420379421      -0.70827308557719026      -0.73002460598221741      -0.75121269406374336      -0.77178630582496754      -0.79169587760039872      -0.81089344545720787      -0.82933276074381346      -0.84696940150923117      -0.86376087951660041      -0.87966674260236111      -0.89464867212913357      -0.90867057529789685      -0.92169867209819756      -0.93370157668957288      -0.94465037300904797      -0.95451868443542165      -0.96328273733115455      -0.97092141831609746      -0.97741632513005650      -0.98275181096725628      -0.98691502216954108      -0.98989592919187919      -0.99168735076547854      -0.99228497119704206      -0.99168735076545556      -0.98989592919188996      -0.98691502216962645      -0.98275181096713682      -0.97741632513023158      -0.97092141831586587      -0.96328273733115177      -0.95451868443548205      -0.94465037300899746      -0.93370157668968712      -0.92169867209828760      -0.90867057529777850      -0.89464867212913612      -0.87966674260245836      -0.86376087951657032      -0.84696940150936950      -0.82933276074374696      -0.81089344545711817      -0.79169587760049298      -0.77178630582494701      -0.75121269406362290      -0.73002460598238705      -0.70827308557708801      -0.68601053420402125      -0.66329058434112909      -0.64016797038201723      -0.61669839677822713      -0.59293840383848728      -0.56894523152303522      -0.54477668154586900      -0.52049097812355949      -0.49614662771212531      -0.47180227805842995      -0.44751657691042268      -0.42334803073601240      -0.39935486376918272      -0.37559487774894451      -0.35212531266665037      -0.32900270887188299      -0.30628277086207384      -0.28402023308579410      -0.26226872808300383      -0.24108065728114339      -0.22050706475416720      -0.20059751425556011      -0.18139996981423059      -0.16296068018552307      -0.14532406743571788      -0.12853261992462420      -0.11262678994831864       -9.7644896288039143E-002  -8.3623031899278680E-002  -7.0594977067968856E-002  -5.8592119097467386E-002  -4.7643381790424467E-002  -3.7775165200961761E-002  -2.9011273093238473E-002  -2.1372805461904374E-002  -1.4878094701681902E-002  -9.5427318344205453E-003  -5.3795022401377920E-003  -2.3982900475670275E-003  -6.0602559360419764E-004  -1.4882238679565571E-032  -0.0000000000000000       -6.0310161332258931E-004  -2.3867196843086161E-003  -5.3535500287488977E-003  -9.4966957466666620E-003  -1.4806320394961943E-002  -2.1269700275032319E-002  -2.8871319579688488E-002  -3.7592934354249430E-002  -4.7413546393097430E-002  -5.8309466764628566E-002  -7.0254422771440450E-002  -8.3219630140756395E-002  -9.7173852983560502E-002 -0.11208347397115503      -0.12791257426103114      -0.14462301992205714      -0.16217455380001800      -0.18052489249796613      -0.19962982824143999      -0.21944333537740504      -0.23991768125376539      -0.26100354121149877      -0.28265011740979762      -0.30480526120497814      -0.32741559877663634      -0.35042665971303605      -0.37378300823310556      -0.39742837673333242      -0.42130580134652496      -0.44535775916527692      -0.46952630682595881      -0.49375322009406331      -0.51798013413270627      -0.54214868411071004      -0.56620064580305951      -0.59007807586312599      -0.61372345140917040      -0.63707980860488334      -0.66009087988638759      -0.68270122951913148      -0.70485638714418442      -0.72650297900497229      -0.74758885652474272      -0.76806322194276799      -0.78787675068434559      -0.80698171019228315      -0.82533207491715610      -0.84288363719552106      -0.85959411375234684      -0.87542324756326551      -0.89033290483729433      -0.90428716688564581      -0.91725241665148105      -0.92919741969679204      -0.94009339944896297      -0.94991410652606612      -0.95863588197323202      -0.96623771426000249      -0.97270128989844695      -0.97801103756150765      -0.98215416559646729      -0.98512069284082859      -0.98690347266695644      -0.98749821020113593      -0.98690347266712042      -0.98512069284078663      -0.98215416559643121      -0.97801103756159424      -0.97270128989827698      -0.96623771426022165      -0.95863588197318450      -0.94991410652596109      -0.94009339944906434      -0.92919741969667613      -0.91725241665151691      -0.90428716688557575      -0.89033290483746852      -0.87542324756315237      -0.85959411375232686      -0.84288363719554582      -0.82533207491712268      -0.80698171019228815      -0.78787675068437379      -0.76806322194267351      -0.74758885652499107      -0.72650297900476390      -0.70485638714419774      -0.68270122951913426      -0.66009087988631432      -0.63707980860509439      -0.61372345140910278      -0.59007807586301042      -0.56620064580319585      -0.54214868411051631      -0.51798013413288702      -0.49375322009408562      -0.46952630682564100      -0.44535775916575071      -0.42130580134598050      -0.39742837673376402      -0.37378300823272737      -0.35042665971333131      -0.32741559877662502      -0.30480526120479601      -0.28265011740989693      -0.26100354121144648      -0.23991768125379240      -0.21944333537733182      -0.19962982824153222      -0.18052489249786849      -0.16217455380012882      -0.14462301992208726      -0.12791257426085073      -0.11208347397130705       -9.7173852983550940E-002  -8.3219630140636630E-002  -7.0254422771552277E-002  -5.8309466764587072E-002  -4.7413546393095904E-002  -3.7592934354225754E-002  -2.8871319579752225E-002  -2.1269700274961070E-002  -1.4806320395009721E-002  -9.4966957466536463E-003  -5.3535500287610373E-003  -2.3867196842920764E-003  -6.0310161330297848E-004  -1.4810446865873199E-032  -0.0000000000000000       -5.9872477218803435E-004  -2.3693996311554672E-003  -5.3147008351749426E-003  -9.4277815355401553E-003  -1.4698876671544908E-002  -2.1115354876975901E-002  -2.8661812939348323E-002  -3.7320139292771129E-002  -4.7069488108529588E-002  -5.7886342355346697E-002  -6.9744619984707046E-002  -8.2615745598644041E-002  -9.6468709971391384E-002 -0.11127013971892152      -0.12698437664261636      -0.14357356353047884      -0.16099773535222048      -0.17921491553917318      -0.19818121710834613      -0.21785094838938232      -0.23817672309973373      -0.25910957450112898      -0.28059907336521972      -0.30259344945960376      -0.32503971626901007      -0.34788379864142066      -0.37107066306026404      -0.39454445022650331      -0.41824860962335580      -0.44212603575720855      -0.46611920572346105      -0.49017031778771247      -0.51422143063459524      -0.53821460294938406      -0.56209203300946131      -0.58579619792784954      -0.60926999223416578      -0.63245686544385216      -0.65530095829578672      -0.67774723731969955      -0.69974162741676693      -0.72123114213149631      -0.74216401130209975      -0.76248980577411085      -0.78215955889575040      -0.80112588447571109      -0.81934309094561075      -0.83676729143189499      -0.85335650948455644      -0.86907078020085138      -0.88387224650571727      -0.89772525035038475      -0.91059641861805540      -0.92245474352097256      -0.93327165730152273      -0.94302110105430526      -0.95167958750426096      -0.95922625758902580      -0.96564293071108953      -0.97091414853590829      -0.97502721223222666      -0.97797221306450288      -0.97974205626550592      -0.98033247812521762      -0.97974205626532551      -0.97797221306466064      -0.97502721223212563      -0.97091414853584312      -0.96564293071122742      -0.95922625758892355      -0.95167958750434811      -0.94302110105432813      -0.93327165730155759      -0.92245474352098378      -0.91059641861795959      -0.89772525035061213      -0.88387224650535678      -0.86907078020107920      -0.85335650948447206      -0.83676729143191753      -0.81934309094560964      -0.80112588447586197      -0.78215955889553390      -0.76248980577424763      -0.74216401130191700      -0.72123114213162975      -0.69974162741681378      -0.67774723731945308      -0.65530095829606905      -0.63245686544360902      -0.60926999223421707      -0.58579619792791116      -0.56209203300934885      -0.53821460294950008      -0.51422143063443881      -0.49017031778774561      -0.46611920572363064      -0.44212603575684173      -0.41824860962386107      -0.39454445022607637      -0.37107066306071090      -0.34788379864107655      -0.32503971626910649      -0.30259344945969213      -0.28059907336515277      -0.25910957450117011      -0.23817672309966548      -0.21785094838948363      -0.19818121710820513      -0.17921491553931501      -0.16099773535215062      -0.14357356353046968      -0.12698437664272122      -0.11127013971879324       -9.6468709971471084E-002  -8.2615745598648427E-002  -6.9744619984733233E-002  -5.7886342355280215E-002  -4.7069488108588527E-002  -3.7320139292769533E-002  -2.8661812939272908E-002  -2.1115354877077355E-002  -1.4698876671469038E-002  -9.4277815355955658E-003  -5.3147008351299447E-003  -2.3693996311806649E-003  -5.9872477216393535E-004  -1.4702975388439004E-032  -0.0000000000000000       -5.9290560832576293E-004  -2.3463716015545873E-003  -5.2630482323767274E-003  -9.3361551978970291E-003  -1.4556022343291331E-002  -2.0910141065729918E-002  -2.8383257852539440E-002  -3.6957437160924089E-002  -4.6612035756416668E-002  -5.7323765162504516E-002  -6.9066796814686526E-002  -8.1812833028069021E-002  -9.5531165945635196E-002 -0.11018874652612629      -0.12575026311977025      -0.14217822643366493      -0.15943305984159412      -0.17747319472827322      -0.19625517062951164      -0.21573373993384914      -0.23586197688520705      -0.25659139063250863      -0.27787204204666865      -0.29965266402842405      -0.32188078501455181      -0.34450285538566267      -0.36746437647287128      -0.39071003184635439      -0.41418382058208486      -0.43782919216584532      -0.46158918273499350      -0.48540655230411972      -0.50922392266129757      -0.53298391560132952      -0.55662929114759185      -0.58010308545364053      -0.60334874803099547      -0.62631027798482131      -0.64893235892486234      -0.67116049222558427      -0.69294112832096300      -0.71422179570782995      -0.73495122735250362      -0.75507948420304583      -0.77455807548880595      -0.79334007554690356      -0.81138023686259686      -0.82863509908070887      -0.84506309370080446      -0.86062464422195717      -0.87528226148417143      -0.88900063398424045      -0.90174671294362940      -0.91348979192521673      -0.92420158080920567      -0.93385627394453530      -0.94243061231854064      -0.94990393958937736      -0.95625825184818458      -0.96147824099308432      -0.96555133160717577      -0.96846771125434838      -0.97022035411648033      -0.97080503792273709      -0.97022035411668273      -0.96846771125415410      -0.96555133160736228      -0.96147824099315171      -0.95625825184802160      -0.94990393958944042      -0.94243061231844061      -0.93385627394459991      -0.92420158080903181      -0.91348979192528246      -0.90174671294375897      -0.88900063398393159      -0.87528226148456456      -0.86062464422174068      -0.84506309370097576      -0.82863509908058830      -0.81138023686264049      -0.79334007554667074      -0.77455807548923072      -0.75507948420271809      -0.73495122735276430      -0.71422179570765665      -0.69294112832103083      -0.67116049222578655      -0.64893235892455681      -0.62631027798510819      -0.60334874803087990      -0.58010308545364486      -0.55662929114766913      -0.53298391560119651      -0.50922392266141547      -0.48540655230405882      -0.46158918273493393      -0.43782919216612493      -0.41418382058165970      -0.39071003184676123      -0.36746437647243674      -0.34450285538596581      -0.32188078501434814      -0.29965266402852020      -0.27787204204666255      -0.25659139063249553      -0.23586197688534663      -0.21573373993365677      -0.19625517062970793      -0.17747319472809128      -0.15943305984167006      -0.14217822643359898      -0.12575026311978313      -0.11018874652619323       -9.5531165945535637E-002  -8.1812833028124310E-002  -6.9066796814618761E-002  -5.7323765162579532E-002  -4.6612035756342832E-002  -3.6957437160963683E-002  -2.8383257852584248E-002  -2.0910141065651519E-002  -1.4556022343328923E-002  -9.3361551978820307E-003  -5.2630482323943791E-003  -2.3463716015528031E-003  -5.9290560830382280E-004  -1.4560083155465514E-032  -0.0000000000000000       -5.8565813506038190E-004  -2.3176910610636352E-003  -5.1987166398573172E-003  -9.2220374479695996E-003  -1.4378101532840873E-002  -2.0654553187806166E-002  -2.8036325348190689E-002  -3.6505701700610946E-002  -4.6042291336660379E-002  -5.6623090438817143E-002  -6.8222586147772837E-002  -8.0812826665538337E-002  -9.4363479479663781E-002 -0.10884189951052370      -0.12421320672585162      -0.14044037006631857      -0.15748429665443184      -0.17530392596914884      -0.19385632876738557      -0.21309681049987120      -0.23297901898704468      -0.25345505608316676      -0.27447559306659047      -0.29598998947814503      -0.31794641511539601      -0.34029197489863167      -0.36297283629595567      -0.38593435901460293      -0.40912122662725398      -0.43247757984227242      -0.45594715106462058      -0.47947339995506133      -0.50299964963915555      -0.52646922324304346      -0.54982558043854057      -0.57301245364852016      -0.59597398360235720      -0.61865485390577146      -0.64100042430070003      -0.66295686230122275      -0.68447127287817588      -0.70549182588737880      -0.72596788093625286      -0.74585010937520024      -0.76509061314146609      -0.78364304014148845      -0.80146269592523334      -0.81850665135272183      -0.83473384601649925      -0.85010518716065531      -0.86458364385521025      -0.87813433621133141      -0.89072461940540748      -0.90232416232674517      -0.91290502064528167      -0.92244170413438931      -0.93091123807583553      -0.93829321861111903      -0.94456986189364800      -0.94972604693263674      -0.95374935202135780      -0.95663008466003285      -0.95836130490925298      -0.95893884210471714      -0.95836130490911819      -0.95663008466018395      -0.95374935202117339      -0.94972604693259721      -0.94456986189379988      -0.93829321861090764      -0.93091123807604392      -0.92244170413427418      -0.91290502064550771      -0.90232416232663681      -0.89072461940528325      -0.87813433621158199      -0.86458364385504416      -0.85010518716059358      -0.83473384601649947      -0.81850665135278722      -0.80146269592521513      -0.78364304014166708      -0.76509061314099092      -0.74585010937570839      -0.72596788093584930      -0.70549182588765835      -0.68447127287796006      -0.66295686230125161      -0.64100042430073167      -0.61865485390560393      -0.59597398360245624      -0.57301245364849429      -0.54982558043850216      -0.52646922324319279      -0.50299964963912391      -0.47947339995506144      -0.45594715106470973      -0.43247757984201962      -0.40912122662761818      -0.38593435901419149      -0.36297283629642674      -0.34029197489831953      -0.31794641511566096      -0.29598998947786270      -0.27447559306671110      -0.25345505608312213      -0.23297901898696796      -0.21309681050000484      -0.19385632876723322      -0.17530392596932337      -0.15748429665435043      -0.14044037006638421      -0.12421320672583427      -0.10884189951048936       -9.4363479479731283E-002  -8.0812826665512219E-002  -6.8222586147774739E-002  -5.6623090438794925E-002  -4.6042291336702297E-002  -3.6505701700575675E-002  -2.8036325348184774E-002  -2.0654553187829550E-002  -1.4378101532846882E-002  -9.2220374479469840E-003  -5.1987166398747842E-003  -2.3176910610519927E-003  -5.8565813504843920E-004  -1.4382114406857842E-032  -0.0000000000000000       -5.7699980728374758E-004  -2.2834270936638763E-003  -5.1218610232776724E-003  -9.0857031861493933E-003  -1.4165542842979634E-002  -2.0349206949152127E-002  -2.7621851184876589E-002  -3.5966021146657409E-002  -4.5361627375005265E-002  -5.5786006129066215E-002  -6.7214021718077749E-002  -7.9618135567875364E-002  -9.2968463584910843E-002 -0.10723284329615017      -0.12237691031460284      -0.13836418102745010      -0.15515614048169218      -0.17271233517188822      -0.19099047049322163      -0.20994651263438846      -0.22953479465796880      -0.24970812651355168      -0.27041790872670241      -0.29161424947301989      -0.31324608477717863      -0.33526130152565398      -0.35760686301459671      -0.38022893671582908      -0.40307302396940176      -0.42608409126789643      -0.44920670284359970      -0.47238515421317745      -0.49556360637570140      -0.51868622033454825      -0.54169729161629099      -0.56454138446814006      -0.58716346540799191      -0.60950903580295845      -0.63152426316327170      -0.65315611082757330      -0.67435246573221652      -0.69506226395900017      -0.71523561374874423      -0.73482391569714800      -0.75377997983360523      -0.77205813930712941      -0.78961436040039246      -0.80640634861046623      -0.82239365054257085      -0.83753775136057063      -0.85180216757967353      -0.86515253494973166      -0.87755669125006619      -0.88898475376456743      -0.89940919127536190      -0.90880489038583534      -0.91714921602314925      -0.92442206596480192      -0.93060591927037140      -0.93568587848846052      -0.93964970554548544      -0.94248785123158296      -0.94419347820060584      -0.94476247744739461      -0.94419347820082478      -0.94248785123136747      -0.93964970554568339      -0.93568587848839579      -0.93060591927036795      -0.92442206596510068      -0.91714921602287180      -0.90880489038598467      -0.89940919127513286      -0.88898475376470842      -0.87755669125011437      -0.86515253494962552      -0.85180216757960292      -0.83753775136083464      -0.82239365054236169      -0.80640634861049432      -0.78961436040039046      -0.77205813930716172      -0.75377997983379008      -0.73482391569680605      -0.71523561374898093      -0.69506226395888593      -0.67435246573244945      -0.65315611082733560      -0.63152426316351529      -0.60950903580300431      -0.58716346540782838      -0.56454138446832536      -0.54169729161606328      -0.51868622033468259      -0.49556360637546432      -0.47238515421334137      -0.44920670284344194      -0.42608409126807484      -0.40307302396908617      -0.38022893671626379      -0.35760686301412020      -0.33526130152591993      -0.31324608477699889      -0.29161424947338754      -0.27041790872648847      -0.24970812651367608      -0.22953479465787544      -0.20994651263446579      -0.19099047049314280      -0.17271233517191018      -0.15515614048166240      -0.13836418102749398      -0.12237691031453571      -0.10723284329618074       -9.2968463584921834E-002  -7.9618135567821061E-002  -6.7214021718118216E-002  -5.5786006129084860E-002  -4.5361627374995980E-002  -3.5966021146661233E-002  -2.7621851184880954E-002  -2.0349206949148442E-002  -1.4165542842948468E-002  -9.0857031861941492E-003  -5.1218610232475750E-003  -2.2834270936809625E-003  -5.7699980725933481E-004  -1.4169497884919610E-032  -0.0000000000000000       -5.6695147906957405E-004  -2.2436622353648765E-003  -5.0326665212049679E-003  -8.9274808360460412E-003  -1.3918858324690574E-002  -1.9994837930003725E-002  -2.7140833838438325E-002  -3.5339695604495784E-002  -4.4571683615545400E-002  -5.4814528805158788E-002  -6.6043533205436641E-002  -7.8231637808787377E-002  -9.1349478933898040E-002 -0.10536545419556255      -0.12024579764044374      -0.13595466099238163      -0.15245420001106941      -0.16970466566002387      -0.18766449986689099      -0.20629043563827254      -0.22553760129344438      -0.24535962856656193      -0.26570876430511259      -0.28653598551901038      -0.30779111747369253      -0.32942295456963777      -0.35137938369852456      -0.37360750978952662      -0.39605378323471385      -0.41866412889922000      -0.44138407638720112      -0.46415889127024268      -0.48693370694361776      -0.50965365680672936      -0.53226400643909832      -0.55471028546291323      -0.57693841876395879      -0.59889485676436860      -0.62052670442869773      -0.64178184868975519      -0.66260908399799778      -0.68295823567461156      -0.70278028079024923      -0.72202746626492376      -0.74065342390715272      -0.75861328212176793      -0.77586377400595263      -0.79236334158749111      -0.80807223593533273      -0.82295261292576383      -0.83696862440279562      -0.85008650455012824      -0.86227465122541758      -0.87350370210038375      -0.88374660539305649      -0.89297868503930000      -0.90117770013848908      -0.90832389853598028      -0.91440006440441701      -0.91939155972051656      -0.92328635953032689      -0.92607508091360358      -0.92775100559469104      -0.92831009612112170      -0.92775100559447743      -0.92607508091394819      -0.92328635953004878      -0.91939155972070319      -0.91440006440431720      -0.90832389853572726      -0.90117770013868381      -0.89297868503919742      -0.88374660539315941      -0.87350370210033801      -0.86227465122540514      -0.85008650455009205      -0.83696862440306785      -0.82295261292540467      -0.80807223593566713      -0.79236334158741417      -0.77586377400592643      -0.75861328212161727      -0.74065342390723576      -0.72202746626508985      -0.70278028079010879      -0.68295823567461056      -0.66260908399771323      -0.64178184869026356      -0.62052670442816571      -0.59889485676461107      -0.57693841876402707      -0.55471028546266010      -0.53226400643956362      -0.50965365680632113      -0.48693370694401378      -0.46415889127001442      -0.44138407638738475      -0.41866412889912552      -0.39605378323493068      -0.37360750978919743      -0.35137938369885824      -0.32942295456951354      -0.30779111747368521      -0.28653598551877585      -0.26570876430524931      -0.24535962856642640      -0.22553760129365491      -0.20629043563817057      -0.18766449986694722      -0.16970466566000947      -0.15245420001103072      -0.13595466099237519      -0.12024579764052429      -0.10536545419553539       -9.1349478933831357E-002  -7.8231637808836296E-002  -6.6043533205506127E-002  -5.4814528805038620E-002  -4.4571683615597997E-002  -3.5339695604479485E-002  -2.7140833838409685E-002  -1.9994837930042697E-002  -1.3918858324698869E-002  -8.9274808360196231E-003  -5.0326665212206308E-003  -2.2436622353566786E-003  -5.6695147906148297E-004  -1.3922745801475171E-032  -0.0000000000000000       -5.5553735371615428E-004  -2.1984922750109708E-003  -4.9313479989420402E-003  -8.7477515532775815E-003  -1.3638642242916150E-002  -1.9592299813616564E-002  -2.6594432095188233E-002  -3.4628233918386805E-002  -4.3674363069669986E-002  -5.3710998806768682E-002  -6.4713940383091320E-002  -7.6656673544887227E-002  -8.9510425762782897E-002 -0.10324423087269692      -0.11782500269896373      -0.13321761466503579      -0.14938498441160081      -0.16628816313260042      -0.18388642940230240      -0.20213738728096176      -0.22099706844615535      -0.24042003811610577      -0.26035950450963113      -0.28076743156519834      -0.30159465466829899      -0.32279099909121067      -0.34430540086705452      -0.36608602980854876      -0.38808041437085278      -0.41023556805772737      -0.43249811707462260      -0.45481442890452933      -0.47713074151942020      -0.49939329289228068      -0.52154845051776311      -0.54354284061490621      -0.56532347670996952      -0.58683788728718023      -0.60803424219160074      -0.62886147750007038      -0.64926941852988773      -0.66920890072189154      -0.68863188807580145      -0.70749158887643238      -0.72574256841781626      -0.74334085845915254      -0.76024406314904591      -0.77641146115746662      -0.79180410378342181      -0.80638490877615920      -0.82011874968084508      -0.83297254044915736      -0.84491531515757035      -0.85591830259831514      -0.86595499559667455      -0.87500121486687144      -0.88303516726328601      -0.89003749827995904      -0.89599133868032221      -0.90088234513419851      -0.90469873477152996      -0.90743131357256090      -0.90907349851069708      -0.90962133341813733      -0.90907349851096286      -0.90743131357214868      -0.90469873477188945      -0.90088234513394816      -0.89599133868038350      -0.89003749828018752      -0.88303516726314557      -0.87500121486692839      -0.86595499559669742      -0.85591830259829038      -0.84491531515750840      -0.83297254044929370      -0.82011874968050935      -0.80638490877648805      -0.79180410378301591      -0.77641146115766668      -0.76024406314888504      -0.74334085845938169      -0.72574256841771301      -0.70749158887626307      -0.68863188807604392      -0.66920890072181760      -0.64926941853020725      -0.62886147749937416      -0.60803424219231605      -0.58683788728668618      -0.56532347671015826      -0.54354284061500424      -0.52154845051739707      -0.49939329289257073      -0.47713074151919355      -0.45481442890472890      -0.43249811707440355      -0.41023556805779948      -0.38808041437075658      -0.36608602980869764      -0.34430540086691552      -0.32279099909121045      -0.30159465466843272      -0.28076743156526551      -0.26035950450956968      -0.24042003811624577      -0.22099706844588679      -0.20213738728102440      -0.18388642940241240      -0.16628816313248149      -0.14938498441175352      -0.13321761466498089      -0.11782500269889663      -0.10324423087273946       -8.9510425762820894E-002  -7.6656673544917370E-002  -6.4713940382937568E-002  -5.3710998806898419E-002  -4.3674363069634528E-002  -3.4628233918351285E-002  -2.6594432095299950E-002  -1.9592299813507956E-002  -1.3638642242953912E-002  -8.7477515532904046E-003  -4.9313479989289586E-003  -2.1984922750190048E-003  -5.5553735368707425E-004  -1.3642452603906477E-032  -0.0000000000000000       -5.4278492508988440E-004  -2.1480260236650694E-003  -4.8181495307093184E-003  -8.5469483069576628E-003  -1.3325569645213217E-002  -1.9142562328221535E-002  -2.5983962261508873E-002  -3.3833350034703405E-002  -4.2671827432671353E-002  -5.2478074603296281E-002  -6.3228446323234294E-002  -7.4897036968486361E-002  -8.7455734476015373E-002 -0.10087428350330228      -0.11512035736007151      -0.13015963579148154      -0.14595588765584730      -0.16247105820495469      -0.17966536076597658      -0.19749737258460728      -0.21592413462033547      -0.23490125503676035      -0.25438301614282333      -0.27432248453386049      -0.29467162415534059      -0.31538141202643638      -0.33640195634041875      -0.35768261665768852      -0.37917212590260302      -0.40081871387119700      -0.42257023194689303      -0.44437427873568947      -0.46617832629919931      -0.48792984670458173      -0.50957643856500412      -0.53106595327989159      -0.55234662066684592      -0.57336717367579848      -0.59407697190293740      -0.61442612357917692      -0.63436560577123924      -0.65384738247614360      -0.67282452034812934      -0.69125130176225746      -0.70908333495423359      -0.72627766096127566      -0.74279285711650445      -0.75858913683963347      -0.77362844548145304      -0.78787455200966028      -0.80129313628180199      -0.81385187173568174      -0.82552050325813031      -0.83627092007876502      -0.84607722348651448      -0.85491578922554001      -0.86276532440406517      -0.86960691879591034      -0.87542409039108304      -0.88020282510665471      -0.88393161054732128      -0.88660146373633864      -0.88820595276170700      -0.88874121226585889      -0.88820595276144765      -0.88660146373671667      -0.88393161054697544      -0.88020282510686276      -0.87542409039108504      -0.86960691879563778      -0.86276532440429554      -0.85491578922538258      -0.84607722348652414      -0.83627092007876180      -0.82552050325827675      -0.81385187173559048      -0.80129313628196364      -0.78787455200961998      -0.77362844548168674      -0.75858913683941964      -0.74279285711685406      -0.72627766096099533      -0.70908333495430487      -0.69125130176243532      -0.67282452034786044      -0.65384738247622720      -0.63436560577110046      -0.61442612357966753      -0.59407697190237518      -0.57336717367619705      -0.55234662066656359      -0.53106595327991624      -0.50957643856515600      -0.48792984670454786      -0.46617832629925160      -0.44437427873549551      -0.42257023194707455      -0.40081871387111168      -0.37917212590272736      -0.35768261665748124      -0.33640195634061565      -0.31538141202634085      -0.29467162415529413      -0.27432248453379759      -0.25438301614295722      -0.23490125503655043      -0.21592413462062290      -0.19749737258445646      -0.17966536076593800      -0.16247105820501775      -0.14595588765572415      -0.13015963579158918      -0.11512035736006532      -0.10087428350326168       -8.7455734476030861E-002  -7.4897036968417138E-002  -6.3228446323376541E-002  -5.2478074603227128E-002  -4.2671827432656351E-002  -3.3833350034782501E-002  -2.5983962261377912E-002  -1.9142562328328713E-002  -1.3325569645172307E-002  -8.5469483069515115E-003  -4.8181495307259422E-003  -2.1480260236633499E-003  -5.4278492507826728E-004  -1.3329293543077247E-032  -0.0000000000000000       -5.2872491158883908E-004  -2.0923850522264879E-003  -4.6933438116804668E-003  -8.3255548366163289E-003  -1.2980394734514462E-002  -1.8646708912359835E-002  -2.5310894990372694E-002  -3.2956958874884687E-002  -4.1566491874006489E-002  -5.1118726388485802E-002  -6.1590629681579911E-002  -7.2956967166527636E-002  -8.5190354972227031E-002  -9.8261321464671939E-002 -0.11213837731687747      -0.12678809127700488      -0.14217517070240815      -0.15826254658430594      -0.17501146284734470      -0.19238156971762813      -0.21033102092815323      -0.22881657452842177      -0.24779369706024687      -0.26721667083952877      -0.28703870409595617      -0.30721204369651345      -0.32768809018797923      -0.34841751487610517      -0.36935037866218873      -0.39043625235132851      -0.41162433814006877      -0.43286359199103797      -0.45410284660622358      -0.47529093468741018      -0.49637681220748869      -0.51730968137778099      -0.53803911302257856      -0.55851516807143553      -0.57868851786095066      -0.59851056297686256      -0.61793355033086428      -0.63691068820265984      -0.65539625896600584      -0.67334572922487379      -0.69071585709901073      -0.70746479639807869      -0.72355219743033572      -0.73893930421007314      -0.75358904782593883      -0.76746613573740885      -0.78053713680480308      -0.79277056182101480      -0.80413693937710140      -0.81460888685733190      -0.82416117640926401      -0.83277079571716417      -0.84041700344377168      -0.84708137919379634      -0.85274786789486923      -0.85740281847208388      -0.86103501673547567      -0.86363571239739756      -0.86519864015059156      -0.86572003476388715      -0.86519864015076142      -0.86363571239720693      -0.86103501673563021      -0.85740281847206146      -0.85274786789481927      -0.84708137919402360      -0.84041700344353676      -0.83277079571742862      -0.82416117640923403      -0.81460888685727151      -0.80413693937705466      -0.79277056182091876      -0.78053713680479875      -0.76746613573724898      -0.75358904782590108      -0.73893930421022869      -0.72355219743003163      -0.70746479639826054      -0.69071585709899619      -0.67334572922470093      -0.65539625896623621      -0.63691068820262875      -0.61793355033083508      -0.59851056297666883      -0.57868851786129394      -0.55851516807125778      -0.53803911302282459      -0.51730968137766264      -0.49637681220746011      -0.47529093468741351      -0.45410284660607342      -0.43286359199128427      -0.41162433813997745      -0.39043625235137125      -0.36935037866212128      -0.34841751487628170      -0.32768809018782652      -0.30721204369661675      -0.28703870409588805      -0.26721667083967493      -0.24779369706004958      -0.22881657452864870      -0.21033102092792072      -0.19238156971782353      -0.17501146284722632      -0.15826254658439445      -0.14217517070245461      -0.12678809127688023      -0.11213837731691810       -9.8261321464744728E-002  -8.5190354972175822E-002  -7.2956967166583953E-002  -6.1590629681459522E-002  -5.1118726388532425E-002  -4.1566491874044147E-002  -3.2956958874806791E-002  -2.5310894990476940E-002  -1.8646708912279583E-002  -1.2980394734517255E-002  -8.3255548366412933E-003  -4.6933438116665682E-003  -2.0923850522308603E-003  -5.2872491156679704E-004  -1.2984023046594525E-032  -0.0000000000000000       -5.1339118194444029E-004  -2.0317033986576500E-003  -4.5572315006152664E-003  -8.0841044866714531E-003  -1.2603949052962480E-002  -1.8105934102577839E-002  -2.4576851740746163E-002  -3.2001171719491232E-002  -4.0361019220045369E-002  -4.9636228925778451E-002  -5.9804436074190059E-002  -7.0841137908491239E-002  -8.2719744719182212E-002  -9.5411639580756907E-002 -0.10888624638973808      -0.12311110343537453      -0.13805194159928147      -0.15367276691193801      -0.16993594726392589      -0.18680230306787277      -0.20423120163985556      -0.22218065509254048      -0.24060742148204509      -0.25946710898517067      -0.27871428284005612      -0.29830257480413791      -0.31818479485784773      -0.33831304488867625      -0.35863883408436742      -0.37911319574635804      -0.39968680526014466      -0.42031009891827598      -0.44093339332404752      -0.46150700508543174      -0.48198137050337220      -0.50230716497564643      -0.52243542182587310      -0.54231765026532341      -0.56190595221360440      -0.58115313768811050      -0.60001283848863385      -0.61843961990312268      -0.63638909016183920      -0.65381800738323281      -0.67068438374595629      -0.68694758664014199      -0.70256843655757384      -0.71750930147605552      -0.73173418751757535      -0.74520882566484814      -0.75790075431184212      -0.76977939747316215      -0.78081613843904429      -0.79098438871812293      -0.80025965209104943      -0.80861958362318431      -0.81604404349603521      -0.82251514552599492      -0.82801730025293208      -0.83253725249720678      -0.83606411329230079      -0.83858938611754319      -0.84010698736581901      -0.84061326100149902      -0.84010698736592249      -0.83858938611746026      -0.83606411329246366      -0.83253725249697719      -0.82801730025303766      -0.82251514552595850      -0.81604404349605453      -0.80861958362302166      -0.80025965209098249      -0.79098438871829402      -0.78081613843891506      -0.76977939747341295      -0.75790075431180481      -0.74520882566496327      -0.73173418751766395      -0.71750930147591074      -0.70256843655767254      -0.68694758664019329      -0.67068438374579664      -0.65381800738344586      -0.63638909016160849      -0.61843961990320806      -0.60001283848854636      -0.58115313768831989      -0.56190595221338802      -0.54231765026522183      -0.52243542182585001      -0.50230716497576644      -0.48198137050333661      -0.46150700508543274      -0.44093339332421799      -0.42031009891817994      -0.39968680526004741      -0.37911319574651392      -0.35863883408413899      -0.33831304488879832      -0.31818479485777007      -0.29830257480416650      -0.27871428284013583      -0.25946710898494429      -0.24060742148227526      -0.22218065509234425      -0.20423120164009723      -0.18680230306757473      -0.16993594726420985      -0.15367276691172022      -0.13805194159930861      -0.12311110343542475      -0.10888624638972628       -9.5411639580690363E-002  -8.2719744719182475E-002  -7.0841137908560253E-002  -5.9804436074155747E-002  -4.9636228925827128E-002  -4.0361019219961804E-002  -3.2001171719623467E-002  -2.4576851740598919E-002  -1.8105934102650451E-002  -1.2603949053000260E-002  -8.0841044866180392E-003  -4.5572315006301616E-003  -2.0317033986621560E-003  -5.1339118193244196E-004  -1.2607472901326450E-032  -0.0000000000000000       -4.9682067370035953E-004  -1.9661272448093358E-003  -4.4101404958998020E-003  -7.8231789212614197E-003  -1.2197139477761755E-002  -1.7521540657564050E-002  -2.3783600868661079E-002  -3.0968291123918367E-002  -3.9058313538171956E-002  -4.8034153657805036E-002  -5.7874168572886658E-002  -6.8554646386475959E-002  -8.0049855606360618E-002  -9.2332102956713166E-002 -0.10537179921823496      -0.11913753042440052      -0.13359613353757416      -0.14871277634011762      -0.16445104135002570      -0.18077301354889419      -0.19763937172935961      -0.21500948321425986      -0.23284150175189153      -0.25109246832104049      -0.26971841462701340      -0.28867446902132643      -0.30791496460305567      -0.32739354923472114      -0.34706329720456530      -0.36687682228103824      -0.38678639186228247      -0.40674404197458380      -0.42670169281720344      -0.44661126459271022      -0.46642479333422238      -0.48609454645557593      -0.50557313774204937      -0.52481364150725562      -0.54376970564412053      -0.56239566328667812      -0.58064664282788669      -0.59847867601951921      -0.61584880389402086      -0.63271518025651208      -0.64903717249622139      -0.66477545947453787      -0.67989212625066253      -0.69435075542470404      -0.70811651486878890      -0.72115624163955216      -0.73343852187420067      -0.74493376646384335      -0.75561428234121897      -0.76545433919299311      -0.77443023144572098      -0.78252033537733245      -0.78970516120722989      -0.79596740005183764      -0.80129196562047889      -0.80566603056191599      -0.80907905736488361      -0.81152282374426199      -0.81299144245032529      -0.81348137544953525      -0.81299144245013133      -0.81152282374443496      -0.80907905736463848      -0.80566603056214381      -0.80129196562039784      -0.79596740005170907      -0.78970516120738365      -0.78252033537734378      -0.77443023144587797      -0.76545433919280426      -0.75561428234141093      -0.74493376646357512      -0.73343852187424663      -0.72115624163950243      -0.70811651486862603      -0.69435075542471203      -0.67989212625085316      -0.66477545947429539      -0.64903717249649684      -0.63271518025623941      -0.61584880389426111      -0.59847867601938576      -0.58064664282812117      -0.56239566328640689      -0.54376970564413396      -0.52481364150764276      -0.50557313774173929      -0.48609454645563915      -0.46642479333417602      -0.44661126459269962      -0.42670169281718801      -0.40674404197441183      -0.38678639186254171      -0.36687682228079033      -0.34706329720491991      -0.32739354923444303      -0.30791496460322260      -0.28867446902124216      -0.26971841462700408      -0.25109246832130749      -0.23284150175161142      -0.21500948321446622      -0.19763937172905138      -0.18077301354931030      -0.16445104134968092      -0.14871277634034025      -0.13359613353749922      -0.11913753042446758      -0.10537179921818640       -9.2332102956781084E-002  -8.0049855606393536E-002  -6.8554646386330284E-002  -5.7874168573043935E-002  -4.8034153657644907E-002  -3.9058313538318949E-002  -3.0968291123772602E-002  -2.3783600868805630E-002  -1.7521540657507433E-002  -1.2197139477713606E-002  -7.8231789213304460E-003  -4.4101404958535656E-003  -1.9661272448372362E-003  -4.9682067367418916E-004  -1.2200550249554875E-032  -0.0000000000000000       -4.7905330413343145E-004  -1.8958145644157529E-003  -4.2524251451081276E-003  -7.5434067231966440E-003  -1.1760946036781532E-002  -1.6894936417612354E-002  -2.2933053369082839E-002  -2.9860805369610277E-002  -3.7661513140602031E-002  -4.6316360102725565E-002  -5.5804477338928231E-002  -6.6103000934544187E-002  -7.7187119605658092E-002  -8.9030130441100488E-002 -0.10160350238757472      -0.11487694490319210      -0.12881848092276985      -0.14339452389610874      -0.15856995869714521      -0.17430822622449227      -0.19057141146673390      -0.20732033485236567      -0.22451464662811252      -0.24211292407046836      -0.26007277127230771      -0.27835092128064010      -0.29690334032991961      -0.31568533392041231      -0.33465165449541884      -0.35375661044087275      -0.37295417616545345      -0.39219810297553964      -0.41144203049590489      -0.43063959835250998      -0.44974455786053757      -0.46871088344082479      -0.48749288349803371      -0.50604531049911405      -0.52432346997227530      -0.54228332818650093      -0.55988161822820270      -0.57707594423540609      -0.59382488353402596      -0.61008808642851764      -0.62582637340673275      -0.64100182952686147      -0.65557789575922132      -0.66951945705748750      -0.68279292695622840      -0.69536632848297453      -0.70720937119079463      -0.71829352413609815      -0.72859208460611180      -0.73808024245151493      -0.74673513985648587      -0.75453592640198819      -0.76146380930042135      -0.76750209866464703      -0.77263624771996564      -0.77685388784377540      -0.78014485836719483      -0.78250123104894309      -0.78391732917820822      -0.78438974124932692      -0.78391732917837853      -0.78250123104892400      -0.78014485836722136      -0.77685388784373510      -0.77263624771996886      -0.76750209866482488      -0.76146380930024327      -0.75453592640203460      -0.74673513985629514      -0.73808024245167370      -0.72859208460594116      -0.71829352413632652      -0.70720937119077731      -0.69536632848294555      -0.68279292695645000      -0.66951945705754623      -0.65557789575893555      -0.64100182952711560      -0.62582637340650971      -0.61008808642880574      -0.59382488353381802      -0.57707594423546782      -0.55988161822803373      -0.54228332818655289      -0.52432346997253598      -0.50604531049867973      -0.48749288349839681      -0.46871088344065392      -0.44974455786072437      -0.43063959835244692      -0.41144203049579020      -0.39219810297589419      -0.37295417616508159      -0.35375661044108264      -0.33465165449525325      -0.31568533392059073      -0.29690334032973287      -0.27835092128081684      -0.26007277127212508      -0.24211292407039059      -0.22451464662828646      -0.20732033485224693      -0.19057141146692114      -0.17430822622412864      -0.15856995869748594      -0.14339452389586790      -0.12881848092285919      -0.11487694490313914      -0.10160350238765781       -8.9030130440953162E-002  -7.7187119605700946E-002  -6.6103000934614423E-002  -5.5804477338834250E-002  -4.6316360102875140E-002  -3.7661513140441555E-002  -2.9860805369694050E-002  -2.2933053369016534E-002  -1.6894936417656499E-002  -1.1760946036798468E-002  -7.5434067231563194E-003  -4.2524251451580156E-003  -1.8958145643740315E-003  -4.7905330414021872E-004  -1.1764235403590135E-032  -0.0000000000000000       -4.6013187411699663E-004  -1.8209347422604761E-003  -4.0844653916162592E-003  -7.2454618792078818E-003  -1.1296419547095492E-002  -1.6227630914561385E-002  -2.2027258270351617E-002  -2.8681382470385451E-002  -3.6173983023503539E-002  -4.4486986556525644E-002  -5.3600348418582473E-002  -6.3492107759987537E-002  -7.4138433276751251E-002  -8.5513676750835238E-002  -9.7590434031768508E-002 -0.11033961097160382      -0.12373049351516700      -0.13773082169048625      -0.15230686732773968      -0.16742351530824692      -0.18304434816701690      -0.19913173381727023      -0.21564691621526452      -0.23255010872259194      -0.24980058995819004      -0.26735680189801730      -0.28517644999085784      -0.30321660505190806      -0.32143380667991178      -0.33978416795837407      -0.35822348118245684      -0.37670732435901111      -0.39519116822215422      -0.41363048350889264      -0.43198084823383581      -0.45019805470336122      -0.46823821601971327      -0.48605787180290055      -0.50361409289636117      -0.52086458478078557      -0.53776778947011672      -0.55428298562586809      -0.57037038665788908      -0.58599123657550067      -0.60110790335164854      -0.61568396958386229      -0.62968432022507836      -0.64307522717981325      -0.65582443055808737      -0.66790121639002364      -0.67927649062362927      -0.68992284920722069      -0.69981464411581096      -0.70892804513467356      -0.71724109726813601      -0.72473377363560743      -0.73138802371145206      -0.73718781681696199      -0.74211918073332905      -0.74617023536774263      -0.74933122136840835      -0.75159452364005119      -0.75295468968582602      -0.75340844274461161      -0.75295468968570101      -0.75159452364002499      -0.74933122136848651      -0.74617023536772797      -0.74211918073335015      -0.73718781681679957      -0.73138802371161971      -0.72473377363556946      -0.71724109726834562      -0.70892804513449059      -0.69981464411598882      -0.68992284920702851      -0.67927649062362416      -0.66790121639005284      -0.65582443055785600      -0.64307522717991750      -0.62968432022514531      -0.61568396958372662      -0.60110790335176434      -0.58599123657522623      -0.57037038665812623      -0.55428298562580636      -0.53776778947017356      -0.52086458478105191      -0.50361409289593551      -0.48605787180320648      -0.46823821601947802      -0.45019805470357754      -0.43198084823357580      -0.41363048350903298      -0.39519116822228084      -0.37670732435866106      -0.35822348118283226      -0.33978416795820754      -0.32143380667982552      -0.30321660505192938      -0.28517644999098063      -0.26735680189790972      -0.24980058995837343      -0.23255010872246221      -0.21564691621525653      -0.19913173381725538      -0.18304434816707787      -0.16742351530842001      -0.15230686732747212      -0.13773082169068740      -0.12373049351520995      -0.11033961097141821       -9.7590434031809947E-002  -8.5513676750978498E-002  -7.4138433276675117E-002  -6.3492107759965360E-002  -5.3600348418591001E-002  -4.4486986556478328E-002  -3.6173983023583996E-002  -2.8681382470380993E-002  -2.2027258270366744E-002  -1.6227630914496121E-002  -1.1296419547119178E-002  -7.2454618792215028E-003  -4.0844653915802411E-003  -1.8209347423012380E-003  -4.6013187408031384E-004  -1.1299579484112824E-032  -0.0000000000000000       -4.4010196491495309E-004  -1.7416681663112140E-003  -3.9066658589438589E-003  -6.9300621563529096E-003  -1.0804679083799725E-002  -1.5521231733775164E-002  -2.1068397698681532E-002  -2.7432863744099426E-002  -3.4599306761235245E-002  -4.2550440122107500E-002  -5.1267091732956536E-002  -6.0728256713327204E-002  -7.0911141150696980E-002  -8.1791213310960759E-002  -9.3342261961972373E-002 -0.10553645944273729      -0.11834442870001943      -0.13173531405838457      -0.14567685555378537      -0.16013546665376302      -0.17507631516394806      -0.19046340714765075      -0.20625967363369363      -0.22242705992111944      -0.23892661725458544      -0.25571859665540841      -0.27276254468056210      -0.29001740087776334      -0.30744159670270971      -0.32499315566396869      -0.34262979444344260      -0.36030902476425847      -0.37798825574596501      -0.39562489651159882      -0.41317645878972947      -0.43060065927640256      -0.44785552149405744      -0.46489947692174333      -0.48169146513177746      -0.49819103271319737      -0.51435843072223186      -0.53015471044441154      -0.54554181722514206      -0.56048268214274521      -0.57494131131709136      -0.58888287261541694      -0.60227377957025063      -0.61508177229012539      -0.62727599517641530      -0.63882707125890170      -0.64970717296372849      -0.65989008915724190      -0.66935128828649415      -0.67806797747923930      -0.68601915745694653      -0.69318567311750612      -0.69955025968841467      -0.70509758431348013      -0.70981428299516725      -0.71368899278627296      -0.71671237916699693      -0.71887715853033263      -0.72017811573048263      -0.72061211664656222      -0.72017811573066881      -0.71887715853017620      -0.71671237916699604      -0.71368899278626308      -0.70981428299516514      -0.70509758431357872      -0.69955025968825679      -0.69318567311753665      -0.68601915745671804      -0.67806797747949155      -0.66935128828626156      -0.65989008915743452      -0.64970717296372382      -0.63882707125899496      -0.62727599517649713      -0.61508177228995353      -0.60227377957033190      -0.58888287261550898      -0.57494131131705062      -0.56048268214297803      -0.54554181722486594      -0.53015471044454066      -0.51435843072225707      -0.49819103271280274      -0.48169146513214517      -0.46489947692159506      -0.44785552149422470      -0.43060065927616975      -0.41317645878988007      -0.39562489651152399      -0.37798825574588713      -0.36030902476451770      -0.34262979444313191      -0.32499315566408005      -0.30744159670292226      -0.29001740087765721      -0.27276254468053751      -0.25571859665538182      -0.23892661725445927      -0.22242705992136516      -0.20625967363356251      -0.19046340714773596      -0.17507631516378075      -0.16013546665373751      -0.14567685555398344      -0.13173531405820815      -0.11834442869991554      -0.10553645944305480       -9.3342261961755213E-002  -8.1791213311032646E-002  -7.0911141150603388E-002  -6.0728256713443285E-002  -5.1267091732931827E-002  -4.2550440122093906E-002  -3.4599306761221187E-002  -2.7432863744088019E-002  -2.1068397698672362E-002  -1.5521231733841474E-002  -1.0804679083760902E-002  -6.9300621563616474E-003  -3.9066658589549611E-003  -1.7416681662927001E-003  -4.4010196491595186E-004  -1.0807701887932011E-032  -0.0000000000000000       -4.1901182847073028E-004  -1.6582057928317246E-003  -3.7194548761575320E-003  -6.5979673727847889E-003  -1.0286909283456288E-002  -1.4777440642066169E-002  -2.0058781620998823E-002  -2.6118256968010720E-002  -3.2941277871319168E-002  -4.0511386093627748E-002  -4.8810328284385855E-002  -5.7818106135666368E-002  -6.7513018038883293E-002  -7.7871707841975557E-002  -8.8869220377200048E-002 -0.10047906151005236      -0.11267326195984083      -0.12542244468117608      -0.13869589563751591      -0.15246163778787272      -0.16668650812967767      -0.18133623758406250      -0.19637553355747470      -0.21176816496204937      -0.22747704949963407      -0.24346434299659633      -0.25969153057294764      -0.27611951942720114      -0.29270873301668493      -0.30941920639620024      -0.32621068250160595      -0.34304270912956514      -0.35987473639072681      -0.37666621439792874      -0.39337669095478228      -0.40996590900734869      -0.42639390362760549      -0.44262109829155055      -0.45860840022333804      -0.47431729457154909      -0.48970993719678779      -0.50474924583961156      -0.51939898945442242      -0.53362387549687507      -0.54738963494057402      -0.56066310483953408      -0.57341230821735611      -0.58560653110381322      -0.59721639652716019      -0.60821393528484347      -0.61857265332535949      -0.62826759557309231      -0.63727540604801414      -0.64557438413337709      -0.65314453685020335      -0.65996762702854883      -0.66602721723554548      -0.67130870938031295      -0.67579937987793959      -0.67948841030391360      -0.68236691345616063      -0.68442795476436924      -0.68566656899719136      -0.68607977222243843      -0.68566656899707623      -0.68442795476465512      -0.68236691345610745      -0.67948841030392282      -0.67579937987788585      -0.67130870938025056      -0.66602721723576119      -0.65996762702845424      -0.65314453685047358      -0.64557438413311485      -0.63727540604820609      -0.62826759557295886      -0.61857265332526423      -0.60821393528479295      -0.59721639652711589      -0.58560653110404215      -0.57341230821723688      -0.56066310483944448      -0.54738963494051429      -0.53362387549677071      -0.51939898945463381      -0.50474924583946024      -0.48970993719676315      -0.47431729457179139      -0.45860840022324534      -0.44262109829146751      -0.42639390362761287      -0.40996590900744467      -0.39337669095480893      -0.37666621439786757      -0.35987473639080775      -0.34304270912930412      -0.32621068250200963      -0.30941920639599096      -0.29270873301657552      -0.27611951942721252      -0.25969153057294914      -0.24346434299662767      -0.22747704949977493      -0.21176816496185086      -0.19637553355762458      -0.18133623758396442      -0.16668650812977126      -0.15246163778795191      -0.13869589563722895      -0.12542244468141800      -0.11267326195987980      -0.10047906150985789       -8.8869220377438038E-002  -7.7871707841678656E-002  -6.7513018039182748E-002  -5.7818106135469019E-002  -4.8810328284482715E-002  -4.0511386093581139E-002  -3.2941277871366567E-002  -2.6118256967973808E-002  -2.0058781621028577E-002  -1.4777440642011320E-002  -1.0286909283483739E-002  -6.5979673727969172E-003  -3.7194548761454913E-003  -1.6582057928310064E-003  -4.1901182846269380E-004  -1.0289787591260289E-032  -0.0000000000000000       -3.9691227098626644E-004  -1.5707486865926120E-003  -3.5232834456711860E-003  -6.2499775671905726E-003  -9.7443574905969419E-003  -1.3998049487363239E-002  -1.9000842279537137E-002  -2.4740729132368945E-002  -3.1203890677148877E-002  -3.8374736715790322E-002  -4.6235976615716469E-002  -5.4768666818104494E-002  -6.3952250300400582E-002  -7.3764602757984701E-002  -8.4182085209172461E-002  -9.5179600869671213E-002 -0.10673065561333883      -0.11880742179858973      -0.13138080530309482      -0.14442051562106278      -0.15789513882722517      -0.17177221326217268      -0.18601830773096589      -0.20059910204321404      -0.21547946969296838      -0.23062356248104032      -0.24599489687594525      -0.26155644190712840      -0.27727070837283507      -0.29309983915809540      -0.30900570043298770      -0.32494997352066013      -0.34089424721146883      -0.35680011029711034      -0.37262924410827530      -0.38834351482440416      -0.40390506534565651      -0.41927640648933889      -0.43442050730794801      -0.44930088429772624      -0.46388168929122936      -0.47812779581866938      -0.49200488373076195      -0.50547952187744627      -0.51851924864844445      -0.53109265017498397      -0.54316943600723477      -0.55472051208981765      -0.56571805084717453      -0.57613555822802998      -0.58594793752706276      -0.59513154984770211      -0.60366427104966680      -0.61152554504634704      -0.61869643333024749      -0.62515966059122297      -0.63089965634128253      -0.63590259241866076      -0.64015641630584930      -0.64365088016312832      -0.64637756551550951      -0.64832990353617070      -0.64950319086885866      -0.64989460096060481      -0.64950319086896136      -0.64832990353595377      -0.64637756551551129      -0.64365088016304250      -0.64015641630604880      -0.63590259241866098      -0.63089965634106360      -0.62515966059136296      -0.61869643332992164      -0.61152554504653167      -0.60366427104961562      -0.59513154984775918      -0.58594793752722940      -0.57613555822792928      -0.56571805084733817      -0.55472051208945139      -0.54316943600745715      -0.53109265017497720      -0.51851924864862942      -0.50547952187734391      -0.49200488373078421      -0.47812779581868087      -0.46388168929125795      -0.44930088429767773      -0.43442050730785853      -0.41927640648956077      -0.40390506534546128      -0.38834351482452556      -0.37262924410807563      -0.35680011029730863      -0.34089424721135120      -0.32494997352082522      -0.30900570043264319      -0.29309983915840315      -0.27727070837271783      -0.26155644190733718      -0.24599489687582751      -0.23062356248111246      -0.21547946969283482      -0.20059910204329334      -0.18601830773090050      -0.17177221326224645      -0.15789513882718539      -0.14442051562094738      -0.13138080530340385      -0.11880742179832640      -0.10673065561338607       -9.5179600869696332E-002  -8.4182085209019861E-002  -7.3764602758304335E-002  -6.3952250300084626E-002  -5.4768666818294044E-002  -4.6235976615560739E-002  -3.8374736715924701E-002  -3.1203890677041851E-002  -2.4740729132446803E-002  -1.9000842279511286E-002  -1.3998049487380660E-002  -9.7443574905769839E-003  -6.2499775671950742E-003  -3.5232834456579492E-003  -1.5707486866170944E-003  -3.9691227096476416E-004  -9.7470842950022706E-033  -0.0000000000000000       -3.7385653069187954E-004  -1.4795075362236847E-003  -3.3186241570534931E-003  -5.8869310711562057E-003  -9.1783307523175643E-003  -1.3184935882355187E-002  -1.7897128332431244E-002  -2.3303598811110729E-002  -2.9391330683872972E-002  -3.6145639350854207E-002  -4.3550238550858274E-002  -5.1587285112359091E-002  -6.0237416120220731E-002  -6.9479792420099482E-002  -7.9292148159904194E-002  -8.9650844370008614E-002 -0.10053092590441126      -0.11190618156157660      -0.12374920723013522      -0.13603147190406384      -0.14872338642112792      -0.16179437473988104      -0.17521294760510359      -0.18894677840341081      -0.20296278104402998      -0.21722718966342286      -0.23170563997201984      -0.24636325203853163      -0.26116471432051497      -0.27607436873126012      -0.29105629654365245      -0.30607440492181048      -0.32109251387050664      -0.33607444339768233      -0.35098410067121327      -0.36578556697645376      -0.38044318423837109      -0.39492164093344673      -0.40918605715194545      -0.42320206862959014      -0.43693590953363981      -0.45035449380623310      -0.46342549487335954      -0.47611742352067843      -0.48839970375506547      -0.50024274646313438      -0.51161802069654971      -0.52249812240109539      -0.53285684044201820      -0.54266921974096904      -0.55191162140134120      -0.56056177965352494      -0.56859885549442990      -0.57600348689354774      -0.58275783543256199      -0.58884562928641770      -0.59425220241624443      -0.59896452990708438      -0.60297125934288665      -0.60626273815499143      -0.60883103687954898      -0.61066996825580011      -0.61177510213478647      -0.61214377615047733      -0.61177510213465980      -0.61066996825587183      -0.60883103687964013      -0.60626273815520737      -0.60297125934247942      -0.59896452990732307      -0.59425220241623933      -0.58884562928635997      -0.58275783543289927      -0.57600348689345682      -0.56859885549441558      -0.56056177965338938      -0.55191162140124317      -0.54266921974119076      -0.53285684044173764      -0.52249812240150073      -0.51161802069630735      -0.50024274646316313      -0.48839970375496400      -0.47611742352077258      -0.46342549487325363      -0.45035449380632187      -0.43693590953357797      -0.42320206862965148      -0.40918605715192014      -0.39492164093324889      -0.38044318423863716      -0.36578556697617048      -0.35098410067158858      -0.33607444339739373      -0.32109251387066284      -0.30607440492172627      -0.29105629654387011      -0.27607436873100832      -0.26116471432068156      -0.24636325203824086      -0.23170563997225169      -0.21722718966321503      -0.20296278104414964      -0.18894677840342405      -0.17521294760504569      -0.16179437473995456      -0.14872338642107291      -0.13603147190411985      -0.12374920722997708      -0.11190618156177531      -0.10053092590433443       -8.9650844370008823E-002  -7.9292148160015119E-002  -6.9479792419861824E-002  -6.0237416120451567E-002  -5.1587285112237827E-002  -4.3550238550970191E-002  -3.6145639350735941E-002  -2.9391330683990077E-002  -2.3303598811045222E-002  -1.7897128332427122E-002  -1.3184935882333784E-002  -9.1783307523652102E-003  -5.8869310711207436E-003  -3.3186241570873935E-003  -1.4795075361999492E-003  -3.7385653068869123E-004  -9.1808994189338452E-033  -0.0000000000000000       -3.4990014939172978E-004  -1.3847021467647959E-003  -3.1059700480869745E-003  -5.5097024899131378E-003  -8.5901926697013846E-003  -1.2340058680524086E-002  -1.6750298713976083E-002  -2.1810328166355222E-002  -2.7507964495948507E-002  -3.3829464076971100E-002  -4.0759584255438450E-002  -4.8281625231423722E-002  -5.6377464846129287E-002  -6.5027599295361990E-002  -7.4211189502118594E-002  -8.3906111254800395E-002  -9.4089008509064848E-002 -0.10473534964932441      -0.11581948659049243      -0.12731471656536975      -0.13919334645171075      -0.15142675949217452      -0.16398548422661294      -0.17683926550021831      -0.18995713734190753      -0.20330749757105471      -0.21685818392461051      -0.23057655154114881      -0.24442955160492208      -0.25838381096155616      -0.27240571251888562      -0.28646147623126816      -0.30051724048063638      -0.31453914364847424      -0.32849340569767155      -0.34234640954180173      -0.35606478204222713      -0.36961547439801856      -0.38296584176840204      -0.39608372191548369      -0.40893751268402101      -0.42149624813791459      -0.43372967315401884      -0.44560831631531839      -0.45710356090511078      -0.46818771385028635      -0.47883407243390730      -0.48901698862779452      -0.49871193087513144      -0.50789554319590380      -0.51654570144807033      -0.52464156662827754      -0.53216363507688214      -0.53909378545914355      -0.54541532242703439      -0.55111301683367631      -0.55617314242684612      -0.56058350891379682      -0.56433349132829647      -0.56741405563050507      -0.56981778046590925      -0.57153887504795675      -0.57257319310669230      -0.57291824287849713      -0.57257319310683341      -0.57153887504794620      -0.56981778046582487      -0.56741405563026404      -0.56433349132877209      -0.56058350891331465      -0.55617314242710236      -0.55111301683361724      -0.54541532242679192      -0.53909378545921405      -0.53216363507681208      -0.52464156662857631      -0.51654570144801903      -0.50789554319568797      -0.49871193087544929      -0.48901698862739973      -0.47883407243413179      -0.46818771385023550      -0.45710356090514970      -0.44560831631525499      -0.43372967315412392      -0.42149624813777742      -0.40893751268409984      -0.39608372191541674      -0.38296584176853127      -0.36961547439813530      -0.35606478204199377      -0.34234640954212708      -0.32849340569719809      -0.31453914364883101      -0.30051724048045014      -0.28646147623136448      -0.27240571251868395      -0.25838381096177221      -0.24442955160464819      -0.23057655154158135      -0.21685818392428372      -0.20330749757125069      -0.18995713734192610      -0.17683926550002571      -0.16398548422684747      -0.15142675949193946      -0.13919334645186127      -0.12731471656536153      -0.11581948659048712      -0.10473534964927116       -9.4089008509070232E-002  -8.3906111254853061E-002  -7.4211189502029720E-002  -6.5027599295500491E-002  -5.6377464846010840E-002  -4.8281625231446870E-002  -4.0759584255425030E-002  -3.3829464076997530E-002  -2.7507964495882428E-002  -2.1810328166404686E-002  -1.6750298713943342E-002  -1.2340058680631929E-002  -8.5901926695944007E-003  -5.5097024899681468E-003  -3.1059700480721387E-003  -1.3847021467705114E-003  -3.4990014938092315E-004  -8.5925969520133905E-033  -0.0000000000000000       -3.2510083879107722E-004  -1.2865609100582952E-003  -2.8858334171766573E-003  -5.1192005950212458E-003  -7.9813601122452008E-003  -1.1465453257745525E-002  -1.5563116228506422E-002  -2.0264514608292067E-002  -2.5558329296905945E-002  -3.1431790752136340E-002  -3.7870736647647583E-002  -4.4859650787054027E-002  -5.2381695424850633E-002  -6.0418749095265983E-002  -6.8951449695377143E-002  -7.7959241076046168E-002  -8.7420422557112618E-002  -9.7312201209688864E-002 -0.10761074676381528      -0.11829124901782946      -0.12932797760961989      -0.14069434399907621      -0.15236296552864295      -0.16430573138195734      -0.17649387031337305      -0.18889801995332767      -0.20148829754947795      -0.21423437195430581      -0.22710553669498243      -0.24007078395032949      -0.25309887924784280      -0.26615843671324391      -0.27921799467841157      -0.29224609147978348      -0.30521134124472993      -0.31808250951295902      -0.33082858847197699      -0.34341887166621532      -0.35582302796645687      -0.36801117464178940      -0.37995394935022675      -0.39162258087239937      -0.40298895842888804      -0.41402569939437067      -0.42470621527206370      -0.43500477574172947      -0.44489657065075344      -0.45435776977935183      -0.46336558025473135      -0.47189830145653466      -0.47993537729754165      -0.48745744574604588      -0.49444638546740366      -0.50088535948401258      -0.50675885573286628      -0.51205272443945926      -0.51675421220210649      -0.52085199271825378      -0.52433619407080734      -0.52719842250760962      -0.52943178266663415      -0.53103089418418858      -0.53199190465869395      -0.53231249893009358      -0.53199190465862911      -0.53103089418425009      -0.52943178266654634      -0.52719842250781479      -0.52433619407049104      -0.52085199271869820      -0.51675421220187567      -0.51205272443947436      -0.50675885573301382      -0.50088535948396273      -0.49444638546748831      -0.48745744574574368      -0.47993537729765140      -0.47189830145665634      -0.46336558025449515      -0.45435776977969045      -0.44489657065053134      -0.43500477574184271      -0.42470621527196356      -0.41402569939457712      -0.40298895842862292      -0.39162258087266805      -0.37995394935014681      -0.36801117464168254      -0.35582302796647897      -0.34341887166610530      -0.33082858847223434      -0.31808250951252615      -0.30521134124533345      -0.29224609147928748      -0.27921799467866815      -0.26615843671311867      -0.25309887924805224      -0.24007078395010453      -0.22710553669536651      -0.21423437195380815      -0.20148829754976572      -0.18889801995321825      -0.17649387031339514      -0.16430573138205398      -0.15236296552843367      -0.14069434399929978      -0.12932797760950945      -0.11829124901779922      -0.10761074676386785       -9.7312201209672350E-002  -8.7420422557109689E-002  -7.7959241076045169E-002  -6.8951449695423189E-002  -6.0418749095190315E-002  -5.2381695424948228E-002  -4.4859650786981405E-002  -3.7870736647689369E-002  -3.1431790752129395E-002  -2.5558329296907278E-002  -2.0264514608277634E-002  -1.5563116228567594E-002  -1.1465453257605356E-002  -7.9813601123619026E-003  -5.1192005949587949E-003  -2.8858334171891244E-003  -1.2865609100651413E-003  -3.2510083878637980E-004  -7.9835941664129285E-033  -0.0000000000000000       -2.9951834139241176E-004  -1.1853202544685666E-003  -2.6587445892239598E-003  -4.7163661347035084E-003  -7.3532998054225704E-003  -1.0563226607800801E-002  -1.4338440894635478E-002  -1.8669882128444400E-002  -2.3547121918974255E-002  -2.8958395570852589E-002  -3.4890655203553576E-002  -4.1329605604057594E-002  -4.8259734003303266E-002  -5.5664344929989104E-002  -6.3525599902418753E-002  -7.1824560351659544E-002  -8.0541233243742683E-002  -8.9654619245402620E-002  -9.9142763310578683E-002 -0.10898280757490771      -0.11915104641925124      -0.12962298358137836      -0.14037339116530892      -0.15137637042265781      -0.16260541413912410      -0.17403347049757115      -0.18563300824374951      -0.19737608301485765      -0.20923440465751611      -0.22117940538167366      -0.23318230858352867      -0.24521419816890738      -0.25724608821756112      -0.26924899280821157      -0.28119399585426058      -0.29305232075644544      -0.30479539973869257      -0.31639494265953760      -0.32782300517436691      -0.33905205604923844      -0.35005504348981870      -0.36080546031079352      -0.37127740779054397      -0.38144565807019715      -0.39128571492141551      -0.40077387276745785      -0.40988727378543410      -0.41860396297907881      -0.42690294106391352      -0.43476421506083329      -0.44216884645975207      -0.44909899684212606      -0.45553797085867065      -0.46147025644651574      -0.46688156220147808      -0.47175885180565214      -0.47609037543453070      -0.47986569806208490      -0.48307572459972137      -0.48571272180858854      -0.48777033692712762      -0.48924361297809937      -0.49012900070800230      -0.49042436713956006      -0.49012900070804649      -0.48924361297798241      -0.48777033692738586      -0.48571272180841490      -0.48307572459981235      -0.47986569806188623      -0.47609037543456262      -0.47175885180574734      -0.46688156220136401      -0.46147025644649176      -0.45553797085869235      -0.44909899684232646      -0.44216884645968474      -0.43476421506078627      -0.42690294106405269      -0.41860396297883190      -0.40988727378570367      -0.40077387276727949      -0.39128571492154796      -0.38144565806984920      -0.37127740779098251      -0.36080546031048299      -0.35005504348988453      -0.33905205604942368      -0.32782300517413504      -0.31639494265982371      -0.30479539973826408      -0.29305232075707299      -0.28119399585360882      -0.26924899280860859      -0.25724608821736872      -0.24521419816907380      -0.23318230858330757      -0.22117940538181075      -0.20923440465733587      -0.19737608301510084      -0.18563300824362963      -0.17403347049764747      -0.16260541413896992      -0.15137637042272942      -0.14037339116545242      -0.12962298358120758      -0.11915104641929065      -0.10898280757500486       -9.9142763310485271E-002  -8.9654619245393349E-002  -8.0541233243882820E-002  -7.1824560351558778E-002  -6.3525599902365504E-002  -5.5664344930035518E-002  -4.8259734003264720E-002  -4.1329605604103155E-002  -3.4890655203497364E-002  -2.8958395570891894E-002  -2.3547121918998135E-002  -1.8669882128433946E-002  -1.4338440894597489E-002  -1.0563226607873054E-002  -7.3532998053700976E-003  -4.7163661347284728E-003  -2.6587445892164189E-003  -1.1853202544724192E-003  -2.9951834137282706E-004  -7.3553582031853219E-033  -0.0000000000000000       -2.7321428648323430E-004  -1.0812240754299888E-003  -2.4252506376239240E-003  -4.3021695683320722E-003  -6.7075247957019257E-003  -9.6355522676049785E-003  -1.3079223055254049E-002  -1.7030272327821436E-002  -2.1479187528189975E-002  -2.6415237149182015E-002  -3.1826519190303659E-002  -3.7699993859228710E-002  -4.4021510736773621E-002  -5.0775840565041801E-002  -5.7946711458307008E-002  -6.5516848053434565E-002  -7.3468013127711437E-002  -8.1781051530430096E-002  -9.0435936334129829E-002  -9.9411817075891265E-002 -0.10868706999089024      -0.11823935010465378      -0.12804564506437674      -0.13808233057635330      -0.14832522732064485      -0.15874965919886561      -0.16933051278331962      -0.18004229781455625      -0.19085920861210168      -0.20175518624053940      -0.21270398128858350      -0.22367921710612768      -0.23465445334683416      -0.24560324966646546      -0.25649922941821424      -0.26731614319951980      -0.27802793208279480      -0.28860879040194792      -0.29903322791236459      -0.30927613120503950      -0.31931282420375878      -0.32911912761111600      -0.33867141716369192      -0.34794668053569078      -0.35692257278931677      -0.36557747019352238      -0.37389052232792552      -0.38184170230478670      -0.38941185502221043      -0.39658274330568943      -0.40333709184510547      -0.40965862881275600      -0.41553212506183596      -0.42094343081668040      -0.42587950975936362      -0.43032847043647815      -0.43427959490509860      -0.43772336455494154      -0.44065148303846224      -0.44305689625750089      -0.44493380935785420      -0.44627770068859118      -0.44708533269615869      -0.44735475972330813      -0.44708533269619544      -0.44627770068866712      -0.44493380935762905      -0.44305689625754308      -0.44065148303854174      -0.43772336455497785      -0.43427959490516871      -0.43032847043634259      -0.42587950975951827      -0.42094343081666907      -0.41553212506182874      -0.40965862881258142      -0.40333709184515559      -0.39658274330573123      -0.38941185502203790      -0.38184170230499215      -0.37389052232763931      -0.36557747019373044      -0.35692257278907930      -0.34794668053624511      -0.33867141716305449      -0.32911912761145656      -0.31931282420364038      -0.30927613120497971      -0.29903322791259368      -0.28860879040160081      -0.27802793208319099      -0.26731614319892383      -0.25649922941872882      -0.24560324966636596      -0.23465445334677335      -0.22367921710609071      -0.21270398128870119      -0.20175518624049565      -0.19085920861210229      -0.18004229781452347      -0.16933051278334704      -0.15874965919879877      -0.14832522732078796      -0.13808233057623842      -0.12804564506435703      -0.11823935010466706      -0.10868706999099173       -9.9411817075683903E-002  -9.0435936334282985E-002  -8.1781051530425364E-002  -7.3468013127550899E-002  -6.5516848053469801E-002  -5.7946711458477830E-002  -5.0775840564984846E-002  -4.4021510736755795E-002  -3.7699993859219919E-002  -3.1826519190354369E-002  -2.6415237149173917E-002  -2.1479187528101892E-002  -1.7030272327869293E-002  -1.3079223055249231E-002  -9.6355522676146929E-003  -6.7075247956825063E-003  -4.3021695683709326E-003  -2.4252506375847561E-003  -1.0812240754511746E-003  -2.7321428647188823E-004  -6.7094025377929530E-033  -0.0000000000000000       -2.4625204187934762E-004  -9.7452314758495286E-004  -2.1859140667290482E-003  -3.8776087275253978E-003  -6.0455908068306839E-003  -8.6846650798512726E-003  -1.1788496269600702E-002  -1.5349635162735820E-002  -1.9359507950966973E-002  -2.3808442169909520E-002  -2.8685710370235356E-002  -3.3979559596247065E-002  -3.9677235865548985E-002  -4.5765012825038212E-002  -5.2228224383734499E-002  -5.9051300002839070E-002  -6.6217802203868928E-002  -7.3710466169650005E-002  -8.1511241332957257E-002  -8.9601334865706914E-002  -9.7961256950525030E-002 -0.10657086773151332      -0.11540942583722878      -0.12445563834300649      -0.13368771207186220      -0.14308340609286255      -0.15262008530315105      -0.16227477495709430      -0.17202421601390888      -0.18184492117154274      -0.19171323144879451      -0.20160537318215419      -0.21149751529783953      -0.22136582672440777      -0.23118653380152401      -0.24093597755405577      -0.25059067068957847      -0.26012735417842892      -0.26952305328908399      -0.27875513293540055      -0.28780135220522490      -0.29663991794456857      -0.30524953725194715      -0.31360946878494222      -0.32169957271562216      -0.32950035926190119      -0.33699303562858157      -0.34415955128979053      -0.35098264146747071      -0.35744586872913792      -0.36353366258246278      -0.36923135698929105      -0.37452522569575691      -0.37940251529996089      -0.38385147597710018      -0.38786138978399021      -0.39142259648179567      -0.39452651680621031      -0.39716567313701245      -0.39933370751154351      -0.40102539694260469      -0.40223666599933794      -0.40296459662726564      -0.40320743517639984      -0.40296459662719203      -0.40223666599933500      -0.40102539694269468      -0.39933370751162511      -0.39716567313686413      -0.39452651680621093      -0.39142259648170713      -0.38786138978415630      -0.38385147597686242      -0.37940251530010644      -0.37452522569567348      -0.36923135698941129      -0.36353366258249453      -0.35744586872899509      -0.35098264146774744      -0.34415955128955045      -0.33699303562886851      -0.32950035926167898      -0.32169957271595739      -0.31360946878436036      -0.30524953725252224      -0.29663991794430833      -0.28780135220536163      -0.27875513293535548      -0.26952305328903170      -0.26012735417856714      -0.25059067068945534      -0.24093597755440679      -0.23118653380116291      -0.22136582672441799      -0.21149751529801991      -0.20160537318205601      -0.19171323144875982      -0.18184492117163245      -0.17202421601388668      -0.16227477495702644      -0.15262008530319440      -0.14308340609296480      -0.13368771207170302      -0.12445563834317698      -0.11540942583704115      -0.10657086773176572       -9.7961256950215209E-002  -8.9601334866000332E-002  -8.1511241332844597E-002  -7.3710466169669683E-002  -6.6217802203875631E-002  -5.9051300002942411E-002  -5.2228224383517298E-002  -4.5765012825167616E-002  -3.9677235865429705E-002  -3.3979559596400977E-002  -2.8685710370110869E-002  -2.3808442169863553E-002  -1.9359507951160298E-002  -1.5349635162578297E-002  -1.1788496269700738E-002  -8.6846650797840590E-003  -6.0455908068842018E-003  -3.8776087274530291E-003  -2.1859140668024695E-003  -9.7452314753292504E-004  -2.4625204189390959E-004  -6.0472833340127797E-033  -0.0000000000000000       -2.1869656094398841E-004  -8.6547452092344086E-004  -1.9413114564783068E-003  -3.4437064126918208E-003  -5.3690924910544426E-003  -7.7128558095822105E-003  -1.0469370005438636E-002  -1.3632019428003978E-002  -1.7193189674105026E-002  -2.1144290621777747E-002  -2.5475795218680163E-002  -3.0177265657148795E-002  -3.5237375119552883E-002  -4.0643933223264227E-002  -4.6383915005104227E-002  -5.2443492260902051E-002  -5.8808066857365740E-002  -6.5462305899371687E-002  -7.2390178669903202E-002  -7.9574995247233354E-002  -8.6999446712211978E-002  -9.4645646850663206E-002 -0.10249517523557738      -0.11052912161151286      -0.11872813144388181      -0.12707245255077146      -0.13554198268376530      -0.14411631795867755      -0.15277480200862695      -0.16149657574716583      -0.17026062762021429      -0.17904584422317432      -0.18783106116713658      -0.19659511406271982      -0.20531688950992366      -0.21397537595991162      -0.22254971433395976      -0.23101924827549764      -0.23936357391264068      -0.24756258901194078      -0.25559654140836341      -0.26344607658703867      -0.27109228431359439      -0.27851674418608863      -0.28570157001665109      -0.29262945291441539      -0.29928370299091706      -0.30564828956127427      -0.31170787976886194      -0.31744787551831566      -0.32285444864847768      -0.32791457424174064      -0.33261606200421145      -0.33694758563324001      -0.34089871010176265      -0.34445991679965593      -0.34762262646217645      -0.35037921984068776      -0.35272305605611287      -0.35464848859871212      -0.35615087892964692      -0.35722660765745179      -0.35787308325556610      -0.35808874830731519      -0.35787308325561784      -0.35722660765741820      -0.35615087892963682      -0.35464848859863962      -0.35272305605622833      -0.35037921984068210      -0.34762262646225645      -0.34445991679949933      -0.34089871010198131      -0.33694758563303373      -0.33261606200439059      -0.32791457424157144      -0.32285444864847085      -0.31744787551845244      -0.31170787976863790      -0.30564828956152418      -0.29928370299060070      -0.29262945291458398      -0.28570157001644658      -0.27851674418636108      -0.27109228431338039      -0.26344607658708996      -0.25559654140832455      -0.24756258901199404      -0.23936357391253282      -0.23101924827555401      -0.22254971433391368      -0.21397537595979554      -0.20531688951012819      -0.19659511406271007      -0.18783106116693946      -0.17904584422328115      -0.17026062762025826      -0.16149657574707371      -0.15277480200862403      -0.14411631795879795      -0.13554198268371695      -0.12707245255062521      -0.11872813144406749      -0.11052912161134831      -0.10249517523578269       -9.4645646850336940E-002  -8.6999446712606732E-002  -7.9574995246874503E-002  -7.2390178670024646E-002  -6.5462305899383608E-002  -5.8808066857396653E-002  -5.2443492260802582E-002  -4.6383915005245469E-002  -4.0643933223098214E-002  -3.5237375119792844E-002  -3.0177265656874945E-002  -2.5475795218882762E-002  -2.1144290621797627E-002  -1.7193189673926964E-002  -1.3632019428153128E-002  -1.0469370005368767E-002  -7.7128558096138892E-003  -5.3690924910048191E-003  -3.4437064127605969E-003  -1.9413114564100274E-003  -8.6547452097808031E-004  -2.1869656091587101E-004  -5.3705956950015145E-033  -0.0000000000000000       -1.9061422636716267E-004  -7.5434090139287738E-004  -1.6920320731943067E-003  -3.0015079290978065E-003  -4.6796595877492877E-003  -6.7224656253083628E-003  -9.1250221475064463E-003  -1.1881563004250261E-002  -1.4985451540248679E-002  -1.8429200672219304E-002  -2.2204506693755646E-002  -2.6302272093344681E-002  -3.0712624503111040E-002  -3.5424938880043277E-002  -4.0427862766673324E-002  -4.5709343606680941E-002  -5.1256657779519620E-002  -5.7056441252504031E-002  -6.3094721775514423E-002  -6.9356952541223899E-002  -7.5828047231011872E-002  -8.2492416355126830E-002  -8.9334004814859397E-002  -9.6336330574317924E-002 -0.10348252437228807      -0.11075537035773900      -0.11813734756711408      -0.12561067213111221      -0.13315734011996430      -0.14075917091461099      -0.14839785100588895      -0.15605497811376789      -0.16371210551905604      -0.17135078650377986      -0.17895261879078814      -0.18649928887545014      -0.19397261614617398      -0.20135459668145866      -0.20862744662330154      -0.21577364502048546      -0.22277597603748348      -0.22961757042886838      -0.23628194617923878      -0.24275304820927057      -0.24901528705340562      -0.25505357641818982      -0.26085336952308591      -0.26640069414865197      -0.27168218629303353      -0.27668512237071979      -0.28139744986151255      -0.28580781634806451      -0.28990559686474476      -0.29368091949195319      -0.29712468914194934      -0.30022860946618302      -0.30298520284481756      -0.30538782839841988      -0.30743069798843914      -0.30910889016005383      -0.31041836199925760      -0.31135595887167905      -0.31191942202312251      -0.31210739402065579      -0.31191942202314021      -0.31135595887170425      -0.31041836199927375      -0.30910889016004728      -0.30743069798841760      -0.30538782839838807      -0.30298520284477087      -0.30022860946633650      -0.29712468914173829      -0.29368091949215652      -0.28990559686455331      -0.28580781634830255      -0.28139744986141446      -0.27668512237066645      -0.27168218629318019      -0.26640069414841094      -0.26085336952341043      -0.25505357641807924      -0.24901528705350034      -0.24275304820919469      -0.23628194617924939      -0.22961757042895087      -0.22277597603736884      -0.21577364502054064      -0.20862744662336896      -0.20135459668139821      -0.19397261614628428      -0.18649928887536396      -0.17895261879072694      -0.17135078650377683      -0.16371210551923265      -0.15605497811372873      -0.14839785100580427      -0.14075917091464366      -0.13315734012000568      -0.12561067213108312      -0.11813734756707175      -0.11075537035785352      -0.10348252437219813       -9.6336330574354520E-002  -8.9334004814814197E-002  -8.2492416355318593E-002  -7.5828047230663984E-002  -6.9356952541576936E-002  -6.3094721775377116E-002  -5.7056441252477948E-002  -5.1256657779474572E-002  -4.5709343606809137E-002  -4.0427862766545163E-002  -3.5424938880230288E-002  -3.0712624502836908E-002  -2.6302272093665199E-002  -2.2204506693512434E-002  -1.8429200672249794E-002  -1.4985451540346563E-002  -1.1881563004190790E-002  -9.1250221474826927E-003  -6.7224656253276633E-003  -4.6796595877903937E-003  -3.0015079290503571E-003  -1.6920320732395080E-003  -7.5434090135504165E-004  -1.9061422638010187E-004  -4.6809698205523587E-033  -0.0000000000000000       -1.6207269015040360E-004  -6.4139001779079221E-004  -1.4386764504075078E-003  -2.5520785681817978E-003  -3.9789529970613536E-003  -5.7158804590235375E-003  -7.7586913421122082E-003  -1.0102482887954241E-002  -1.2741612177889061E-002  -1.5669713203050786E-002  -1.8879725608971734E-002  -2.2363914095392186E-002  -2.6113884528556678E-002  -3.0120602801845638E-002  -3.4374416311432218E-002  -3.8865077185576913E-002  -4.3581766968393616E-002  -4.8513122684435160E-002  -5.3647264211465179E-002  -5.8971822901763435E-002  -6.4473971377917827E-002  -7.0140454436981123E-002  -7.5957620980369858E-002  -8.1911456903757257E-002  -8.7987618855060692E-002  -9.4171468791338309E-002 -0.10044810924092150      -0.10680241919471779      -0.11321909053156015      -0.11968266489889583      -0.12617757095201942      -0.13268816186726984      -0.13919875303549789      -0.14569365984989519      -0.15215723548788912      -0.15857390861023515      -0.16492822086902123      -0.17120486415144628      -0.17738871745708751      -0.18346488332550948      -0.18941872372578950      -0.19523589532117266      -0.20090238402208635      -0.20640453874890669      -0.21172910431791137      -0.21686325337280496      -0.22179461728958444      -0.22651131597095597      -0.23100198646862191      -0.23525581035607138      -0.23926253979136297      -0.24301252220658703      -0.24649672355839342      -0.24970675009649743      -0.25263486857975859      -0.25527402491076279      -0.25761786112606089      -0.25966073071612328      -0.26139771222596581      -0.26282462111263993      -0.26393801982567172      -0.26473522608833727      -0.26521431936005202      -0.26537414546247690      -0.26521431936001849      -0.26473522608834177      -0.26393801982561882      -0.26282462111269617      -0.26139771222593061      -0.25966073071619850      -0.25761786112608809      -0.25527402491058182      -0.25263486858001072      -0.24970675009632512      -0.24649672355851995      -0.24301252220635647      -0.23926253979156220      -0.23525581035600104      -0.23100198646850206      -0.22651131597121621      -0.22179461728931521      -0.21686325337290080      -0.21172910431782763      -0.20640453874890519      -0.20090238402219096      -0.19523589532102956      -0.18941872372591601      -0.18346488332545857      -0.17738871745705165      -0.17120486415148753      -0.16492822086888720      -0.15857390861038334      -0.15215723548793511      -0.14569365984982394      -0.13919875303548773      -0.13268816186714782      -0.12617757095220622      -0.11968266489883607      -0.11321909053154196      -0.10680241919461227      -0.10044810924108562       -9.4171468791221541E-002  -8.7987618855097677E-002  -8.1911456903804997E-002  -7.5957620980280749E-002  -7.0140454436953145E-002  -6.4473971378141343E-002  -5.8971822901597963E-002  -5.3647264211471465E-002  -4.8513122684434674E-002  -4.3581766968498699E-002  -3.8865077185389688E-002  -3.4374416311646366E-002  -3.0120602801539748E-002  -2.6113884528926216E-002  -2.2363914095039693E-002  -1.8879725609206484E-002  -1.5669713202984076E-002  -1.2741612177881157E-002  -1.0102482887964942E-002  -7.7586913421231812E-003  -5.7158804590174833E-003  -3.9789529970319683E-003  -2.5520785682237737E-003  -1.4386764503651749E-003  -6.4139001782126891E-004  -1.6207269012784710E-004  -3.9800670798009651E-033  -0.0000000000000000       -1.3314071044341809E-004  -5.2689397728100619E-004  -1.1818549414026290E-003  -2.0965010416986235E-003  -3.2686607787551412E-003  -4.6955252579565830E-003  -6.3736691946402217E-003  -8.2990650333932599E-003  -1.0467077185992288E-002  -1.2872476054795778E-002  -1.5509461645943677E-002  -1.8371679505177745E-002  -2.1452233956234884E-002  -2.4743703590359125E-002  -2.8238158914506067E-002  -3.1927181426847848E-002  -3.5801883900537734E-002  -3.9852931790510700E-002  -4.4070565723392921E-002  -4.8444625007506667E-002  -5.2964572111163101E-002  -5.7619518047159958E-002  -6.2398248608176367E-002  -6.7289251378731929E-002  -7.2280743473291720E-002  -7.7360699919475709E-002  -8.2516882628240820E-002  -8.7736869876992446E-002  -9.3008086232984982E-002  -9.8317832850668405E-002 -0.10365331806183103      -0.10900168819409650      -0.11435005853469932      -0.11968554437184177      -0.12499529203514857      -0.13026650985977545      -0.13548649900460163      -0.14064268404404082      -0.14572264326145318      -0.15071413857838128      -0.15560514503158920      -0.16038387974749924      -0.16503883032469327      -0.16955878256897577      -0.17393284751016924      -0.17815048763453570      -0.18220154226841859      -0.18607625205987421      -0.18976528248588315      -0.19325974634268037      -0.19655122515561202      -0.19963178945696047      -0.20249401789452431      -0.20513101510291204      -0.20753642832215510      -0.20970446269678586      -0.21162989523919271      -0.21330808741093521      -0.21473499629760875      -0.21590718434873460      -0.21682182765884450      -0.21747672277116842      -0.21787029198469460      -0.21800158715663417      -0.21787029198472249      -0.21747672277114288      -0.21682182765893054      -0.21590718434866354      -0.21473499629764342      -0.21330808741082163      -0.21162989523924630      -0.20970446269688101      -0.20753642832196578      -0.20513101510303977      -0.20249401789442456      -0.19963178945715351      -0.19655122515540660      -0.19325974634280202      -0.18976528248599761      -0.18607625205959616      -0.18220154226868285      -0.17815048763427019      -0.17393284751041493      -0.16955878256899254      -0.16503883032446759      -0.16038387974761720      -0.15560514503170791      -0.15071413857812097      -0.14572264326172246      -0.14064268404385680      -0.13548649900475701      -0.13026650985967730      -0.12499529203512841      -0.11968554437181987      -0.11435005853474547      -0.10900168819419850      -0.10365331806161435       -9.8317832850834508E-002  -9.3008086232982873E-002  -8.7736869877033205E-002  -8.2516882628164201E-002  -7.7360699919495304E-002  -7.2280743473270126E-002  -6.7289251378736634E-002  -6.2398248608271603E-002  -5.7619518047088064E-002  -5.2964572111083123E-002  -4.8444625007434204E-002  -4.4070565723587578E-002  -3.9852931790433067E-002  -3.5801883900487670E-002  -3.1927181427023929E-002  -2.8238158914290587E-002  -2.4743703590641663E-002  -2.1452233955900426E-002  -1.8371679505434363E-002  -1.5509461645815164E-002  -1.2872476054822125E-002  -1.0467077185996695E-002  -8.2990650333769483E-003  -6.3736691946518435E-003  -4.6955252579802776E-003  -3.2686607787265638E-003  -2.0965010417021306E-003  -1.1818549414138590E-003  -5.2689397727770739E-004  -1.3314071044841770E-004  -3.2695760088416280E-033  -0.0000000000000000       -1.0388798628475595E-004  -4.1112860918303336E-004  -9.2218624967177574E-004  -1.6358728727257797E-003  -2.5504940851611346E-003  -3.6638581430168300E-003  -4.9732923399783699E-003  -6.4756540265433699E-003  -8.1673261126550684E-003  -1.0044228010484144E-002  -1.2101834058814943E-002  -1.4335185958932720E-002  -1.6738903102506440E-002  -1.9307194660287078E-002  -2.2033873349445735E-002  -2.4912370322005099E-002  -2.7935750988005433E-002  -3.1096731721886310E-002  -3.4387697410151810E-002  -3.7800719794700920E-002  -4.1327576574226137E-002  -4.4959771213647567E-002  -4.8688553407996341E-002  -5.2504940169601014E-002  -5.6399737462102639E-002  -6.0363562354248348E-002  -6.4386865622729259E-002  -6.8459954755426683E-002  -7.2573017304625925E-002  -7.6716144522796501E-002  -8.0879355236068512E-002  -8.5052619887922870E-002  -8.9225884702896746E-002  -9.3389095904987424E-002  -9.7532223940056839E-002 -0.10164528763617735      -0.10571837825067208      -0.10974168333866259      -0.11370551039667025      -0.11760031020531228      -0.12141669984363382      -0.12514548528372565      -0.12877768354725583      -0.13230454434232369      -0.13571757114554669      -0.13900854166833793      -0.14216952766959104      -0.14519291404997214      -0.14807141720217729      -0.15079810255492704      -0.15336640127894913      -0.15577012611487878      -0.15800348627334532      -0.16006110139239665      -0.16193801449243481      -0.16362970392340556      -0.16513209425453132      -0.16644156609369015      -0.16755496480664220      -0.16846960811680095      -0.16918329256728401      -0.16969429882824527      -0.17000139584060467      -0.17010384378013388      -0.17000139584063875      -0.16969429882824172      -0.16918329256721246      -0.16846960811686446      -0.16755496480660931      -0.16644156609379906      -0.16513209425440609      -0.16362970392343446      -0.16193801449255468      -0.16006110139227747      -0.15800348627340052      -0.15577012611478436      -0.15336640127904677      -0.15079810255485623      -0.14807141720208108      -0.14519291405022161      -0.14216952766929367      -0.13900854166881743      -0.13571757114500732      -0.13230454434251504      -0.12877768354738750      -0.12514548528373423      -0.12141669984330912      -0.11760031020578066      -0.11370551039626685      -0.10974168333890967      -0.10571837825053307      -0.10164528763629124       -9.7532223939915258E-002  -9.3389095905203681E-002  -8.9225884702782685E-002  -8.5052619887835954E-002  -8.0879355236256820E-002  -7.6716144522562341E-002  -7.2573017304695578E-002  -6.8459954755419133E-002  -6.4386865622728662E-002  -6.0363562354317120E-002  -5.6399737462124330E-002  -5.2504940169506020E-002  -4.8688553407983060E-002  -4.4959771213695994E-002  -4.1327576574287074E-002  -3.7800719794799056E-002  -3.4387697409873914E-002  -3.1096731722102106E-002  -2.7935750987942411E-002  -2.4912370321925309E-002  -2.2033873349534414E-002  -1.9307194660207867E-002  -1.6738903102626320E-002  -1.4335185958847979E-002  -1.2101834058828566E-002  -1.0044228010505382E-002  -8.1673261126170276E-003  -6.4756540265884640E-003  -4.9732923399645208E-003  -3.6638581429710099E-003  -2.5504940852238154E-003  -1.6358728726924116E-003  -9.2218624968133450E-004  -4.1112860915847645E-004  -1.0388798630243723E-004  -2.5512082428959501E-033  -0.0000000000000000       -7.4384989254585161E-005  -2.9437280103687555E-004  -6.6029593753820569E-004  -1.1713037520016793E-003  -1.8261830396898561E-003  -2.6233644861704602E-003  -3.5609344038941004E-003  -4.6366426191129413E-003  -5.8478992542190626E-003  -7.1917825609551754E-003  -8.6650521147115245E-003  -1.0264157716055378E-002  -1.1985246787928701E-002  -1.3824173030099264E-002  -1.5776506276934391E-002  -1.7837543158161662E-002  -2.0002318426956808E-002  -2.2265616925346850E-002  -2.4621986142424196E-002  -2.7065749356379631E-002  -2.9591019304636708E-002  -3.2191712368993146E-002  -3.4861563233213905E-002  -3.7594139972208653E-002  -4.0382859552700621E-002  -4.3221003687067494E-002  -4.6101735021611127E-002  -4.9018113607022233E-002  -5.1963113617569029E-002  -5.4929640276323660E-002  -5.7910546948496726E-002  -6.0898652356168453E-002  -6.3886757880643158E-002  -6.6867664903135615E-002  -6.9834192147212037E-002  -7.2779192979971943E-002  -7.5695572626649082E-002  -7.8576305265933288E-002  -8.1414450951246636E-002  -8.4203172335494833E-002  -8.6935751135709130E-002  -8.9605604325237009E-002  -9.2206299987034251E-002  -9.4731572812266684E-002  -9.7175339191619081E-002  -9.9531711873644041E-002 -0.10179501414499208      -0.10395979350842104      -0.10602083481688149      -0.10797317283721374      -0.10981210421378999      -0.11153319879549853      -0.11313231031352997      -0.11460558636401089      -0.11594947769514180      -0.11716074675176683      -0.11823647547966251      -0.11917407235194161      -0.11997127861478094      -0.12062617372700821      -0.12113717998801422      -0.12150306633849411      -0.12172295132543655      -0.12179630522651966      -0.12172295132538292      -0.12150306633850996      -0.12113717998804661      -0.12062617372696767      -0.11997127861479648      -0.11917407235189584      -0.11823647547972888      -0.11716074675176021      -0.11594947769500433      -0.11460558636416517      -0.11313231031352662      -0.11153319879548543      -0.10981210421372789      -0.10797317283733054      -0.10602083481685917      -0.10395979350833331      -0.10179501414518008       -9.9531711873290851E-002  -9.7175339192051388E-002  -9.4731572812019091E-002  -9.2206299987019610E-002  -8.9605604325195279E-002  -8.6935751135956252E-002  -8.4203172335188051E-002  -8.1414450951472345E-002  -7.8576305265777219E-002  -7.5695572626804083E-002  -7.2779192979706267E-002  -6.9834192147544605E-002  -6.6867664902859641E-002  -6.3886757880651887E-002  -6.0898652356375371E-002  -5.7910546948278394E-002  -5.4929640276578137E-002  -5.1963113617409934E-002  -4.9018113607148792E-002  -4.6101735021490363E-002  -4.3221003687132727E-002  -4.0382859552552407E-002  -3.7594139972439371E-002  -3.4861563233088783E-002  -3.2191712368964384E-002  -2.9591019304669640E-002  -2.7065749356284138E-002  -2.4621986142674416E-002  -2.2265616925117838E-002  -2.0002318427054237E-002  -1.7837543158094309E-002  -1.5776506276991807E-002  -1.3824173030090129E-002  -1.1985246787843001E-002  -1.0264157716167097E-002  -8.6650521146372506E-003  -7.1917825610269149E-003  -5.8478992541904093E-003  -4.6366426191006144E-003  -3.5609344039037585E-003  -2.6233644861490368E-003  -1.8261830397152110E-003  -1.1713037519886702E-003  -6.6029593752941909E-004  -2.9437280108508606E-004  -7.4384989214887939E-005  -1.8266943928336920E-033  -0.0000000000000000       -4.4702793937932087E-005  -1.7690782646654724E-004  -3.9681491965022853E-004  -7.0391286465123571E-004  -1.0974725671785545E-003  -1.5765509243388588E-003  -2.1399978756918448E-003  -2.7864611457067848E-003  -3.5143843071418880E-003  -4.3220114918609380E-003  -5.2073953158251335E-003  -6.1684022338810603E-003  -7.2027169801641977E-003  -8.3078477724977794E-003  -9.4811322356048063E-003  -1.0719743806274395E-002  -1.2020698545532423E-002  -1.3380862321952630E-002  -1.4796958369066910E-002  -1.6265575171184994E-002  -1.7783174690009486E-002  -1.9346100881673496E-002  -2.0950588508412395E-002  -2.2592772207880515E-002  -2.4268695803939110E-002  -2.5974321840776443E-002  -2.7705541305128142E-002  -2.9458183529693656E-002  -3.1228026235646987E-002  -3.3010805710554619E-002  -3.4802227073010165E-002  -3.6597974626358859E-002  -3.8393722249243256E-002  -4.0185143822929301E-002  -4.1967923649387902E-002  -4.3737766849871268E-002  -4.5490409712585146E-002  -4.7221629961296363E-002  -4.8927256930953511E-002  -5.0603181611458062E-002  -5.2245366550166157E-002  -5.3849855575189801E-002  -5.5412783328540070E-002  -5.6930384576868137E-002  -5.8399003282801384E-002  -5.9815101412240688E-002  -6.1175267457991095E-002  -6.2476224658241236E-002  -6.3714838890846504E-002  -6.4888126223883402E-002  -6.5993260102542042E-002  -6.7027578161679716E-002  -6.7988588635797167E-002  -6.8873976366108355E-002  -6.9681608373405340E-002  -7.0409539001454274E-002  -7.1056014599508596E-002  -7.1619477751084556E-002  -7.2098571022723712E-002  -7.2492140236283323E-002  -7.2799237248716800E-002  -7.3019122235587194E-002  -7.3151265474689336E-002  -7.3195348621228007E-002  -7.3151265474730415E-002  -7.3019122235584003E-002  -7.2799237248694776E-002  -7.2492140236340624E-002  -7.2098571022689156E-002  -7.1619477751135252E-002  -7.1056014599430228E-002  -7.0409539001495422E-002  -6.9681608373492451E-002  -6.8873976365963957E-002  -6.7988588635814598E-002  -6.7027578161709109E-002  -6.5993260102566648E-002  -6.4888126223805048E-002  -6.3714838890889192E-002  -6.2476224658211219E-002  -6.1175267457921997E-002  -5.9815101412409435E-002  -5.8399003282617469E-002  -5.6930384577013118E-002  -5.5412783328525554E-002  -5.3849855575224828E-002  -5.2245366550012579E-002  -5.0603181611606235E-002  -4.8927256930855367E-002  -4.7221629961434239E-002  -4.5490409712378672E-002  -4.3737766850213133E-002  -4.1967923649073750E-002  -4.0185143823049989E-002  -3.8393722249365117E-002  -3.6597974626130944E-002  -3.4802227073225014E-002  -3.3010805710255380E-002  -3.1228026235972144E-002  -2.9458183529365488E-002  -2.7705541305389249E-002  -2.5974321840606204E-002  -2.4268695804111833E-002  -2.2592772207672848E-002  -2.0950588508516273E-002  -1.9346100881778142E-002  -1.7783174689786088E-002  -1.6265575171402778E-002  -1.4796958368869724E-002  -1.3380862322088551E-002  -1.2020698545460264E-002  -1.0719743806386227E-002  -9.4811322355858145E-003  -8.3078477723983035E-003  -7.2027169802907319E-003  -6.1684022337256750E-003  -5.2073953159888810E-003  -4.3220114916916585E-003  -3.5143843072413324E-003  -2.7864611456857348E-003  -2.1399978756650741E-003  -1.5765509244279280E-003  -1.0974725671092649E-003  -7.0391286467298047E-004  -3.9681491968167435E-004  -1.7690782638670610E-004  -4.4702793977412821E-005  -1.0977798759795655E-033  -0.0000000000000000       -1.4912906719278526E-005  -5.9016667325767079E-005  -1.3237794294928694E-004  -2.3482619334606728E-004  -3.6611819225314170E-004  -5.2593931861190206E-004  -7.1390591196815022E-004  -9.2956685022754846E-004  -1.1724029088456911E-003  -1.4418283263665380E-003  -1.7371934549019800E-003  -2.0577865394828241E-003  -2.4028352058345788E-003  -2.7715081917926172E-003  -3.1629173255802883E-003  -3.5761196631344358E-003  -4.0101197570134098E-003  -4.4638720596341056E-003  -4.9362834347162444E-003  -5.4262157994574602E-003  -5.9324888573647882E-003  -6.4538829497544047E-003  -6.9891419871776148E-003  -7.5369764807949220E-003  -8.0960666456243620E-003  -8.6650655804366063E-003  -9.2426025148183381E-003  -9.8272861071272595E-003  -1.0417707802715358E-002  -1.1012445218517176E-002  -1.1610065580177339E-002  -1.2209129163030073E-002  -1.2808192770317837E-002  -1.3405813201334904E-002  -1.4000550735384565E-002  -1.4590972595285304E-002  -1.5175656401063230E-002  -1.5753193596861555E-002  -1.6322192843113814E-002  -1.6881283369686043E-002  -1.7429118276802540E-002  -1.7964377781025796E-002  -1.8485772394155053E-002  -1.8992046029698846E-002  -1.9481979029041349E-002  -1.9954391099715387E-002  -2.0408144158648250E-002  -2.0842145074435405E-002  -2.1255348299822039E-002  -2.1646758391202447E-002  -2.2015432407139587E-002  -2.2360482178499248E-002  -2.2681076450144701E-002  -2.2976442881299585E-002  -2.3245869908565760E-002  -2.3488708457591791E-002  -2.3704373509197130E-002  -2.3892345506707595E-002  -2.4052171609012518E-002  -2.4183466780908085E-002  -2.4285914720296085E-002  -2.4359268621379805E-002  -2.4403351767765594E-002  -2.4418057959528124E-002  -2.4403351767772787E-002  -2.4359268621357750E-002  -2.4285914720315910E-002  -2.4183466780864745E-002  -2.4052171609060147E-002  -2.3892345506595157E-002  -2.3704373509322155E-002  -2.3488708457521493E-002  -2.3245869908560101E-002  -2.2976442881398076E-002  -2.2681076450063689E-002  -2.2360482178501798E-002  -2.2015432407155262E-002  -2.1646758391237305E-002  -2.1255348299749517E-002  -2.0842145074521853E-002  -2.0408144158686404E-002  -1.9954391099550273E-002  -1.9481979029204215E-002  -1.8992046029575542E-002  -1.8485772394159473E-002  -1.7964377781052213E-002  -1.7429118276851618E-002  -1.6881283369657898E-002  -1.6322192843201286E-002  -1.5753193596677373E-002  -1.5175656401223373E-002  -1.4590972595029155E-002  -1.4000550735623717E-002  -1.3405813201355607E-002  -1.2808192770073999E-002  -1.2209129163316446E-002  -1.1610065579915781E-002  -1.1012445218861725E-002  -1.0417707802266423E-002  -9.8272861075383352E-003  -9.2426025145630666E-003  -8.6650655805907643E-003  -8.0960666455431943E-003  -7.5369764807985623E-003  -6.9891419872937883E-003  -6.4538829495510387E-003  -5.9324888576671791E-003  -5.4262157991172479E-003  -4.9362834349985507E-003  -4.4638720594075802E-003  -4.0101197572211767E-003  -3.5761196629769476E-003  -3.1629173255735862E-003  -2.7715081919094725E-003  -2.4028352057221701E-003  -2.0577865396315276E-003  -1.7371934547270366E-003  -1.4418283265166651E-003  -1.1724029086775678E-003  -9.2956685039032234E-004  -7.1390591188038102E-004  -5.2593931866325248E-004  -3.6611819222062117E-004  -2.3482619335388102E-004  -1.3237794290394539E-004  -5.9016667394725807E-005  -1.4912906698610244E-005  -3.6622071125003652E-034   0.0000000000000000        1.4912906686695405E-005   5.9016667325227472E-005   1.3237794293680224E-004   2.3482619334821400E-004   3.6611819224628239E-004   5.2593931861732481E-004   7.1390591196930295E-004   9.2956685020650649E-004   1.1724029088563790E-003   1.4418283263954593E-003   1.7371934549034523E-003   2.0577865394353790E-003   2.4028352059388214E-003   2.7715081917016127E-003   3.1629173256021870E-003   3.5761196631526916E-003   4.0101197570015130E-003   4.4638720595840294E-003   4.9362834347963097E-003   5.4262157994663315E-003   5.9324888572929620E-003   6.4538829498769247E-003   6.9891419870645212E-003   7.5369764808235259E-003   8.0960666456819375E-003   8.6650655803754764E-003   9.2426025148276136E-003   9.8272861071570863E-003   1.0417707802642756E-002   1.1012445218602947E-002   1.1610065580162882E-002   1.2209129163003929E-002   1.2808192770335215E-002   1.3405813201319471E-002   1.4000550735484493E-002   1.4590972595152837E-002   1.5175656401134330E-002   1.5753193596900455E-002   1.6322192843021027E-002   1.6881283369734171E-002   1.7429118276849172E-002   1.7964377781017192E-002   1.8485772394126118E-002   1.8992046029705126E-002   1.9481979029026333E-002   1.9954391099710422E-002   2.0408144158676891E-002   2.0842145074423581E-002   2.1255348299841367E-002   2.1646758391239224E-002   2.2015432407096074E-002   2.2360482178512775E-002   2.2681076450129505E-002   2.2976442881346357E-002   2.3245869908569611E-002   2.3488708457572852E-002   2.3704373509190628E-002   2.3892345506718780E-002   2.4052171609025022E-002   2.4183466780904786E-002   2.4285914720287009E-002   2.4359268621420335E-002   2.4403351767777182E-002   2.4418057959447355E-002   2.4403351767815915E-002   2.4359268621380013E-002   2.4285914720312437E-002   2.4183466780903030E-002   2.4052171609018493E-002   2.3892345506627131E-002   2.3704373509291755E-002   2.3488708457542466E-002   2.3245869908581393E-002   2.2976442881376277E-002   2.2681076450044552E-002   2.2360482178506468E-002   2.2015432407194870E-002   2.1646758391294253E-002   2.1255348299588223E-002   2.0842145074631935E-002   2.0408144158701992E-002   1.9954391099527451E-002   1.9481979029138275E-002   1.8992046029760616E-002   1.8485772394008698E-002   1.7964377781114309E-002   1.7429118276827936E-002   1.6881283369697180E-002   1.6322192843166283E-002   1.5753193596689162E-002   1.5175656401218894E-002   1.4590972595075524E-002   1.4000550735586086E-002   1.3405813201332589E-002   1.2808192770131850E-002   1.2209129163379160E-002   1.1610065579823275E-002   1.1012445218865075E-002   1.0417707802301498E-002   9.8272861074572733E-003   9.2426025146696289E-003   8.6650655805341030E-003   8.0960666456059323E-003   7.5369764807178691E-003   6.9891419873762475E-003   6.4538829494731574E-003   5.9324888577212322E-003   5.4262157990580453E-003   4.9362834351508646E-003   4.4638720591922212E-003   4.0101197573952224E-003   3.5761196629122659E-003   3.1629173256456982E-003   2.7715081918263931E-003   2.4028352057578837E-003   2.0577865395902603E-003   1.7371934547720288E-003   1.4418283264718474E-003   1.1724029087057677E-003   9.2956685039777970E-004   7.1390591183905037E-004   5.2593931872655948E-004   3.6611819218211735E-004   2.3482619334976116E-004   1.3237794291675047E-004   5.9016667375687108E-005   1.4912906669337003E-005   3.6622071125003292E-034   0.0000000000000000        4.4702793930474294E-005   1.7690782642399393E-004   3.9681491966883317E-004   7.0391286465244828E-004   1.0974725671637751E-003   1.5765509243985251E-003   2.1399978756188901E-003   2.7864611457542494E-003   3.5143843071798603E-003   4.3220114918008472E-003   5.2073953157691366E-003   6.1684022340361550E-003   7.2027169800035710E-003   8.3078477726156071E-003   9.4811322354937562E-003   1.0719743806359398E-002   1.2020698545489553E-002   1.3380862322160167E-002   1.4796958368798185E-002   1.6265575171203400E-002   1.7783174690194716E-002   1.9346100881407410E-002   2.0950588508699866E-002   2.2592772207743313E-002   2.4268695803900515E-002   2.5974321840869091E-002   2.7705541305102797E-002   2.9458183529692636E-002   3.1228026235744312E-002   3.3010805710420886E-002   3.4802227073061499E-002   3.6597974626328203E-002   3.8393722249257752E-002   4.0185143822988080E-002   4.1967923649218294E-002   4.3737766850092265E-002   4.5490409712495239E-002   4.7221629961220299E-002   4.8927256931125686E-002   5.0603181611367759E-002   5.2245366550167031E-002   5.3849855575144455E-002   5.5412783328580947E-002   5.6930384576930546E-002   5.8399003282812390E-002   5.9815101412188196E-002   6.1175267458038418E-002   6.2476224658186960E-002   6.3714838890985878E-002   6.4888126223659817E-002   6.5993260102712004E-002   6.7027578161638263E-002   6.7988588635844685E-002   6.8873976365996001E-002   6.9681608373499737E-002   7.0409539001431071E-002   7.1056014599579900E-002   7.1619477751036109E-002   7.2098571022695943E-002   7.2492140236329231E-002   7.2799237248707266E-002   7.3019122235589207E-002   7.3151265474803343E-002   7.3195348621098513E-002   7.3151265474771271E-002   7.3019122235624428E-002   7.2799237248692680E-002   7.2492140236286112E-002   7.2098571022786107E-002   7.1619477751038121E-002   7.1056014599546663E-002   7.0409539001423618E-002   6.9681608373511367E-002   6.8873976365964887E-002   6.7988588635897518E-002   6.7027578161707110E-002   6.5993260102446952E-002   6.4888126223789616E-002   6.3714838891156533E-002   6.2476224657997376E-002   6.1175267458029189E-002   5.9815101412308558E-002   5.8399003282798789E-002   5.6930384576771215E-002   5.5412783328708137E-002   5.3849855575126365E-002   5.2245366550068659E-002   5.0603181611596604E-002   4.8927256930837514E-002   4.7221629961511288E-002   4.5490409712368549E-002   4.3737766850082474E-002   4.1967923649237251E-002   4.0185143823006565E-002   3.8393722249318675E-002   3.6597974626088665E-002   3.4802227073287451E-002   3.3010805710319377E-002   3.1228026235938608E-002   2.9458183529450392E-002   2.7705541305291501E-002   2.5974321840660924E-002   2.4268695804017269E-002   2.2592772207798137E-002   2.0950588508369977E-002   1.9346100881899312E-002   1.7783174689742560E-002   1.6265575171560763E-002   1.4796958368582670E-002   1.3380862322410012E-002   1.2020698545218613E-002   1.0719743806456189E-002   9.4811322355358076E-003   8.3078477724688304E-003   7.2027169802574998E-003   6.1684022337778581E-003   5.2073953159036887E-003   4.3220114917986441E-003   3.5143843071914621E-003   2.7864611456619517E-003   2.1399978757790815E-003   1.5765509242794346E-003   1.0974725672085639E-003   7.0391286464033340E-004   3.9681491967128195E-004   1.7690782642695868E-004   4.4702793911304841E-005   1.0977798759795619E-033   0.0000000000000000        7.4384989201746053E-005   2.9437280108016335E-004   6.6029593751213778E-004   1.1713037520317314E-003   1.8261830396372829E-003   2.6233644861542267E-003   3.5609344039930230E-003   4.6366426190379796E-003   5.8478992541744906E-003   7.1917825609768907E-003   8.6650521148739432E-003   1.0264157715878248E-002   1.1985246787939311E-002   1.3824173030177529E-002   1.5776506276970529E-002   1.7837543158043492E-002   2.0002318427126360E-002   2.2265616925007864E-002   2.4621986142720431E-002   2.7065749356452382E-002   2.9591019304310323E-002   3.2191712369400674E-002   3.4861563232883870E-002   3.7594139972383804E-002   4.0382859552703085E-002   4.3221003686980897E-002   4.6101735021702867E-002   4.9018113606917914E-002   5.1963113617582886E-002   5.4929640276374078E-002   5.7910546948506905E-002   6.0898652356196015E-002   6.3886757880710174E-002   6.6867664902997628E-002   6.9834192147353993E-002   7.2779192979871149E-002   7.5695572626703844E-002   7.8576305265902063E-002   8.1414450951263775E-002   8.4203172335483412E-002   8.6935751135716458E-002   8.9605604325320970E-002   9.2206299986977894E-002   9.4731572812208106E-002   9.7175339191698407E-002   9.9531711873622086E-002  0.10179501414494266       0.10395979350857520       0.10602083481673477       0.10797317283742318       0.10981210421356616       0.11153319879565608       0.11313231031343451       0.11460558636408232       0.11594947769511578       0.11716074675172818       0.11823647547967474       0.11917407235194832       0.11997127861480678       0.12062617372697559       0.12113717998806700       0.12150306633852087       0.12172295132543610       0.12179630522643341       0.12172295132546596       0.12150306633848378       0.12113717998805475       0.12062617372705731       0.11997127861467989       0.11917407235199357       0.11823647547964443       0.11716074675181591       0.11594947769501848       0.11460558636417613       0.11313231031343010       0.11153319879550633       0.10981210421387337       0.10797317283721357       0.10602083481671742       0.10395979350868523       0.10179501414482826        9.9531711873649995E-002   9.7175339191703819E-002   9.4731572812278370E-002   9.2206299986912377E-002   8.9605604325293881E-002   8.6935751135866532E-002   8.4203172335216361E-002   8.1414450951555667E-002   7.8576305265607910E-002   7.5695572626905058E-002   7.2779192979832777E-002   6.9834192147280705E-002   6.6867664903105653E-002   6.3886757880634137E-002   6.0898652356247002E-002   5.7910546948387751E-002   5.4929640276466775E-002   5.1963113617470968E-002   4.9018113607099137E-002   4.6101735021503686E-002   4.3221003687172951E-002   4.0382859552605656E-002   3.7594139972387947E-002   3.4861563233066842E-002   3.2191712369060217E-002   2.9591019304582029E-002   2.7065749356273941E-002   2.4621986142755539E-002   2.2265616925028583E-002   2.0002318427094105E-002   1.7837543158187967E-002   1.5776506276788012E-002   1.3824173030263804E-002   1.1985246787777279E-002   1.0264157716182129E-002   8.6650521146871846E-003   7.1917825609459987E-003   5.8478992542685057E-003   4.6366426190478233E-003   3.5609344038491086E-003   2.6233644862546169E-003   1.8261830396628992E-003   1.1713037519693503E-003   6.6029593757511778E-004   2.9437280103512462E-004   7.4384989218082595E-005   1.8266943928336883E-033   0.0000000000000000        1.0388798628106755E-004   4.1112860914905853E-004   9.2218624969491879E-004   1.6358728726691219E-003   2.5504940852618379E-003   3.6638581430013016E-003   4.9732923398645755E-003   6.4756540266493103E-003   8.1673261126848692E-003   1.0044228010469553E-002   1.2101834058696118E-002   1.4335185959008397E-002   1.6738903102659502E-002   1.9307194660005699E-002   2.2033873349644243E-002   2.4912370321934524E-002   2.7935750987898356E-002   3.1096731722202405E-002   3.4387697409898686E-002   3.7800719794610381E-002   4.1327576574611474E-002   4.4959771213210299E-002   4.8688553408348614E-002   5.2504940169407856E-002   5.6399737462132227E-002   6.0363562354327605E-002   6.4386865622656608E-002   6.8459954755508534E-002   7.2573017304548113E-002   7.6716144522904137E-002   8.0879355235897829E-002   8.5052619888058498E-002   8.9225884702731434E-002   9.3389095905159106E-002   9.7532223939990767E-002  0.10164528763622001       0.10571837825053965       0.10974168333891077       0.11370551039647263       0.11760031020542658       0.12141669984367431       0.12514548528353669       0.12877768354734018       0.13230454434249980       0.13571757114521901       0.13900854166861384       0.14216952766951918       0.14519291404992579       0.14807141720229081       0.15079810255474571       0.15336640127920126       0.15577012611465754       0.15800348627346722       0.16006110139237273       0.16193801449246076       0.16362970392346493       0.16513209425448963       0.16644156609372973       0.16755496480659288       0.16846960811690054       0.16918329256719233       0.16969429882828030       0.17000139584065235       0.17010384378005153       0.17000139584063478       0.16969429882833920       0.16918329256717954       0.16846960811682835       0.16755496480671372       0.16644156609370075       0.16513209425446376       0.16362970392341797       0.16193801449258746       0.16006110139227014       0.15800348627344485       0.15577012611486568       0.15336640127889295       0.15079810255495846       0.14807141720215236       0.14519291404993620       0.14216952766978574       0.13900854166824378       0.13571757114546956       0.13230454434233863       0.12877768354741634       0.12514548528353867       0.12141669984358422       0.11760031020556791       0.11370551039636521       0.10974168333897726       0.10571837825050416       0.10164528763616484        9.7532223940126075E-002   9.3389095905014041E-002   8.9225884702831076E-002   8.5052619888026065E-002   8.0879355236053649E-002   7.6716144522760529E-002   7.2573017304530751E-002   6.8459954755569347E-002   6.4386865622684891E-002   6.0363562354312478E-002   5.6399737462024015E-002   5.2504940169518260E-002   4.8688553408170555E-002   4.4959771213459551E-002   4.1327576574501722E-002   3.7800719794605239E-002   3.4387697410055942E-002   3.1096731721954249E-002   2.7935750988081758E-002   2.4912370321788134E-002   2.2033873349734105E-002   1.9307194660068937E-002   1.6738903102666128E-002   1.4335185958850027E-002   1.2101834058799939E-002   1.0044228010515355E-002   8.1673261125714235E-003   6.4756540266815207E-003   4.9732923399477477E-003   3.6638581429388889E-003   2.5504940852433379E-003   1.6358728727154260E-003   9.2218624964326241E-004   4.1112860918674290E-004   1.0388798626296202E-004   2.5512082428959467E-033   0.0000000000000000        1.3314071040844715E-004   5.2689397727892408E-004   1.1818549414245581E-003   2.0965010417137299E-003   3.2686607786685615E-003   4.6955252580177364E-003   6.3736691946810684E-003   8.2990650333171125E-003   1.0467077186000404E-002   1.2872476054832164E-002   1.5509461645909748E-002   1.8371679505296914E-002   2.1452233955976865E-002   2.4743703590730463E-002   2.8238158914153030E-002   3.1927181427067804E-002   3.5801883900553652E-002   3.9852931790254731E-002   4.4070565723689017E-002   4.8444625007484789E-002   5.2964572110923265E-002   5.7619518047497410E-002   6.2398248607821394E-002   6.7289251378995454E-002   7.2280743473137968E-002   7.7360699919582471E-002   8.2516882628168170E-002   8.7736869877048221E-002   9.3008086233077450E-002   9.8317832850457559E-002  0.10365331806205838       0.10900168819402345       0.11435005853469188       0.11968554437187470       0.12499529203507317       0.13026650985984020       0.13548649900467280       0.14064268404389554       0.14572264326150583       0.15071413857841023       0.15560514503147946       0.16038387974772450       0.16503883032457395       0.16955878256885165       0.17393284751047244       0.17815048763424610       0.18220154226857654       0.18607625205986517       0.18976528248578775       0.19325974634288637       0.19655122515527765       0.19963178945736562       0.20249401789432359       0.20513101510291284       0.20753642832213828       0.20970446269680448       0.21162989523922726       0.21330808741086571       0.21473499629764994       0.21590718434867401       0.21682182765889693       0.21747672277119978       0.21787029198474978       0.21800158715654910       0.21787029198476907       0.21747672277110350       0.21682182765898095       0.21590718434871398       0.21473499629755693       0.21330808741087778       0.21162989523930714       0.20970446269673954       0.20753642832208727       0.20513101510297810       0.20249401789432520       0.19963178945710461       0.19655122515564794       0.19325974634262424       0.18976528248607047       0.18607625205971320       0.18220154226835206       0.17815048763474234       0.17393284751007032       0.16955878256906745       0.16503883032450023       0.16038387974778096       0.15560514503149153       0.15071413857836580       0.14572264326149051       0.14064268404394531       0.13548649900468029       0.13026650985989618       0.12499529203496468       0.11968554437189310       0.11435005853470352       0.10900168819405845       0.10365331806181854        9.8317832850674372E-002   9.3008086233173456E-002   8.7736869876771928E-002   8.2516882628317537E-002   7.7360699919413314E-002   7.2280743473480694E-002   6.7289251378628845E-002   6.2398248608150783E-002   5.7619518047230783E-002   5.2964572111052169E-002   4.8444625007552845E-002   4.4070565723381867E-002   3.9852931790655369E-002   3.5801883900332739E-002   3.1927181427008372E-002   2.8238158914397522E-002   2.4743703590464988E-002   2.1452233956093456E-002   1.8371679505258431E-002   1.5509461645933188E-002   1.2872476054810573E-002   1.0467077186062582E-002   8.2990650332545705E-003   6.3736691947090911E-003   4.6955252579866649E-003   3.2686607786820013E-003   2.0965010417322389E-003   1.1818549414038325E-003   5.2689397728788870E-004   1.3314071041093409E-004   3.2695760088416252E-033   0.0000000000000000        1.6207269010177214E-004   6.4139001782181383E-004   1.4386764503579574E-003   2.5520785682051632E-003   3.9789529971343447E-003   5.7158804589273211E-003   7.7586913421345948E-003   1.0102482888029094E-002   1.2741612177794900E-002   1.5669713203063599E-002   1.8879725609067546E-002   2.2363914095206824E-002   2.6113884528803179E-002   3.0120602801553598E-002   3.4374416311684981E-002   3.8865077185479831E-002   4.3581766968344100E-002   4.8513122684667440E-002   5.3647264211215545E-002   5.8971822901774398E-002   6.4473971378078393E-002   7.0140454436758148E-002   7.5957620980660182E-002   8.1911456903507346E-002   8.7987618855252886E-002   9.4171468791138288E-002  0.10044810924117914       0.10680241919444838       0.11321909053160097       0.11968266489906310       0.12617757095194479       0.13268816186713753       0.13919875303570048       0.14569365984972110       0.15215723548807714       0.15857390861004572       0.16492822086913358       0.17120486415140534       0.17738871745723397       0.18346488332535832       0.18941872372592666       0.19523589532103525       0.20090238402213736       0.20640453874901557       0.21172910431774156       0.21686325337291593       0.22179461728951502       0.22651131597097846       0.23100198646872044       0.23525581035596141       0.23926253979158596       0.24301252220618508       0.24649672355863772       0.24970675009649151       0.25263486857982920       0.25527402491068074       0.25761786112606422       0.25966073071619800       0.26139771222590735       0.26282462111269922       0.26393801982563253       0.26473522608835942       0.26521431936009587       0.26537414546232341       0.26521431936011486       0.26473522608842837       0.26393801982555898       0.26282462111267169       0.26139771222595026       0.25966073071618362       0.25761786112604035       0.25527402491076095       0.25263486857982975       0.24970675009649396       0.24649672355860414       0.24301252220644007       0.23926253979121626       0.23525581035620527       0.23100198646850789       0.22651131597110241       0.22179461728957095       0.21686325337268375       0.21172910431789624       0.20640453874904091       0.20090238402208821       0.19523589532097030       0.18941872372597238       0.18346488332532485       0.17738871745730192       0.17120486415138739       0.16492822086901759       0.15857390861008561       0.15215723548809290       0.14569365984982793       0.13919875303561316       0.13268816186711432       0.12617757095214421       0.11968266489884952       0.11321909053153927       0.10680241919476940       0.10044810924100878        9.4171468791218307E-002   8.7987618855028829E-002   8.1911456903822732E-002   7.5957620980418805E-002   7.0140454436904323E-002   6.4473971377937936E-002   5.8971822901741050E-002   5.3647264211573557E-002   4.8513122684163280E-002   4.3581766968682753E-002   3.8865077185499343E-002   3.4374416311412394E-002   3.0120602801826414E-002   2.6113884528645145E-002   2.2363914095359771E-002   1.8879725608948541E-002   1.5669713203063009E-002   1.2741612177822674E-002   1.0102482888074641E-002   7.7586913420321819E-003   5.7158804590507969E-003   3.9789529970635992E-003   2.5520785681924989E-003   1.4386764503829335E-003   6.4139001780454726E-004   1.6207269010685103E-004   3.9800670798009617E-033   0.0000000000000000        1.9061422636195791E-004   7.5434090136082847E-004   1.6920320732246915E-003   3.0015079290901777E-003   4.6796595877018230E-003   6.7224656253953227E-003   9.1250221474170664E-003   1.1881563004231738E-002   1.4985451540394403E-002   1.8429200672128235E-002   2.2204506693724861E-002   2.6302272093435958E-002   3.0712624502994862E-002   3.5424938880193664E-002   4.0427862766607627E-002   4.5709343606590611E-002   5.1256657779673601E-002   5.7056441252318318E-002   6.3094721775570059E-002   6.9356952541403047E-002   7.5828047230748805E-002   8.2492416355403844E-002   8.9334004814674003E-002   9.6336330574465501E-002  0.10348252437219560       0.11075537035786599       0.11813734756690100       0.12561067213132665       0.13315734011993746       0.14075917091450627       0.14839785100596745       0.15605497811374977       0.16371210551907678       0.17135078650382718       0.17895261879068586       0.18649928887557232       0.19397261614612979       0.20135459668147038       0.20862744662320321       0.21577364502062635       0.22277597603743438       0.22961757042890385       0.23628194617917725       0.24275304820925292       0.24901528705357145       0.25505357641805171       0.26085336952324195       0.26640069414860251       0.27168218629301677       0.27668512237073062       0.28139744986139376       0.28580781634841546       0.28990559686449408       0.29368091949198677       0.29712468914195184       0.30022860946624697       0.30298520284483482       0.30538782839833506       0.30743069798852485       0.30910889016004350       0.31041836199930256       0.31135595887170503       0.31191942202316036       0.31210739402064153       0.31191942202313327       0.31135595887166023       0.31041836199931694       0.30910889016010412       0.30743069798846190       0.30538782839837697       0.30298520284479263       0.30022860946621877       0.29712468914194068       0.29368091949189767       0.28990559686457851       0.28580781634823105       0.28139744986172399       0.27668512237049608       0.27168218629313523       0.26640069414856993       0.26085336952325777       0.25505357641806070       0.24901528705361869       0.24275304820906818       0.23628194617931866       0.22961757042894412       0.22277597603739574       0.21577364502066246       0.20862744662310570       0.20135459668149680       0.19397261614620093       0.18649928887556658       0.17895261879067656       0.17135078650367891       0.16371210551920559       0.15605497811372743       0.14839785100595401       0.14075917091457052       0.13315734011991942       0.12561067213111882       0.11813734756701816       0.11075537035798073       0.10348252437212312        9.6336330574405438E-002   8.9334004814700066E-002   8.2492416355387593E-002   7.5828047230882975E-002   6.9356952541345232E-002   6.3094721775382723E-002   5.7056441252677552E-002   5.1256657779275787E-002   4.5709343606795745E-002   4.0427862766689450E-002   3.5424938880019165E-002   3.0712624503121608E-002   2.6302272093241919E-002   2.2204506693910622E-002   1.8429200672110572E-002   1.4985451540350272E-002   1.1881563004149758E-002   9.1250221475763782E-003   6.7224656252695848E-003   4.6796595877741714E-003   3.0015079290902115E-003   1.6920320732146839E-003   7.5434090136759996E-004   1.9061422634630729E-004   4.6809698205523552E-033   0.0000000000000000        2.1869656090457094E-004   8.6547452094147938E-004   1.9413114564555091E-003   3.4437064126988685E-003   5.3690924910643929E-003   7.7128558095541054E-003   1.0469370005507111E-002   1.3632019427998163E-002   1.7193189673983145E-002   2.1144290621905360E-002   2.5475795218577818E-002   3.0177265657285700E-002   3.5237375119445295E-002   4.0643933223274684E-002   4.6383915005096900E-002   5.2443492261024460E-002   5.8808066857208338E-002   6.5462305899507439E-002   7.2390178669970356E-002   7.9574995246899885E-002   8.6999446712640260E-002   9.4645646850311904E-002  0.10249517523576197       0.11052912161134701       0.11872813144404605       0.12707245255065713       0.13554198268385226       0.14411631795860383       0.15277480200865320       0.16149657574721199       0.17026062762016803       0.17904584422321237       0.18783106116706402       0.19659511406275698       0.20531688950998470       0.21397537595985675       0.22254971433392740       0.23101924827558226       0.23936357391266247       0.24756258901183339       0.25559654140841048       0.26344607658705349       0.27109228431352123       0.27851674418627770       0.28570157001635438       0.29262945291467624       0.29928370299071250       0.30564828956140361       0.31170787976884862       0.31744787551829612       0.32285444864859281       0.32791457424149578       0.33261606200442595       0.33694758563312321       0.34089871010180889       0.34445991679959759       0.34762262646214304       0.35037921984082626       0.35272305605597176       0.35464848859873183       0.35615087892962405       0.35722660765740238       0.35787308325567813       0.35808874830714604       0.35787308325566314       0.35722660765751479       0.35615087892960784       0.35464848859867004       0.35272305605608367       0.35037921984071901       0.34762262646221864       0.34445991679960952       0.34089871010184258       0.33694758563326965       0.33261606200430571       0.32791457424162762       0.32285444864831309       0.31744787551846954       0.31170787976884384       0.30564828956129864       0.29928370299084328       0.29262945291457026       0.28570157001635899       0.27851674418640082       0.27109228431336113       0.26344607658713276       0.25559654140828164       0.24756258901194561       0.23936357391268961       0.23101924827556961       0.22254971433396395       0.21397537595976046       0.20531688951003718       0.19659511406294000       0.18783106116684190       0.17904584422334222       0.17026062762003755       0.16149657574730633       0.15277480200859189       0.14411631795874613       0.13554198268380011       0.12707245255051738       0.11872813144411026       0.11052912161139949       0.10249517523575843        9.4645646850356036E-002   8.6999446712448358E-002   7.9574995247108066E-002   7.2390178669900510E-002   6.5462305899425324E-002   5.8808066857451560E-002   5.2443492260777498E-002   4.6383915005160148E-002   4.0643933223271880E-002   3.5237375119492237E-002   3.0177265657350322E-002   2.5475795218456179E-002   2.1144290621917708E-002   1.7193189674015629E-002   1.3632019428119615E-002   1.0469370005315608E-002   7.7128558096374832E-003   5.3690924910603875E-003   3.4437064126736578E-003   1.9413114564742042E-003   8.6547452094291400E-004   2.1869656090185230E-004   5.3705956950015111E-033   0.0000000000000000        2.4625204184875544E-004   9.7452314758032961E-004   2.1859140667423943E-003   3.8776087275210133E-003   6.0455908068205600E-003   8.6846650798641564E-003   1.1788496269581762E-002   1.5349635162686285E-002   1.9359507951114942E-002   2.3808442169811300E-002   2.8685710370347759E-002   3.3979559596026443E-002   3.9677235865773423E-002   4.5765012824927592E-002   5.2228224383776757E-002   5.9051300002732454E-002   6.6217802204025664E-002   7.3710466169544797E-002   8.1511241332905104E-002   8.9601334865983012E-002   9.7961256950233264E-002  0.10657086773171544       0.11540942583710759       0.12445563834316964       0.13368771207173052       0.14308340609287779       0.15262008530324517       0.16227477495706660       0.17202421601389592       0.18184492117156212       0.19171323144877384       0.20160537318221131       0.21149751529783670       0.22136582672443728       0.23118653380141072       0.24093597755410082       0.25059067068965707       0.26012735417835459       0.26952305328910287       0.27875513293538912       0.28780135220528968       0.29663991794441280       0.30524953725229537       0.31360946878455709       0.32169957271599259       0.32950035926153365       0.33699303562884009       0.34415955128964471       0.35098264146761310       0.35744586872908668       0.36353366258236675       0.36923135698951742       0.37452522569561397       0.37940251530006469       0.38385147597711627       0.38786138978393725       0.39142259648193989       0.39452651680603407       0.39716567313713086       0.39933370751157071       0.40102539694261119       0.40223666599950747       0.40296459662722295       0.40320743517628904       0.40296459662732032       0.40223666599929808       0.40102539694269290       0.39933370751153513       0.39716567313709156       0.39452651680610806       0.39142259648186506       0.38786138978397411       0.38385147597706237       0.37940251529992514       0.37452522569568791       0.36923135698949683       0.36353366258243869       0.35744586872915651       0.35098264146743252       0.34415955128988002       0.33699303562849792       0.32950035926193044       0.32169957271581995       0.31360946878457080       0.30524953725239734       0.29663991794421457       0.28780135220555009       0.27875513293518112       0.26952305328918169       0.26012735417830396       0.25059067068954732       0.24093597755431356       0.23118653380127452       0.22136582672430691       0.21149751529802591       0.20160537318211547       0.19171323144883862       0.18184492117149584       0.17202421601404738       0.16227477495688583       0.15262008530327151       0.14308340609297271       0.13368771207174854       0.12445563834310958       0.11540942583704145       0.10657086773176967        9.7961256950309827E-002   8.9601334865770182E-002   8.1511241333061077E-002   7.3710466169471162E-002   6.6217802204007872E-002   5.9051300002866979E-002   5.2228224383623949E-002   4.5765012825084626E-002   3.9677235865616590E-002   3.3979559596092022E-002   2.8685710370371854E-002   2.3808442169828029E-002   1.9359507951043846E-002   1.5349635162638455E-002   1.1788496269724332E-002   8.6846650797840121E-003   6.0455908068101491E-003   3.8776087275593646E-003   2.1859140667154940E-003   9.7452314758070951E-004   2.4625204184635708E-004   6.0472833340127770E-033   0.0000000000000000        2.7321428646132041E-004   1.0812240754212317E-003   2.4252506376236157E-003   4.3021695683070765E-003   6.7075247957819511E-003   9.6355522675262550E-003   1.3079223055286372E-002   1.7030272327874546E-002   2.1479187528081974E-002   2.6415237149198131E-002   3.1826519190266370E-002   3.7699993859393668E-002   4.4021510736619127E-002   5.0775840565102981E-002   5.7946711458338129E-002   6.5516848053463500E-002   7.3468013127623216E-002   8.1781051530436341E-002   9.0435936334203354E-002   9.9411817075783990E-002  0.10868706999088754       0.11823935010477220       0.12804564506428981       0.13808233057634195       0.14832522732059167       0.15874965919901296       0.16933051278319922       0.18004229781457007       0.19085920861211325       0.20175518624049454       0.21270398128870949       0.22367921710596897       0.23465445334691618       0.24560324966642388       0.25649922941846098       0.26731614319932001       0.27802793208281623       0.28860879040195070       0.29903322791239551       0.30927613120511205       0.31931282420365015       0.32911912761132966       0.33867141716323435       0.34794668053610656       0.35692257278911932       0.36557747019375192       0.37389052232772280       0.38184170230495657       0.38941185502211856       0.39658274330570126       0.40333709184521077       0.40965862881256548       0.41553212506184728       0.42094343081669150       0.42587950975935623       0.43032847043656192       0.43427959490499751       0.43772336455505850       0.44065148303839707       0.44305689625754419       0.44493380935776700       0.44627770068853490       0.44708533269618844       0.44735475972335387       0.44708533269610423       0.44627770068876327       0.44493380935761850       0.44305689625771816       0.44065148303825324       0.43772336455515359       0.43427959490500057       0.43032847043650868       0.42587950975938321       0.42094343081672236       0.41553212506191761       0.40965862881245385       0.40333709184536154       0.39658274330542775       0.38941185502241726       0.38184170230473724       0.37389052232800080       0.36557747019340692       0.35692257278926548       0.34794668053597577       0.33867141716330407       0.32911912761146406       0.31931282420346158       0.30927613120527314       0.29903322791227638       0.28860879040201787       0.27802793208296339       0.26731614319905839       0.25649922941877162       0.24560324966623442       0.23465445334692506       0.22367921710598668       0.21270398128870888       0.20175518624056671       0.19085920861187206       0.18004229781486020       0.16933051278306904       0.15874965919900930       0.14832522732058237       0.13808233057631000       0.12804564506446950       0.11823935010459830       0.10868706999095065        9.9411817075956560E-002   9.0435936333957120E-002   8.1781051530704502E-002   7.3468013127338777E-002   6.5516848053595172E-002   5.7946711458405860E-002   5.0775840564961552E-002   4.4021510736734874E-002   3.7699993859332363E-002   3.1826519190245109E-002   2.6415237149193513E-002   2.1479187528164866E-002   1.7030272327843519E-002   1.3079223055217883E-002   9.6355522676144795E-003   6.7075247957604570E-003   4.3021695682747647E-003   2.4252506376544894E-003   1.0812240754205598E-003   2.7321428644577864E-004   6.7094025377929502E-033   0.0000000000000000        2.9951834135438207E-004   1.1853202544723578E-003   2.6587445892143156E-003   4.7163661347560679E-003   7.3532998053034340E-003   1.0563226607934646E-002   1.4338440894559882E-002   1.8669882128459617E-002   2.3547121918995731E-002   2.8958395570873100E-002   3.4890655203567093E-002   4.1329605603970213E-002   4.8259734003380433E-002   5.5664344930039494E-002   6.3525599902230986E-002   7.1824560351850308E-002   8.0541233243646884E-002   8.9654619245458103E-002   9.9142763310554355E-002  0.10898280757490833       0.11915104641936708       0.12962298358121566       0.14037339116548450       0.15137637042258825       0.16260541413925833       0.17403347049737597       0.18563300824382642       0.19737608301496248       0.20923440465740473       0.22117940538177688       0.23318230858334213       0.24521419816915380       0.25724608821729888       0.26924899280843262       0.28119399585394472       0.29305232075664117       0.30479539973876313       0.31639494265947488       0.32782300517435148       0.33905205604920280       0.35005504348996375       0.36080546031060878       0.37127740779078028       0.38144565807012043       0.39128571492137082       0.40077387276740739       0.40988727378561807       0.41860396297887154       0.42690294106397542       0.43476421506088386       0.44216884645954746       0.44909899684240134       0.45553797085870112       0.46147025644646233       0.46688156220143079       0.47175885180564747       0.47609037543456989       0.47986569806201856       0.48307572459975101       0.48571272180854952       0.48777033692726052       0.48924361297806840       0.49012900070820431       0.49042436713924997       0.49012900070820803       0.48924361297793129       0.48777033692743099       0.48571272180829922       0.48307572460002990       0.47986569806177815       0.47609037543462285       0.47175885180566662       0.46688156220141214       0.46147025644662892       0.45553797085852094       0.44909899684249066       0.44216884645945431       0.43476421506107665       0.42690294106367238       0.41860396297913055       0.40988727378543466       0.40077387276746901       0.39128571492145564       0.38144565807007302       0.37127740779082813       0.36080546031049204       0.35005504349004396       0.33905205604912991       0.32782300517442436       0.31639494265951229       0.30479539973858882       0.29305232075680737       0.28119399585363780       0.26924899280874554       0.25724608821724732       0.24521419816912049       0.23318230858335648       0.22117940538162797       0.20923440465770307       0.19737608301466858       0.18563300824394668       0.17403347049736928       0.16260541413928248       0.15137637042260493       0.14037339116535438       0.12962298358125598       0.11915104641940524       0.10898280757473996        9.9142763310757179E-002   8.9654619245225844E-002   8.0541233244015589E-002   7.1824560351529537E-002   6.3525599902332988E-002   5.5664344930100466E-002   4.8259734003296181E-002   4.1329605604006843E-002   3.4890655203589444E-002   2.8958395570847940E-002   2.3547121919007787E-002   1.8669882128430119E-002   1.4338440894640554E-002   1.0563226607822966E-002   7.3532998053471750E-003   4.7163661347914641E-003   2.6587445891681893E-003   1.1853202544911574E-003   2.9951834134701069E-004   7.3553582031853191E-033   0.0000000000000000        3.2510083875707046E-004   1.2865609100671709E-003   2.8858334171716947E-003   5.1192005949896504E-003   7.9813601123418388E-003   1.1465453257612153E-002   1.5563116228600321E-002   2.0264514608215625E-002   2.5558329296965797E-002   3.1431790752106115E-002   3.7870736647678718E-002   4.4859650787064838E-002   5.2381695424816584E-002   6.0418749095165508E-002   6.8951449695635630E-002   7.7959241075751681E-002   8.7420422557276542E-002   9.7312201209693500E-002  0.10761074676373829       0.11829124901790312       0.12932797760950213       0.14069434399923000       0.15236296552848186       0.16430573138204807       0.17649387031321354       0.18889801995354907       0.20148829754940309       0.21423437195412098       0.22710553669522998       0.24007078395019887       0.25309887924801794       0.26615843671299433       0.27921799467885416       0.29224609147928937       0.30521134124519678       0.31808250951277639       0.33082858847177377       0.34341887166649432       0.35582302796632415       0.36801117464191968       0.37995394934999027       0.39162258087264290       0.40298895842877369       0.41402569939428524       0.42470621527211039       0.43500477574172075       0.44489657065057531       0.45435776977968018       0.46336558025464181       0.47189830145654865       0.47993537729771796       0.48745744574572653       0.49444638546753505       0.50088535948391921       0.50675885573306634       0.51205272443938621       0.51675421220213702       0.52085199271824933       0.52433619407078080       0.52719842250761351       0.52943178266659907       0.53103089418435168       0.53199190465845192       0.53231249893022670       0.53199190465865676       0.53103089418431382       0.52943178266637747       0.52719842250791982       0.52433619407047372       0.52085199271852101       0.51675421220205731       0.51205272443939054       0.50675885573316437       0.50088535948365698       0.49444638546767028       0.48745744574565836       0.47993537729782737       0.47189830145637224       0.46336558025491981       0.45435776977937514       0.44489657065077742       0.43500477574174690       0.42470621527195557       0.41402569939451250       0.40298895842859428       0.39162258087268476       0.37995394935001225       0.36801117464192235       0.35582302796630866       0.34341887166638058       0.33082858847186014       0.31808250951291828       0.30521134124511384       0.29224609147929920       0.27921799467875164       0.26615843671311179       0.25309887924795776       0.24007078395035780       0.22710553669502850       0.21423437195424994       0.20148829754944747       0.18889801995348013       0.17649387031317482       0.16430573138210364       0.15236296552853965       0.14069434399928371       0.12932797760939790       0.11829124901800311       0.10761074676369305        9.7312201209721602E-002   8.7420422557064850E-002   7.7959241076027100E-002   6.8951449695532643E-002   6.0418749095088653E-002   5.2381695424907670E-002   4.4859650787051362E-002   3.7870736647654453E-002   3.1431790752172832E-002   2.5558329296820229E-002   2.0264514608375962E-002   1.5563116228466206E-002   1.1465453257727562E-002   7.9813601123137345E-003   5.1192005949379192E-003   2.8858334172171510E-003   1.2865609100540180E-003   3.2510083875247528E-004   7.9835941664129244E-033   0.0000000000000000        3.4990014936155762E-004   1.3847021467601401E-003   3.1059700481088342E-003   5.5097024898853892E-003   8.5901926696939097E-003   1.2340058680569775E-002   1.6750298713935925E-002   2.1810328166439654E-002   2.7507964495859880E-002   3.3829464077028568E-002   4.0759584255368006E-002   4.8281625231446065E-002   5.6377464846107027E-002   6.5027599295513397E-002   7.4211189501915173E-002   8.3906111255032265E-002   9.4089008508958516E-002  0.10473534964921670       0.11581948659072097       0.12731471656515428       0.13919334645189499       0.15142675949203838       0.16398548422675682       0.17683926550010323       0.18995713734209221       0.20330749757086428       0.21685818392474226       0.23057655154128329       0.24442955160464588       0.25838381096174057       0.27240571251879353       0.28646147623140134       0.30051724048028511       0.31453914364906455       0.32849340569702035       0.34234640954222323       0.35606478204226155       0.36961547439778009       0.38296584176868731       0.39608372191514085       0.40893751268438594       0.42149624813761483       0.43372967315412647       0.44560831631546394       0.45710356090512660       0.46818771385025504       0.47883407243425113       0.48901698862731025       0.49871193087548582       0.50789554319562424       0.51654570144812118       0.52464156662851136       0.53216363507671149       0.53909378545931042       0.54541532242683233       0.55111301683375291       0.55617314242684635       0.56058350891386111       0.56433349132833244       0.56741405563050573       0.56981778046583687       0.57153887504786827       0.57257319310708632       0.57291824287816362       0.57257319310681121       0.57153887504799139       0.56981778046613807       0.56741405563016667       0.56433349132863442       0.56058350891365516       0.55617314242691251       0.55111301683376424       0.54541532242665780       0.53909378545955977       0.53216363507660813       0.52464156662866457       0.51654570144785672       0.50789554319588426       0.49871193087526122       0.48901698862755111       0.47883407243399090       0.46818771385033159       0.45710356090518350       0.44560831631530928       0.43372967315414462       0.42149624813778447       0.40893751268418888       0.39608372191529184       0.38296584176861403       0.36961547439790138       0.35606478204224007       0.34234640954192219       0.32849340569736546       0.31453914364884927       0.30051724048037964       0.28646147623134410       0.27240571251879592       0.25838381096164653       0.24442955160474739       0.23057655154123194       0.21685818392471395       0.20330749757083569       0.18995713734222308       0.17683926549992754       0.16398548422680559       0.15142675949201001       0.13919334645190262       0.12731471656515805       0.11581948659066554       0.10473534964931841        9.4089008509005784E-002   8.3906111254903035E-002   7.4211189501924693E-002   6.5027599295625627E-002   5.6377464845998058E-002   4.8281625231443095E-002   4.0759584255421186E-002   3.3829464076960199E-002   2.7507964496000459E-002   2.1810328166281513E-002   1.6750298714029988E-002   1.2340058680528770E-002   8.5901926696629535E-003   5.5097024899609685E-003   3.1059700480673504E-003   1.3847021467651437E-003   3.4990014935189153E-004   8.5925969520133891E-033   0.0000000000000000        3.7385653065949063E-004   1.4795075362309580E-003   3.3186241570189318E-003   5.8869310712241496E-003   9.1783307522586045E-003   1.3184935882394500E-002   1.7897128332416811E-002   2.3303598811054944E-002   2.9391330683943184E-002   3.6145639350824273E-002   4.3550238550922084E-002   5.1587285112287821E-002   6.0237416120393780E-002   6.9479792419818553E-002   7.9292148160065620E-002   8.9650844369975669E-002  0.10053092590431434       0.11190618156190950       0.12374920722971325       0.13603147190436038       0.14872338642103453       0.16179437473981442       0.17521294760521200       0.18894677840334520       0.20296278104398632       0.21722718966357024       0.23170563997184004       0.24636325203857501       0.26116471432064520       0.27607436873112901       0.29105629654361076       0.30607440492185145       0.32109251387072557       0.33607444339713316       0.35098410067192370       0.36578556697590525       0.38044318423854101       0.39492164093349497       0.40918605715180956       0.42320206862985216       0.43693590953342099       0.45035449380644543       0.46342549487323387       0.47611742352062369       0.48839970375501551       0.50024274646313427       0.51161802069621354       0.52249812240162719       0.53285684044159864       0.54266921974132654       0.55191162140110495       0.56056177965352372       0.56859885549441558       0.57600348689345438       0.58275783543280568       0.58884562928627027       0.59425220241629506       0.59896452990696603       0.60297125934287432       0.60626273815508114       0.60883103687960838       0.61066996825586595       0.61177510213457098       0.61214377615063675       0.61177510213476016       0.61066996825580788       0.60883103687933149       0.60626273815537524       0.60297125934257512       0.59896452990704552       0.59425220241635479       0.58884562928618833       0.58275783543301174       0.57600348689314429       0.56859885549461453       0.56056177965333398       0.55191162140132377       0.54266921974125393       0.53285684044158277       0.52249812240155358       0.51161802069647877       0.50024274646304345       0.48839970375493663       0.47611742352071740       0.46342549487339346       0.45035449380616310       0.43693590953375655       0.42320206862957432       0.40918605715188516       0.39492164093341120       0.38044318423868140       0.36578556697599457       0.35098410067166003       0.33607444339734216       0.32109251387068788       0.30607440492174520       0.29105629654380438       0.27607436873106589       0.26116471432071198       0.24636325203854065       0.23170563997180738       0.21722718966370347       0.20296278104378776       0.18894677840360385       0.17521294760495015       0.16179437473998737       0.14872338642103808       0.13603147190422754       0.12374920722997124       0.11190618156163427       0.10053092590439280        8.9650844370021340E-002   7.9292148160042819E-002   6.9479792419774325E-002   6.0237416120512227E-002   5.1587285112217628E-002   4.3550238550953628E-002   3.6145639350782778E-002   2.9391330683938309E-002   2.3303598811080600E-002   1.7897128332410049E-002   1.3184935882384599E-002   9.1783307522969731E-003   5.8869310711783182E-003   3.3186241570494265E-003   1.4795075362245096E-003   3.7385653065226507E-004   9.1808994189338411E-033   0.0000000000000000        3.9691227096559862E-004   1.5707486865863766E-003   3.5232834456945311E-003   6.2499775671345107E-003   9.7443574906680135E-003   1.3998049487288175E-002   1.9000842279565753E-002   2.4740729132438657E-002   3.1203890677058116E-002   3.8374736715832941E-002   4.6235976615663893E-002   5.4768666818232864E-002   6.3952250300101043E-002   7.3764602758382286E-002   8.4182085208998489E-002   9.5179600869592290E-002  0.10673065561360584       0.11880742179807298       0.13138080530362292       0.14442051562079869       0.15789513882721276       0.17177221326240949       0.18601830773070102       0.20059910204335715       0.21547946969293227       0.23062356248096116       0.24599489687611820       0.26155644190689792       0.27727070837292800       0.29309983915823096       0.30900570043301889       0.32494997352060112       0.34089424721128858       0.35680011029758257       0.37262924410777637       0.38834351482472496       0.40390506534555165       0.41927640648939657       0.43442050730798898       0.44930088429754189       0.46388168929136497       0.47812779581851611       0.49200488373080642       0.50547952187759126       0.51851924864834309       0.53109265017514085       0.54316943600744105       0.55472051208940187       0.56571805084756932       0.57613555822770635       0.58594793752737029       0.59513154984767225       0.60366427104976639       0.61152554504628986       0.61869643333017776       0.62515966059132633       0.63089965634126710       0.63590259241879943       0.64015641630573317       0.64365088016314331       0.64637756551546088       0.64832990353620434       0.64950319086905151       0.64989460096023111       0.64950319086897534       0.64832990353619824       0.64637756551559677       0.64365088016294747       0.64015641630601872       0.63590259241876490       0.63089965634109491       0.62515966059151440       0.61869643332989499       0.61152554504673751       0.60366427104949538       0.59513154984782313       0.58594793752726804       0.57613555822758522       0.56571805084770066       0.55472051208943951       0.54316943600723500       0.53109265017506346       0.51851924864860355       0.50547952187746148       0.49200488373057932       0.47812779581872533       0.46388168929110890       0.44930088429784926       0.43442050730786919       0.41927640648955633       0.40390506534524040       0.38834351482486817       0.37262924410791770       0.35680011029738212       0.34089424721138190       0.32494997352073024       0.30900570043277087       0.29309983915833127       0.27727070837271994       0.26155644190705019       0.24599489687612164       0.23062356248090107       0.21547946969303505       0.20059910204319839       0.18601830773098718       0.17177221326218620       0.15789513882724540       0.14442051562098621       0.13138080530321464       0.11880742179841820       0.10673065561354095        9.5179600869535447E-002   8.4182085209049934E-002   7.3764602758394054E-002   6.3952250300006216E-002   5.4768666818346676E-002   4.6235976615569149E-002   3.8374736715908402E-002   3.1203890676989865E-002   2.4740729132525768E-002   1.9000842279485553E-002   1.3998049487344410E-002   9.7443574906409015E-003   6.2499775671231005E-003   3.5232834457082389E-003   1.5707486865856974E-003   3.9691227095020370E-004   9.7470842950022692E-033   0.0000000000000000        4.1901182843628350E-004   1.6582057928293437E-003   3.7194548761558888E-003   6.5979673728038457E-003   1.0286909283418339E-002   1.4777440642148466E-002   2.0058781620935249E-002   2.6118256967938472E-002   3.2941277871463261E-002   4.0511386093555216E-002   4.8810328284413389E-002   5.7818106135585225E-002   6.7513018039075418E-002   7.7871707841732460E-002   8.8869220377374547E-002  0.10047906151000580       0.11267326195969697       0.12542244468155855       0.13869589563719220       0.15246163778799177       0.16668650812973873       0.18133623758390446       0.19637553355768567       0.21176816496193737       0.22747704949969624       0.24346434299660319       0.25969153057292815       0.27611951942742924       0.29270873301646155       0.30941920639616050       0.32621068250154417       0.34304270912964208       0.35987473639079443       0.37666621439777920       0.39337669095491662       0.40996590900733365       0.42639390362754942       0.44262109829158303       0.45860840022320387       0.47431729457177874       0.48970993719671485       0.50474924583975267       0.51939898945444063       0.53362387549666868       0.54738963494083070       0.56066310483925574       0.57341230821724709       0.58560653110416971       0.59721639652683711       0.60821393528516032       0.61857265332497158       0.62826759557317557       0.63727540604800859       0.64557438413343404       0.65314453685019136       0.65996762702855216       0.66602721723555180       0.67130870938012843       0.67579937987815064       0.67948841030382212       0.68236691345625766       0.68442795476437868       0.68566656899708078       0.68607977222261596       0.68566656899719225       0.68442795476435736       0.68236691345627132       0.67948841030387175       0.67579937987790473       0.67130870938026022       0.66602721723567848       0.65996762702827294       0.65314453685057450       0.64557438413293489       0.63727540604824662       0.62826759557302836       0.61857265332504707       0.60821393528528200       0.59721639652680913       0.58560653110401584       0.57341230821746092       0.56066310483941173       0.54738963494052850       0.53362387549675694       0.51939898945474039       0.50474924583953262       0.48970993719688960       0.47431729457146188       0.45860840022339111       0.44262109829137741       0.42639390362790125       0.40996590900710173       0.39337669095490696       0.37666621439791204       0.35987473639067069       0.34304270912957119       0.32621068250178697       0.30941920639609383       0.29270873301660577       0.27611951942732604       0.25969153057289734       0.24346434299654060       0.22747704949978098       0.21176816496191900       0.19637553355753345       0.18133623758401526       0.16668650812970959       0.15246163778793223       0.13869589563739609       0.12542244468137545       0.11267326195972949       0.10047906151002559        8.8869220377399777E-002   7.7871707841646917E-002   6.7513018039124323E-002   5.7818106135525259E-002   4.8810328284469219E-002   4.0511386093551247E-002   3.2941277871479373E-002   2.6118256967872677E-002   2.0058781621035516E-002   1.4777440642065140E-002   1.0286909283430455E-002   6.5979673728536600E-003   3.7194548761084450E-003   1.6582057928494088E-003   4.1901182841945917E-004   1.0289787591260286E-032   0.0000000000000000        4.4010196487036561E-004   1.7416681663338382E-003   3.9066658589185215E-003   6.9300621563621635E-003   1.0804679083828565E-002   1.5521231733697020E-002   2.1068397698761031E-002   2.7432863744156065E-002   3.4599306761085809E-002   4.2550440122172427E-002   5.1267091732977950E-002   6.0728256713332762E-002   7.0911141150670751E-002   8.1791213311004363E-002   9.3342261961846446E-002  0.10553645944290568       0.11834442870000356       0.13173531405821576       0.14567685555388560       0.16013546665378880       0.17507631516382297       0.19046340714773424       0.20625967363367059       0.22242705992119044       0.23892661725442360       0.25571859665555313       0.27276254468037475       0.29001740087770839       0.30744159670287902       0.32499315566396458       0.34262979444358743       0.36030902476417043       0.37798825574602174       0.39562489651138749       0.41317645878996961       0.43060065927620222       0.44785552149431918       0.46489947692155315       0.48169146513199412       0.49819103271306558       0.51435843072227150       0.53015471044417772       0.54554181722518169       0.56048268214292551       0.57494131131694814       0.58888287261555594       0.60227377957043182       0.61508177228981953       0.62727599517686528       0.63882707125838367       0.64970717296429059       0.65989008915703384       0.66935128828637425       0.67806797747933345       0.68601915745697462       0.69318567311743773       0.69955025968835405       0.70509758431374192       0.70981428299489757       0.71368899278651821       0.71671237916671982       0.71887715853042378       0.72017811573074419       0.72061211664622826       0.72017811573066304       0.71887715853044287       0.71671237916672426       0.71368899278649045       0.70981428299513161       0.70509758431353453       0.69955025968836249       0.69318567311774293       0.68601915745652153       0.67806797747980097       0.66935128828616208       0.65989008915724201       0.64970717296414615       0.63882707125836946       0.62727599517683830       0.61508177228994931       0.60227377957032702       0.58888287261536831       0.57494131131712067       0.56048268214295005       0.54554181722479911       0.53015471044457996       0.51435843072200038       0.49819103271334847       0.48169146513180133       0.46489947692174965       0.44785552149400654       0.43060065927644403       0.41317645878984344       0.39562489651139660       0.37798825574610617       0.36030902476416232       0.34262979444341690       0.32499315566394998       0.30744159670290511       0.29001740087772698       0.27276254468043570       0.25571859665559449       0.23892661725438291       0.22242705992119507       0.20625967363378145       0.19046340714765500       0.17507631516388591       0.16013546665371720       0.14567685555395932       0.13173531405814964       0.11834442870005779       0.10553645944288215        9.3342261961806394E-002   8.1791213311096150E-002   7.0911141150643967E-002   6.0728256713395393E-002   5.1267091732894399E-002   4.2550440122167583E-002   3.4599306761148085E-002   2.7432863744095631E-002   2.1068397698763452E-002   1.5521231733732009E-002   1.0804679083810435E-002   6.9300621563437529E-003   3.9066658589572666E-003   1.7416681663094992E-003   4.4010196487257618E-004   1.0807701887932005E-032   0.0000000000000000        4.6013187411108269E-004   1.8209347422248451E-003   4.0844653916498573E-003   7.2454618792045181E-003   1.1296419547059351E-002   1.6227630914625122E-002   2.2027258270284612E-002   2.8681382470342669E-002   3.6173983023658443E-002   4.4486986556447145E-002   5.3600348418559811E-002   6.3492107760041133E-002   7.4138433276650262E-002   8.5513676750968173E-002   9.7590434031758488E-002  0.11033961097152264       0.12373049351516227       0.13773082169067291       0.15230686732754389       0.16742351530836752       0.18304434816703591       0.19913173381731236       0.21564691621513757       0.23255010872254875       0.24980058995853183       0.26735680189770461       0.28517644999115493       0.30321660505179771       0.32143380667992660       0.33978416795829230       0.35822348118248049       0.37670732435886201       0.39519116822220562       0.41363048350916998       0.43198084823358190       0.45019805470350716       0.46823821601947679       0.48605787180314558       0.50361409289625758       0.52086458478060416       0.53776778947026926       0.55428298562612088       0.57037038665766682       0.58599123657552910       0.60110790335160713       0.61568396958377969       0.62968432022504828       0.64307522718005261       0.65582443055755602       0.66790121639066879       0.67927649062297535       0.68992284920752811       0.69981464411594585       0.70892804513446106       0.71724109726821128       0.72473377363560598       0.73138802371167189       0.73718781681664902       0.74211918073364436       0.74617023536737737       0.74933122136880237       0.75159452363996437       0.75295468968564772       0.75340844274470775       0.75295468968571333       0.75159452363997770       0.74933122136865815       0.74617023536754856       0.74211918073338778       0.73718781681682333       0.73138802371156442       0.72473377363535674       0.71724109726868124       0.70892804513402063       0.69981464411618577       0.68992284920732150       0.67927649062319317       0.66790121639051625       0.65582443055769057       0.64307522717993193       0.62968432022501086       0.61568396958395044       0.60110790335163766       0.58599123657542251       0.57037038665801976       0.55428298562565814       0.53776778947054493       0.52086458478050190       0.50361409289637482       0.48605787180302001       0.46823821601960947       0.45019805470331081       0.43198084823382515       0.41363048350899773       0.39519116822221922       0.37670732435898985       0.35822348118240066       0.33978416795846694       0.32143380667981192       0.30321660505176734       0.28517644999114167       0.26735680189775618       0.24980058995835625       0.23255010872271789       0.21564691621506804       0.19913173381729304       0.18304434816699500       0.16742351530844984       0.15230686732741949       0.13773082169080172       0.12373049351506710       0.11033961097158702        9.7590434031720269E-002   8.5513676750945275E-002   7.4138433276705412E-002   6.3492107759910224E-002   5.3600348418700802E-002   4.4486986556398871E-002   3.6173983023620335E-002   2.8681382470435671E-002   2.2027258270230159E-002   1.6227630914595864E-002   1.1296419547123827E-002   7.2454618791823223E-003   4.0844653916253752E-003   1.8209347422468531E-003   4.6013187408406155E-004   1.1299579484112816E-032   0.0000000000000000        4.7905330408263603E-004   1.8958145644493384E-003   4.2524251450697260E-003   7.5434067232039922E-003   1.1760946036806282E-002   1.6894936417584366E-002   2.2933053369106539E-002   2.9860805369629331E-002   3.7661513140538200E-002   4.6316360102767275E-002   5.5804477338929633E-002   6.6103000934502554E-002   7.7187119605782173E-002   8.9030130440955979E-002  0.10160350238764566       0.11487694490314315       0.12881848092287485       0.14339452389586671       0.15856995869745108       0.17430822622417325       0.19057141146700154       0.20732033485212245       0.22451464662836332       0.24211292407039470       0.26007277127200845       0.27835092128098687       0.29690334032960974       0.31568533392072717       0.33465165449519840       0.35375661044103968       0.37295417616529114       0.39219810297587909       0.41144203049572986       0.43063959835249943       0.44974455786054657       0.46871088344079725       0.48749288349823067       0.50604531049887846       0.52432346997221713       0.54228332818694125       0.55988161822795901       0.57707594423516262       0.59382488353433682       0.61008808642842360       0.62582637340680281       0.64100182952695905       0.65557789575914183       0.66951945705738836       0.68279292695660954       0.69536632848253599       0.70720937119124605       0.71829352413601322       0.72859208460598679       0.73808024245166193       0.74673513985647622       0.75453592640196243       0.76146380930026358       0.76750209866488184       0.77263624771963790       0.77685388784418152       0.78014485836698877       0.78250123104895242       0.78391732917847678       0.78438974124908223       0.78391732917839818       0.78250123104903180       0.78014485836713754       0.77685388784396281       0.77263624771984230       0.76750209866481700       0.76146380930034274       0.75453592640218314       0.74673513985605222       0.73808024245207937       0.72859208460573321       0.71829352413606673       0.70720937119113403       0.69536632848264612       0.68279292695644966       0.66951945705758997       0.65557789575914538       0.64100182952693507       0.62582637340654501       0.61008808642862500       0.59382488353408325       0.57707594423553155       0.55988161822788529       0.54228332818678315       0.52432346997224588       0.50604531049889367       0.48749288349827735       0.46871088344095274       0.44974455786029360       0.43063959835264148       0.41144203049573774       0.39219810297563229       0.37295417616556525       0.35375661044076706       0.33465165449538603       0.31568533392065212       0.29690334032968141       0.27835092128084293       0.26007277127228812       0.24211292407015067       0.22451464662833442       0.20732033485230117       0.19057141146694767       0.17430822622415529       0.15856995869748383       0.14339452389583260       0.12881848092288167       0.11487694490315654       0.10160350238767782        8.9030130440946542E-002   7.7187119605685292E-002   6.6103000934715758E-002   5.5804477338745294E-002   4.6316360102852921E-002   3.7661513140526987E-002   2.9860805369580051E-002   2.2933053369151121E-002   1.6894936417602487E-002   1.1760946036742064E-002   7.5434067232277337E-003   4.2524251450965162E-003   1.8958145644347190E-003   4.7905330407644448E-004   1.1764235403590128E-032   0.0000000000000000        4.9682067368954494E-004   1.9661272447693040E-003   4.4101404959491974E-003   7.8231789212347465E-003   1.2197139477779981E-002   1.7521540657526140E-002   2.3783600868721597E-002   3.0968291123882233E-002   3.9058313538139260E-002   4.8034153657839182E-002   5.7874168572894506E-002   6.8554646386499871E-002   8.0049855606305731E-002   9.2332102956735301E-002  0.10537179921821627       0.11913753042453777       0.13359613353736333       0.14871277634038158       0.16445104134974023       0.18077301354926981       0.19763937172895804       0.21500948321462840       0.23284150175163223       0.25109246832116711       0.26971841462716584       0.28867446902109367       0.30791496460328627       0.32739354923434161       0.34706329720494544       0.36687682228075863       0.38678639186255320       0.40674404197429126       0.42670169281737186       0.44661126459245509       0.46642479333445974       0.48609454645550004       0.50557313774194157       0.52481364150745569       0.54376970564433369       0.56239566328618651       0.58064664282819844       0.59847867601952598       0.61584880389401808       0.63271518025645279       0.64903717249629078       0.66477545947444416       0.67989212625064743       0.69435075542492997       0.70811651486862703       0.72115624163970271       0.73343852187396430       0.74493376646378628       0.75561428234131467       0.76545433919289507       0.77443023144580059       0.78252033537733201       0.78970516120731493       0.79596740005172628       0.80129196562072746       0.80566603056163799       0.80907905736480656       0.81152282374447271       0.81299144245017219       0.81348137544955601       0.81299144245034183       0.81152282374429863       0.80907905736471752       0.80566603056182318       0.80129196562056815       0.79596740005170630       0.78970516120724477       0.78252033537728294       0.77443023144598810       0.76545433919263883       0.75561428234146999       0.74493376646391196       0.73343852187387071       0.72115624163984937       0.70811651486861282       0.69435075542469893       0.67989212625073447       0.66477545947440297       0.64903717249650428       0.63271518025634799       0.61584880389403129       0.59847867601936899       0.58064664282806899       0.56239566328651880       0.54376970564420057       0.52481364150738596       0.50557313774200829       0.48609454645533640       0.46642479333454234       0.44661126459260331       0.42670169281714360       0.40674404197465425       0.38678639186217895       0.36687682228107982       0.34706329720472501       0.32739354923450598       0.30791496460315693       0.28867446902128607       0.26971841462690205       0.25109246832138998       0.23284150175170018       0.21500948321437757       0.19763937172914775       0.18077301354914016       0.16445104134985494       0.14871277634030317       0.13359613353748334       0.11913753042437839       0.10537179921826356        9.2332102956755396E-002   8.0049855606417725E-002   6.8554646386222412E-002   5.7874168573123545E-002   4.8034153657730699E-002   3.9058313538152437E-002   3.0968291123926864E-002   2.3783600868678239E-002   1.7521540657539355E-002   1.2197139477788745E-002   7.8231789212514571E-003   4.4101404959036314E-003   1.9661272447962798E-003   4.9682067366771442E-004   1.2200550249554875E-032   0.0000000000000000        5.1339118189259992E-004   2.0317033986992786E-003   4.5572315005621656E-003   8.0841044867006519E-003   1.2603949052949415E-002   1.8105934102625093E-002   2.4576851740668829E-002   3.2001171719552510E-002   4.0361019220103295E-002   4.9636228925684173E-002   5.9804436074233865E-002   7.0841137908432564E-002   8.2719744719257887E-002   9.5411639580755228E-002  0.10888624638970830       0.12311110343528786       0.13805194159951015       0.15367276691169748       0.16993594726411460       0.18680230306763118       0.20423120164013184       0.22218065509232776       0.24060742148212294       0.25946710898516168       0.27871428283997368       0.29830257480428052       0.31818479485777579       0.33831304488882508       0.35863883408413388       0.37911319574663666       0.39968680525994243       0.42031009891828297       0.44093339332410292       0.46150700508569137       0.48198137050312972       0.50230716497581840       0.52243542182578318       0.54231765026533685       0.56190595221329653       0.58115313768850130       0.60001283848837250       0.61843961990333907       0.63638909016143841       0.65381800738362039       0.67068438374560280       0.68694758664032773       0.70256843655770518       0.71750930147569303       0.73173418751772235       0.74520882566483371       0.75790075431199666       0.76977939747325164       0.78081613843897935       0.79098438871819554       0.80025965209103067       0.80861958362320541       0.81604404349607407       0.82251514552593707       0.82801730025272446       0.83253725249748223       0.83606411329238539       0.83858938611743183       0.84010698736588441       0.84061326100134437       0.84010698736576706       0.83858938611758815       0.83606411329244890       0.83253725249732158       0.82801730025289177       0.82251514552597038       0.81604404349624460       0.80861958362292330       0.80025965209114380       0.79098438871821375       0.78081613843900310       0.76977939747307444       0.75790075431219472       0.74520882566446578       0.73173418751792396       0.71750930147584957       0.70256843655758661       0.68694758664032785       0.67068438374564687       0.65381800738349782       0.63638909016164114       0.61843961990329821       0.60001283848857678       0.58115313768807009       0.56190595221344519       0.54231765026556855       0.52243542182555369       0.50230716497595196       0.48198137050316303       0.46150700508542686       0.44093339332442927       0.42031009891788823       0.39968680526035505       0.37911319574629743       0.35863883408427116       0.33831304488874109       0.31818479485786255       0.29830257480408529       0.27871428284021982       0.25946710898495307       0.24060742148208614       0.22218065509251467       0.20423120163998951       0.18680230306773754       0.16993594726402036       0.15367276691177120       0.13805194159934081       0.12311110343546011       0.10888624638969097        9.5411639580721866E-002   8.2719744719164906E-002   7.0841137908668597E-002   5.9804436074008649E-002   4.9636228925848305E-002   4.0361019220034454E-002   3.2001171719545023E-002   2.4576851740669505E-002   1.8105934102642690E-002   1.2603949052953556E-002   8.0841044866709483E-003   4.5572315006053082E-003   2.0317033986710828E-003   5.1339118189170415E-004   1.2607472901326450E-032   0.0000000000000000        5.2872491157237200E-004   2.0923850522019910E-003   4.6933438117141421E-003   8.3255548365961732E-003   1.2980394734520541E-002   1.8646708912338949E-002   2.5310894990399423E-002   3.2956958874837877E-002   4.1566491873993069E-002   5.1118726388592051E-002   6.1590629681478049E-002   7.2956967166618911E-002   8.5190354972150148E-002   9.8261321464676268E-002  0.11213837731695912       0.12678809127693666       0.14217517070244187       0.15826254658423525       0.17501146284744992       0.19238156971765150       0.21033102092804182       0.22881657452850201       0.24779369706030402       0.26721667083947293       0.28703870409595239       0.30721204369655725       0.32768809018788847       0.34841751487627387       0.36935037866207598       0.39043625235130913       0.41162433814007582       0.43286359199119084       0.45410284660607836       0.47529093468732075       0.49637681220759444       0.51730968137757283       0.53803911302281615       0.55851516807125900       0.57868851786131581       0.59851056297650729       0.61793355033117392       0.63691068820230812       0.65539625896647125       0.67334572922446845       0.69071585709952477       0.70746479639776050       0.72355219743025379       0.73893930421041842       0.75358904782579161       0.76746613573738809       0.78053713680453596       0.79277056182112537       0.80413693937710196       0.81460888685729871       0.82416117640915565       0.83277079571724999       0.84041700344359782       0.84708137919394666       0.85274786789510837       0.85740281847183286       0.86103501673550653       0.86363571239739312       0.86519864015084758       0.86572003476374171       0.86519864015093773       0.86363571239725123       0.86103501673551808       0.85740281847190991       0.85274786789490520       0.84708137919398274       0.84041700344343029       0.83277079571757728       0.82416117640903253       0.81460888685739852       0.80413693937698394       0.79277056182112227       0.78053713680450132       0.76746613573772227       0.75358904782559188       0.73893930421039000       0.72355219743033961       0.70746479639783200       0.69071585709932526       0.67334572922464575       0.65539625896632381       0.63691068820240093       0.61793355033098274       0.59851056297693139       0.57868851786125086       0.55851516807093671       0.53803911302305019       0.51730968137757893       0.49637681220747293       0.47529093468751038       0.45410284660587741       0.43286359199144697       0.41162433813981231       0.39043625235150614       0.36935037866215170       0.34841751487617761       0.32768809018788497       0.30721204369666810       0.28703870409582594       0.26721667083956724       0.24779369706039467       0.22881657452834914       0.21033102092807537       0.19238156971766898       0.17501146284741070       0.15826254658427263       0.14217517070254782       0.12678809127680837       0.11213837731695910        9.8261321464698848E-002   8.5190354972179375E-002   7.2956967166513009E-002   6.1590629681621489E-002   5.1118726388436654E-002   4.1566491874099477E-002   3.2956958874785183E-002   2.5310894990460537E-002   1.8646708912278303E-002   1.2980394734528472E-002   8.3255548366321652E-003   4.6933438116672525E-003   2.0923850522388075E-003   5.2872491153673829E-004   1.2984023046594522E-032   0.0000000000000000        5.4278492505056863E-004   2.1480260236824340E-003   4.8181495306898201E-003   8.5469483069735685E-003   1.3325569645202083E-002   1.9142562328238244E-002   2.5983962261487560E-002   3.3833350034760658E-002   4.2671827432647538E-002   5.2478074603206144E-002   6.3228446323358597E-002   7.4897036968408909E-002   8.7455734476012917E-002  0.10087428350337030       0.11512035735999249       0.13015963579163173       0.14595588765556214       0.16247105820530783       0.17966536076565903       0.19749737258467825       0.21592413462048116       0.23490125503671233       0.25438301614270709       0.27432248453404667       0.29467162415523773       0.31538141202638531       0.33640195634058651       0.35768261665739054       0.37917212590290067       0.40081871387097284       0.42257023194710391       0.44437427873555241       0.46617832629931288       0.48792984670454509       0.50957643856503365       0.53106595328012440       0.55234662066653162       0.57336717367616841       0.59407697190251374       0.61442612357958559       0.63436560577088119       0.65384738247653651       0.67282452034769913       0.69125130176268079       0.70908333495373077       0.72627766096144364       0.74279285711685084       0.75858913683918794       0.77362844548188625       0.78787455200945600       0.80129313628224197       0.81385187173545803       0.82552050325811810       0.83627092007882808       0.84607722348667924       0.85491578922540645       0.86276532440431264       0.86960691879575713       0.87542409039080038       0.88020282510694681       0.88393161054719138       0.88660146373646398       0.88820595276149472       0.88874121226591363       0.88820595276142256       0.88660146373669813       0.88393161054707670       0.88020282510694503       0.87542409039101732       0.86960691879566931       0.86276532440434572       0.85491578922527145       0.84607722348668180       0.83627092007866111       0.82552050325829285       0.81385187173561779       0.80129313628203369       0.78787455200934353       0.77362844548190002       0.75858913683932339       0.74279285711659360       0.72627766096140911       0.70908333495391940       0.69125130176254446       0.67282452034781337       0.65384738247638019       0.63436560577102474       0.61442612357936444       0.59407697190246622       0.57336717367640444       0.55234662066643381       0.53106595327994688       0.50957643856526613       0.48792984670439182       0.46617832629937328       0.44437427873545671       0.42257023194716997       0.40081871387098833       0.37917212590270716       0.35768261665755485       0.33640195634054471       0.31538141202636077       0.29467162415524217       0.27432248453404351       0.25438301614264364       0.23490125503679468       0.21592413462050514       0.19749737258459107       0.17966536076573894       0.16247105820523236       0.14595588765555595       0.13015963579171791       0.11512035735996277       0.10087428350337524        8.7455734475998595E-002   7.4897036968470165E-002   6.3228446323270793E-002   5.2478074603316598E-002   4.2671827432553974E-002   3.3833350034839269E-002   2.5983962261399311E-002   1.9142562328299115E-002   1.3325569645181893E-002   8.5469483069590142E-003   4.8181495307186685E-003   2.1480260236606636E-003   5.4278492504937384E-004   1.3329293543077247E-032   0.0000000000000000        5.5553735368256722E-004   2.1984922750077828E-003   4.9313479989526255E-003   8.7477515532567822E-003   1.3638642242952106E-002   1.9592299813577980E-002   2.6594432095213200E-002   3.4628233918328755E-002   4.3674363069740221E-002   5.3710998806818191E-002   6.4713940382982865E-002   7.6656673544942419E-002   8.9510425762831344E-002  0.10324423087263013       0.11782500269899601       0.13321761466494475       0.14938498441186993       0.16628816313225273       0.18388642940260874       0.20213738728099556       0.22099706844582948       0.24042003811629681       0.26035950450969786       0.28076743156498613       0.30159465466853291       0.32279099909116704       0.34430540086694456       0.36608602980875410       0.38808041437057872       0.41023556805810391       0.43249811707432395       0.45481442890466217       0.47713074151923113       0.49939329289251710       0.52154845051768017       0.54354284061462366       0.56532347671028826       0.58683788728682051       0.60803424219194468       0.62886147749978916       0.64926941853015330       0.66920890072170913       0.68863188807598819       0.70749158887625718       0.72574256841795792       0.74334085845940723       0.76024406314839255       0.77641146115806159       0.79180410378289690       0.80638490877647828       0.82011874968040355       0.83297254044935987       0.84491531515769536       0.85591830259810253       0.86595499559673916       0.87500121486682958       0.88303516726322739       0.89003749828002832       0.89599133868062319       0.90088234513393028       0.90469873477168328       0.90743131357250972       0.90907349851086106       0.90962133341790397       0.90907349851107511       0.90743131357216544       0.90469873477186280       0.90088234513385390       0.89599133868050451       0.89003749828007717       0.88303516726322162       0.87500121486694515       0.86595499559669009       0.85591830259837320       0.84491531515745599       0.83297254044929370       0.82011874968059795       0.80638490877649338       0.79180410378293609       0.77641146115779769       0.76024406314891757       0.74334085845917874       0.72574256841795826       0.70749158887635899       0.68863188807582731       0.66920890072185513       0.64926941853018405       0.62886147749961874       0.60803424219217728       0.58683788728663666       0.56532347671022087       0.54354284061505842       0.52154845051723142       0.49939329289277223       0.47713074151919299       0.45481442890465673       0.43249811707442337       0.41023556805785033       0.38808041437077995       0.36608602980870120       0.34430540086698308       0.32279099909116599       0.30159465466850738       0.28076743156504413       0.26035950450963391       0.24042003811631291       0.22099706844583727       0.20213738728107278       0.18388642940247985       0.16628816313236355       0.14938498441181081       0.13321761466490994       0.11782500269901473       0.10324423087262817        8.9510425762852036E-002   7.6656673544882370E-002   6.4713940383030355E-002   5.3710998806745250E-002   4.3674363069816785E-002   3.4628233918271467E-002   2.6594432095278068E-002   1.9592299813533127E-002   1.3638642242971517E-002   8.7477515532651279E-003   4.9313479989500581E-003   2.1984922750085596E-003   5.5553735366007729E-004   1.3642452603906474E-032   0.0000000000000000        5.6695147905540364E-004   2.2436622353460547E-003   5.0326665212090246E-003   8.9274808360641587E-003   1.3918858324663093E-002   1.9994837930030384E-002   2.7140833838430536E-002   3.5339695604537626E-002   4.4571683615454834E-002   5.4814528805176239E-002   6.6043533205480773E-002   7.8231637808824223E-002   9.1349478933770281E-002  0.10536545419564380       0.12024579764041202       0.13595466099245035       0.15245420001091831       0.16970466566019246       0.18766449986682016       0.20629043563805977       0.22553760129381512       0.24535962856631729       0.26570876430519091       0.28653598551902904       0.30779111747359506       0.32942295456958093       0.35137938369873395       0.37360750978936291       0.39605378323492008       0.41866412889893889       0.44138407638736499       0.46415889127016646       0.48693370694381588       0.50965365680652619       0.53226400643912020       0.55471028546312051       0.57693841876389851       0.59889485676450083       0.62052670442856506       0.64178184868977461       0.66260908399799290       0.68295823567445135       0.70278028079031263       0.72202746626498882       0.74065342390725664       0.75861328212127943       0.77586377400659190       0.79236334158706123       0.80807223593574096       0.82295261292550448       0.83696862440307007       0.85008650455004386       0.86227465122523905       0.87350370210062200       0.88374660539293592       0.89297868503939037       0.90117770013843912       0.90832389853600948       0.91440006440408439       0.91939155972074749       0.92328635953022875       0.92607508091371127       0.92775100559466661       0.92831009612112281       0.92775100559442514       0.92607508091397839       0.92328635953006910       0.91939155972087538       0.91440006440413391       0.90832389853593498       0.90117770013859744       0.89297868503913846       0.88374660539312822       0.87350370210027284       0.86227465122550140       0.85008650454996193       0.83696862440307873       0.82295261292541944       0.80807223593579014       0.79236334158722843       0.77586377400612172       0.75861328212165524       0.74065342390716027       0.72202746626481185       0.70278028079048038       0.68295823567438452       0.66260908399786211       0.64178184869022370       0.62052670442817937       0.59889485676472554       0.57693841876397456       0.55471028546256473       0.53226400643974536       0.50965365680610664       0.48693370694398735       0.46415889127013432       0.44138407638726740       0.41866412889923621       0.39605378323476653       0.37360750978931412       0.35137938369864663       0.32942295456968024       0.30779111747362375       0.28653598551888004       0.26570876430535745       0.24535962856622179       0.22553760129378109       0.20629043563810084       0.18766449986681910       0.16970466566021269       0.15245420001091170       0.13595466099245260       0.12024579764043350       0.10536545419562542        9.1349478933792541E-002   7.8231637808833243E-002   6.6043533205503338E-002   5.4814528805174796E-002   4.4571683615426357E-002   3.5339695604554855E-002   2.7140833838397663E-002   1.9994837930063222E-002   1.3918858324660072E-002   8.9274808360495193E-003   5.0326665211964253E-003   2.2436622353687345E-003   5.6695147902952319E-004   1.3922745801475173E-032   0.0000000000000000        5.7699980723171216E-004   2.2834270936973604E-003   5.1218610232571776E-003   9.0857031861417241E-003   1.4165542842986475E-002   2.0349206949168544E-002   2.7621851184852830E-002   3.5966021146673056E-002   4.5361627375039765E-002   5.5786006129029876E-002   6.7214021718077777E-002   7.9618135567821255E-002   9.2968463585048691E-002  0.10723284329607601       0.12237691031465688       0.13836418102737755       0.15515614048180482       0.17271233517183313       0.19099047049314591       0.20994651263458830       0.22953479465781459       0.24970812651368801       0.27041790872663213       0.29161424947308506       0.31324608477717519       0.33526130152579664       0.35760686301429823       0.38022893671605390       0.40307302396923556       0.42608409126804597       0.44920670284364461       0.47238515421307903       0.49556360637568542       0.51868622033460254       0.54169729161626079       0.56454138446810787       0.58716346540783593       0.60950903580300253       0.63152426316333876       0.65315611082751013       0.67435246573235608       0.69506226395909076       0.71523561374872624       0.73482391569697725       0.75377997983371481       0.77205813930734379       0.78961436040006028       0.80640634861075200       0.82239365054232438       0.83753775136077158       0.85180216757948046       0.86515253494991284       0.87755669125016467       0.88898475376444908       0.89940919127544805       0.90880489038581769       0.91714921602323574       0.92442206596468157       0.93060591927067482       0.93568587848832263       0.93964970554555050       0.94248785123149725       0.94419347820084831       0.94476247744706865       0.94419347820105992       0.94248785123144974       0.93964970554564275       0.93568587848820384       0.93060591927060621       0.92442206596481946       0.91714921602296728       0.90880489038608303       0.89940919127525309       0.88898475376473329       0.87755669124999036       0.86515253494990652       0.85180216757939176       0.83753775136091135       0.82239365054224645       0.80640634861071459       0.78961436040026833       0.77205813930707268       0.75377997983377809       0.73482391569719818       0.71523561374861344       0.69506226395910464       0.67435246573240715       0.65315611082707981       0.63152426316377075       0.60950903580273585       0.58716346540797404       0.56454138446837043       0.54169729161580726       0.51868622033498868       0.49556360637548591       0.47238515421325405       0.44920670284353886       0.42608409126799596       0.40307302396918709       0.38022893671619862       0.35760686301437838       0.33526130152564271       0.31324608477723581       0.29161424947320141       0.27041790872640259       0.24970812651391511       0.22953479465772875       0.20994651263453079       0.19099047049331860       0.17271233517169088       0.15515614048183185       0.13836418102744569       0.12237691031456358       0.10723284329612529        9.2968463584992597E-002   7.9618135567860363E-002   6.7214021717992678E-002   5.5786006129101354E-002   4.5361627375026171E-002   3.5966021146692062E-002   2.7621851184852508E-002   2.0349206949133610E-002   1.4165542842982768E-002   9.0857031861712352E-003   5.1218610232626419E-003   2.2834270936763577E-003   5.7699980722594193E-004   1.4169497884919610E-032   0.0000000000000000        5.8565813506106115E-004   2.3176910610182991E-003   5.1987166398798825E-003   9.2220374479885618E-003   1.4378101532815312E-002   2.0654553187818368E-002   2.8036325348192292E-002   3.6505701700550577E-002   4.6042291336725903E-002   5.6623090438771451E-002   6.8222586147849429E-002   8.0812826665513551E-002   9.4363479479598222E-002  0.10884189951059695       0.12421320672574185       0.14044037006644580       0.15748429665428962       0.17530392596925354       0.19385632876737846       0.21309681049988183       0.23297901898700848       0.25345505608311658       0.27447559306660491       0.29598998947812993       0.31794641511543736       0.34029197489855617       0.36297283629618060       0.38593435901435263       0.40912122662748940       0.43247757984214913       0.45594715106449640       0.47947339995530086       0.50299964963908073       0.52646922324299728       0.54982558043878105       0.57301245364840270       0.59597398360256437       0.61865485390568353       0.64100042430078163       0.66295686230137552       0.68447127287785003       0.70549182588754700       0.72596788093604880       0.74585010937551366       0.76509061314116877       0.78364304014163233       0.80146269592530872       0.81850665135260681       0.83473384601658562       0.85010518716054295       0.86458364385534814       0.87813433621108550       0.89072461940539105       0.90232416232670709       0.91290502064536172       0.92244170413436433       0.93091123807571496       0.93829321861134463       0.94456986189341352       0.94972604693279650       0.95374935202119449       0.95663008466018806       0.95836130490903004       0.95893884210496005       0.95836130490896876       0.95663008466002231       0.95374935202124766       0.94972604693280682       0.94456986189355707       0.93829321861115567       0.93091123807598652       0.92244170413427806       0.91290502064534462       0.90232416232665980       0.89072461940538206       0.87813433621131409       0.86458364385536779       0.85010518716037331       0.83473384601669798       0.81850665135259626       0.80146269592524999       0.78364304014179686       0.76509061314109350       0.74585010937531548       0.72596788093617803       0.70549182588760107       0.68447127287778298       0.66295686230171091       0.64100042430036364       0.61865485390594654       0.59597398360221066       0.57301245364855014       0.54982558043884877       0.52646922324291889       0.50299964963897281       0.47947339995517024       0.45594715106472983       0.43247757984200130       0.40912122662774797       0.38593435901407991       0.36297283629622712       0.34029197489860846       0.31794641511537863       0.29598998947805849       0.27447559306681707       0.25345505608286900       0.23297901898716281       0.21309681049987103       0.19385632876724532       0.17530392596929445       0.15748429665433064       0.14044037006633639       0.12421320672588523       0.10884189951049186        9.4363479479677354E-002   8.0812826665499951E-002   6.8222586147861558E-002   5.6623090438744847E-002   4.6042291336727104E-002   3.6505701700539808E-002   2.8036325348213448E-002   2.0654553187826569E-002   1.4378101532833042E-002   9.2220374479677226E-003   5.1987166398622629E-003   2.3176910610539668E-003   5.8565813502269471E-004   1.4382114406857842E-032   0.0000000000000000        5.9290560826725234E-004   2.3463716015819885E-003   5.2630482323753848E-003   9.3361551978540600E-003   1.4556022343377059E-002   2.0910141065623455E-002   2.8383257852623162E-002   3.6957437160933249E-002   4.6612035756334144E-002   5.7323765162660995E-002   6.9066796814489920E-002   8.1812833028197390E-002   9.5531165945597046E-002  0.11018874652611158       0.12575026311987211       0.14217822643356834       0.15943305984163933       0.17747319472824927       0.19625517062949213       0.21573373993381634       0.23586197688529587       0.25659139063252190       0.27787204204675447       0.29965266402828467       0.32188078501459649       0.34450285538561909       0.36746437647284780       0.39071003184646302       0.41418382058193204       0.43782919216586236       0.46158918273519528       0.48540655230386892       0.50922392266133709       0.53298391560151148       0.55662929114724624       0.58010308545379941       0.60334874803085903       0.62631027798493000       0.64893235892464163       0.67116049222547924       0.69294112832134624       0.71422179570746303       0.73495122735282625       0.75507948420286397       0.77455807548890965       0.79334007554674246       0.81138023686265515       0.82863509908069521       0.84506309370094290       0.86062464422183038       0.87528226148416410       0.88900063398449469       0.90174671294362230       0.91348979192527879       0.92420158080912518       0.93385627394451864       0.94243061231877423       0.94990393958909825       0.95625825184830593       0.96147824099299717       0.96555133160743445       0.96846771125421771       0.97022035411674401       0.97080503792243045       0.97022035411678154       0.96846771125449105       0.96555133160718887       0.96147824099316104       0.95625825184803981       0.94990393958935981       0.94243061231849778       0.93385627394444159       0.92420158080926540       0.91348979192522695       0.90174671294369380       0.88900063398423312       0.87528226148418742       0.86062464422202800       0.84506309370075972       0.82863509908075161       0.81138023686262928       0.79334007554664565       0.77455807548904154       0.75507948420302817       0.73495122735260432       0.71422179570742761       0.69294112832142085       0.67116049222537888       0.64893235892485202       0.62631027798477801       0.60334874803121996       0.58010308545350764       0.55662929114740745       0.53298391560128999       0.50922392266178185       0.48540655230386875       0.46158918273485561       0.43782919216618460       0.41418382058154912       0.39071003184680336       0.36746437647260749       0.34450285538582692       0.32188078501452722       0.29965266402842322       0.27787204204657567       0.25659139063265674       0.23586197688523211       0.21573373993378217       0.19625517062959591       0.17747319472826967       0.15943305984157516       0.14217822643368372       0.12575026311972415       0.11018874652623843        9.5531165945529364E-002   8.1812833028159351E-002   6.9066796814600415E-002   5.7323765162585416E-002   4.6612035756354121E-002   3.6957437160939098E-002   2.8383257852592561E-002   2.0910141065662989E-002   1.4556022343329065E-002   9.3361551978716623E-003   5.2630482323932828E-003   2.3463716015612772E-003   5.9290560826423706E-004   1.4560083155465511E-032   0.0000000000000000        5.9872477217132354E-004   2.3693996311507847E-003   5.3147008351588686E-003   9.4277815356037242E-003   1.4698876671420455E-002   2.1115354877121899E-002   2.8661812939225387E-002   3.7320139292840449E-002   4.7069488108568168E-002   5.7886342355178928E-002   6.9744619984939749E-002   8.2615745598485668E-002   9.6468709971486891E-002  0.11127013971884622       0.12698437664264819       0.14357356353048664       0.16099773535230219       0.17921491553906427       0.19818121710843625       0.21785094838933333       0.23817672309971050       0.25910957450119898       0.28059907336509965       0.30259344945977512       0.32503971626894401       0.34788379864144603       0.37107066306029723       0.39454445022643109       0.41824860962345750       0.44212603575732384       0.46611920572325177       0.49017031778784476       0.51422143063467018       0.53821460294922863       0.56209203300959243       0.58579619792783788       0.60926999223412315       0.63245686544393664       0.65530095829590307       0.67774723731975306       0.69974162741656898       0.72123114213179274       0.74216401130178478       0.76248980577424830       0.78215955889584876       0.80112588447569133       0.81934309094565250       0.83676729143197526       0.85335650948441411       0.86907078020113460       0.88387224650555929       0.89772525035026507       0.91059641861807483       0.92245474352085532       0.93327165730171946       0.94302110105419401       0.95167958750416992       0.95922625758914593       0.96564293071104923       0.97091414853596780       0.97502721223199462       0.97797221306468729       0.97974205626539423       0.98033247812512370       0.97974205626541533       0.97797221306443061       0.97502721223226696       0.97091414853570479       0.96564293071138474       0.95922625758888858       0.95167958750438664       0.94302110105435355       0.93327165730160533       0.92245474352088430       0.91059641861800533       0.89772525035044026       0.88387224650559593       0.86907078020086614       0.85335650948473130       0.83676729143177575       0.81934309094582813       0.80112588447564748       0.78215955889570909       0.76248980577418535       0.74216401130191945       0.72123114213191242       0.69974162741643564       0.67774723731967335       0.65530095829591151       0.63245686544396529       0.60926999223389644       0.58579619792802506       0.56209203300949473       0.53821460294955392       0.51422143063403913       0.49017031778794645       0.46611920572362497       0.44212603575691189       0.41824860962381971       0.39454445022618856       0.37107066306063108       0.34788379864104846       0.32503971626903788       0.30259344945962546       0.28059907336529394       0.25910957450110145       0.23817672309972174       0.21785094838939401       0.19818121710834330       0.17921491553905994       0.16099773535236550       0.14357356353040421       0.12698437664272844       0.11127013971874361        9.6468709971542846E-002   8.2615745598549103E-002   6.9744619984803649E-002   5.7886342355253799E-002   4.7069488108579055E-002   3.7320139292801147E-002   2.8661812939274986E-002   2.1115354877036439E-002   1.4698876671499288E-002   9.4277815355902645E-003   5.3147008351380294E-003   2.3693996311696065E-003   5.9872477213890394E-004   1.4702975388439001E-032   0.0000000000000000        6.0310161329065978E-004   2.3867196843018624E-003   5.3535500287503548E-003   9.4966957466311834E-003   1.4806320395067268E-002   2.1269700274923923E-002   2.8871319579779904E-002   3.7592934354155796E-002   4.7413546393140535E-002   5.8309466764680136E-002   7.0254422771314745E-002   8.3219630140834638E-002   9.7173852983514664E-002  0.11208347397125903       0.12791257426092881       0.14462301992210047       0.16217455379988135       0.18052489249818898       0.19962982824132411       0.21944333537743280       0.23991768125380361       0.26100354121135555       0.28265011740998286       0.30480526120476575       0.32741559877672094       0.35042665971310105       0.37378300823303706       0.39742837673338943       0.42130580134642920       0.44535775916519654       0.46952630682613306       0.49375322009395534       0.51798013413267219       0.54214868411072681       0.56620064580318763       0.59007807586297689       0.61372345140935325       0.63707980860463553       0.66009087988647497       0.68270122951902690       0.70485638714435161       0.72650297900475946       0.74758885652501372       0.76806322194264531       0.78787675068420837       0.80698171019239218       0.82533207491700988       0.84288363719543913       0.85959411375254113       0.87542324756289336       0.89033290483751326       0.90428716688580768       0.91725241665128876       0.92919741969704228       0.94009339944874759       0.94991410652625763       0.95863588197319549       0.96623771426003513       0.97270128989845950       0.97801103756143659       0.98215416559658053       0.98512069284072756       0.98690347266709633       0.98749821020116213       0.98690347266712442       0.98512069284091264       0.98215416559645918       0.97801103756165997       0.97270128989820526       0.96623771426015947       0.95863588197312466       0.94991410652612318       0.94009339944885406       0.92919741969688441       0.91725241665150103       0.90428716688559385       0.89033290483746197       0.87542324756318068       0.85959411375217765       0.84288363719565873       0.82533207491683869       0.80698171019257181       0.78787675068419394       0.76806322194269572       0.74758885652500684       0.72650297900454630       0.70485638714453214       0.68270122951910928       0.66009087988634985       0.63707980860471869       0.61372345140948137       0.59007807586293715       0.56620064580307194       0.54214868411055894       0.51798013413320132       0.49375322009385320       0.46952630682588642       0.44535775916549680       0.42130580134614748       0.39742837673363218       0.37378300823263455       0.35042665971351050       0.32741559877662679       0.30480526120494811       0.28265011740970364       0.26100354121156333       0.23991768125373059       0.21944333537740257       0.19962982824143127       0.18052489249814702       0.16217455379982162       0.14462301992217100       0.12791257426088307       0.11208347397134595        9.7173852983452963E-002   8.3219630140778447E-002   7.0254422771401828E-002   5.8309466764686908E-002   4.7413546393080340E-002   3.7592934354216977E-002   2.8871319579736484E-002   2.1269700274998925E-002   1.4806320394988186E-002   9.4966957466525101E-003   5.3535500287641615E-003   2.3867196842920564E-003   6.0310161327478120E-004   1.4810446865873199E-032   0.0000000000000000        6.0602559359198584E-004   2.3982900475657243E-003   5.3795022401302841E-003   9.5427318344362445E-003   1.4878094701654597E-002   2.1372805461919820E-002   2.9011273093230306E-002   3.7775165200993825E-002   4.7643381790408654E-002   5.8592119097398192E-002   7.0594977068146297E-002   8.3623031899163439E-002   9.7644896288030983E-002  0.11262678994839011       0.12853261992454748       0.14532406743570653       0.16296068018573664       0.18139996981398038       0.20059751425569650       0.22050706475412243       0.24108065728114522       0.26226872808308799       0.28402023308569457       0.30628277086214756       0.32900270887186212       0.35212531266671959       0.37559487774873296       0.39935486376953039       0.42334803073566268       0.44751657691090835       0.47180227805788094       0.49614662771240109       0.52049097812361023       0.54477668154579617       0.56894523152293053       0.59293840383854834       0.61669839677798444       0.64016797038252793       0.66329058434093024       0.68601053420403668       0.70827308557691904       0.73002460598247243       0.75121269406340896       0.77178630582522212       0.79169587760038596       0.81089344545717090       0.82933276074396911       0.84696940150938960       0.86376087951641933       0.87966674260270139       0.89464867212899901       0.90867057529763218       0.92169867209857881       0.93370157668921594       0.94465037300930499       0.95451868443525179       0.96328273733124181       0.97092141831600931       0.97741632513003607       0.98275181096745501       0.98691502216947047       0.98989592919199865       0.99168735076554804       0.99228497119677517       0.99168735076552450       0.98989592919188341       0.98691502216943539       0.98275181096736186       0.97741632513010612       0.97092141831599199       0.96328273733126979       0.95451868443525756       0.94465037300914290       0.93370157668953579       0.92169867209828105       0.90867057529791495       0.89464867212893884       0.87966674260255040       0.86376087951665825       0.84696940150933031       0.82933276074392648       0.81089344545703934       0.79169587760050675       0.77178630582513730       0.75121269406347846       0.73002460598254837       0.70827308557689439       0.68601053420392843       0.66329058434110466       0.64016797038243500       0.61669839677782678       0.59293840383848373       0.56894523152329013       0.54477668154554271       0.52049097812353806       0.49614662771234985       0.47180227805806318       0.44751657691069618       0.42334803073589866       0.39935486376919477       0.37559487774917927       0.35212531266643932       0.32900270887192629       0.30628277086199013       0.28402023308589247       0.26226872808295004       0.24108065728114278       0.22050706475418760       0.20059751425556191       0.18139996981406270       0.16296068018579471       0.14532406743561849       0.12853261992456827       0.11262678994838973        9.7644896288025224E-002   8.3623031899209041E-002   7.0594977068115239E-002   5.8592119097347961E-002   4.7643381790470160E-002   3.7775165200972072E-002   2.9011273093219478E-002   2.1372805461913186E-002   1.4878094701675063E-002   9.5427318344373600E-003   5.3795022401224232E-003   2.3982900475724412E-003   6.0602559356956703E-004   1.4882238679565571E-032   0.0000000000000000        6.0748967571548748E-004   2.4040828603842635E-003   5.3924949681001698E-003   9.5657789201718350E-003   1.4914026713140432E-002   2.1424422086379395E-002   2.9081336362235470E-002   3.7866392870833057E-002   4.7758440658912486E-002   5.8733618474703243E-002   7.0765462508084909E-002   8.3824979105001654E-002   9.7880705163046519E-002  0.11289877881893176       0.12884301995415376       0.14567501725186544       0.16335422072661948       0.18183803941404580       0.20108194397313242       0.22103957396385235       0.24166284952927816       0.26290208722724034       0.28470611971756415       0.30702241903186539       0.32979722311437704       0.35297566534105351       0.37650190669621980       0.40031927029278513       0.42437037791429916       0.44859728823842493       0.47294163642846276       0.49734477473221222       0.52174791377595731       0.54609226418683932       0.57031917822658207       0.59437029107246686       0.61818766143045267       0.64171391111379517       0.66489236327690970       0.68766717895003249       0.70998349156507889       0.73178753912841110       0.75302679374370152       0.77365008814922043       0.79360773899234394       0.81285166651212060       0.83133551037563747       0.84901474135732213       0.86584676861861309       0.88179104230907324       0.89680915125822691       0.91086491550725524       0.92392447347249562       0.93595636352132638       0.94693159976159169       0.95682374187769459       0.96560895882149822       0.97326608622667143       0.97977667739523100       0.98512504773565657       0.98929831255069534       0.99228641807499773       0.99408216569826213       0.99468122930496328       0.99408216569838026       0.99228641807509410       0.98929831255074352       0.98512504773566933       0.97977667739525809       0.97326608622667443       0.96560895882139741       0.95682374187779673       0.94693159976183705       0.93595636352096978       0.92392447347270323       0.91086491550698656       0.89680915125836491       0.88179104230909200       0.86584676861853138       0.84901474135731081       0.83133551037573805       0.81285166651222773       0.79360773899216941       0.77365008814932179       0.75302679374347847       0.73178753912855909       0.70998349156500873       0.68766717895010276       0.66489236327677281       0.64171391111382814       0.61818766143060655       0.59437029107257533       0.57031917822615341       0.54609226418731338       0.52174791377578900       0.49734477473228311       0.47294163642836573       0.44859728823856182       0.42437037791418419       0.40031927029300185       0.37650190669589034       0.35297566534118913       0.32979722311440768       0.30702241903188765       0.28470611971758253       0.26290208722720831       0.24166284952939443       0.22103957396372359       0.20108194397327842       0.18183803941392351       0.16335422072660513       0.14567501725192444       0.12884301995420083       0.11289877881880100        9.7880705163180648E-002   8.3824979104929670E-002   7.0765462508089627E-002   5.8733618474745689E-002   4.7758440658852944E-002   3.7866392870857093E-002   2.9081336362244810E-002   2.1424422086364168E-002   1.4914026713144918E-002   9.5657789201670645E-003   5.3924949681040035E-003   2.4040828603907769E-003   6.0748967568832572E-004   1.4918177876748715E-032   0.0000000000000000        6.0749034004797396E-004   2.4040841823135969E-003   5.3924969342019147E-003   9.5657815105604782E-003   1.4914029901724120E-002   2.1424425841214796E-002   2.9081340645960702E-002   3.7866397641025236E-002   4.7758445868652417E-002   5.8733624073494653E-002   7.0765468441715287E-002   8.3824985316568054E-002   9.7880711593883160E-002  0.11289878540806318       0.12884302664044378       0.14567502397297147       0.16335422742079719       0.18183804601911463       0.20108195042949523       0.22103958021125009       0.24166285551122135       0.26290209288702782       0.28470612500307851       0.30702242389167406       0.32979722750130835       0.35297566920966311       0.37650191000469763       0.40031927300345210       0.42437037999099686       0.44859728965044993       0.47294163714619747       0.49734477473245498       0.52174791303654988       0.54609226269092748       0.57031917595835802       0.59437028802337655       0.61818765759179528       0.64171390648282634       0.66489235785194656       0.68766717273516642       0.70998348456507709       0.73178753135395713       0.75302678520483379       0.77365007886318859       0.79360772897491627       0.81285165578568774       0.83133549896175352       0.84901472928277988       0.86584675591045646       0.88179102899852668       0.89680913737630730       0.91086490108879770       0.92392445855428140       0.93595634813956319       0.94693158395732835       0.95682372569056073       0.96560894229344707       0.97326606940149096       0.97977666031646060       0.98512503044888855       0.98929829510064815       0.99228640050866246       0.99408214806138129       0.99468121164502465       0.99408214806129525       0.99228640050850736       0.98929829510070910       0.98512503044879329       0.97977666031652588       0.97326606940144156       0.96560894229362959       0.95682372569039176       0.94693158395713861       0.93595634813979478       0.92392445855422012       0.91086490108895346       0.89680913737625589       0.88179102899846762       0.86584675591050686       0.84901472928269939       0.83133549896179748       0.81285165578553009       0.79360772897517251       0.77365007886302517       0.75302678520513144       0.73178753135364938       0.70998348456510918       0.68766717273519995       0.66489235785201473       0.64171390648285698       0.61818765759171723       0.59437028802326375       0.57031917595873971       0.54609226269053712       0.52174791303664092       0.49734477473242350       0.47294163714621601       0.44859728965039880       0.42437037999097726       0.40031927300343162       0.37650191000486416       0.35297566920961843       0.32979722750120982       0.30702242389172607       0.28470612500298365       0.26290209288710709       0.24166285551108310       0.22103958021147224       0.20108195042926449       0.18183804601933914       0.16335422742069713       0.14567502397297696       0.12884302664038744       0.11289878540820560        9.7880711593726730E-002   8.3824985316657455E-002   7.0765468441711415E-002   5.8733624073456940E-002   4.7758445868709545E-002   3.7866397641012906E-002   2.9081340645948781E-002   2.1424425841232234E-002   1.4914029901702899E-002   9.5657815105854565E-003   5.3924969341898289E-003   2.4040841823134624E-003   6.0749034002772876E-004   1.4918177876748715E-032   0.0000000000000000        6.0602759335480092E-004   2.3982940267331335E-003   5.3795081583146009E-003   9.5427396317033838E-003   1.4878104299379052E-002   2.1372816763893219E-002   2.9011285986616519E-002   3.7775179558392311E-002   4.7643397470650717E-002   5.8592135947700623E-002   7.0594994925653312E-002   8.3623050593158985E-002   9.7644915640664062E-002  0.11262680977774800       0.12853264004524947       0.14532408766114602       0.16296070032905013       0.18139998969106533       0.20059753368309011       0.22050708355484699       0.24108067528132876       0.26226874511670073       0.28402024899224382       0.30628278548988258       0.32900272207680958       0.35212532431427124       0.37559488771366162       0.39935487193571101       0.42334803699819568       0.44751658117382337       0.47180228023752552       0.49614662773345924       0.52049097592298321       0.54477667707044541       0.56894522473122211       0.59293839469713783       0.61669838526662812       0.64016795648878932       0.66329056806461817       0.68601051555258918       0.70827306456943140       0.73002458264497494       0.75121266843387946       0.77178627794740318       0.79169584752912459       0.81089341325330133       0.82933272647761092       0.84696936525695787       0.86376084136271802       0.87966670263698021       0.89464863044994047       0.90867053200710024       0.92169862730460050       0.93370153050644000       0.94465032555441919       0.95451863583163865       0.96328268770475156       0.97092136779602112       0.97741627384918262       0.98275175906030210       0.98691496977369919       0.98989587644542132       0.99168729780864429       0.99228491816932429       0.99168729780869003       0.98989587644564203       0.98691496977359805       0.98275175906043311       0.97741627384908547       0.97092136779606042       0.96328268770455905       0.95451863583185226       0.94465032555445971       0.93370153050637783       0.92169862730456742       0.90867053200713421       0.89464863044978638       0.87966670263720936       0.86376084136260667       0.84696936525705113       0.82933272647751188       0.81089341325344710       0.79169584752887268       0.77178627794759658       0.75121266843368428       0.73002458264530279       0.70827306456937489       0.68601051555255665       0.66329056806460884       0.64016795648869707       0.61669838526665455       0.59293839469723408       0.56894522473095865       0.54477667707068644       0.52049097592290161       0.49614662773360413       0.47180228023743193       0.44751658117386300       0.42334803699828327       0.39935487193560815       0.37559488771367178       0.35212532431421623       0.32900272207690823       0.30628278548983034       0.28402024899232675       0.26226874511662501       0.24108067528144844       0.22050708355462359       0.20059753368333258       0.18139998969082211       0.16296070032919044       0.14532408766115784       0.12853264004521500       0.11262680977773258        9.7644915640718463E-002   8.3623050593108594E-002   7.0594994925654977E-002   5.8592135947713737E-002   4.7643397470658613E-002   3.7775179558331130E-002   2.9011285986675895E-002   2.1372816763845188E-002   1.4878104299424899E-002   9.5427396316777827E-003   5.3795081583084582E-003   2.3982940267514023E-003   6.0602759332472776E-004   1.4882238679565571E-032   0.0000000000000000        6.0310496882483246E-004   2.3867263611419679E-003   5.3535599589236245E-003   9.4967088294033442E-003   1.4806336498172583E-002   2.1269719236603837E-002   2.8871341210692729E-002   3.7592958439695220E-002   4.7413572696547404E-002   5.8309495029241008E-002   7.0254452724079375E-002   8.3219661494304542E-002   9.7173885440494975E-002  0.11208350722588388       0.12791260800276150       0.14462305383833793       0.16217458757827022       0.18052492582802379       0.19962986081888984       0.21944336690360003       0.23991771143999513       0.26100356977782863       0.28265014409017175       0.30480528574386889       0.32741562093491633       0.35042667926510113       0.37378302496937127       0.39742839046117906       0.42130581188946292       0.44535776636493807       0.46952631054055122       0.49375322019979895       0.51798013052449821       0.54214867669903488       0.56620063451830527       0.59007806065198687       0.61372343223577741       0.63707978545070287       0.66009085274920698       0.68270119841373778       0.70485635210054642       0.72650294006927463       0.74758881375832986       0.76806317542068081       0.78787670049656611       0.80698165644230335       0.82533201772092735       0.84288357668180325       0.85959405006140988       0.87542318084705251       0.89033283525733620       0.90428709461420154       0.91725234186939297       0.92919734259359499       0.94009332022214753       0.94991402537977265       0.95863579911830077       0.96623762991285067       0.97270120428039664       0.97801095089782719       0.98215407811603184       0.98512060477523578       0.98690338424920399       0.98749812166613848       0.98690338424924962       0.98512060477503405       0.98215407811605693       0.97801095089780510       0.97270120428039175       0.96623762991291184       0.95863579911841235       0.94991402537961545       0.94009332022210979       0.92919734259360509       0.91725234186943772       0.90428709461402679       0.89033283525766527       0.87542318084666348       0.85959405006152578       0.84288357668185365       0.82533201772093356       0.80698165644214770       0.78787670049677572       0.76806317542053359       0.74758881375833242       0.72650294006909122       0.70485635210066300       0.68270119841366395       0.66009085274932611       0.63707978545059740       0.61372343223590264       0.59007806065184754       0.56620063451837610       0.54214867669901801       0.51798013052454606       0.49375322019964435       0.46952631054065253       0.44535776636492214       0.42130581188938127       0.39742839046131834       0.37378302496925875       0.35042667926522281       0.32741562093485072       0.30480528574393689       0.28265014409003064       0.26100356977797845       0.23991771143983021       0.21944336690377314       0.19962986081871767       0.18052492582820384       0.16217458757815270       0.14462305383830576       0.12791260800281973       0.11208350722582335        9.7173885440504884E-002   8.3219661494328259E-002   7.0254452724080638E-002   5.8309495029248391E-002   4.7413572696513195E-002   3.7592958439764297E-002   2.8871341210646655E-002   2.1269719236625649E-002   1.4806336498147164E-002   9.4967088294078648E-003   5.3535599589465237E-003   2.3867263611259720E-003   6.0310496880717048E-004   1.4810446865873199E-032   0.0000000000000000        5.9872951768055911E-004   2.3694090736350476E-003   5.3147148780974662E-003   9.4278000360147902E-003   1.4698899441854580E-002   2.1115381687879218E-002   2.8661843521948331E-002   3.7320173343589835E-002   4.7069525291637354E-002   5.7886382307468218E-002   6.9744662319412593E-002   8.2615789909701740E-002   9.6468755838042472E-002  0.11127018670935016       0.12698442431840704       0.14357361145008776       0.16099778307469370       0.17921496262799744       0.19818126313318971       0.21785099293103238       0.23817676575017827       0.25910961486859918       0.28059911107257041       0.30259348415065829       0.32503974760524906       0.34788382630713416       0.37107068676132859       0.39454446969184920       0.41824862460622536       0.44212604603439853       0.46611921109688847       0.49017031808474654       0.51422142570553531       0.53821459267254046       0.56209201728494573       0.58579617668219597       0.60926996541773204       0.63245683303058375       0.65530092028420472       0.67774719372915915       0.69974157829174011       0.72123108753659770       0.74216395132256918       0.76248974051801366       0.78215948848848216       0.80112580906305619       0.81934301069091853       0.83676720651646408       0.85335642010552082       0.86907068657116560       0.88387214885337162       0.89772514891688182       0.91059631365799865       0.92245463530043037       0.93327154609787644       0.94302098715482974       0.95167947120476959       0.95922613919354105       0.96564281053037804       0.97091402688667405       0.97502708943564187       0.97797208944590630       0.97974193215273608       0.98033235384713369       0.97974193215281191       0.97797208944603309       0.97502708943563543       0.97091402688663120       0.96564281053037737       0.95922613919342348       0.95167947120479579       0.94302098715475258       0.93327154609807461       0.92245463530038641       0.91059631365796800       0.89772514891704347       0.88387214885307364       0.86907068657156050       0.85335642010546575       0.83676720651636194       0.81934301069095783       0.80112580906322894       0.78215948848839911       0.76248974051802865       0.74216395132273227       0.72123108753654641       0.69974157829161232       0.67774719372945758       0.65530092028379439       0.63245683303100186       0.60926996541744560       0.58579617668246453       0.56209201728493441       0.53821459267235405       0.51422142570568452       0.49017031808468642       0.46611921109694926       0.44212604603434935       0.41824862460626866       0.39454446969173945       0.37107068676143906       0.34788382630695958       0.32503974760535259       0.30259348415057635       0.28059911107273616       0.25910961486839634       0.23817676575040103       0.21785099293084631       0.19818126313338963       0.17921496262777140       0.16099778307488397       0.14357361145003114       0.12698442431844240       0.11127018670938377        9.6468755838025555E-002   8.2615789909693357E-002   6.9744662319402503E-002   5.7886382307469189E-002   4.7069525291624448E-002   3.7320173343585242E-002   2.8661843521956241E-002   2.1115381687880512E-002   1.4698899441856050E-002   9.4278000360321895E-003   5.3147148780751975E-003   2.3694090736447390E-003   5.9872951765639073E-004   1.4702975388439004E-032   0.0000000000000000        5.9291179237950370E-004   2.3463839061143208E-003   5.2630665310978552E-003   9.3361793035384080E-003   1.4556052010492777E-002   2.0910175994030378E-002   2.8383297691154066E-002   3.6957481512401136E-002   4.6612084182455583E-002   5.7323817189129052E-002   6.9066851937098273E-002   8.1812890717564535E-002   9.5531225653713234E-002  0.11018880769094713       0.12575032517109683       0.14217828879739094       0.15943312194554113       0.17747325600494859       0.19625523052227539       0.21573379789777938       0.23586203239332587       0.25659144317590388       0.27787209113975547       0.29965270920822756       0.32188082584555394       0.34450289145908847       0.36746440740924946       0.39071005729659009       0.41418384022695276       0.43782920571894218       0.46158918994102188       0.48540655293943297       0.50922391653657018       0.53298390255673367       0.55662927105764859       0.58010305822336683       0.60334871359724640       0.62631023631556682       0.64893231001668694       0.67116043610818021       0.69294106504921926       0.71422172536643602       0.73495115005493294       0.75507940008563668       0.77455798471703441       0.79333997830798364       0.81138013336878667       0.82863498956579162       0.84506297842038580       0.86062452345144014       0.87528213551794176       0.88900050313472356       0.90174657753902165       0.91348965231038526       0.92420143734171956       0.93385612699545995       0.94243046227038119       0.94990378683469023       0.95625809678801132       0.96147808403689861       0.96555117316962691       0.96846755175533616       0.97022019397923676       0.97080487757229006       0.97022019397918080       0.96846755175517718       0.96555117316981420       0.96147808403677915       0.95625809678820595       0.94990378683473065       0.94243046227027094       0.93385612699573595       0.92420143734144866       0.91348965231048573       0.90174657753902066       0.88900050313469969       0.87528213551801581       0.86062452345122864       0.84506297842037836       0.82863498956587778       0.81138013336875270       0.79333997830791203       0.77455798471684534       0.75507940008585950       0.73495115005455036       0.71422172536671569       0.69294106504934327       0.67116043610768927       0.64893231001723051       0.62631023631516713       0.60334871359741371       0.58010305822316477       0.55662927105769811       0.53298390255693273       0.50922391653635279       0.48540655293960888       0.46158918994086340       0.43782920571900330       0.41418384022691407       0.39071005729666786       0.36746440740920261       0.34450289145921714       0.32188082584545225       0.29965270920828763       0.27787209113966255       0.25659144317602228       0.23586203239318154       0.21573379789794625       0.19625523052204868       0.17747325600522715       0.15943312194528189       0.14217828879752104       0.12575032517102305       0.11018880769092705        9.5531225653747304E-002   8.1812890717541886E-002   6.9066851937122462E-002   5.7323817189120635E-002   4.6612084182490576E-002   3.6957481512356942E-002   2.8383297691190974E-002   2.0910175994007785E-002   1.4556052010495252E-002   9.3361793035309244E-003   5.2630665311111319E-003   2.3463839061108028E-003   5.9291179236055618E-004   1.4560083155465514E-032   0.0000000000000000        5.8566582133095070E-004   2.3177063540140764E-003   5.1987393815623294E-003   9.2220674042674585E-003   1.4378138397077089E-002   2.0654596584826108E-002   2.8036374839771679E-002   3.6505756791209425E-002   4.6042351479868571E-002   5.6623155044015619E-002   6.8222654587436440E-002   8.0812898281520315E-002   9.4363553591129454E-002  0.10884197542015246       0.12421328372622123       0.14044044744700671       0.15748437370633658       0.17530400199180171       0.19385640307143595       0.21309688241425329       0.23297908786054561       0.25345512128941128       0.27447565400669655       0.29599004558330932       0.31794646584937003       0.34029201975929629       0.36297287481762847       0.38593439076764108       0.40912125122207982       0.43247759692614557       0.45594716032562654       0.47947340112070053       0.50299964247581164       0.52646920755795268       0.54982555607759598       0.57301242049688250       0.59597394158368244       0.61865480298133135       0.64100036447033193       0.66295679359872295       0.68447119537507362       0.70549173968917089       0.72596778618009405       0.74585000623419584       0.76509050181581229       0.78364292086482301       0.80146256895801127       0.81850651698317378       0.83473370455925866       0.85010503895439893       0.86458348926286477       0.87813417561627594       0.89072445321278626       0.90232399095886417       0.91290484454324439       0.92244152375349076       0.93091105388671735       0.93829303109565165       0.94456967154588145       0.94972585425422729       0.95374915752288225       0.95662988885707101       0.95836110832189014       0.95893864525590744       0.95836110832191457       0.95662988885734190       0.95374915752252032       0.94972585425451994       0.94456967154557137       0.93829303109571349       0.93091105388678996       0.92244152375326682       0.91290484454347598       0.90232399095866023       0.89072445321285132       0.87813417561619478       0.86458348926293271       0.85010503895442546       0.83473370455926932       0.81850651698303789       0.80146256895813472       0.78364292086471932       0.76509050181609628       0.74585000623391706       0.72596778618059332       0.70549173968877932       0.68447119537504175       0.66295679359903348       0.64100036447011399       0.61865480298142628       0.59597394158372707       0.57301242049685341       0.54982555607751327       0.52646920755785409       0.50299964247595819       0.47947340112054165       0.45594716032573263       0.43247759692617110       0.40912125122209048       0.38593439076758823       0.36297287481764301       0.34029201975925766       0.31794646584935848       0.29599004558336151       0.27447565400666463       0.25345512128942344       0.23297908786058738       0.21309688241411295       0.19385640307162300       0.17530400199158419       0.15748437370656607       0.14044044744686654       0.12421328372628862       0.10884197542016767        9.4363553591090235E-002   8.0812898281572704E-002   6.8222654587386286E-002   5.6623155044027693E-002   4.6042351479865511E-002   3.6505756791246312E-002   2.8036374839713604E-002   2.0654596584863998E-002   1.4378138397050013E-002   9.2220674042999863E-003   5.1987393815344941E-003   2.3177063540336406E-003   5.8566582129512097E-004   1.4382114406857845E-032   0.0000000000000000        5.7700907529450746E-004   2.2834455330441716E-003   5.1218884419745141E-003   9.0857392999296391E-003   1.4165587279311781E-002   2.0349259253065747E-002   2.7621910825026380E-002   3.5966087522744015E-002   4.5361699825993952E-002   5.5786083940778664E-002   6.7214104132482674E-002   7.9618221791517355E-002   9.2968552797177195E-002  0.10723293465757165       0.12237700297516983       0.13836427413338245       0.15515623318313063       0.17271242662851458       0.19099055988090835       0.20994659914981703       0.22953487752329094       0.24970820498174623       0.27041798208277246       0.29161431703991542       0.31324614591612909       0.33526135563970139       0.35760690954958801       0.38022897516332343       0.40307305386502268       0.42608411219534637       0.44920671443258214       0.47238515614123594       0.49556359836755903       0.51868620216265982       0.54169726309896060       0.56454134547130697       0.58716341584270038       0.60950897562559658       0.63152419237421775       0.65315602947041784       0.67435237389289460       0.69506216176382574       0.71523550136502478       0.73482379332866954       0.75377984772316009       0.77205799773162342       0.78961420967123985       0.80640618907208661       0.82239348256911671       0.83753757535706996       0.85180198397658113       0.86515234420574882       0.87755649384549916       0.88898455020400080       0.89940898208228126       0.90880467610343962       0.91714899721000354       0.92442184319579290       0.93060569313162445       0.93568564957818301       0.93964947447009728       0.94248761860490282       0.94419324464123255       0.94476224357626548       0.94419324464132881       0.94248761860462182       0.93964947447047420       0.93568564957783207       0.93060569313189201       0.92442184319566301       0.91714899721002419       0.90880467610352478       0.89940898208204867       0.88898455020429479       0.87755649384542922       0.86515234420577602       0.85180198397657925       0.83753757535705686       0.82239348256922629       0.80640618907216066       0.78961420967106777       0.77205799773188288       0.75377984772298601       0.73482379332886105       0.71523550136454839       0.69506216176422941       0.67435237389280833       0.65315602947040530       0.63152419237403201       0.60950897562576789       0.58716341584260001       0.56454134547140589       0.54169726309914989       0.51868620216261541       0.49556359836752717       0.47238515614134929       0.44920671443255022       0.42608411219524478       0.40307305386507231       0.38022897516333670       0.35760690954958690       0.33526135563973336       0.31324614591617117       0.29161431703979585       0.27041798208286960       0.24970820498171897       0.22953487752323046       0.20994659914998870       0.19099055988077898       0.17271242662860836       0.15515623318302327       0.13836427413345440       0.12237700297514550       0.10723293465754623        9.2968552797216900E-002   7.9618221791459831E-002   6.7214104132552008E-002   5.5786083940753288E-002   4.5361699825973267E-002   3.5966087522753175E-002   2.7621910825053348E-002   2.0349259253030549E-002   1.4165587279353017E-002   9.0857392998906130E-003   5.1218884419991879E-003   2.2834455330323585E-003   5.7700907527504267E-004   1.4169497884919613E-032   0.0000000000000000        5.6696242560331622E-004   2.2436840130992735E-003   5.0326989012611442E-003   8.9275234796202911E-003   1.3918910788280579E-002   1.9994899672134109E-002   2.7140904227309706E-002   3.5339773927527969E-002   4.4571769087966638E-002   5.4814620581401949E-002   6.6043630388423508E-002   7.8231739460605160E-002   9.1349584086189192E-002  0.10536556185913799       0.12024590681460533       0.13595477067380735       0.15245430920181488       0.16970477337525758       0.18766460514121100       0.20629053753211410       0.22553769889893499       0.24535972101018408       0.26570885075514944       0.28653606518578711       0.30779118961450846       0.32942301849080269       0.35137943875697147       0.37360755539398410       0.39605381884877383       0.41866415403968993       0.44138409062685918       0.46415889423611351       0.48693369831909250       0.50965363632846805       0.53226397390059632       0.55471024070986275       0.57693836169576262       0.59889478733341606       0.62052662263724545       0.64178175459191655       0.66260897769534233       0.68295811731695055       0.70278015057277954       0.72202732442808648       0.74065327073392451       0.75861311793567543       0.77586359917147707       0.79236315650469491       0.80807204104253683       0.82295240869224284       0.83696841133270716       0.85008628317457835       0.86227442210611671       0.87350346582245630       0.88374636256676542       0.89297843629546025       0.90117744612813344       0.90832363992580023       0.91439980187746217       0.91939129397159813       0.92328609126455130       0.92607481084446530       0.92775073444105249       0.92830982460567601       0.92775073444102019       0.92607481084461241       0.92328609126422712       0.91939129397197661       0.91439980187722858       0.90832363992600607       0.90117744612802686       0.89297843629545803       0.88374636256700301       0.87350346582218164       0.86227442210607097       0.85008628317473356       0.83696841133263233       0.82295240869229058       0.80807204104227159       0.79236315650485789       0.77586359917148928       0.75861311793547481       0.74065327073394371       0.72202732442786322       0.70278015057326337       0.68295811731658151       0.66260897769544758       0.64178175459188824       0.62052662263741576       0.59889478733328882       0.57693836169581036       0.55471024070975750       0.53226397390044167       0.50965363632859750       0.48693369831894734       0.46415889423613554       0.44138409062686179       0.41866415403973395       0.39605381884874458       0.37360755539402124       0.35137943875690669       0.32942301849079281       0.30779118961452678       0.28653606518583452       0.26570885075512962       0.24535972101016329       0.22553769889899469       0.20629053753199128       0.18766460514127095       0.16970477337522444       0.15245430920184397       0.13595477067380235       0.12024590681458845       0.10536556185918418        9.1349584086143951E-002   7.8231739460671634E-002   6.6043630388329777E-002   5.4814620581439912E-002   4.4571769087984610E-002   3.5339773927503905E-002   2.7140904227313693E-002   1.9994899672145901E-002   1.3918910788252862E-002   8.9275234796574211E-003   5.0326989012430641E-003   2.2436840131078509E-003   5.6696242557508468E-004   1.3922745801475176E-032   0.0000000000000000        5.5555009408495546E-004   2.1985176199816408E-003   4.9313856791572425E-003   8.7478011701862222E-003   1.3638703275324239E-002   1.9592371625440485E-002   2.6594513945849552E-002   3.4628324972443489E-002   4.3674462409786903E-002   5.3711105444586273E-002   6.4714053272181216E-002   7.6656791593392767E-002   8.9510547844364685E-002  0.10324435583905936       0.11782512939013363       0.13321774191972277       0.14938511107693309       0.16628828807140450       0.18388655150303646       0.20213750546196843       0.22099718166328319       0.24042014536866907       0.26035960484248455       0.28076752407475253       0.30159473850541640       0.32279107346252689       0.34430546503888537       0.36608608310786050       0.38808045618552128       0.41023559783951663       0.43249813433689205       0.45481443322586806       0.47713073253967220       0.49939327031644876       0.52154841411116304       0.54354279020569374       0.56532341218752558       0.58683780859884049       0.60803414934550504       0.62886137055920410       0.64926929761468510       0.66920876600560408       0.68863173978526260       0.70749142728815917       0.72574239385723005       0.74334067129979653       0.76024386380693709       0.77641125009466883       0.79180388149888137       0.80638467581120277       0.82011850660975116       0.83297228788306876       0.84491505373638010       0.85591803299366942       0.86595471850571060       0.87500093101174059       0.88303487738725173       0.89003720314711909       0.89599103907013511       0.90088204184119669       0.90469842860211525       0.90743100534181287       0.90907318904078038       0.90962102353445184       0.90907318904084877       0.90743100534178667       0.90469842860233074       0.90088204184091003       0.89599103907031419       0.89003720314690282       0.88303487738739816       0.87500093101171394       0.86595471850550343       0.85591803299393110       0.84491505373651876       0.83297228788270039       0.82011850660987351       0.80638467581115780       0.79180388149921266       0.77641125009432599       0.76024386380712139       0.74334067129972237       0.72574239385739414       0.70749142728844916       0.68863173978479086       0.66920876600593582       0.64926929761454411       0.62886137055917257       0.60803414934552635       0.58683780859870205       0.56532341218767979       0.54354279020573337       0.52154841411117658       0.49939327031632169       0.47713073253992261       0.45481443322573356       0.43249813433687079       0.41023559783959362       0.38808045618547293       0.36608608310781643       0.34430546503900411       0.32279107346244795       0.30159473850543961       0.28076752407476291       0.26035960484244575       0.24042014536864886       0.22099718166329904       0.20213750546200632       0.18388655150301553       0.16628828807145776       0.14938511107688021       0.13321774191975633       0.11782512939011733       0.10324435583902659        8.9510547844401628E-002   7.6656791593329734E-002   6.4714053272265246E-002   5.3711105444552487E-002   4.3674462409763908E-002   3.4628324972479925E-002   2.6594513945828457E-002   1.9592371625447056E-002   1.3638703275318189E-002   8.7478011701894280E-003   4.9313856791492082E-003   2.1985176199969436E-003   5.5555009405022760E-004   1.3642452603906474E-032   0.0000000000000000        5.4279959510865209E-004   2.1480552052521090E-003   4.8181929095851821E-003   8.5470054185101067E-003   1.3325639882180575E-002   1.9142644950891900E-002   2.5984056408705970E-002   3.3833454737846318E-002   4.2671941628358967E-002   5.2478197148844573E-002   6.3228576010972995E-002   7.4897172539540507E-002   8.7455874635354397E-002  0.10087442693233645       0.11512050272937421       0.13015978177286555       0.14595603293170856       0.16247120148030303       0.17966550077368870       0.19749750809651351       0.21592426445171073       0.23490137805203501       0.25438313126209766       0.27432259073596654       0.29467172048094020       0.31538149758189943       0.33640203029948695       0.35768267826280403       0.37917217446732909       0.40081874877927465       0.42257025265512332       0.44437428477072838       0.46617831726164310       0.48792982226387116       0.50957639846260294       0.53106589732653919       0.55234654874058475       0.57336708572435602       0.59407686793691450       0.61442600367599143       0.63436547006923694       0.65384723117556243       0.67282435370712912       0.69125112009668099       0.70908313863461958       0.72627745040998004       0.74279263280817931       0.75858889929398754       0.77362819526763693       0.78787428973641527       0.80129286260126553       0.81385158733620866       0.82552020886542754       0.83627061644978218       0.84607691140932317       0.85491546951456265       0.86276499790020333       0.86960658635938204       0.87542375290304464       0.88020248346367325       0.88393126565871927       0.88660111652230778       0.88820560414931049       0.88874086318682366       0.88820560414928040       0.88660111652233453       0.88393126565861135       0.88020248346376062       0.87542375290301377       0.86960658635949739       0.86276499790001326       0.85491546951466890       0.84607691140940267       0.83627061644948797       0.82552020886540123       0.81385158733656970       0.80129286260118016       0.78787428973639984       0.77362819526744453       0.75858889929428741       0.74279263280794927       0.72627745041020320       0.70908313863434802       0.69125112009645906       0.67282435370753302       0.65384723117526644       0.63436547006942900       0.61442600367600542       0.59407686793700831       0.57336708572440787       0.55234654874041933       0.53106589732658405       0.50957639846263081       0.48792982226394016       0.46617831726145326       0.44437428477085417       0.42257025265518727       0.40081874877911600       0.37917217446744261       0.35768267826281103       0.33640203029935334       0.31538149758204714       0.29467172048083062       0.27432259073592591       0.25438313126215850       0.23490137805207559       0.21592426445165466       0.19749750809653363       0.17966550077370258       0.16247120148022190       0.14595603293179657       0.13015978177280793       0.11512050272942574       0.10087442693232948        8.7455874635361294E-002   7.4897172539562878E-002   6.3228576010926227E-002   5.2478197148878414E-002   4.2671941628377036E-002   3.3833454737815065E-002   2.5984056408735075E-002   1.9142644950865709E-002   1.3325639882201687E-002   8.5470054184934221E-003   4.8181929096066424E-003   2.1480552052377333E-003   5.4279959508999123E-004   1.3329293543077249E-032   0.0000000000000000        5.2874166975816473E-004   2.0924183846664467E-003   4.6933933538398556E-003   8.3256200499749987E-003   1.2980474916055695E-002   1.8646803206496691E-002   2.5311002403409912E-002   3.2957078289846155E-002   4.1566622068187994E-002   5.1118866049885379E-002   6.1590777426204640E-002   7.2957121555510096E-002   8.5190514527877972E-002   9.8261484685723419E-002  0.11213854269305354       0.12678825730165297       0.14217533588542611       0.15826270946160378       0.17501162199146428       0.19238172374536633       0.21033116850786027       0.22881671438713613       0.24779382798759164       0.26721679169282997       0.28703881380408236       0.30721214126266333       0.32768817469128114       0.34841758547426865       0.36935043459220829       0.39043629293041043       0.41162436276548453       0.43286360014167669       0.45410283783914640       0.47529090864141887       0.49637676859886753       0.51730962000029923       0.53803903374783890       0.55851507084346552       0.57868840269985522       0.59851042997219073       0.61793339964269678       0.63691052005862048       0.65539607365924524       0.67334552711190065       0.69071563859655072       0.70746456198236696       0.72355194763253083       0.73893903961642082       0.75358876907072059       0.76746584350556812       0.78053683182479316       0.79277024486457937       0.80413661125459746       0.81460854841620567       0.82416082853006212       0.83277043931165240       0.84041663944925815       0.84708100857396929       0.85274749163278218       0.85740243756917800       0.86103463220791499       0.86363532527274145       0.86519825146438811       0.86571964555647374       0.86519825146440832       0.86363532527269571       0.86103463220796184       0.85740243756914802       0.85274749163272789       0.84708100857394342       0.84041663944951006       0.83277043931144479       0.82416082853020645       0.81460854841639108       0.80413661125453340       0.79277024486437231       0.78053683182475231       0.76746584350564384       0.75358876907080008       0.73893903961616314       0.72355194763273301       0.70746456198222041       0.69071563859680518       0.67334552711193774       0.65539607365896591       0.63691052005881788       0.61793339964258920       0.59851042997217885       0.57868840269959843       0.55851507084369822       0.53803903374778317       0.51730962000029601       0.49637676859881008       0.47529090864147205       0.45410283783916749       0.43286360014164421       0.41162436276542730       0.39043629293054422       0.36935043459210493       0.34841758547428414       0.32768817469138484       0.30721214126251617       0.28703881380422419       0.26721679169287849       0.24779382798753147       0.22881671438711884       0.21033116850791514       0.19238172374531190       0.17501162199144105       0.15826270946165752       0.14217533588540188       0.12678825730165200       0.11213854269302370        9.8261484685761194E-002   8.5190514527826208E-002   7.2957121555547011E-002   6.1590777426206791E-002   5.1118866049844426E-002   4.1566622068200658E-002   3.2957078289851546E-002   2.5311002403396371E-002   1.8646803206512266E-002   1.2980474916042439E-002   8.3256200499970765E-003   4.6933933538091145E-003   2.0924183846895532E-003   5.2874166972442099E-004   1.2984023046594525E-032   0.0000000000000000        5.1341021221011651E-004   2.0317412464737256E-003   4.5572877445889236E-003   8.0841785048641913E-003   1.2604040034515760E-002   1.8106041062339994E-002   2.4576973536010606E-002   3.2001307069412809E-002   4.0361166724689701E-002   4.9636387086734894E-002   5.9804603314663508E-002   7.0841312593262859E-002   8.2719925172266534E-002   9.5411824104183598E-002  0.10888643327888307       0.12311129099406767       0.13805212815299087       0.15367295081896432       0.16993612692747151       0.18680247694247695       0.20423136824202900       0.22218081300456541       0.24060756935967836       0.25946724556104617       0.27871440692795008       0.29830268530121634       0.31818489074774237       0.33831312524296875       0.35863889806246052       0.37911324259859808       0.39968683432532820       0.42031010962502496       0.44093338519074710       0.46150697771754245       0.48198132359398349       0.50230709830441600       0.52243533525571317       0.54231754374304819       0.56190582576611059       0.58115299142180343       0.60001267258671853       0.61843943462281503       0.63638888583292030       0.65381778440516336       0.67068414258547038       0.68694732782798917       0.70256816068655092       0.71750900919667493       0.73173387953855173       0.74520850274479511       0.75790041726146717       0.76977904714831913       0.78081577573976291       0.79098401458438405       0.80025926749945642       0.80861918958378864       0.81604364104940486       0.82251473573868639       0.82801688421513697       0.83253683131839928       0.83606368809837162       0.83858895804650158       0.84010655756505370       0.84061283062338410       0.84010655756520736       0.83858895804648848       0.83606368809842435       0.83253683131842182       0.82801688421521191       0.82251473573861378       0.81604364104925753       0.80861918958392720       0.80025926749917131       0.79098401458446310       0.78081577573967720       0.76977904714849044       0.75790041726152801       0.74520850274480976       0.73173387953829794       0.71750900919703964       0.70256816068634487       0.68694732782809220       0.67068414258529752       0.65381778440519800       0.63638888583308839       0.61843943462269158       0.60001267258670221       0.58115299142190924       0.56190582576623427       0.54231754374281738       0.52243533525581998       0.50230709830438336       0.48198132359409174       0.46150697771745197       0.44093338519081582       0.42031010962499038       0.39968683432534829       0.37911324259854479       0.35863889806251809       0.33831312524294088       0.31818489074770628       0.29830268530131537       0.27871440692782085       0.25946724556105039       0.24060756935969438       0.22218081300456774       0.20423136824201940       0.18680247694250302       0.16993612692752555       0.15367295081895999       0.13805212815292750       0.12311129099412982       0.10888643327886817        9.5411824104151555E-002   8.2719925172319228E-002   7.0841312593224515E-002   5.9804603314668484E-002   4.9636387086767111E-002   4.0361166724661821E-002   3.2001307069430752E-002   2.4576973536004163E-002   1.8106041062340514E-002   1.2604040034516487E-002   8.0841785048566539E-003   4.5572877446047174E-003   2.0317412464658149E-003   5.1341021218693020E-004   1.2607472901326453E-032   0.0000000000000000        4.9684218881775044E-004   1.9661700293799257E-003   4.4102040636130463E-003   7.8232625551944591E-003   1.2197242244555755E-002   1.7521661425219329E-002   2.3783738327505959E-002   3.0968443808528368E-002   3.9058479851553210E-002   4.8034331895092812E-002   5.7874356945000413E-002   6.8554843042261615E-002   8.0050058655180931E-002   9.2332310487196229E-002  0.10537200931668565       0.11913774119171980       0.13359634310290275       0.14871298287498885       0.16445124307721040       0.18077320875544267       0.19763955877042647       0.21500966052428647       0.23284166784716329       0.25109262180607700       0.26971855419688601       0.28867459346601115       0.30791507280856184       0.32739364018436024       0.34706336998199960       0.36687687606685893       0.38678642593840901       0.40674405572034811       0.42670168571089823       0.44661123620954979       0.46642474334547429       0.48609447462649985       0.50557304393066094       0.52481352566339035       0.54376956780461660       0.56239550357602863       0.58064646145432874       0.59847847327309744       0.61584858014369948       0.63271493594716854       0.64903690814644799       0.66477517567329336       0.67989182365429379       0.69435043475406344       0.70811617690450923       0.72115588722230473       0.73343815189645045       0.74493338187126179       0.75561388412525488       0.76545392838947079       0.77442980913127335       0.78251990266413518       0.78970471924124652       0.79596695000718443       0.80129150869731336       0.80566556798159672       0.80907859036618612       0.81152235357978875       0.81299097038248003       0.81348090274661922       0.81299097038231838       0.81152235357984526       0.80907859036607266       0.80566556798162026       0.80129150869725396       0.79596695000733142       0.78970471924123808       0.78251990266410743       0.77442980913159776       0.76545392838919213       0.75561388412554087       0.74493338187098468       0.73343815189656003       0.72115588722211499       0.70811617690490980       0.69435043475372327       0.67989182365444689       0.66477517567313060       0.64903690814657078       0.63271493594720785       0.61584858014354937       0.59847847327322157       0.58064646145440457       0.56239550357582879       0.54376956780466468       0.52481352566349626       0.50557304393065339       0.48609447462650490       0.46642474334537781       0.44661123620959287       0.42670168571082479       0.40674405572039668       0.38678642593840301       0.36687687606688130       0.34706336998192561       0.32739364018444356       0.30791507280855934       0.28867459346598712       0.26971855419691210       0.25109262180609287       0.23284166784715393       0.21500966052433590       0.19763955877038222       0.18077320875544894       0.16445124307713388       0.14871298287498200       0.13359634310296359       0.11913774119167470       0.10537200931670672        9.2332310487212133E-002   8.0050058655141310E-002   6.8554843042293367E-002   5.7874356945002245E-002   4.8034331895070358E-002   3.9058479851585129E-002   3.0968443808510021E-002   2.3783738327513178E-002   1.7521661425211967E-002   1.2197242244550674E-002   7.8232625552075198E-003   4.4102040636004262E-003   1.9661700293927948E-003   4.9684218878346092E-004   1.2200550249554880E-032   0.0000000000000000        4.7907754979902646E-004   1.8958627720100777E-003   4.2524967535273175E-003   7.5435009061969698E-003   1.1761061720681816E-002   1.6895072303226764E-002   2.2933207956548463E-002   2.9860976986009938E-002   3.7661699967660792E-002   4.6316560205636188E-002   5.5804688693126353E-002   6.6103221452732133E-002   7.7187347161570580E-002   8.9030362891756601E-002  0.10160373759481736       0.11487718074956195       0.12881871532926920       0.14339475483421257       0.15857018420305005       0.17430844440525273       0.19057162051382254       0.20732053304367307       0.22451483233703781       0.24211309576873660       0.26007292753463190       0.27835106078698835       0.29690346186683303       0.31568543638384344       0.33465173688928063       0.35375667187989784       0.37295421587220440       0.39219812028237871       0.41144202484165149       0.43063956928311459       0.44974450502647906       0.46871080659568831       0.48749278249712269       0.50604518529493903       0.52432332061656539       0.54228315482302691       0.55988142109345640       0.57707572365388748       0.59382463991686163       0.61008782026934349       0.62582608527887895       0.64100152008032685       0.65557756571709669       0.66951910721287855       0.68279255816882212       0.69536594167370791       0.70720896734221261       0.71829310428307691       0.72859164983744740       0.73807979390274703       0.74673467870616372       0.75453545386966892       0.76146332664013738       0.76750160716315863       0.77263574869026042       0.77685338262309478       0.78014434831103152       0.78250071752880301       0.78391681357507825       0.78438922495085550       0.78391681357526344       0.78250071752881534       0.78014434831107193       0.77685338262302983       0.77263574869031415       0.76750160716301996       0.76146332664013694       0.75453545386971788       0.74673467870585220       0.73807979390305134       0.72859164983714275       0.71829310428339954       0.70720896734196881       0.69536594167393662       0.68279255816854978       0.66951910721302799       0.65557756571704973       0.64100152008049427       0.62582608527878236       0.61008782026930408       0.59382463991697776       0.57707572365380555       0.55988142109339378       0.54228315482319900       0.52432332061649944       0.50604518529493658       0.48749278249706401       0.46871080659569825       0.44974450502653612       0.43063956928307640       0.41144202484174974       0.39219812028231588       0.37295421587220645       0.35375667187988830       0.33465173688936445       0.31568543638373098       0.29690346186682764       0.27835106078697230       0.26007292753471895       0.24211309576862569       0.22451483233707425       0.20732053304360293       0.19057162051386314       0.17430844440524851       0.15857018420312377       0.14339475483421096       0.12881871532925299       0.11487718074956202       0.10160373759482731        8.9030362891741308E-002   7.7187347161616834E-002   6.6103221452671834E-002   5.5804688693139509E-002   4.6316560205634613E-002   3.7661699967645332E-002   2.9860976986015791E-002   2.2933207956555013E-002   1.6895072303223589E-002   1.1761061720686784E-002   7.5435009061968362E-003   4.2524967535275092E-003   1.8958627720132631E-003   4.7907754977097642E-004   1.1764235403590132E-032   0.0000000000000000        4.6015913405974391E-004   1.8209889340583623E-003   4.0845458669026835E-003   7.2455676849617163E-003   1.1296549447444178E-002   1.6227783417724906E-002   2.2027431659568081E-002   2.8681574836635693E-002   3.6174192299406896E-002   4.4487210549197444E-002   5.3600584842594647E-002   6.3492354266651646E-002   7.4138687482005042E-002   8.5513936261129936E-002   9.7590696464418980E-002  0.11033987397649583       0.12373075479037465       0.13773107899767462       0.15230711850268824       0.16742375827470543       0.18304458094067722       0.19913195451687835       0.21564712306547545       0.23255030005984037       0.24980076423345782       0.26735695767871254       0.28517658596411949       0.30321672002375022       0.32143389957677460       0.33978423782687595       0.35822352718854994       0.37670734578710829       0.39519116447431757       0.41363045410276000       0.43198079280100138       0.45019797298771347       0.46823810787435677       0.48605773718946133       0.50361393187926651       0.52086439752865932       0.53776757624898841       0.55428274679885559       0.57037012268040121       0.58599094799298146       0.60110759079563492       0.61568363376880808       0.62968396194427567       0.64307484730246167       0.65582403002425349       0.66790079620903731       0.67927605186615969       0.68992239300689873       0.69981417165910487       0.70892755766065396       0.71724059606383195       0.72473326002920557       0.73138749907138256       0.73718728254433219       0.74211863826026347       0.74616968615034229       0.74933066688446981       0.75159396538229206       0.75295412915942395       0.75340788146130278       0.75295412915940840       0.75159396538216239       0.74933066688454897       0.74616968615045076       0.74211863826014146       0.73718728254440169       0.73138749907144196       0.72473326002918259       0.71724059606403945       0.70892755766035975       0.69981417165937310       0.68992239300659342       0.67927605186642770       0.66790079620883813       0.65582403002435696       0.64307484730245845       0.62968396194428322       0.61568363376870727       0.60110759079564047       0.58599094799293083       0.57037012268044274       0.55428274679882161       0.53776757624899885       0.52086439752857383       0.50361393187927050       0.48605773718941392       0.46823810787441256       0.45019797298772946       0.43198079280094653       0.41363045410281657       0.39519116447423980       0.37670734578714310       0.35822352718858091       0.33978423782683215       0.32143389957675783       0.30321672002382288       0.28517658596412526       0.26735695767874007       0.24980076423334835       0.23255030005998792       0.21564712306541389       0.19913195451693705       0.18304458094067608       0.16742375827469327       0.15230711850264517       0.13773107899767895       0.12373075479038492       0.11033987397649890        9.7590696464400536E-002   8.5513936261143980E-002   7.4138687481965171E-002   6.3492354266717857E-002   5.3600584842575405E-002   4.4487210549211877E-002   3.6174192299397001E-002   2.8681574836657297E-002   2.2027431659549332E-002   1.6227783417727619E-002   1.1296549447442157E-002   7.2455676849662049E-003   4.0845458669006166E-003   1.8209889340592721E-003   4.6015913403193043E-004   1.1299579484112822E-032   0.0000000000000000        4.4013256730260082E-004   1.7417289905661774E-003   3.9067561541892230E-003   6.9301808207699964E-003   1.0804824692225939E-002   1.5521402571382206E-002   2.1068591798684245E-002   2.7433078927745210E-002   3.4599540678338273E-002   4.2550690290417921E-002   5.1267355575325295E-002   6.0728531592294972E-002   7.0911424399885001E-002   8.1791502262291246E-002   9.3342553970602704E-002  0.10553675190814220       0.11834471908296598       0.13173559989685432       0.14567713447650479       0.16013573638778483       0.17507657354662023       0.19046365213045463       0.20625990328922908       0.22242727244654956       0.23892681097441607       0.25571877002427279       0.27276269628357541       0.29001752943167458       0.30744170105640112       0.32499323479617548       0.34262984746422920       0.36030905091192228       0.37798825438683775       0.39562486713678385       0.41317640101444059       0.43060057283645814       0.44785540624441478       0.46489933283223961       0.48169129228672064       0.49819083130515224       0.51435820105214569       0.53015445291583241       0.54554153234190184       0.56048237050541627       0.57494097361866259       0.58888250963832434       0.60227339218198817       0.61508136143908831       0.62727556188873534       0.63882661663266227       0.64970669816717708       0.65988959542095493       0.66935077690244360       0.67806744979449296       0.68601861486847548       0.69318511706985353       0.69954969166617786       0.70509700583894674       0.70981369562196672       0.71368839809543683       0.71671177876145231       0.71887655403055706       0.72017750876928011       0.72061150886373415       0.72017750876927011       0.71887655403066586       0.71671177876127423       0.71368839809534190       0.70981369562212027       0.70509700583895862       0.69954969166612202       0.69318511706980845       0.68601861486834137       0.67806744979482414       0.66935077690214406       0.65988959542128423       0.64970669816688398       0.63882661663291607       0.62727556188865119       0.61508136143906866       0.60227339218195741       0.58888250963837063       0.57494097361872143       0.56048237050555083       0.54554153234166092       0.53015445291599683       0.51435820105216501       0.49819083130516478       0.48169129228681801       0.46489933283222706       0.44785540624438397       0.43060057283645636       0.41317640101448733       0.39562486713671713       0.37798825438686240       0.36030905091194132       0.34262984746417324       0.32499323479628589       0.30744170105633983       0.29001752943164033       0.27276269628359578       0.25571877002423266       0.23892681097449198       0.22242727244644586       0.20625990328930974       0.19046365213037822       0.17507657354662870       0.16013573638778864       0.14567713447651112       0.13173559989684305       0.11834471908295932       0.10553675190814830        9.3342553970620495E-002   8.1791502262274954E-002   7.0911424399908385E-002   6.0728531592264774E-002   5.1267355575324552E-002   4.2550690290408935E-002   3.4599540678350721E-002   2.7433078927721715E-002   2.1068591798710047E-002   1.5521402571373476E-002   1.0804824692221630E-002   6.9301808207766560E-003   3.9067561541803074E-003   1.7417289905768247E-003   4.4013256727417943E-004   1.0807701887932012E-032   0.0000000000000000        4.1904615381051875E-004   1.6582740005098473E-003   3.7195560930840810E-003   6.5981003210200811E-003   1.0287072314895136E-002   1.4777631780829055E-002   2.0058998610448315E-002   2.6118497319232208E-002   3.2941538912110629E-002   4.0511665014558940E-002   4.8810622182528823E-002   5.7818412053543405E-002   6.7513332999611875E-002   7.7872028879340041E-002   8.8869544563000488E-002  0.10047938597450622       0.11267358391201492       0.12542276142410166       0.13869620457886825       0.15246193645383732       0.16668679416910082       0.18133650877765248       0.19637578782119769       0.21176840035071240       0.22747726421001377       0.24346453536815715       0.25969169908897571       0.27611966271526012       0.29270884984694645       0.30941929568244098       0.32621074329845001       0.34304274063094253       0.35987473792860758       0.37666618543975439       0.39337663110110510       0.40996581798872328       0.42639378130251621       0.44262094464325002       0.45860821535594865       0.47431707870798129       0.48970969067388914       0.50474896910572697       0.51939868306522041       0.53362354011139546       0.54738927131740678       0.56066271383282917       0.57341189077273025       0.58560608825381766       0.59721592938637835       0.60821344504698782       0.61857214125688897       0.62826706301002622       0.63727485439023290       0.64557381483968146       0.65314395143480719       0.65996702705376609       0.66602660430963390       0.67130808514975526       0.67579874602359546       0.67948776853631565       0.68236626550861623       0.68442730238973626       0.68566591396072063       0.68607911629802620       0.68566591396081134       0.68442730238972138       0.68236626550885437       0.67948776853632842       0.67579874602344381       0.67130808514976292       0.66602660430966598       0.65996702705381316       0.65314395143496773       0.64557381483935183       0.63727485439051623       0.62826706300973378       0.61857214125720317       0.60821344504666763       0.59721592938659385       0.58560608825368221       0.57341189077284693       0.56066271383276245       0.54738927131751225       0.53362354011114643       0.51939868306556713       0.50474896910548128       0.48970969067391612       0.47431707870800582       0.45860821535580837       0.44262094464330132       0.42639378130254696       0.40996581798870585       0.39337663110106086       0.37666618543984237       0.35987473792853775       0.34304274063101259       0.32621074329841399       0.30941929568236426       0.29270884984701961       0.27611966271527533       0.25969169908894746       0.24346453536820067       0.22747726420996875       0.21176840035076622       0.19637578782112627       0.18133650877772456       0.16668679416907098       0.15246193645385436       0.13869620457889040       0.12542276142412334       0.11267358391199669       0.10047938597451848        8.8869544562973926E-002   7.7872028879362037E-002   6.7513332999596692E-002   5.7818412053558060E-002   4.8810622182533250E-002   4.0511665014562069E-002   3.2941538912104093E-002   2.6118497319249482E-002   2.0058998610427127E-002   1.4777631780835290E-002   1.0287072314895942E-002   6.5981003210251223E-003   3.7195560930880535E-003   1.6582740005061966E-003   4.1904615377926576E-004   1.0289787591260290E-032   0.0000000000000000        3.9695076233865051E-004   1.5708251506791743E-003   3.5233968623712753E-003   6.2501264472616877E-003   9.7445399208337408E-003   1.3998263184104269E-002   1.9001084647179270E-002   2.4740997323587133E-002   3.1204181650810708E-002   3.8375047292466366E-002   4.6236303527004446E-002   5.4769006751889691E-002   6.3952599938403146E-002   7.3764958810621811E-002   8.4182444440776980E-002   9.5179960124439272E-002  0.10673101183277671       0.11880777203607712       0.13138114673909204       0.14442084556864015       0.15789545474332015       0.17177251275063091       0.18601858854763206       0.20059936209880810       0.21547970705414310       0.23062377537184983       0.24599508367786974       0.26155660115800611       0.27727083876705921       0.29309993954405639       0.30900576981141148       0.32495001104388999       0.34089425217904790       0.35680008215526388       0.37262918244482629       0.38834341936873479       0.40390493596251609       0.41927624317751577       0.43442031019621002       0.44930065364098493       0.46388142546733313       0.47812749932385357       0.49200455517644109       0.50547916198503273       0.51851885824669153       0.53109223019348506       0.54316898747408771       0.55472003612486498       0.56571754866061785       0.57613503111142650       0.58594738685142200       0.59513097705793561       0.60366367765832551       0.61152493263060603       0.61869580352392139       0.62515901508264893       0.63089899686452777       0.63590192075095808       0.64015573426098471       0.64365018958467024       0.64637686827409913       0.64832920152095297       0.64950248598395999       0.64989389511765872       0.64950248598391247       0.64832920152090223       0.64637686827396712       0.64365018958460085       0.64015573426120687       0.63590192075084229       0.63089899686452477       0.62515901508261895       0.61869580352378217       0.61152493263078800       0.60366367765820106       0.59513097705804441       0.58594738685117609       0.57613503111164932       0.56571754866031831       0.55472003612516041       0.54316898747391629       0.53109223019350893       0.51851885824645794       0.50547916198533283       0.49200455517612618       0.47812749932408910       0.46388142546723993       0.44930065364098631       0.43442031019628130       0.41927624317751799       0.40390493596246224       0.38834341936875671       0.37262918244484661       0.35680008215518233       0.34089425217921626       0.32495001104365212       0.30900576981154931       0.29309993954405922       0.27727083876701830       0.26155660115803214       0.24599508367787237       0.23062377537180279       0.21547970705419364       0.20059936209873530       0.18601858854772158       0.17177251275058950       0.15789545474333541       0.14442084556861876       0.13138114673906554       0.11880777203604936       0.10673101183280793        9.5179960124405188E-002   8.4182444440818599E-002   7.3764958810577708E-002   6.3952599938442781E-002   5.4769006751854754E-002   4.6236303527015653E-002   3.8375047292456561E-002   3.1204181650816717E-002   2.4740997323581631E-002   1.9001084647188193E-002   1.3998263184094693E-002   9.7445399208381696E-003   6.2501264472569051E-003   3.5233968623713760E-003   1.5708251506878958E-003   3.9695076230628545E-004   9.7470842950022774E-033   0.0000000000000000        3.7389970665276963E-004   1.4795932768888018E-003   3.3187512626570103E-003   5.8870977963830099E-003   9.1785348650563914E-003   1.3185174732515804E-002   1.7897398925829779E-002   2.3303897883153304E-002   2.9391654770105000E-002   3.6145984851323920E-002   4.3550601787895042E-002   5.1587662379694380E-002   6.0237803726392501E-002   6.9480186721935330E-002   7.9292545594164862E-002   8.9651241473886159E-002  0.10053131933626105       0.11190656811537379       0.12374958384561149       0.13603183567758934       0.14872373460947000       0.16179470476737207       0.17521325706442151       0.18894706505892003       0.20296304283206906       0.21722742469229644       0.23170584652146384       0.24636342855862309       0.26116485942996193       0.27607448121530853       0.29105637535240442       0.30607444916652826       0.32109252282250611       0.33607441648284175       0.35098403747059270       0.36578546721796440       0.38044304779836674       0.39492146782953214       0.40918584754050508       0.42320182280225965       0.43693562791215307       0.45035417693951629       0.46342514343187668       0.47611703829361057       0.48839928564395341       0.50024229647897644       0.51161753995353187       0.52249761211381862       0.53285630191653166       0.54266865437439926       0.55191103067422498       0.56056116512346899       0.56859821879391248       0.57600282972041272       0.58275715954895446       0.58884493650826863       0.59425149461194704       0.59896380898913337       0.60297052726189027       0.60626199689653570       0.60883028845415277       0.61066921469631841       0.61177434548852427       0.61214301847469699       0.61177434548862109       0.61066921469641855       0.60883028845407083       0.60626199689672544       0.60297052726163547       0.59896380898927526       0.59425149461199744       0.58884493650824021       0.58275715954898344       0.57600282972044248       0.56859821879390249       0.56056116512346521       0.55191103067435376       0.54266865437437917       0.53285630191678779       0.52249761211352874       0.51161753995366654       0.50024229647908125       0.48839928564404034       0.47611703829344465       0.46342514343205893       0.45035417693937063       0.43693562791222673       0.42320182280228430       0.40918584754044868       0.39492146782949566       0.38044304779843652       0.36578546721793553       0.35098403747062101       0.33607441648287367       0.32109252282236256       0.30607444916678528       0.29105637535229317       0.27607448121530598       0.26116485942997519       0.24636342855858426       0.23170584652146206       0.21722742469235651       0.20296304283199312       0.18894706505904676       0.17521325706430943       0.16179470476738300       0.14872373460949589       0.13603183567760366       0.12374958384562154       0.11190656811539601       0.10053131933625496        8.9651241473907184E-002   7.9292545594127878E-002   6.9480186721983125E-002   6.0237803726347607E-002   5.1587662379742404E-002   4.3550601787870062E-002   3.6145984851336202E-002   2.9391654770099026E-002   2.3303897883155966E-002   1.7897398925826931E-002   1.3185174732523692E-002   9.1785348650412369E-003   5.8870977964022323E-003   3.3187512626451686E-003   1.4795932768966473E-003   3.7389970662173489E-004   9.1808994189338521E-033   0.0000000000000000        3.4994862114500825E-004   1.3847983633981584E-003   3.1061125869853061E-003   5.5098892908452563E-003   8.5904211124193924E-003   1.2340325674867397E-002   1.6750600792827003E-002   2.1810661577493451E-002   2.7508325286624918E-002   3.3829848169448014E-002   4.0759987512192543E-002   4.8282043510463411E-002   5.6377894046020366E-002   6.5028035392714678E-002   7.4211628579209585E-002   8.3906549525304977E-002   9.4089442332914455E-002  0.10473577554825445       0.11581990125708194       0.12731511686998787       0.13919372944907119       0.15142712242138584       0.16398582451709465       0.17683958076828543       0.18995742539366281       0.20330775639952367       0.21685841170890346       0.23057674664520991       0.24442971257350890       0.25838393651967262       0.27240580156724936       0.28646152784456946       0.30051725390257039       0.31453911829137410       0.32849334113415030       0.34234630550705081       0.35606463842461433       0.36961529123853920       0.38296561925577710       0.39608346038084624       0.40893721259866983       0.42149591010628945       0.43372929791186970       0.44560790472259609       0.45710311394240671       0.46818723261382472       0.47883355813026907       0.48901644256767646       0.49871135447104664       0.50789493795327434       0.51654506896107666       0.52464090857587919       0.53216295321348461       0.53909308161318181       0.54541459849019236       0.55111227475975821       0.55617238422216442       0.56058273663172398       0.56433270706536631       0.56741326151591231       0.56981697865956926       0.57153806773148363       0.57257238247795017       0.57291743114402638       0.57257238247794251       0.57153806773139215       0.56981697865971526       0.56741326151575722       0.56433270706552974       0.56058273663165625       0.55617238422199256       0.55111227475990621       0.54541459849024676       0.53909308161305547       0.53216295321353735       0.52464090857587675       0.51654506896104757       0.50789493795318874       0.49871135447085962       0.48901644256789911       0.47883355813017792       0.46818723261370143       0.45710311394245812       0.44560790472259837       0.43372929791180942       0.42149591010634735       0.40893721259864907       0.39608346038081310       0.38296561925582018       0.36961529123860709       0.35606463842451863       0.34234630550707318       0.32849334113413586       0.31453911829136955       0.30051725390262529       0.28646152784441320       0.27240580156731764       0.25838393651969238       0.24442971257351159       0.23057674664520650       0.21685841170894829       0.20330775639944607       0.18995742539375512       0.17683958076815676       0.16398582451718616       0.15142712242139936       0.13919372944901864       0.12731511686998742       0.11581990125709071       0.10473577554823815        9.4089442332895221E-002   8.3906549525301063E-002   7.4211628579228583E-002   6.5028035392688283E-002   5.6377894046044888E-002   4.8282043510434594E-002   4.0759987512209897E-002   3.3829848169430465E-002   2.7508325286638245E-002   2.1810661577493520E-002   1.6750600792828505E-002   1.2340325674856021E-002   8.5904211124325485E-003   5.5098892908387971E-003   3.1061125869917584E-003   1.3847983633947199E-003   3.4994862111828576E-004   8.5925969520133877E-033   0.0000000000000000        3.2515532728204813E-004   1.2866690108968139E-003   2.8859934215242681E-003   5.1194100440901738E-003   7.9816159030741268E-003   1.1465751760413206E-002   1.5563453406798020E-002   2.0264886132305107E-002   2.5558730644813281E-002   3.1432217297970355E-002   3.7871183734509442E-002   4.4860113786590355E-002   5.2382169784852849E-002   6.0419230376661186E-002   6.8951933601565984E-002   7.7959723472529205E-002   8.7420899489510970E-002   9.7312668913593067E-002  0.10761120167318240       0.11829168777048711       0.12932839704901350       0.14069474117831732       0.15236333770702046       0.16430607602804412       0.17649418510042261       0.18889830275922811       0.20148854645356246       0.21423458523385830       0.22710571282419631       0.24007092159443061       0.25309897726192709       0.26615849413675580       0.27921801073364294       0.29224606556485455       0.30521127293414813       0.31808239854784270       0.33082843476141183       0.34341867527921321       0.35582278912887422       0.36801089373225399       0.37995362689419537       0.39162221753924120       0.40298855502436925       0.41402525685859287       0.42470573467222317       0.43500425826771655       0.44489601760926073       0.45435718258963936       0.46336496044082193       0.47189765064324479       0.47993469720476667       0.48745673818069313       0.49444565232027193       0.50088460272031121       0.50675807738975054       0.51205192661555099       0.51675339705405099       0.52085116245373309       0.52433535093983830       0.52719756879946666       0.52943092069949849       0.53103002630088458       0.53199103321865793       0.53231162630353523       0.53199103321869323       0.53103002630092322       0.52943092069943531       0.52719756879947766       0.52433535093980832       0.52085116245371432       0.51675339705425805       0.51205192661535603       0.50675807738966805       0.50088460272046853       0.49444565232015913       0.48745673818074697       0.47993469720471515       0.47189765064328837       0.46336496044099967       0.45435718258945540       0.44489601760930170       0.43500425826777012       0.42470573467219375       0.41402525685864716       0.40298855502439374       0.39162221753916776       0.37995362689425460       0.36801089373218354       0.35582278912893300       0.34341867527912501       0.33082843476149193       0.31808239854782666       0.30521127293414752       0.29224606556482668       0.27921801073364344       0.26615849413680498       0.25309897726186248       0.24007092159442359       0.22710571282418562       0.21423458523391176       0.20148854645347469       0.18889830275931888       0.17649418510033113       0.16430607602812980       0.15236333770696511       0.14069474117829991       0.12932839704906535       0.11829168777045283       0.10761120167318408        9.7312668913595746E-002   8.7420899489546969E-002   7.7959723472525569E-002   6.8951933601570745E-002   6.0419230376659749E-002   5.2382169784846069E-002   4.4860113786604851E-002   3.7871183734504564E-002   3.1432217297982942E-002   2.5558730644799309E-002   2.0264886132309291E-002   1.5563453406798329E-002   1.1465751760418006E-002   7.9816159030628615E-003   5.1194100440995084E-003   2.8859934215157150E-003   1.2866690109081026E-003   3.2515532724963623E-004   7.9835941664129298E-033   0.0000000000000000        2.9957962901371130E-004   1.1854417368378628E-003   2.6589241479499795E-003   4.7166007448924026E-003   7.3535857005238240E-003   1.0563559437781563E-002   1.4338815879714086E-002   1.8670294199788967E-002   2.3547565839701908E-002   2.8958866036180152E-002   3.4891146921557419E-002   4.1330113358091163E-002   4.8260252700844573E-002   5.5664869637406751E-002   6.3526125871945976E-002   7.1825083039939897E-002   8.0541748324843329E-002   8.9655122618202840E-002   9.9143251105724681E-002  0.10898327615559300       0.11915149238355727       0.12962340375990994       0.14037378262194358       0.15137673044963904       0.16260574025653068       0.17403376044841207       0.18563325999164437       0.19737629473973969       0.20923457475165136       0.22117953244649541       0.23318239142439759       0.24521423579266452       0.25724607982609349       0.26924893779667436       0.28119389380348997       0.29305217143315965       0.30479520308500202       0.31639469879408244       0.32782271438318467       0.33905171878340873       0.35005466035962990       0.36080503207968090       0.37127693537271023       0.38144514252119521       0.39128515743621201       0.40077327467243584       0.40988663653448160       0.41860328814529285       0.42690223033619396       0.43476347023598655       0.44216806943601628       0.44909818961455034       0.45553713550990815       0.46146939514292962       0.46688067718376147       0.47175794538414423       0.47608944998106012       0.47986475600255590       0.48307476840863117       0.48571175399957328       0.48776936004797944       0.48924262960164644       0.49012801342583845       0.49042337855408086       0.49012801342594231       0.48924262960157749       0.48776936004804133       0.48571175399955818       0.48307476840864327       0.47986475600259215       0.47608944998091002       0.47175794538435112       0.46688067718378135       0.46146939514276158       0.45553713551007008       0.44909818961443776       0.44216806943612330       0.43476347023598066       0.42690223033602137       0.41860328814544678       0.40988663653450219       0.40077327467242696       0.39128515743619485       0.38144514252114342       0.37127693537265249       0.36080503207985010       0.35005466035949373       0.33905171878354096       0.32782271438304894       0.31639469879414206       0.30479520308501240       0.29305217143315604       0.28119389380349219       0.26924893779672215       0.25724607982605979       0.24521423579269719       0.23318239142443450       0.22117953244649863       0.20923457475164919       0.19737629473967383       0.18563325999174918       0.17403376044832544       0.16260574025659680       0.15137673044961944       0.14037378262194988       0.12962340375993969       0.11915149238350914       0.10898327615565621        9.9143251105694427E-002   8.9655122618221256E-002   8.0541748324807455E-002   7.1825083039947182E-002   6.3526125871927436E-002   5.5664869637420941E-002   4.8260252700851068E-002   4.1330113358073212E-002   3.4891146921561367E-002   2.8958866036172193E-002   2.3547565839713430E-002   1.8670294199785109E-002   1.4338815879718494E-002   1.0563559437774185E-002   7.3535857005274947E-003   4.7166007448963933E-003   2.6589241479473853E-003   1.1854417368401264E-003   2.9957962898484708E-004   7.3553582031853232E-033   0.0000000000000000        2.7328272459156569E-004   1.0813594811248297E-003   2.4254501733610816E-003   4.3024292086587456E-003   6.7078395886335102E-003   9.6359166276019596E-003   1.3079630963250766E-002   1.7030717504934047E-002   2.1479663578440871E-002   2.6415737672811031E-002   3.1827037869276507E-002   3.7700524522444816E-002   4.4022047405258460E-002   5.0776377486485232E-002   5.7947243128124833E-002   6.5517369230592717E-002   7.3468518842631170E-002   8.1781537092491072E-002   9.0436397330425730E-002   9.9412249373978842E-002  0.10868746973602464       0.11823971371769806       0.12804596923820752       0.13808261227298721       0.14832546376645359       0.15874984788120711       0.16933065144542403       0.18004238445199330       0.19085924146785557       0.20175516380058367       0.21270390227767613       0.22367908048241814       0.23465425829826189       0.24560299560523977       0.25649891597679775       0.26731577022335112       0.27802749962977985       0.28860829873175742       0.29903267748574958       0.30927552267543851       0.31931215841255445       0.32911840558323291       0.33867064009759251       0.34794584980332349       0.35692168992300488       0.36557653688520697       0.37388954041812106       0.38184067377908321       0.38941078200117657       0.39658162804000113       0.40333593670699441       0.40965743628787032       0.41553089774332574       0.42094217139491469       0.42587822101608203       0.43032715523502002       0.43427825618269772       0.43772200531461092       0.44065010633977825       0.44305550520863890       0.44493240710645737       0.44627629041325156       0.44708391759778504       0.44735334301558516       0.44708391759767846       0.44627629041335970       0.44493240710633963       0.44305550520871434       0.44065010633975232       0.43772200531458455       0.43427825618281890       0.43032715523479576       0.42587822101616446       0.42094217139507512       0.41553089774315111       0.40965743628801582       0.40333593670687617       0.39658162804000624       0.38941078200134949       0.38184067377895342       0.37388954041808647       0.36557653688519370       0.35692168992303197       0.34794584980335458       0.33867064009769349       0.32911840558303174       0.31931215841269911       0.30927552267535585       0.29903267748585455       0.28860829873174648       0.27802749962969547       0.26731577022339481       0.25649891597677110       0.24560299560522275       0.23465425829829500       0.22367908048237939       0.21270390227766292       0.20175516380057734       0.19085924146786948       0.18004238445206849       0.16933065144532691       0.15874984788125629       0.14832546376641861       0.13808261227298554       0.12804596923821934       0.11823971371766841       0.10868746973606314        9.9412249373935863E-002   9.0436397330454790E-002   8.1781537092466161E-002   7.3468518842658773E-002   6.5517369230582573E-002   5.7947243128140882E-002   5.0776377486473276E-002   4.4022047405253596E-002   3.7700524522462420E-002   3.1827037869269999E-002   2.6415737672808800E-002   2.1479663578438023E-002   1.7030717504936947E-002   1.3079630963249914E-002   9.6359166275993523E-003   6.7078395886336567E-003   4.3024292086614483E-003   2.4254501733580588E-003   1.0813594811320453E-003   2.7328272455987398E-004   6.7094025377929543E-033   0.0000000000000000        2.4632590350206303E-004   9.7466877125246851E-004   2.1861273467031674E-003   3.8778838253748634E-003   6.0459204588228441E-003   8.6850411567774618E-003   1.1788910246195574E-002   1.5350078331344750E-002   1.9359971588731727E-002   2.3808917662233198E-002   2.8686189302159111E-002   3.3980033814655169E-002   3.9677697523788857E-002   4.5765454410742944E-002   5.2228638737979623E-002   5.9051680330812963E-002   6.6218142081473086E-002   7.3710759544167434E-002   8.1511482525856147E-002   8.9601518568876812E-002   9.7961378224146231E-002  0.10657092200249227       0.11540940889302805       0.12445554633033126       0.13368754149080300       0.14308315379398923       0.15261974848266391       0.16227435115279076       0.17202370310080986       0.18184431735760884       0.19171253526984680       0.20160458349758817       0.21149663128558494       0.22136484787507008       0.23118545991394918       0.24093480872980816       0.25058940732507817       0.26012599696128058       0.26952160318966900       0.27875359120065729       0.28779972035196055       0.29663819774979316       0.30524773074911760       0.31360757824956859       0.32169760066387582       0.32949830843471822       0.33699090898798006       0.34415735200499764       0.35098037290859446       0.35744353445313920       0.36353126632583965       0.36922890265569097       0.37452271734396897       0.37939995713480362       0.38384887233508880       0.38785874512327062       0.39141991536937271       0.39452380390545333       0.39716293319530016       0.39933094534791697       0.40102261743396672       0.40223387406910044       0.40296179723064085       0.40320463328890416       0.40296179723076786       0.40223387406904659       0.40102261743404627       0.39933094534787716       0.39716293319529045       0.39452380390547792       0.39141991536926529       0.38785874512346691       0.38384887233497600       0.37939995713464181       0.37452271734416875       0.36922890265548830       0.36353126632597282       0.35744353445311744       0.35098037290841327       0.34415735200511960       0.33699090898799211       0.32949830843473388       0.32169760066385855       0.31360757824957342       0.30524773074900219       0.29663819774994010       0.28779972035187718       0.27875359120066651       0.26952160318963714       0.26012599696127497       0.25058940732516399       0.24093480872974513       0.23118545991399234       0.22136484787504365       0.21149663128558313       0.20160458349759394       0.19171253526986895       0.18184431735759396       0.17202370310082540       0.16227435115269678       0.15261974848272705       0.14308315379399525       0.13368754149080730       0.12445554633033903       0.11540940889301261       0.10657092200250709        9.7961378224130258E-002   8.9601518568877145E-002   8.1511482525850498E-002   7.3710759544178536E-002   6.6218142081457557E-002   5.9051680330827049E-002   5.2228638737970012E-002   4.5765454410747641E-002   3.9677697523788899E-002   3.3980033814650867E-002   2.8686189302163219E-002   2.3808917662229964E-002   1.9359971588736872E-002   1.5350078331346065E-002   1.1788910246195328E-002   8.6850411567776682E-003   6.0459204588188247E-003   3.8778838253810200E-003   2.1861273466990986E-003   9.7466877125685410E-004   2.4632590346951229E-004   6.0472833340127879E-033   0.0000000000000000        2.1877055733979315E-004   8.6561978203496194E-004   1.9415225495333492E-003   3.4439753752951848E-003   5.3694091273096128E-003   7.7132081501569416E-003   1.0469745400287250E-002   1.3632405192775971E-002   1.7193573277941715E-002   2.1144659819616534E-002   2.5476138139687240E-002   3.0177570865203868E-002   3.5237631649862530E-002   4.0644130607187155E-002   4.6384043283585523E-002   5.2443541992414501E-002   5.8808029121416236E-002   6.5462172298534599E-002   7.2389941327967680E-002   7.9574646809004043E-002   8.6998980342406551E-002   9.4645056228834956E-002  0.10249445455796326       0.11052826558458691       0.11872713528479724       0.12707131198254107       0.13554069393395915       0.14411487775518206       0.15277320757683838       0.16149482480587687       0.17025871837765905       0.17904377537262489       0.18782883188128213       0.19659272398903235       0.20531433876345248       0.21397266511695023       0.22254684442539310       0.23101622077775863       0.23936039073949492       0.24755925250560462       0.25559305432878726       0.26344244210208029       0.27108850598642281       0.27851282596537141       0.28569751622046341       0.29262526822113688       0.29927939242109125       0.30564385846657882       0.31170333381335780       0.31744322066638064       0.32284969114512846       0.32790972059730333       0.33261111897735235       0.33694256021093866       0.34089360948352365       0.34445474837670920       0.34761739779926609       0.35037393865599431       0.35271773020193492       0.35464312604064185       0.35614548772724158       0.35722119594247048       0.35786765921231245       0.35808332015097327       0.35786765921231095       0.35722119594244411       0.35614548772727694       0.35464312604059040       0.35271773020197361       0.35037393865596228       0.34761739779934286       0.34445474837659351       0.34089360948359659       0.33694256021106750       0.33261111897718781       0.32790972059746365       0.32284969114503775       0.31744322066640318       0.31170333381351129       0.30564385846647979       0.29927939242110402       0.29262526822112916       0.28569751622044465       0.27851282596534699       0.27108850598652517       0.26344244210198642       0.25559305432883478       0.24755925250559713       0.23936039073951348       0.23101622077773110       0.22254684442534126       0.21397266511700913       0.20531433876341670       0.19659272398906469       0.18782883188125515       0.17904377537265459       0.17025871837761661       0.16149482480590477       0.15277320757680252       0.14411487775526102       0.13554069393394463       0.12707131198251320       0.11872713528479456       0.11052826558458768       0.10249445455797310        9.4645056228838079E-002   8.6998980342409563E-002   7.9574646809022098E-002   7.2389941327953122E-002   6.5462172298548574E-002   5.8808029121417624E-002   5.2443541992403475E-002   4.6384043283589006E-002   4.0644130607186128E-002   3.5237631649869948E-002   3.0177570865201897E-002   2.5476138139682546E-002   2.1144659819624243E-002   1.7193573277931820E-002   1.3632405192781799E-002   1.0469745400287915E-002   7.7132081501517704E-003   5.3694091273104420E-003   3.4439753752979769E-003   1.9415225495317831E-003   8.6561978204245291E-004   2.1877055730699165E-004   5.3705956950015091E-033   0.0000000000000000        1.9068348537347181E-004   7.5447675227569792E-004   1.6922292027710447E-003   3.0017581590299882E-003   4.6799520456396815E-003   6.7227865387151234E-003   9.1253556616093228E-003   1.1881892911752357E-002   1.4985762001151259E-002   1.8429476336817380E-002   2.2204732778750898E-002   2.6302434425130951E-002   3.0712709543096336E-002   3.5424933736412104E-002   4.0427755199488422E-002   4.5709122029082630E-002   5.1256311256410066E-002   5.7055959498247259E-002   6.3094095151577559E-002   6.9356172053852749E-002   7.5827104527519548E-002   8.2491303724454818E-002   8.9332715182255731E-002   9.6334857502653942E-002  0.10348086205781915       0.11075351362980085       0.11813529188475085       0.12560841358186667       0.13315487541593130       0.14075649738998891       0.14839496661272461       0.15605188141755633       0.16370879569335120       0.17134726332465391       0.17894888262951109       0.18649534069168791       0.19396845747859948       0.20135022963894397       0.20862287387473433       0.21576886978307680       0.22277100206470954       0.22961240199791866       0.23627658807605009       0.24274750571405526       0.24900956592528989       0.25504768287664886       0.26084731023250268       0.26639447619738488       0.27167581717643918       0.27667860996849636       0.28139080241858433       0.28580104245202720       0.28989870542276891       0.29367391970964085       0.29711759049734449       0.30022142168703303       0.30297793588292643       0.30538049240508114       0.30742330328809309       0.30910144722482003       0.31041088142187151       0.31134845133949274       0.31191189829101379       0.31209986488391528       0.31191189829106558       0.31134845133953093       0.31041088142176970       0.30910144722489530       0.30742330328809453       0.30538049240508980       0.30297793588289823       0.30022142168707699       0.29711759049732384       0.29367391970957785       0.28989870542284718       0.28580104245200300       0.28139080241856956       0.27667860996850308       0.27167581717635392       0.26639447619742024       0.26084731023250501       0.25504768287662266       0.24900956592536405       0.24274750571405171       0.23627658807599411       0.22961240199798316       0.22277100206466735       0.21576886978311555       0.20862287387468417       0.20135022963900118       0.19396845747861383       0.18649534069166818       0.17894888262951980       0.17134726332463321       0.16370879569339380       0.15605188141750587       0.14839496661278329       0.14075649738996837       0.13315487541595211       0.12560841358182065       0.11813529188473923       0.11075351362982967       0.10348086205782082        9.6334857502652860E-002   8.9332715182263170E-002   8.2491303724439080E-002   7.5827104527520020E-002   6.9356172053837081E-002   6.3094095151597279E-002   5.7055959498215895E-002   5.1256311256424554E-002   4.5709122029088341E-002   4.0427755199494264E-002   3.5424933736404908E-002   3.0712709543093422E-002   2.6302434425129858E-002   2.2204732778752234E-002   1.8429476336812085E-002   1.4985762001161716E-002   1.1881892911749610E-002   9.1253556616118607E-003   6.7227865387088056E-003   4.6799520456385670E-003   3.0017581590373009E-003   1.6922292027673615E-003   7.5447675227773231E-004   1.9068348534493436E-004   4.6809698205523600E-033   0.0000000000000000        1.6213986254519960E-004   6.4152254525720435E-004   1.4388707605841071E-003   2.5523290226205334E-003   3.9792517058111990E-003   5.7162168892925316E-003   7.7590513823713458E-003   1.0102850405202691E-002   1.2741971103175100E-002   1.5670048142136035E-002   1.8880021879386796E-002   2.2364157736738079E-002   2.6114062299174477E-002   3.0120702166646189E-002   3.4374425429914958E-002   3.8864984895854549E-002   4.3581562775008242E-002   4.8512796745284088E-002   5.3646807327828158E-002   5.8971226508503928E-002   6.4473227536335359E-002   7.0139555826750466E-002   7.5956560895483874E-002   8.1910229245596197E-002   8.7986218129484831E-002   9.4169890103175474E-002  0.10044634829096005       0.10680047227449446       0.11321695452051025       0.11968033725899874       0.12617504972347918       0.13268544566291085       0.13919584103620175       0.14569055179645715       0.15215393167634875       0.15857040988197604       0.16492452860428575       0.17120098025929803       0.17738464436541504       0.18346062397083465       0.18941428154145648       0.19523127422451414       0.20089758840229108       0.20639957345199705       0.21172397463171438       0.21685796501260013       0.22178917638005635       0.22650572903001270       0.23099626038857896       0.23524995238539523       0.23925655751537594       0.24300642352634236       0.24649051667169009       0.24970044347417270       0.25262847094599794       0.25526754521905037       0.25761130853757297       0.25965411457511772       0.26139104203717844       0.26281790651634662       0.26393127057405080       0.26472845202066242       0.26520753037765354       0.26536735150439977       0.26520753037764366       0.26472845202067491       0.26393127057409793       0.26281790651632403       0.26139104203711555       0.25965411457514098       0.25761130853756270       0.25526754521904155       0.25262847094598695       0.24970044347419162       0.24649051667166305       0.24300642352629034       0.23925655751543606       0.23524995238536936       0.23099626038861859       0.22650572903003205       0.22178917638000634       0.21685796501268076       0.21172397463162324       0.20639957345201534       0.20089758840231306       0.19523127422446776       0.18941428154150028       0.18346062397077723       0.17738464436547560       0.17120098025925451       0.16492452860428619       0.15857040988196630       0.15215393167635885       0.14569055179646773       0.13919584103617982       0.13268544566294610       0.12617504972342547       0.11968033725901443       0.11321695452052032       0.10680047227451134       0.10044634829096398        9.4169890103164719E-002   8.7986218129481847E-002   8.1910229245592422E-002   7.5956560895465403E-002   7.0139555826770922E-002   6.4473227536335692E-002   5.8971226508508168E-002   5.3646807327817604E-002   4.8512796745305488E-002   4.3581562774993601E-002   3.8864984895854889E-002   3.4374425429904834E-002   3.0120702166655550E-002   2.6114062299172860E-002   2.2364157736745313E-002   1.8880021879385402E-002   1.5670048142134897E-002   1.2741971103172744E-002   1.0102850405207050E-002   7.7590513823669102E-003   5.7162168892923946E-003   3.9792517058108096E-003   2.5523290226252687E-003   1.4388707605801016E-003   6.4152254526424993E-004   1.6213986251283129E-004   3.9800670798009672E-033   0.0000000000000000        1.3321263902587717E-004   5.2703702433622439E-004   1.1820675111172954E-003   2.0967807510212321E-003   3.2690038239693350E-003   4.6959265071566921E-003   6.3741203937623739E-003   8.2995541457754948E-003   1.0467590779212686E-002   1.2873001159185228E-002   1.5509986114821191E-002   1.8372191973793663E-002   2.1452723795377663E-002   2.4744160864024461E-002   2.8238574337606619E-002   3.1927546331472781E-002   3.5802190202926368E-002   3.9853171965410487E-002   4.4070732779888148E-002   4.8444712469240245E-002   5.2964573998893524E-002   5.7619428864976126E-002   6.2398063328639064E-002   6.7288965433771913E-002   7.2280352742394569E-002   7.7360200721844408E-002   8.2516271714598549E-002   8.7736144421572848E-002   9.3007243827407285E-002   9.8316871496137576E-002  0.10365223616385140       0.10900048455501000       0.11434873234797707       0.11968409521519899       0.12499371986359067       0.13026481499945605       0.13548468214492843       0.14064074622979048       0.14572058588664702       0.15071196337518891       0.15560285406491206       0.16038147540312672       0.16503631530103610       0.16955615986733313       0.17393012042382791       0.17814765973741742       0.18219861740528162       0.18607323433277229       0.18976217624341910       0.19325655616684129       0.19654795584797655       0.19962844602772128       0.20249060554507858       0.20512753921563018       0.20753289444310222       0.20970087652238936       0.21162626260072720       0.21330441425945604       0.21473128868818239       0.21590344842532266       0.21681806963781128       0.21747294892546140       0.21786650862807808       0.21799780062675381       0.21786650862816978       0.21747294892540966       0.21681806963785377       0.21590344842527048       0.21473128868827368       0.21330441425942256       0.21162626260074188       0.20970087652240144       0.20753289444309864       0.20512753921566246       0.20249060554508216       0.19962844602773375       0.19654795584797444       0.19325655616684229       0.18976217624340491       0.18607323433273218       0.18219861740534579       0.17814765973732660       0.17393012042392411       0.16955615986730407       0.16503631530103438       0.16038147540315970       0.15560285406487814       0.15071196337523959       0.14572058588660383       0.14064074622981282       0.13548468214493062       0.13026481499946374       0.12499371986357863       0.11968409521519409       0.11434873234797267       0.10900048455501390       0.10365223616387001        9.8316871496118979E-002   9.3007243827400207E-002   8.7736144421559914E-002   8.2516271714600312E-002   7.7360200721847933E-002   7.2280352742397455E-002   6.7288965433779102E-002   6.2398063328657258E-002   5.7619428864958161E-002   5.2964573998893864E-002   4.8444712469239072E-002   4.4070732779890008E-002   3.9853171965404756E-002   3.5802190202931024E-002   3.1927546331474127E-002   2.8238574337613523E-002   2.4744160864023177E-002   2.1452723795374360E-002   1.8372191973788310E-002   1.5509986114821170E-002   1.2873001159186853E-002   1.0467590779216216E-002   8.2995541457750212E-003   6.3741203937618561E-003   4.6959265071547414E-003   3.2690038239665490E-003   2.0967807510257766E-003   1.1820675111182449E-003   5.2703702433863154E-004   1.3321263899147059E-004   3.2695760088416300E-033   0.0000000000000000        1.0397214179297951E-004   4.1129785074918803E-004   9.2244232321823396E-004   1.6362184952090977E-003   2.5509317351178912E-003   3.6643899971586539E-003   4.9739189534248858E-003   6.4763717791822464E-003   8.1681282578653681E-003   1.0045107293160983E-002   1.2102783890110342E-002   1.4336200512686328E-002   1.6739977216529006E-002   1.9308323750277613E-002   2.2035053335162841E-002   2.4913597563106332E-002   2.7937022229683261E-002   3.1098044047751024E-002   3.4389048200422219E-002   3.7802106692008348E-002   4.1328997452270554E-002   4.4961224148438068E-002   4.8690036657342492E-002   5.2506452148388678E-002   5.6401276726768208E-002   6.0365127584679115E-002   6.4388455607427508E-002   6.8461568379845336E-002   7.2574653537786915E-002   7.6717802408262925E-002   8.0881033881629844E-002   8.5054318458012590E-002   8.9227602410077211E-002   9.3390832004392868E-002   9.7533977722264215E-002  0.10164705842272934       0.10572016538821249       0.10974348619630228       0.11370732835917133       0.11760214267408883       0.12141854622837228       0.12514734500462474       0.12877955602958338       0.13230642901562031       0.13571946744102314       0.13901044901906370       0.14217144550669342       0.14519484180405681       0.14807335430076823       0.15080004842219030       0.15336835533639828       0.15577208777817497       0.15800545495594581       0.16006307650157359       0.16193999543221005       0.16363169009299017       0.16513408504926100       0.16644356090506088       0.16755696302301329       0.16847160912318623       0.16918529574628335       0.16969630356075485       0.17000340150564663       0.17010584975614787       0.17000340150562093       0.16969630356077797       0.16918529574623728       0.16847160912324402       0.16755696302294557       0.16644356090507434       0.16513408504927082       0.16363169009296963       0.16193999543223395       0.16006307650150295       0.15800545495597212       0.15577208777820070       0.15336835533634741       0.15080004842222133       0.14807335430076249       0.14519484180409620       0.14217144550665173       0.13901044901912149       0.13571946744093841       0.13230642901564518       0.12877955602957261       0.12514734500460667       0.12141854622839197       0.11760214267406058       0.11370732835920033       0.10974348619628217       0.10572016538821960       0.10164705842270820        9.7533977722286974E-002   9.3390832004389843E-002   8.9227602410081971E-002   8.5054318457999697E-002   8.0881033881639849E-002   7.6717802408280342E-002   7.2574653537780254E-002   6.8461568379854662E-002   6.4388455607434419E-002   6.0365127584677325E-002   5.6401276726763289E-002   5.2506452148382600E-002   4.8690036657338981E-002   4.4961224148444168E-002   4.1328997452271379E-002   3.7802106692014968E-002   3.4389048200424786E-002   3.1098044047746035E-002   2.7937022229688309E-002   2.4913597563098695E-002   2.2035053335157824E-002   1.9308323750282803E-002   1.6739977216534536E-002   1.4336200512687844E-002   1.2102783890105370E-002   1.0045107293163928E-002   8.1681282578615517E-003   6.4763717791870637E-003   4.9739189534251417E-003   3.6643899971568377E-003   2.5509317351172446E-003   1.6362184952131891E-003   9.2244232321566982E-004   4.1129785075483239E-004   1.0397214175963889E-004   2.5512082428959587E-033   0.0000000000000000        7.4496338655528004E-005   2.9459993144031929E-004   6.6064732235478587E-004   1.1717917948144117E-003   1.8268222815892086E-003   2.6241704969084878E-003   3.5619229473977561E-003   4.6378257148965993E-003   5.8492842903345200E-003   7.1933749825631044E-003   8.6668573936765480E-003   1.0266181804281784E-002   1.1987496027885349E-002   1.3826654013635255E-002   1.5779225725319049E-002   1.7840507817898914E-002   2.0005534981506472E-002   2.2269091914347582E-002   2.4625725895877793E-002   2.7069759930075335E-002   2.9595306428203211E-002   3.2196281397357522E-002   3.4866419101705313E-002   3.7599287160851570E-002   4.0388302049008035E-002   4.3226744957943125E-002   4.6107777985485467E-002   4.9024460610458065E-002   5.1969766414915873E-002   5.4936600012705207E-002   5.7917814144300951E-002   6.0906226896157989E-002   6.3894639003866174E-002   6.6875851196417230E-002   6.9842681540912138E-002   7.2787982744851654E-002   7.5704659375683062E-002   7.8585684954510959E-002   8.1424118884114632E-002   8.4213123169909809E-002   8.6945978893880199E-002   8.9616102400900371E-002   9.2217061160346558E-002   9.4742589262302015E-002   9.7186602513368012E-002   9.9543213094103813E-002  0.10180674374342694       0.10397174143608090       0.10603299051936080       0.10798552527850658       0.10982464189924089       0.11154590980063496       0.11314518230777282       0.11461860664241434       0.11596263320468803       0.11717402412381617       0.11824986105935308       0.11918755223120796       0.11998483866370416       0.12063979962792704       0.12115085726835606       0.12151678040486436       0.12173668749810904       0.12181004877364338       0.12173668749817154       0.12151678040486052       0.12115085726837002       0.12063979962789950       0.11998483866373061       0.11918755223121259       0.11824986105933563       0.11717402412382635       0.11596263320466921       0.11461860664247701       0.11314518230774653       0.11154590980059739       0.10982464189929730       0.10798552527846644       0.10603299051936117       0.10397174143607131       0.10180674374344696        9.9543213094075364E-002   9.7186602513405509E-002   9.4742589262313867E-002   9.2217061160338842E-002   8.9616102400920120E-002   8.6945978893859216E-002   8.4213123169931514E-002   8.1424118884086766E-002   7.8585684954539312E-002   7.5704659375663813E-002   7.2787982744879770E-002   6.9842681540873502E-002   6.6875851196438685E-002   6.3894639003869394E-002   6.0906226896167745E-002   5.7917814144274361E-002   5.4936600012698164E-002   5.1969766414925095E-002   4.9024460610456802E-002   4.6107777985468543E-002   4.3226744957952257E-002   4.0388302049017354E-002   3.7599287160846262E-002   3.4866419101703849E-002   3.2196281397350583E-002   2.9595306428205834E-002   2.7069759930083589E-002   2.4625725895857861E-002   2.2269091914351759E-002   2.0005534981508463E-002   1.7840507817899431E-002   1.5779225725326841E-002   1.3826654013630956E-002   1.1987496027879435E-002   1.0266181804283686E-002   8.6668573936739789E-003   7.1933749825661246E-003   5.8492842903391596E-003   4.6378257148891686E-003   3.5619229474033358E-003   2.6241704969051493E-003   1.8268222815884163E-003   1.1717917948175127E-003   6.6064732234664264E-004   2.9459993145162188E-004   7.4496338621128275E-005   1.8266943928336873E-033   0.0000000000000000        4.4863987408500308E-005   1.7724269707071808E-004   3.9734628989373914E-004   7.0467199886474030E-004   1.0984963842049702E-003   1.5778790669351049E-003   2.1416723338521901E-003   2.7885215585648606E-003   3.5168644263468178E-003   4.3249411828931456E-003   5.2108032907439393E-003   6.1723169743776174E-003   7.2071667166375246E-003   8.3128602868963800E-003   9.4867346752609133E-003   1.0725962521980520E-002   1.2027558945260912E-002   1.3388388745263723E-002   1.4805173967507267E-002   1.6274501808087132E-002   1.7792832842355298E-002   1.9356509557292255E-002   2.0961765167439684E-002   2.2604732693364153E-002   2.4281454280874797E-002   2.5987890738643694E-002   2.7719931271328276E-002   2.9473403385085938E-002   3.1244082941046317E-002   3.3027704333378462E-002   3.4819970766752695E-002   3.6616564609026951E-002   3.8413157793733006E-002   4.0205422247707165E-002   4.1989040318716045E-002   4.3759715177735949E-002   4.5513181171028559E-002   4.7245214097012940E-002   4.8951641383450123E-002   5.0628352139788349E-002   5.2271307061095881E-002   5.3876548159724570E-002   5.5440208300402673E-002   5.6958520517149849E-002   5.8427827088294720E-002   5.9844588348584929E-002   6.1205391216775790E-002   6.2506957418199782E-002   6.3746151382592431E-002   6.4919987798193426E-002   6.6025638803795667E-002   6.7060440801176374E-002   6.8021900872437049E-002   6.8907702785615296E-002   6.9715712574526661E-002   7.0443983680264902E-002   7.1090761640285424E-002   7.1654488315291559E-002   7.2133805643015469E-002   7.2527558909817672E-002   7.2834799532755248E-002   7.3054787344565261E-002   7.3186992377054547E-002   7.3231096137709659E-002   7.3186992377070686E-002   7.3054787344564151E-002   7.2834799532758301E-002   7.2527558909815756E-002   7.2133805643023852E-002   7.1654488315282469E-002   7.1090761640289130E-002   7.0443983680265679E-002   6.9715712574542274E-002   6.8907702785576813E-002   6.8021900872468427E-002   6.7060440801184729E-002   6.6025638803771047E-002   6.4919987798214659E-002   6.3746151382597011E-002   6.2506957418186002E-002   6.1205391216780536E-002   5.9844588348590133E-002   5.8427827088283465E-002   5.6958520517143445E-002   5.5440208300407592E-002   5.3876548159708278E-002   5.2271307061122256E-002   5.0628352139772966E-002   4.8951641383471863E-002   4.7245214096998250E-002   4.5513181171034443E-002   4.3759715177718442E-002   4.1989040318732067E-002   4.0205422247697978E-002   3.8413157793724270E-002   3.6616564609030906E-002   3.4819970766766399E-002   3.3027704333378302E-002   3.1244082941039190E-002   2.9473403385086999E-002   2.7719931271340509E-002   2.5987890738635572E-002   2.4281454280870762E-002   2.2604732693371994E-002   2.0961765167444468E-002   1.9356509557291082E-002   1.7792832842358261E-002   1.6274501808086508E-002   1.4805173967505462E-002   1.3388388745274015E-002   1.2027558945260662E-002   1.0725962521972641E-002   9.4867346752593364E-003   8.3128602869020265E-003   7.2071667166408795E-003   6.1723169743775454E-003   5.2108032907332456E-003   4.3249411829028375E-003   3.5168644263393655E-003   2.7885215585699789E-003   2.1416723338554444E-003   1.5778790669340064E-003   1.0984963841996665E-003   7.0467199887329877E-004   3.9734628988754813E-004   1.7724269707437905E-004   4.4863987385629822E-005   1.0977798759795607E-033   0.0000000000000000        1.5321694394591711E-005   6.0185681745220641E-005   1.3468202041337402E-004   2.3865416217632124E-004   3.7186680122154809E-004   5.3400666370763514E-004   7.2469014908080635E-004   9.4346070641930253E-004   1.1897866098966861E-003   1.4630693344586457E-003   1.7626489634773148E-003   2.0878042907351078E-003   2.4377529118415108E-003   2.8116526185366615E-003   3.2086033808276402E-003   3.6276495346316429E-003   4.0677821019341216E-003   4.5279412359489884E-003   5.0070187857661833E-003   5.5038609745401623E-003   6.0172711867704093E-003   6.5460128564882279E-003   7.0888124516271106E-003   7.6443625456864457E-003   8.2113249712545237E-003   8.7883340465354891E-003   9.3739998678923266E-003   9.9669116602432301E-003   1.0565641177913723E-002   1.1168746146738854E-002   1.1774773740093971E-002   1.2382264080118666E-002   1.2989753755837198E-002   1.3595779349412345E-002   1.4198880962712206E-002   1.4797605734849485E-002   1.5390511343158313E-002   1.5976169478188966E-002   1.6553169285436108E-002   1.7120120764480239E-002   1.7675658118153834E-002   1.8218443043216681E-002   1.8747167954729065E-002   1.9260559136693525E-002   1.9757379810350473E-002   2.0236433114455350E-002   2.0696564988550357E-002   2.1136666953441442E-002   2.1555678781867271E-002   2.1952591052840628E-002   2.2326447583507283E-002   2.2676347732875229E-002   2.3001448571653621E-002   2.3300966912982751E-002   2.3574181199483429E-002   2.3820433241332095E-002   2.4039129802254193E-002   2.4229744028603752E-002   2.4391816718719116E-002   2.4524957429162959E-002   2.4628845415449307E-002   2.4703230404662446E-002   2.4747933198562354E-002   2.4762846105285487E-002   2.4747933198606277E-002   2.4703230404668743E-002   2.4628845415423418E-002   2.4524957429164607E-002   2.4391816718721589E-002   2.4229744028608627E-002   2.4039129802250953E-002   2.3820433241314356E-002   2.3574181199491895E-002   2.3300966913000806E-002   2.3001448571643358E-002   2.2676347732868678E-002   2.2326447583503502E-002   2.1952591052837228E-002   2.1555678781884424E-002   2.1136666953436099E-002   2.0696564988549330E-002   2.0236433114454406E-002   1.9757379810348225E-002   1.9260559136679116E-002   1.8747167954762427E-002   1.8218443043212299E-002   1.7675658118154039E-002   1.7120120764482098E-002   1.6553169285410216E-002   1.5976169478196616E-002   1.5390511343138857E-002   1.4797605734870621E-002   1.4198880962694584E-002   1.3595779349422264E-002   1.2989753755839505E-002   1.2382264080127646E-002   1.1774773740089573E-002   1.1168746146736835E-002   1.0565641177920811E-002   9.9669116602374690E-003   9.3739998678833199E-003   8.7883340465433526E-003   8.2113249712656398E-003   7.6443625456802753E-003   7.0888124515982101E-003   6.5460128565140701E-003   6.0172711867562418E-003   5.5038609745717802E-003   5.0070187857414322E-003   4.5279412359628436E-003   4.0677821019333461E-003   3.6276495346216518E-003   3.2086033808254918E-003   2.8116526185102044E-003   2.4377529118812047E-003   2.0878042907335418E-003   1.7626489634698780E-003   1.4630693344674850E-003   1.1897866099025442E-003   9.4346070640495419E-004   7.2469014908319051E-004   5.3400666372287208E-004   3.7186680119388835E-004   2.3865416217543393E-004   1.3468202041143319E-004   6.0185681767995771E-005   1.5321694343988187E-005   3.6622071125003840E-034


==> images/myfix/data/pm3_virtual_1.dat <==
  -0.0000000000000000        3.8667735324524424E-004   7.4355836575335389E-004   1.0703083340398141E-003   1.3668419925844805E-003   1.6331524256373365E-003   1.8693130212790242E-003   2.0754638273190037E-003   2.2518181308819329E-003   2.3986722452982198E-003   2.5163931737672419E-003   2.6054087535675717E-003   2.6662078248762353E-003   2.6993413738531421E-003   2.7054217102802178E-003   2.6851207177491336E-003   2.6391678316140133E-003   2.5683478719377780E-003   2.4734987468541898E-003   2.3555090318639277E-003   2.2153154317415364E-003   2.0539001307277160E-003   1.8722880383660549E-003   1.6715439371337015E-003   1.4527695394971011E-003   1.2171004614843529E-003   9.6570312026867181E-004   6.9977156359124146E-004   4.2052423871783481E-004   1.2920070911626169E-004  -1.7294167327265055E-004  -4.8463113176290366E-004  -8.0458485612417210E-004  -1.1315124138142167E-003  -1.4641191713312390E-003  -1.8011097187642152E-003  -2.1411912881602567E-003  -2.4830771575263290E-003  -2.8254900323461205E-003  -3.1671653958087222E-003  -3.5068548200916042E-003  -3.8433292300596392E-003  -4.1753821115621259E-003  -4.5018326567081539E-003  -4.8215288376461177E-003  -5.1333504024767274E-003  -5.4362117845593548E-003  -5.7290649194482596E-003  -6.0109019613673910E-003  -6.2807578933917231E-003  -6.5377130246884185E-003  -6.7808953681995597E-003  -7.0094828941291969E-003  -7.2227056521402613E-003  -7.4198477586710290E-003  -7.6002492430948879E-003  -7.7633077491880143E-003  -7.9084800874182938E-003  -8.0352836339876062E-003  -8.1432975734961593E-003  -8.2321639825341103E-003  -8.3015887502896693E-003  -8.3513423357486696E-003  -8.3812603580348706E-003  -8.3912440190688567E-003  -8.3812603580379844E-003  -8.3513423357447960E-003  -8.3015887502948423E-003  -8.2321639825140916E-003  -8.1432975735099070E-003  -8.0352836340005611E-003  -7.9084800873880159E-003  -7.7633077492353722E-003  -7.6002492430483452E-003  -7.4198477586954921E-003  -7.2227056521410142E-003  -7.0094828941299411E-003  -6.7808953681936825E-003  -6.5377130246928351E-003  -6.2807578933936972E-003  -6.0109019613655522E-003  -5.7290649194425211E-003  -5.4362117845821976E-003  -5.1333504024614011E-003  -4.8215288376469677E-003  -4.5018326567022593E-003  -4.1753821115780958E-003  -3.8433292300459557E-003  -3.5068548200927925E-003  -3.1671653958063248E-003  -2.8254900323365778E-003  -2.4830771575375197E-003  -2.1411912881490122E-003  -1.8011097187789656E-003  -1.4641191713225220E-003  -1.1315124138159237E-003  -8.0458485612855922E-004  -4.8463113176681547E-004  -1.7294167326955753E-004   1.2920070911005138E-004   4.2052423872953291E-004   6.9977156358039163E-004   9.6570312027320984E-004   1.2171004614781340E-003   1.4527695395037208E-003   1.6715439371317881E-003   1.8722880383676005E-003   2.0539001307301316E-003   2.2153154317374885E-003   2.3555090318666217E-003   2.4734987468545012E-003   2.5683478719365173E-003   2.6391678316123315E-003   2.6851207177467488E-003   2.7054217102874794E-003   2.6993413738479201E-003   2.6662078248791848E-003   2.6054087535684698E-003   2.5163931737648033E-003   2.3986722452989553E-003   2.2518181308816675E-003   2.0754638273179616E-003   1.8693130212808265E-003   1.6331524256364286E-003   1.3668419925839531E-003   1.0703083340389767E-003   7.4355836575369736E-004   3.8667735324501547E-004  -3.6622071125003596E-034  -0.0000000000000000        3.5704306333120647E-004   6.2631622941474677E-004   8.0736575059610523E-004   9.0045307392942503E-004   9.0605944281800380E-004   8.2488551786293854E-004   6.5783568396279965E-004   4.0602077925815843E-004   7.0767383720801887E-005  -3.4639596890033517E-004  -8.4375247208533059E-004  -1.4194005723297725E-003  -2.0712561300831999E-003  -2.7970567890630311E-003  -3.5943676570952283E-003  -4.4605875697660332E-003  -5.3929557662329465E-003  -6.3885589459878617E-003  -7.4443386892229764E-003  -8.5570992223066456E-003  -9.7235155094652793E-003  -1.0940141651524578E-002  -1.2203419570045483E-002  -1.3509687957060514E-002  -1.4855191467656665E-002  -1.6236090133234734E-002  -1.7648468973307414E-002  -1.9088347780831079E-002  -2.0551691059333264E-002  -2.2034418085825867E-002  -2.3532413076127606E-002  -2.5041535428246001E-002  -2.6557630016837381E-002  -2.8076537517173962E-002  -2.9594104730036021E-002  -3.1106194884973928E-002  -3.2608697895702851E-002  -3.4097540543143429E-002  -3.5568696561506893E-002  -3.7018196602456074E-002  -3.8442138053881178E-002  -3.9836694689091290E-002  -4.1198126122499928E-002  -4.2522787050638042E-002  -4.3807136253421065E-002  -4.5047745336726917E-002  -4.6241307192402478E-002  -4.7384644157963049E-002  -4.8474715853018296E-002  -4.9508626676847453E-002  -5.0483632946142186E-002  -5.1397149657046941E-002  -5.2246756855241099E-002  -5.3030205597381086E-002  -5.3745423491266327E-002  -5.4390519799555018E-002  -5.4963790095834811E-002  -5.5463720461111032E-002  -5.5888991211551407E-002  -5.6238480146142036E-002  -5.6511265310417377E-002  -5.6706627264359863E-002  -5.6824050853941446E-002  -5.6863226478745296E-002  -5.6824050853929921E-002  -5.6706627264372186E-002  -5.6511265310392925E-002  -5.6238480146194654E-002  -5.5888991211498582E-002  -5.5463720461110137E-002  -5.4963790095877846E-002  -5.4390519799473465E-002  -5.3745423491357150E-002  -5.3030205597317789E-002  -5.2246756855244325E-002  -5.1397149657037511E-002  -5.0483632946176242E-002  -4.9508626676813036E-002  -4.8474715853038308E-002  -4.7384644157965734E-002  -4.6241307192410923E-002  -4.5047745336695630E-002  -4.3807136253429538E-002  -4.2522787050632241E-002  -4.1198126122517845E-002  -3.9836694689068190E-002  -3.8442138053914582E-002  -3.7018196602442537E-002  -3.5568696561507795E-002  -3.4097540543142318E-002  -3.2608697895707431E-002  -3.1106194884979836E-002  -2.9594104730015766E-002  -2.8076537517186917E-002  -2.6557630016832853E-002  -2.5041535428237675E-002  -2.3532413076131721E-002  -2.2034418085814630E-002  -2.0551691059324997E-002  -1.9088347780849647E-002  -1.7648468973286664E-002  -1.6236090133246048E-002  -1.4855191467648673E-002  -1.3509687957068492E-002  -1.2203419570032873E-002  -1.0940141651537966E-002  -9.7235155094635723E-003  -8.5570992223046195E-003  -7.4443386892238134E-003  -6.3885589459924483E-003  -5.3929557662237108E-003  -4.4605875697699424E-003  -3.5943676570899408E-003  -2.7970567890687435E-003  -2.0712561300809621E-003  -1.4194005723275000E-003  -8.4375247208966567E-004  -3.4639596889971327E-004   7.0767383717829438E-005   4.0602077925894903E-004   6.5783568396235556E-004   8.2488551786044531E-004   9.0605944282069436E-004   9.0045307393005387E-004   8.0736575059324098E-004   6.2631622941541117E-004   3.5704306333173854E-004  -1.0977798759795607E-033  -0.0000000000000000        3.2722795642928302E-004   5.0859122914588442E-004   5.4351133724855080E-004   4.3259481137340999E-004   1.7681069997764584E-004  -2.2251199218935162E-004  -7.6370266961435724E-004  -1.4447522342153065E-003  -2.2633024630700207E-003  -3.2166602530654806E-003  -4.3018162686474844E-003  -5.5154527444396910E-003  -6.8539487924343181E-003  -8.3133881850871259E-003  -9.8895689440277584E-003  -1.1578013850677318E-002  -1.3373981640666808E-002  -1.5272478831982629E-002  -1.7268272156158559E-002  -1.9355901563161554E-002  -2.1529693767838490E-002  -2.3783776305233213E-002  -2.6112092060776519E-002  -2.8508414240051426E-002  -3.0966361741500380E-002  -3.3479414895833184E-002  -3.6040931532312956E-002  -3.8644163335075095E-002  -4.1282272447581439E-002  -4.3948348287442561E-002  -4.6635424528783220E-002  -4.9336496211709581E-002  -5.2044536938855260E-002  -5.4752516114831298E-002  -5.7453416188652726E-002  -6.0140249857655717E-002  -6.2806077189472093E-002  -6.5444022622540038E-002  -6.8047291803009571E-002  -7.0609188217484659E-002  -7.3123129581642882E-002  -7.5582663944541981E-002  -7.7981485470660639E-002  -8.0313449859988006E-002  -8.2572589370586230E-002  -8.4753127406080181E-002  -8.6849492633072012E-002  -8.8856332594732454E-002  -9.0768526787719350E-002  -9.2581199169265618E-002  -9.4289730067213667E-002  -9.5889767460679121E-002  -9.7377237607260192E-002  -9.8748354988529519E-002  -9.9999631551800167E-002 -0.10112788522408132      -0.10213024767944337      -0.10300417133930023      -0.10374743558951592      -0.10435815220048258      -0.10483476993302640      -0.10517607832582432      -0.10538121064719869      -0.10544964601103349      -0.10538121064723348      -0.10517607832577661      -0.10483476993309851      -0.10435815220039471      -0.10374743558962125      -0.10300417133923875      -0.10213024767946827      -0.10112788522410528       -9.9999631551722035E-002  -9.8748354988624484E-002  -9.7377237607237807E-002  -9.5889767460731662E-002  -9.4289730067139713E-002  -9.2581199169311817E-002  -9.0768526787694009E-002  -8.8856332594732940E-002  -8.6849492633070846E-002  -8.4753127406091811E-002  -8.2572589370602439E-002  -8.0313449860014902E-002  -7.7981485470634063E-002  -7.5582663944556691E-002  -7.3123129581614876E-002  -7.0609188217521074E-002  -6.8047291802997789E-002  -6.5444022622568834E-002  -6.2806077189453857E-002  -6.0140249857639917E-002  -5.7453416188673140E-002  -5.4752516114824963E-002  -5.2044536938855135E-002  -4.9336496211720413E-002  -4.6635424528767740E-002  -4.3948348287458097E-002  -4.1282272447620338E-002  -3.8644163335009266E-002  -3.6040931532350044E-002  -3.3479414895812507E-002  -3.0966361741526900E-002  -2.8508414240022741E-002  -2.6112092060796441E-002  -2.3783776305215713E-002  -2.1529693767844311E-002  -1.9355901563162504E-002  -1.7268272156152540E-002  -1.5272478831983264E-002  -1.3373981640673525E-002  -1.1578013850675238E-002  -9.8895689440384182E-003  -8.3133881850785719E-003  -6.8539487924435122E-003  -5.5154527444324537E-003  -4.3018162686506867E-003  -3.2166602530652216E-003  -2.2633024630707623E-003  -1.4447522342145181E-003  -7.6370266961566305E-004  -2.2251199219006329E-004   1.7681069997722105E-004   4.3259481137164707E-004   5.4351133724950815E-004   5.0859122914495114E-004   3.2722795643030868E-004  -1.8266943928336900E-033  -0.0000000000000000        2.9747892922454968E-004   3.9134394689198393E-004   2.8088969369115301E-004  -3.2935361278517731E-005  -5.4867828860847212E-004  -1.2643855247894144E-003  -2.1776250517888795E-003  -3.2854963475659011E-003  -4.5846161213321818E-003  -6.0711328859732443E-003  -7.7407517735180505E-003  -9.5887468393086074E-003  -1.1609969322839976E-002  -1.3798858712687306E-002  -1.6149456192475580E-002  -1.8655419372769984E-002  -2.1310037978932810E-002  -2.4106250421753347E-002  -2.7036661211150524E-002  -3.0093559169569024E-002  -3.3268936401287807E-002  -3.6554507971798107E-002  -3.9941732249651668E-002  -4.3421831861136989E-002  -4.6985815207851243E-002  -5.0624498493884756E-002  -5.4328528210912559E-002  -5.8088404025354159E-002  -6.1894502013206697E-002  -6.5737098185822754E-002  -6.9606392249641769E-002  -7.3492531544198686E-002  -7.7385635096691621E-002  -8.1275817739380168E-002  -8.5153214229324689E-002  -8.9008003310422606E-002  -9.2830431664556914E-002  -9.6610837688218071E-002 -0.10033967504162934      -0.10400753591112682      -0.10760517392868790      -0.11112352669536349      -0.11455373785043126      -0.11788717863697612      -0.12111546890902440      -0.12423049753022372      -0.12722444211654296      -0.13008978807121396      -0.13281934687075173      -0.13540627355501234      -0.13784408337846440      -0.14012666758614270      -0.14224830827032808      -0.14420369227970550      -0.14598792413848802      -0.14759653795327290      -0.14902550827148353      -0.15027125986996692      -0.15133067644812806      -0.15220110820375132      -0.15288037827736045      -0.15336678804208048      -0.15365912123537168      -0.15375664691499580      -0.15365912123532705      -0.15336678804215267      -0.15288037827725207      -0.15220110820387672      -0.15133067644799425      -0.15027125987006743      -0.14902550827141375      -0.14759653795329511      -0.14598792413853676      -0.14420369227961133      -0.14224830827039914      -0.14012666758603468      -0.13784408337853046      -0.13540627355503101      -0.13281934687072977      -0.13008978807122684      -0.12722444211653902      -0.12423049753026286      -0.12111546890898177      -0.11788717863692214      -0.11455373785048242      -0.11112352669532558      -0.10760517392874591      -0.10400753591103225      -0.10033967504165234       -9.6610837688205553E-002  -9.2830431664540511E-002  -8.9008003310498407E-002  -8.5153214229248181E-002  -8.1275817739436332E-002  -7.7385635096658245E-002  -7.3492531544203848E-002  -6.9606392249669413E-002  -6.5737098185788226E-002  -6.1894502013167013E-002  -5.8088404025428503E-002  -5.4328528210880897E-002  -5.0624498493898371E-002  -4.6985815207836429E-002  -4.3421831861147397E-002  -3.9941732249640594E-002  -3.6554507971813643E-002  -3.3268936401271688E-002  -3.0093559169575446E-002  -2.7036661211157078E-002  -2.4106250421734979E-002  -2.1310037978938656E-002  -1.8655419372773572E-002  -1.6149456192460575E-002  -1.3798858712696156E-002  -1.1609969322838462E-002  -9.5887468393163339E-003  -7.7407517735153461E-003  -6.0711328859722694E-003  -4.5846161213354501E-003  -3.2854963475661813E-003  -2.1776250517851021E-003  -1.2643855247929112E-003  -5.4867828860718408E-004  -3.2935361278563051E-005   2.8088969369060158E-004   3.9134394689259222E-004   2.9747892922435057E-004  -2.5512082428959505E-033  -0.0000000000000000        2.6787464682332659E-004   2.7487394829360837E-004   2.0165146983576617E-005  -4.9496513888767891E-004  -1.2685852639447302E-003  -2.2981223094412648E-003  -3.5803896039963766E-003  -5.1116039704052069E-003  -6.8873658843739702E-003  -8.9026744966552544E-003  -1.1151959647433388E-002  -1.3629098833886525E-002  -1.6327428145143243E-002  -1.9239756482263573E-002  -2.2358382828237273E-002  -2.5675115167424861E-002  -2.9181290627412516E-002  -3.2867796754301640E-002  -3.6725093866160533E-002  -4.0743238431687034E-002  -4.4911907417078276E-002  -4.9220423542897851E-002  -5.3657781387922703E-002  -5.8212674280220048E-002  -6.2873521906484958E-002  -6.7628498576181931E-002  -7.2465562070691811E-002  -7.7372483006992648E-002  -8.2336874647364597E-002  -8.7346223080004490E-002  -9.2387917700838165E-002  -9.7449281919747707E-002 -0.10251760401928264      -0.10758016809160863      -0.11262428497494037      -0.11763732312257009      -0.12260673931938858      -0.12752010918317258      -0.13236515736669408      -0.13712978739551129      -0.14180211106478552      -0.14637047732486444      -0.15082350058963714      -0.15515008839179942      -0.15933946832784313      -0.16338121421818214      -0.16726527142613318      -0.17098198127276026      -0.17452210448593103      -0.17787684363081674      -0.18103786446669518      -0.18399731617456930      -0.18674785041570657      -0.18928263916246177      -0.19159539127283809      -0.19368036775427100      -0.19553239569287614      -0.19714688080402307      -0.19851981858079509      -0.19964780401137550      -0.20052803983874029      -0.20115834334996702      -0.20153715167024180      -0.20166352555496297      -0.20153715167024636      -0.20115834334992241      -0.20052803983879591      -0.19964780401132096      -0.19851981858084519      -0.19714688080394177      -0.19553239569289707      -0.19368036775433728      -0.19159539127274666      -0.18928263916255811      -0.18674785041558270      -0.18399731617471402      -0.18103786446659106      -0.17787684363086098      -0.17452210448592703      -0.17098198127274777      -0.16726527142614953      -0.16338121421812557      -0.15933946832782597      -0.15515008839196071      -0.15082350058948402      -0.14637047732497951      -0.14180211106467483      -0.13712978739561185      -0.13236515736670601      -0.12752010918311840      -0.12260673931946478      -0.11763732312243340      -0.11262428497510188      -0.10758016809146471      -0.10251760401935581       -9.7449281919707170E-002  -9.2387917700857053E-002  -8.7346223080000424E-002  -8.2336874647392325E-002  -7.7372483006940149E-002  -7.2465562070730405E-002  -6.7628498576186941E-002  -6.2873521906465862E-002  -5.8212674280226820E-002  -5.3657781387931314E-002  -4.9220423542868458E-002  -4.4911907417119978E-002  -4.0743238431657877E-002  -3.6725093866157299E-002  -3.2867796754331179E-002  -2.9181290627398514E-002  -2.5675115167421034E-002  -2.2358382828259651E-002  -1.9239756482247711E-002  -1.6327428145152131E-002  -1.3629098833870892E-002  -1.1151959647437457E-002  -8.9026744966602556E-003  -6.8873658843679698E-003  -5.1116039704067343E-003  -3.5803896039978056E-003  -2.2981223094407314E-003  -1.2685852639454727E-003  -4.9496513888902657E-004   2.0165146983141418E-005   2.7487394829418311E-004   2.6787464682421228E-004  -3.2695760088416246E-033  -0.0000000000000000        2.3849306951381546E-004   1.5947631846358068E-004  -2.3800961726464344E-004  -9.5234401215837016E-004  -1.9811220050682688E-003  -3.3211575131603770E-003  -4.9685186379675433E-003  -6.9185507481094857E-003  -9.1658487370876972E-003  -1.1704274007357664E-002  -1.4526994723998831E-002  -1.7626507003973741E-002  -2.0994648258371790E-002  -2.4622614531956626E-002  -2.8500981557223588E-002  -3.2619727813488784E-002  -3.6968259076736849E-002  -4.1535434346078884E-002  -4.6309593084233297E-002  -5.1278583705099086E-002  -5.6429793239631987E-002  -6.1750178107991938E-002  -6.7226295925490939E-002  -7.2844338261859154E-002  -7.8590164278791702E-002  -8.4449335161716876E-002  -9.0407149262937470E-002  -9.6448677873379990E-002 -0.10255880153285352      -0.10872224679580397      -0.11492362335857682      -0.12114746146287966      -0.12737824948415238      -0.13360047161011135      -0.13979864552703805      -0.14595736001124904      -0.15206131234817177      -0.15809534547598977      -0.16404448477397671      -0.16989397440100551      -0.17562931309905788      -0.18123628937543418      -0.18670101597499827      -0.19200996356774214      -0.19714999355749285      -0.20210838994810751      -0.20687289017543400      -0.21143171484076992      -0.21577359627078824      -0.21988780583297582      -0.22376417994354772      -0.22739314470634489      -0.23076573911560533      -0.23387363677881412      -0.23670916609427434      -0.23926532884619789      -0.24153581716240696      -0.24351502880275025      -0.24519808073420277      -0.24658082096351208      -0.24765983859954077      -0.24843247211671862      -0.24889681580581557      -0.24905172439155621      -0.24889681580589529      -0.24843247211671660      -0.24765983859945689      -0.24658082096354361      -0.24519808073425914      -0.24351502880279619      -0.24153581716234510      -0.23926532884615320      -0.23670916609432296      -0.23387363677874215      -0.23076573911569351      -0.22739314470628691      -0.22376417994367978      -0.21988780583281686      -0.21577359627077630      -0.21143171484089521      -0.20687289017536820      -0.20210838994813107      -0.19714999355761953      -0.19200996356749236      -0.18670101597519898      -0.18123628937531808      -0.17562931309914040      -0.16989397440095766      -0.16404448477395353      -0.15809534547599541      -0.15206131234818290      -0.14595736001136519      -0.13979864552683244      -0.13360047161033417      -0.12737824948399554      -0.12114746146299796      -0.11492362335848551      -0.10872224679585502      -0.10255880153284636       -9.6448677873368166E-002  -9.0407149262916681E-002  -8.4449335161699210E-002  -7.8590164278840011E-002  -7.2844338261818159E-002  -6.7226295925494867E-002  -6.1750178108014329E-002  -5.6429793239588300E-002  -5.1278583705140379E-002  -4.6309593084225262E-002  -4.1535434346058053E-002  -3.6968259076742824E-002  -3.2619727813497243E-002  -2.8500981557205422E-002  -2.4622614531958034E-002  -2.0994648258377747E-002  -1.7626507003978224E-002  -1.4526994723991783E-002  -1.1704274007364523E-002  -9.1658487370877631E-003  -6.9185507481077033E-003  -4.9685186379721941E-003  -3.3211575131579909E-003  -1.9811220050686843E-003  -9.5234401215837840E-004  -2.3800961726714340E-004   1.5947631846440575E-004   2.3849306951462907E-004  -3.9800670798009638E-033  -0.0000000000000000        2.0940445966816305E-004   4.5428679713762298E-005  -4.9301163855867036E-004  -1.4039665987230659E-003  -2.6845647147746934E-003  -4.3310158390534636E-003  -6.3386549779376267E-003  -8.7019677323103683E-003  -1.1414555666320412E-002  -1.4469157269280117E-002  -1.7857695941397109E-002  -2.1571304940268522E-002  -2.5600343096925365E-002  -2.9934415234648223E-002  -3.4562396954169905E-002  -3.9472461779263029E-002  -4.4652110052680709E-002  -5.0088199453419108E-002  -5.5766977057644163E-002  -6.1674112866180401E-002  -6.7794734718140556E-002  -7.4113464505556267E-002  -8.0614455601644916E-002  -8.7281431412929739E-002  -9.4097724961741930E-002 -0.10104631940253295      -0.10810988937675885      -0.11527084310308758      -0.12251136510488904      -0.12981345946753498      -0.13715899352681174      -0.14452974187757645      -0.15190743059811659      -0.15927378158744138      -0.16661055689997850      -0.17389960298152840      -0.18112289468855911      -0.18826257899385013      -0.19530101826805291      -0.20222083303304159      -0.20900494408668371      -0.21563661389243721      -0.22209948714185582      -0.22837763038057540      -0.23445557061664507      -0.24031833280195283      -0.24595147611263418      -0.25134112892663513      -0.25647402242407941      -0.26133752272408906      -0.26591966148303642      -0.27020916487776808      -0.27419548090873641      -0.27786880494951810      -0.28122010349174875      -0.28424113601450601      -0.28692447494037976      -0.28926352361789665      -0.29125253229228487      -0.29288661202806932      -0.29416174654433225      -0.29507480193829255      -0.29562353427360355      -0.29580659501030820      -0.29562353427337706      -0.29507480193849950      -0.29416174654433080      -0.29288661202807909      -0.29125253229216874      -0.28926352361789825      -0.28692447494048134      -0.28424113601453688      -0.28122010349167437      -0.27786880494965444      -0.27419548090865786      -0.27020916487769564      -0.26591966148306345      -0.26133752272413668      -0.25647402242416284      -0.25134112892647309      -0.24595147611278639      -0.24031833280187803      -0.23445557061653285      -0.22837763038074510      -0.22209948714175079      -0.21563661389257593      -0.20900494408653550      -0.20222083303315547      -0.19530101826797974      -0.18826257899396667      -0.18112289468843396      -0.17389960298150844      -0.16661055690011922      -0.15927378158726369      -0.15190743059826786      -0.14452974187741852      -0.13715899352698985      -0.12981345946742234      -0.12251136510491030      -0.11527084310311723      -0.10810988937676384      -0.10104631940254646       -9.4097724961705001E-002  -8.7281431412962296E-002  -8.0614455601634757E-002  -7.4113464505571075E-002  -6.7794734718150812E-002  -6.1674112866165830E-002  -5.5766977057628779E-002  -5.0088199453448640E-002  -4.4652110052668226E-002  -3.9472461779261898E-002  -3.4562396954190007E-002  -2.9934415234640854E-002  -2.5600343096927936E-002  -2.1571304940267596E-002  -1.7857695941398456E-002  -1.4469157269281659E-002  -1.1414555666315272E-002  -8.7019677323105088E-003  -6.3386549779341911E-003  -4.3310158390567968E-003  -2.6845647147762542E-003  -1.4039665987220559E-003  -4.9301163855938323E-004   4.5428679714448381E-005   2.0940445966733924E-004  -4.6809698205523600E-033  -0.0000000000000000        1.8068158808195659E-004  -6.6989354347150951E-005  -7.4422079594629680E-004  -1.8487400178820433E-003  -3.3772171102609367E-003  -5.3252689420968304E-003  -7.6875092813126749E-003  -1.0457576416186977E-002  -1.3628093926642250E-002  -1.7190695328593530E-002  -2.1136079150962838E-002  -2.5454037578189093E-002  -3.0133474503261835E-002  -3.5162428975158762E-002  -4.0528103656926141E-002  -4.6216895990695284E-002  -5.2214431371721527E-002  -5.8505598181616658E-002  -6.5074584592840545E-002  -7.1904917056138828E-002  -7.8979500376637882E-002  -8.6280659284257447E-002  -9.3790181394721173E-002 -0.10148936146114206      -0.10935904680560272      -0.11737968382472888      -0.12553136545383559      -0.13379387947695953      -0.14214675756581432      -0.15056932492927347      -0.15904075045289504      -0.16754009720798607      -0.17604637321053809      -0.18453858230125261      -0.19299577503331317      -0.20139709943467848      -0.20972185153183531      -0.21794952550714636      -0.22605986336915659      -0.23403290402136059      -0.24184903160221252      -0.24948902298974318      -0.25693409434681702      -0.26416594660184328      -0.27116680975153057      -0.27791948588032844      -0.28440739079042859      -0.29061459414722279      -0.29652585803573556      -0.30212667384283159      -0.30740329737057409      -0.31234278209815108      -0.31693301051296413      -0.32116272343507685      -0.32502154725926941      -0.32850001906130971      -0.33158960949166200      -0.33428274341460612      -0.33657281823809493      -0.33845421988743435      -0.33992233638858443      -0.34097356902894027      -0.34160534105976720      -0.34181610393684486      -0.34160534106006857      -0.34097356902851916      -0.33992233638879427      -0.33845421988727364      -0.33657281823829621      -0.33428274341451347      -0.33158960949158300      -0.32850001906133786      -0.32502154725926341      -0.32116272343501784      -0.31693301051304212      -0.31234278209816879      -0.30740329737054001      -0.30212667384284003      -0.29652585803571174      -0.29061459414722363      -0.28440739079034788      -0.27791948588036802      -0.27116680975158686      -0.26416594660185833      -0.25693409434672498      -0.24948902298964970      -0.24184903160240234      -0.23403290402116214      -0.22605986336936362      -0.21794952550689764      -0.20972185153201856      -0.20139709943461132      -0.19299577503322030      -0.18453858230140152      -0.17604637321041405      -0.16754009720813240      -0.15904075045270299      -0.15056932492941505      -0.14214675756574244      -0.13379387947698348      -0.12553136545379673      -0.11737968382474077      -0.10935904680561491      -0.10148936146111115       -9.3790181394755506E-002  -8.6280659284194761E-002  -7.8979500376697861E-002  -7.1904917056078571E-002  -6.5074584592894766E-002  -5.8505598181589749E-002  -5.2214431371729340E-002  -4.6216895990682343E-002  -4.0528103656929097E-002  -3.5162428975155903E-002  -3.0133474503260857E-002  -2.5454037578184815E-002  -2.1136079150976216E-002  -1.7190695328577917E-002  -1.3628093926663268E-002  -1.0457576416180538E-002  -7.6875092813157705E-003  -5.3252689420931823E-003  -3.3772171102618544E-003  -1.8487400178817484E-003  -7.4422079594788147E-004  -6.6989354347530422E-005   1.8068158808264625E-004  -5.3705956950015111E-033  -0.0000000000000000        1.5240008427403758E-004  -1.7749391957788305E-004  -9.9101199170123695E-004  -2.2855650328466471E-003  -4.0573735991495542E-003  -6.3014726067027937E-003  -9.0117670521437550E-003  -1.2181063245894436E-002  -1.5801025058586177E-002  -1.9862201689175494E-002  -2.4354089699766972E-002  -2.9265165285273995E-002  -3.4582904619253847E-002  -4.0293810273673882E-002  -4.6383443280619656E-002  -5.2836458241803275E-002  -5.9636640700155730E-002  -6.6766946604789615E-002  -7.4209543769923558E-002  -8.1945855228802919E-002  -8.9956604377121233E-002  -9.8221861796593563E-002 -0.10672109364714809      -0.11543321150912079      -0.12433662355665956      -0.13340928693773940      -0.14262876123473808      -0.15197226287754217      -0.16141672037577945      -0.17093883023865042      -0.18051511344738647      -0.19012197234339637      -0.19973574779317352      -0.20933277649868279      -0.21888944830380608      -0.22838226337153064      -0.23778788908213866      -0.24708321652403734      -0.25624541643606741      -0.26525199446680170      -0.27408084562152968      -0.28271030775806244      -0.29111921401101903      -0.29928694401196088      -0.30719347378277079      -0.31481942418614456      -0.32214610781045971      -0.32915557417877428      -0.33583065317589850      -0.34215499658178794      -0.34811311761666153      -0.35369042840327730      -0.35887327524947982      -0.36364897167191890      -0.36800582908264362      -0.37193318505414641      -0.37542142910992654      -0.37846202596538425      -0.38104753616873721      -0.38317163409356925      -0.38482912323580970      -0.38601594877899398      -0.38672920740329714      -0.38696715430139289      -0.38672920740314420      -0.38601594877930773      -0.38482912323559149      -0.38317163409375582      -0.38104753616854614      -0.37846202596546274      -0.37542142910998721      -0.37193318505416700      -0.36800582908256946      -0.36364897167201704      -0.35887327524936630      -0.35369042840332271      -0.34811311761671154      -0.34215499658167009      -0.33583065317594574      -0.32915557417892449      -0.32214610781032960      -0.31481942418627518      -0.30719347378270079      -0.29928694401188283      -0.29111921401116192      -0.28271030775814859      -0.27408084562133661      -0.26525199446703085      -0.25624541643577065      -0.24708321652430915      -0.23778788908204374      -0.22838226337157880      -0.21888944830384435      -0.20933277649857573      -0.19973574779331454      -0.19012197234319178      -0.18051511344758589      -0.17093883023853615      -0.16141672037583304      -0.15197226287750895      -0.14262876123480994      -0.13340928693765419      -0.12433662355671767      -0.11543321150911028      -0.10672109364711110       -9.8221861796626717E-002  -8.9956604377067886E-002  -8.1945855228889156E-002  -7.4209543769859637E-002  -6.6766946604779318E-002  -5.9636640700180300E-002  -5.2836458241792492E-002  -4.6383443280638398E-002  -4.0293810273649720E-002  -3.4582904619274553E-002  -2.9265165285269810E-002  -2.4354089699753848E-002  -1.9862201689191152E-002  -1.5801025058571252E-002  -1.2181063245898550E-002  -9.0117670521447264E-003  -6.3014726067069718E-003  -4.0573735991465401E-003  -2.2855650328464949E-003  -9.9101199170341576E-004  -1.7749391957756874E-004   1.5240008427381592E-004  -6.0472833340127797E-033  -0.0000000000000000        1.2462763335154611E-004  -2.8581900707102344E-004  -1.2327891951561822E-003  -2.7133839829673093E-003  -4.7233837978000381E-003  -7.2572534973486466E-003  -1.0308204174185660E-002  -1.3868228031283604E-002  -1.7928049853953212E-002  -2.2477157834301230E-002  -2.7503872413866894E-002  -3.2995382102734429E-002  -3.8937766068178573E-002  -4.5316023463302400E-002  -5.2114109014350082E-002  -5.9314971989828928E-002  -6.6900597679332235E-002  -7.4852051194180286E-002  -8.3149523481617235E-002  -9.1772379439458748E-002 -0.10069920801715995      -0.10990787418109657      -0.11937557261908663      -0.12907888305409387      -0.13899382703453686      -0.14909592606268321      -0.15936026092382738      -0.16976153206756506      -0.18027412090292280      -0.19087215185307446      -0.20152955502268680      -0.21222012932713202      -0.22291760593106927      -0.23359571184045361      -0.24422823350089634      -0.25478908024046915      -0.26525234741432208      -0.27559237908662843      -0.28578383011061692      -0.29580172744920802      -0.30562153058902825      -0.31521919090809036      -0.32457120984510029      -0.33365469573717005      -0.34244741918667754      -0.35092786682088772      -0.35907529332011201      -0.36686977158538259      -0.37429224092205288      -0.38132455313296298      -0.38794951639722897      -0.39415093683838343      -0.39991365767716436      -0.40522359587780876      -0.41006777619358215      -0.41443436253770854      -0.41831268659614168      -0.42169327361844050      -0.42456786532332852      -0.42692943986130083      -0.42877222878910165      -0.43009173101592857      -0.43088472368082087      -0.43114926994683900      -0.43088472368087777      -0.43009173101575915      -0.42877222878931343      -0.42692943986111537      -0.42456786532354046      -0.42169327361830922      -0.41831268659626292      -0.41443436253748345      -0.41006777619383411      -0.40522359587766554      -0.39991365767728188      -0.39415093683827168      -0.38794951639726039      -0.38132455313298746      -0.37429224092217844      -0.36686977158505452      -0.35907529332035543      -0.35092786682079924      -0.34244741918666427      -0.33365469573724749      -0.32457120984498666      -0.31521919090803369      -0.30562153058920005      -0.29580172744897471      -0.28578383011088926      -0.27559237908642942      -0.26525234741435605      -0.25478908024050567      -0.24422823350084458      -0.23359571184052011      -0.22291760593098886      -0.21222012932726422      -0.20152955502260167      -0.19087215185307077      -0.18027412090299272      -0.16976153206750669      -0.15936026092378386      -0.14909592606280941      -0.13899382703443150      -0.12907888305413043      -0.11937557261909836      -0.10990787418110590      -0.10069920801717362       -9.1772379439398560E-002  -8.3149523481661838E-002  -7.4852051194214064E-002  -6.6900597679302468E-002  -5.9314971989842848E-002  -5.2114109014327885E-002  -4.5316023463331585E-002  -3.8937766068153495E-002  -3.2995382102738696E-002  -2.7503872413888297E-002  -2.2477157834278387E-002  -1.7928049853978202E-002  -1.3868228031260938E-002  -1.0308204174194304E-002  -7.2572534973474878E-003  -4.7233837977988559E-003  -2.7133839829702150E-003  -1.2327891951546142E-003  -2.8581900707049597E-004   1.2462763335032364E-004  -6.7094025377929489E-033  -0.0000000000000000        9.7426319845785150E-005  -3.9171308759905574E-004  -1.4689835687415758E-003  -3.1311836185354677E-003  -5.3736639658662974E-003  -8.1903330908119753E-003  -1.1573725070360153E-002  -1.5515037825744432E-002  -2.0004079936514763E-002  -2.5029304446263750E-002  -3.0577884347694061E-002  -3.6635751863363576E-002  -4.3187623223767617E-002  -5.0217030832486589E-002  -5.7706362293777125E-002  -6.5636903146905026E-002  -7.3988882351562868E-002  -8.2741520319203524E-002  -9.1873079369598598E-002 -0.10136091649159895      -0.11118153828016258      -0.12131065791748130      -0.13172325405990934      -0.14239363149063886      -0.15329548338791185      -0.16440195506457736      -0.17568570901654942      -0.18711899113464608      -0.19867369790759140      -0.21032144446394152      -0.22203363328507902      -0.23378152342105293      -0.24553630004772120      -0.25726914419222857      -0.26895130246339094      -0.28055415661349592      -0.29204929276922825      -0.30340857016098033      -0.31460418918666083      -0.32560875864338112      -0.33639536197089781      -0.34693762233693959      -0.35720976642016194      -0.36718668672435584      -0.37684400228290926      -0.38615811760376684      -0.39510627971077916      -0.40366663314627799      -0.41181827280649019      -0.41954129446821942      -0.42681684290495886      -0.43362715745862956      -0.43995561496865448      -0.44578676994772898      -0.45110639191170049      -0.45590149977383959      -0.46016039321474056      -0.46387268096054257      -0.46702930589537067      -0.46962256694759258      -0.47164613770401814      -0.47309508169347142      -0.47396586432130727      -0.47425636140780481      -0.47396586432120891      -0.47309508169363201      -0.47164613770371977      -0.46962256694774340      -0.46702930589517688      -0.46387268096079737      -0.46016039321435093      -0.45590149977418509      -0.45110639191135898      -0.44578676994786098      -0.43995561496856572      -0.43362715745880825      -0.42681684290480876      -0.41954129446843141      -0.41181827280607536      -0.40366663314679030      -0.39510627971050633      -0.38615811760368668      -0.37684400228311737      -0.36718668672416099      -0.35720976642026775      -0.34693762233706399      -0.33639536197068054      -0.32560875864358368      -0.31460418918645594      -0.30340857016113848      -0.29204929276909392      -0.28055415661355509      -0.26895130246329885      -0.25726914419226998      -0.24553630004771967      -0.23378152342107850      -0.22203363328499812      -0.21032144446403453      -0.19867369790744635      -0.18711899113474295      -0.17568570901659258      -0.16440195506442962      -0.15329548338804244      -0.14239363149054052      -0.13172325405998708      -0.12131065791743902      -0.11118153828016654      -0.10136091649163809       -9.1873079369540353E-002  -8.2741520319208922E-002  -7.3988882351563326E-002  -6.5636903146908898E-002  -5.7706362293792876E-002  -5.0217030832463462E-002  -4.3187623223792923E-002  -3.6635751863358296E-002  -3.0577884347668397E-002  -2.5029304446302577E-002  -2.0004079936487146E-002  -1.5515037825770715E-002  -1.1573725070342199E-002  -8.1903330908185898E-003  -5.3736639658654994E-003  -3.1311836185371009E-003  -1.4689835687423125E-003  -3.9171308759958202E-004   9.7426319847383237E-005  -7.3553582031853205E-033  -0.0000000000000000        7.0857885615766719E-005  -4.9492873225320116E-004  -1.6990379196455889E-003  -3.5379737652465118E-003  -6.0066689533494078E-003  -9.0984907844647855E-003  -1.2805314828393836E-002  -1.7117566451066130E-002  -2.2024163098065010E-002  -2.7512551000692193E-002  -3.3568787120166199E-002  -4.0177581796494596E-002  -4.7322325654219594E-002  -5.4985124527925013E-002  -6.3146841834675851E-002  -7.1787144970680741E-002  -8.0884554693587504E-002  -9.0416497267740065E-002 -0.10035935924228630      -0.11068854472990554      -0.12137853504704584      -0.13240295057357562      -0.14373461468073084      -0.15534561957390275      -0.16720739389252742      -0.17929077190066814      -0.19156606410703525      -0.20400312913620444      -0.21657144668688072      -0.22924019139333202      -0.24197830741531934      -0.25475458357884639      -0.26753772888000044      -0.28029644817809962      -0.29299951788758527      -0.30561586149296849      -0.31811462469881813      -0.33046525003953597      -0.34263755076143926      -0.35460178381013813      -0.36632872173149256      -0.37778972333216893      -0.38895680290891815      -0.39980269789732820      -0.41030093476693408      -0.42042589300305949      -0.43015286703070493      -0.43945812592003503      -0.44831897073351579      -0.45671378938373597      -0.46462210885515093      -0.47202464467673211      -0.47890334752005465      -0.48524144681162401      -0.49102349125584610      -0.49623538616541396      -0.50086442751968174      -0.50489933265662101      -0.50833026753285648      -0.51114887048488533      -0.51334827242792613      -0.51492311345578656      -0.51586955578563209      -0.51618529303336103      -0.51586955578582894      -0.51492311345547548      -0.51334827242840164      -0.51114887048480773      -0.50833026753283916      -0.50489933265652431      -0.50086442751994842      -0.49623538616523560      -0.49102349125618810      -0.48524144681152376      -0.47890334752002267      -0.47202464467664418      -0.46462210885514765      -0.45671378938362489      -0.44831897073386362      -0.43945812591961453      -0.43015286703089201      -0.42042589300321687      -0.41030093476669532      -0.39980269789758921      -0.38895680290883905      -0.37778972333198108      -0.36632872173172859      -0.35460178380999663      -0.34263755076159730      -0.33046525003935118      -0.31811462469909074      -0.30561586149277670      -0.29299951788782191      -0.28029644817796689      -0.26753772888008276      -0.25475458357861902      -0.24197830741559764      -0.22924019139318172      -0.21657144668701839      -0.20400312913613594      -0.19156606410699858      -0.17929077190074344      -0.16720739389248707      -0.15534561957394832      -0.14373461468065124      -0.13240295057357337      -0.12137853504706923      -0.11068854472988107      -0.10035935924233162       -9.0416497267711282E-002  -8.0884554693580302E-002  -7.1787144970684308E-002  -6.3146841834692116E-002  -5.4985124527900511E-002  -4.7322325654227088E-002  -4.0177581796480677E-002  -3.3568787120195231E-002  -2.7512551000651055E-002  -2.2024163098095521E-002  -1.7117566451042968E-002  -1.2805314828414557E-002  -9.0984907844548716E-003  -6.0066689533524618E-003  -3.5379737652424777E-003  -1.6990379196494519E-003  -4.9492873224998065E-004   7.0857885613974831E-005  -7.9835941664129285E-033  -0.0000000000000000        4.4983944432899629E-005  -5.9522215336057409E-004  -1.9224055382622456E-003  -3.9327848172362508E-003  -6.6208873573891042E-003  -9.9795557770209643E-003  -1.4000027228537468E-002  -1.8671978104043255E-002  -2.3983461927683067E-002  -2.9920948872461918E-002  -3.6469413966867655E-002  -4.3612383007525610E-002  -5.1331961529127591E-002  -5.9608872404155119E-002  -6.8422501459033197E-002  -7.7750947420547944E-002  -8.7571075075423804E-002  -9.7858571404466826E-002 -0.10858800454942796      -0.11973288547069044      -0.13126573214865095      -0.14315813617068479      -0.15538083154632909      -0.16790376558297007      -0.18069617165038379      -0.19372664366123493      -0.20696321208442800      -0.22037342131156248      -0.23392440818651108      -0.24758298151116820      -0.26131570233522239      -0.27508896483397510      -0.28886907758454261      -0.30262234503668595      -0.31631514898998520      -0.32991402987424789      -0.34338576764241863      -0.35669746207516168      -0.36981661231185448      -0.38271119540398096      -0.39534974371741627      -0.40770142097992312      -0.41973609680457541      -0.43142441950279770      -0.44273788700755778      -0.45364891575032662      -0.46413090730441742      -0.47415831265464420      -0.48370669392659021      -0.49275278342496937      -0.50127453985177861      -0.50925120155180981      -0.51666333667156805      -0.52349289010025579      -0.52972322708587816      -0.53533917342112147      -0.54032705209630494      -0.54467471633873965      -0.54837157895384814      -0.55140863789933525      -0.55377849802754608      -0.55547538895161941      -0.55649517898127288      -0.55683538510418862      -0.55649517898121947      -0.55547538895175552      -0.55377849802730950      -0.55140863789910921      -0.54837157895423172      -0.54467471633854381      -0.54032705209627041      -0.53533917342115878      -0.52972322708554853      -0.52349289010054578      -0.51666333667149555      -0.50925120155207060      -0.50127453985172599      -0.49275278342498979      -0.48370669392641696      -0.47415831265489972      -0.46413090730432194      -0.45364891575023891      -0.44273788700773853      -0.43142441950251137      -0.41973609680465507      -0.40770142098005652      -0.39534974371722154      -0.38271119540415766      -0.36981661231159751      -0.35669746207544684      -0.34338576764206408      -0.32991402987449692      -0.31631514898971508      -0.30262234503686136      -0.28886907758441915      -0.27508896483422723      -0.26131570233493828      -0.24758298151126079      -0.23392440818641291      -0.22037342131162307      -0.20696321208439369      -0.19372664366125339      -0.18069617165032939      -0.16790376558299175      -0.15538083154638491      -0.14315813617067441      -0.13126573214865359      -0.11973288547069341      -0.10858800454941137       -9.7858571404471267E-002  -8.7571075075470892E-002  -7.7750947420503952E-002  -6.8422501459059148E-002  -5.9608872404138778E-002  -5.1331961529140296E-002  -4.3612383007537343E-002  -3.6469413966849697E-002  -2.9920948872494985E-002  -2.3983461927653344E-002  -1.8671978104061918E-002  -1.4000027228527279E-002  -9.9795557770304411E-003  -6.6208873573837829E-003  -3.9327848172394158E-003  -1.9224055382616621E-003  -5.9522215336065747E-004   4.4983944433622737E-005  -8.5925969520133891E-033  -0.0000000000000000        1.9864781629670518E-005  -6.9235585203690053E-004  -2.1385545359233686E-003  -4.3146740240469729E-003  -7.2148500683956269E-003  -1.0831418364763071E-002  -1.5154999273829147E-002  -2.0174545597933240E-002  -2.5877276231003596E-002  -3.2248718391233278E-002  -3.9272801876724106E-002  -4.6931908131715785E-002  -5.5206901209592395E-002  -6.4077167956920436E-002  -7.3520666763018883E-002  -8.3513980934312157E-002  -9.4032375504950749E-002 -0.10504985722226820      -0.11653923756067093      -0.12847219861114240      -0.14081936168538661      -0.15355035847288892      -0.16663390457554320      -0.18003787524444975      -0.19372938313612317      -0.20767485790011969      -0.22184012740551445      -0.23619050041276124      -0.25069085048710293      -0.26530570095755190      -0.27999931070977635      -0.29473576061053491      -0.30947904035425866      -0.32419313552135232      -0.33884211463873820      -0.35339021603474613      -0.36780193427405394      -0.38204210597054972      -0.39607599476587280      -0.40986937527214801      -0.42338861577475284      -0.43660075949500360      -0.44947360422325239      -0.46197578011591606      -0.47407682548967323      -0.48574726040787786      -0.49695865790106547      -0.50768371263681578      -0.51789630687626143      -0.52757157356990669      -0.53668595641368189      -0.54521726675711724      -0.55314473718928692      -0.56044907170399327      -0.56711249230183880      -0.57311878192956967      -0.57845332364654245      -0.58310313592780805      -0.58705690401484223      -0.59030500724231461      -0.59283954227505531      -0.59465434219041569      -0.59574499137578485      -0.59610883619065558      -0.59574499137562786      -0.59465434219050584      -0.59283954227509472      -0.59030500724258039      -0.58705690401445987      -0.58310313592793184      -0.57845332364661406      -0.57311878192947918      -0.56711249230216865      -0.56044907170347913      -0.55314473718944313      -0.54521726675680637      -0.53668595641383565      -0.52757157356976869      -0.51789630687653376      -0.50768371263651602      -0.49695865790117633      -0.48574726040791588      -0.47407682548942170      -0.46197578011623264      -0.44947360422320454      -0.43660075949502924      -0.42338861577474562      -0.40986937527201533      -0.39607599476610150      -0.38204210597039739      -0.36780193427420660      -0.35339021603465121      -0.33884211463892211      -0.32419313552118018      -0.30947904035435148      -0.29473576061045154      -0.27999931070986150      -0.26530570095755962      -0.25069085048719580      -0.23619050041266071      -0.22184012740562423      -0.20767485790005832      -0.19372938313622945      -0.18003787524438086      -0.16663390457549740      -0.15355035847295523      -0.14081936168530312      -0.12847219861117457      -0.11653923756067920      -0.10504985722229077       -9.4032375504865762E-002  -8.3513980934406248E-002  -7.3520666762951853E-002  -6.4077167956969022E-002  -5.5206901209551351E-002  -4.6931908131715550E-002  -3.9272801876733217E-002  -3.2248718391213786E-002  -2.5877276231028406E-002  -2.0174545597915476E-002  -1.5154999273832992E-002  -1.0831418364758899E-002  -7.2148500684006116E-003  -4.3146740240454428E-003  -2.1385545359258896E-003  -6.9235585203585200E-004   1.9864781629202414E-005  -9.1808994189338425E-033  -0.0000000000000000       -4.4412185085669197E-006  -7.8610008594124942E-004  -2.3469705860922189E-003  -4.6827299119421087E-003  -7.7871368447051843E-003  -1.1652039137096561E-002  -1.6267463468479501E-002  -2.1621666177133361E-002  -2.7701062827542457E-002  -3.4490273056770278E-002  -4.1972220651592652E-002  -5.0128185650076346E-002  -5.8937837222651127E-002  -6.8379276343783893E-002  -7.8429087555292959E-002  -8.9062395643510567E-002 -0.10025292595937842      -0.11197306811380223      -0.12419394288553494      -0.13688547218137739      -0.15001645188193943      -0.16355462739239490      -0.17746677172193401      -0.19171876589855091      -0.20627568152907508      -0.22110186530069936      -0.23616102522781202      -0.25141631842524037      -0.26683044020907343      -0.28236571429763502      -0.29798418390445863      -0.31364770350063587      -0.32931803102111051      -0.34495692030037761      -0.36052621350950415      -0.37598793336965808      -0.39130437492858128      -0.40643819666838055      -0.42135251073052882      -0.43601097204308714      -0.45037786612551473      -0.46441819537447937      -0.47809776360234429      -0.49138325864995125      -0.50424233284803444      -0.51664368115363080      -0.52855711676437334      -0.53995364402433688      -0.55080552846230968      -0.56108636376384702      -0.57077113555787318      -0.57983628181474678      -0.58825974975827888      -0.59602104911467779      -0.60310130159900188      -0.60948328649970851      -0.61515148226660665      -0.62009210398925863      -0.62429313668827058      -0.62774436432219893      -0.63043739446281177      -0.63236567855411152      -0.63352452773197099      -0.63391112413802819      -0.63352452773207779      -0.63236567855414327      -0.63043739446251468      -0.62774436432240732      -0.62429313668811004      -0.62009210398968639      -0.61515148226621064      -0.60948328649998085      -0.60310130159857811      -0.59602104911526499      -0.58825974975816764      -0.57983628181493962      -0.57077113555764203      -0.56108636376413501      -0.55080552846199082      -0.53995364402475887      -0.52855711676413164      -0.51664368115374648      -0.50424233284807718      -0.49138325864983262      -0.47809776360230227      -0.46441819537438234      -0.45037786612570174      -0.43601097204310080      -0.42135251073048541      -0.40643819666834607      -0.39130437492861442      -0.37598793336964048      -0.36052621350931402      -0.34495692030063585      -0.32931803102094492      -0.31364770350063709      -0.29798418390462961      -0.28236571429742885      -0.26683044020912255      -0.25141631842523526      -0.23616102522772967      -0.22110186530080395      -0.20627568152889286      -0.19171876589869380      -0.17746677172191380      -0.16355462739235357      -0.15001645188198531      -0.13688547218142061      -0.12419394288545943      -0.11197306811379570      -0.10025292595944894       -8.9062395643439707E-002  -7.8429087555334176E-002  -6.8379276343764533E-002  -5.8937837222677876E-002  -5.0128185650078497E-002  -4.1972220651590113E-002  -3.4490273056776252E-002  -2.7701062827536593E-002  -2.1621666177138496E-002  -1.6267463468483425E-002  -1.1652039137097366E-002  -7.7871368447024400E-003  -4.6827299119442181E-003  -2.3469705860909022E-003  -7.8610008594188346E-004  -4.4412185087134497E-006  -9.7470842950022719E-033  -0.0000000000000000       -2.7877782492929275E-005  -8.7623357941344531E-004  -2.5471584366932535E-003  -5.0360749166792340E-003  -8.3363803807976755E-003  -1.2439454792360201E-002  -1.7334755688610870E-002  -2.3009871746003174E-002  -2.9450448434306182E-002  -3.6640235367996557E-002  -4.4561191964255065E-002  -5.3193542452958972E-002  -6.2515810597409266E-002  -7.2504864749157905E-002  -8.3135972502796612E-002  -9.4382860534598198E-002 -0.10621777829176197      -0.11861156523948933      -0.13153372150345882      -0.14495248173320968      -0.15883489200913137      -0.17314688961081384      -0.18785338544771854      -0.20291834896150573      -0.21830489528680394      -0.23397537446961447      -0.24989146251642347      -0.26601425406891233      -0.28230435646566043      -0.29872198497640340      -0.31522705897261383      -0.33177929880248669      -0.34833832314123503      -0.36486374657834519      -0.38131527720344993      -0.39765281396724389      -0.41383654356647182      -0.42982703663295235      -0.44558534298955144      -0.46107308573917766      -0.47625255397062533      -0.49108679384498938      -0.50553969785633424      -0.51957609203689081      -0.53316182091174924      -0.54626382998685319      -0.55885024557354324      -0.57089045176704334      -0.58235516437229240      -0.59321650162917250      -0.60344805153068670      -0.61302493560813442      -0.62192386899733854      -0.63012321666702364      -0.63760304565549686      -0.64434517320127016      -0.65033321064223881      -0.65555260299012386      -0.65999066406579854      -0.66363660713819284      -0.66648157095711058      -0.66851864115845516      -0.66974286694828300      -0.67015127306270683      -0.66974286694811080      -0.66851864115849047      -0.66648157095742577      -0.66363660713779316      -0.65999066406615903      -0.65555260298955387      -0.65033321064276495      -0.64434517320092921      -0.63760304565588122      -0.63012321666678017      -0.62192386899715746      -0.61302493560815097      -0.60344805153081149      -0.59321650162906658      -0.58235516437239210      -0.57089045176664721      -0.55885024557379870      -0.54626382998666578      -0.53316182091199882      -0.51957609203675703      -0.50553969785646247      -0.49108679384499587      -0.47625255397045951      -0.46107308573914407      -0.44558534298950297      -0.42982703663310645      -0.41383654356631500      -0.39765281396737856      -0.38131527720351266      -0.36486374657818477      -0.34833832314140750      -0.33177929880246138      -0.31522705897233877      -0.29872198497673219      -0.28230435646542468      -0.26601425406910573      -0.24989146251637451      -0.23397537446953467      -0.21830489528696262      -0.20291834896133829      -0.18785338544783206      -0.17314688961075556      -0.15883489200918743      -0.14495248173309386      -0.13153372150355952      -0.11861156523948231      -0.10621777829170874       -9.4382860534665505E-002  -8.3135972502752287E-002  -7.2504864749159528E-002  -6.2515810597413735E-002  -5.3193542452950202E-002  -4.4561191964257507E-002  -3.6640235367990111E-002  -2.9450448434314162E-002  -2.3009871746003208E-002  -1.7334755688598623E-002  -1.2439454792369057E-002  -8.3363803807983989E-003  -5.0360749166798325E-003  -2.5471584366934296E-003  -8.7623357941404802E-004  -2.7877782492550347E-005  -1.0289787591260286E-032  -0.0000000000000000       -5.0390887081926507E-005  -9.6254406650581091E-004  -2.7386431243066243E-003  -5.3738675345097152E-003  -8.8612696590441905E-003  -1.3191782950945063E-002  -1.8354321714169036E-002  -2.4335837372639817E-002  -3.1121240389793345E-002  -3.8693450010962659E-002  -4.7033505246605961E-002  -5.6120622659167126E-002  -6.5932232838064014E-002  -7.6444027730381114E-002  -8.7630018052747463E-002  -9.9462596151151328E-002 -0.11191260289993868      -0.12494939834411688      -0.13854093590199226      -0.15265383995383724      -0.16725348662856435      -0.18230408759020242      -0.19776877662840200      -0.21360969883680758      -0.22978810217149478      -0.24626443116133367      -0.26299842255243783      -0.27994920264746759      -0.29707538611191270      -0.31433517600692390      -0.33168646480426983      -0.34908693614638409      -0.36649416709994936      -0.38386573065913726      -0.40115929825399843      -0.41833274201001358      -0.43534423651989473      -0.45215235987773017      -0.46871619373183310      -0.48499542211756430      -0.50095042883231089      -0.51654239311023764      -0.53173338338050480      -0.54648644886651221      -0.56076570881911147      -0.57453643916003250      -0.58776515633159743      -0.60041969814403295      -0.61246930143990608      -0.62388467636411693      -0.63463807709138731      -0.64470336880802448      -0.65405609081923644      -0.66267351559719778      -0.67053470365799317      -0.67762055410960109      -0.68391385077016698      -0.68939930372762204      -0.69406358625403408      -0.69789536697650079      -0.70088533723522595      -0.70302623355137284      -0.70431285516631226      -0.70474207659428489      -0.70431285516640307      -0.70302623355130489      -0.70088533723519231      -0.69789536697664889      -0.69406358625387332      -0.68939930372779634      -0.68391385077002953      -0.67762055410962929      -0.67053470365779555      -0.66267351559723098      -0.65405609081946026      -0.64470336880814960      -0.63463807709104914      -0.62388467636430589      -0.61246930143978773      -0.60041969814443297      -0.58776515633128579      -0.57453643916033503      -0.56076570881881282      -0.54648644886656172      -0.53173338338048470      -0.51654239311018924      -0.50095042883238450      -0.48499542211778174      -0.46871619373172702      -0.45215235987757219      -0.43534423652015541      -0.41833274200976883      -0.40115929825406027      -0.38386573065918378      -0.36649416709983584      -0.34908693614647091      -0.33168646480441388      -0.31433517600670580      -0.29707538611216650      -0.27994920264715362      -0.26299842255264977      -0.24626443116134056      -0.22978810217139445      -0.21360969883694012      -0.19776877662826542      -0.18230408759030592      -0.16725348662847139      -0.15265383995394866      -0.13854093590189978      -0.12494939834413291      -0.11191260289995625       -9.9462596151092431E-002  -8.7630018052825151E-002  -7.6444027730338232E-002  -6.5932232838084942E-002  -5.6120622659158799E-002  -4.7033505246613538E-002  -3.8693450010961611E-002  -3.1121240389790406E-002  -2.4335837372630988E-002  -1.8354321714185627E-002  -1.3191782950926463E-002  -8.8612696590547949E-003  -5.3738675345052535E-003  -2.7386431243092316E-003  -9.6254406650362874E-004  -5.0390887084228648E-005  -1.0807701887932009E-032  -0.0000000000000000       -7.1928888085182616E-005  -1.0448287998125444E-003  -2.9209711148209978E-003  -5.6953043451898047E-003  -9.3605531032159676E-003  -1.3907226684855577E-002  -1.9323723376874581E-002  -2.5596389293521919E-002  -3.2709436749546815E-002  -4.0644996273206488E-002  -4.9383232647494696E-002  -5.8902405333586733E-002  -6.9178906612848881E-002  -8.0187311077939527E-002  -9.1900435665436486E-002 -0.10428940538055885      -0.11732372325105644      -0.13097134418743961      -0.14519875257158626      -0.15997104338238105      -0.17525200666383994      -0.19100421513419316      -0.20718911471983975      -0.22376711780146785      -0.24069769894317969      -0.25793949287539386      -0.27545039449657183      -0.29318766064836999      -0.31110801342683830      -0.32916774476834582      -0.34732282207318288      -0.36552899459734145      -0.38374190036695405      -0.40191717335283533      -0.42001055064601178      -0.43797797937873856      -0.45577572313203218      -0.47336046757102895      -0.49068942505818802      -0.50772043798797983      -0.52441208059357580      -0.54072375898792280      -0.55661580918393372      -0.57204959287322521      -0.58698759072068540      -0.60139349295463662      -0.61523228703498123      -0.62847034218998565      -0.64107549060412061      -0.65301710508950139      -0.66426617301524882      -0.67479536635985127      -0.68457910767302677      -0.69359363183210898      -0.70181704340239726      -0.70922936950012394      -0.71581260800313362      -0.72155077100522913      -0.72642992341558477      -0.73043821658905650      -0.73356591693444972      -0.73580542940577232      -0.73715131583684479      -0.73760030806822374      -0.73715131583686200      -0.73580542940586569      -0.73356591693432749      -0.73043821658910535      -0.72642992341558210      -0.72155077100530962      -0.71581260800297797      -0.70922936950034632      -0.70181704340239037      -0.69359363183208977      -0.68457910767300534      -0.67479536635953752      -0.66426617301565827      -0.65301710508920108      -0.64107549060434565      -0.62847034218974862      -0.61523228703533284      -0.60139349295413203      -0.58698759072099405      -0.57204959287319512      -0.55661580918404696      -0.54072375898792224      -0.52441208059357847      -0.50772043798793198      -0.49068942505803620      -0.47336046757134592      -0.45577572313176057      -0.43797797937897387      -0.42001055064595311      -0.40191717335274640      -0.38374190036710248      -0.36552899459719174      -0.34732282207316090      -0.32916774476846677      -0.31110801342661554      -0.29318766064865215      -0.27545039449630759      -0.25793949287552548      -0.24069769894312770      -0.22376711780149799      -0.20718911471988122      -0.19100421513409754      -0.17525200666392254      -0.15997104338231041      -0.14519875257161066      -0.13097134418748760      -0.11732372325105135      -0.10428940538059310       -9.1900435665338606E-002  -8.0187311078034396E-002  -6.9178906612787250E-002  -5.8902405333611033E-002  -4.9383232647485495E-002  -4.0644996273218617E-002  -3.2709436749536601E-002  -2.5596389293536734E-002  -1.9323723376858518E-002  -1.3907226684879086E-002  -9.3605531032013543E-003  -5.6953043451956082E-003  -2.9209711148215026E-003  -1.0448287998137034E-003  -7.1928888084292486E-005  -1.1299579484112820E-032  -0.0000000000000000       -9.2442643187058715E-005  -1.1228950357980961E-003  -3.0937113913978346E-003  -5.9996219412598653E-003  -9.8330415858027057E-003  -1.4584078837435673E-002  -2.0240644423112141E-002  -2.6788512547023541E-002  -3.4211235913094787E-002  -4.2490199883098649E-002  -5.1604743296174593E-002  -6.1532221382675313E-002  -7.2248045481391923E-002  -8.3725734571692911E-002  -9.5936977779840546E-002 -0.10885170281523431      -0.12243814880311626      -0.13666294319108221      -0.15149118253245947      -0.16688651695401688      -0.18281123810437261      -0.19922637036889035      -0.21609176513512571      -0.23336619787673032      -0.25100746782491773      -0.26897249998678036      -0.28721744926309262      -0.30569780641620031      -0.32436850563035158      -0.34318403340913456      -0.36209853854109803      -0.38106594287666912      -0.40004005264043979      -0.41897467001829358      -0.43782370474547327      -0.45654128542744993      -0.47508187032812077      -0.49340035735255372      -0.51145219296702904      -0.52919347978490283      -0.54658108256682925      -0.56357273237507666      -0.58012712863148597      -0.59620403883631401      -0.61176439570209762      -0.62677039147367841      -0.64118556920491221      -0.65497491076797210      -0.66810492139521971      -0.68054371053029850      -0.69226106881938221      -0.70322854102497800      -0.71341949472493094      -0.72280918458732168      -0.73137481211293109      -0.73909558065688774      -0.74595274563079905      -0.75192965974944315      -0.75701181320442279      -0.76118686869875718      -0.76444469121095382      -0.76677737247008848      -0.76817925003450438      -0.76864692096507248      -0.76817925003458842      -0.76677737246979238      -0.76444469121123892      -0.76118686869843744      -0.75701181320473487      -0.75192965974912063      -0.74595274563115699      -0.73909558065665137      -0.73137481211301480      -0.72280918458727361      -0.71341949472488297      -0.70322854102537402      -0.69226106881900640      -0.68054371053066665      -0.66810492139491706      -0.65497491076804826      -0.64118556920463154      -0.62677039147419111      -0.61176439570174157      -0.59620403883657314      -0.58012712863113647      -0.56357273237513561      -0.54658108256681937      -0.52919347978474829      -0.51145219296740640      -0.49340035735217236      -0.47508187032824933      -0.45654128542734523      -0.43782370474543908      -0.41897467001845917      -0.40004005264032111      -0.38106594287668222      -0.36209853854121721      -0.34318403340897041      -0.32436850563057040      -0.30569780641602501      -0.28721744926316278      -0.26897249998678069      -0.25100746782487521      -0.23336619787667662      -0.21609176513516204      -0.19922637036895433      -0.18281123810427063      -0.16688651695411758      -0.15149118253245145      -0.13666294319101857      -0.12243814880310157      -0.10885170281522547       -9.5936977779927268E-002  -8.3725734571605037E-002  -7.2248045481426632E-002  -6.1532221382677929E-002  -5.1604743296167079E-002  -4.2490199883106892E-002  -3.4211235913097389E-002  -2.6788512547017397E-002  -2.0240644423124333E-002  -1.4584078837418130E-002  -9.8330415858144792E-003  -5.9996219412547236E-003  -3.0937113913996799E-003  -1.1228950357969870E-003  -9.2442643187084410E-005  -1.1764235403590134E-032  -0.0000000000000000       -1.1188562870798790E-004  -1.1965604958144992E-003  -3.2564564878527318E-003  -6.2860987605171444E-003  -1.0277611284579932E-002  -1.5220726126020679E-002  -2.1102896082474003E-002  -2.7909358223562445E-002  -3.5623045767570097E-002  -4.4224644254111031E-002  -5.3692716849697474E-002  -6.4003769601549090E-002  -7.5132292632453065E-002  -8.7050813590342196E-002  -9.9729962478997583E-002 -0.11313854263563373      -0.12724360627353487      -0.14201053424394183      -0.15740311982141705      -0.17338365631028282      -0.18991302825877812      -0.20695080606417024      -0.22445534373707698      -0.24238387959254779      -0.26069263962275585      -0.27933694330450892      -0.29827131158134340      -0.31744957676874452      -0.33682499410732941      -0.35635035470257553      -0.37597809957571432      -0.39566043455052208      -0.41534944570153787      -0.43499721508106426      -0.45455593645083631      -0.47397803073787470      -0.49321626092920240      -0.51222384614732897      -0.53095457460221074      -0.54936291517994695      -0.56740412737292600      -0.58503436930147867      -0.60221080356151557      -0.61889170064150101      -0.63503653966606410      -0.65060610621382475      -0.66556258698179382      -0.67986966106631586      -0.69349258763290056      -0.70639828978335473      -0.71855543438485847      -0.72993450771246449      -0.74050788667517820      -0.75024990549826009      -0.75913691766356284      -0.76714735298816672      -0.77426176968181493      -0.78046290127214990      -0.78573569828048884      -0.79006736453513571      -0.79344738806881143      -0.79586756647273815      -0.79732202670887031      -0.79780723926961894      -0.79732202670860908      -0.79586756647308454      -0.79344738806858695      -0.79006736453553794      -0.78573569828012801      -0.78046290127226314      -0.77426176968189386      -0.76714735298793058      -0.75913691766352720      -0.75024990549857717      -0.74050788667494016      -0.72993450771228152      -0.71855543438507974      -0.70639828978302510      -0.69349258763333921      -0.67986966106594093      -0.66556258698237836      -0.65060610621322601      -0.63503653966637963      -0.61889170064143517      -0.60221080356150047      -0.58503436930179142      -0.56740412737272894      -0.54936291518017810      -0.53095457460182960      -0.51222384614770600      -0.49321626092921672      -0.47397803073777373      -0.45455593645100995      -0.43499721508084249      -0.41534944570160354      -0.39566043455056144      -0.37597809957558953      -0.35635035470274395      -0.33682499410712308      -0.31744957676898305      -0.29827131158124048      -0.27933694330447556      -0.26069263962289807      -0.24238387959251567      -0.22445534373703907      -0.20695080606414218      -0.18991302825885484      -0.17338365631018846      -0.15740311982144239      -0.14201053424394441      -0.12724360627358444      -0.11313854263564999       -9.9729962478937451E-002  -8.7050813590379320E-002  -7.5132292632467887E-002  -6.4003769601526692E-002  -5.3692716849710997E-002  -4.4224644254089111E-002  -3.5623045767586299E-002  -2.7909358223553601E-002  -2.1102896082472879E-002  -1.5220726126031708E-002  -1.0277611284571567E-002  -6.2860987605214986E-003  -3.2564564878505959E-003  -1.1965604958162884E-003  -1.1188562870713956E-004  -1.2200550249554875E-032  -0.0000000000000000       -1.3021404992077300E-004  -1.2656538017521818E-003  -3.4088234650383898E-003  -6.5540568174298226E-003  -1.0693206381171686E-002  -1.5815653018225191E-002  -2.1908422328519906E-002  -2.8956250314941839E-002  -3.6941492326044253E-002  -4.5844181107238952E-002  -5.5642156291309884E-002  -6.6311131833138970E-002  -7.7824738584269068E-002  -9.0154579529875309E-002 -0.10327029678656395      -0.11713964495356700      -0.13172856917790268      -0.14700128758271747      -0.16292037785263905      -0.17944686776492816      -0.19654032945275896      -0.21415897716878918      -0.23225976831574716      -0.25079850750004951      -0.26972995335790617      -0.28900792789217467      -0.30858542806815586      -0.32841473937927701      -0.34844755113295450      -0.36863507315623278      -0.38892815365812500      -0.40927739794991652      -0.42963328774744913      -0.44994630076513198      -0.47016703030734963      -0.49024630457847795      -0.51013530542158192      -0.52978568618533928      -0.54914968846643208      -0.56818025740719980      -0.58683115530469887      -0.60505707323351088      -0.62281374042863058      -0.64005803115586346      -0.65674806881314796      -0.67284332701857830      -0.68830472743373139      -0.70309473408569678      -0.71717744397656746      -0.73051867372893486      -0.74308604210394358      -0.75484904814612042      -0.76577914480441112      -0.77584980782702806      -0.78503659977823714      -0.79331722901570045      -0.80067160349127220      -0.80708187923769048      -0.81253250343359029      -0.81701025194197097      -0.82050426121490427      -0.82300605452389641      -0.82450956240138773      -0.82501113730409315      -0.82450956240164897      -0.82300605452356868      -0.82050426121519349      -0.81701025194152188      -0.81253250343382266      -0.80708187923773811      -0.80067160349099864      -0.79331722901608370      -0.78503659977826501      -0.77584980782673107      -0.76577914480470843      -0.75484904814608877      -0.74308604210396190      -0.73051867372903234      -0.71717744397623551      -0.70309473408625145      -0.68830472743294613      -0.67284332701927441      -0.65674806881279424      -0.64005803115580218      -0.62281374042876125      -0.60505707323325519      -0.58683115530471419      -0.56818025740725819      -0.54914968846648504      -0.52978568618513788      -0.51013530542152907      -0.49024630457870838      -0.47016703030711438      -0.44994630076527448      -0.42963328774752108      -0.40927739794982754      -0.38892815365819761      -0.36863507315625671      -0.34844755113286563      -0.32841473937921289      -0.30858542806817119      -0.28900792789229113      -0.26972995335768440      -0.25079850750014487      -0.23225976831576836      -0.21415897716877416      -0.19654032945276262      -0.17944686776493032      -0.16292037785264493      -0.14700128758275097      -0.13172856917784401      -0.11713964495354839      -0.10327029678659705       -9.0154579529863624E-002  -7.7824738584252165E-002  -6.6311131833138054E-002  -5.5642156291322631E-002  -4.5844181107241644E-002  -3.6941492326031958E-002  -2.8956250314958423E-002  -2.1908422328509158E-002  -1.5815653018229306E-002  -1.0693206381172826E-002  -6.5540568174272482E-003  -3.4088234650415730E-003  -1.2656538017502817E-003  -1.3021404992070887E-004  -1.2607472901326447E-032  -0.0000000000000000       -1.4738694473618777E-004  -1.3300148852132792E-003  -3.5504548279326129E-003  -6.8028633290365768E-003  -1.1078841595576079E-002  -1.6367445371859815E-002  -2.2655304819188583E-002  -2.9926692146649479E-002  -3.8163427839075177E-002  -4.7344940446857296E-002  -5.7448399948480014E-002  -6.8448787204226952E-002  -8.0318937807015822E-002  -9.3029598973499980E-002 -0.10654949854789972      -0.12084542054792852      -0.13588228556700679      -0.15162323566840943      -0.16802972356015325      -0.18506160583691506      -0.20267724006058682      -0.22083358544905682      -0.23948630692909009      -0.25858988230082947      -0.27809771225810515      -0.29796223299929098      -0.31813503115116648      -0.33856696074167797      -0.35920826192302679      -0.38000868117369319      -0.40091759267965793      -0.42188412060728464      -0.44285726197312264      -0.46378600980756929      -0.48461947633006536      -0.50530701581989368      -0.52579834690198068      -0.54604367394980724      -0.56599380729948778      -0.58560028201083114      -0.60481547486030640      -0.62359271930869475      -0.64188641814793312      -0.65965215356759854      -0.67684679437069495      -0.69342860008021157      -0.70935732168385590      -0.72459429878603876      -0.73910255290690674      -0.75284687674098283      -0.76579391912095096      -0.77791226551017734      -0.78917251381958553      -0.79954734536278227      -0.80901159078711515      -0.81754229081172858      -0.82511875163661497      -0.83172259488014599      -0.83733780193291862      -0.84195075260799279      -0.84555025801753114      -0.84812758756272555      -0.84967649001536993      -0.85019320858825986      -0.84967649001521728      -0.84812758756310969      -0.84555025801701744      -0.84195075260848018      -0.83733780193278562      -0.83172259488021816      -0.82511875163659998      -0.81754229081154539      -0.80901159078712381      -0.79954734536289851      -0.78917251381949238      -0.77791226551006087      -0.76579391912106121      -0.75284687674096762      -0.73910255290708160      -0.72459429878553361      -0.70935732168458132      -0.69342860007948670      -0.67684679437121509      -0.65965215356755091      -0.64188641814784397      -0.62359271930891758      -0.60481547486041987      -0.58560028201044101      -0.56599380729998705      -0.54604367394940290      -0.52579834690227878      -0.50530701581962356      -0.48461947633029667      -0.46378600980750007      -0.44285726197299580      -0.42188412060739888      -0.40091759267950217      -0.38000868117376640      -0.35920826192309724      -0.33856696074164966      -0.31813503115128866      -0.29796223299907981      -0.27809771225832786      -0.25858988230076141      -0.23948630692902453      -0.22083358544910661      -0.20267724006053739      -0.18506160583696166      -0.16802972356014054      -0.15162323566836400      -0.13588228556703252      -0.12084542054795827      -0.10654949854788009       -9.3029598973507807E-002  -8.0318937807007162E-002  -6.8448787204268169E-002  -5.7448399948460960E-002  -4.7344940446857428E-002  -3.8163427839080145E-002  -2.9926692146645846E-002  -2.2655304819188885E-002  -1.6367445371860443E-002  -1.1078841595577146E-002  -6.8028633290328445E-003  -3.5504548279362250E-003  -1.3300148852109890E-003  -1.4738694473672077E-004  -1.2984023046594522E-032  -0.0000000000000000       -1.6336628045381715E-004  -1.3894953693149149E-003  -3.6810193810335378E-003  -7.0319322317981357E-003  -1.1433604550095823E-002  -1.6874793830364471E-002  -2.3341767504807431E-002  -3.0818372377110152E-002  -3.9285938361043680E-002  -4.8723339864419672E-002  -5.9107132702550705E-002  -7.0411625402842112E-002  -8.2608924225968647E-002  -9.5668991574242551E-002 -0.10955971683451504      -0.12424699393680222      -0.13969480389892552      -0.15586530198242607      -0.17271890924266525      -0.19021440825373748      -0.20830904277507920      -0.22695862112186815      -0.24611762298745599      -0.26573930946322932      -0.28577583598710077      -0.30617836795096126      -0.32689719868993766      -0.34788186956094708      -0.36908129183348115      -0.39044387008807552      -0.41191762682803168      -0.43345032801121031      -0.45498960918297543      -0.47648310192802618      -0.49787856031343725      -0.51912398703856233      -0.54016775897170488      -0.56095875178162191      -0.58144646335924000      -0.60158113572894656      -0.62131387516409475      -0.64059677020797001      -0.65938300732382693      -0.67762698388666986      -0.69528441825349963      -0.71231245663993403      -0.72866977654973430      -0.74431668650299554      -0.75921522183178880      -0.77332923629933492      -0.78662448933419971      -0.79906872866445600      -0.81063176814633364      -0.82128556061457192      -0.83100426556029783      -0.83976431149399833      -0.84754445282179258      -0.85432582111601685      -0.86009197064464959      -0.86482891805925555      -0.86852517613263891      -0.87117178148440066      -0.87276231620238864      -0.87329292333738417      -0.87276231620241196      -0.87117178148401631      -0.86852517613315383      -0.86482891805885254      -0.86009197064478404      -0.85432582111598743      -0.84754445282159463      -0.83976431149446484      -0.83100426556012630      -0.82128556061445790      -0.81063176814629045      -0.79906872866467482      -0.78662448933403073      -0.77332923629934636      -0.75921522183161316      -0.74431668650341920      -0.72866977654921461      -0.71231245664045884      -0.69528441825314125      -0.67762698388659059      -0.65938300732397681      -0.64059677020780947      -0.62131387516405856      -0.60158113572909400      -0.58144646335878536      -0.56095875178223276      -0.54016775897141378      -0.51912398703868057      -0.49787856031314720      -0.47648310192821974      -0.45498960918295661      -0.43345032801119254      -0.41191762682821748      -0.39044387008784204      -0.36908129183352661      -0.34788186956104067      -0.32689719868965172      -0.30617836795128128      -0.28577583598690215      -0.26573930946325791      -0.24611762298756812      -0.22695862112179480      -0.20830904277511150      -0.19021440825369904      -0.17271890924269742      -0.15586530198239995      -0.13969480389900493      -0.12424699393674356      -0.10955971683452309       -9.5668991574239706E-002  -8.2608924225989436E-002  -7.0411625402802977E-002  -5.9107132702545279E-002  -4.8723339864442952E-002  -3.9285938361031988E-002  -3.0818372377111256E-002  -2.3341767504814880E-002  -1.6874793830364231E-002  -1.1433604550092140E-002  -7.0319322318051014E-003  -3.6810193810309735E-003  -1.3894953693154948E-003  -1.6336628045257194E-004  -1.3329293543077249E-032  -0.0000000000000000       -1.7811704336889711E-004  -1.4439589221040359E-003  -3.8002130202765549E-003  -7.2407255853710571E-003  -1.1756657957394757E-002  -1.7336496965013621E-002  -2.3966180892809132E-002  -3.1629170550090874E-002  -4.0306350751910108E-002  -4.9976093149181951E-002  -6.0614396362344281E-002  -7.2194958965418068E-002  -8.4689225568519377E-002  -9.8066446602355972E-002 -0.11229375082887973      -0.12733622472701092      -0.14315699697883427      -0.15971732767741606      -0.17697670203226262      -0.19489292834492383      -0.21342224002297300      -0.23251940138061425      -0.25213781697562093      -0.27222964421602774      -0.29274590896685870      -0.31363662387810182      -0.33485090914397070      -0.35633711541375335      -0.37804294854297393      -0.39991559589557352      -0.42190185389103002      -0.44394825647848773      -0.46600120424799452      -0.48800709384521218      -0.50991244739575459      -0.53166404161645098      -0.55320903630767648      -0.57449510191308883      -0.59547054584263748      -0.61608443725447104      -0.63628672999154900      -0.65602838337849667      -0.67526148058930302      -0.69393934429923210      -0.71201664934074760      -0.72944953209280972      -0.74619569634263294      -0.76221451536035345      -0.77746712994258860      -0.79191654219151564      -0.80552770479591218      -0.81826760560677458      -0.83010534730348151      -0.84101222194458847      -0.85096178025141844      -0.85992989542339626      -0.86789482136050355      -0.87483724513619432      -0.88074033359827475      -0.88558977398630134      -0.88937380846897662      -0.89208326251392667      -0.89371156702482224      -0.89425477419356647      -0.89371156702508137      -0.89208326251392533      -0.88937380846891589      -0.88558977398644323      -0.88074033359805293      -0.87483724513635031      -0.86789482136069773      -0.85992989542289100      -0.85096178025172831      -0.84101222194473424      -0.83010534730339236      -0.81826760560688883      -0.80552770479585611      -0.79191654219144447      -0.77746712994297751      -0.76221451535984219      -0.74619569634323391      -0.72944953209217678      -0.71201664934117248      -0.69393934429927939      -0.67526148058910607      -0.65602838337856162      -0.63628672999150648      -0.61608443725453321      -0.59547054584292602      -0.57449510191265385      -0.55320903630787166      -0.53166404161631164      -0.50991244739615038      -0.48800709384493013      -0.46600120424804325      -0.44394825647847025      -0.42190185389090490      -0.39991559589580833      -0.37804294854290527      -0.35633711541368385      -0.33485090914417304      -0.31363662387781266      -0.29274590896709812      -0.27222964421590828      -0.25213781697559828      -0.23251940138065047      -0.21342224002299948      -0.19489292834495203      -0.17697670203214341      -0.15971732767754521      -0.14315699697872580      -0.12733622472704048      -0.11229375082889501       -9.8066446602363230E-002  -8.4689225568483892E-002  -7.2194958965468750E-002  -6.0614396362328245E-002  -4.9976093149173326E-002  -4.0306350751920822E-002  -3.1629170550086731E-002  -2.3966180892792822E-002  -1.7336496965020726E-002  -1.1756657957395803E-002  -7.2407255853681723E-003  -3.8002130202799242E-003  -1.4439589221042727E-003  -1.7811704336819677E-004  -1.3642452603906477E-032  -0.0000000000000000       -1.9160732104297334E-004  -1.4932815808018922E-003  -3.9077594593225854E-003  -7.4287548602110440E-003  -1.2047241627067854E-002  -1.7751464156852765E-002  -2.4527065958612093E-002  -3.2357162186203853E-002  -4.1222239098519270E-002  -5.1100218183972326E-002  -6.1966599177033031E-002  -7.3794534544930485E-002  -8.6554876520727880E-002 -0.10021623811919511      -0.11474506714128176      -0.13010572719318747      -0.14626058391279756      -0.16317009601341007      -0.18079291091651045      -0.19908596474626311      -0.21800458643918738      -0.23750260572446869      -0.25753246470928842      -0.27804533280207328      -0.29899122469876332      -0.32031912114060229      -0.34197709216574179      -0.36391242253866235      -0.38607173907375980      -0.40840113953421336      -0.43084632279816759      -0.45335271998301874      -0.47586562620278239      -0.49833033265270205      -0.52069225868820135      -0.54289708359714339      -0.56489087772823465      -0.58662023268077568      -0.60803239022024502      -0.62907536962836219      -0.64969809316472860      -0.66985050935269752      -0.68948371377699047      -0.70855006711372504      -0.72700331010440600      -0.74479867519348253      -0.76189299456795845      -0.77824480432655541      -0.79381444454854766      -0.80856415498606460      -0.82245816619778955      -0.83546278585194700      -0.84754648002971944      -0.85867994932186642      -0.86883619951877111      -0.87799060675085239      -0.88612097690577663      -0.89320759917371895      -0.89923329361438264      -0.90418345260582766      -0.90804607609097598      -0.91081180053192234      -0.91247392150449114      -0.91302840987064871      -0.91247392150431161      -0.91081180053200472      -0.90804607609077692      -0.90418345260586608      -0.89923329361461823      -0.89320759917352688      -0.88612097690544045      -0.87799060675145468      -0.86883619951821245      -0.85867994932191460      -0.84754648002982469      -0.83546278585162559      -0.82245816619787548      -0.80856415498642864      -0.79381444454772643      -0.77824480432743925      -0.76189299456710446      -0.74479867519417109      -0.72700331010406416      -0.70855006711370405      -0.68948371377726736      -0.66985050935259982      -0.64969809316479188      -0.62907536962838195      -0.60803239022006994      -0.58662023268086527      -0.56489087772830238      -0.54289708359705657      -0.52069225868806368      -0.49833033265275328      -0.47586562620303208      -0.45335271998291049      -0.43084632279813817      -0.40840113953421414      -0.38607173907369374      -0.36391242253877482      -0.34197709216561789      -0.32031912114085137      -0.29899122469845552      -0.27804533280223409      -0.25753246470922092      -0.23750260572449985      -0.21800458643913381      -0.19908596474622411      -0.18079291091660543      -0.16317009601333457      -0.14626058391284497      -0.13010572719317778      -0.11474506714126971      -0.10021623811922722       -8.6554876520689703E-002  -7.3794534544949275E-002  -6.1966599177032546E-002  -5.1100218183973103E-002  -4.1222239098527826E-002  -3.2357162186193757E-002  -2.4527065958631574E-002  -1.7751464156847356E-002  -1.2047241627070101E-002  -7.4287548602093075E-003  -3.9077594593226652E-003  -1.4932815808014340E-003  -1.9160732104323583E-004  -1.3922745801475171E-032  -0.0000000000000000       -2.0380837698389233E-004  -1.5373520460823023E-003  -4.0034108886305318E-003  -7.5955821057426664E-003  -1.2304674286169973E-002  -1.8118718210911159E-002  -2.5023097693644147E-002  -3.3000623402020847E-002  -4.2031430539159913E-002  -5.2093044107982350E-002  -6.3160524465152273E-002  -7.5206543131473708E-002  -8.8201430661038929E-002 -0.10211323874234821      -0.11690781551655255      -0.13254888803587467      -0.14899815002167577      -0.16621535452339442      -0.18415841125094162      -0.20278348834217449      -0.22204511832296875      -0.24189630800229020      -0.26228865203786778      -0.28317244990152879      -0.30449682595395389      -0.32620985235387906      -0.34825867448593867      -0.37058963862519900      -0.39314842151431523      -0.41588016155128582      -0.43872959126497685      -0.46164117076442773      -0.48455922183700978      -0.50742806236977700      -0.53019214078045873      -0.55279617011844007      -0.57518526152698191      -0.59730505673455403      -0.61910185926512495      -0.64052276403992392      -0.66151578507183884      -0.68202998093042944      -0.70201557768666634      -0.72142408903933330      -0.74020843331881336      -0.75832304711665233      -0.77572399522859847      -0.79236907668777712      -0.80821792658483627      -0.82323211348857361      -0.83737523216269849      -0.85061299142435465      -0.86291329688157881      -0.87424632837193528      -0.88458461191872007      -0.89390308602091639      -0.90217916211841587      -0.90939277910138017      -0.91552645170462166      -0.92056531270351960      -0.92449714877881961      -0.92731242999040842      -0.92900433276355210      -0.92956875635948000      -0.92900433276351235      -0.92731242999045649      -0.92449714877908562      -0.92056531270333120      -0.91552645170458125      -0.90939277910133809      -0.90217916211897975      -0.89390308602041679      -0.88458461191916904      -0.87424632837171568      -0.86291329688165175      -0.85061299142466962      -0.83737523216246812      -0.82323211348825187      -0.80821792658568992      -0.79236907668686873      -0.77572399522944258      -0.75832304711595744      -0.74020843331923114      -0.72142408903903443      -0.70201557768681710      -0.68202998093022660      -0.66151578507181419      -0.64052276403996566      -0.61910185926520533      -0.59730505673458723      -0.57518526152673610      -0.55279617011881066      -0.53019214078042753      -0.50742806236968874      -0.48455922183665978      -0.46164117076469907      -0.43872959126495525      -0.41588016155119156      -0.39314842151447310      -0.37058963862492583      -0.34825867448610781      -0.32620985235368410      -0.30449682595425015      -0.28317244990140866      -0.26228865203789686      -0.24189630800234813      -0.22204511832292964      -0.20278348834225796      -0.18415841125088198      -0.16621535452340436      -0.14899815002167083      -0.13254888803592160      -0.11690781551650756      -0.10211323874232252       -8.8201430661094857E-002  -7.5206543131420278E-002  -6.3160524465184803E-002  -5.2093044107963483E-002  -4.2031430539169516E-002  -3.3000623402012631E-002  -2.5023097693642478E-002  -1.8118718210912127E-002  -1.2304674286169980E-002  -7.5955821057444289E-003  -4.0034108886323194E-003  -1.5373520460809872E-003  -2.0380837698393667E-004  -1.4169497884919610E-032  -0.0000000000000000       -2.1469471762271145E-004  -1.5760719456550101E-003  -4.0869485656561799E-003  -7.7408209963970879E-003  -1.2528355209122117E-002  -1.8437397696907710E-002  -2.5453108281506504E-002  -3.3558035044789603E-002  -4.2732010478126962E-002  -5.2952217728456964E-002  -6.4193338339410017E-002  -7.6427629201608033E-002  -8.9624971143475562E-002 -0.10375293196617262      -0.11877684289514201      -0.13465988227898221      -0.15136316466563898      -0.16884583485570975      -0.18706516669766349      -0.20597666638422990      -0.22553418000568881      -0.24569000509596881      -0.26639500590641657      -0.28759873212449072      -0.30924954076004724      -0.33129472089203760      -0.35368062098873687      -0.37635277848607268      -0.39925605131209874      -0.42233475104531182      -0.44553277738133223      -0.46879375358594150      -0.49206116260531807      -0.51527848351317196      -0.53838932795187877      -0.56133757625399650      -0.58406751290716286      -0.60652396103528139      -0.62865241557820040      -0.65039917484354026      -0.67171147011278254      -0.69253759299740614      -0.71282702022724143      -0.73253053557433390      -0.75160034862845360      -0.76999021011615265      -0.78765552351213430      -0.80455345264372546      -0.82064302506772091      -0.83588523092024403      -0.85024311706031708      -0.86368187622140780      -0.87616893100285453      -0.88767401247200328      -0.89816923319645092      -0.90762915453170878      -0.91603084799613999      -0.92335395059215675      -0.92958071393861375      -0.93469604708718734      -0.93868755293820894      -0.94154555814470575      -0.94326313645644810      -0.94383612542636408      -0.94326313645656068      -0.94154555814462859      -0.93868755293785777      -0.93469604708748111      -0.92958071393854380      -0.92335395059231251      -0.91603084799564427      -0.90762915453181936      -0.89816923319640296      -0.88767401247224509      -0.87616893100262117      -0.86368187622125614      -0.85024311706063582      -0.83588523092052158      -0.82064302506691400      -0.80455345264458267      -0.78765552351127655      -0.76999021011695656      -0.75160034862787772      -0.73253053557480929      -0.71282702022680411      -0.69253759299774209      -0.67171147011294796      -0.65039917484315224      -0.62865241557835427      -0.60652396103512329      -0.58406751290746062      -0.56133757625358205      -0.53838932795197458      -0.51527848351334615      -0.49206116260557786      -0.46879375358562286      -0.44553277738151192      -0.42233475104535062      -0.39925605131199415      -0.37635277848624360      -0.35368062098874747      -0.33129472089201906      -0.30924954075993882      -0.28759873212450943      -0.26639500590638798      -0.24569000509586589      -0.22553418000576866      -0.20597666638411907      -0.18706516669768888      -0.16884583485578397      -0.15136316466556130      -0.13465988227896805      -0.11877684289519885      -0.10375293196616196       -8.9624971143473661E-002  -7.6427629201632236E-002  -6.4193338339377709E-002  -5.2952217728483034E-002  -4.2732010478119808E-002  -3.3558035044786987E-002  -2.5453108281505953E-002  -1.8437397696912803E-002  -1.2528355209114838E-002  -7.7408209964015071E-003  -4.0869485656555380E-003  -1.5760719456540066E-003  -2.1469471762217412E-004  -1.4382114406857842E-032  -0.0000000000000000       -2.2424415136195516E-004  -1.6093560665901923E-003  -4.1581833347564112E-003  -7.8641377529301108E-003  -1.2717765653153268E-002  -1.8706759010465934E-002  -2.5816089894977676E-002  -3.4028086333762059E-002  -4.3322327177052519E-002  -5.3675709166662304E-002  -6.5062596508020321E-002  -7.7454898774733327E-002  -9.0822120103329032E-002 -0.10513142301039086      -0.12034770579312395      -0.13643368726511826      -0.15334999693839457      -0.17105527024270592      -0.18950624854400089      -0.20865788372391497      -0.22846344706397009      -0.24887464217557126      -0.26984172170080567      -0.29131360750586449      -0.31323801407202534      -0.33556157479385917      -0.35822997087410086      -0.38118806250658976      -0.40438002203299966      -0.42774946874860831      -0.45123960503640975      -0.47479335349557494      -0.49835349474283064      -0.52186280554274822      -0.54526419694485950      -0.56850085209025902      -0.59151636335097679      -0.61425486848060162      -0.63666118544397909      -0.65868094559158352      -0.68026072488327127      -0.70134817280799933      -0.72189213872623204      -0.74184279530468356      -0.76115175875549601      -0.77977220559269045      -0.79765898561367099      -0.81476873085515367      -0.83105996022498330      -0.84649317960492798      -0.86103097713088406      -0.87463811347395715      -0.88728160685417490      -0.89893081262708641      -0.90955749721370349      -0.91913590622319430      -0.92764282659084052      -0.93505764258220481      -0.94136238552957119      -0.94654177718909505      -0.95058326659454151      -0.95347706034431212      -0.95521614622495699      -0.95579631012922961      -0.95521614622479689      -0.95347706034450641      -0.95058326659468595      -0.94654177718904431      -0.94136238552939211      -0.93505764258228452      -0.92764282659122832      -0.91913590622297725      -0.90955749721390344      -0.89893081262657060      -0.88728160685469371      -0.87463811347373399      -0.86103097713085086      -0.84649317960445125      -0.83105996022582829      -0.81476873085433088      -0.79765898561457960      -0.77977220559178972      -0.76115175875621099      -0.74184279530418151      -0.72189213872668490      -0.70134817280775896      -0.68026072488305689      -0.65868094559211310      -0.63666118544364214      -0.61425486848094779      -0.59151636335054936      -0.56850085209061152      -0.54526419694495276      -0.52186280554225084      -0.49835349474291452      -0.47479335349566631      -0.45123960503627464      -0.42774946874858732      -0.40438002203304696      -0.38118806250648818      -0.35822997087415182      -0.33556157479376791      -0.31323801407211543      -0.29131360750589536      -0.26984172170080156      -0.24887464217569760      -0.22846344706388072      -0.20865788372404059      -0.18950624854398701      -0.17105527024258302      -0.15334999693854925      -0.13643368726507438      -0.12034770579307416      -0.10513142301044759       -9.0822120103270773E-002  -7.7454898774770117E-002  -6.5062596507999879E-002  -5.3675709166679034E-002  -4.3322327177048280E-002  -3.4028086333761712E-002  -2.5816089894976600E-002  -1.8706759010468907E-002  -1.2717765653157208E-002  -7.8641377529254410E-003  -4.1581833347560547E-003  -1.6093560665895903E-003  -2.2424415136228183E-004  -1.4560083155465514E-032  -0.0000000000000000       -2.3243783963439429E-004  -1.6371325556903931E-003  -4.2169560756564455E-003  -7.9652519367142023E-003  -1.2872470096065647E-002  -1.8926178149815415E-002  -2.6111197107181194E-002  -3.4409677998559804E-002  -4.3800995712334687E-002  -5.4261816723918624E-002  -6.5766250136956278E-002  -7.8285926355766700E-002  -9.1790046763721003E-002 -0.10624544816988690      -0.12161668097040448      -0.13786609471837163      -0.15495392919308115      -0.17283841055518762      -0.19147585234942652      -0.21082076111214321      -0.23082594632605347      -0.25144263446025000      -0.27262058681903889      -0.29430822091472758      -0.31645273507511318      -0.33900023597849205      -0.36189586881926716      -0.38508394977712662      -0.40850810048451536      -0.43211138415593014      -0.45583644305853699      -0.47962563699229205      -0.50342118243869383      -0.52716529205486629      -0.55080031416478004      -0.57426887191713105      -0.59751400177803504      -0.62047929101541921      -0.64310901385012165      -0.66534826595025187      -0.68714309692618325      -0.70844064053533340      -0.72918924225213955      -0.74933858392175567      -0.76883980517802630      -0.78764562134685545      -0.80571043754359839      -0.82299045868354559      -0.83944379516422163      -0.85503056392644339      -0.86971298469529601      -0.88345547112458300      -0.89622471666672754      -0.90798977492105659      -0.91872213430782690      -0.92839578684987512      -0.93698729092082389      -0.94447582780301609      -0.95084325191266161      -0.95607413457829404      -0.96015580126243349      -0.96307836214097864      -0.96483473595995861      -0.96542066712501606      -0.96483473596006986      -0.96307836214085385      -0.96015580126240074      -0.95607413457804902      -0.95084325191318586      -0.94447582780259021      -0.93698729092071498      -0.92839578684995483      -0.91872213430777983      -0.90798977492160771      -0.89622471666611658      -0.88345547112494405      -0.86971298469519698      -0.85503056392678600      -0.83944379516362400      -0.82299045868416509      -0.80571043754290850      -0.78764562134749450      -0.76883980517747996      -0.74933858392202057      -0.72918924225200354      -0.70844064053522882      -0.68714309692635844      -0.66534826595001584      -0.64310901385009489      -0.62047929101544097      -0.59751400177828284      -0.57426887191683784      -0.55080031416480135      -0.52716529205512075      -0.50342118243878475      -0.47962563699213784      -0.45583644305870358      -0.43211138415596062      -0.40850810048443859      -0.38508394977724791      -0.36189586881907931      -0.33900023597876899      -0.31645273507491800      -0.29430822091475467      -0.27262058681899987      -0.25144263446019094      -0.23082594632610806      -0.21082076111201667      -0.19147585234950612      -0.17283841055518692      -0.15495392919301942      -0.13786609471840419      -0.12161668097040784      -0.10624544816987030       -9.1790046763749938E-002  -7.8285926355745036E-002  -6.5766250136969767E-002  -5.4261816723903615E-002  -4.3800995712344276E-002  -3.4409677998550464E-002  -2.6111197107197542E-002  -1.8926178149802006E-002  -1.2872470096066856E-002  -7.9652519367143029E-003  -4.2169560756611518E-003  -1.6371325556871477E-003  -2.3243783963428950E-004  -1.4702975388439004E-032  -0.0000000000000000       -2.3926033974566561E-004  -1.6593430876343097E-003  -4.2631380791836870E-003  -8.0439371154980115E-003  -1.2992117272629344E-002  -1.9095152204344622E-002  -2.6337748910593053E-002  -3.4701924907347886E-002  -4.4166901289446919E-002  -5.4709170956106896E-002  -6.6302650758597662E-002  -7.8918760748812766E-002  -9.2526474223333738E-002 -0.10709238264243473      -0.12258077436421533      -0.13895372084324903      -0.15617116836509218      -0.17419103490726651      -0.19296931188276398      -0.21246017051906832      -0.23261607261968040      -0.25338788543991864      -0.27472500039689429      -0.29657545533383090      -0.31888606003541403      -0.34160252470388197      -0.36466959106818991      -0.38803116583259073      -0.41163045612057808      -0.43541010660558405      -0.45931233798654630      -0.48327908647952483      -0.50725214398972185      -0.53117329862045481      -0.55498447518989724      -0.57862787540717942      -0.60204611737475089      -0.62518237408217237      -0.64798051055646244      -0.67038521933009154      -0.69234215392061071      -0.71379805997323753      -0.73470090377658814      -0.75499999781820748      -0.77464612310132519      -0.79359164790215009      -0.81179064270359469      -0.82919899102017824      -0.84577449583570441      -0.86147698142434725      -0.87626839027682779      -0.89011287492767399      -0.90297688443839708      -0.91482924535167842      -0.92564123689113431      -0.93538666026160322      -0.94404190185194659      -0.95158599020497492      -0.95800064661083351      -0.96327032920673028      -0.96738227047070691      -0.97032650802294640      -0.97209590866273199      -0.97268618557163256      -0.97209590866270068      -0.97032650802299591      -0.96738227047072611      -0.96327032920690936      -0.95800064661043949      -0.95158599020535228      -0.94404190185198655      -0.93538666026151118      -0.92564123689107114      -0.91482924535127430      -0.90297688443890312      -0.89011287492730984      -0.87626839027701731      -0.86147698142423235      -0.84577449583588660      -0.82919899101988137      -0.81179064270406254      -0.79359164790167513      -0.77464612310182401      -0.75499999781802429      -0.73470090377660713      -0.71379805997346391      -0.69234215392063814      -0.67038521933011885      -0.64798051055646533      -0.62518237408213773      -0.60204611737466085      -0.57862787540722027      -0.55498447518983141      -0.53117329862069707      -0.50725214398914353      -0.48327908647985757      -0.45931233798639043      -0.43541010660554491      -0.41163045612067239      -0.38803116583247466      -0.36466959106830682      -0.34160252470365315      -0.31888606003568659      -0.29657545533369373      -0.27472500039699105      -0.25338788543986868      -0.23261607261973483      -0.21246017051912305      -0.19296931188265398      -0.17419103490738022      -0.15617116836502642      -0.13895372084327828      -0.12258077436425076      -0.10709238264237325       -9.2526474223373248E-002  -7.8918760748787037E-002  -6.6302650758617160E-002  -5.4709170956098577E-002  -4.4166901289448571E-002  -3.4701924907354284E-002  -2.6337748910575057E-002  -1.9095152204357851E-002  -1.2992117272626110E-002  -8.0439371155002059E-003  -4.2631380791775062E-003  -1.6593430876386068E-003  -2.3926033974403221E-004  -1.4810446865873199E-032  -0.0000000000000000       -2.4469963951216888E-004  -1.6759430002687178E-003  -4.2966313496330590E-003  -8.1000213984026743E-003  -1.3076441008151262E-002  -1.9213300550459566E-002  -2.6495230339743735E-002  -3.4904158178891698E-002  -4.4419201905034553E-002  -5.5016737947491096E-002  -6.6670554214572228E-002  -7.9351929727320858E-002  -9.3029684908430665E-002 -0.10767024681636332      -0.12323772826437035      -0.13969401443574411      -0.15699885506738773      -0.17510996178013832      -0.19398311031647886      -0.21357224743764194      -0.23382960222421612      -0.25470580150686267      -0.27614998915753775      -0.29810994894316761      -0.32053223065681341      -0.34336227920876450      -0.36654456638359506      -0.39002272492698287      -0.41373968465399158      -0.43763781024210990      -0.46165904038127664      -0.48574502794189256      -0.50983728082603186      -0.53387730316429372      -0.55780673650554924      -0.58156750068189489      -0.60510193398414214      -0.62835293233079947      -0.65126408707687533      -0.67377982115244672      -0.69584552317576387      -0.71740767924443605      -0.73841400206510932      -0.75881355712915466      -0.77855688561114600      -0.79759612371084465      -0.81588511814576903      -0.83337953750347771      -0.85003697921120436      -0.86581707183569800      -0.88068157249320334      -0.89459445911011348      -0.90752201734045812      -0.91943292189259507      -0.93029831211809555      -0.94009186162931835      -0.94878984181636228      -0.95637117909326141      -0.96281750573826896      -0.96811320420333691      -0.97224544479336517      -0.97520421661764012      -0.97698235173659287      -0.97757554246082434      -0.97698235173661918      -0.97520421661753953      -0.97224544479336694      -0.96811320420336622      -0.96281750573829361      -0.95637117909321212      -0.94878984181635273      -0.94009186162931435      -0.93029831211824521      -0.91943292189282888      -0.90752201733984539      -0.89459445911085300      -0.88068157249250367      -0.86581707183613066      -0.85003697921107990      -0.83337953750349825      -0.81588511814555609      -0.79759612371128252      -0.77855688561053482      -0.75881355712930265      -0.73841400206531249      -0.71740767924401583      -0.69584552317571280      -0.67377982115243285      -0.65126408707696193      -0.62835293233063483      -0.60510193398441947      -0.58156750068182017      -0.55780673650566048      -0.53387730316378446      -0.50983728082680502      -0.48574502794153418      -0.46165904038134559      -0.43763781024216358      -0.41373968465391942      -0.39002272492704376      -0.36654456638361499      -0.34336227920876899      -0.32053223065661218      -0.29810994894340720      -0.27614998915736205      -0.25470580150696337      -0.23382960222412902      -0.21357224743765929      -0.19398311031651061      -0.17510996178008220      -0.15699885506744757      -0.13969401443572502      -0.12323772826432582      -0.10767024681643725       -9.3029684908334589E-002  -7.9351929727410703E-002  -6.6670554214522212E-002  -5.5016737947516596E-002  -4.4419201905034178E-002  -3.4904158178874808E-002  -2.6495230339756565E-002  -1.9213300550459788E-002  -1.3076441008149555E-002  -8.1000213983994981E-003  -4.2966313496390143E-003  -1.6759430002657961E-003  -2.4469963951266572E-004  -1.4882238679565571E-032  -0.0000000000000000       -2.4874718352524986E-004  -1.6869013968912124E-003  -4.3173688328584205E-003  -8.1333878394416262E-003  -1.3125260846318054E-002  -1.9280365752689942E-002  -2.6583293693281305E-002  -3.5015926772470125E-002  -4.4557330351845455E-002  -5.5183821775017884E-002  -6.6869123624255802E-002  -7.9584443549192085E-002  -9.3298524676264080E-002 -0.10797771100402884      -0.12358602671198332      -0.14008526298826510      -0.15743507043589464      -0.17559305663894054      -0.19451488864955707      -0.21415440014402587      -0.23446370299118977      -0.25539330296713297      -0.27689221933105906      -0.29890810798101469      -0.32138738788573823      -0.34427537049490303      -0.36751639180910667      -0.39105394679549665      -0.41483082582402592      -0.43878925279569209      -0.46287102462727847      -0.48701765176067829      -0.51117049935681980      -0.53527092882583649      -0.55926043937364922      -0.58308080919217342      -0.60667423598624060      -0.62998347646869612      -0.65295198451643499      -0.67552404762307905      -0.69764492134930634      -0.71926096142536244      -0.74031975319776822      -0.76077023810597211      -0.78056283688179495      -0.79964956918273944      -0.81798416935255391      -0.83552219805928440      -0.85222114950924499      -0.86804055400456215      -0.88294207558053650      -0.89688960450064859      -0.90984934436632880      -0.92178989366608288      -0.93268232151970087      -0.94250023748386524      -0.95121985521575803      -0.95882004985834268      -0.96528240900019757      -0.97059127710037496      -0.97473379325162302      -0.97769992220665114      -0.97948247859262572      -0.98007714423723613      -0.97948247859250481      -0.97769992220701740      -0.97473379325147880      -0.97059127710021076      -0.96528240900049622      -0.95882004985794544      -0.95121985521600283      -0.94250023748367961      -0.93268232151984898      -0.92178989366593356      -0.90984934436677944      -0.89688960449999944      -0.88294207558123305      -0.86804055400414237      -0.85222114950933125      -0.83552219805942307      -0.81798416935256957      -0.79964956918241281      -0.78056283688237060      -0.76077023810572530      -0.74031975319776033      -0.71926096142552398      -0.69764492134939593      -0.67552404762315554      -0.65295198451657310      -0.62998347646878350      -0.60667423598579340      -0.58308080919253014      -0.55926043937336067      -0.53527092882653871      -0.51117049935594217      -0.48701765176114076      -0.46287102462718344      -0.43878925279564202      -0.41483082582409653      -0.39105394679544792      -0.36751639180899659      -0.34427537049510193      -0.32138738788576399      -0.29890810798079936      -0.27689221933120306      -0.25539330296709722      -0.23446370299119471      -0.21415440014400824      -0.19451488864957264      -0.17559305663897276      -0.15743507043577137      -0.14008526298838259      -0.12358602671193200      -0.10797771100402850       -9.3298524676328792E-002  -7.9584443549122252E-002  -6.6869123624294174E-002  -5.5183821774987700E-002  -4.4557330351860484E-002  -3.5015926772472616E-002  -2.6583293693278359E-002  -1.9280365752683746E-002  -1.3125260846324106E-002  -8.1333878394401204E-003  -4.3173688328609844E-003  -1.6869013968899736E-003  -2.4874718352432471E-004  -1.4918177876748715E-032  -0.0000000000000000       -2.5139789102617514E-004  -1.6922012151983771E-003  -4.3253145695717502E-003  -8.1439747083401730E-003  -1.3138482470264459E-002  -1.9296214167469364E-002  -2.6601759352409680E-002  -3.5036998552934448E-002  -4.4580995560804484E-002  -5.5210066157319479E-002  -6.6897931371477634E-002  -7.9615797308388234E-002  -9.3332405561331599E-002 -0.10801409860620276      -0.12362489911276495      -0.14012659677264386      -0.15747884070536719      -0.17563923702846279      -0.19456345134171874      -0.21420531588618252      -0.23451694111391130      -0.25544883140149205      -0.27695000462920510      -0.29896811533469170      -0.32144958114916716      -0.34433971220533216      -0.36758284320895357      -0.39112246785705335      -0.41490137527322302      -0.43886178813585003      -0.46294550216553965      -0.48709402663570361      -0.51124872556109446      -0.53535095924110909      -0.55934222579156723      -0.58316430234781880      -0.60675938558556908      -0.63007023122229311      -0.65304029216558568      -0.67561385497465898      -0.69773617430689672      -0.71935360502117107      -0.74041373162734281      -0.76086549475922904      -0.78065931438170744      -0.79974720941222588      -0.81808291349896733      -0.83562198664192622      -0.85232192241894789      -0.86814225053991367      -0.88304463448384363      -0.89699296399201300      -0.90995344218947305      -0.92189466711326107      -0.93278770748061934      -0.94260617247785516      -0.95132627543201986      -0.95892689119160468      -0.96538960709537858      -0.97069876738425354      -0.97484151097564364      -0.97780780248722043      -0.97959045644521481      -0.98018515462019884      -0.97959045644518028      -0.97780780248708399      -0.97484151097558946      -0.97069876738454453      -0.96538960709499555      -0.95892689119205332      -0.95132627543182802      -0.94260617247802170      -0.93278770748040984      -0.92189466711331025      -0.90995344218918295      -0.89699296399244088      -0.88304463448349901      -0.86814225053993299      -0.85232192241915516      -0.83562198664152110      -0.81808291349910744      -0.79974720941248889      -0.78065931438126079      -0.76086549475958198      -0.74041373162705038      -0.71935360502141354      -0.69773617430670321      -0.67561385497454696      -0.65304029216532045      -0.63007023122248840      -0.60675938558562981      -0.58316430234768313      -0.55934222579161297      -0.53535095924069342      -0.51124872556168466      -0.48709402663525792      -0.46294550216573888      -0.43886178813580101      -0.41490137527322618      -0.39112246785707688      -0.36758284320909645      -0.34433971220508880      -0.32144958114926309      -0.29896811533478146      -0.27695000462908714      -0.25544883140156671      -0.23451694111390772      -0.21420531588617106      -0.19456345134169745      -0.17563923702841305      -0.15747884070556437      -0.14012659677246944      -0.12362489911283546      -0.10801409860619672       -9.3332405561322329E-002  -7.9615797308382016E-002  -6.6897931371495994E-002  -5.5210066157318556E-002  -4.4580995560797698E-002  -3.5036998552943212E-002  -2.6601759352395428E-002  -1.9296214167481052E-002  -1.3138482470258527E-002  -8.1439747083444491E-003  -4.3253145695666753E-003  -1.6922012152016581E-003  -2.5139789102428679E-004  -1.4918177876748715E-032  -0.0000000000000000       -2.5265016532255034E-004  -1.6918392627904046E-003  -4.3204637735526057E-003  -8.1317756279513393E-003  -1.3116097915784128E-002  -1.9260836248321346E-002  -2.6550616194134700E-002  -3.4967360827387092E-002  -4.4490183276774210E-002  -5.5095455285956239E-002  -6.6756960103353732E-002  -7.9445972118752387E-002  -9.3131307154837556E-002 -0.10777938770447204      -0.12335432205157745      -0.13981799089034200      -0.15713013951089866      -0.17524847513135866      -0.19412876914012836      -0.21372496399469695      -0.23398928452348225      -0.25487235336200426      -0.27632331024360679      -0.29828993485863892      -0.32071877298406942      -0.34355526558237637      -0.36674388055547980      -0.39022824683792584      -0.41395129050491863      -0.43785537256984042      -0.46188242813461888      -0.48597410655942597      -0.51007191232117988      -0.53411734620205031      -0.55805204649326279      -0.58181792985497982      -0.60535733149275472      -0.62861314433291005      -0.65152895683068401      -0.67404918911030809      -0.69611922708063378      -0.71768555422693869      -0.73869588074443193      -0.75909926971160957      -0.77884625999345480      -0.79788898558681820      -0.81618129110389981      -0.83367884314173080      -0.85033923723877036      -0.86612210018361724      -0.88098918742343790      -0.89490447532820361      -0.90783424810202284      -0.91974717912355430      -0.93061440652096161      -0.94040960280008845      -0.94910903835999094      -0.95669163873834129      -0.96313903545086721      -0.96843561030647674      -0.97256853308195113      -0.97552779247431676      -0.97730622025266112      -0.97789950854939023      -0.97730622025257863      -0.97552779247432619      -0.97256853308211211      -0.96843561030623215      -0.96313903545120017      -0.95669163873798191      -0.94910903835998328      -0.94040960280027208      -0.93061440652070770      -0.91974717912397186      -0.90783424810181812      -0.89490447532826090      -0.88098918742336396      -0.86612210018375080      -0.85033923723863425      -0.83367884314197838      -0.81618129110393245      -0.79788898558645394      -0.77884625999381607      -0.75909926971141972      -0.73869588074459269      -0.71768555422659219      -0.69611922708095963      -0.67404918911029532      -0.65152895683095968      -0.62861314433248350      -0.60535733149303605      -0.58181792985487213      -0.55805204649354401      -0.53411734620203877      -0.51007191232090532      -0.48597410655977669      -0.46188242813443792      -0.43785537256991308      -0.41395129050486856      -0.39022824683796847      -0.36674388055530432      -0.34355526558256183      -0.32071877298392898      -0.29828993485875277      -0.27632331024357032      -0.25487235336200442      -0.23398928452345236      -0.21372496399474650      -0.19412876914013094      -0.17524847513141956      -0.15713013951069393      -0.13981799089050337      -0.12335432205154731      -0.10777938770444238       -9.3131307154830492E-002  -7.9445972118810784E-002  -6.6756960103291463E-002  -5.5095455285984939E-002  -4.4490183276774654E-002  -3.4967360827371355E-002  -2.6550616194154549E-002  -1.9260836248308186E-002  -1.3116097915789285E-002  -8.1317756279474102E-003  -4.3204637735570614E-003  -1.6918392627874831E-003  -2.5265016532235410E-004  -1.4882238679565571E-032  -0.0000000000000000       -2.5250589476769790E-004  -1.6858262190523579E-003  -4.3028428345459266E-003  -8.0968395781445442E-003  -1.3058185576100563E-002  -1.9174346551562513E-002  -2.6430021597830828E-002  -3.4807220353033574E-002  -4.4285156067479139E-002  -5.4840313834289341E-002  -6.6446602741267569E-002  -7.9075435124828286E-002  -9.2695776617800582E-002 -0.10727421107388835      -0.12277501930614293      -0.13916026528971323      -0.15638988790125097      -0.17442179778496017      -0.19321197909892335      -0.21271459589988198      -0.23288210290906824      -0.25366536039109250      -0.27501375286938268      -0.29687531139352391      -0.31919683906107060      -0.34192403949272260      -0.36500164795289730      -0.38837356479350138      -0.41198299091013502      -0.43577256486970167      -0.45968450139343081      -0.48366073085319172      -0.50764303944001621      -0.53157320968801380      -0.55539316098336877      -0.57904508974800917      -0.60247160895001295      -0.62561588659137357      -0.64842178286756491      -0.67083398563731922      -0.69279814390387651      -0.71426099896156203      -0.73517051291177893      -0.75547599422685630      -0.77512822006004989      -0.79407955501308547      -0.81228406607166448      -0.82969763342377090      -0.84627805691213998      -0.86198515784738583      -0.87678087593920428      -0.89062936112780311      -0.90349706006458408      -0.91535279706881811      -0.92616784933144070      -0.93591601621401355      -0.94457368245205942      -0.95211987512728169      -0.95853631426386998      -0.96380745692385050      -0.96792053470629991      -0.97086558454760474      -0.97263547275516560      -0.97322591222048804      -0.97263547275539430      -0.97086558454754823      -0.96792053470617179      -0.96380745692409286      -0.95853631426350772      -0.95211987512770768      -0.94457368245189965      -0.93591601621382214      -0.92616784933176022      -0.91535279706840444      -0.90349706006497366      -0.89062936112737645      -0.87678087593974008      -0.86198515784693264      -0.84627805691239322      -0.82969763342368552      -0.81228406607152170      -0.79407955501331529      -0.77512822005985194      -0.75547599422691225      -0.73517051291183433      -0.71426099896174600      -0.69279814390347938      -0.67083398563769991      -0.64842178286714769      -0.62561588659181488      -0.60247160894965124      -0.57904508974833735      -0.55539316098293290      -0.53157320968817756      -0.50764303944028444      -0.48366073085279265      -0.45968450139367312      -0.43577256486960803      -0.41198299091008755      -0.38837356479359675      -0.36500164795283191      -0.34192403949277389      -0.31919683906112550      -0.29687531139331047      -0.27501375286954755      -0.25366536039100956      -0.23288210290914593      -0.21271459589976546      -0.19321197909899548      -0.17442179778489050      -0.15638988790136696      -0.13916026528962427      -0.12277501930616053      -0.10727421107388199       -9.2695776617834486E-002  -7.9075435124752208E-002  -6.6446602741332877E-002  -5.4840313834263389E-002  -4.4285156067480166E-002  -3.4807220353043761E-002  -2.6430021597812631E-002  -1.9174346551576973E-002  -1.3058185576092497E-002  -8.0968395781536775E-003  -4.3028428345423565E-003  -1.6858262190521940E-003  -2.5250589476607279E-004  -1.4810446865873199E-032  -0.0000000000000000       -2.5097044524125347E-004  -1.6741866035546843E-003  -4.2725092458048087E-003  -8.0392707660044329E-003  -1.2964909998294699E-002  -1.9036983442676004E-002  -2.6240301045694185E-002  -3.4557002815303953E-002  -4.3966452664442400E-002  -5.4445306146207871E-002  -6.5967661502330133E-002  -7.8505138341517733E-002  -9.2026927324717220E-002 -0.10649985461822176      -0.12188846006103932      -0.13815508274187277      -0.15525995207372786      -0.17316128395627989      -0.19181538178422630      -0.21117674206068179      -0.23119816435877596      -0.25183086536680538      -0.27302459674380664      -0.29472776649725696      -0.31688756359654002      -0.33945008551497707      -0.36236046839739255      -0.38556301954046679      -0.40900135185848413      -0.43261852002477208      -0.45635715794298987      -0.48015961723180123      -0.50396810638541778      -0.52772483026087491      -0.55137212958522219      -0.57485262011281890      -0.59810933111983555      -0.62108584289949731      -0.64372642291248394      -0.66597616028663076      -0.68778109831664314      -0.70908836467141845      -0.72984629896962550      -0.75000457743325311      -0.76951433431471872      -0.78832827979796705      -0.80640081409986875      -0.82368813748939185      -0.84014835596288862      -0.85574158231758612      -0.87043003238788141      -0.88417811619595099      -0.89695252382185331      -0.90872230575689428      -0.91945894757524782      -0.92913643871911000      -0.93773133525187935      -0.94522281641098205      -0.95159273483965057      -0.95682566036401218      -0.96090891721571758      -0.96383261461214276      -0.96558967061727152      -0.96617582922226930      -0.96558967061690393      -0.96383261461248426      -0.96090891721551930      -0.95682566036393490      -0.95159273483980777      -0.94522281641091233      -0.93773133525191688      -0.92913643871919394      -0.91945894757523783      -0.90872230575703405      -0.89695252382145985      -0.88417811619658626      -0.87043003238709626      -0.85574158231815511      -0.84014835596260329      -0.82368813748948233      -0.80640081409988162      -0.78832827979809283      -0.76951433431463034      -0.75000457743314175      -0.72984629896971931      -0.70908836467129910      -0.68778109831687273      -0.66597616028615947      -0.64372642291306403      -0.62108584289893931      -0.59810933112024944      -0.57485262011255600      -0.55137212958538251      -0.52772483026092154      -0.50396810638503153      -0.48015961723220973      -0.45635715794275145      -0.43261852002480100      -0.40900135185865510      -0.38556301954029437      -0.36236046839752412      -0.33945008551490996      -0.31688756359651399      -0.29472776649747390      -0.27302459674355689      -0.25183086536689731      -0.23119816435869703      -0.21117674206081324      -0.19181538178411148      -0.17316128395635810      -0.15525995207371501      -0.13815508274187865      -0.12188846006106942      -0.10649985461819683       -9.2026927324732749E-002  -7.8505138341544600E-002  -6.5967661502310357E-002  -5.4445306146206560E-002  -4.3966452664450380E-002  -3.4557002815290588E-002  -2.6240301045713916E-002  -1.9036983442664326E-002  -1.2964909998302706E-002  -8.0392707659943958E-003  -4.2725092458083275E-003  -1.6741866035535698E-003  -2.5097044524058018E-004  -1.4702975388439004E-032  -0.0000000000000000       -2.4805264420508410E-004  -1.6569587109272930E-003  -4.2295514565414199E-003  -7.9592283626537651E-003  -1.2836521471842322E-002  -1.8849108503973092E-002  -2.5981947317372207E-002  -3.4217351778694283E-002  -4.3534886638078550E-002  -5.3911434605940979E-002  -6.5321345933358366E-002  -7.7736516325128957E-002  -9.1126436142939957E-002 -0.10545825423060726      -0.12069685532299715      -0.13680494478995994      -0.15374313882688379      -0.17147005968045265      -0.18994243567754315      -0.20911520581048093      -0.22894162862979117      -0.24937339518189067      -0.27036074571757179      -0.29185258989233720      -0.31379663016540188      -0.33613948810466837      -0.35882683328912418      -0.38180351449776423      -0.40501369287568484      -0.42840097674282834      -0.45190855773784822      -0.47547934795313734      -0.49905611773779551      -0.52258163384185674      -0.54599879755363601      -0.56925078251130334      -0.59228117185532292      -0.61503409437586110      -0.63745435935352068      -0.65948758973721644      -0.68108035337261752      -0.70218029192739240      -0.72273624723859642      -0.74269838475060113      -0.76201831375957252      -0.78064920417433070      -0.79854589950275678      -0.81566502580675926      -0.83196509634564775      -0.84740661167326625      -0.86195215493063126      -0.87556648212120758      -0.88821660713532702      -0.89987188133229834      -0.91050406747810464      -0.92008740786916421      -0.92859868646871324      -0.93601728491764968      -0.94232523227064291      -0.94750724835171896      -0.95155078061590870      -0.95444603443040454      -0.95618599670071502      -0.95676645279449768      -0.95618599670106053      -0.95444603442999454      -0.95155078061622411      -0.94750724835184841      -0.94232523227036091      -0.93601728491773417      -0.92859868646865229      -0.92008740786917786      -0.91050406747803414      -0.89987188133210172      -0.88821660713586370      -0.87556648212041266      -0.86195215493148580      -0.84740661167269660      -0.83196509634611748      -0.81566502580631872      -0.79854589950312427      -0.78064920417382078      -0.76201831376008045      -0.74269838475047001      -0.72273624723852725      -0.70218029192748710      -0.68108035337249584      -0.65948758973767263      -0.63745435935294514      -0.61503409437644097      -0.59228117185481932      -0.56925078251161187      -0.54599879755349723      -0.52258163384188105      -0.49905611773794889      -0.47547934795292457      -0.45190855773795896      -0.42840097674290856      -0.40501369287542494      -0.38180351449804839      -0.35882683328889220      -0.33613948810472921      -0.31379663016538928      -0.29185258989221796      -0.27036074571781304      -0.24937339518181523      -0.22894162862984105      -0.20911520581036896      -0.18994243567764171      -0.17147005968039100      -0.15374313882685392      -0.13680494478996777      -0.12069685532298649      -0.10545825423063046       -9.1126436142896519E-002  -7.7736516325120630E-002  -6.5321345933367483E-002  -5.3911434605962150E-002  -4.3534886638059725E-002  -3.4217351778698571E-002  -2.5981947317361059E-002  -1.8849108503983678E-002  -1.2836521471837892E-002  -7.9592283626562527E-003  -4.2295514565425848E-003  -1.6569587109251755E-003  -2.4805264420457127E-004  -1.4560083155465514E-032  -0.0000000000000000       -2.4376475635544360E-004  -1.6341945124152251E-003  -4.1740886495814002E-003  -7.8569261075739690E-003  -1.2673355410133549E-002  -1.8611205645118853E-002  -2.5655619281433357E-002  -3.3789127111442871E-002  -4.2991544410244664E-002  -5.3240037192542507E-002  -6.4509269963712715E-002  -7.6771482680826106E-002  -8.9996539353047800E-002 -0.10415199108730344      -0.11920315254963537      -0.13511318567379446      -0.15184318874758715      -0.16935229047656958      -0.18759774878722069      -0.20653505413510323      -0.22611803706579361      -0.24629897977202186      -0.26702873137438782      -0.28825682665216135      -0.30993160793576136      -0.33200034986398025      -0.35440938671248778      -0.37710424198063208      -0.40002975992347128      -0.42313023872069055      -0.44634956494881206      -0.46963134904241532      -0.49291906141596681      -0.51615616891092375      -0.53928627125138007      -0.56225323717161091      -0.58500133988152270      -0.60747539156497032      -0.62962087655650123      -0.65138408290584959      -0.67271223198763352      -0.69355360586315928      -0.71385767207529160      -0.73357520557870914      -0.75265840751959157      -0.77106102055848014      -0.78873844048889719      -0.80564782384779265      -0.82174819128863652      -0.83700052644959388      -0.85136787008388914      -0.86481540923098765      -0.87731056120026718      -0.88882305218170987      -0.89932499028050072      -0.90879093280462409      -0.91719794764607865      -0.92452566860280483      -0.93075634450987532      -0.93587488206381986      -0.93986888223377851      -0.94272867017051210      -0.94444731855068909      -0.94502066428106068      -0.94444731855042718      -0.94272867017082340      -0.93986888223344089      -0.93587488206380876      -0.93075634451014022      -0.92452566860245544      -0.91719794764632834      -0.90879093280462020      -0.89932499028044210      -0.88882305218202373      -0.87731056119971806      -0.86481540923161027      -0.85136787008347869      -0.83700052644970313      -0.82174819128838283      -0.80564782384825973      -0.78873844048836783      -0.77106102055920167      -0.75265840751871971      -0.73357520557931832      -0.71385767207492312      -0.69355360586346337      -0.67271223198742125      -0.65138408290580341      -0.62962087655650945      -0.60747539156480501      -0.58500133988189251      -0.56225323717128695      -0.53928627125152406      -0.51615616891095095      -0.49291906141588016      -0.46963134904253773      -0.44634956494880118      -0.42313023872060529      -0.40002975992366724      -0.37710424198031001      -0.35440938671279287      -0.33200034986392779      -0.30993160793571228      -0.28825682665225899      -0.26702873137415584      -0.24629897977211071      -0.22611803706576419      -0.20653505413516060      -0.18759774878718763      -0.16935229047659994      -0.15184318874762481      -0.13511318567376984      -0.11920315254965977      -0.10415199108726356       -8.9996539353109417E-002  -7.6771482680823414E-002  -6.4509269963702792E-002  -5.3240037192526839E-002  -4.2991544410251610E-002  -3.3789127111449456E-002  -2.5655619281432215E-002  -1.8611205645114925E-002  -1.2673355410130954E-002  -7.8569261075762224E-003  -4.1740886495803819E-003  -1.6341945124166276E-003  -2.4376475635388148E-004  -1.4382114406857842E-032  -0.0000000000000000       -2.3812245090258557E-004  -1.6059595244024177E-003  -4.1062704447720295E-003  -7.7326317809648017E-003  -1.2475831526861464E-002  -1.8323879918352742E-002  -2.5262140286107848E-002  -3.3273402889138978E-002  -4.2337782608843133E-002  -5.2432784225147369E-002  -6.3533447983084440E-002  -7.5612425414947310E-002  -8.8640027221804640E-002 -0.10258428538621116      -0.11741102850256656      -0.13308396424746174      -0.14956476714889050      -0.16681317125722273      -0.18478706748898591      -0.20344260540535508      -0.22273429918410251      -0.24261513752397335      -0.26303669722477635      -0.28394926015864969      -0.30530193336040645      -0.32704277194240089      -0.34911890453761557      -0.37147666096894144      -0.39406170184142580      -0.41681914973586326      -0.43969372169549809      -0.46262986268497924      -0.48557187969608184      -0.50846407618046352      -0.53125088648712682      -0.55387700997179734      -0.57628754446948638      -0.59842811879253510      -0.62024502394739323      -0.64168534274786393      -0.66269707751013684      -0.68322927553337642      -0.70323215204473111      -0.72265721033245189      -0.74145735876159780      -0.75958702440228854      -0.77700226298595765      -0.79366086493389554      -0.80952245719773697      -0.82454860066448443      -0.83870288290170114      -0.85195100599787188      -0.86426086931988522      -0.87560264694798151      -0.88594885963704473      -0.89527444110889509      -0.90355679852462412      -0.91077586698723201      -0.91691415795074716      -0.92195680140770331      -0.92589158175988107      -0.92870896729436825      -0.93040213316794329      -0.93096697788252425      -0.93040213316831089      -0.92870896729397312      -0.92589158176019903      -0.92195680140755498      -0.91691415795077058      -0.91077586698760493      -0.90355679852426307      -0.89527444110901855      -0.88594885963696923      -0.87560264694792833      -0.86426086932011448      -0.85195100599759455      -0.83870288290172124      -0.82454860066464564      -0.80952245719777205      -0.79366086493350119      -0.77700226298642339      -0.75958702440199988      -0.74145735876196439      -0.72265721033209707      -0.70323215204488032      -0.68322927553325719      -0.66269707751047924      -0.64168534274747202      -0.62024502394783942      -0.59842811879237767      -0.57628754446944552      -0.55387700997182832      -0.53125088648705454      -0.50846407618057554      -0.48557187969587329      -0.46262986268511302      -0.43969372169536358      -0.41681914973587653      -0.39406170184136802      -0.37147666096918713      -0.34911890453730515      -0.32704277194252174      -0.30530193336042150      -0.28394926015868888      -0.26303669722487344      -0.24261513752393665      -0.22273429918408513      -0.20344260540532394      -0.18478706748902471      -0.16681317125717013      -0.14956476714885883      -0.13308396424751828      -0.11741102850251103      -0.10258428538627015       -8.8640027221736806E-002  -7.5612425414968723E-002  -6.3533447983088936E-002  -5.2432784225150804E-002  -4.2337782608854277E-002  -3.3273402889127036E-002  -2.5262140286112546E-002  -1.8323879918350945E-002  -1.2475831526866214E-002  -7.7326317809585429E-003  -4.1062704447777923E-003  -1.6059595244009076E-003  -2.3812245090198709E-004  -1.4169497884919610E-032  -0.0000000000000000       -2.3114476063099360E-004  -1.5723326441026170E-003  -4.0262765289395350E-003  -7.5866665458726324E-003  -1.2244452808704941E-002  -1.7987856041802582E-002  -2.4802496153258777E-002  -3.2671464781694796E-002  -4.1575224770722709E-002  -5.1491674307493782E-002  -6.2396289953372971E-002  -7.4262201144431703E-002  -8.7060237238473823E-002 -0.10075898854484334      -0.11532488034226163      -0.13072225391163206      -0.14691345277616857      -0.16385891375790643      -0.18151726262398543      -0.19984541409451961      -0.21879867596387872      -0.23833085709649740      -0.25839437902036577      -0.27894039086762734      -0.29991888736886857      -0.32127882962653875      -0.34296826837445010      -0.36493446942282215      -0.38712404099099962      -0.40948306261634848      -0.43195721533579290      -0.45449191281609336      -0.47703243312356619      -0.49952405082113976      -0.52191216905247784      -0.54414245132846695      -0.56616095266507349      -0.58791424977591167      -0.60934957000781353      -0.63041491868637711      -0.65105920460113165      -0.67123236328376856      -0.69088547782522958      -0.70997089690966508      -0.72844234979256384      -0.74625505795144154      -0.76336584312318168      -0.77973323149269558      -0.79531755374953772      -0.81008104080884324      -0.82398791492372414      -0.83700447601944827      -0.84909918298223130      -0.86024272976842153      -0.87040811609910795      -0.87957071260205621      -0.88770832022948520      -0.89480122381534055      -0.90083223963360659      -0.90578675685612398      -0.90965277280356494      -0.91242092189147150      -0.91408449823726812      -0.91463947182511596      -0.91408449823677351      -0.91242092189219715      -0.90965277280296042      -0.90578675685653465      -0.90083223963343262      -0.89480122381500393      -0.88770832022979884      -0.87957071260192132      -0.87040811609918600      -0.86024272976833815      -0.84909918298225018      -0.83700447601944639      -0.82398791492402390      -0.81008104080844645      -0.79531755374981639      -0.77973323149280405      -0.76336584312297628      -0.74625505795137903      -0.72844234979255740      -0.70997089690984871      -0.69088547782518994      -0.67123236328370695      -0.65105920460075861      -0.63041491868713584      -0.60934957000693446      -0.58791424977645335      -0.56616095266491795      -0.54414245132842498      -0.52191216905278270      -0.49952405082069884      -0.47703243312409260      -0.45449191281579637      -0.43195721533591913      -0.40948306261647377      -0.38712404099085101      -0.36493446942289476      -0.34296826837448979      -0.32127882962648679      -0.29991888736884176      -0.27894039086752387      -0.25839437902038925      -0.23833085709641122      -0.21879867596405095      -0.19984541409442552      -0.18151726262402673      -0.16385891375790623      -0.14691345277616591      -0.13072225391164449      -0.11532488034228489      -0.10075898854478399       -8.7060237238533095E-002  -7.4262201144396300E-002  -6.2396289953380840E-002  -5.1491674307496849E-002  -4.1575224770697368E-002  -3.2671464781705808E-002  -2.4802496153260446E-002  -1.7987856041800143E-002  -1.2244452808707408E-002  -7.5866665458745796E-003  -4.0262765289372122E-003  -1.5723326441045220E-003  -2.3114476063156226E-004  -1.3922745801475171E-032  -0.0000000000000000       -2.2285403275323109E-004  -1.5334059529828630E-003  -3.9343162131012773E-003  -7.4194041614007653E-003  -1.1979804287329294E-002  -1.7603976633850625E-002  -2.4277832780793915E-002  -3.1984806929770723E-002  -4.0705757401237830E-002  -5.0419029480551346E-002  -6.1100595567420327E-002  -7.2724128176044428E-002  -8.5261046032901300E-002  -9.8680573877200264E-002 -0.11294981498697215      -0.12803383057980722      -0.14389572431456327      -0.16049673151438448      -0.17779631288686096      -0.19575225251401740      -0.21432075988219673      -0.23345657569468156      -0.25311308122609993      -0.27324241094011747      -0.29379556811185253      -0.31472254316832304      -0.33597243446253877      -0.35749357119576375      -0.37923363818217065      -0.40113980216587514      -0.42315883937578136      -0.44523726401649327      -0.46732145739006897      -0.48935779731923751      -0.51129278758925178      -0.53307318706425166      -0.55464613819215147      -0.57595929457893569      -0.59696094731383231      -0.61760014977055122      -0.63782684054234495      -0.65759196425947730      -0.67684758995835625      -0.69554702674287794      -0.71364493645142590      -0.73109744305063706      -0.74786223850890521      -0.76389868487074841      -0.77916791231845173      -0.79363291294262328      -0.80725863004719844      -0.82001204271182482      -0.83186224547911580      -0.84278052290158656      -0.85274041883078189      -0.86171780023945521      -0.86969091544752175      -0.87664044659285767      -0.88254955624392206      -0.88740392801383217      -0.89119180109808394      -0.89390399865547876      -0.89553394993416713      -0.89607770613643045      -0.89553394993458690      -0.89390399865477554      -0.89119180109873475      -0.88740392801342216      -0.88254955624391018      -0.87664044659334295      -0.86969091544708899      -0.86171780023968647      -0.85274041883076557      -0.84278052290161987      -0.83186224547891119      -0.82001204271221761      -0.80725863004650911      -0.79363291294321281      -0.77916791231796068      -0.76389868487093537      -0.74786223850876987      -0.73109744305077062      -0.71364493645150451      -0.69554702674259306      -0.67684758995854633      -0.65759196425959576      -0.63782684054247640      -0.61760014976985977      -0.59696094731475602      -0.57595929457832062      -0.55464613819222519      -0.53307318706450602      -0.51129278758888097      -0.48935779731950191      -0.46732145738980213      -0.44523726401667130      -0.42315883937570709      -0.40113980216576894      -0.37923363818231581      -0.35749357119558334      -0.33597243446262509      -0.31472254316830001      -0.29379556811192648      -0.27324241094017437      -0.25311308122603243      -0.23345657569484046      -0.21432075988195937      -0.19575225251416498      -0.17779631288678205      -0.16049673151443147      -0.14389572431460279      -0.12803383057971779      -0.11294981498699476       -9.8680573877243466E-002  -8.5261046032864968E-002  -7.2724128176062525E-002  -6.1100595567423283E-002  -5.0419029480544914E-002  -4.0705757401253831E-002  -3.1984806929778502E-002  -2.4277832780767353E-002  -1.7603976633870304E-002  -1.1979804287317595E-002  -7.4194041614032069E-003  -3.9343162131028507E-003  -1.5334059529829589E-003  -2.2285403275273925E-004  -1.3642452603906477E-032  -0.0000000000000000       -2.1327587174282980E-004  -1.4892844882238598E-003  -3.8306279183271822E-003  -7.2312700688925528E-003  -1.1682551613317623E-002  -1.7173200163328572E-002  -2.3689453358684307E-002  -3.1215128318957189E-002  -3.9731525399914827E-002  -4.9217489595303969E-002  -5.9649547468203806E-002  -7.1001978472781210E-002  -8.3246859993689498E-002  -9.6354125771096019E-002 -0.11029163676115813      -0.12502525871209030      -0.14051894472536183      -0.15673482242835804      -0.17363328554134258      -0.19117308961925547      -0.20931145173344703      -0.22800415385953560      -0.24720564971473871      -0.26686917479309930      -0.28694685933130964      -0.30738984392874741      -0.32814839755333408      -0.34917203763458859      -0.37040965196851111      -0.39180962212994525      -0.41331994809856176      -0.43488837380494871      -0.45646251327463661      -0.47798997709502367      -0.49941849887117434      -0.52069606138450264      -0.54177102214857720      -0.56259223804244340      -0.58310918875357098      -0.60327209869268816      -0.62303205712473853      -0.64234113619703426      -0.66115250660005465      -0.67942055057043504      -0.69710097196654930      -0.71415090315936258      -0.73052900846248026      -0.74619558387942020      -0.76111265289192964      -0.77524405810370756      -0.78855554846430698      -0.80101486192373073      -0.81259180325598890      -0.82325831692284157      -0.83298855475280886      -0.84175893830965676      -0.84954821577035400      -0.85633751320739293      -0.86211038010995855      -0.86685282908333960      -0.87055336958922391      -0.87320303566306390      -0.87479540755394769      -0.87532662720176591      -0.87479540755338325      -0.87320303566385415      -0.87055336958850715      -0.86685282908370043      -0.86211038011014429      -0.85633751320671481      -0.84954821577099460      -0.84175893830923620      -0.83298855475297517      -0.82325831692267759      -0.81259180325630442      -0.80101486192340277      -0.78855554846472775      -0.77524405810359664      -0.76111265289209418      -0.74619558387930507      -0.73052900846273960      -0.71415090315906393      -0.69710097196681975      -0.67942055057039974      -0.66115250659983804      -0.64234113619717181      -0.62303205712457843      -0.60327209869321241      -0.58310918875282591      -0.56259223804291103      -0.54177102214850670      -0.52069606138437363      -0.49941849887129919      -0.47798997709496249      -0.45646251327470794      -0.43488837380476031      -0.41331994809880701      -0.39180962212980730      -0.37040965196853276      -0.34917203763464871      -0.32814839755322428      -0.30738984392891283      -0.28694685933112452      -0.26686917479313799      -0.24720564971476630      -0.22800415385938408      -0.20931145173366564      -0.19117308961909749      -0.17363328554139848      -0.15673482242832118      -0.14051894472536131      -0.12502525871211845      -0.11029163676118153       -9.6354125771046031E-002  -8.3246859993693550E-002  -7.1001978472812574E-002  -5.9649547468170638E-002  -4.9217489595330739E-002  -3.9731525399902379E-002  -3.1215128318943415E-002  -2.3689453358711608E-002  -1.7173200163307631E-002  -1.1682551613331392E-002  -7.2312700688861803E-003  -3.8306279183298172E-003  -1.4892844882232505E-003  -2.1327587174348064E-004  -1.3329293543077247E-032  -0.0000000000000000       -2.0243907425954042E-004  -1.4400859829197380E-003  -3.7154785911028328E-003  -7.0227403535307719E-003  -1.1353439435699282E-002  -1.6696598620135363E-002  -2.3038815206010858E-002  -3.0364328659690725E-002  -3.8654926862476707E-002  -4.7890005920007916E-002  -5.8046703544241240E-002  -6.9099968527013139E-002  -8.1022604609430435E-002  -9.3785327392984189E-002 -0.10735683336198297      -0.12170387544828323      -0.13679134345252764      -0.15258234895634348      -0.16903831451699014      -0.18611906692479621      -0.20378293430472091      -0.22198684682049544      -0.24068644074613585      -0.25983616564817519      -0.27938939442087191      -0.29929853591647404      -0.31951514988405699      -0.33999006395827125      -0.36067349239927043      -0.38151515630895938      -0.40246440503073161      -0.42347033843103055      -0.44448192979198020      -0.46544814898252956      -0.48631808565004236      -0.50704107210656735      -0.52756680562456171      -0.54784546985472715      -0.56782785505276101      -0.58746547685000339      -0.60671069326242799      -0.62551681966469819      -0.64383824145155588      -0.66163052411375167      -0.67885052046298278      -0.69545647474847250      -0.71140812341329196      -0.72666679224815556      -0.74119548971216231      -0.75495899618023610      -0.76792394893348215      -0.78005892264505794      -0.79133450521124182      -0.80172336870830740      -0.81120033533174707      -0.81974243813643111      -0.82732897645660519      -0.83394156583753909      -0.83956418240241548      -0.84418320150265558      -0.84778743059130812      -0.85036813622914642      -0.85191906514916982      -0.85243645934816925      -0.85191906514948623      -0.85036813622872420      -0.84778743059166028      -0.84418320150260673      -0.83956418240215624      -0.83394156583815449      -0.82732897645587844      -0.81974243813712433      -0.81120033533151348      -0.80172336870829808      -0.79133450521115989      -0.78005892264505039      -0.76792394893341220      -0.75495899617999140      -0.74119548971223836      -0.72666679224815978      -0.71140812341325688      -0.69545647474851224      -0.67885052046283845      -0.66163052411375711      -0.64383824145182644      -0.62551681966437889      -0.60671069326266969      -0.58746547684969241      -0.56782785505320066      -0.54784546985455385      -0.52756680562465053      -0.50704107210652871      -0.48631808564995777      -0.46544814898272646      -0.44448192979170531      -0.42347033843146398      -0.40246440503028885      -0.38151515630922467      -0.36067349239920066      -0.33999006395829007      -0.31951514988417606      -0.29929853591623301      -0.27938939442112670      -0.25983616564801515      -0.24068644074620019      -0.22198684682061606      -0.20378293430452132      -0.18611906692495869      -0.16903831451692533      -0.15258234895640635      -0.13679134345246730      -0.12170387544832413      -0.10735683336192124       -9.3785327393046097E-002  -8.1022604609408203E-002  -6.9099968527005340E-002  -5.8046703544248859E-002  -4.7890005919995642E-002  -3.8654926862475285E-002  -3.0364328659702428E-002  -2.3038815205991426E-002  -1.6696598620149036E-002  -1.1353439435687975E-002  -7.0227403535343090E-003  -3.7154785911040333E-003  -1.4400859829186703E-003  -2.0243907426097953E-004  -1.2984023046594525E-032  -0.0000000000000000       -1.9037555633689247E-004  -1.3859405755358629E-003  -3.5891630499498284E-003  -6.7943405836321993E-003  -1.0993289590706343E-002  -1.6175354912204190E-002  -2.2327526235959870E-002  -2.9434503783324788E-002  -3.7478607273360443E-002  -4.6439833995515316E-002  -5.6295988321572787E-002  -6.7022749161365316E-002  -7.8593712558765808E-002  -9.0980446949583821E-002 -0.10415256017972950      -0.11807777287774908      -0.13272199653981798      -0.14804941597918944      -0.16402257592993139      -0.18060247160038795      -0.19774864295361519      -0.21541927249245241      -0.23357128630721949      -0.25216045815002130      -0.27114151627806810      -0.29046825281030153      -0.31009363533847595      -0.32996992051453305      -0.35004876934986290      -0.37028136394157096      -0.39061852534662289      -0.41101083232629798      -0.43140874065451135      -0.45176270273706620      -0.47202328721108522      -0.49214129827507636      -0.51206789443646927      -0.53175470640039191      -0.55115395381655519      -0.57021856059854925      -0.58890226853904659      -0.60715974895007929      -0.62494671205442631      -0.64222001386785699      -0.65893776031437556      -0.67505940832056932      -0.69054586365153381      -0.70535957524430493      -0.71946462581766824      -0.73282681854222986      -0.74541375954748157      -0.75719493609125044      -0.76814179017530282      -0.77822778745450871      -0.78742848125615994      -0.79572157156501155      -0.80308695882463499      -0.80950679243585111      -0.81496551382023319      -0.81944989396108292      -0.82294906531914613      -0.82545454805303053      -0.82696027047602572      -0.82746258370796699      -0.82696027047621778      -0.82545454805279694      -0.82294906531951417      -0.81944989396059920      -0.81496551382056637      -0.80950679243563162      -0.80308695882491632      -0.79572157156452483      -0.78742848125622755      -0.77822778745476395      -0.76814179017509832      -0.75719493609148758      -0.74541375954746902      -0.73282681854237430      -0.71946462581762172      -0.70535957524442860      -0.69054586365136805      -0.67505940832074285      -0.65893776031418594      -0.64222001386812411      -0.62494671205395980      -0.60715974895068681      -0.58890226853845262      -0.57021856059903897      -0.55115395381614141      -0.53175470640040168      -0.51206789443643352      -0.49214129827521691      -0.47202328721113579      -0.45176270273681035      -0.43140874065489626      -0.41101083232587943      -0.39061852534695279      -0.37028136394141109      -0.35004876934985202      -0.32996992051458074      -0.31009363533830736      -0.29046825281046817      -0.27114151627800276      -0.25216045815003552      -0.23357128630725449      -0.21541927249227089      -0.19774864295379407      -0.18060247160030363      -0.16402257592994646      -0.14804941597914356      -0.13272199653986477      -0.11807777287769911      -0.10415256017978360       -9.0980446949519608E-002  -7.8593712558815088E-002  -6.7022749161342571E-002  -5.6295988321583494E-002  -4.6439833995507537E-002  -3.7478607273379351E-002  -2.9434503783314078E-002  -2.2327526235969890E-002  -1.6175354912196200E-002  -1.0993289590717534E-002  -6.7943405836248605E-003  -3.5891630499485698E-003  -1.3859405755391476E-003  -1.9037555633544132E-004  -1.2607472901326450E-032  -0.0000000000000000       -1.7712027296843357E-004  -1.3269904894359205E-003  -3.4520032646637466E-003  -6.5466445304699691E-003  -1.0602999104646750E-002  -1.5610759994726265E-002  -2.1557341058016242E-002  -2.8427940565268938E-002  -3.6205453100853817E-002  -4.4870525758533987E-002  -5.4401683470419432E-002  -6.4775394283544452E-002  -7.5966110577986010E-002  -8.7946322538540331E-002 -0.10068662300873514      -0.11415577849051080      -0.12832080470863527      -0.14314704639516510      -0.15859826109641045      -0.17463670680053966      -0.19122323317371034      -0.20831737618510240      -0.22587745589352445      -0.24386067715701509      -0.26222323302801720      -0.28092041057781691      -0.29990669890171218      -0.31913589903979672      -0.33856123555158923      -0.35813546947281227      -0.37781101238627068      -0.39754004132235909      -0.41727461423078710      -0.43696678571715347      -0.45656872279917937      -0.47603282036980210      -0.49531181611825775      -0.51435890460732014      -0.53312785025512022      -0.55157309892553985      -0.56964988787877213      -0.58731435380587282      -0.60452363868662173      -0.62123599322233802      -0.63741087758812554      -0.65300905926475927      -0.66799270771294450      -0.68232548566280615      -0.69597263679953769      -0.70890106962914201      -0.72107943733089619      -0.73247821339195884      -0.74306976285607285      -0.75282840900177406      -0.76173049529562165      -0.76975444247447977      -0.77688080060910258      -0.78309229603497121      -0.78837387302803952      -0.79271273013176302      -0.79609835104330307      -0.79852252998545514      -0.79997939150802910      -0.80046540465862592      -0.79997939150760500      -0.79852252998594497      -0.79609835104271265      -0.79271273013230192      -0.78837387302775830      -0.78309229603486663      -0.77688080060930931      -0.76975444247449665      -0.76173049529580106      -0.75282840900147174      -0.74306976285635518      -0.73247821339161012      -0.72107943733107205      -0.70890106962902499      -0.69597263679949473      -0.68232548566257856      -0.66799270771320818      -0.65300905926459762      -0.63741087758843595      -0.62123599322191891      -0.60452363868705927      -0.58731435380539987      -0.56964988787938520      -0.55157309892495410      -0.53312785025545584      -0.51435890460743372      -0.49531181611804270      -0.47603282036993116      -0.45656872279894106      -0.43696678571743386      -0.41727461423042767      -0.39754004132271809      -0.37781101238597148      -0.35813546947301994      -0.33856123555153211      -0.31913589903976775      -0.29990669890182609      -0.28092041057774420      -0.26222323302799200      -0.24386067715713639      -0.22587745589339334      -0.20831737618524171      -0.19122323317365247      -0.17463670680054355      -0.15859826109641584      -0.14314704639517456      -0.12832080470866858      -0.11415577849052268      -0.10068662300871128       -8.7946322538594593E-002  -7.5966110577921728E-002  -6.4775394283586904E-002  -5.4401683470408954E-002  -4.4870525758550939E-002  -3.6205453100825506E-002  -2.8427940565284211E-002  -2.1557341058008970E-002  -1.5610759994734375E-002  -1.0602999104635294E-002  -6.5466445304757127E-003  -3.4520032646669701E-003  -1.3269904894317914E-003  -1.7712027297046292E-004  -1.2200550249554875E-032  -0.0000000000000000       -1.6271113038955382E-004  -1.2633896830873334E-003  -3.3043475700656783E-003  -6.2802727719302176E-003  -1.0183538014920628E-002  -1.5004209739053415E-002  -2.0730156726097054E-002  -2.7347111387453882E-002  -3.4838584811903571E-002  -4.3185920948822468E-002  -5.2368417452376075E-002  -6.2363388620724262E-002  -7.3146205137043438E-002  -8.4690345627265032E-002  -9.6967459189791619E-002 -0.10994743385589754      -0.12359846944722599      -0.13788715450476952      -0.15277854709670249      -0.16823625930852470      -0.18422254521476394      -0.20069839211657992      -0.21762361482925366      -0.23495695278819506      -0.25265616974273924      -0.27067815579423793      -0.28897903153712090      -0.30751425404534383      -0.32623872445464269      -0.34510689687869894      -0.36407288839471008      -0.38309058983998606      -0.40211377714150220      -0.42109622292368531      -0.43999180811007232      -0.45875463326808552      -0.47733912940537115      -0.49570016797928529      -0.51379316982255330      -0.53157421275225447      -0.54900013758215815      -0.56602865228954513      -0.58261843409056624      -0.59872922917146709      -0.61432194983242083      -0.62935876882496411      -0.64380321063436408      -0.65762023950720050      -0.67077634399626185      -0.68323961782943643      -0.69497983690095400      -0.70596853220683797      -0.71617905853703212      -0.72558665877287543      -0.73416852362463469      -0.74190384666747267      -0.74877387454660715      -0.75476195222615539      -0.75985356317753627      -0.76403636440130962      -0.76730021621594480      -0.76963720671417379      -0.77104167086146602      -0.77151020415983251      -0.77104167086165976      -0.76963720671417191      -0.76730021621586886      -0.76403636440138722      -0.75985356317752040      -0.75476195222628462      -0.74877387454651179      -0.74190384666738740      -0.73416852362454743      -0.72558665877304906      -0.71617905853673780      -0.70596853220731237      -0.69497983690063525      -0.68323961782956066      -0.67077634399638075      -0.65762023950734894      -0.64380321063426504      -0.62935876882492470      -0.61432194983224964      -0.59872922917185900      -0.58261843409019287      -0.56602865228988353      -0.54900013758166533      -0.53157421275260153      -0.51379316982252832      -0.49570016797916661      -0.47733912940555651      -0.45875463326780908      -0.43999180811046040      -0.42109622292346782      -0.40211377714162710      -0.38309058983985966      -0.36407288839485552      -0.34510689687853785      -0.32623872445473651      -0.30751425404530547      -0.28897903153708182      -0.27067815579433452      -0.25265616974258531      -0.23495695278823570      -0.21762361482929321      -0.20069839211654822      -0.18422254521471826      -0.16823625930854921      -0.15277854709668229      -0.13788715450477659      -0.12359846944716539      -0.10994743385593213       -9.6967459189798211E-002  -8.4690345627185651E-002  -7.3146205137138862E-002  -6.2363388620655116E-002  -5.2368417452396780E-002  -4.3185920948802844E-002  -3.4838584811935885E-002  -2.7347111387439955E-002  -2.0730156726100860E-002  -1.5004209739049375E-002  -1.0183538014926684E-002  -6.2802727719265860E-003  -3.3043475700637740E-003  -1.2633896830905760E-003  -1.6271113038812543E-004  -1.1764235403590135E-032  -0.0000000000000000       -1.4718889111433464E-004  -1.1953034720610424E-003  -3.1465698159683191E-003  -5.9958911830244044E-003  -9.7359470154507848E-003  -1.4357201548246401E-002  -1.9848008143383659E-002  -2.6194668153614174E-002  -3.3381349322419804E-002  -4.1390137823818875E-002  -5.0201154330478510E-002  -5.9792614463416834E-002  -7.0140866960979723E-002  -8.1220443195336639E-002  -9.3004117231868882E-002 -0.10546297157969341      -0.11856646717035828      -0.13228251724454979      -0.14657756496478913      -0.16141666456667722      -0.17676356585102196      -0.19258080181773929      -0.20882977922256105      -0.22547087184884171      -0.24246351625699719      -0.25976630979368670      -0.27733711061290284      -0.29513313947576747      -0.31311108308138719      -0.33122719867581218      -0.34943741969560160      -0.36769746218011823      -0.38596293170645141      -0.40418943058240253      -0.42233266504363726      -0.44034855218860641      -0.45819332641041355      -0.47582364504385977      -0.49319669299956631      -0.51027028611322278      -0.52700297296967147      -0.54335413495804619      -0.55928408430827503      -0.57475415988248812      -0.58972682048470515      -0.60416573546339780      -0.61803587239468594      -0.63130358162383071      -0.64393667747652872      -0.65590451592615384      -0.66717806855050887      -0.67772999257417632      -0.68753469685908286      -0.69656840365268380      -0.70480920596641272      -0.71223712044101384      -0.71883413556322107      -0.72458425513089153      -0.72947353684746929      -0.73349012597018570      -0.73662428390720136      -0.73886841172518236      -0.74021706847669533      -0.74066698433312372      -0.74021706847655344      -0.73886841172506434      -0.73662428390744239      -0.73349012597004060      -0.72947353684752148      -0.72458425513077018      -0.71883413556324594      -0.71223712044121579      -0.70480920596645080      -0.69656840365247141      -0.68753469685944324      -0.67772999257371336      -0.66717806855083128      -0.65590451592600540      -0.64393667747635064      -0.63130358162386024      -0.61803587239475843      -0.60416573546321095      -0.58972682048508007      -0.57475415988186984      -0.55928408430893850      -0.54335413495752238      -0.52700297297013132      -0.51027028611314595      -0.49319669299939256      -0.47582364504386782      -0.45819332641045929      -0.44034855218883800      -0.42233266504320099      -0.40418943058266399      -0.38596293170643631      -0.36769746218003829      -0.34943741969563868      -0.33122719867584693      -0.31311108308132107      -0.29513313947581310      -0.27733711061287980      -0.25976630979373089      -0.24246351625704413      -0.22547087184874945      -0.20882977922261656      -0.19258080181767070      -0.17676356585111624      -0.16141666456664702      -0.14657756496483432      -0.13228251724454432      -0.11856646717037331      -0.10546297157968616       -9.3004117231832384E-002  -8.1220443195438433E-002  -7.0140866960879497E-002  -5.9792614463480859E-002  -5.0201154330463946E-002  -4.1390137823829068E-002  -3.3381349322386851E-002  -2.6194668153629089E-002  -1.9848008143382133E-002  -1.4357201548247860E-002  -9.7359470154502678E-003  -5.9958911830213166E-003  -3.1465698159721025E-003  -1.1953034720589496E-003  -1.4718889111506637E-004  -1.1299579484112824E-032  -0.0000000000000000       -1.3059707213014654E-004  -1.1229081233908285E-003  -2.9790684557227339E-003  -5.6942093172183883E-003  -9.2613349311437242E-003  -1.3671330728074681E-002  -1.8913063134665578E-002  -2.4973435871592457E-002  -3.1837311901659400E-002  -3.9487563201086248E-002  -4.7905181770875570E-002  -5.7069337452288198E-002  -6.6957414429592035E-002  -7.7545058589375798E-002  -8.8806234959403541E-002 -0.10071329059625858      -0.11323702151201859      -0.12634674334298290      -0.14001036557907806      -0.15419446917985416      -0.16886438738606302      -0.18398428953249257      -0.19951726766516481      -0.21542542574191981      -0.23166997121925284      -0.24821130878428802      -0.26500913602405257      -0.28202254078913763      -0.29921010002246445      -0.31652997981434017      -0.33394003644093256      -0.35139791814512472      -0.36886116741105562      -0.38628732349110295      -0.40363402492864309      -0.42085911184560776      -0.43792072772516666      -0.45477742047075614      -0.47138824247409200      -0.48771284946758992      -0.50371159791260633      -0.51934564069613054      -0.53457702090077797      -0.54936876341951546      -0.56368496420684522      -0.57749087693252377      -0.59075299684487026      -0.60343914163641299      -0.61551852910949567      -0.62696185147218353      -0.63774134606071275      -0.64783086234731546      -0.65720592504255437      -0.66584379316161812      -0.67372351490760751      -0.68082597822338342      -0.68713395692081169      -0.69263215224312835      -0.69730722978776039      -0.70114785167868587      -0.70414470393068129      -0.70629051891953898      -0.70758009292367796      -0.70801029867905974      -0.70758009292396939      -0.70629051891929240      -0.70414470393063744      -0.70114785167882121      -0.69730722978760296      -0.69263215224340868      -0.68713395692053769      -0.68082597822336377      -0.67372351490737992      -0.66584379316207942      -0.65720592504208653      -0.64783086234767329      -0.63774134606050958      -0.62696185147232508      -0.61551852910967075      -0.60343914163632728      -0.59075299684472149      -0.57749087693284873      -0.56368496420659775      -0.54936876341995988      -0.53457702090012971      -0.51934564069670008      -0.50371159791230802      -0.48771284946745336      -0.47138824247427458      -0.45477742047080294      -0.43792072772509899      -0.42085911184539398      -0.40363402492902373      -0.38628732349074596      -0.36886116741120756      -0.35139791814514088      -0.33394003644084880      -0.31652997981446640      -0.29921010002237514      -0.28202254078926364      -0.26500913602395942      -0.24821130878429035      -0.23166997121917274      -0.21542542574211102      -0.19951726766497224      -0.18398428953267765      -0.16886438738589948      -0.15419446917992136      -0.14001036557903143      -0.12634674334296409      -0.11323702151204365      -0.10071329059624852       -8.8806234959446673E-002  -7.7545058589292198E-002  -6.6957414429657872E-002  -5.7069337452259838E-002  -4.7905181770870289E-002  -3.9487563201086255E-002  -3.1837311901691194E-002  -2.4973435871575220E-002  -1.8913063134665290E-002  -1.3671330728074322E-002  -9.2613349311442029E-003  -5.6942093172230182E-003  -2.9790684557196808E-003  -1.1229081233913550E-003  -1.3059707213009062E-004  -1.0807701887932011E-032  -0.0000000000000000       -1.1298183634913774E-004  -1.0463904236270977E-003  -2.8022655751440552E-003  -5.3759786823628954E-003  -8.7608760284062139E-003  -1.2948286621569842E-002  -1.7927617198167368E-002  -2.3686405818295939E-002  -3.0210247550521811E-002  -3.7482841853545050E-002  -4.5486098264492951E-002  -5.4200191438887067E-002  -6.3603595901401716E-002  -7.3673131129960268E-002  -8.4384016240395515E-002  -9.5709929854233197E-002 -0.10762307381638402      -0.12009424047164323      -0.13309288333510180      -0.14658719098340259      -0.16054416399021443      -0.17492969472147638      -0.18970864979238375      -0.20484495499876559      -0.22030168250096635      -0.23604114007058438      -0.25202496216469977      -0.26821420262362761      -0.28456942876040064      -0.30105081661615762      -0.31761824715625603      -0.33423140316740385      -0.35084986663238898      -0.36743321633455456      -0.38394112547331849      -0.40033345903733758      -0.41657037071651914      -0.43261239910810750      -0.44842056299107735      -0.46395645543669684      -0.47918233653014303      -0.49406122447547202      -0.50855698487071210      -0.52263441793584076      -0.53625934347325621      -0.54939868337912234      -0.56202054147865521      -0.57409428051606315      -0.58559059610027620      -0.59648158743184465      -0.60674082464301538      -0.61634341258646819      -0.62526605091461596      -0.63348709031926775      -0.64098658476969084      -0.64774633966079120      -0.65374995571129568      -0.65898286854878829      -0.66343238385144765      -0.66708770798627970      -0.66993997405475525      -0.67198226329178634      -0.67320962176167376      -0.67361907231218321      -0.67320962176147492      -0.67198226329218291      -0.66993997405471728      -0.66708770798613382      -0.66343238385154568      -0.65898286854854959      -0.65374995571168570      -0.64774633966063155      -0.64098658477008619      -0.63348709031871786      -0.62526605091508169      -0.61634341258605607      -0.60674082464325951      -0.59648158743165247      -0.58559059610022424      -0.57409428051617839      -0.56202054147875669      -0.54939868337881892      -0.53625934347333060      -0.52263441793564813      -0.50855698487108325      -0.49406122447507683      -0.47918233653032688      -0.46395645543674657      -0.44842056299115818      -0.43261239910792315      -0.41657037071661424      -0.40033345903743361      -0.38394112547316528      -0.36743321633479087      -0.35084986663216772      -0.33423140316749639      -0.31761824715634457      -0.30105081661603739      -0.28456942876039482      -0.26821420262354967      -0.25202496216475201      -0.23604114007055116      -0.22030168250108911      -0.20484495499860622      -0.18970864979251709      -0.17492969472136297      -0.16054416399033389      -0.14658719098332934      -0.13309288333518360      -0.12009424047160394      -0.10762307381639540       -9.5709929854229686E-002  -8.4384016240385037E-002  -7.3673131129992270E-002  -6.3603595901391696E-002  -5.4200191438880677E-002  -4.5486098264508876E-002  -3.7482841853539298E-002  -3.0210247550503267E-002  -2.3686405818302548E-002  -1.7927617198171254E-002  -1.2948286621571837E-002  -8.7608760284004685E-003  -5.3759786823631443E-003  -2.8022655751450596E-003  -1.0463904236275453E-003  -1.1298183634842875E-004  -1.0289787591260289E-032  -0.0000000000000000       -9.4391877676686494E-005  -9.6594722136193658E-004  -2.6166058645742153E-003  -5.0419909152823288E-003  -8.2358071674982301E-003  -1.2189848517130418E-002  -1.6894087949492324E-002  -2.2336728303954313E-002  -2.8504131873492072E-002  -3.5380865283083859E-002  -4.2949799598816209E-002  -5.1192162461218771E-002  -6.0087570997879917E-002  -6.9614074526357386E-002  -7.9748206349121928E-002  -9.0465040460622606E-002 -0.10173825189902264      -0.11354018047123594      -0.12584189769072651      -0.13861327676821406      -0.15182306548535951      -0.16543896177582879      -0.17942769183310020      -0.19375509055224624      -0.20838618411953969      -0.22328527454022362      -0.23841602591200631      -0.25374155222641886      -0.26922450649297935      -0.28482717096830817      -0.30051154827278248      -0.31623945317656776      -0.33197260483139285      -0.34767271922934206      -0.36330160166118231      -0.37882123895405617      -0.39419389126848969      -0.40938218322694558      -0.42434919416063149      -0.43905854725446802      -0.45347449737315831      -0.46756201736265929      -0.48128688261145403      -0.49461575367296068      -0.50751625675125012      -0.51995706184769641      -0.53190795839232941      -0.54333992816572718      -0.55422521534406610      -0.56453739349626719      -0.57425142936855134      -0.58334374330567051      -0.59179226616560265      -0.59957649258207002      -0.60667753046117012      -0.61307814656883108      -0.61876280813461326      -0.62371772032818784      -0.62793085956167072      -0.63139200250298066      -0.63409275074898119      -0.63602655109690431      -0.63718871135752020      -0.63757641168020562      -0.63718871135759991      -0.63602655109669015      -0.63409275074895211      -0.63139200250291971      -0.62793085956183670      -0.62371772032840966      -0.61876280813406592      -0.61307814656914106      -0.60667753046078743      -0.59957649258231549      -0.59179226616553393      -0.58334374330579342      -0.57425142936853502      -0.56453739349629228      -0.55422521534417646      -0.54333992816552079      -0.53190795839226457      -0.51995706184796697      -0.50751625675123513      -0.49461575367307919      -0.48128688261122343      -0.46756201736291586      -0.45347449737304568      -0.43905854725448912      -0.42434919416046579      -0.40938218322714581      -0.39419389126838739      -0.37882123895404579      -0.36330160166116221      -0.34767271922937393      -0.33197260483140506      -0.31623945317649721      -0.30051154827267851      -0.28482717096851390      -0.26922450649290014      -0.25374155222657097      -0.23841602591195510      -0.22328527454023048      -0.20838618411951504      -0.19375509055226903      -0.17942769183307999      -0.16543896177584116      -0.15182306548534361      -0.13861327676820911      -0.12584189769068749      -0.11354018047124417      -0.10173825189905378       -9.0465040460586385E-002  -7.9748206349129255E-002  -6.9614074526346284E-002  -6.0087570997862175E-002  -5.1192162461242398E-002  -4.2949799598797647E-002  -3.5380865283091784E-002  -2.8504131873502953E-002  -2.2336728303949348E-002  -1.6894087949490343E-002  -1.2189848517127301E-002  -8.2358071675055836E-003  -5.0419909152813903E-003  -2.6166058645737461E-003  -9.6594722136188302E-004  -9.4391877676833593E-005  -9.7470842950022706E-033  -0.0000000000000000       -7.4878299933461839E-005  -8.8178494547504530E-004  -2.4225555362322377E-003  -4.6930758596450423E-003  -7.6874248041699624E-003  -1.1397881339347538E-002  -1.5815009271129176E-002  -2.0927705052583526E-002  -2.6723131467953985E-002  -3.3186759898856631E-002  -4.0302464613966256E-002  -4.8052571868154578E-002  -5.6417890899313726E-002  -6.5377754145172648E-002  -7.4910066025063046E-002  -8.4991356348179031E-002  -9.5596837154897640E-002 -0.10670046273499210      -0.11827499267329095      -0.13029205776950459      -0.14272222867448492      -0.15553508707689492      -0.16869929926791355      -0.18218269190890626      -0.19595232981513133      -0.20997459557385972      -0.22421527079795209      -0.23863961882614340      -0.25321246866441321      -0.26789829997016490      -0.28266132887272660      -0.29746559442393694      -0.31227504546809948      -0.32705362772697427      -0.34176537088223885      -0.35637447545629364      -0.37084539926690907      -0.38514294326547993      -0.39923233653448698      -0.41307932025195143      -0.42665023041492867      -0.43991207912129726      -0.45283263421990749      -0.46538049712945773      -0.47752517864525840      -0.48923717254711857      -0.50048802683124183      -0.51125041239692737      -0.52149818902211309      -0.53120646846000186      -0.54035167452500055      -0.54891159999678207      -0.55686546022970851      -0.56419394332121420      -0.57087925672406792      -0.57690517020007981      -0.58225705498578695      -0.58692191911032676      -0.59088843874881902      -0.59414698555417356      -0.59668964990058826      -0.59851025996909302      -0.59960439664697485      -0.59996940419247258      -0.59960439664676313      -0.59851025996916885      -0.59668964990070228      -0.59414698555450074      -0.59088843874823793      -0.58692191911061553      -0.58225705498580560      -0.57690517020002396      -0.57087925672438222      -0.56419394332121786      -0.55686546022953631      -0.54891159999680716      -0.54035167452478672      -0.53120646846028774      -0.52149818902176870      -0.51125041239729474      -0.50048802683123195      -0.48923717254688903      -0.47752517864535649      -0.46538049712933394      -0.45283263422007269      -0.43991207912109664      -0.42665023041504496      -0.41307932025187033      -0.39923233653466123      -0.38514294326517445      -0.37084539926717808      -0.35637447545616957      -0.34176537088230602      -0.32705362772686591      -0.31227504546825902      -0.29746559442389631      -0.28266132887285916      -0.26789829996995373      -0.25321246866449854      -0.23863961882600196      -0.22421527079799342      -0.20997459557384324      -0.19595232981509694      -0.18218269190894759      -0.16869929926790683      -0.15553508707686886      -0.14272222867452383      -0.13029205776951586      -0.11827499267325549      -0.10670046273507269       -9.5596837154810321E-002  -8.4991356348227312E-002  -7.4910066025090039E-002  -6.5377754145145323E-002  -5.6417890899353382E-002  -4.8052571868132957E-002  -4.0302464613973313E-002  -3.3186759898852496E-002  -2.6723131467951407E-002  -2.0927705052587574E-002  -1.5815009271123000E-002  -1.1397881339354779E-002  -7.6874248041629853E-003  -4.6930758596424428E-003  -2.4225555362374944E-003  -8.8178494547295897E-004  -7.4878299933271155E-005  -9.1808994189338452E-033  -0.0000000000000000       -5.4494489939099799E-005  -7.9411910020855915E-004  -2.2206011897086641E-003  -4.3300995515669575E-003  -7.1170818472548860E-003  -1.0574331133617904E-002  -1.4693025181617345E-002  -1.9462781217761373E-002  -2.4871593851949488E-002  -3.0905874630083017E-002  -3.7550540275464547E-002  -4.4789058637360227E-002  -5.2603477694859201E-002  -6.0974463192158310E-002  -6.9881344288740835E-002  -7.9302163539663115E-002  -8.9213730089497817E-002  -9.9591675839813432E-002 -0.11041051444871194      -0.12164370302246286      -0.13326370634775039      -0.14524206351246213      -0.15754945675100826      -0.17015578235174009      -0.18303022345289785      -0.19614132455176558      -0.20945706754998547      -0.22294494914662516      -0.23657205939907500      -0.25030516125520197      -0.26411077087152185      -0.27795523851786508      -0.29180482987997730      -0.30562580755607077      -0.31938451256013267      -0.33304744562516070      -0.34658134812167418      -0.35995328238478153      -0.37313071126696551      -0.38608157671594939      -0.39877437719386288      -0.41117824375025486      -0.42326301456050314      -0.43499930776058282      -0.44635859238906850      -0.45731325727692218      -0.46783667771416149      -0.47790327973084784      -0.48748860183924847      -0.49656935409571989      -0.50512347432009497      -0.51313018136406863      -0.52057002527533724      -0.52742493425119297      -0.53367825826913196      -0.53931480927267039      -0.54432089784156801      -0.54868436623531680      -0.55239461773726728      -0.55544264224215767      -0.55782103799619542      -0.55952402947089031      -0.56054748130132848      -0.56088890826967730      -0.56054748130151344      -0.55952402947091240      -0.55782103799607474      -0.55544264224172957      -0.55239461773817733      -0.54868436623434713      -0.54432089784223314      -0.53931480927234765      -0.53367825826898951      -0.52742493425120363      -0.52057002527534657      -0.51313018136418920      -0.50512347432029880      -0.49656935409536346      -0.48748860183962001      -0.47790327973045887      -0.46783667771428866      -0.45731325727707056      -0.44635859238886222      -0.43499930776067364      -0.42326301456045629      -0.41117824375034895      -0.39877437719376380      -0.38608157671611409      -0.37313071126675168      -0.35995328238512969      -0.34658134812139324      -0.33304744562527022      -0.31938451256008860      -0.30562580755611157      -0.29180482987986872      -0.27795523851793585      -0.26411077087136287      -0.25030516125537955      -0.23657205939894216      -0.22294494914681606      -0.20945706754986662      -0.19614132455186792      -0.18303022345289160      -0.17015578235170875      -0.15754945675102325      -0.14524206351244179      -0.13326370634775514      -0.12164370302244414      -0.11041051444875231       -9.9591675839752855E-002  -8.9213730089562043E-002  -7.9302163539624354E-002  -6.9881344288713967E-002  -6.0974463192181402E-002  -5.2603477694844171E-002  -4.4789058637352344E-002  -3.7550540275481381E-002  -3.0905874630073139E-002  -2.4871593851958237E-002  -1.9462781217751440E-002  -1.4693025181627569E-002  -1.0574331133614502E-002  -7.1170818472594223E-003  -4.3300995515683982E-003  -2.2206011897055967E-003  -7.9411910021027782E-004  -5.4494489938174161E-005  -8.5925969520133905E-033  -0.0000000000000000       -3.3295985045052280E-005  -7.0317373834882433E-004  -2.0112486281171058E-003  -3.9539621179505166E-003  -6.5261843803477385E-003  -9.7212203549127598E-003  -1.3530883439064776E-002  -1.7945537052251020E-002  -2.2954036956887591E-002  -2.8543768001392716E-002  -3.4700726101721445E-002  -4.1409560926376286E-002  -4.8653602839611759E-002  -5.6414897862238716E-002  -6.4674250080878681E-002  -7.3411268079998912E-002  -8.2604414359661413E-002  -9.2231057515804293E-002 -0.10226752705361027      -0.11268917069945679      -0.12347041407680581      -0.13458482259739846      -0.14600516542422096      -0.15770348134559750      -0.16965114640777201      -0.18181894313762559      -0.19417713119212088      -0.20669551926335281      -0.21934353806310544      -0.23209031421649767      -0.24490474488015929      -0.25775557291030410      -0.27061146239598932      -0.28344107437787075      -0.29621314256671039      -0.30889654888509904      -0.32146039864117426      -0.33387409516315270      -0.34610741370613718      -0.35813057445955088      -0.36991431447480982      -0.38142995834082000      -0.39264948744175843      -0.40354560761831509      -0.41409181508551807      -0.42426246043452875      -0.43403281056851400      -0.44337910842910760      -0.45227863036012755      -0.46070974097431305      -0.46865194539641331      -0.47608593874317601      -0.48299365273809963      -0.48935829933250347      -0.49516441123792132      -0.50039787927181778      -0.50504598641726461      -0.50909743852747491      -0.51254239159314063      -0.51537247550471132      -0.51758081426348379      -0.51916204257860876      -0.52011231882075426      -0.52042933429588967      -0.52011231882069897      -0.51916204257864251      -0.51758081426337288      -0.51537247550502441      -0.51254239159263304      -0.50909743852813927      -0.50504598641687637      -0.50039787927186719      -0.49516441123812716      -0.48935829933246222      -0.48299365273801237      -0.47608593874327870      -0.46865194539607558      -0.46070974097466455      -0.45227863035985688      -0.44337910842928058      -0.43403281056860232      -0.42426246043426791      -0.41409181508574883      -0.40354560761835612      -0.39264948744164002      -0.38142995834087795      -0.36991431447482115      -0.35813057445938407      -0.34610741370634091      -0.33387409516292493      -0.32146039864128734      -0.30889654888507884      -0.29621314256678899      -0.28344107437783106      -0.27061146239594774      -0.25775557291038609      -0.24490474488021097      -0.23209031421642509      -0.21934353806319970      -0.20669551926322474      -0.19417713119218655      -0.18181894313758423      -0.16965114640770340      -0.15770348134572190      -0.14600516542412881      -0.13458482259747914      -0.12347041407674395      -0.11268917069950338      -0.10226752705356863       -9.2231057515837739E-002  -8.2604414359614964E-002  -7.3411268080039768E-002  -6.4674250080887646E-002  -5.6414897862238654E-002  -4.8653602839596334E-002  -4.1409560926401696E-002  -3.4700726101700947E-002  -2.8543768001402202E-002  -2.2954036956890477E-002  -1.7945537052246802E-002  -1.3530883439062998E-002  -9.7212203549127563E-003  -6.5261843803430929E-003  -3.9539621179522366E-003  -2.0112486281191368E-003  -7.0317373834651118E-004  -3.3295985045239874E-005  -7.9835941664129285E-033  -0.0000000000000000       -1.1340335486996673E-005  -6.0918091367031255E-004  -1.7950216280398720E-003  -3.5655955924868248E-003  -5.9161882550368425E-003  -8.8406429723401729E-003  -1.2331428894633172E-002  -1.6379679252221675E-002  -2.0975138208376730E-002  -2.6106194704119821E-002  -3.1759957981588781E-002  -3.7922296903580031E-002  -4.4577864769298224E-002  -5.1710131517912525E-002  -5.9301422793484673E-002  -6.7332962716642158E-002  -7.5784919407116458E-002  -8.4636453051732050E-002  -9.3865766396996272E-002 -0.10345015754621951      -0.11336607493134333      -0.12358917432985127      -0.13409437778578862      -0.14485593429663277      -0.15584748211543720      -0.16704211252247328      -0.17841243490837039      -0.18993064301487178      -0.20156858217207443      -0.21329781736988992      -0.22508970200113637      -0.23691544710709317      -0.24874619096432449      -0.26055306883697660      -0.27230728273657140      -0.28398017100805345      -0.29554327759069782      -0.30696842076812236      -0.31822776126147817      -0.32929386948127859      -0.34013979179585369      -0.35073911563991472      -0.36106603331516479      -0.37109540433065907      -0.38080281612305533      -0.39016464302106446      -0.39915810330697671      -0.40776131423668638      -0.41595334488568225      -0.42371426670159329      -0.43102520162454888      -0.43786836768098486      -0.44422712191860564      -0.45008600059979020      -0.45543075653977477      -0.46024839350960245      -0.46452719761908129      -0.46825676559954177      -0.47142802992493904      -0.47403328070576045      -0.47606618430432829      -0.47752179862906868      -0.47839658506590876      -0.47868841702329379      -0.47839658506597038      -0.47752179862887184      -0.47606618430471281      -0.47403328070551382      -0.47142802992503213      -0.46825676559933321      -0.46452719761914973      -0.46024839350970981      -0.45543075653958642      -0.45008600059975695      -0.44422712191880992      -0.43786836768081167      -0.43102520162486468      -0.42371426670128404      -0.41595334488599739      -0.40776131423646811      -0.39915810330699253      -0.39016464302121034      -0.38080281612290290      -0.37109540433056876      -0.36106603331535658      -0.35073911563987969      -0.34013979179575610      -0.32929386948145073      -0.31822776126121999      -0.30696842076843472      -0.29554327759050647      -0.28398017100818945      -0.27230728273640437      -0.26055306883703372      -0.24874619096437436      -0.23691544710704646      -0.22508970200105249      -0.21329781736994377      -0.20156858217207099      -0.18993064301485107      -0.17841243490844147      -0.16704211252239545      -0.15584748211555685      -0.14485593429650220      -0.13409437778585945      -0.12358917432982583      -0.11336607493136149      -0.10345015754620454       -9.3865766397010497E-002  -8.4636453051728108E-002  -7.5784919407145795E-002  -6.7332962716619107E-002  -5.9301422793472162E-002  -5.1710131517904816E-002  -4.4577864769319409E-002  -3.7922296903564807E-002  -3.1759957981595408E-002  -2.6106194704122489E-002  -2.0975138208370856E-002  -1.6379679252218605E-002  -1.2331428894638093E-002  -8.8406429723395952E-003  -5.9161882550394368E-003  -3.5655955924855879E-003  -1.7950216280397697E-003  -6.0918091367116755E-004  -1.1340335485619601E-005  -7.3553582031853219E-033  -0.0000000000000000        1.1313038185314413E-005  -5.1238011414089942E-004  -1.5724606659435563E-003  -3.1659616547323761E-003  -5.2885955641902693E-003  -7.9347594013087705E-003  -1.1097596611779833E-002  -1.4769031996337542E-002  -1.8939723223372867E-002  -2.3599091693622266E-002  -2.8735391423362011E-002  -3.4335744903219646E-002  -4.0386165726987160E-002  -4.6871587959334764E-002  -5.3775901762830668E-002  -6.1081992405559851E-002  -6.8771781778803595E-002  -7.6826272235915385E-002  -8.5225592643989434E-002  -9.3949046536383099E-002 -0.10297516225064891      -0.11228174493028162      -0.12184593026522381      -0.13164423984130405      -0.14165263796569705      -0.15184658982984930      -0.16220112087187605      -0.17269087719258761      -0.18329018688217277      -0.19397312210781681      -0.20471356181165165      -0.21548525487302636      -0.22626188357332133      -0.23701712722267421      -0.24772472578113933      -0.25835854333662073      -0.26889263126825003      -0.27930129096394896      -0.28955913591817689      -0.29964115308337691      -0.30952276330492723      -0.31917988071284298      -0.32858897091477002      -0.33772710785309035      -0.34657202919442348      -0.35510219010871713      -0.36329681531636060      -0.37113594927117510      -0.37860050436900550      -0.38567230704578431      -0.39233414168266340      -0.39856979217999333      -0.40436408113004119      -0.40970290647023322      -0.41457327554480583      -0.41896333648289535      -0.42286240682246651      -0.42626099930992695      -0.42915084481167209      -0.43152491228505341      -0.43337742575757032      -0.43470387827685336      -0.43550104279364005      -0.43576697995637415      -0.43550104279370710      -0.43470387827691825      -0.43337742575731664      -0.43152491228508655      -0.42915084481179044      -0.42626099930995953      -0.42286240682253340      -0.41896333648271106      -0.41457327554502932      -0.40970290647020358      -0.40436408112999661      -0.39856979217992311      -0.39233414168252689      -0.38567230704609001      -0.37860050436856740      -0.37113594927150045      -0.36329681531617930      -0.35510219010872890      -0.34657202919448821      -0.33772710785313015      -0.32858897091461220      -0.31917988071283698      -0.30952276330506689      -0.29964115308324962      -0.28955913591838472      -0.27930129096362366      -0.26889263126848328      -0.25835854333639685      -0.24772472578133986      -0.23701712722263307      -0.22626188357326774      -0.21548525487301001      -0.20471356181177344      -0.19397312210771894      -0.18329018688220058      -0.17269087719264947      -0.16220112087170507      -0.15184658983002750      -0.14165263796556865      -0.13164423984140233      -0.12184593026516036      -0.11228174493028524      -0.10297516225065842       -9.3949046536378797E-002  -8.5225592643983883E-002  -7.6826272235897719E-002  -6.8771781778797156E-002  -6.1081992405566776E-002  -5.3775901762844948E-002  -4.6871587959352194E-002  -4.0386165726959453E-002  -3.4335744903228507E-002  -2.8735391423361987E-002  -2.3599091693619664E-002  -1.8939723223382929E-002  -1.4769031996333719E-002  -1.1097596611777236E-002  -7.9347594013070497E-003  -5.2885955641924437E-003  -3.1659616547304358E-003  -1.5724606659453556E-003  -5.1238011413954764E-004   1.1313038185336151E-005  -6.7094025377929530E-033  -0.0000000000000000        3.4602992171050266E-005  -4.1301767707569250E-004  -1.3441216043673359E-003  -2.7560492976338368E-003  -4.6449510036550654E-003  -7.0057912753219145E-003  -9.8324047680882661E-003  -1.3117527701802212E-002  -1.6852754149591868E-002  -2.1028563847913965E-002  -2.5634384273408455E-002  -3.0658622954241564E-002  -3.6088687857265642E-002  -4.1911013849287540E-002  -4.8111094799156838E-002  -5.4673518728534633E-002  -6.1582005222940842E-002  -6.8819444937181132E-002  -7.6367941093454766E-002  -8.4208852874533766E-002  -9.2322840605299147E-002 -0.10068991261512557      -0.10928947366729590      -0.11810037483842678      -0.12710096472865989      -0.13626914187717551      -0.14558240825923488      -0.15501792373323520      -0.16455256130744589      -0.17416296309366761      -0.18382559681304136      -0.19351681271454560      -0.20321290077506429      -0.21289014803574305      -0.22252489594412242      -0.23209359755469333      -0.24157287446147518      -0.25093957331198541      -0.26017082177925693      -0.26924408384609433      -0.27813721427745469      -0.28682851214121524      -0.29529677325503589      -0.30352134143011311      -0.31148215838599169      -0.31915981222120421      -0.32653558431859209      -0.33359149457495180      -0.34031034484076655      -0.34667576047850357      -0.35267222991618929      -0.35828514212986057      -0.36350082193763555      -0.36830656303772452      -0.37269065870573920      -0.37664243007222387      -0.38015225192300672      -0.38321157594677852      -0.38581295138810529      -0.38795004304231728      -0.38961764656237535      -0.39081170102560647      -0.39152929874805564      -0.39176869230338440      -0.39152929874792841      -0.39081170102564700      -0.38961764656241415      -0.38795004304252023      -0.38581295138778626      -0.38321157594691163      -0.38015225192277802      -0.37664243007255244      -0.37269065870539869      -0.36830656303798798      -0.36350082193736694      -0.35828514213015850      -0.35267222991620412      -0.34667576047821924      -0.34031034484115075      -0.33359149457473336      -0.32653558431871504      -0.31915981222123424      -0.31148215838593729      -0.30352134143007614      -0.29529677325515291      -0.28682851214126537      -0.27813721427731686      -0.26924408384622006      -0.26017082177915862      -0.25093957331213179      -0.24157287446140321      -0.23209359755481743      -0.22252489594396940      -0.21289014803578940      -0.20321290077513252      -0.19351681271452420      -0.18382559681299734      -0.17416296309376325      -0.16455256130737900      -0.15501792373314979      -0.14558240825944410      -0.13626914187701164      -0.12710096472872331      -0.11810037483841608      -0.10928947366729767      -0.10068991261513777       -9.2322840605301576E-002  -8.4208852874533197E-002  -7.6367941093450575E-002  -6.8819444937196425E-002  -6.1582005222955601E-002  -5.4673518728503526E-002  -4.8111094799191324E-002  -4.1911013849227317E-002  -3.6088687857315505E-002  -3.0658622954220560E-002  -2.5634384273416751E-002  -2.1028563847918291E-002  -1.6852754149574472E-002  -1.3117527701814664E-002  -9.8324047680822205E-003  -7.0057912753271993E-003  -4.6449510036507963E-003  -2.7560492976368522E-003  -1.3441216043664831E-003  -4.1301767707612277E-004   3.4602992172753087E-005  -6.0472833340127797E-033  -0.0000000000000000        5.8466810688205767E-005  -3.1134618780114627E-004  -1.1105743409184970E-003  -2.3368724291523194E-003  -3.9868381312186986E-003  -6.0560160702550344E-003  -8.5389473566191507E-003  -1.1429197519308838E-002  -1.4719317675957392E-002  -1.8400869221312729E-002  -2.2464478947612620E-002  -2.6899867730738443E-002  -3.1695868626266333E-002  -3.6840450359852527E-002  -4.2320745828084462E-002  -4.8123083305469543E-002  -5.4233019660911166E-002  -6.0635375432004257E-002  -6.7314271671308920E-002  -7.4253168473829595E-002  -8.1434905094375218E-002  -8.8841741556763804E-002  -9.6455401655312634E-002 -0.10425711724421156      -0.11222767370827921      -0.12034745650554976      -0.12859649866925901      -0.13695452915345199      -0.14540102190912038      -0.15391524556774380      -0.16247631361540169      -0.17106323493706321      -0.17965496460617827      -0.18823045480012376      -0.19676870571596144      -0.20524881636751513      -0.21365003513544978      -0.22195180995576930      -0.23013383801860599      -0.23817611486287932      -0.24605898274489754      -0.25376317816629307      -0.26126987844645411      -0.26856074722512135      -0.27561797878921762      -0.28242434111297438      -0.28896321751083015      -0.29521864679988946      -0.30117536187906752      -0.30681882662517318      -0.31213527102605970      -0.31711172445777969      -0.32173604702903114      -0.32599695892123370      -0.32988406764269679      -0.33338789314582296      -0.33649989073102621      -0.33921247169849217      -0.34151902168096082      -0.34341391662973553      -0.34489253640096346      -0.34595127592244762      -0.34658755390132084      -0.34679981906405227      -0.34658755390138085      -0.34595127592239433      -0.34489253640095036      -0.34341391662963783      -0.34151902168118276      -0.33921247169837659      -0.33649989073122932      -0.33338789314550377      -0.32988406764304129      -0.32599695892092850      -0.32173604702934172      -0.31711172445744118      -0.31213527102617017      -0.30681882662525584      -0.30117536187900479      -0.29521864679982990      -0.28896321751082871      -0.28242434111292419      -0.27561797878923905      -0.26856074722515694      -0.26126987844639615      -0.25376317816626315      -0.24605898274490920      -0.23817611486287271      -0.23013383801857631      -0.22195180995571792      -0.21365003513549713      -0.20524881636741865      -0.19676870571604285      -0.18823045480012865      -0.17965496460611130      -0.17106323493705436      -0.16247631361546264      -0.15391524556763142      -0.14540102190919424      -0.13695452915355730      -0.12859649866903530      -0.12034745650569405      -0.11222767370822487      -0.10425711724422509       -9.6455401655296175E-002  -8.8841741556785314E-002  -8.1434905094341759E-002  -7.4253168473836006E-002  -6.7314271671320564E-002  -6.0635375431999247E-002  -5.4233019660896060E-002  -4.8123083305494863E-002  -4.2320745828052730E-002  -3.6840450359900509E-002  -3.1695868626227905E-002  -2.6899867730756581E-002  -2.2464478947604886E-002  -1.8400869221307906E-002  -1.4719317675971951E-002  -1.1429197519301113E-002  -8.5389473566231111E-003  -6.0560160702507419E-003  -3.9868381312233650E-003  -2.3368724291483759E-003  -1.1105743409219381E-003  -3.1134618779888679E-004   5.8466810687901458E-005  -5.3705956950015145E-033  -0.0000000000000000        8.2840361033749324E-005  -2.0762386317891548E-004  -8.7240142343099239E-004  -1.9094674137650693E-003  -3.3158755318196584E-003  -5.0877615938677481E-003  -7.2203867045344105E-003  -9.7081615899989974E-003  -1.2544612742836820E-002  -1.5722403928693385E-002  -1.9233384217767126E-002  -2.3068612975828295E-002  -2.7218375625689593E-002  -3.1672204110069435E-002  -3.6418901721529791E-002  -4.1446570291586937E-002  -4.6742639130807805E-002  -5.2293895588776507E-002  -5.8086517158214911E-002  -6.4106105044820533E-002  -7.0337719122890316E-002  -7.6765914191281315E-002  -8.3374777442812381E-002  -9.0147967056960293E-002  -9.7068751821665536E-002 -0.10412005169009550      -0.11128447917255807      -0.11854438146678857      -0.12588188322067015      -0.13327892982809786      -0.14071733115278998      -0.14817880557113983      -0.15564502423351492      -0.16309765543221164      -0.17051840897261991      -0.17788908043753593      -0.18519159524120568      -0.19240805236326408      -0.19952076766051688      -0.20651231664916248      -0.21336557665645298      -0.22006376823908275      -0.22659049576831777      -0.23292978708487538      -0.23906613212667080      -0.24498452043815142      -0.25067047746732440      -0.25611009956909669      -0.26129008762117661      -0.26619777918285636      -0.27082117910923809      -0.27514898855121839      -0.27917063227485778      -0.28287628422456396      -0.28625689128099624      -0.28930419514365102      -0.29201075229816531      -0.29436995200505961      -0.29637603228574722      -0.29802409384606532      -0.29931011192217810      -0.30023094600793060      -0.30078434744669286      -0.30096896486623581      -0.30078434744670451      -0.30023094600795702      -0.29931011192225332      -0.29802409384598477      -0.29637603228565540      -0.29436995200523031      -0.29201075229793372      -0.28930419514388628      -0.28625689128077964      -0.28287628422472838      -0.27917063227471872      -0.27514898855145831      -0.27082117910905779      -0.26619777918294568      -0.26129008762110517      -0.25611009956914399      -0.25067047746742943      -0.24498452043812158      -0.23906613212670774      -0.23292978708481499      -0.22659049576837206      -0.22006376823908844      -0.21336557665644942      -0.20651231664917263      -0.19952076766054741      -0.19240805236333056      -0.18519159524110160      -0.17788908043764473      -0.17051840897255338      -0.16309765543220076      -0.15564502423358098      -0.14817880557113797      -0.14071733115271379      -0.13327892982825143      -0.12588188322052940      -0.11854438146678940      -0.11128447917266945      -0.10412005169003311       -9.7068751821693111E-002  -9.0147967056921116E-002  -8.3374777442865713E-002  -7.6765914191231382E-002  -7.0337719122935391E-002  -6.4106105044801479E-002  -5.8086517158204058E-002  -5.2293895588789503E-002  -4.6742639130791623E-002  -4.1446570291600614E-002  -3.6418901721538353E-002  -3.1672204110042783E-002  -2.7218375625713723E-002  -2.3068612975822741E-002  -1.9233384217756506E-002  -1.5722403928711996E-002  -1.2544612742822848E-002  -9.7081615900016429E-003  -7.2203867045323618E-003  -5.0877615938720051E-003  -3.3158755318179662E-003  -1.9094674137683017E-003  -8.7240142342839854E-004  -2.0762386317993751E-004   8.2840361035298540E-005  -4.6809698205523587E-033  -0.0000000000000000        1.0765825209529034E-004  -1.0211392155474005E-004  -6.3019663453355522E-004  -1.4748905598029377E-003  -2.6337128982717962E-003  -4.1034003540606385E-003  -5.8799458267945158E-003  -7.9586190879394406E-003  -1.0333937981488749E-002  -1.2999686697284090E-002  -1.5948956596909439E-002  -1.9174167450160103E-002  -2.2667080822780575E-002  -2.6418817462745100E-002  -3.0419878399370031E-002  -3.4660168048416373E-002  -3.9129018806131684E-002  -4.3815217021136020E-002  -4.8707030278529267E-002  -5.3792235931382312E-002  -5.9058150809769124E-002  -6.4491662036072525E-002  -7.0079258872470310E-002  -7.5807065522538103E-002  -8.1660874809688602E-002  -8.7626182648883555E-002  -9.3688223230943932E-002  -9.9832004831774970E-002 -0.10604234616283142      -0.11230391317337683      -0.11860125621540459      -0.12491884748380271      -0.13124111863903776      -0.13755249852228768      -0.14383745087316691      -0.15008051195740216      -0.15626632801518450      -0.16237969243746461      -0.16840558258528665      -0.17432919615635889      -0.18013598701847428      -0.18581170041787529      -0.19134240747990625      -0.19671453891968527      -0.20191491787873039      -0.20693079181093796      -0.21174986334004614      -0.21636032001290573      -0.22075086288035378      -0.22491073383165222      -0.22882974162125072      -0.23249828652269930      -0.23590738355082944      -0.23904868419535624      -0.24191449661576295      -0.24449780424597661      -0.24679228276486925      -0.24879231539541913      -0.25049300648622014      -0.25189019335534679      -0.25298045635597466      -0.25376112714806731      -0.25423029515148315      -0.25438681216663944      -0.25423029515140838      -0.25376112714810417      -0.25298045635588551      -0.25189019335546636      -0.25049300648620682      -0.24879231539533841      -0.24679228276503881      -0.24449780424579595      -0.24191449661591433      -0.23904868419531519      -0.23590738355079513      -0.23249828652265586      -0.22882974162131570      -0.22491073383156357      -0.22075086288040544      -0.21636032001294103      -0.21174986333995235      -0.20693079181089075      -0.20191491787878404      -0.19671453891969318      -0.19134240747989734      -0.18581170041782741      -0.18013598701852521      -0.17432919615633968      -0.16840558258524599      -0.16237969243745304      -0.15626632801519108      -0.15008051195741398      -0.14383745087316907      -0.13755249852231471      -0.13124111863892282      -0.12491884748392246      -0.11860125621536566      -0.11230391317331952      -0.10604234616290616       -9.9832004831745660E-002  -9.3688223230904547E-002  -8.7626182648897183E-002  -8.1660874809694112E-002  -7.5807065522566192E-002  -7.0079258872419892E-002  -6.4491662036110772E-002  -5.9058150809748217E-002  -5.3792235931394199E-002  -4.8707030278533223E-002  -4.3815217021131982E-002  -3.9129018806155998E-002  -3.4660168048391241E-002  -3.0419878399368133E-002  -2.6418817462761118E-002  -2.2667080822771583E-002  -1.9174167450146062E-002  -1.5948956596941184E-002  -1.2999686697257847E-002  -1.0333937981503605E-002  -7.9586190879330446E-003  -5.8799458267970511E-003  -4.1034003540605796E-003  -2.6337128982689452E-003  -1.4748905598038914E-003  -6.3019663453446552E-004  -1.0211392155390846E-004   1.0765825209586444E-004  -3.9800670798009651E-033  -0.0000000000000000        1.3285399589261875E-004   4.9160594123858099E-006  -3.8456354915391764E-004  -1.0342155586485274E-003  -1.9420270369667667E-003  -3.1053438191830972E-003  -4.5209006337484951E-003  -6.1848380718936610E-003  -8.0926789135008694E-003  -1.0239343122362332E-002  -1.2619181368814280E-002  -1.5225992458865949E-002  -1.8053034317227240E-002  -2.1093038253979037E-002  -2.4338226281883285E-002  -2.7780330081964611E-002  -3.1410611191871662E-002  -3.5219882326568815E-002  -3.9198529777024885E-002  -4.3336536834080605E-002  -4.7623508179040243E-002  -5.2048695184577477E-002  -5.6601022061852670E-002  -6.1269112793924725E-002  -6.6041318787197878E-002  -7.0905747177240422E-002  -7.5850289717796462E-002  -8.0862652185537814E-002  -8.5930384228203455E-002  -9.1040909584304983E-002  -9.6181556602325746E-002 -0.10133958898434503      -0.10650223668089864      -0.11165672686268403      -0.11679031489306328      -0.12189031522848555      -0.12694413217001449      -0.13193929039521687      -0.13686346519124032      -0.14170451232335085      -0.14645049745935237      -0.15108972508513085      -0.15561076683816585      -0.16000248919004811      -0.16425408041540446      -0.16835507677685130      -0.17229538786654452      -0.17606532104223704      -0.17965560489735133      -0.18305741171158821      -0.18626237882468236      -0.18926262888360276      -0.19205078891380822      -0.19462000816934455      -0.19696397471704485      -0.19907693071603855      -0.20095368635696992      -0.20258963242272521      -0.20398075144761182      -0.20512362743955714      -0.20601545415064776      -0.20665404186760736      -0.20703782271309473      -0.20716585444038824      -0.20703782271310311      -0.20665404186761296      -0.20601545415068909      -0.20512362743952883      -0.20398075144756198      -0.20258963242275121      -0.20095368635689592      -0.19907693071618640      -0.19696397471687219      -0.19462000816941588      -0.19205078891384680      -0.18926262888356998      -0.18626237882467914      -0.18305741171168380      -0.17965560489732443      -0.17606532104214687      -0.17229538786660545      -0.16835507677690642      -0.16425408041532685      -0.16000248919009927      -0.15561076683806699      -0.15108972508525431      -0.14645049745933003      -0.14170451232326972      -0.13686346519131395      -0.13193929039523536      -0.12694413216999081      -0.12189031522846575      -0.11679031489311101      -0.11165672686263499      -0.10650223668096628      -0.10133958898426568       -9.6181556602379731E-002  -9.1040909584300056E-002  -8.5930384228220108E-002  -8.0862652185519565E-002  -7.5850289717812769E-002  -7.0905747177247416E-002  -6.6041318787183556E-002  -6.1269112793900002E-002  -5.6601022061886344E-002  -5.2048695184558152E-002  -4.7623508179049805E-002  -4.3336536834073257E-002  -3.9198529777027029E-002  -3.5219882326552966E-002  -3.1410611191872946E-002  -2.7780330081966110E-002  -2.4338226281896233E-002  -2.1093038253963425E-002  -1.8053034317233565E-002  -1.5225992458879482E-002  -1.2619181368788295E-002  -1.0239343122384016E-002  -8.0926789134913441E-003  -6.1848380718925039E-003  -4.5209006337490702E-003  -3.1053438191832551E-003  -1.9420270369698307E-003  -1.0342155586477047E-003  -3.8456354915526671E-004   4.9160594134087005E-006   1.3285399589339230E-004  -3.2695760088416280E-033  -0.0000000000000000        1.5836017179914383E-004   1.1319479542158743E-004  -1.3611406834113202E-004  -5.8853088199596875E-004  -1.2425178081829280E-003  -2.0960365845212776E-003  -3.1465720109759296E-003  -4.3911451712098587E-003  -5.8262949403326408E-003  -7.4480896660904378E-003  -9.2521533065056515E-003  -1.1233679010677991E-002  -1.3387437669106016E-002  -1.5707789026883915E-002  -1.8188695177464635E-002  -2.0823735342046339E-002  -2.3606121604149485E-002  -2.6528715527057815E-002  -2.9584045613416557E-002  -3.2764325563929018E-002  -3.6061473292006756E-002  -3.9467130647097712E-002  -4.2972683800689152E-002  -4.6569284243868372E-002  -5.0247870347527812E-002  -5.3999189431403041E-002  -5.7813820290222404E-002  -6.1682196121391718E-002  -6.5594627799247601E-002  -6.9541327440006559E-002  -7.3512432199821481E-002  -7.7498028249147782E-002  -8.1488174864917690E-002  -8.5472928583130298E-002  -8.9442367352442043E-002  -9.3386614632009632E-002  -9.7295863373378574E-002 -0.10116039983054222      -0.10497062713986198      -0.10871708861157284      -0.11239049068028442      -0.11598172545412654      -0.11948189281285249      -0.12288232199869899      -0.12617459264830749      -0.12935055521584801      -0.13240235073780968      -0.13532242989037149      -0.13810357129596482      -0.14073889903212053      -0.14322189930214480      -0.14554643622741320      -0.14770676672121363      -0.14969755441145308      -0.15151388257487630      -0.15315126605577967      -0.15460566213613838      -0.15587348033435566      -0.15695159110722501      -0.15783733343494241      -0.15852852126930250      -0.15902344883242378      -0.15932089475026959      -0.15942012501200611      -0.15932089475033173      -0.15902344883239444      -0.15852852126923953      -0.15783733343497761      -0.15695159110726770      -0.15587348033435108      -0.15460566213616161      -0.15315126605568746      -0.15151388257503037      -0.14969755441132573      -0.14770676672127769      -0.14554643622736832      -0.14322189930215956      -0.14073889903205433      -0.13810357129598555      -0.13532242989043292      -0.13240235073777634      -0.12935055521586902      -0.12617459264828659      -0.12288232199869575      -0.11948189281294613      -0.11598172545403543      -0.11239049068026895      -0.10871708861166027      -0.10497062713978865      -0.10116039983056523       -9.7295863373388497E-002  -9.3386614631996434E-002  -8.9442367352425917E-002  -8.5472928583148325E-002  -8.1488174864902105E-002  -7.7498028249152459E-002  -7.3512432199796238E-002  -6.9541327440033024E-002  -6.5594627799188190E-002  -6.1682196121434628E-002  -5.7813820290225811E-002  -5.3999189431394874E-002  -5.0247870347538845E-002  -4.6569284243883236E-002  -4.2972683800672651E-002  -3.9467130647101785E-002  -3.6061473292001968E-002  -3.2764325563930177E-002  -2.9584045613413941E-002  -2.6528715527071107E-002  -2.3606121604148857E-002  -2.0823735342041710E-002  -1.8188695177461665E-002  -1.5707789026887305E-002  -1.3387437669107879E-002  -1.1233679010670022E-002  -9.2521533065191633E-003  -7.4480896660788134E-003  -5.8262949403376212E-003  -4.3911451712126534E-003  -3.1465720109734598E-003  -2.0960365845222534E-003  -1.2425178081818262E-003  -5.8853088199629596E-004  -1.3611406834064326E-004   1.1319479542177494E-004   1.5836017179994777E-004  -2.5512082428959501E-033  -0.0000000000000000        1.8410859300623626E-004   2.2244795718025359E-004   1.1453306699564449E-004  -1.3893714347133529E-004  -5.3690401075158337E-004  -1.0779504588190943E-003  -1.7603177908355194E-003  -2.5819151303360550E-003  -3.5403061552237540E-003  -4.6327174364380851E-003  -5.8560571276895512E-003  -7.2069246644645424E-003  -8.6816168613470818E-003  -1.0276135844701396E-002  -1.1986198689535880E-002  -1.3807247977891011E-002  -1.5734463040608535E-002  -1.7762771831875253E-002  -1.9886863406918170E-002  -2.2101200972162626E-002  -2.4400035476711442E-002  -2.6777419711935639E-002  -2.9227222885378292E-002  -3.1743145633255677E-002  -3.4318735435735680E-002  -3.6947402397439988E-002  -3.9622435354945466E-002  -4.2337018272700970E-002  -4.5084246887047069E-002  -4.7857145559192321E-002  -5.0648684294951278E-002  -5.3451795891718806E-002  -5.6259393169846766E-002  -5.9064386247641827E-002  -6.1859699818216873E-002  -6.4638290385279087E-002  -6.7393163418957763E-002  -7.0117390386323974E-002  -7.2804125619038013E-002  -7.5446622975717179E-002  -7.8038252258196786E-002  -8.0572515344031315E-002  -8.3043061993782752E-002  -8.5443705297619993E-002  -8.7768436720863569E-002  -9.0011440715709407E-002  -9.2167108860071581E-002  -9.4230053492647833E-002  -9.6195120809303813E-002  -9.8057403389699690E-002  -9.9812252124490145E-002 -0.10145528751293284      -0.10298241030566710      -0.10438981146436137      -0.10567398141708810      -0.10683171858431774      -0.10786013715713681      -0.10875667410750003      -0.10951909541455424      -0.11014550149063775      -0.11063433179638650      -0.11098436863024511      -0.11119474008675204      -0.11126492217410001      -0.11119474008666599      -0.11098436863029267      -0.11063433179639695      -0.11014550149064579      -0.10951909541450607      -0.10875667410751157      -0.10786013715712704      -0.10683171858435109      -0.10567398141701140      -0.10438981146445792      -0.10298241030559764      -0.10145528751299120       -9.9812252124470355E-002  -9.8057403389737133E-002  -9.6195120809283968E-002  -9.4230053492651150E-002  -9.2167108860056191E-002  -9.0011440715694530E-002  -8.7768436720899110E-002  -8.5443705297605962E-002  -8.3043061993733278E-002  -8.0572515344072296E-002  -7.8038252258198909E-002  -7.5446622975706881E-002  -7.2804125619051641E-002  -7.0117390386285505E-002  -6.7393163418979010E-002  -6.4638290385289968E-002  -6.1859699818205487E-002  -5.9064386247640682E-002  -5.6259393169865321E-002  -5.3451795891721887E-002  -5.0648684294962151E-002  -4.7857145559166134E-002  -4.5084246887101526E-002  -4.2337018272653779E-002  -3.9622435354953488E-002  -3.6947402397440772E-002  -3.4318735435709978E-002  -3.1743145633272067E-002  -2.9227222885363030E-002  -2.6777419711955280E-002  -2.4400035476698632E-002  -2.2101200972168496E-002  -1.9886863406924030E-002  -1.7762771831870063E-002  -1.5734463040597828E-002  -1.3807247977910202E-002  -1.1986198689530233E-002  -1.0276135844698145E-002  -8.6816168613493665E-003  -7.2069246644629629E-003  -5.8560571276891063E-003  -4.6327174364420454E-003  -3.5403061552224122E-003  -2.5819151303314446E-003  -1.7603177908378500E-003  -1.0779504588180433E-003  -5.3690401075245789E-004  -1.3893714347159333E-004   1.1453306699449458E-004   2.2244795718089292E-004   1.8410859300679812E-004  -1.8266943928336920E-033  -0.0000000000000000        2.1003047485423009E-004   3.3239883940479797E-004   3.6675377884757887E-004   3.1345556906578953E-004   1.7308077891938130E-004  -5.3578485213833394E-005  -3.6552463483562232E-004  -7.6156023741501353E-004  -1.2402800083884228E-003  -1.8000757869279060E-003  -2.4391477325827887E-003  -3.1555101188775088E-003  -3.9469949628494760E-003  -4.8112567574893472E-003  -5.7457782290081701E-003  -6.7478766477531245E-003  -7.8147105503842702E-003  -8.9432868427070707E-003  -1.0130468264944565E-002  -1.1372981201885688E-002  -1.2667423818213543E-002  -1.4010274500222027E-002  -1.5397900582171475E-002  -1.6826567337564088E-002  -1.8292447212199824E-002  -1.9791629277556039E-002  -2.1320128881257446E-002  -2.2873897470754030E-002  -2.4448832567880517E-002  -2.6040787867803533E-002  -2.7645583440634995E-002  -2.9259016008352429E-002  -3.0876869274397086E-002  -3.2494924279282064E-002  -3.4108969757998105E-002  -3.5714812474432783E-002  -3.7308287506138994E-002  -3.8885268457117317E-002  -4.0441677571761370E-002  -4.1973495725978346E-002  -4.3476772272685600E-002  -4.4947634715374871E-002  -4.6382298189253206E-002  -4.7777074723810986E-002  -4.9128382268097667E-002  -5.0432753452895655E-002  -5.1686844072265453E-002  -5.2887441261394080E-002  -5.4031471351888093E-002  -5.5116007386313060E-002  -5.6138276271643403E-002  -5.7095665557287220E-002  -5.7985729818188128E-002  -5.8806196630313917E-002  -5.9554972121991033E-002  -6.0230146089161253E-002  -6.0829996660918678E-002  -6.1352994505541159E-002  -6.1797806565047991E-002  -6.2163299311077461E-002  -6.2448541512650321E-002  -6.2652806510399325E-002  -6.2775573990782194E-002  -6.2816531256731659E-002  -6.2775573990831945E-002  -6.2652806510380479E-002  -6.2448541512665094E-002  -6.2163299311070605E-002  -6.1797806565066254E-002  -6.1352994505551324E-002  -6.0829996660899811E-002  -6.0230146089172182E-002  -5.9554972122001629E-002  -5.8806196630275580E-002  -5.7985729818204976E-002  -5.7095665557282044E-002  -5.6138276271640669E-002  -5.5116007386301395E-002  -5.4031471351895538E-002  -5.2887441261379328E-002  -5.1686844072286950E-002  -5.0432753452902060E-002  -4.9128382268077288E-002  -4.7777074723814580E-002  -4.6382298189270386E-002  -4.4947634715379617E-002  -4.3476772272673048E-002  -4.1973495725982135E-002  -4.0441677571734808E-002  -3.8885268457173813E-002  -3.7308287506105160E-002  -3.5714812474432894E-002  -3.4108969758004919E-002  -3.2494924279290065E-002  -3.0876869274365188E-002  -2.9259016008374480E-002  -2.7645583440618529E-002  -2.6040787867824038E-002  -2.4448832567836969E-002  -2.2873897470796455E-002  -2.1320128881232060E-002  -1.9791629277567821E-002  -1.8292447212216782E-002  -1.6826567337544049E-002  -1.5397900582182041E-002  -1.4010274500211709E-002  -1.2667423818222126E-002  -1.1372981201876485E-002  -1.0130468264944221E-002  -8.9432868427079884E-003  -7.8147105503905481E-003  -6.7478766477413344E-003  -5.7457782290090513E-003  -4.8112567574915676E-003  -3.9469949628493893E-003  -3.1555101188792201E-003  -2.4391477325803909E-003  -1.8000757869292678E-003  -1.2402800083888351E-003  -7.6156023741472470E-004  -3.6552463483488637E-004  -5.3578485216915781E-005   1.7308077892039210E-004   3.1345556906536105E-004   3.6675377884777440E-004   3.3239883940592430E-004   2.1003047485405126E-004  -1.0977798759795655E-033  -0.0000000000000000        2.3605660460547157E-004   4.4276903556428923E-004   6.1992016777135252E-004   7.6753038407885595E-004   8.8569240346912746E-004   9.7457108905301022E-004   1.0344001534599899E-003   1.0654803376158866E-003   1.0681821417001158E-003   1.0429442244756911E-003   9.9026972693738247E-004   9.1072439821563008E-004   8.0493544296926381E-004   6.7359000052274846E-004   5.1743328160762164E-004   3.3726652004327810E-004   1.3394478658198400E-004  -9.1625324537986455E-005  -3.3848813081010631E-004  -6.0564141203095804E-004  -8.9203907030542366E-004  -1.1965938924953755E-003  -1.5181804088557280E-003  -1.8556378402770808E-003  -2.2077731272525823E-003  -2.5733640331123044E-003  -2.9511623135571267E-003  -3.3398969453671433E-003  -3.7382774056009755E-003  -4.1449969939354918E-003  -4.5587361895776815E-003  -4.9781660347989459E-003  -5.4019515364991146E-003  -5.8287550779049461E-003  -6.2572398318663010E-003  -6.6860731669590757E-003  -7.1139300392585973E-003  -7.5394963601000640E-003  -7.9614723324015462E-003  -8.3785757478620094E-003  -8.7895452351978917E-003  -9.1931434541683774E-003  -9.5881602247692987E-003  -9.9734155864114968E-003  -1.0347762777767651E-002  -1.0710091131313489E-002  -1.1059328874767625E-002  -1.1394445832774071E-002  -1.1714456022742851E-002  -1.2018420137246773E-002  -1.2305447909056173E-002  -1.2574700350214452E-002  -1.2825391862831931E-002  -1.3056792213589043E-002  -1.3268228369428611E-002  -1.3459086188184154E-002  -1.3628811961657524E-002  -1.3776913805544371E-002  -1.3902962895071194E-002  -1.4006594540939953E-002  -1.4087509104899851E-002  -1.4145472751783036E-002  -1.4180318035927068E-002  -1.4191944321750596E-002  -1.4180318035938092E-002  -1.4145472751762294E-002  -1.4087509104899263E-002  -1.4006594540928074E-002  -1.3902962895080683E-002  -1.3776913805517182E-002  -1.3628811961683805E-002  -1.3459086188157322E-002  -1.3268228369456247E-002  -1.3056792213586531E-002  -1.2825391862837834E-002  -1.2574700350215032E-002  -1.2305447909044649E-002  -1.2018420137266280E-002  -1.1714456022734389E-002  -1.1394445832802677E-002  -1.1059328874731756E-002  -1.0710091131326484E-002  -1.0347762777765428E-002  -9.9734155864269688E-003  -9.5881602247547878E-003  -9.1931434541577695E-003  -8.7895452352177716E-003  -8.3785757478419959E-003  -7.9614723324281239E-003  -7.5394963600658744E-003  -7.1139300392740780E-003  -6.6860731669604991E-003  -6.2572398318649792E-003  -5.8287550779058308E-003  -5.4019515365024123E-003  -4.9781660347917207E-003  -4.5587361895834642E-003  -4.1449969939310969E-003  -3.7382774056168352E-003  -3.3398969453510060E-003  -2.9511623135640343E-003  -2.5733640331089772E-003  -2.2077731272529613E-003  -1.8556378402742818E-003  -1.5181804088617119E-003  -1.1965938924921827E-003  -8.9203907030644455E-004  -6.0564141203574805E-004  -3.3848813080497586E-004  -9.1625324541332303E-005   1.3394478658649168E-004   3.3726652003573162E-004   5.1743328160599707E-004   6.7359000052701849E-004   8.0493544296587655E-004   9.1072439821836119E-004   9.9026972693230320E-004   1.0429442244766654E-003   1.0681821417005400E-003   1.0654803376136510E-003   1.0344001534605511E-003   9.7457108905500602E-004   8.8569240346734210E-004   7.6753038407925786E-004   6.1992016777045328E-004   4.4276903556433086E-004   2.3605660460604481E-004  -3.6622071125003652E-034   0.0000000000000000        2.6211751226739297E-004   5.5327911672321383E-004   8.7340203776648093E-004   1.2221663532535839E-003   1.5991803467411507E-003   2.0039808796078976E-003   2.4360368653154156E-003   2.8947512697891616E-003   3.3794585588930279E-003   3.8894264768554879E-003   4.4238598994579608E-003   4.9819028839957358E-003   5.5626399967338503E-003   6.1650980073167739E-003   6.7882479244324324E-003   7.4310072150224928E-003   8.0922421598671641E-003   8.7707703349693029E-003   9.4653632127958548E-003   1.0174748877294686E-002   1.0897614846325555E-002   1.1632610994562646E-002   1.2378352570481258E-002   1.3133423299858176E-002   1.3896378568513029E-002   1.4665748677202585E-002   1.5440042160151157E-002   1.6217749160198837E-002   1.6997344852074298E-002   1.7777292905559624E-002   1.8556048981086166E-002   1.9332064248318070E-002   2.0103788920525258E-002   2.0869675795277341E-002   2.1628183794383901E-002   2.2377781492749868E-002   2.3116950629968325E-002   2.3844189594497033E-002   2.4558016872986144E-002   2.5256974456766682E-002   2.5939631196176174E-002   2.6604586096691855E-002   2.7250471546892710E-002   2.7875956472180705E-002   2.8479749406026503E-002   2.9060601471242870E-002   2.9617309265202337E-002   3.0148717640171210E-002   3.0653722375079365E-002   3.1131272728648518E-002   3.1580373871767452E-002   3.2000089189616610E-002   3.2389542451026550E-002   3.2747919837827849E-002   3.3074471830676758E-002   3.3368514946072653E-002   3.3629433320696442E-002   3.3856680139308822E-002   3.4049778903170409E-002   3.4208324534741721E-002   3.4331984317637718E-002   3.4420498668604319E-002   3.4473681739280226E-002   3.4491421848277047E-002   3.4473681739327841E-002   3.4420498668555816E-002   3.4331984317665848E-002   3.4208324534714750E-002   3.4049778903196680E-002   3.3856680139259687E-002   3.3629433320742717E-002   3.3368514946013762E-002   3.3074471830743205E-002   3.2747919837796596E-002   3.2389542451029762E-002   3.2000089189632673E-002   3.1580373871738378E-002   3.1131272728689863E-002   3.0653722375040660E-002   3.0148717640224688E-002   2.9617309265145920E-002   2.9060601471273033E-002   2.8479749406017541E-002   2.7875956472201001E-002   2.7250471546867827E-002   2.6604586096691883E-002   2.5939631196191797E-002   2.5256974456739488E-002   2.4558016873016879E-002   2.3844189594471536E-002   2.3116950629973841E-002   2.2377781492751381E-002   2.1628183794383686E-002   2.0869675795297287E-002   2.0103788920504746E-002   1.9332064248326872E-002   1.8556048981077072E-002   1.7777292905571285E-002   1.6997344852065385E-002   1.6217749160207257E-002   1.5440042160142775E-002   1.4665748677202949E-002   1.3896378568523899E-002   1.3133423299839672E-002   1.2378352570495833E-002   1.1632610994555117E-002   1.0897614846324113E-002   1.0174748877304232E-002   9.4653632127878109E-003   8.7707703349753433E-003   8.0922421598638578E-003   7.4310072150219307E-003   6.7882479244350874E-003   6.1650980073143227E-003   5.5626399967356552E-003   4.9819028839941867E-003   4.4238598994622621E-003   3.8894264768527171E-003   3.3794585588934624E-003   2.8947512697901426E-003   2.4360368653172241E-003   2.0039808796043891E-003   1.5991803467425999E-003   1.2221663532524666E-003   8.7340203776757890E-004   5.5327911672265872E-004   2.6211751226768712E-004   3.6622071125003292E-034   0.0000000000000000        2.8814364202000100E-004   6.6364931288021532E-004   1.1265684266928112E-003   1.6762411682638288E-003   2.3117919712921917E-003   3.0321304538720303E-003   3.8359616536173006E-003   4.7217918448184022E-003   5.6879207089812062E-003   6.7324464882646644E-003   7.8532773589664040E-003   9.0481374011024546E-003   1.0314570402546847E-002   1.1649944765332643E-002   1.3051459435050167E-002   1.4516150382802710E-002   1.6040897496842857E-002   1.7622431853133211E-002   1.9257343346932021E-002   2.0942088667139962E-002   2.2672999594255252E-002   2.4446291602257517E-002   2.6258072743816988E-002   2.8104352797121042E-002   2.9981052653468683E-002   3.1884013921658211E-002   3.3809008727823962E-002   3.5751749685625486E-002   3.7707900014301944E-002   3.9673083779483274E-002   4.1642896232106798E-002   4.3612914221913227E-002   4.5578706658356623E-002   4.7535844996674938E-002   4.9479913720554561E-002   5.1406520800198037E-002   5.3311308096827159E-002   5.5189961691539655E-002   5.7038222112336064E-002   5.8851894434888724E-002   6.0626858233605800E-002   6.2359077357977903E-002   6.4044609511314868E-002   6.5679615609635547E-002   6.7260368896306433E-002   6.8783263792902075E-002   7.0244824462631195E-002   7.1641713068829757E-002   7.2970737704207714E-002   7.4228859977707590E-002   7.5413202234384816E-002   7.6521054396675198E-002   7.7549880406382873E-002   7.8497324254520856E-002   7.9361215583316547E-002   8.0139574847001446E-002   8.0830618019953282E-002   8.1432760839328211E-002   8.1944622573153547E-002   8.2365029304842977E-002   8.2693016725418983E-002   8.2927832427160258E-002   8.3068937694272371E-002   8.3116008783174627E-002   8.3068937694220371E-002   8.2927832427230466E-002   8.2693016725361890E-002   8.2365029304878518E-002   8.1944622573125056E-002   8.1432760839398169E-002   8.0830618019879938E-002   8.0139574847079953E-002   7.9361215583232642E-002   7.8497324254557979E-002   7.7549880406383442E-002   7.6521054396631413E-002   7.5413202234455204E-002   7.4228859977623518E-002   7.2970737704289329E-002   7.1641713068741314E-002   7.0244824462720221E-002   6.8783263792853988E-002   6.7260368896312039E-002   6.5679615609631037E-002   6.4044609511330092E-002   6.2359077357962395E-002   6.0626858233622419E-002   5.8851894434895552E-002   5.7038222112316760E-002   5.5189961691544095E-002   5.3311308096853069E-002   5.1406520800180280E-002   4.9479913720560556E-002   4.7535844996646683E-002   4.5578706658383573E-002   4.3612914221894679E-002   4.1642896232134075E-002   3.9673083779462368E-002   3.7707900014320048E-002   3.5751749685610727E-002   3.3809008727839970E-002   3.1884013921660043E-002   2.9981052653450989E-002   2.8104352797148555E-002   2.6258072743802569E-002   2.4446291602274076E-002   2.2672999594246464E-002   2.0942088667133339E-002   1.9257343346944102E-002   1.7622431853121266E-002   1.6040897496849196E-002   1.4516150382803300E-002   1.3051459435049031E-002   1.1649944765336413E-002   1.0314570402546590E-002   9.0481374011013964E-003   7.8532773589662305E-003   6.7324464882644597E-003   5.6879207089791523E-003   4.7217918448225829E-003   3.8359616536124573E-003   3.0321304538765631E-003   2.3117919712894630E-003   1.6762411682659248E-003   1.1265684266903750E-003   6.6364931288162576E-004   2.8814364201992738E-004   1.0977798759795619E-033   0.0000000000000000        3.1406552386680040E-004   7.7360019510689000E-004   1.3787891385431497E-003   2.1286338808052573E-003   3.0217767609611117E-003   4.0565024274797730E-003   5.2307548096105511E-003   6.5421467377408072E-003   7.9879468558168160E-003   9.5650881377678312E-003   1.1270186754086857E-002   1.3099551946666795E-002   1.5049192301062256E-002   1.7114823852532997E-002   1.9291879895580070E-002   2.1575521712961690E-002   2.3960649987054279E-002   2.6441916842311980E-002   2.9013738488891161E-002   3.1670308437437830E-002   3.4405611252715157E-002   3.7213436814020132E-002   4.0087395047009707E-002   4.3020931092825669E-002   4.6007340876987643E-002   4.9039787041556537E-002   5.2111315201512493E-002   5.5214870487536628E-002   5.8343314333537795E-002   6.1489441470785319E-002   6.4645997086485288E-002   6.7805694105226022E-002   7.0961230553915136E-002   7.4105306964993886E-002   7.7230643780699201E-002   8.0329998711100581E-002   8.3396184009691010E-002   8.6422083620713325E-002   8.9400670159603110E-002   9.2325021684616704E-002   9.5188338219229437E-002   9.7983957986499254E-002  0.10070537331595979       0.10334624618334089       0.10590042334917490       0.10836195105557866       0.11072508925055013       0.11298432530001157       0.11513438716164887       0.11717025598107443       0.11908717808722741       0.12088067635234039       0.12254656089386019       0.12408093908858935       0.12548022487834723       0.12674114734218064       0.12786075851614312       0.12883644044129491       0.12966591142262099       0.13034723148449268       0.13087880700910276       0.13125939454710686       0.13148810379007819       0.13156439970059841       0.13148810379012646       0.13125939454702823       0.13087880700915169       0.13034723148449218       0.12966591142260428       0.12883644044122625       0.12786075851623713       0.12674114734212311       0.12548022487840882       0.12408093908855093       0.12254656089388119       0.12088067635237001       0.11908717808715315       0.11717025598113855       0.11513438716161445       0.11298432530007785       0.11072508925042858       0.10836195105563802       0.10590042334920249       0.10334624618330748       0.10070537331595730        9.7983957986522235E-002   9.5188338219203153E-002   9.2325021684609029E-002   8.9400670159624801E-002   8.6422083620738083E-002   8.3396184009614391E-002   8.0329998711141784E-002   7.7230643780677011E-002   7.4105306965031384E-002   7.0961230553896526E-002   6.7805694105241482E-002   6.4645997086440685E-002   6.1489441470816621E-002   5.8343314333521856E-002   5.5214870487548987E-002   5.2111315201498941E-002   4.9039787041551028E-002   4.6007340876997850E-002   4.3020931092810549E-002   4.0087395047010435E-002   3.7213436814011853E-002   3.4405611252727515E-002   3.1670308437432362E-002   2.9013738488890519E-002   2.6441916842319266E-002   2.3960649987044894E-002   2.1575521712969219E-002   1.9291879895566084E-002   1.7114823852543443E-002   1.5049192301049050E-002   1.3099551946674523E-002   1.1270186754084284E-002   9.5650881377697464E-003   7.9879468558171282E-003   6.5421467377342751E-003   5.2307548096161838E-003   4.0565024274747475E-003   3.0217767609635798E-003   2.1286338808036609E-003   1.3787891385434576E-003   7.7360019510692632E-004   3.1406552386653911E-004   1.8266943928336883E-033   0.0000000000000000        3.3981394507352758E-004   8.8285335686545403E-004   1.6294362738796212E-003   2.5782276193264475E-003   3.7273905583952976E-003   5.0745885531778877E-003   6.6170090297584016E-003   8.3513767786128814E-003   1.0273935640925913E-002   1.2380460367415852E-002   1.4666282932907485E-002   1.7126306292896683E-002   1.9755013108791557E-002   2.2546477034739897E-002   2.5494376383491450E-002   2.8592009077108876E-002   3.1832308550606814E-002   3.5207860537477494E-002   3.8710920695417060E-002   4.2333433029191257E-002   4.6067049068020977E-002   4.9903147749160638E-002   5.3832855962302431E-002   5.7847069703468514E-002   6.1936475788779144E-002   6.6091574075474613E-002   7.0302700136851415E-002   7.4560048336210827E-002   7.8853695245695840E-002   8.3173623351677647E-002   8.7509744991286872E-002   9.1851926462691122E-002   9.6190012248888374E-002  0.10051384930052094       0.10481331131499992       0.10907832295779570       0.11329888396401055       0.11746509306499620       0.12156717168042135       0.12559548732053036       0.12954057664116758       0.13339316809670695       0.13714420413493389       0.14078486288450789       0.14430657927649587       0.14770106555589119       0.15096033112817492       0.15407670169781965       0.15704283764831042       0.15985175162349435       0.16249682526486861       0.16497182506679947       0.16727091730941004       0.16938868203569682       0.17132012603611135       0.17306069481371761       0.17460628349518606       0.17595324666811407       0.17709840711533784       0.17803906342874137       0.17877299648203135       0.17929847474918834       0.17961425845366810       0.17971960253857105       0.17961425845360626       0.17929847474931299       0.17877299648196296       0.17803906342870779       0.17709840711539029       0.17595324666818629       0.17460628349510593       0.17306069481368247       0.17132012603616181       0.16938868203569349       0.16727091730937507       0.16497182506683156       0.16249682526486148       0.15985175162352186       0.15704283764824623       0.15407670169781204       0.15096033112830051       0.14770106555579393       0.14430657927644788       0.14078486288457726       0.13714420413492959       0.13339316809663912       0.12954057664126092       0.12559548732046705       0.12156717168046370       0.11746509306490670       0.11329888396412639       0.10907832295774603       0.10481331131504497       0.10051384930047552        9.6190012248908413E-002   9.1851926462667793E-002   8.7509744991350710E-002   8.3173623351648782E-002   7.8853695245698074E-002   7.4560048336208412E-002   7.0302700136867818E-002   6.6091574075470699E-002   6.1936475788786728E-002   5.7847069703463955E-002   5.3832855962320215E-002   4.9903147749154594E-002   4.6067049068009701E-002   4.2333433029214149E-002   3.8710920695398846E-002   3.5207860537490129E-002   3.1832308550604919E-002   2.8592009077101486E-002   2.5494376383506205E-002   2.2546477034725197E-002   1.9755013108812506E-002   1.7126306292888915E-002   1.4666282932903948E-002   1.2380460367413137E-002   1.0273935640930872E-002   8.3513767786173362E-003   6.6170090297534775E-003   5.0745885531821439E-003   3.7273905583929514E-003   2.5782276193285093E-003   1.6294362738792016E-003   8.8285335686478020E-004   3.3981394507390727E-004   2.5512082428959467E-033   0.0000000000000000        3.6532012098007842E-004   9.9113209287501804E-004   1.8778857546923032E-003   3.0239122959812704E-003   4.4268997871759284E-003   6.0838957878471111E-003   7.9913376525194077E-003   1.0145069679301779E-002   1.2540319614089000E-002   1.5171713823712300E-002   1.8033310995180105E-002   2.1118619741085500E-002   2.4420609756946456E-002   2.7931726261798732E-002   3.1643907487937981E-002   3.5548603817021802E-002   3.9636798138323534E-002   4.3899027337000962E-002   4.8325404859000512E-002   5.2905644299346223E-002   5.7629083955072331E-002   6.2484712286626311E-002   6.7461194223501664E-002   7.2546898253467065E-002   7.7729924228493910E-002   8.2998131821313520E-002   8.8339169564379177E-002   9.3740504400406557E-002   9.9189451674656884E-002  0.10467320549592027       0.11017886939388541       0.11569348719786055       0.12120407406489564       0.12669764758007571       0.13216125885561272       0.13758202355416235       0.14294715276086861       0.14824398362953872       0.15346000973185625       0.15858291103219638       0.16360058342037709       0.16850116772766077       0.17327307816026569       0.17790503007585479       0.18238606704366644       0.18670558711672064       0.19085336825702995       0.19481959284956923       0.19859487124967243       0.20217026430302296       0.20553730478741217       0.20868801772298734       0.21161493950208088       0.21431113579341690       0.21677021817842235       0.21898635947389286       0.22095430771600214       0.22266939875640512       0.22412756745580739       0.22532535743326718       0.22625992936339984       0.22692906778446550       0.22733118641649544       0.22746533196688740       0.22733118641651717       0.22692906778433430       0.22625992936349909       0.22532535743333443       0.22412756745571014       0.22266939875641051       0.22095430771603183       0.21898635947391876       0.21677021817830355       0.21431113579350972       0.21161493950205498       0.20868801772291712       0.20553730478753068       0.20217026430294011       0.19859487124972192       0.19481959284958200       0.19085336825691521       0.18670558711687144       0.18238606704366717       0.17790503007578984       0.17327307816029827       0.16850116772773982       0.16360058342024017       0.15858291103233690       0.15346000973173943       0.14824398362971319       0.14294715276068981       0.13758202355422988       0.13216125885558899       0.12669764758007473       0.12120407406490434       0.11569348719786729       0.11017886939383031       0.10467320549592819        9.9189451674667292E-002   9.3740504400392777E-002   8.8339169564358680E-002   8.2998131821343371E-002   7.7729924228464212E-002   7.2546898253477821E-002   6.7461194223508034E-002   6.2484712286612093E-002   5.7629083955110141E-002   5.2905644299300648E-002   4.8325404859033645E-002   4.3899027336972221E-002   3.9636798138329606E-002   3.5548603817030705E-002   3.1643907487927954E-002   2.7931726261814754E-002   2.4420609756925213E-002   2.1118619741089150E-002   1.8033310995191166E-002   1.5171713823713469E-002   1.2540319614082177E-002   1.0145069679297469E-002   7.9913376525260586E-003   6.0838957878426849E-003   4.4268997871785990E-003   3.0239122959784632E-003   1.8778857546930048E-003   9.9113209287593354E-004   3.6532012097967878E-004   3.2695760088416252E-033   0.0000000000000000        3.9051586477817921E-004   1.0981620738403867E-003   2.1235188400732363E-003   3.4645872971351137E-003   5.1185856484828769E-003   7.0819523227176068E-003   9.3503828455760562E-003   1.1918850695340575E-002   1.4781578682081627E-002   1.7932057398602378E-002   2.1363086223325625E-002   2.5066794732371330E-002   2.9034656262471516E-002   3.3257505470596305E-002   3.7725559605420685E-002   4.2428441783454958E-002   4.7355205752617376E-002   5.2494362031521621E-002   5.7833905360560905E-002   6.3361343396611938E-002   6.9063726585800261E-002   7.4927679138136138E-002   8.0939431034100798E-002   8.7084850982135226E-002   9.3349480250894373E-002   9.9718567293037672E-002  0.10617710307749834       0.11270985704657699       0.11930141360933345       0.12593620908503483       0.13259856900681380       0.13927274569737788       0.14594295602304827       0.15259341923964553       0.15920839483567722       0.16577222028325367       0.17226934860581580       0.17868438567192668       0.18500212712583694       0.19120759486526767       0.19728607297943371       0.20322314306043951       0.20900471880201679       0.21461707980543696       0.22004690450696046       0.22528130215094347       0.23030784373039961       0.23511459182035194       0.23969012923272981       0.24402358642300276       0.24810466758397687       0.25192367536209981       0.25547153413891283       0.25873981181976297       0.26172074007698903       0.26440723300378133       0.26679290412388029       0.26887208172938565       0.27063982249409857       0.27209192334930676       0.27322493156867389       0.27403615306482937       0.27452365885491486       0.27468628969300823       0.27452365885492991       0.27403615306494689       0.27322493156858735       0.27209192334920346       0.27063982249423785       0.26887208172925414       0.26679290412397205       0.26440723300379848       0.26172074007704960       0.25873981181968303       0.25547153413898821       0.25192367536211913       0.24810466758384847       0.24402358642305516       0.23969012923274938       0.23511459182033834       0.23030784373042326       0.22528130215084308       0.22004690450702777       0.21461707980542841       0.20900471880199661       0.20322314306038830       0.19728607297950432       0.19120759486515770       0.18500212712597278       0.17868438567175790       0.17226934860593646       0.16577222028322067       0.15920839483570359       0.15259341923965328       0.14594295602303478       0.13927274569737949       0.13259856900684025       0.12593620908504952       0.11930141360931761       0.11270985704661751       0.10617710307750272        9.9718567293014718E-002   9.3349480250930719E-002   8.7084850982116102E-002   8.0939431034084963E-002   7.4927679138169459E-002   6.9063726585733801E-002   6.3361343396679232E-002   5.7833905360514241E-002   5.2494362031567245E-002   4.7355205752600590E-002   4.2428441783454264E-002   3.7725559605412774E-002   3.3257505470596839E-002   2.9034656262481959E-002   2.5066794732365238E-002   2.1363086223323138E-002   1.7932057398591075E-002   1.4781578682090861E-002   1.1918850695345488E-002   9.3503828455708989E-003   7.0819523227198464E-003   5.1185856484818534E-003   3.4645872971364382E-003   2.1235188400720111E-003   1.0981620738405506E-003   3.9051586477826210E-004   3.9800670798009617E-033   0.0000000000000000        4.1533375583879351E-004   1.2036720154669392E-003   2.3657236289685631E-003   3.8991641510963933E-003   5.8007482820281340E-003   8.0663135625303681E-003   1.0690823723312487E-002   1.3668393197399181E-002   1.6992253443435048E-002   2.0654774630031417E-002   2.4647513844148254E-002   2.8961240258043325E-002   3.3585951065400549E-002   3.8510892117900326E-002   4.3724582927570955E-002   4.9214844026653923E-002   5.4968826077240532E-002   6.0973040599242051E-002   6.7213392240150036E-002   7.3675212510118868E-002   8.0343294898912829E-002   8.7201931293338655E-002   9.4234949604447435E-002  0.10142575251650604       0.10875735726299343       0.11621243633409935       0.12377335901924638       0.13142223368161682       0.13914095066709087       0.14691122573968926       0.15471464394441839       0.16253270378460091       0.17034686161755497       0.17813857614959683       0.18588935293508962       0.19358078876344792       0.20119461583173795       0.20871274559778280       0.21611731220106459       0.22339071535806312       0.23051566261747503       0.23747521088156032       0.24425280709047820       0.25083232797059435       0.25719811875503623       0.26333503077804804       0.26922845785777688       0.27486437137651093       0.28022935397338727       0.28531063177442301       0.29009610507179207       0.29457437739078546       0.29873478286301031       0.30256741184875141       0.30606313474224800       0.30921362390165491       0.31201137365716597       0.31444971833871321       0.31652284829401761       0.31822582383974451       0.31955458713501289       0.32050597192472691       0.32107771115007794       0.32126844239285762       0.32107771114999956       0.32050597192472496       0.31955458713497797       0.31822582383985881       0.31652284829390237       0.31444971833888957       0.31201137365695897       0.30921362390173718       0.30606313474210028       0.30256741184884411       0.29873478286288291       0.29457437739087033       0.29009610507188011       0.28531063177438098       0.28022935397335225       0.27486437137651426       0.26922845785777211       0.26333503077815956       0.25719811875486304       0.25083232797070543       0.24425280709046179       0.23747521088157705       0.23051566261747236       0.22339071535811619       0.21611731220098321       0.20871274559781933       0.20119461583176484       0.19358078876340898       0.18588935293505979       0.17813857614963080       0.17034686161749293       0.16253270378469081       0.15471464394433929       0.14691122573973553       0.13914095066705034       0.13142223368164274       0.12377335901921760       0.11621243633410268       0.10875735726297585       0.10142575251653452        9.4234949604432031E-002   8.7201931293337837E-002   8.0343294898949355E-002   7.3675212510075319E-002   6.7213392240185077E-002   6.0973040599193278E-002   5.4968826077266934E-002   4.9214844026641842E-002   4.3724582927588219E-002   3.8510892117895858E-002   3.3585951065388461E-002   2.8961240258048960E-002   2.4647513844148664E-002   2.0654774630039899E-002   1.6992253443422336E-002   1.3668393197402800E-002   1.0690823723312592E-002   8.0663135625302518E-003   5.8007482820288730E-003   3.8991641510980370E-003   2.3657236289673263E-003   1.2036720154671048E-003   4.1533375583913010E-004   4.6809698205523552E-033   0.0000000000000000        4.3970730618576252E-004   1.3073943400864663E-003   2.6038965464594511E-003   4.3265691664825549E-003   6.4717108814315756E-003   9.0345680389105031E-003   1.2009384375402481E-002   1.5389429126711571E-002   1.9166958376548027E-002   2.3333239922638294E-002   2.7878608574014280E-002   3.2792495012948973E-002   3.8063444065955902E-002   4.3679138367714407E-002   4.9626427034102673E-002   5.5891357040552869E-002   6.2459206607347481E-002   6.9314520442431110E-002   7.6441146753328942E-002   8.3822275939046301E-002   9.1440480870415064E-002   9.9277758658806781E-002  0.10731557381695818       0.11553490270379083       0.12391627914948268       0.13243984114975160       0.14108537851568503       0.14983238136837998       0.15866008935556755       0.16754754147948375       0.17647362640674291       0.18541713315068939       0.19435680199010771       0.20327137551749691       0.21213964967858615       0.22094052469313749       0.22965305572634748       0.23825650319004296       0.24673038255926627       0.25505451357174996       0.26320906870580579       0.27117462080890176       0.27893218976846612       0.28646328811104027       0.29374996541727882       0.30077485145302374       0.30752119790121241       0.31397291860731064       0.32011462823145570       0.32593167921650629       0.33141019698888102       0.33653711329695030       0.34130019761740404       0.34568808654537342       0.34969031110399718       0.35329732190357732       0.35650051209004785       0.35929223803245502       0.36166583768884686       0.36361564662362905       0.36513701161363366       0.36622630183917643       0.36688091760482400       0.36709929659042295       0.36688091760479391       0.36622630183927568       0.36513701161372275       0.36361564662339985       0.36166583768912086       0.35929223803216781       0.35650051209025985       0.35329732190353985       0.34969031110409210       0.34568808654542615       0.34130019761744945       0.33653711329679176       0.33141019698890989       0.32593167921650218       0.32011462823149589       0.31397291860720916       0.30752119790140536       0.30077485145270988       0.29374996541762372       0.28646328811079119       0.27893218976852441       0.27117462080892196       0.26320906870576699       0.25505451357176279       0.24673038255930699       0.23825650319003669       0.22965305572631248       0.22094052469315473       0.21213964967868149       0.20327137551738289       0.19435680199025746       0.18541713315055833       0.17647362640681527       0.16754754147942072       0.15866008935561876       0.14983238136830923       0.14108537851573141       0.13243984114973675       0.12391627914951026       0.11553490270376926       0.10731557381697834        9.9277758658797455E-002   9.1440480870410012E-002   8.3822275939074625E-002   7.6441146753302949E-002   6.9314520442478059E-002   6.2459206607319642E-002   5.5891357040568142E-002   4.9626427034081932E-002   4.3679138367723039E-002   3.8063444065971258E-002   3.2792495012945649E-002   2.7878608574011712E-002   2.3333239922636653E-002   1.9166958376553921E-002   1.5389429126710898E-002   1.2009384375401271E-002   9.0345680389102810E-003   6.4717108814320110E-003   4.3265691664811029E-003   2.6038965464594945E-003   1.3073943400869572E-003   4.3970730618509779E-004   5.3705956950015111E-033   0.0000000000000000        4.6357112470108515E-004   1.4090658293638859E-003   2.8374438099047434E-003   4.7457460349654632E-003   7.1298237538662979E-003   9.9843432439824017E-003   1.3302841786864118E-002   1.7077759309204524E-002   2.1300394850188399E-002   2.5960934549252562E-002   3.1048513899793771E-002   3.6551250236453114E-002   4.2456263296989864E-002   4.8749701857092181E-002   5.5416776005228353E-002   6.2441792463564960E-002   6.9808192169429448E-002   7.7498589947586294E-002   8.5494816175443189E-002   9.3777960339842009E-002  0.10232841638127742       0.11112592971722525       0.12014964582888235       0.12937816029807292       0.13878957016990717       0.14836152652122392       0.15807128810591498       0.16789577594804267       0.17781162875388759       0.18779525900528041       0.19782290960459137       0.20787071092807294       0.21791473815908555       0.22793106875316660       0.23789583990654914       0.24778530588056094       0.25757589505209105       0.26724426654646327       0.27676736631970678       0.28612248255514838       0.29528730023834171       0.30423995478375149       0.31295908457722538       0.32142388231584262       0.32961414501433589       0.33751032256096652       0.34509356470924485       0.35234576638206461       0.35924961119337240       0.36578861306962590       0.37194715587904104       0.37771053096946189       0.38306497252561195       0.38799769066207374       0.39249690216705663       0.39655185883003308       0.40015287328219828       0.40329134228029967       0.40595976739638884       0.40815177303609812       0.40986212177508574       0.41108672694267318       0.41182266245125559       0.41206816982989880       0.41182266245142823       0.41108672694239429       0.40986212177509362       0.40815177303623013       0.40595976739621126       0.40329134228048369       0.40015287328204990       0.39655185883010430       0.39249690216698163       0.38799769066192075       0.38306497252570276       0.37771053096951207       0.37194715587896748       0.36578861306971400       0.35924961119328153       0.35234576638229592       0.34509356470882074       0.33751032256150570       0.32961414501395608       0.32142388231603630       0.31295908457724925       0.30423995478361954       0.29528730023846728       0.28612248255504547       0.27676736631971949       0.26724426654646671       0.25757589505202527       0.24778530588068232       0.23789583990635610       0.22793106875332267       0.21791473815894985       0.20787071092817444       0.19782290960453935       0.18779525900533198       0.17781162875388923       0.16789577594806818       0.15807128810588425       0.14836152652124168       0.13878957016990476       0.12937816029803328       0.12014964582889692       0.11112592971723080       0.10232841638126411        9.3777960339813476E-002   8.5494816175450614E-002   7.7498589947576885E-002   6.9808192169436414E-002   6.2441792463555322E-002   5.5416776005239192E-002   4.8749701857093174E-002   4.2456263296972364E-002   3.6551250236458520E-002   3.1048513899788945E-002   2.5960934549262741E-002   2.1300394850171926E-002   1.7077759309214537E-002   1.3302841786862193E-002   9.9843432439818604E-003   7.1298237538687101E-003   4.7457460349640129E-003   2.8374438099044328E-003   1.4090658293635441E-003   4.6357112470179541E-004   6.0472833340127770E-033   0.0000000000000000        4.8686107868822737E-004   1.5084282664265688E-003   3.0657828714837961E-003   5.1556583920612659E-003   7.7734683144028887E-003   1.0913311369965080E-002   1.4568033630557876E-002   1.8729263603748353E-002   2.3387363923960344E-002   2.8531462394947745E-002   3.4149521049762280E-002   4.0228372185435193E-002   4.6753741166675786E-002   5.3710275967186860E-002   6.1081582968880554E-002   6.8850266140628308E-002   7.6997968725219107E-002   8.5505417246367330E-002   9.4352467725953876E-002  0.10351815400161861       0.11298073802670863       0.12271776203229916       0.13270610242690847       0.14292202530078446       0.15334124340698585       0.16393897447394823       0.17469000071847718       0.18556872940736721       0.19654925432866177       0.20760541801942622       0.21871087460321476       0.22983915308647432       0.24096372095739790       0.25205804794001169       0.26309566974376875       0.27405025166228092       0.28489565185910815       0.29560598419818018       0.30615568045895103       0.31651955179212260       0.32667284926594653       0.33659132335552117       0.34625128223665391       0.35562964873893821       0.36470401582263451       0.37345270044891249       0.38185479570645248       0.38989022107891103       0.39753977072102281       0.40478515963755690       0.41160906764509708       0.41799518101941313       0.42392823171814875       0.42939403409453425       0.43437951900599098       0.43887276524090613       0.44286302818137557       0.44634076564381364       0.44929766081971373       0.45172664227886394       0.45362190097029548       0.45497890419347758       0.45579440649703001       0.45606645748311891       0.45579440649686265       0.45497890419379938       0.45362190097013710       0.45172664227900755       0.44929766081955935       0.44634076564395819       0.44286302818132656       0.43887276524088120       0.43437951900601418       0.42939403409457028       0.42392823171816663       0.41799518101938732       0.41160906764515692       0.40478515963745093       0.39753977072114488       0.38989022107869548       0.38185479570685310       0.37345270044839407       0.36470401582292272       0.35562964873876746       0.34625128223674584       0.33659132335553088       0.32667284926590151       0.31651955179220698       0.30615568045891078       0.29560598419821960       0.28489565185922677       0.27405025166203445       0.26309566974411763       0.25205804793973835       0.24096372095750909       0.22983915308638672       0.21871087460329519       0.20760541801934479       0.19654925432866283       0.18556872940744412       0.17469000071840296       0.16393897447399064       0.15334124340693664       0.14292202530088086       0.13270610242685291       0.12271776203233220       0.11298073802671052       0.10351815400164308        9.4352467725977926E-002   8.5505417246318632E-002   7.6997968725249694E-002   6.8850266140628752E-002   6.1081582968875399E-002   5.3710275967180490E-002   4.6753741166691613E-002   4.0228372185427123E-002   3.4149521049769607E-002   2.8531462394934856E-002   2.3387363923972958E-002   1.8729263603740696E-002   1.4568033630559887E-002   1.0913311369968650E-002   7.7734683143964936E-003   5.1556583920658134E-003   3.0657828714835836E-003   1.5084282664259523E-003   4.8686107868867282E-004   6.7094025377929502E-033   0.0000000000000000        5.0951445235996576E-004   1.6052290659571504E-003   3.2883438335793800E-003   5.5552923298199395E-003   8.4010610052424797E-003   1.1819194941008988E-002   1.5801865913402383E-002   2.0339910859629398E-002   2.5422778908960289E-002   3.1038565405463462E-002   3.7174087607978461E-002   4.3814924185789653E-002   5.0945440209002407E-002   5.8548819525775536E-002   6.6607103999475323E-002   7.5101236451711961E-002   8.4011106353635137E-002   9.3315598062106500E-002  0.10299264147903517       0.11301926501144940       0.12337165070740957       0.13402519143189356       0.14495454994740190       0.15613371975627935       0.16753608755667748       0.17913449716660293       0.19090131475489605       0.20280849522976194       0.21482764961856726       0.22693011328150453       0.23908701479260955       0.25126934532065137       0.26344802834822345       0.27559398955444780       0.28767822669892235       0.29967187933401801       0.31154629818129631       0.32327311400265540       0.33482430580187417       0.34617226819031632       0.35728987775686516       0.36815055828223503       0.37872834463752736       0.38899794521642400       0.39893480275120613       0.40851515336093536       0.41771608369759200       0.42651558604385165       0.43489261123824768       0.44282711929262658       0.45030012758762855       0.45729375652023729       0.46379127250695873       0.46977712822399476       0.47523700000092922       0.48015782226747145       0.48452781897810687       0.48833653193335730       0.49157484593302958       0.49423501069948611       0.49631065951720238       0.49779682454583679       0.49868994876952061       0.49898789454944692       0.49868994876958439       0.49779682454556695       0.49631065951750447       0.49423501069912495       0.49157484593340295       0.48833653193303428       0.48452781897818747       0.48015782226751180       0.47523700000081476       0.46977712822432161       0.46379127250667912       0.45729375652034882       0.45030012758753418       0.44282711929278706       0.43489261123807099       0.42651558604396378       0.41771608369739088       0.40851515336121685       0.39893480275110527       0.38899794521648334       0.37872834463741173       0.36815055828230908       0.35728987775687043       0.34617226819020597       0.33482430580198136       0.32327311400260550       0.31154629818125434       0.29967187933413048       0.28767822669864140       0.27559398955467551       0.26344802834821218       0.25126934532068029       0.23908701479251210       0.22693011328161231       0.21482764961853015       0.20280849522966432       0.19090131475500821       0.17913449716654212       0.16753608755673155       0.15613371975619089       0.14495454994741511       0.13402519143191480       0.12337165070736208       0.11301926501147150       0.10299264147897748        9.3315598062201535E-002   8.4011106353575962E-002   7.5101236451704662E-002   6.6607103999493558E-002   5.8548819525772393E-002   5.0945440208994816E-002   4.3814924185798361E-002   3.7174087607970113E-002   3.1038565405476826E-002   2.5422778908954748E-002   2.0339910859632764E-002   1.5801865913403785E-002   1.1819194941003390E-002   8.4010610052475294E-003   5.5552923298170329E-003   3.2883438335782732E-003   1.6052290659587416E-003   5.0951445235969980E-004   7.3553582031853191E-033   0.0000000000000000        5.3147010191854709E-004   1.6992218906349736E-003   3.5045708336561331E-003   5.9436588552825766E-003   9.0110571305600396E-003   1.2699772323555942E-002   1.7001320457866426E-002   2.1905768659634419E-002   2.7401677657493760E-002   3.3476138702725311E-002   4.0114855728098545E-002   4.7302188208607217E-002   5.5021178279321355E-002   6.3253585870027690E-002   7.1979931286983462E-002   8.1179541815041265E-002   9.0830601306053457E-002  0.10091020252630375       0.11139440213551562       0.12225827816476538       0.13347598985278200       0.14502083969949273       0.15686533758587376       0.16898126680510295       0.18133975184903314       0.19391132778169293       0.20666601103876639       0.21957337147809930       0.23260260550960904       0.24572261012812557       0.25890205767168717       0.27210947112384493       0.28531329978010617       0.29848199509508844       0.31158408652946101       0.32458825721070755       0.33746341923188322       0.35017878839757122       0.36270395824679863       0.37500897316839926       0.38706440043562990       0.39884140098363041       0.41031179876364898       0.42144814850407453       0.43222380171391694       0.44261297077432832       0.45259079095891896       0.46213338023670314       0.47121789671216824       0.47982259356614698       0.48792687135881563       0.49551132758260608       0.50255780332632305       0.50904942695658106       0.51497065469944525       0.52030730802970981       0.52504660777620171       0.52917720486124775       0.53268920760124838       0.53557420549844303       0.53782528947623787       0.53943706849561746       0.54040568252368271       0.54072881182278065       0.54040568252401555       0.53943706849552386       0.53782528947586861       0.53557420549901003       0.53268920760075411       0.52917720486152631       0.52504660777633128       0.52030730802943015       0.51497065469985426       0.50904942695597133       0.50255780332666644       0.49551132758252725       0.48792687135895763       0.47982259356581819       0.47121789671246594       0.46213338023664191       0.45259079095889737       0.44261297077435091       0.43222380171384572       0.42144814850413492       0.41031179876372154       0.39884140098348331       0.38706440043571072       0.37500897316842824       0.36270395824671120       0.35017878839760030       0.33746341923182577       0.32458825721079748       0.31158408652951325       0.29848199509503909       0.28531329978009273       0.27210947112383355       0.25890205767175667       0.24572261012810315       0.23260260550957604       0.21957337147820205       0.20666601103869831       0.19391132778172751       0.18133975184902346       0.16898126680515307       0.15686533758590090       0.14502083969945057       0.13347598985278841       0.12225827816476995       0.11139440213556863       0.10091020252621606        9.0830601306090455E-002   8.1179541815079206E-002   7.1979931286937984E-002   6.3253585870055862E-002   5.5021178279305194E-002   4.7302188208607786E-002   4.0114855728107641E-002   3.3476138702715035E-002   2.7401677657487803E-002   2.1905768659645542E-002   1.7001320457853769E-002   1.2699772323567990E-002   9.0110571305561382E-003   5.9436588552836365E-003   3.5045708336560702E-003   1.6992218906350879E-003   5.3147010191900343E-004   7.9835941664129244E-033   0.0000000000000000        5.5266860681171077E-004   1.7901672524978302E-003   3.7139233952445377E-003   6.3197962888994780E-003   9.6019545974616611E-003   1.3552883102294376E-002   1.8163462200372089E-002   2.3423012825177860E-002   2.9319234552546068E-002   3.5838245331396110E-002   4.2964669901880567E-002   5.0681685919560945E-002   5.8971053134535066E-002   6.7813151200063163E-002   7.7187025494744030E-002   8.7070437274710685E-002   9.7439917036001744E-002  0.10827082085019805       0.11953738953076240       0.13121281048767855       0.14326928212381876       0.15567808061447963       0.16840962891262171       0.18143356781139028       0.19471882889416145       0.20823370919584802       0.22194594739658519       0.23582280136153463       0.24983112684545786       0.26393745716696282       0.27810808366283368       0.29230913673152853       0.30650666726389514       0.32066672827357051       0.33475545652242350       0.34873915395117971       0.36258436871236577       0.37625797561910002       0.38972725580761308       0.40295997542476869       0.41592446315497567       0.42858968639259970       0.44092532588275979       0.45290184864641114       0.46449057901713364       0.47566376761721113       0.48639465810462973       0.49665755153783164       0.50642786819215246       0.51568220668644871       0.52439840028327256       0.53255557020345401       0.54013417586334056       0.54711606187573536       0.55348450173015218       0.55922423803043131       0.56432151920078455       0.56876413256913994       0.57254143374534039       0.57564437223605125       0.57806551320875166       0.57979905538753729       0.58084084500530142       0.58118838579577570       0.58084084500483779       0.57979905538767829       0.57806551320935695       0.57564437223527687       0.57254143374597088       0.56876413256881997       0.56432151920072049       0.55922423803073795       0.55348450172964936       0.54711606187623307       0.54013417586312829       0.53255557020363209       0.52439840028281326       0.51568220668709541       0.50642786819167540       0.49665755153789731       0.48639465810480748       0.47566376761699991       0.46449057901718260       0.45290184864641736       0.44092532588272232       0.42858968639268402       0.41592446315487624       0.40295997542492279       0.38972725580748963       0.37625797561922114       0.36258436871233823       0.34873915395110561       0.33475545652239630       0.32066672827362502       0.30650666726392867       0.29230913673138492       0.27810808366285955       0.26393745716697009       0.24983112684543640       0.23582280136152520       0.22194594739656565       0.20823370919588566       0.19471882889405451       0.18143356781145140       0.16840962891253314       0.15567808061456212       0.14326928212379864       0.13121281048769937       0.11953738953069210       0.10827082085027495        9.7439917035967410E-002   8.7070437274694532E-002   7.7187025494765429E-002   6.7813151200046884E-002   5.8971053134546723E-002   5.0681685919571964E-002   4.2964669901848870E-002   3.5838245331422443E-002   2.9319234552541706E-002   2.3423012825167823E-002   1.8163462200391767E-002   1.3552883102275964E-002   9.6019545974682860E-003   6.3197962888979524E-003   3.7139233952463526E-003   1.7901672524972827E-003   5.5266860681214770E-004   8.5925969520133891E-033   0.0000000000000000        5.7305241680768635E-004   1.8778330977598141E-003   3.9158777417763607E-003   6.6827725969737239E-003   1.0172297554378599E-002   1.4376433308002923E-002   1.9285446289916530E-002   2.4887936659988136E-002   3.1170772168527715E-002   3.8119130600223379E-002   4.5716594240327514E-002   5.3945199150383531E-002   6.2785466339035631E-002   7.2216442152964411E-002   8.2215747231145539E-002   9.2759630083238898E-002  0.10382302410132499       0.11537960774545240       0.12740186775521509       0.13986116523481529       0.15272780445049791       0.16597110417894992       0.17955947142958756       0.19346047736838620       0.20764093525642954       0.22206698021798577       0.23670415064443609       0.25151747104107414       0.26647153611083874       0.28153059588165424       0.29665864166441880       0.31181949263732633       0.32697688285222781       0.34209454844414078       0.35713631484507696       0.37206618378181538       0.38684841985762802       0.40144763649999277       0.41582888107493665       0.42995771896102847       0.44380031637579348       0.45732352176395957       0.47049494554197846       0.48328303801503975       0.49565716527381570       0.50758768288654921       0.51904600722166527       0.53000468420481484       0.54043745537385868       0.55031932105195325       0.55962660048726431       0.56833698883643502       0.57642961081769106       0.58388507094538433       0.59068550018562860       0.59681459895772415       0.60225767634501481       0.60700168544375177       0.61103525475710152       0.61434871554790238       0.61693412511352830       0.61878528588592951       0.61989776034991673       0.62026888171943662       0.61989776035016020       0.61878528588591208       0.61693412511301149       0.61434871554854165       0.61103525475647524       0.60700168544405642       0.60225767634500027       0.59681459895756328       0.59068550018601362       0.58388507094483511       0.57642961081814847       0.56833698883605144       0.55962660048770019       0.55031932105155235       0.54043745537413157       0.53000468420479152       0.51904600722151939       0.50758768288684619       0.49565716527364406       0.48328303801513928       0.47049494554198257       0.45732352176388413       0.44380031637593614       0.42995771896083634       0.41582888107505467       0.40144763649983001       0.38684841985786039       0.37206618378167905       0.35713631484517472       0.34209454844404541       0.32697688285218185       0.31181949263753528       0.29665864166434414       0.28153059588168450       0.26647153611093999       0.25151747104096439       0.23670415064450667       0.22206698021792842       0.20764093525653612       0.19346047736834082       0.17955947142964418       0.16597110417882421       0.15272780445062992       0.13986116523467934       0.12740186775533718       0.11537960774537863       0.10382302410133518        9.2759630083277353E-002   8.2215747231099479E-002   7.2216442152989682E-002   6.2785466339025903E-002   5.3945199150366017E-002   4.5716594240376711E-002   3.8119130600179053E-002   3.1170772168547044E-002   2.4887936659983317E-002   1.9285446289911488E-002   1.4376433308013118E-002   1.0172297554374612E-002   6.6827725969762428E-003   3.9158777417733822E-003   1.8778330977618034E-003   5.7305241680739969E-004   9.1808994189338411E-033   0.0000000000000000        5.9256599455025311E-004   1.9619953736500165E-003   4.1099280701117962E-003   7.0316876526125708E-003   1.0720679917713942E-002   1.5168400485786724E-002   2.0364524968269990E-002   2.6296959911348419E-002   3.2951772574113275E-002   4.0313235984380330E-002   4.8363929225231833E-002   5.7084789743421488E-002   6.6455146437576884E-002   7.6452762534226532E-002   8.7053887555115103E-002   9.8233314195696447E-002  0.10996443884549495       0.12221932548162119       0.13496877277280292       0.14818238423336225       0.16182864126143151       0.17587497887790254       0.19028786399464517       0.20503287601197198       0.22007478956067758       0.23537765918432474       0.25090490575867358       0.26661940444110505       0.28248357393950130       0.29845946688015124       0.31450886106418535       0.33059335139007906       0.34667444221536625       0.36271363994693190       0.37867254562343600       0.39451294727994274       0.41019691185928181       0.42568687646127601       0.44094573870124282       0.45593694596329065       0.47062458333405377       0.48497346000530106       0.49894919393335230       0.51251829455917408       0.52564824337898985       0.53830757218827996       0.55046593878261652       0.56209419997280541       0.57316448169676393       0.58365024608739202       0.59352635533151166       0.60276913214500527       0.61135641675401953       0.61926762020615866       0.62648377392237198       0.63298757532683636       0.63876342949353393       0.64379748666223668       0.64807767556952456       0.65159373249690644       0.65433722596153232       0.65630157701384129       0.65748207506108913       0.65787588920628581       0.65748207506100664       0.65630157701375680       0.65433722596181998       0.65159373249652008       0.64807767557001816       0.64379748666208458       0.63876342949329923       0.63298757532728234       0.62648377392168675       0.61926762020702653       0.61135641675340535       0.60276913214536931       0.59352635533125420       0.58365024608750893       0.57316448169663903       0.56209419997290477       0.55046593878261962       0.53830757218791880       0.52564824337944971       0.51251829455877984       0.49894919393350468       0.48497346000512409       0.47062458333421059       0.45593694596323131       0.44094573870129394       0.42568687646143466       0.41019691185894758       0.39451294728014918       0.37867254562342562       0.36271363994694161       0.34667444221543936       0.33059335138987472       0.31450886106430076       0.29845946688002278       0.28248357393939139       0.26661940444129628       0.25090490575859214       0.23537765918435791       0.22007478956067578       0.20503287601192285       0.19028786399465605       0.17587497887804340       0.16182864126122712       0.14818238423354865       0.13496877277270405       0.12221932548165972       0.10996443884551393        9.8233314195617233E-002   8.7053887555214343E-002   7.6452762534174906E-002   6.6455146437591581E-002   5.7084789743444594E-002   4.8363929225171728E-002   4.0313235984430477E-002   3.2951772574086158E-002   2.6296959911367251E-002   2.0364524968258736E-002   1.5168400485787058E-002   1.0720679917716140E-002   7.0316876526102089E-003   4.1099280701136246E-003   1.9619953736490598E-003   5.9256599455106745E-004   9.7470842950022692E-033   0.0000000000000000        6.1115595322252560E-004   2.0424385759148689E-003   4.2955877806835708E-003   7.3656754196925944E-003   1.1245748778612992E-002   1.5926838590235571E-002   2.1398054216942328E-002   2.7646637425707069E-002   3.4657888251090931E-002   4.2415212554909779E-002   5.0900227890840193E-002   6.0092818721157161E-002   6.9971171341055710E-002   8.0511819137825055E-002   9.1689697446454554E-002  0.10347820358927834       0.11584926076281861       0.12877338548211220       0.14221975841706935       0.15615629844866635       0.17054973976633214       0.18536571182338821       0.20056882195421227       0.21612274045812943       0.23199028794237356       0.24813352471467803       0.26451384201121658       0.28109205483874278       0.29782849620660795       0.31468311252781289       0.33161555994761205       0.34858530138111643       0.36555170401628601       0.38247413705189254       0.39931206943594055       0.41602516736314687       0.43257339130717032       0.44891709234248622       0.46501710753166553       0.48083485414565991       0.49633242249121173       0.51147266711784622       0.52621929619317720       0.54053695882108987       0.55439133010208097       0.56774919371852506       0.58057852186916570       0.59284855232368472       0.60452986245232820       0.61559444002348018       0.62601575060551595       0.63576880142580616       0.64483020150281423       0.65317821794362785       0.66079282823079810       0.66765576841881691       0.67375057707030095       0.67906263488225216       0.68357919985994997       0.68728943797980557       0.69018444926770439       0.69225728920855889       0.69350298546477329       0.69391854983915091       0.69350298546494971       0.69225728920844687       0.69018444926783029       0.68728943797982278       0.68357919985949489       0.67906263488267826       0.67375057707036823       0.66765576841828966       0.66079282823158181       0.65317821794277575       0.64483020150328674       0.63576880142552261       0.62601575060570713       0.61559444002339647       0.60452986245243157       0.59284855232366207       0.58057852186909287       0.56774919371893451       0.55439133010151331       0.54053695882156994       0.52621929619305174       0.51147266711796624       0.49633242249103487       0.48083485414572114       0.46501710753166392       0.44891709234235416       0.43257339130737571       0.41602516736302597       0.39931206943588676       0.38247413705192823       0.36555170401629800       0.34858530138118904       0.33161555994764697       0.31468311252777298       0.29782849620689045       0.28109205483840655       0.26451384201135902       0.24813352471454411       0.23199028794243182       0.21612274045816224       0.20056882195419123       0.18536571182325842       0.17054973976650528       0.15615629844854764       0.14221975841709500       0.12877338548210551       0.11584926076281082       0.10347820358932022        9.1689697446394686E-002   8.0511819137849092E-002   6.9971171341051824E-002   6.0092818721116679E-002   5.0900227890907125E-002   4.2415212554871615E-002   3.4657888251103268E-002   2.7646637425700227E-002   2.1398054216954222E-002   1.5926838590232958E-002   1.1245748778606955E-002   7.3656754196986659E-003   4.2955877806812020E-003   2.0424385759155606E-003   6.1115595322274320E-004   1.0289787591260286E-032   0.0000000000000000        6.2877118900388532E-004   2.1189562756791800E-003   4.4723906612567071E-003   7.6839060545554373E-003   1.1746207681359559E-002   1.6649882696719135E-002   2.2383500153453605E-002   2.8933667478984369E-002   3.6284952602280048E-002   4.4419933902391205E-002   5.3319311397308895E-002   6.2961964734443543E-002   7.3324989869359966E-002   8.4383746597152365E-002   9.6111916165454697E-002  0.10848156433130246       0.12146320845854547       0.13502588835332141       0.14913724066108980       0.16376357664512259       0.17886996316196921       0.19442030663473547       0.21037743982658919       0.22670321120169246       0.24335857666039251       0.26030369342837362       0.27749801587065631       0.29490039300374477       0.31246916746919090       0.33016227572584111       0.34793734923263608       0.36575181635848897       0.38356300479527283       0.40132824420821067       0.41900496889143091       0.43655082017117536       0.45392374831603283       0.47108211370511271       0.48798478701466930       0.50459124817655632       0.52086168387346654       0.53675708333865824       0.55223933222281707       0.56727130430544015       0.58181695083497864       0.59584138727256419       0.60931097723548644       0.62219341344335866       0.63445779546258574       0.64607470406273282       0.65701627202424984       0.66725625118637577       0.67677007563057212       0.68553492078599521       0.69352975836901010       0.70073540698106240       0.70713457827969139       0.71271191857738825       0.71745404579538730       0.72134958167290686       0.72438917914299950       0.72656554483642066       0.72787345662743430       0.72830977620519444       0.72787345662726199       0.72656554483653057       0.72438917914290324       0.72134958167289021       0.71745404579587557       0.71271191857679084       0.70713457827987103       0.70073540698149439       0.69352975836832265       0.68553492078661948       0.67677007563023828       0.66725625118678988       0.65701627202376844       0.64607470406319600       0.63445779546224257       0.62219341344342283       0.60931097723558203       0.59584138727225100       0.58181695083530216       0.56727130430526973       0.55223933222258836       0.53675708333898187       0.52086168387330467       0.50459124817664647       0.48798478701453957       0.47108211370529324       0.45392374831588511       0.43655082017132629       0.41900496889129052       0.40132824420836261       0.38356300479503685       0.36575181635867782       0.34793734923232378       0.33016227572613538       0.31246916746879744       0.29490039300417414       0.27749801587042022       0.26030369342857740       0.24335857666030580       0.22670321120169903       0.21037743982659018       0.19442030663487839       0.17886996316178752       0.16376357664526958       0.14913724066100481       0.13502588835340407       0.12146320845849407       0.10848156433130290        9.6111916165466049E-002   8.4383746597167880E-002   7.3324989869354165E-002   6.2961964734481082E-002   5.3319311397251934E-002   4.4419933902424664E-002   3.6284952602261722E-002   2.8933667478991492E-002   2.2383500153442260E-002   1.6649882696722594E-002   1.1746207681364688E-002   7.6839060545504049E-003   4.4723906612589813E-003   2.1189562756784332E-003   6.2877118900437506E-004   1.0807701887932005E-032   0.0000000000000000        6.4536300798894385E-004   2.1913516243444848E-003   4.6398920215142102E-003   7.9855879203491135E-003   1.2220819765658426E-002   1.7335753516910444E-002   2.3318445162162849E-002   3.0154899761019576E-002   3.7828990022985412E-002   4.6322508525175748E-002   5.5615283956837007E-002   6.5685241745679496E-002   7.6508442400618881E-002   8.8059131203251054E-002  0.10030979843790594       0.11323124531477272       0.12679265411676485       0.14096166225499701       0.15570444004680445       0.17098577203193138       0.18676914162709302       0.20301681891975965       0.21968995138423400       0.23674865730827307       0.25415212169844309       0.27185869443775396       0.28982599045944629       0.30801099169083485       0.32637015052751311       0.34485949458770049       0.36343473248700098       0.38205136039363130       0.40066476909034848       0.41923035130004238       0.43770360900585248       0.45604026051466801       0.47419634700087399       0.49212833827834968       0.50979323754030847       0.52714868482167021       0.54415305893094568       0.56076557760079393       0.57694639563004690       0.59265670076844579       0.60785880711272711       0.62251624580361120       0.63659385278477287       0.65005785343161160       0.66287594382816795       0.67501736851842620       0.68645299451237818       0.69715538141392253       0.70709884744750362       0.71625953127672226       0.72461544942749212       0.73214654919911615       0.73883475692251566       0.74466402146406052       0.74962035285629802       0.75369185596308952       0.75686875912078788       0.75914343764173164       0.76051043217971859       0.76096646186004147       0.76051043217974190       0.75914343764189063       0.75686875912033025       0.75369185596372135       0.74962035285551176       0.74466402146467658       0.73883475692223921       0.73214654919878175       0.72461544942818468       0.71625953127612663       0.70709884744774543       0.69715538141367828       0.68645299451279818       0.67501736851789840       0.66287594382860138       0.65005785343140632       0.63659385278485381       0.62251624580355702       0.60785880711287499       0.59265670076821830       0.57694639563065309       0.56076557760007517       0.54415305893135579       0.52714868482158206       0.50979323754042372       0.49212833827812569       0.47419634700107582       0.45604026051442048       0.43770360900612670       0.41923035129983427       0.40066476909053900       0.38205136039356175       0.36343473248714891       0.34485949458752257       0.32637015052775242       0.30801099169054164       0.28982599045959995       0.27185869443772753       0.25415212169837925       0.23674865730825886       0.21968995138432823       0.20301681891958273       0.18676914162724201       0.17098577203180360       0.15570444004689810       0.14096166225487791       0.12679265411686436       0.11323124531474395       0.10030979843789908        8.8059131203238369E-002   7.6508442400627791E-002   6.5685241745642012E-002   5.5615283956903114E-002   4.6322508525112820E-002   3.7828990023037176E-002   3.0154899760998392E-002   2.3318445162176342E-002   1.7335753516908609E-002   1.2220819765656067E-002   7.9855879203518422E-003   4.6398920215110443E-003   2.1913516243465643E-003   6.4536300798884562E-004   1.1299579484112816E-032   0.0000000000000000        6.6088524726135901E-004   2.2594378353795962E-003   4.7976697755967457E-003   8.2699695092635847E-003   1.2668410765136591E-002   1.7982761707711441E-002   2.4200593744869416E-002   3.1307342994862500E-002   3.9286225512527889E-002   4.8118291650107871E-002   5.7782547078812814E-002   6.8256015902880662E-002   7.9513780576813797E-002   9.1529033635039947E-002  0.10427314039582443       0.11771570759096489       0.13182465639368096       0.14656629951518890       0.16190542217866968       0.17780536677378889       0.19422812099079803       0.21113440921855905       0.22848378699098940       0.24623473824785597       0.26434477518368893       0.28277054043854027       0.30146791138358459       0.32039210626031406       0.33949779190110368       0.35873919279023470       0.37807020118627255       0.39744448805347254       0.41681561452572929       0.43613714364081235       0.45536275207287108       0.47444634159353627       0.49334214999643283       0.51200486121345501       0.53038971436304005       0.54845261146161839       0.56615022354281674       0.58344009493182791       0.60028074541319776       0.61663177005687519       0.63245393646106784       0.64770927916450205       0.66236119102511726       0.67637451131446580       0.68971561034868867       0.70235247042063620       0.71425476286400535       0.72539392104625355       0.73574320912499536       0.74527778639721576       0.75397476708606115       0.76181327542513011       0.76877449590553759       0.77484171856033834       0.78000037918492482       0.78423809439595016       0.78754469142820294       0.78991223263100585       0.79133503456517773       0.79180968168609756       0.79133503456503596       0.78991223263108168       0.78754469142852435       0.78423809439543313       0.78000037918541532       0.77484171856013195       0.76877449590553737       0.76181327542554389       0.75397476708536681       0.74527778639784792       0.73574320912475188       0.72539392104623424       0.71425476286388112       0.70235247042080284       0.68971561034851159       0.67637451131473125       0.66236119102483448       0.64770927916493515       0.63245393646044246       0.61663177005736081       0.60028074541264764       0.58344009493246429       0.56615022354251943       0.54845261146154178       0.53038971436312132       0.51200486121353062       0.49334214999629267       0.47444634159381910       0.45536275207256399       0.43613714364102507       0.41681561452557403       0.39744448805347343       0.37807020118627943       0.35873919279019756       0.33949779190120044       0.32039210626019032       0.30146791138375539       0.28277054043825356       0.26434477518398342       0.24623473824775177       0.22848378699091559       0.21113440921870485       0.19422812099069064       0.17780536677387412       0.16190542217860873       0.14656629951531117       0.13182465639355812       0.11771570759102658       0.10427314039580907        9.1529033635037615E-002   7.9513780576824775E-002   6.8256015902902464E-002   5.7782547078749434E-002   4.8118291650187467E-002   3.9286225512463774E-002   3.1307342994888715E-002   2.4200593744856821E-002   1.7982761707714907E-002   1.2668410765135489E-002   8.2699695092635674E-003   4.7976697755987780E-003   2.2594378353784660E-003   6.6088524726243942E-004   1.1764235403590128E-032   0.0000000000000000        6.7529438984391529E-004   2.3230386417175159E-003   4.9453254702098914E-003   8.5363412677994573E-003   1.3087871854848918E-002   1.8589311963392467E-002   2.5027778076794002E-002   3.2388172172660504E-002   4.0653093801441824E-002   4.9802896459885657E-002   5.9815813096778352E-002   7.0668021565818182E-002   8.2333686017616814E-002   9.4785010546440479E-002  0.10799230421476652       0.12192405222557855       0.13654699165505946       0.15182619140567208       0.16772513617834570       0.18420581426587837       0.20122880894963477       0.21875339328729596       0.23673762805500673       0.25513846261663009       0.27391183846941497       0.29301279522175966       0.31239557874845802       0.33201375125436183       0.35182030299819705       0.37176776538449452       0.39180832517767128       0.41189393953608511       0.43197645161441495       0.45200770643475574       0.47193966676151594       0.49172452869586925       0.51131483670871269       0.53066359784186257       0.54972439479591284       0.56845149763399427       0.58679997384008642       0.60472579644843016       0.62218595000855315       0.63913853410825539       0.65554286421615215       0.67135956960509369       0.68655068810290865       0.70107975747053053       0.71491190315190489       0.72801392222043193       0.74035436329359772       0.75190360223105746       0.76263391344459419       0.77251953662579032       0.78153673875696306       0.78966387123241732       0.79688142196813183       0.80317206236860073       0.80852068903656327       0.81291446012511637       0.81634282625589960       0.81879755590269920       0.82027275521096921       0.82076488218533594       0.82027275521131182       0.81879755590234149       0.81634282625581045       0.81291446012542667       0.80852068903630214       0.80317206236857452       0.79688142196817757       0.78966387123227777       0.78153673875719987       0.77251953662555495       0.76263391344454767       0.75190360223144426       0.74035436329334481       0.72801392222068129       0.71491190315182673       0.70107975747018136       0.68655068810332009       0.67135956960461862       0.65554286421674501       0.63913853410784660       0.62218595000880483       0.60472579644818425       0.58679997383996230       0.56845149763439495       0.54972439479561441       0.53066359784187034       0.51131483670888378       0.49172452869559130       0.47193966676171928       0.45200770643466526       0.43197645161444942       0.41189393953621339       0.39180832517749603       0.37176776538469070       0.35182030299793754       0.33201375125468219       0.31239557874821516       0.29301279522201806       0.27391183846917655       0.25513846261676554       0.23673762805503343       0.21875339328718563       0.20122880894976486       0.18420581426575194       0.16772513617846613       0.15182619140548820       0.13654699165521511       0.12192405222551886       0.10799230421477740        9.4785010546458909E-002   8.2333686017600854E-002   7.0668021565790023E-002   5.9815813096833363E-002   4.9802896459826190E-002   4.0653093801482590E-002   3.2388172172638854E-002   2.5027778076810708E-002   1.8589311963385254E-002   1.3087871854848745E-002   8.5363412678037334E-003   4.9453254702060698E-003   2.3230386417194006E-003   6.7529438984356759E-004   1.2200550249554875E-032   0.0000000000000000        6.8854967320904049E-004   2.3819887278271759E-003   5.0824852554831835E-003   8.7840373209637692E-003   1.3478162340921463E-002   1.9153906880855470E-002   2.5797963254747938E-002   3.3394735390733551E-002   4.1926247973948255E-002   5.1372204696856522E-002   6.1710117947985595E-002   7.2915376443535088E-002   8.4961287998511298E-002   9.7819134957384382E-002  0.11145824138580442       0.12584604661275695       0.14094818348635998       0.15672856098952184       0.17314945101195783       0.19017157906554227       0.20775421872979957       0.22585528959440060       0.24443145846884395       0.26343824360969381       0.28283012171919480       0.30256063745451073       0.32258251518495767       0.34284777272956507       0.36330783679620304       0.38391365985309994       0.40461583813840379       0.42536473053942409       0.44611057803899373       0.46680362345426335       0.48739423117359215       0.50783300660098629       0.52807091502707759       0.54805939963478700       0.56775049835689440       0.58709695930780847       0.60605235449964945       0.62457119159288899       0.64260902337627457       0.66012255475380122       0.67706974694258859       0.69340991866037716       0.70910384404219928       0.72411384705134585       0.73840389217007518       0.75193967113366655       0.76468868551036884       0.77662032493073496       0.78770594076340328       0.79791891507878088       0.80723472471748869       0.81563100032277258       0.82308758018387085       0.82958655876949117       0.83511232982795958       0.83965162395542148       0.84319354053186890       0.84572957396965376       0.84725363417948074       0.84776206123445652       0.84725363417924393       0.84572957396988124       0.84319354053201057       0.83965162395513770       0.83511232982812766       0.82958655876964349       0.82308758018397388       0.81563100032238078       0.80723472471777125       0.79791891507865198       0.78770594076360911       0.77662032493041688       0.76468868551060032       0.75193967113326621       0.73840389217031832       0.72411384705153836       0.70910384404189875       0.69340991866069224       0.67706974694236233       0.66012255475387061       0.64260902337632153       0.62457119159290553       0.60605235449986283       0.58709695930734862       0.56775049835707048       0.54805939963505512       0.52807091502681280       0.50783300660106623       0.48739423117355052       0.46680362345434340       0.44611057803894566       0.42536473053933194       0.40461583813853963       0.38391365985296311       0.36330783679630840       0.34284777272941414       0.32258251518503095       0.30256063745443668       0.28283012171929528       0.26343824360954782       0.24443145846888636       0.22585528959447754       0.20775421872967650       0.19017157906565324       0.17314945101184229       0.15672856098968937       0.14094818348621202       0.12584604661280496       0.11145824138581173        9.7819134957366397E-002   8.4961287998501528E-002   7.2915376443587712E-002   6.1710117947944843E-002   5.1372204696872717E-002   4.1926247973935980E-002   3.3394735390752876E-002   2.5797963254730241E-002   1.9153906880865129E-002   1.3478162340924161E-002   8.7840373209587680E-003   5.0824852554864691E-003   2.3819887278256810E-003   6.8854967320947699E-004   1.2607472901326450E-032   0.0000000000000000        7.0061319113525378E-004   2.4361341352038784E-003   5.2088007966456925E-003   9.0124370908616150E-003   1.3838312185903624E-002   1.9675150588805323E-002   2.6509252224767431E-002   3.4324560267113974E-002   4.3102567563063007E-002   5.2822376621323219E-002   6.3460833170635500E-002   7.4992595809221782E-002   8.7390180049149710E-002  0.10062401540081507       0.11466251456802433       0.12947214918335767       0.14501753039892271       0.16126149396686526       0.17816518959892122       0.19568817439014571       0.21378851008064956       0.23242286392257688       0.25154661290787245       0.27111395110754816       0.29107799986234695       0.31139092056044837       0.33200402973070531       0.35286791617302132       0.37393255984575335       0.39514745222083408       0.41646171782184810       0.43782423664488784       0.45918376717572357       0.48048906970001182       0.50168902961260253       0.52273278043205018       0.54356982621555405       0.56415016308902499       0.58442439959361114       0.60434387555851166       0.62386077922387217       0.64292826230677735       0.66150055277410680       0.67953306499923094       0.69698250709149523       0.71380698508830454       0.72996610380357119       0.74542106405601694       0.76013475606418235       0.77407184877169022       0.78719887489588347       0.79948431148451449       0.81089865579948439       0.82141449633261132       0.83100657879266193       0.83965186689471516       0.84732959781510142       0.85402133217162468       0.85971099841094456       0.86438493149585316       0.86803190580431400       0.87064316214574966       0.87221242885295591       0.87273593687448270       0.87221242885312522       0.87064316214546333       0.86803190580444212       0.86438493149588902       0.85971099841075027       0.85402133217160536       0.84732959781503547       0.83965186689496929       0.83100657879260076       0.82141449633265717       0.81089865579935327       0.79948431148452226       0.78719887489584717       0.77407184877205903       0.76013475606398573       0.74542106405597697       0.72996610380364946       0.71380698508834417       0.69698250709135345       0.67953306499936583       0.66150055277397712       0.64292826230686773       0.62386077922365291       0.60434387555894931       0.58442439959356596       0.56415016308872601       0.54356982621563810       0.52273278043218663       0.50168902961260931       0.48048906969991750       0.45918376717569293       0.43782423664505971       0.41646171782173086       0.39514745222093395       0.37393255984567586       0.35286791617315727       0.33200402973065185       0.31139092056050416       0.29107799986225991       0.27111395110766057       0.25154661290786290       0.23242286392248629       0.21378851008074085       0.19568817439008121       0.17816518959903016       0.16126149396673906       0.14501753039899345       0.12947214918335795       0.11466251456798050       0.10062401540084659        8.7390180049136415E-002   7.4992595809203422E-002   6.3460833170645048E-002   5.2822376621327806E-002   4.3102567563080320E-002   3.4324560267085261E-002   2.6509252224783359E-002   1.9675150588799133E-002   1.3838312185900342E-002   9.0124370908665763E-003   5.2088007966427123E-003   2.4361341352038910E-003   7.0061319113536925E-004   1.2984023046594522E-032   0.0000000000000000        7.1144998861640018E-004   2.4853326405128912E-003   5.3239501238614437E-003   9.2209668062272054E-003   1.4167424363528401E-002   2.0151752131983225E-002   2.7159890377480934E-002   3.5175359926338058E-002   4.4179166100508385E-002   5.4149860296658199E-002   6.5063677094562941E-002   7.6894605755035955E-002   8.9614435433350251E-002  0.10319281377896766       0.11759731796716055       0.13279353244718287       0.14874513167183781       0.16541396743866432       0.18276016062342587       0.20074219708446484       0.21931702750951104       0.23844017096157993       0.25806582187631183       0.27814696025285884       0.29863546477238317       0.31948222857291181       0.34063727739987365       0.36204988984950426       0.38366871941501340       0.40544191804129209       0.42731726089040267       0.44924227201827438       0.47116435065885942       0.49303089781219278       0.51478944283376205       0.53638776971065205       0.55777404273887132       0.57889693127715436       0.59970573329374977       0.62015049740216455       0.64018214308511423       0.65975257883998994       0.67881481792193210       0.69732309145631532       0.71523295859469871       0.73250141349916642       0.74908698885339631       0.76494985568617857       0.78005191924491346       0.79435691069467096       0.80783047442777800       0.82044025076267091       0.83215595384421370       0.84294944454717036       0.85279479821428095       0.86166836706709760       0.86954883713008113       0.87641727954072091       0.88225719611773867       0.88705455907763597       0.89079784480163549       0.89347806158019516       0.89508877125680575       0.89562610472860782       0.89508877125668329       0.89347806158053100       0.89079784480145519       0.88705455907756270       0.88225719611807218       0.87641727954063831       0.86954883712996300       0.86166836706710548       0.85279479821421611       0.84294944454706844       0.83215595384424357       0.82044025076307603       0.80783047442737976       0.79435691069463144       0.78005191924486794       0.76494985568637064       0.74908698885312364       0.73250141349907405       0.71523295859500668       0.69732309145606819       0.67881481792203779       0.65975257883991667       0.64018214308532084       0.62015049740179384       0.59970573329378485       0.57889693127728303       0.55777404273898135       0.53638776971040247       0.51478944283376638       0.49303089781233683       0.47116435065881962       0.44924227201813788       0.42731726089046745       0.40544191804128771       0.38366871941506392       0.36204988984936770       0.34063727739993632       0.31948222857283348       0.29863546477246095       0.27814696025282376       0.25806582187628985       0.23844017096161171       0.21931702750953858       0.20074219708443355       0.18276016062333081       0.16541396743878281       0.14874513167179781       0.13279353244718500       0.11759731796720795       0.10319281377893602        8.9614435433383058E-002   7.6894605755007506E-002   6.5063677094596428E-002   5.4149860296632539E-002   4.4179166100495035E-002   3.5175359926365654E-002   2.7159890377472733E-002   2.0151752131977705E-002   1.4167424363538909E-002   9.2209668062184242E-003   5.3239501238669775E-003   2.4853326405131588E-003   7.1144998861470579E-004   1.3329293543077247E-032   0.0000000000000000        7.2102814962614640E-004   2.5294541052702157E-003   5.4276384186462490E-003   9.4091008987259687E-003   1.4464677037539477E-002   2.0582528602509604E-002   2.7748269799560271E-002   3.5945038537187723E-002   4.5153398101849332E-002   5.5351400181851210E-002   6.6514725193861229E-002   7.8616755458211715E-002   9.1628621472640268E-002  0.10551926188499755       0.12025549619309214       0.13580210431477796       0.15212191126105179       0.16917587652492996       0.18692318796873064       0.20532135997935524       0.22432633565812041       0.24389259279681069       0.26397325338778543       0.28452019639947423       0.30548417355336915       0.32681492781227189       0.34846131430930899       0.37037142341028745       0.39249270562881533       0.41477209807763504       0.43715615216704989       0.45959116223029645       0.48202329477366535       0.50439871803700453       0.52666373155161739       0.54876489538967943       0.57064915878335265       0.59226398781285261       0.61355749185487307       0.63447854847895557       0.65497692650373363       0.67500340690185501       0.69450990128066081       0.71344956762844347       0.73177692307960596       0.74944795339122761       0.76642021889837353       0.78265295667889689       0.79810717867006031       0.81274576553461331       0.82653355600912293       0.83943743155173434       0.85142639606729609       0.86247165052556918       0.87254666229211963       0.88162722899746715       0.88969153680621771       0.89672021292681481       0.90269637225248522       0.90760565800705684       0.91143627631119706       0.91417902457208711       0.91582731363782055       0.91637718366260457       0.91582731363822978       0.91417902457139599       0.91143627631164181       0.90760565800690107       0.90269637225238730       0.89672021292676141       0.88969153680637336       0.88162722899745460       0.87254666229219113       0.86247165052562158       0.85142639606741333       0.83943743155130879       0.82653355600943668       0.81274576553470990       0.79810717867004655       0.78265295667854129       0.76642021889903611       0.74944795339095849       0.73177692307950304       0.71344956762876577       0.69450990128039003       0.67500340690196126       0.65497692650365247       0.63447854847896490       0.61355749185505382       0.59226398781277823       0.57064915878309819       0.54876489539011508       0.52666373155135793       0.50439871803712377       0.48202329477358735       0.45959116223046687       0.43715615216695147       0.41477209807762533       0.39249270562867195       0.37037142341055795       0.34846131430917954       0.32681492781238181       0.30548417355325469       0.28452019639955434       0.26397325338769195       0.24389259279692138       0.22432633565798760       0.20532135997945911       0.18692318796875740       0.16917587652489074       0.15212191126100977       0.13580210431481959       0.12025549619302177       0.10551926188503828        9.1628621472623545E-002   7.8616755458233045E-002   6.6514725193809576E-002   5.5351400181900726E-002   4.5153398101836023E-002   3.5945038537179286E-002   2.7748269799562356E-002   2.0582528602519207E-002   1.4464677037530467E-002   9.4091008987350917E-003   5.4276384186410726E-003   2.5294541052689385E-003   7.2102814962735973E-004   1.3642452603906474E-032   0.0000000000000000        7.2931887750484034E-004   2.5683807963925989E-003   5.5195987344728156E-003   9.5763632832086085E-003   1.4729325558916302E-002   2.0966408010458525E-002   2.8272933172046780E-002   3.6631696389085346E-002   4.6022865471296477E-002   5.6424045008861896E-002   6.7810419579726708E-002   8.0154828426670294E-002   9.3427812678160707E-002  0.10759767655270958       0.12263056154825355       0.13849052764673664       0.15513963972257894       0.17253805876829023       0.19064413770603489       0.20941452155971113       0.22880425173998914       0.24876687419858959       0.26925455118173169       0.29021817632752761       0.31160749280983613       0.33337121427076977       0.35545714822088131       0.37781232163808515       0.40038310843701769       0.42311535852812565       0.44595452812739067       0.46884581102931033       0.49173427050804214       0.51456497153821901       0.53728311301498022       0.55983415965463434       0.58216397325530722       0.60421894301086188       0.62594611454800764       0.64729331739547225       0.66820929056198974       0.68864380592618191       0.70854778914721661       0.72787343779570823       0.74657433642109217       0.76460556829044246       0.78192382351454448       0.79848750329960994       0.81425682010220912       0.82919389340005523       0.84326284088671599       0.85642986485869566       0.86866333357031889       0.87993385739287389       0.89021435956019102       0.89948014136009491       0.90770894158834758       0.91488099014935442       0.92097905564107052       0.92598848685039647       0.92989724801607787       0.93269594780842591       0.93437786194058270       0.93493894935168675       0.93437786194011041       0.93269594780894660       0.92989724801575957       0.92598848685057256       0.92097905564114901       0.91488099014918922       0.90770894158864046       0.89948014135979770       0.89021435956030393       0.87993385739264962       0.86866333357042991       0.85642986485865291       0.84326284088695991       0.82919389339958838       0.81425682010254619       0.79848750329972285       0.78192382351393885       0.76460556829089643       0.74657433642124371       0.72787343779497427       0.70854778914783256       0.68864380592595442       0.66820929056209755       0.64729331739557439       0.62594611454786897       0.60421894301080370       0.58216397325563685       0.55983415965403616       0.53728311301560716       0.51456497153771064       0.49173427050830387       0.46884581102912243       0.44595452812757413       0.42311535852801613       0.40038310843722669       0.37781232163784012       0.35545714822087460       0.33337121427083016       0.31160749280991268       0.29021817632728225       0.26925455118212888       0.24876687419820709       0.22880425174022723       0.20941452155960666       0.19064413770605365       0.17253805876824491       0.15513963972267591       0.13849052764668071       0.12263056154830984       0.10759767655267953        9.3427812678156988E-002   8.0154828426676927E-002   6.7810419579784356E-002   5.6424045008793507E-002   4.6022865471327896E-002   3.6631696389079038E-002   2.8272933172049989E-002   2.0966408010452284E-002   1.4729325558922330E-002   9.5763632832039612E-003   5.5195987344758704E-003   2.5683807963920750E-003   7.2931887750393991E-004   1.3922745801475173E-032   0.0000000000000000        7.3629656777670347E-004   2.6020076766882509E-003   5.5995926503147313E-003   9.7223285182941425E-003   1.4960704277073786E-002   2.1302431887010267E-002   2.8732577304880991E-002   3.7233634496557623E-002   4.6785423309441548E-002   5.7365154926451757E-002   6.8947577609491772E-002   8.1505052697164113E-002   9.5007602661512439E-002  0.10942297339404571       0.12471670970859146       0.14085223798258670       0.15779095409534688       0.17549231626761361       0.19391394257102076       0.21301171287058884       0.23273987496011470       0.25305115462596778       0.27389686938673824       0.29522704561789254       0.31699053880187023       0.33913515658646615       0.36160778438420221       0.38435451318354646       0.40732076928824479       0.43045144564732996       0.45369103448702197       0.47698376089864530       0.50027371707983459       0.52350499689802821       0.54662183044946100       0.56956871829771305       0.59229056506008027       0.61473281202683561       0.63684156848806717       0.65856374145675167       0.67984716347111962       0.70064071817608087       0.72089446336701557       0.74055975121775297       0.75958934539001266       0.77793753474259564       0.79556024337598286       0.81241513674155208       0.82846172354978986       0.84366145325610331       0.85797780886418185       0.87137639483753215       0.88382501990809292       0.89529377457209725       0.90575510309846263       0.91518386986666211       0.92355741988384554       0.93085563332070642       0.93706097395938115       0.94215853140120231       0.94613605697275283       0.94898399321092886       0.95069549687178945       0.95126645540850174       0.95069549687211707       0.94898399321074445       0.94613605697297720       0.94215853140096129       0.93706097395937293       0.93085563332089738       0.92355741988344353       0.91518386986694689       0.90575510309836949       0.89529377457226322       0.88382501990804796       0.87137639483743967       0.85797780886407438       0.84366145325627218       0.82846172354974590       0.81241513674151289       0.79556024337619546       0.77793753474231842       0.75958934538982104       0.74055975121847573       0.72089446336658047       0.70064071817606977       0.67984716347115970       0.65856374145651364       0.63684156848833806       0.61473281202669927       0.59229056506013766       0.56956871829796041       0.54662183044896451       0.52350499689848828       0.50027371707969548       0.47698376089874428       0.45369103448686110       0.43045144564744692       0.40732076928810551       0.38435451318374225       0.36160778438419650       0.33913515658631976       0.31699053880193684       0.29522704561806401       0.27389686938638186       0.25305115462634892       0.23273987495988852       0.21301171287067777       0.19391394257099240       0.17549231626767303       0.15779095409530103       0.14085223798258745       0.12471670970858770       0.10942297339404963        9.5007602661519017E-002   8.1505052697138605E-002   6.8947577609441424E-002   5.7365154926523290E-002   4.6785423309401421E-002   3.7233634496573076E-002   2.8732577304869455E-002   2.1302431887022796E-002   1.4960704277064528E-002   9.7223285182985071E-003   5.5995926503134234E-003   2.6020076766895082E-003   7.3629656777531862E-004   1.4169497884919610E-032   0.0000000000000000        7.4193887322704258E-004   2.6302426647044500E-003   5.6674108551213100E-003   9.8466228448986885E-003   1.5158228160348662E-002   2.1589757613773828E-002   2.9126056300213820E-002   3.7749358718836737E-002   4.7439185110841574E-002   5.8172407893885059E-002   6.9923399590105351E-002   8.2664109963025548E-002   9.6364114792746258E-002  0.11099067909514573       0.12650883375569269       0.14288145940879185       0.16006937569405374       0.17803143548706690       0.19672462386910472       0.21610416160044854       0.23612361284176972       0.25673499687420476       0.27788890353564427       0.29953461211205262       0.32162021337693053       0.34409273450806122       0.36689826655914226       0.38998209419549895       0.41328882736980727       0.43676253463241743       0.46034687774013622       0.48398524725611208       0.50762089880008987       0.53119708962789414       0.55465721521470945       0.57794494549666409       0.60100436047283423       0.62378008479908509       0.64621742109730829       0.66826248161474966       0.68986231794841879       0.71096504850583198       0.73151998339704261       0.75147774646497900       0.77079039414750561       0.78941153089849714       0.80729642087943021       0.82440209565503952       0.84068745764108332       0.85611337904086104       0.87064279604685479       0.88424079806998912       0.89687471178844913       0.90851417980602034       0.91913123374173200       0.92870036156255897       0.93719856900486720       0.94460543493695548       0.95090316051758661       0.95607661205789496       0.96011335744627280       0.96300369608755820       0.96474068225358089       0.96532014180819026       0.96474068225350740       0.96300369608734360       0.96011335744632342       0.95607661205795980       0.95090316051773027       0.94460543493665550       0.93719856900526610       0.92870036156250801       0.91913123374160699       0.90851417980600602       0.89687471178840261       0.88424079807032763       0.87064279604679151       0.85611337904074569       0.84068745764105335       0.82440209565511458       0.80729642087935960       0.78941153089873306       0.77079039414749839       0.75147774646445387       0.73151998339750257       0.71096504850568976       0.68986231794855379       0.66826248161489410       0.64621742109695435       0.62378008479938807       0.60100436047236572       0.57794494549703290       0.55465721521453504       0.53119708962804690       0.50762089879974348       0.48398524725615466       0.46034687774029631       0.43676253463229964       0.41328882736994005       0.38998209419534380       0.36689826655917124       0.34409273450818784       0.32162021337680091       0.29953461211197574       0.27788890353582535       0.25673499687402257       0.23612361284185848       0.21610416160041143       0.19672462386911285       0.17803143548703720       0.16006937569404997       0.14288145940878497       0.12650883375570290       0.11099067909512841        9.6364114792785366E-002   8.2664109963021162E-002   6.9923399590147234E-002   5.8172407893833197E-002   4.7439185110866644E-002   3.7749358718830464E-002   2.9126056300215492E-002   2.1589757613772426E-002   1.5158228160349074E-002   9.8466228449031624E-003   5.6674108551179013E-003   2.6302426647038133E-003   7.4193887322786701E-004   1.4382114406857842E-032   0.0000000000000000        7.4622676107916617E-004   2.6530068632123721E-003   5.7228736620811250E-003   9.9489250999902721E-003   1.5321394222043825E-002   2.1827660472637855E-002   2.9452384336152077E-002   3.8177583386092229E-002   4.7982527338661526E-002   5.8843805307291969E-002   7.0735475559716113E-002   8.3629143607389184E-002   9.7494011582614976E-002  0.11229694223846956       0.12800253652901070       0.14457321852507196       0.16196932577328091       0.18014920469082271       0.19906931075967341       0.21868431327561572       0.23894720440590600       0.25980941228379884       0.28122091787951414       0.30313037535178405       0.32548523560646914       0.34823187274896844       0.37131571313551015       0.39468136671276449       0.41827276032208738       0.44203327265440007       0.46590587052957783       0.48983324616640972       0.51375795512176448       0.53762255455963370       0.56136974151540353       0.58494249083782202       0.60828419244528065       0.63133878761086581       0.65405090389347509       0.67636598844629880       0.69823043933374529       0.71959173456976000       0.74039855856094627       0.76060092563628101       0.78015030038770294       0.79899971451434315       0.81710387989312916       0.83441929761420430       0.85090436269802761       0.86651946426456250       0.88122708089327340       0.89499187096097699       0.90778075772348510       0.91956300895656939       0.93031031093926730       0.93999683662692224       0.94859930782824387       0.95609705125087807       0.96247204827899213       0.96770897834531522       0.97179525582909887       0.97472106034682615       0.97647936040457828       0.97706593032057432       0.97647936040450267       0.97472106034737305       0.97179525582850768       0.96770897834578495       0.96247204827842348       0.95609705125145805       0.94859930782777568       0.93999683662678601       0.93031031093952898       0.91956300895647847       0.90778075772363498       0.89499187096051269       0.88122708089351054       0.86651946426461735       0.85090436269801106       0.83441929761413680       0.81710387989316458       0.79899971451413643       0.78015030038788813       0.76060092563658566       0.74039855856051828       0.71959173456992664       0.69823043933358864       0.67636598844627771       0.65405090389379927       0.63133878761042306       0.60828419244606990       0.58494249083714989       0.56136974151574925       0.53762255455935093       0.51375795512225386       0.48983324616634299       0.46590587052935828       0.44203327265459907       0.41827276032188898       0.39468136671287785       0.37131571313553235       0.34823187274879958       0.32548523560673831       0.30313037535175885       0.28122091787941195       0.25980941228388510       0.23894720440588199       0.21868431327564106       0.19906931075966611       0.18014920469083018       0.16196932577328402       0.14457321852509569       0.12800253652901472       0.11229694223847407        9.7494011582568665E-002   8.3629143607405046E-002   7.0735475559709535E-002   5.8843805307306374E-002   4.7982527338652638E-002   3.8177583386101742E-002   2.9452384336150175E-002   2.1827660472637588E-002   1.5321394222048344E-002   9.9489250999840045E-003   5.7228736620847567E-003   2.6530068632123665E-003   7.4622676107820481E-004   1.4560083155465511E-032   0.0000000000000000        7.4914456211361453E-004   2.6702347558419859E-003   5.7658314513425500E-003   1.0028967503332403E-002   1.5449782748507732E-002   2.2015535411336655E-002   2.9710738064461187E-002   3.8517234422729696E-002   4.8414093365044562E-002   5.9377676847503898E-002   7.1381791128774630E-002   8.4397765623690890E-002   9.8394502764443129E-002  0.11333854262603080       0.12919414126711912       0.14592335647691360       0.16348613902024042       0.18184042896669955       0.20094225686614450       0.22074584952604076       0.24120374013467760       0.26226688246903729       0.28388476890519926       0.30600555195691831       0.32857616903801901       0.35154247015878681       0.37484934824427141       0.39844087175504139       0.42226041930507990       0.44625081593657384       0.47035447073415565       0.49451351544561983       0.51866994376940434       0.54276575097805491       0.56674307354810594       0.59054432843812898       0.61411235171110168       0.63739053613340912       0.66032296745373009       0.68285455899513903       0.70493118427769497       0.72649980731407049       0.74750861029152393       0.76790711831896075       0.78764632094342413       0.80667879013762434       0.82495879449037246       0.84244240929687053       0.85908762231510583       0.87485443490930015       0.88970495835042618       0.90360350503515907       0.91651667441012319       0.92841343338084115       0.93926519103702810       0.94904586747663711       0.95773195661081534       0.96530258274495395       0.97173955084772701       0.97702739035781438       0.98115339242818067       0.98410764052919752       0.98588303432049251       0.98647530674866879       0.98588303432055169       0.98410764052876809       0.98115339242869659       0.97702739035726305       0.97173955084840835       0.96530258274434844       0.95773195661118682       0.94904586747692465       0.93926519103683015       0.92841343338078042       0.91651667441005558       0.90360350503547837       0.88970495835037144       0.87485443490904302       0.85908762231542046       0.84244240929656922       0.82495879449064979       0.80667879013766053       0.78764632094311071       0.76790711831894165       0.74750861029171922       0.72649980731413000       0.70493118427758150       0.68285455899525715       0.66032296745338448       0.63739053613390995       0.61411235171036416       0.59054432843854354       0.56674307354807174       0.54276575097830304       0.51866994376879905       0.49451351544573213       0.47035447073439468       0.44625081593634885       0.42226041930522207       0.39844087175502846       0.37484934824428190       0.35154247015880236       0.32857616903786074       0.30600555195686768       0.28388476890532532       0.26226688246896890       0.24120374013468662       0.22074584952604248       0.20094225686612516       0.18184042896671276       0.16348613902024539       0.14592335647691609       0.12919414126708306       0.11333854262604487        9.8394502764471439E-002   8.4397765623679386E-002   7.1381791128751218E-002   5.9377676847514820E-002   4.8414093365049010E-002   3.8517234422707436E-002   2.9710738064469930E-002   2.2015535411335073E-002   1.5449782748503298E-002   1.0028967503339538E-002   5.7658314513374205E-003   2.6702347558436547E-003   7.4914456211322487E-004   1.4702975388439001E-032   0.0000000000000000        7.5068001164066097E-004   2.6818743713384764E-003   5.7961650400844902E-003   1.0086536315476940E-002   1.5543058326311060E-002   2.2152898520220735E-002   2.9900458616622834E-002   3.8767451960410940E-002   4.8732796768076056E-002   5.9772684535625183E-002   7.1860732367658137E-002   8.4968062407017514E-002   9.9063352057522924E-002  0.11411289908173142       0.13008070051219892       0.14692853902472564       0.16461607484769328       0.18310094279545697       0.20233885418087247       0.22228370336510198       0.24288767868521519       0.26410137749297541       0.28587392503112469       0.30815309685311398       0.33088544450209428       0.35401642413713791       0.37749052779919362       0.40125141700859313       0.42524205835645584       0.44940486078114894       0.47368181418530153       0.49801462906647770       0.52234487682395225       0.54661413040558549       0.57076410494565089       0.59473679807414437       0.61847462954043608       0.64192057982591688       0.66501832740768196       0.68771238434668502       0.70994822986459682       0.73167244160410805       0.75283282423414055       0.77337853511261989       0.79326020668776487       0.81243006535353579       0.83084204646181492       0.84845190523095881       0.86521732326489198       0.88109801043805025       0.89605580190250300       0.91005474996723112       0.92306121065255298       0.93504392469340913       0.94597409279225231       0.95582544497238398       0.96457430381079279       0.97219964146120574       0.97868313027197495       0.98400918691753791       0.98816500991922407       0.99114061046413915       0.99292883645878138       0.99352538974708493       0.99292883645874597       0.99114061046444613       0.98816500991888956       0.98400918691810624       0.97868313027136378       0.97219964146156201       0.96457430381064602       0.95582544497223754       0.94597409279225653       0.93504392469340081       0.92306121065275892       0.91005474996698321       0.89605580190231993       0.88109801043853375       0.86521732326442746       0.84845190523126968       0.83084204646154991       0.81243006535371975       0.79326020668782127       0.77337853511259558       0.75283282423425324       0.73167244160369016       0.70994822986503092       0.68771238434638604       0.66501832740801348       0.64192057982551098       0.61847462954102905       0.59473679807396307       0.57076410494537433       0.54661413040551732       0.52234487682454067       0.49801462906629052       0.47368181418520056       0.44940486078122766       0.42524205835644868       0.40125141700855504       0.37749052779912595       0.35401642413722872       0.33088544450214297       0.30815309685321146       0.28587392503091302       0.26410137749319318       0.24288767868513855       0.22228370336507985       0.20233885418092734       0.18310094279543937       0.16461607484767402       0.14692853902474431       0.13008070051215889       0.11411289908179074        9.9063352057459003E-002   8.4968062407056413E-002   7.1860732367665894E-002   5.9772684535626404E-002   4.8732796768064489E-002   3.8767451960433762E-002   2.9900458616611333E-002   2.2152898520222574E-002   1.5543058326314411E-002   1.0086536315473009E-002   5.7961650400877498E-003   2.6818743713370526E-003   7.5068001164076961E-004   1.4810446865873199E-032   0.0000000000000000        7.5082428219421817E-004   2.6878874150783861E-003   5.8137859790902682E-003   1.0121472365282356E-002   1.5600970665994439E-002   2.2239388216981505E-002   3.0021053212899541E-002   3.8927592434809970E-002   4.8937823977362502E-002   6.0027825987285725E-002   7.2171089729747923E-002   8.5338599400994433E-002   9.9498882594526175E-002  0.11461807571228284       0.13066000325764385       0.14758626462540969       0.16535632645734669       0.18392762014174319       0.20325564422214776       0.22329407145995081       0.24399486029955378       0.26530837046403088       0.28718348240528380       0.30956772031817248       0.33240737842543588       0.35564765022637546       0.37923276040213216       0.40310609905262756       0.42721035795143802       0.45148766848170663       0.47587974092566881       0.50032800477327211       0.52477374970521173       0.54915826691935066       0.57342299045586076       0.59750963818063740       0.62136035208370177       0.64491783756712173       0.66812550137160842       0.69092758781914176       0.71326931304144170       0.73509699686970398       0.75635819206616617       0.77700181059756113       0.79697824662202732       0.81623949592639033       0.83473927149452343       0.85243311494949003       0.86927850359065195       0.88523495277555697       0.90026411338589807       0.91432986416730000       0.92739839869072527       0.93943830674726392       0.95042064998267806       0.96031903155757470       0.96910965971928198       0.97677140507192439       0.98328585145895142       0.98863734030053563       0.99281300829455699       0.99580281839124218       0.99759958395617365       0.99819898607553403       0.99759958395610637       0.99580281839114970       0.99281300829447450       0.98863734030046757       0.98328585145899727       0.97677140507194760       0.96910965971929330       0.96031903155758436       0.95042064998249942       0.93943830674765716       0.92739839869032492       0.91432986416764006       0.90026411338585655       0.88523495277533837       0.86927850359100423       0.85243311494930918       0.83473927149451665       0.81623949592628098       0.79697824662216521       0.77700181059738826       0.75635819206635346       0.73509699686968977       0.71326931304144037       0.69092758781920549       0.66812550137136772       0.64491783756753318       0.62136035208313267       0.59750963818071745       0.57342299045624734       0.54915826691925307       0.52477374970479862       0.50032800477344852       0.47587974092569663       0.45148766848169580       0.42721035795138934       0.40310609905265626       0.37923276040225046       0.35564765022629646       0.33240737842538698       0.30956772031817997       0.28718348240530450       0.26530837046401345       0.24399486029945119       0.22329407146000871       0.20325564422216133       0.18392762014171238       0.16535632645733492       0.14758626462545082       0.13066000325765031       0.11461807571223040        9.9498882594582533E-002   8.5338599400965984E-002   7.2171089729740734E-002   6.0027825987275185E-002   4.8937823977386705E-002   3.8927592434789215E-002   3.0021053212911805E-002   2.2239388216983531E-002   1.5600970665985928E-002   1.0121472365289411E-002   5.8137859790876809E-003   2.6878874150777755E-003   7.5082428219539160E-004   1.4882238679565571E-032   0.0000000000000000        7.4957200789847864E-004   2.6882493674865427E-003   5.8186367751090094E-003   1.0133671445674824E-002   1.5623355220471397E-002   2.2274766136128658E-002   3.0072196371200725E-002   3.8997230160322374E-002   4.9028636261394191E-002   6.0142436858681515E-002   7.2312060997837380E-002   8.5508424590610047E-002   9.9699981001025270E-002  0.11485278661407258       0.13093058031876464       0.14789487050771449       0.16570502765184081       0.18431838203889844       0.20369032642371995       0.22377442335144157       0.24452251688979601       0.26588484850376293       0.28781017679065229       0.31024590079438263       0.33313818659034250       0.35643209684939520       0.38007172305556008       0.40400032007205211       0.42816044271961695       0.45249408404730856       0.47694281495743696       0.50144792484894207       0.52595056294518361       0.55039187995829053       0.57471316975430786       0.59885601067345007       0.62276240617618284       0.64637492445682543       0.66963683670599716       0.69249225368341183       0.71488626026818569       0.73676504766332840       0.75807604294983288       0.77876803564486652       0.79879130100990570       0.81809771975216483       0.83664089388939333       0.85437625844903842       0.87126118877159764       0.88725510313090361       0.90231956044653006       0.91641835283206741       0.92951759277686041       0.94158579473821280       0.95259395094135524       0.96251560123602542       0.97132689679082707       0.97900665752566640       0.98553642310344325       0.99090049737774066       0.99508598618868838       0.99808282840370943       0.99988382014859933        1.0004846321467888       0.99988382014867361       0.99808282840385953       0.99508598618874777       0.99090049737765473       0.98553642310361833       0.97900665752553018       0.97132689679081174       0.96251560123600766       0.95259395094185662       0.94158579473757398       0.92951759277720425       0.91641835283177031       0.90231956044671868       0.88725510313084555       0.87126118877156755       0.85437625844894727       0.83664089388960783       0.81809771975221202       0.79879130100971729       0.77876803564505781       0.75807604294938169       0.73676504766378770       0.71488626026791902       0.69249225368342848       0.66963683670617813       0.64637492445638289       0.62276240617676015       0.59885601067335081       0.57471316975394782       0.55039187995851158       0.52595056294542875       0.50144792484879697       0.47694281495742114       0.45249408404732677       0.42816044271976211       0.40400032007184800       0.38007172305558695       0.35643209684933080       0.33313818659049099       0.31024590079429293       0.28781017679079035       0.26588484850359695       0.24452251688999582       0.22377442335138426       0.20369032642370036       0.18431838203888218       0.16570502765188125       0.14789487050768746       0.13093058031876187       0.11485278661409309        9.9699981001004134E-002   8.5508424590622772E-002   7.2312060997836103E-002   6.0142436858688822E-002   4.9028636261368122E-002   3.8997230160346022E-002   3.0072196371180922E-002   2.2274766136127198E-002   1.5623355220484320E-002   1.0133671445662670E-002   5.8186367751138423E-003   2.6882493674860617E-003   7.4957200789801774E-004   1.4918177876748715E-032   0.0000000000000000        7.4692130039865777E-004   2.6829495491759877E-003   5.8106910384008803E-003   1.0123084576769303E-002   1.5610133596530835E-002   2.2258917721351475E-002   3.0053730712047550E-002   3.8976158379879174E-002   4.9004971052460385E-002   6.0116192476285316E-002   7.2283253250717508E-002   8.5477070831352850E-002   9.9666100116008169E-002  0.11481639901183703       0.13089170791805377       0.14785353672335935       0.16566125738232002       0.18427220164932301       0.20364176373159698       0.22372350760919890       0.24446927876739849       0.26582932006896581       0.28775239149288162       0.31018589344040470       0.33307599332718230       0.35636775513898711       0.38000527165569542       0.40393179901017795       0.42808989327060365       0.45242154870740370       0.47686833741846624       0.50137154997456279       0.52587233674048384       0.55031184954376322       0.57463138333566521       0.59877251751840654       0.62267725657662631       0.64628816970329295       0.66954852905686191       0.69240244633230497       0.71479500730977485       0.73667240406865897       0.75798206451928596       0.77867277899193488       0.79869482351006671       0.81800007952283460       0.83654214974277530       0.85427646986695405       0.87116041586138870       0.88715340659628017       0.90221700154339368       0.91631499333931143       0.92941349495530590       0.94148102128977706       0.95248856498114065       0.96240966624185431       0.97122047657476540       0.97889981619190569       0.98542922500822283       0.99079300709453288       0.99497826846385484       0.99797494812414977       0.99977584229568039        1.0003766217640035       0.99977584229551630       0.99797494812395393       0.99497826846399129       0.99079300709437423       0.98542922500834407       0.97889981619182609       0.97122047657497612       0.96240966624174551       0.95248856498071666       0.94148102129025724       0.92941349495515757       0.91631499333941502       0.90221700154341078       0.88715340659617459       0.87116041586148507       0.85427646986684513       0.83654214974284624       0.81800007952262876       0.79869482351043464       0.77867277899150800       0.75798206452005412       0.73667240406783474       0.71479500731012302       0.69240244633228398       0.66954852905670215       0.64628816970381164       0.62267725657604478       0.59877251751854055       0.57463138333607067       0.55031184954339707       0.52587233674044109       0.50137154997446509       0.47686833741866608       0.45242154870725998       0.42808989327050356       0.40393179901043852       0.38000527165559556       0.35636775513905788       0.33307599332703625       0.31018589344052594       0.28775239149268950       0.26582932006917548       0.24446927876721855       0.22372350760927179       0.20364176373156487       0.18427220164940913       0.16566125738227952       0.14785353672334037       0.13089170791806076       0.11481639901185654        9.9666100116005449E-002   8.5477070831343885E-002   7.2283253250727403E-002   6.0116192476282297E-002   4.9004971052476545E-002   3.8976158379859405E-002   3.0053730712073599E-002   2.2258917721341101E-002   1.5610133596527766E-002   1.0123084576777961E-002   5.8106910383982314E-003   2.6829495491754092E-003   7.4692130039922925E-004   1.4918177876748715E-032   0.0000000000000000        7.4287375638524720E-004   2.6719911525563359E-003   5.7899535551717406E-003   1.0089718135734010E-002   1.5561313758363143E-002   2.2191852519112518E-002   2.9965667358534075E-002   3.8864389786285855E-002   4.8866842605621297E-002   5.9949108648855713E-002   7.2084683840927435E-002   8.5244557009575048E-002   9.9397260348093527E-002  0.11450893482425648       0.13054340947035711       0.14746228817076379       0.16522504201387989       0.18378910679061747       0.20310998539835837       0.22314135490308062       0.24383517799999777       0.26514181860914199       0.28701016131892720       0.30938773440304707       0.33222083609776448       0.35545466385300512       0.37903344623006285       0.40290057714199340       0.42699875210031801       0.45127010615375546       0.47565635317297850       0.50009892615512053       0.52453911821041288       0.54891822388126443       0.57317768046835449       0.59725920900743523       0.62110495457512183       0.64465762556509543       0.66786063161763909       0.69065821986094056       0.71299560913741888       0.73481912188608645       0.75607631338776027       0.77671609801472663       0.79668887223922413       0.81594663405100731       0.83444309853605592       0.85213380931085791       0.86897624556369257       0.88492992442671614       0.89995649845588888       0.91401984795014191       0.92708616792792431       0.93912404951721307       0.95010455557954110       0.96000129038693960       0.96879046317542639       0.97645094542722766       0.98296432174641180       0.98831493419689775       0.99248992000659808       0.99547924253370246       0.99727571544047966       0.99787501998693118       0.99727571544040394       0.99547924253413078       0.99248992000629654       0.98831493419718575       0.98296432174622295       0.97645094542733080       0.96879046317511508       0.96000129038725790       0.95010455557956897       0.93912404951713446       0.92708616792787057       0.91401984795025482       0.89995649845557224       0.88492992442713747       0.86897624556349173       0.85213380931095140       0.83444309853590104       0.81594663405123202       0.79668887223885310       0.77671609801518704       0.75607631338712611       0.73481912188691656       0.71299560913697069       0.69065821986102904       0.66786063161789977       0.64465762556441253       0.62110495457569426       0.59725920900734353       0.57317768046797346       0.54891822388166778       0.52453911821022003       0.50009892615547447       0.47565635317263677       0.45127010615394975       0.42699875210038957       0.40290057714177024       0.37903344623017010       0.35545466385298274       0.33222083609785058       0.30938773440287304       0.28701016131914986       0.26514181860892477       0.24383517800018817       0.22314135490297962       0.20310998539844108       0.18378910679051202       0.16522504201384439       0.14746228817091084       0.13054340947026452       0.11450893482427897        9.9397260348090419E-002   8.5244557009578115E-002   7.2084683840898792E-002   5.9949108648890144E-002   4.8866842605586061E-002   3.8864389786315935E-002   2.9965667358499249E-002   2.2191852519133932E-002   1.5561313758359974E-002   1.0089718135727505E-002   5.7899535551738691E-003   2.6719911525570077E-003   7.4287375638481699E-004   1.4882238679565571E-032   0.0000000000000000        7.3743445661862640E-004   2.6553912399209360E-003   5.7564602847230513E-003   1.0033633852828683E-002   1.5476990022836139E-002   2.2073704173014210E-002   2.9808185929353741E-002   3.8662156514774268E-002   4.8614541990026142E-002   5.9641541657435314E-002   7.1716780384986856E-002   8.4811388031030721E-002   9.8894049663060354E-002  0.11393107065020779       0.12988645557033696       0.14672199457834392       0.16439735531148217       0.18287017991772656       0.20209618696477433       0.22202927798422731       0.24262164839588579       0.26382390254183224       0.28558517255878174       0.30785324079306264       0.33057466547705405       0.35369490934768866       0.37715847091503896       0.40090901804719697       0.42488952356716342       0.44904240251715377       0.47330965077798898       0.49763298469316858       0.52195398137362015       0.54621421933775838       0.57035541915254695       0.59431958373305627       0.61804913796510730       0.64148706731692040       0.66457705509670240       0.68726361803949210       0.70949223988100540       0.73120950261631068       0.75236321509835791       0.77290253870444958       0.79277810972946350       0.81194215824183247       0.83034862309451540       0.84795326282722072       0.86471376218803586       0.88058983401609714       0.89554331623944028       0.90953826376674984       0.92254103502711204       0.93452037297556112       0.94544748035224280       0.95529608901956464       0.96404252321109818       0.97166575653851439       0.97814746261911301       0.98347205920045133       0.98762674568318221       0.99060153394048367       0.99238927236537167       0.99298566309881020       0.99238927236550667       0.99060153394012185       0.98762674568331132       0.98347205920039249       0.97814746261907437       0.97166575653860232       0.96404252321129957       0.95529608901928764       0.94544748035218340       0.93452037297569612       0.92254103502709872       0.90953826376648672       0.89554331623999484       0.88058983401550017       0.86471376218815810       0.84795326282741157       0.83034862309444801       0.81194215824160709       0.79277810972991547       0.77290253870393455       0.75236321509874604       0.73120950261577922       0.70949223988137722       0.68726361803937575       0.66457705509661313       0.64148706731713956       0.61804913796504446       0.59431958373288474       0.57035541915268506       0.54621421933771042       0.52195398137369653       0.49763298469294009       0.47330965077817944       0.44904240251706634       0.42488952356712212       0.40090901804731821       0.37715847091500021       0.35369490934769260       0.33057466547697562       0.30785324079329907       0.28558517255852012       0.26382390254207311       0.24262164839565437       0.22202927798433886       0.20209618696466899       0.18287017991784288       0.16439735531151087       0.14672199457819479       0.12988645557042672       0.11393107065015069        9.8894049663083253E-002   8.4811388031021187E-002   7.1716780385018428E-002   5.9641541657391738E-002   4.8614541990079141E-002   3.8662156514728159E-002   2.9808185929392321E-002   2.2073704172993001E-002   1.5476990022840918E-002   1.0033633852831261E-002   5.7564602847216921E-003   2.6553912399208163E-003   7.3743445661895004E-004   1.4810446865873199E-032   0.0000000000000000        7.3061195650695084E-004   2.6331807079805918E-003   5.7102782811883478E-003   9.9549486740523347E-003   1.5357342846271478E-002   2.1904730118470359E-002   2.9581634125980798E-002   3.8369909605908248E-002   4.8248636412991902E-002   5.9194187425211195E-002   7.1180379763375407E-002   8.4178553637961825E-002   9.8157622203434811E-002  0.11308413617772664       0.12892236217642492       0.14563436845339187       0.16318011613956701       0.18151755556558227       0.20060272743141969       0.22038986857747012       0.24083152210191644       0.26187865156248080       0.28348075898036745       0.30558600637459227       0.32814134051608651       0.35109262062279356       0.37438474866568228       0.39796180199211773       0.42176716793096408       0.44574368006762261       0.46983375584999532       0.49397953520590415       0.51812301982251219       0.54220621277267500       0.56617125812704672       0.58996058024276965       0.61351702236914163       0.63678398424917648       0.65970555839138512       0.68222666465835557       0.70429318288762510       0.72585208317786265       0.74685155357418398       0.76724112480731388       0.78697179180626375       0.80599613168709361       0.82426841793351724       0.84174473049134013       0.85838306151636867       0.87414341651783201       0.88898791065785587       0.90288085996435352       0.91578886725456110       0.92768090254539526       0.93852837776928943       0.94830521560768655       0.95698791227987023       0.96455559413677594       0.97099006792063292       0.97627586457231874       0.98040027647525163       0.98335338805711570       0.98512809966411086       0.98572014465077040       0.98512809966419346       0.98335338805724926       0.98040027647526828       0.97627586457220850       0.97099006792074183       0.96455559413652525       0.95698791228000069       0.94830521560747505       0.93852837776970544       0.92768090254514757       0.91578886725463504       0.90288085996452061       0.88898791065739469       0.87414341651847083       0.85838306151613464       0.84174473049133169       0.82426841793349337       0.80599613168736173       0.78697179180602983       0.76724112480747786       0.74685155357422806       0.72585208317792371       0.70429318288729204       0.68222666465893123       0.65970555839075662       0.63678398424971305       0.61351702236871397       0.58996058024324849       0.56617125812693303       0.54220621277242520       0.51812301982281017       0.49397953520570909       0.46983375585015519       0.44574368006754089       0.42176716793095753       0.39796180199212283       0.37438474866561450       0.35109262062279467       0.32814134051615990       0.30558600637441502       0.28348075898055547       0.26187865156231160       0.24083152210211278       0.22038986857737175       0.20060272743151780       0.18151755556545593       0.16318011613960456       0.14563436845347769       0.12892236217636269       0.11308413617780882        9.8157622203390138E-002   8.4178553637967710E-002   7.1180379763364596E-002   5.9194187425248693E-002   4.8248636412918211E-002   3.8369909605972155E-002   2.9581634125939858E-002   2.1904730118489806E-002   1.5357342846266730E-002   9.9549486740489173E-003   5.7102782811927245E-003   2.6331807079796252E-003   7.3061195650637469E-004   1.4702975388439004E-032   0.0000000000000000        7.2241826823713623E-004   2.6054042188709179E-003   5.6515055403044533E-003   9.8538344902473953E-003   1.5202638403382891E-002   2.1685310979106687E-002   2.9286526913754177E-002   3.7988317941213046E-002   4.7769967877588727E-002   5.8608079868023195E-002   7.0476726134397705E-002   8.3347526056954391E-002   9.7189695543012919E-002  0.11197011101825699       0.12765338699916087       0.14420196100019203       0.16157618388488185       0.17973441525310910       0.19863312362598318       0.21822699118914121       0.23846902284014498       0.25931065927741831       0.28070189386277306       0.30259139296520426       0.32492661951343005       0.34765395943792504       0.37071885072071470       0.39406591472129787       0.41763908947946482       0.44138176466023732       0.46523691782787696       0.48914725170918760       0.51305533212680110       0.53690372625977600       0.56063514090772948       0.58419256041598833       0.60751938394146821       0.63055956171584571       0.65325772998340292       0.67555934430171960       0.69741081084371115       0.71875961545015865       0.73955445004891862       0.75974533619014950       0.77928374538412648       0.79812271593224737       0.81621696600447047       0.83352300266213541       0.84999922657787819       0.86560603219586896       0.88030590309397094       0.89406350231313225       0.90684575744246776       0.91862194025136412       0.92936374067488314       0.93904533498096188       0.94764344794998967       0.95513740891608812       0.96150920153750152       0.96674350718291746       0.97082774180715459       0.97375208626158360       0.97550950992806340       0.97609578765599314       0.97550950992793928       0.97375208626136722       0.97082774180750830       0.96674350718255853       0.96150920153791575       0.95513740891611587       0.94764344794961786       0.93904533498166443       0.92936374067420446       0.91862194025175070       0.90684575744228579       0.89406350231323595       0.88030590309397061       0.86560603219567844       0.84999922657783733       0.83352300266225909       0.81621696600438465       0.79812271593233219       0.77928374538365475       0.75974533619067985       0.73955445004832443       0.71875961545048117       0.69741081084409129       0.67555934430071207       0.65325772998446485       0.63055956171513960       0.60751938394175808       0.58419256041575263       0.56063514090772637       0.53690372626006144       0.51305533212652210       0.48914725170939882       0.46523691782765270       0.44138176466038448       0.41763908947933032       0.39406591472145291       0.37071885072066213       0.34765395943801319       0.32492661951336371       0.30259139296525511       0.28070189386270467       0.25931065927751001       0.23846902284001242       0.21822699118919767       0.19863312362596913       0.17973441525316439       0.16157618388482950       0.14420196100019966       0.12765338699912179       0.11197011101824568        9.7189695543041937E-002   8.3347526056926358E-002   7.0476726134423337E-002   5.8608079867991353E-002   4.7769967877648478E-002   3.7988317941162357E-002   2.9286526913779760E-002   2.1685310979101414E-002   1.5202638403380314E-002   9.8538344902525683E-003   5.6515055402984122E-003   2.6054042188733951E-003   7.2241826823717353E-004   1.4560083155465514E-032   0.0000000000000000        7.1286883449482976E-004   2.5721200979446691E-003   5.5802707711895948E-003   9.7305177337363487E-003   1.5013227959314823E-002   2.1415949665592689E-002   2.8923545300272087E-002   3.7518266652176162E-002   4.7179651178738458E-002   5.7884588429795394E-002   6.9607467965788830E-002   8.2320256483856588E-002   9.5992546583156077E-002  0.11059161997400314       0.12608252410120643       0.14242815601404032       0.15958935161203427       0.17752497986616625       0.19619204177968128       0.21554577384948864       0.23553975578161845       0.25612602219819358       0.27725517806774225       0.29887651758433048       0.32093814620117206       0.34338710553608154       0.36616950083536376       0.38923063070109976       0.41251511875841201       0.43596704695705840       0.45953009017286944       0.48314765179923619       0.50676299998972008       0.53031940423063906       0.55376027191406774       0.57702928458011926       0.60007053349770989       0.62282865426936518       0.64524896011943611       0.66727757355152884       0.68886155607410382       0.70994903564058320       0.73048933154856566       0.75043307646059576       0.76973233525632045       0.78834072045646120       0.80621350390217617       0.82330772445177469       0.83958229141926111       0.85499808351209994       0.86951804302301072       0.88310726506056170       0.89573308159130605       0.90736514009601588       0.91797547665796819       0.92753858328943906       0.93603146935513948       0.94343371692571498       0.94972752994721421       0.95489777708061474       0.95893202815121992       0.96182058406119630       0.96355650015977856       0.96413560295307099       0.96355650015970151       0.96182058406173310       0.95893202815045842       0.95489777708135148       0.94972752994651644       0.94343371692597089       0.93603146935522197       0.92753858328911354       0.91797547665830814       0.90736514009570635       0.89573308159147169       0.88310726506033654       0.86951804302326430       0.85499808351200135       0.83958229141937857       0.82330772445150202       0.80621350390247148       0.78834072045608816       0.76973233525693430       0.75043307645998369       0.73048933154941154       0.70994903563997169       0.68886155607393484       0.66727757355221740       0.64524896011885591       0.62282865426969636       0.60007053349770267       0.57702928457998404       0.55376027191411892       0.53031940423045687       0.50676299998989882       0.48314765179906194       0.45953009017307050       0.43596704695688632       0.41251511875868446       0.38923063070084013       0.36616950083540295       0.34338710553615542       0.32093814620100913       0.29887651758450129       0.27725517806764266       0.25612602219822783       0.23553975578165828       0.21554577384946583       0.19619204177966354       0.17752497986611199       0.15958935161213669       0.14242815601396661       0.12608252410126511       0.11059161997400287        9.5992546583125796E-002   8.2320256483911419E-002   6.9607467965735567E-002   5.7884588429820680E-002   4.7179651178712527E-002   3.7518266652199560E-002   2.8923545300266248E-002   2.1415949665588335E-002   1.5013227959318556E-002   9.7305177337361250E-003   5.5802707711916245E-003   2.5721200979425284E-003   7.1286883449547085E-004   1.4382114406857845E-032   0.0000000000000000        7.0198249385788631E-004   2.5334001983677423E-003   5.4967330941697971E-003   9.5852788430761601E-003   1.4789547036384803E-002   2.1097270179558206E-002   2.8493534712431684E-002   3.6960855009416392E-002   4.6479071239749016E-002   5.7025414809339370E-002   6.8574654091509910E-002   8.1099170413678770E-002   9.4569006100754471E-002  0.10895192675020991       0.12421349672254599       0.14031716177099021       0.15722433696810920       0.17489449953388006       0.19328528633284436       0.21235259580746438       0.23205069409903384       0.25233232510428610       0.27314882419965986       0.29445023536082920       0.31618543139551797       0.33830223699784162       0.36074755433259553       0.38346749083979365       0.40640748896097179       0.42951245746282474       0.45272690405648686       0.47599506897813348       0.49926105922060754       0.52246898308711887       0.54556308474316473       0.56848787844411353       0.59118828211765950       0.61360974996903817       0.63569840380559361       0.65740116274928551       0.67866587103265164       0.69944142357232852       0.71967788900946561       0.73932662992471021       0.75834041994730716       0.77667355745624034       0.79428197561950320       0.81112334849440160       0.82715719293794887       0.84234496607955334       0.85665015812524148       0.87003838026430325       0.88247744746926138       0.89393745599632446       0.90439085538008923       0.91381251477866410       0.92217978347766727       0.92947254543522462       0.93567326771235482       0.94076704269753575       0.94474162399143125       0.94758745590743010       0.94929769646698359       0.94986823388582409       0.94929769646717077       0.94758745590690563       0.94474162399212747       0.94076704269684364       0.93567326771290238       0.92947254543492575       0.92217978347779406       0.91381251477872749       0.90439085537971098       0.89393745599684105       0.88247744746905266       0.87003838026440672       0.85665015812515666       0.84234496607958875       0.82715719293800005       0.81112334849464829       0.79428197561906433       0.77667355745672229       0.75834041994704682       0.73932662992494180       0.71967788900884033       0.69944142357294692       0.67866587103248244       0.65740116274930283       0.63569840380531051       0.61360974996923179       0.59118828211756114       0.56848787844436810       0.54556308474311443       0.52246898308728607       0.49926105922042729       0.47599506897834942       0.45272690405633398       0.42951245746288630       0.40640748896081025       0.38346749083999543       0.36074755433258970       0.33830223699771278       0.31618543139575583       0.29445023536053966       0.27314882419987108       0.25233232510421699       0.23205069409898518       0.21235259580753807       0.19328528633282907       0.17489449953393327       0.15722433696802016       0.14031716177106343       0.12421349672250023       0.10895192675020447        9.4569006100786848E-002   8.1099170413621358E-002   6.8574654091582463E-002   5.7025414809302837E-002   4.6479071239764136E-002   3.6960855009403902E-002   2.8493534712427177E-002   2.1097270179568306E-002   1.4789547036382574E-002   9.5852788430714399E-003   5.4967330941723775E-003   2.5334001983676421E-003   7.0198249385790593E-004   1.4169497884919613E-032   0.0000000000000000        6.8978143791618540E-004   2.4893297330896352E-003   5.4010816648605506E-003   9.4184515975415765E-003   1.4532114377276882E-002   2.0730016125511924E-002   2.7997502977406455E-002   3.6317393793587678E-002   4.5669879799133971E-002   5.6032588885270226E-002   6.7380728803467710E-002   7.9687161827138336E-002   9.2922451960427185E-002  0.10705492612702490       0.12205074834733852       0.13787400092817426       0.15448677085932969       0.17184924102373100       0.18991978599862927       0.20865507221147214       0.22801016221515363       0.24793862282660686       0.26839263687080789       0.28932311826187068       0.31067983013966910       0.33241150578488038       0.35446597201234414       0.37679027475357790       0.39933080652014802       0.42203343544580457       0.44484363558970685       0.46770661819641324       0.49056746358717196       0.51337125336999712       0.53606320265066842       0.55858879192302013       0.58089389831872595       0.60292492591544478       0.62462893476074388       0.64595376833688867       0.66684817912589001       0.68726195199556483       0.70714602509885405       0.72645260799938827       0.74513529673292778       0.76314918553335820       0.78045097495835247       0.79699907613421817       0.81275371090048210       0.82767700757789198       0.84173309216059600       0.85488817469066092       0.86711063061874460       0.87837107694571959       0.88864244297989969       0.89790003550896313       0.90612159826468808       0.91328736550730616       0.91938010962295202       0.92438518259920655       0.92829055130397042       0.93108682644855878       0.93276728520781038       0.93332788739714367       0.93276728520767815       0.93108682644890006       0.92829055130329030       0.92438518259999003       0.91938010962241701       0.91328736550773293       0.90612159826438776       0.89790003550907493       0.88864244298015915       0.87837107694540073       0.86711063061864024       0.85488817469087108       0.84173309216054892       0.82767700757797080       0.81275371090007342       0.79699907613446253       0.78045097495842930       0.76314918553308653       0.74513529673294199       0.72645260799913791       0.70714602509946767       0.68726195199501905       0.66684817912609873       0.64595376833676876       0.62462893476113912       0.60292492591509372       0.58089389831897109       0.55858879192262534       0.53606320265077834       0.51337125336999656       0.49056746358706832       0.46770661819636938       0.44484363558983392       0.42203343544573041       0.39933080652022984       0.37679027475349747       0.35446597201230101       0.33241150578496614       0.31067983013952738       0.28932311826209511       0.26839263687066384       0.24793862282663298       0.22801016221521567       0.20865507221136897       0.18991978599867990       0.17184924102366989       0.15448677085939586       0.13787400092811419       0.12205074834737660       0.10705492612703500        9.2922451960406535E-002   7.9687161827168951E-002   6.7380728803407341E-002   5.6032588885309688E-002   4.5669879799108921E-002   3.6317393793611021E-002   2.7997502977404724E-002   2.0730016125503233E-002   1.4532114377282693E-002   9.4184515975411810E-003   5.4010816648603450E-003   2.4893297330892752E-003   6.8978143791654210E-004   1.3922745801475176E-032   0.0000000000000000        6.7629116024245915E-004   2.4400070743906903E-003   5.2935352258173269E-003   9.2304223226999070E-003   1.4241530707610141E-002   2.0315048933676982E-002   2.7436617911563821E-002   3.5589402157517477E-002   4.4753991452488047E-002   5.4908463850519541E-002   6.6028525988731268E-002   7.8087586247662197E-002   9.1056801008210619E-002  0.10490513461018239       0.11959943203495267       0.13510449846213682       0.15138318392518729       0.16839647268794017       0.18610357711415249       0.20446203581019870       0.22342781579903537       0.24295541848265439       0.26299798913729078       0.28350742967550396       0.30443451440831298       0.32572900852210279       0.34733978899053347       0.36921496762860762       0.39130201598935782       0.41354789180743395       0.43589916668235096       0.45830215469217855       0.48070304163173627       0.50304801456259174       0.52528339135848945       0.54735574994211655       0.56921205689861398       0.59079979514731040       0.61206709038313467       0.63296283596368419       0.65343681595260783       0.67343982602068453       0.69292379191160014       0.71184188518532721       0.73014863596837476       0.74780004243327414       0.76475367673263361       0.78096878716801166       0.79640639629482335       0.81102939478278024       0.82480263075846905       0.83769299444688383       0.84966949789091306       0.86070334956921668       0.87076802371258610       0.87983932418127631       0.88789544271936860       0.89491701147023928       0.90088714960602922       0.90579150398052855       0.90961828368143682       0.91235828843094313       0.91400493072817046       0.91455425172033578       0.91400493072821398       0.91235828843086475       0.90961828368185949       0.90579150397993524       0.90088714960650063       0.89491701146975844       0.88789544271972387       0.87983932418116484       0.87076802371231365       0.86070334956954997       0.84966949789117963       0.83769299444628920       0.82480263075868565       0.81102939478265856       0.79640639629541243       0.78096878716737594       0.76475367673298256       0.74780004243306519       0.73014863596860191       0.71184188518578595       0.69292379191081555       0.67343982602134533       0.65343681595219938       0.63296283596374947       0.61206709038322504       0.59079979514697967       0.56921205689886789       0.54735574994233349       0.52528339135827107       0.50304801456253634       0.48070304163200422       0.45830215469210145       0.43589916668218270       0.41354789180764168       0.39130201598920222       0.36921496762870964       0.34733978899053969       0.32572900852198305       0.30443451440854474       0.28350742967524900       0.26299798913742939       0.24295541848257163       0.22342781579904811       0.20446203581026218       0.18610357711411091       0.16839647268799160       0.15138318392513669       0.13510449846218431       0.11959943203492271       0.10490513461016716        9.1056801008219140E-002   7.8087586247657118E-002   6.6028525988737360E-002   5.4908463850511069E-002   4.4753991452506574E-002   3.5589402157497514E-002   2.7436617911571037E-002   2.0315048933678557E-002   1.4241530707604646E-002   9.2304223227033903E-003   5.2935352258152322E-003   2.4400070743913383E-003   6.7629116024253678E-004   1.3642452603906474E-032   0.0000000000000000        6.6154039732583972E-004   2.3855435216035064E-003   5.1743415865718161E-003   9.0216289691293864E-003   1.3918477300308898E-002   1.9853345799013593E-002   2.6812204523604478E-002   3.4778603984500826E-002   4.3733579061643379E-002   5.3655710565764424E-002   6.4521262328916931E-002   7.6304252685037849E-002   8.8976499665648329E-002  0.10250767958212276       0.11686539804052451       0.13201526767177738       0.14792099084545923       0.16454444699286402       0.18184578432463139       0.19978351571903646       0.21831461855109000       0.23739463822392101       0.25697779514907582       0.27701709492287346       0.29746444142822892       0.31827075259517984       0.33938607853647473       0.36075972177573151       0.38234035927998389       0.40407616599964341       0.42591493961963467       0.44780422622456534       0.46969144656730322       0.49152402264529693       0.51324950427583271       0.53481569536447382       0.55617077956214100       0.57726344501625759       0.59804300789982634       0.61845953443772228       0.63846396112473236       0.65800821285082745       0.67704531864578776       0.69552952477219454       0.71341640488223823       0.73066296697952715       0.74722775694043297       0.76307095831018945       0.77815448818435196       0.79244208889062917       0.80589941529698494       0.81849411750358847       0.83019591873471565       0.84097668823873073       0.85081050902170907       0.85967374025181453       0.86754507418107585       0.87440558744949459       0.88023878665294875       0.88503064805259490       0.88876965134594732       0.89144680740063209       0.89305567990616841       0.89359240086350356       0.89305567990605406       0.89144680740072291       0.88876965134578634       0.88503064805271170       0.88023878665287958       0.87440558744970698       0.86754507418077031       0.85967374025194587       0.85081050902196220       0.84097668823814420       0.83019591873476639       0.81849411750414680       0.80589941529671605       0.79244208889075796       0.77815448818386435       0.76307095831086502       0.74722775693992072       0.73066296697997779       0.71341640488188363       0.69552952477171659       0.67704531864662909       0.65800821285013222       0.63846396112518822       0.61845953443770707       0.59804300789979148       0.57726344501650795       0.55617077956177730       0.53481569536459217       0.51324950427588201       0.49152402264534456       0.46969144656715978       0.44780422622454669       0.42591493961995830       0.40407616599921126       0.38234035928024362       0.36075972177566756       0.33938607853644864       0.31827075259526649       0.29746444142803447       0.27701709492300353       0.25697779514900521       0.23739463822399723       0.21831461855104559       0.19978351571902794       0.18184578432468224       0.16454444699276596       0.14792099084555863       0.13201526767171909       0.11686539804055528       0.10250767958211801        8.8976499665674100E-002   7.6304252685017088E-002   6.4521262328950710E-002   5.3655710565759740E-002   4.3733579061625755E-002   3.4778603984516702E-002   2.6812204523588842E-002   1.9853345799029091E-002   1.3918477300302587E-002   9.0216289691301878E-003   5.1743415865738475E-003   2.3855435216028975E-003   6.6154039732472039E-004   1.3329293543077249E-032   0.0000000000000000        6.4556106161042781E-004   2.3260630374986567E-003   5.0437770334717715E-003   8.7925600663712432E-003   1.3563714345776856E-002   1.9345997340533931E-002   2.6125741837950658E-002   3.3886923754063526E-002   4.2611068539662830E-002   5.2277311148190141E-002   6.2862529574870346E-002   7.4341414486471968E-002   8.6686513246738497E-002   9.9868286981337137E-002  0.11385517975390455       0.12861369428312339       0.14410847251340661       0.16030238067876615       0.17715659864219083       0.19463071330218162       0.21268281583657789       0.23126960255111051       0.25034647909080027       0.26986766776029053       0.28978631769950247       0.31005461764325587       0.33062391099782484       0.35144481295655960       0.37246732936960836       0.39364097708519713       0.41491490547123089       0.43623801882087243       0.45755909935684175       0.47882693052508102       0.49999042029274493       0.52099872414521631       0.54180136749329344       0.56234836718369297       0.58259035184042762       0.60247868071966726       0.62196556082156795       0.64100416195112542       0.65954872946990339       0.67755469445381344       0.69497878099864929       0.71177911042013675       0.72791530207444943       0.74334857059319981       0.75804181925936032       0.77195972933238211       0.78506884508376240       0.79733765434959247       0.80873666440778780       0.81923847298701924       0.82881783424816469       0.83745171956977837       0.84511937299522510       0.85180236121436181       0.85748461794075181       0.86215248260232313       0.86579473322960143       0.86840261348022285       0.86996985371827473       0.87049268611516561       0.86996985371830926       0.86840261348009340       0.86579473322973644       0.86215248260224353       0.85748461794073805       0.85180236121419306       0.84511937299575879       0.83745171956931119       0.82881783424836220       0.81923847298738695       0.80873666440753922       0.79733765434943193       0.78506884508367381       0.77195972933252466       0.75804181925951775       0.74334857059271808       0.72791530207480271       0.71177911041992248       0.69497878099898558       0.67755469445388594       0.65954872946947307       0.64100416195142451       0.62196556082142007       0.60247868071968191       0.58259035184009145       0.56234836718402081       0.54180136749323382       0.52099872414517290       0.49999042029266194       0.47882693052523595       0.45755909935672240       0.43623801882097535       0.41491490547101534       0.39364097708554652       0.37246732936935434       0.35144481295663055       0.33062391099789629       0.31005461764307118       0.28978631769976132       0.26986766776023630       0.25034647909076513       0.23126960255114451       0.21268281583656737       0.19463071330216816       0.17715659864213884       0.16030238067881783       0.14410847251340875       0.12861369428308622       0.11385517975391291        9.9868286981361479E-002   8.6686513246691174E-002   7.4341414486499446E-002   6.2862529574850071E-002   5.2277311148169060E-002   4.2611068539692369E-002   3.3886923754046158E-002   2.6125741837967148E-002   1.9345997340518697E-002   1.3563714345783916E-002   8.7925600663720047E-003   5.0437770334677869E-003   2.3260630375002804E-003   6.4556106161043486E-004   1.2984023046594525E-032   0.0000000000000000        6.2838816679437759E-004   2.2617019540388168E-003   4.9021456705803500E-003   8.5437535547560495E-003   1.3178079131384466E-002   1.8794204986885287E-002   2.5378859347300144E-002   3.2916481922340889E-002   4.1389133026643710E-002   5.0776551808570485E-002   6.1056285917702770E-002   7.2203759115355745E-002   8.4192314023958686E-002   9.6993267537675690E-002  0.11057597799268730       0.12490791868849035       0.13995475612441702       0.15568043259317293       0.17204725293458023       0.18901597523020094       0.20654590522878766       0.22459499427087051       0.24311994047728053       0.26207629295978235       0.28141855879894118       0.30110031253647879       0.32107430791460256       0.34129259159411596       0.36170661857924474       0.38226736906801112       0.40292546644952920       0.42363129616343848       0.44433512513164586       0.46498722148251026       0.48553797426955336       0.50593801290488016       0.52613832601171984       0.54609037942007155       0.56574623300676141       0.58505865611607610       0.60398124126553920       0.62246851587610208       0.64047605175089894       0.65796057204118197       0.67488005544163820       0.69119383735854234       0.70686270782395888       0.72184900589324430       0.73611671032878245       0.74963152632047492       0.76236096806646736       0.77427443698553111       0.78534329539263015       0.79554093545130844       0.80484284323947408       0.81322665777380432       0.82067222485042401       0.82716164557110095       0.83267931944217821       0.83721198193517188       0.84074873642811376       0.84328108044019556       0.84480292610511643       0.84531061483030889       0.84480292610534025       0.84328108044010752       0.84074873642818093       0.83721198193523449       0.83267931944222251       0.82716164557108174       0.82067222485014024       0.81322665777409497       0.80484284323907496       0.79554093545140703       0.78534329539257264       0.77427443698567844       0.76236096806658782       0.74963152632053653       0.73611671032822024       0.72184900589399947       0.70686270782354677       0.69119383735870099       0.67488005544138829       0.65796057204128766       0.64047605175101074       0.62246851587611152       0.60398124126538422       0.58505865611622099       0.56574623300700444       0.54609037941960359       0.52613832601201183       0.50593801290477258       0.48553797426970591       0.46498722148237204       0.44433512513177975       0.42363129616332684       0.40292546644961874       0.38226736906789477       0.36170661857932113       0.34129259159407743       0.32107430791458724       0.30110031253662800       0.28141855879869487       0.26207629295988288       0.24311994047728533       0.22459499427082233       0.20654590522881591       0.18901597523023411       0.17204725293459563       0.15568043259324010       0.13995475612426139       0.12490791868862156       0.11057597799262266        9.6993267537690497E-002   8.4192314023974688E-002   7.2203759115346100E-002   6.1056285917700917E-002   5.0776551808598872E-002   4.1389133026618050E-002   3.2916481922349562E-002   2.5378859347297087E-002   1.8794204986889138E-002   1.3178079131381863E-002   8.5437535547564503E-003   4.9021456705823216E-003   2.2617019540374563E-003   6.2838816679450596E-004   1.2607472901326453E-032   0.0000000000000000        6.1005974558149545E-004   2.1926086481026054E-003   4.7497786933872882E-003   8.2757954978557469E-003   1.2762484034785908E-002   1.8199278094681640E-002   2.4573333101252808E-002   3.1869589830973211E-002   4.0070686468156771E-002   4.9157014955432503E-002   5.9106846476096694E-002   6.9896396883744660E-002   8.1499868072122214E-002   9.3889501598299646E-002  0.10703564368490524       0.12090681637081843       0.13546979321990221       0.15068967925443033       0.16652999490341527       0.18295276377552261       0.19991860403482034       0.21738682316622862       0.23531551589866703       0.25366166505215665       0.27238124506401845       0.29142932794863113       0.31076019142783567       0.33032742898370060       0.35008406155385868       0.36998265061413899       0.38997541236726441       0.41001433276406124       0.43005128308548529       0.45003813579837448       0.46992688041360647       0.48966973906330957       0.50921928152014750       0.52852853938174427       0.54755111914268806       0.56624131388923360       0.58455421333367030       0.60244581194405211       0.61987311488374408       0.63679424152743691       0.65316852629413802       0.66895661655388561       0.68412056737227522       0.69862393287375291       0.71243185398530373       0.72551114237455339       0.73783036034777605       0.74935989655181034       0.76007203726342687       0.76994103312230489       0.77894316112501805       0.78705678174577209       0.79426239104079832       0.80054266760625448       0.80588251428783686       0.81026909452952833       0.81369186328131993       0.81614259238988207       0.81761539041206488       0.81810671679631219       0.81761539041177367       0.81614259239005549       0.81369186328109255       0.81026909452964913       0.80588251428767221       0.80054266760652903       0.79426239104069452       0.78705678174571558       0.77894316112557904       0.76994103312167572       0.76007203726403239       0.74935989655128543       0.73783036034809080       0.72551114237405012       0.71243185398616427       0.69862393287304525       0.68412056737260496       0.66895661655361838       0.65316852629431055       0.63679424152750408       0.61987311488360308       0.60244581194403768       0.58455421333399493       0.56624131388874233       0.54755111914288523       0.52852853938188582       0.50921928152006779       0.48966973906338268       0.46992688041344122       0.45003813579843810       0.43005128308543855       0.41001433276409655       0.38997541236723049       0.36998265061420516       0.35008406155376742       0.33032742898377504       0.31076019142786815       0.29142932794850607       0.27238124506421318       0.25366166505200621       0.23531551589874472       0.21738682316626445       0.19991860403476439       0.18295276377551511       0.16652999490339393       0.15068967925432261       0.13546979322011204       0.12090681637063688       0.10703564368503223        9.3889501598221736E-002   8.1499868072133885E-002   6.9896396883757095E-002   5.9106846476105798E-002   4.9157014955412713E-002   4.0070686468178310E-002   3.1869589830966744E-002   2.4573333101251479E-002   1.8199278094680384E-002   1.2762484034789542E-002   8.2757954978516547E-003   4.7497786933878242E-003   2.1926086481038726E-003   6.1005974557995751E-004   1.2200550249554880E-032   0.0000000000000000        5.9061676006066173E-004   2.1189431880862379E-003   4.5870335969384326E-003   7.9893186785829177E-003   1.2317914336021814E-002   1.7562630806088195E-002   2.3711081441889492E-002   3.0748744154427146E-002   3.8658876613685347E-002   4.7422570584448882E-002   5.7018872922550395E-002   6.7424848664920947E-002   7.8615620921151236E-002   9.0564422579375151E-002  0.10324265898602722       0.11661997655021479       0.13066433574962971       0.14534208820144393       0.16061805761443612       0.17645562441928786       0.19281681388037081       0.20966238747096930       0.22695193729682636       0.24464398333626727       0.26269607326619143       0.28106488463084078       0.29970632910979722       0.31857565863098652       0.33762757307682423       0.35681632932079588       0.37609585133257717       0.39541984109024603       0.41474189002438189       0.43401559073578572       0.45319464870784831       0.47223299375340783       0.49108489091877927       0.50970505058679105       0.52804873750780512       0.54607187849334526       0.56373116852823857       0.58098417501742095       0.59778943995341338       0.61410657972204719       0.62989638233044831       0.64512090181370174       0.65974354959517434       0.67372918257535896       0.68704418774746434       0.69965656312172964       0.71153599478215357       0.72265392986440147       0.73298364531281823       0.74250031221197610       0.75118105557406345       0.75900500941455329       0.76595336699020955       0.77200942608282030       0.77715862921326573       0.78138859869222588       0.78468916642359576       0.78705239838694363       0.78847261373776412       0.78894639849153692       0.78847261373805066       0.78705239838684860       0.78468916642369890       0.78138859869212962       0.77715862921334422       0.77200942608263545       0.76595336699020578       0.75900500941474824       0.75118105557348414       0.74250031221255330       0.73298364531224480       0.72265392986502686       0.71153599478161034       0.69965656312224078       0.68704418774695131       0.67372918257564229       0.65974354959504766       0.64512090181397563       0.62989638233028689       0.61410657972195970       0.59778943995355516       0.58098417501747790       0.56373116852790406       0.54607187849379557       0.52804873750759618       0.50970505058684812       0.49108489091866320       0.47223299375343353       0.45319464870793086       0.43401559073571944       0.41474189002449130       0.39541984109017098       0.37609585133260659       0.35681632932075308       0.33762757307694147       0.31857565863086051       0.29970632910977940       0.28106488463085150       0.26269607326622352       0.24464398333621559       0.22695193729681973       0.20966238747091276       0.19281681388045371       0.17645562441925522       0.16061805761447692       0.14534208820152097       0.13066433574949182       0.11661997655034875       0.10324265898591022        9.0564422579459444E-002   7.8615620921156967E-002   6.7424848664864034E-002   5.7018872922566827E-002   4.7422570584435705E-002   3.8658876613693924E-002   3.0748744154413459E-002   2.3711081441900428E-002   1.7562630806086742E-002   1.2317914336019122E-002   7.9893186785860038E-003   4.5870335969405117E-003   2.1189431880834836E-003   5.9061676006192157E-004   1.1764235403590132E-032   0.0000000000000000        5.7010300495843164E-004   2.0408769520990993E-003   4.4142933203623891E-003   7.6850010825247434E-003   1.1845425853418575E-002   1.6885778653520811E-002   2.2794160395657653E-002   2.9556620900924757E-002   3.7157077450145917E-002   4.5577366974532608E-002   5.4797362273885354E-002   6.4795032615777931E-002   7.5546482052519362E-002   8.7025999085898836E-002   9.9206116871359329E-002  0.11205767911570322       0.12554991019743666       0.13965048919790607       0.15432562765361069       0.16954015084765470       0.18525758243986712       0.20144023223619348       0.21804928688149655       0.23504490326097968       0.25238630438448456       0.27003187751948848       0.28793927434301564       0.30606551286334149       0.32436708087309424       0.34280004068008535       0.36132013486465925       0.37988289281078880       0.39844373775103864       0.41695809407009216       0.43538149460865844       0.45366968770448213       0.47177874372262779       0.48966516080566203       0.50728596959868211       0.52459883669706708       0.54156216655428935       0.55813520163072228       0.57427812050586780       0.58995213375939171       0.60511957734866806       0.61974400329460855       0.63379026742546896       0.64722461399718367       0.66001475695690093       0.67212995768065875       0.68354109897803084       0.69422075519932347       0.70414325826128843       0.71328475945612024       0.72162328686379462       0.72913879825826899       0.73581322936180715       0.74163053733924955       0.74657673942333347       0.75063994658283817       0.75381039214737988       0.75608045532244439       0.75744467954037287       0.75789978559473148       0.75744467954038897       0.75608045532217349       0.75381039214753631       0.75063994658302546       0.74657673942308445       0.74163053733936957       0.73581322936191196       0.72913879825815253       0.72162328686416244       0.71328475945560188       0.70414325826177748       0.69422075519882209       0.68354109897845472       0.67212995768036554       0.66001475695706779       0.64722461399708542       0.63379026742562716       0.61974400329432910       0.60511957734885535       0.58995213375919708       0.57427812050601024       0.55813520163055252       0.54156216655448408       0.52459883669682372       0.50728596959876704       0.48966516080553601       0.47177874372279072       0.45366968770440635       0.43538149460867659       0.41695809407011725       0.39844373775094594       0.37988289281084614       0.36132013486470466       0.34280004067998243       0.32436708087313404       0.30606551286337741       0.28793927434305228       0.27003187751951369       0.25238630438436177       0.23504490326115260       0.21804928688141512       0.20144023223626478       0.18525758243982524       0.16954015084765819       0.15432562765358032       0.13965048919789197       0.12554991019750233       0.11205767911560781        9.9206116871449854E-002   8.7025999085847155E-002   7.5546482052492481E-002   6.4795032615840201E-002   5.4797362273870498E-002   4.5577366974557033E-002   3.7157077450119980E-002   2.9556620900949859E-002   2.2794160395640847E-002   1.6885778653526189E-002   1.1845425853418830E-002   7.6850010825254573E-003   4.4142933203578797E-003   2.0408769521013414E-003   5.7010300495859579E-004   1.1299579484112822E-032   0.0000000000000000        5.4856500395835956E-004   1.9585922187914055E-003   4.2319653298435404E-003   7.3635642718403536E-003   1.1346142409260412E-002   1.6170334919594988E-002   2.1824758732947692E-002   2.8296068980044272E-002   3.5568881090377438E-002   4.3625820712296766E-002   5.2447634873020448E-002   6.2013249941386857E-002   7.2299808277766817E-002   8.3282715738170518E-002   9.4935699258855921E-002  0.10723086988612406       0.12013878984647372       0.13362854335451937       0.14766781098393969       0.16222294741912990       0.17725906240452446       0.19274010469239838       0.20862894878988900       0.22488748429656644       0.24147670761254866       0.25835681580566433       0.27548730239887909       0.29282705486233951       0.31033445355847972       0.32796747191849401       0.34568377759585744       0.36344083435994834       0.38119600448384849       0.39890665137676423       0.41653024221623663       0.43402445033591008       0.45134725711064783       0.46845705311214891       0.48531273827224114       0.50187382082651211       0.51810051479338615       0.53395383575252398       0.54939569470303451       0.56438898975193574       0.57889769544737157       0.59288694950008403       0.60632313672189198       0.61917396995175256       0.63140856779194465       0.64299752895559559       0.65391300305394706       0.66412875764737134       0.67362024140761978       0.68236464322141110       0.69034094711900695       0.69752998286760914       0.70391447212923031       0.70947907006135635       0.71421040226214816       0.71809709697052071       0.72112981244788221       0.72330125946823975       0.72460621886973120       0.72504155412071014       0.72460621886964904       0.72330125946844992       0.72112981244762742       0.71809709697037805       0.71421040226236276       0.70947907006141220       0.70391447212913139       0.69752998286755408       0.69034094711878302       0.68236464322200119       0.67362024140699039       0.66412875764801882       0.65391300305338174       0.64299752895602824       0.63140856779181853       0.61917396995170682       0.60632313672187488       0.59288694950006526       0.57889769544749303       0.56438898975214913       0.54939569470261895       0.53395383575285804       0.51810051479328101       0.50187382082657206       0.48531273827240334       0.46845705311204444       0.45134725711064699       0.43402445033588760       0.41653024221632595       0.39890665137665277       0.38119600448388796       0.36344083436000663       0.34568377759570434       0.32796747191876147       0.31033445355828504       0.29282705486231536       0.27548730239899605       0.25835681580547937       0.24147670761274553       0.22488748429640890       0.20862894878995084       0.19274010469236272       0.17725906240450146       0.16222294741919760       0.14766781098388618       0.13362854335452271       0.12013878984646845       0.10723086988615309        9.4935699258824141E-002   8.3282715738180482E-002   7.2299808277793143E-002   6.2013249941358380E-002   5.2447634873018040E-002   4.3625820712282395E-002   3.5568881090388055E-002   2.8296068980039096E-002   2.1824758732950457E-002   1.6170334919594197E-002   1.1346142409262653E-002   7.3635642718355779E-003   4.2319653298488911E-003   1.9585922187900623E-003   5.4856500395819336E-004   1.0807701887932012E-032   0.0000000000000000        5.2605189936535219E-004   1.8722817317025253E-003   4.0404806422333628E-003   7.0257716540107346E-003   1.0821253131004144E-002   1.5418006761030419E-002   2.0805192707385251E-002   2.6970103353407542E-002   3.3898089134900083E-002   4.1572606069332552E-002   4.9975321590623428E-002   5.9086169735184074E-002   6.8883386037094152E-002   7.9343552757028882E-002   9.0441653708804512E-002  0.10215113426972026       0.11444396523817195       0.12729071024991959       0.14066059658549604       0.15452158919837095       0.16884046778526884       0.18358290671275265       0.19871355760949344       0.21419613442087596       0.22999350072835231       0.24606775911341183       0.26238034236326208       0.27889210628365957       0.29556342391207913       0.31235428088810230       0.32922437176404351       0.34613319701591538       0.36304016052549704       0.37990466729537553       0.39668622116634250       0.41334452229285845       0.42983956415709029       0.44613172986745442       0.46218188753012740       0.47795148444815450       0.49340263993127825       0.50849823648808212       0.52320200917781412       0.53747863292292242       0.55129380754014357       0.56461434032657332       0.57740822596412267       0.58964472357421982       0.60129443072470479       0.61232935422052870       0.62272297749360317       0.63245032444763438       0.64148801958519230       0.64981434429142226       0.65740928911687524       0.66425460195888897       0.67033383200151642       0.67563236932368842       0.68013748007391361       0.68383833713184217       0.68672604616992861       0.68879366707514889       0.69003623065153663       0.69045075058939320       0.69003623065163300       0.68879366707503598       0.68672604617035560       0.68383833713174269       0.68013748007376074       0.67563236932367909       0.67033383200158081       0.66425460195889219       0.65740928911719532       0.64981434429079454       0.64148801958581925       0.63245032444702842       0.62272297749420746       0.61232935421990542       0.60129443072519129       0.58964472357389019       0.57740822596436625       0.56461434032643243       0.55129380754037216       0.53747863292240361       0.52320200917851911       0.50849823648755299       0.49340263993140293       0.47795148444823876       0.46218188752982797       0.44613172986768845       0.42983956415696511       0.41334452229298729       0.39668622116619184       0.37990466729553912       0.36304016052536237       0.34613319701600931       0.32922437176402725       0.31235428088792250       0.29556342391230994       0.27889210628360372       0.26238034236316116       0.24606775911363266       0.22999350072811944       0.21419613442101409       0.19871355760945772       0.18358290671277067       0.16884046778524522       0.15452158919838860       0.14066059658552274       0.12729071024995864       0.11444396523811798       0.10215113426974458        9.0441653708802541E-002   7.9343552757036501E-002   6.8883386037073863E-002   5.9086169735197841E-002   4.9975321590632407E-002   4.1572606069330796E-002   3.3898089134907924E-002   2.6970103353399170E-002   2.0805192707390320E-002   1.5418006761024608E-002   1.0821253131008393E-002   7.0257716540108352E-003   4.0404806422318397E-003   1.8722817317030379E-003   5.2605189936524095E-004   1.0289787591260290E-032   0.0000000000000000        5.0261533538365616E-004   1.7821482382290716E-003   3.8402927916274311E-003   6.6724266492744141E-003   1.0272009594920030E-002   1.4630591105748296E-002   1.9737900487262885E-002   2.5581897784536001E-002   3.2148703528145778E-002   3.9422643758088946E-002   4.7386350277997563E-002   5.6020812932277862E-002   6.5305412662402543E-002   7.5217964351591199E-002   8.5734768761342547E-002   9.6830669378530548E-002  0.10847911290585847       0.12065221312426361       0.13332081796743819       0.14645457964673531       0.16002202765792675       0.17399064449446008       0.18832694388348550       0.20299655135829545       0.21796428697008274       0.23319424994501745       0.24864990507419935       0.26429417064020638       0.28008950765546481       0.29599801020928262       0.31198149669593045       0.32800160171433035       0.34401986840489085       0.35999784101799054       0.37589715747178992       0.39167964169551928       0.40730739551948220       0.42274288990253428       0.43794905527126288       0.45288937075181046       0.46752795208692999       0.48182963801643774       0.49576007492501190       0.50928579953535424       0.52237431947637925       0.53499419149379734       0.54711509715466966       0.55870791583189472       0.56974479481440865       0.58019921635570471       0.59004606152002947       0.59926167065441360       0.60782390034645917       0.61571217673901191       0.62290754506024004       0.62939271525762175       0.63515210362554708       0.64017187032320633       0.64443995269648269       0.64794609431598804       0.65068186967540154       0.65264070447124645       0.65381789143532487       0.65421060166449863       0.65381789143522895       0.65264070447122113       0.65068186967522390       0.64794609431586303       0.64443995269688548       0.64017187032295830       0.63515210362557928       0.62939271525762430       0.62290754505997714       0.61571217673935241       0.60782390034623901       0.59926167065459579       0.59004606151963856       0.58019921635615335       0.56974479481379836       0.55870791583252366       0.54711509715428275       0.53499419149397154       0.52237431947585589       0.50928579953607345       0.49576007492430563       0.48182963801697049       0.46752795208663628       0.45288937075191465       0.43794905527132694       0.42274288990249698       0.40730739551949113       0.39167964169547997       0.37589715747180469       0.35999784101789400       0.34401986840519744       0.32800160171391274       0.31198149669621883       0.29599801020919880       0.28008950765540575       0.26429417064029892       0.24864990507420714       0.23319424994486015       0.21796428697026074       0.20299655135815675       0.18832694388356563       0.17399064449444515       0.16002202765795667       0.14645457964668582       0.13332081796741768       0.12065221312424329       0.10847911290588570        9.6830669378499795E-002   8.5734768761377339E-002   7.5217964351544653E-002   6.5305412662441345E-002   5.6020812932252972E-002   4.7386350277998722E-002   3.9422643758089355E-002   3.2148703528138575E-002   2.5581897784542822E-002   1.9737900487259652E-002   1.4630591105753153E-002   1.0272009594914523E-002   6.6724266492776251E-003   3.8402927916270321E-003   1.7821482382286893E-003   5.0261533538332103E-004   9.7470842950022774E-033   0.0000000000000000        4.7830933524380971E-004   1.6884040043229184E-003   3.6318767414680818E-003   6.3043707613724556E-003   9.6997228186114382E-003   1.3809970333421252E-002   1.8625436292604682E-002   2.4134777205333371E-002   3.0324916931596144E-002   3.7181089092568509E-002   4.4686931503133125E-002   5.2824535413911480E-002   6.1574476649261266E-002   7.0915855964793204E-002   8.0826347969037635E-002   9.1282254669425814E-002  0.10225856245137235       0.11372900223264880       0.12566611264273944       0.13804130607633000       0.15082493746141570       0.16398637557495849       0.17749407673724152       0.19131566070387709       0.20541798857755283       0.21976724254405811       0.23432900725229502       0.24906835262744254       0.26394991793368033       0.27893799686916376       0.29399662350138300       0.30908965882383305       0.32418087773842452       0.33923405623862085       0.35421305860137936       0.36908192436053899       0.38380495486461103       0.39834679920511351       0.41267253930643860       0.42674777398108538       0.44053870173544707       0.45401220213790033       0.46713591554502598       0.47987832100198774       0.49220881211787526       0.50409777074757889       0.51551663829161920       0.52643798444404388       0.53683557322891751       0.54668442616076740       0.55596088237699581       0.56464265559607629       0.57270888777765838       0.58014019932797223       0.58691873576328857       0.59302821068733302       0.59845394500560123       0.60318290226171134       0.60720372002247158       0.61050673723654436       0.61308401748762431       0.61492936810727716       0.61603835507889571       0.61640831371744242       0.61603835507898264       0.61492936810743948       0.61308401748738905       0.61050673723696114       0.60720372002197587       0.60318290226201154       0.59845394500558147       0.59302821068735423       0.58691873576322950       0.58014019932813243       0.57270888777753448       0.56464265559610738       0.55596088237714691       0.54668442616068358       0.53683557322935294       0.52643798444354306       0.51551663829179206       0.50409777074779016       0.49220881211793249       0.47987832100169681       0.46713591554538808       0.45401220213760163       0.44053870173558723       0.42674777398113900       0.41267253930632991       0.39834679920509336       0.38380495486468691       0.36908192436047232       0.35421305860150065       0.33923405623860742       0.32418087773819426       0.30908965882422834       0.29399662350118355       0.27893799686918375       0.26394991793372208       0.24906835262736113       0.23432900725227898       0.21976724254418695       0.20541798857741173       0.19131566070405645       0.17749407673710524       0.16398637557495344       0.15082493746145981       0.13804130607634332       0.12566611264275199       0.11372900223265481       0.10225856245138724        9.1282254669432461E-002   8.0826347969004980E-002   7.0915855964845551E-002   6.1574476649213707E-002   5.2824535413961558E-002   4.4686931503099873E-002   3.7181089092587175E-002   3.0324916931592946E-002   2.4134777205326929E-002   1.8625436292608107E-002   1.3809970333422589E-002   9.6997228186087182E-003   6.3043707613749693E-003   3.6318767414668428E-003   1.6884040043231589E-003   4.7830933524330610E-004   9.1808994189338521E-033   0.0000000000000000        4.5319017244160387E-004   1.5912703056472008E-003   3.4157277437977434E-003   5.9224815545742843E-003   9.1057601075929234E-003   1.2958107745685593E-002   1.7470464247312273E-002   2.2632209711456186E-002   2.8431102628270394E-002   3.4853319573792681E-002   4.1883543593244012E-002   4.9505010289771133E-002   5.7699536968819437E-002   6.6447560411996121E-002   7.5728182665096108E-002   8.5519221155562666E-002   9.5797262021911814E-002  0.10653771641493928       0.11771487963132440       0.12930199293604178       0.14127130792465822       0.15359415327274262       0.16624100370793243       0.17918155104264205       0.19238477709153176       0.20581902830542251       0.21945209193088727       0.23325127352651268       0.24718347563288082       0.26121527742282774       0.27531301512658241       0.28944286304774253       0.30357091496846422       0.31766326575414916       0.33168609295234203       0.34560573820010110       0.35938878823311982       0.37300215530953384       0.38641315685234723       0.39958959411304851       0.41249982967829124       0.42511286362251544       0.43739840812673525       0.44932696038845948       0.46086987363579912       0.47199942609041540       0.48268888769470836       0.49291258446220226       0.50264596027872321       0.51186563601664681       0.52054946581427086       0.52867659039145309       0.53622748725965763       0.54318401772468650       0.54952947054695178       0.55524860217897554       0.56032767345545609       0.56475448267226480       0.56851839496238776       0.57161036789280373       0.57402297324022578       0.57575041486842671       0.57678854268494850       0.57713486263029168       0.57678854268494850       0.57575041486819900       0.57402297324060125       0.57161036789239583       0.56851839496275958       0.56475448267214368       0.56032767345514634       0.55524860217926930       0.54952947054700896       0.54318401772448310       0.53622748725973168       0.52867659039149706       0.52054946581421968       0.51186563601655977       0.50264596027843811       0.49291258446258879       0.48268888769454954       0.47199942609023099       0.46086987363592047       0.44932696038846165       0.43739840812666081       0.42511286362256251       0.41249982967830562       0.39958959411297112       0.38641315685238026       0.37300215530969716       0.35938878823292286       0.34560573820015966       0.33168609295233165       0.31766326575411946       0.30357091496857003       0.28944286304753003       0.27531301512665640       0.26121527742289619       0.24718347563282944       0.23325127352653435       0.21945209193096052       0.20581902830527662       0.19238477709169952       0.17918155104245059       0.16624100370804221       0.15359415327279538       0.14127130792456000       0.12930199293605449       0.11771487963131907       0.10653771641495718        9.5797262021851612E-002   8.5519221155588063E-002   7.5728182665105059E-002   6.6447560411965284E-002   5.7699536968853007E-002   4.9505010289731602E-002   4.1883543593266417E-002   3.4853319573784236E-002   2.8431102628274949E-002   2.2632209711457033E-002   1.7470464247314996E-002   1.2958107745678214E-002   9.1057601076008614E-003   5.9224815545699345E-003   3.4157277437988111E-003   1.5912703056470375E-003   4.5319017244108264E-004   8.5925969520133877E-033   0.0000000000000000        4.2731623125818210E-004   1.4909768845399309E-003   3.1923601251845671E-003   5.5276705025764164E-003   8.4915417035625468E-003   1.2077042753117833E-002   1.6275751847181417E-002   2.1077798058463729E-002   2.6471803798660647E-002   3.2444921702022511E-002   3.8982916746563914E-002   4.6070209078693664E-002   5.3689901093940305E-002   6.1823812535735649E-002   7.0452523040734849E-002   7.9555418705742439E-002   8.9110741640023070E-002   9.9095642278141313E-002  0.10948623432433714       0.12025765219511277       0.13138411082311824       0.14283896767558274       0.15459478684239406       0.16662340503343956       0.17889599933385550       0.19138315654472668       0.20405494395369989       0.21688098135093253       0.22983051413347197       0.24287248730488908       0.25597562020695619       0.26910848179223529       0.28223956626400754       0.29533736889546142       0.30837046185023720       0.32130756981868436       0.33411764528963106       0.34676994327390509       0.35923409530211314       0.37148018251881498       0.38347880769272435       0.39520116597447563       0.40661911423116937       0.41770523878304011       0.42843292139524553       0.43877640334287854       0.44871084742135120       0.45821239772726774       0.46725823708592124       0.47582664197504954       0.48389703481795254       0.49145003351595262       0.49846749810840124       0.50493257443564521       0.51082973471728277       0.51614481492339281       0.52086504887860341       0.52497909899049400       0.52847708354081768       0.53135060047875216       0.53359274764090581       0.53519813937254523       0.53616291948886940       0.53648477056011568       0.53616291948891082       0.53519813937255134       0.53359274764087283       0.53135060047871507       0.52847708354084311       0.52497909899038342       0.52086504887896967       0.51614481492310749       0.51082973471711157       0.50493257443597450       0.49846749810815544       0.49145003351606364       0.48389703481789409       0.47582664197502950       0.46725823708626418       0.45821239772690520       0.44871084742147344       0.43877640334293744       0.42843292139516975       0.41770523878316418       0.40661911423114805       0.39520116597438770       0.38347880769284071       0.37148018251867410       0.35923409530224387       0.34676994327374161       0.33411764528977550       0.32130756981864578       0.30837046185023087       0.29533736889544815       0.28223956626399355       0.26910848179229957       0.25597562020689113       0.24287248730484826       0.22983051413348327       0.21688098135102291       0.20405494395352064       0.19138315654492680       0.17889599933366776       0.16662340503358902       0.15459478684232245       0.14283896767553980       0.13138411082319995       0.12025765219505800       0.10948623432435847        9.9095642278128448E-002   8.9110741640073446E-002   7.9555418705738359E-002   7.0452523040716850E-002   6.1823812535759637E-002   5.3689901093920869E-002   4.6070209078714099E-002   3.8982916746560368E-002   3.2444921702022053E-002   2.6471803798656556E-002   2.1077798058465026E-002   1.6275751847176674E-002   1.2077042753126186E-002   8.4915417035579983E-003   5.5276705025765916E-003   3.1923601251858395E-003   1.4909768845385630E-003   4.2731623125902139E-004   7.9835941664129298E-033   0.0000000000000000        4.0074779702785427E-004   1.3877612398845291E-003   2.9623057742834561E-003   5.1208803558649603E-003   7.8585367160787459E-003   1.1168885059471308E-002   1.5044162089130621E-002   1.9475269433159109E-002   2.4451720637106152E-002   2.9961675147597466E-002   3.5992013974079910E-002   4.2528379145585431E-002   4.9555198663470600E-002   5.7055718840325627E-002   6.5012043499815847E-002   7.3405176881965184E-002   8.2215069298058260E-002   9.1420665329589465E-002  0.10099995445157266       0.11093002395685569       0.12118711405618743       0.13174667501954723       0.14258342622153855       0.15367141695017969       0.16498408882917387       0.17649433970864953       0.18817458886309474       0.19999684334959975       0.21193276535390793       0.22395374037569166       0.23603094607651445       0.24813542163460170       0.26023813743175078       0.27231006490960741       0.28432224642587117       0.29624586493934768       0.30805231335977395       0.31971326339541528       0.33120073372723396       0.34248715735239277       0.35354544793174464       0.36434906497953667       0.37487207774223846       0.38508922761019576       0.39497598891110852       0.40450862794387443       0.41366426010090601       0.42242090495387163       0.43075753915883686       0.43865414705961442       0.44609176886754487       0.45305254629824898       0.45951976555667878       0.46547789757207569       0.47091263537300482       0.47581092853150569       0.48016101457393556       0.48395244729426962       0.48717612190341764       0.48982429694147117       0.49189061291652680       0.49337010761038180       0.49425922802471811       0.49455583893415406       0.49425922802485545       0.49337010761022776       0.49189061291666392       0.48982429694140162       0.48717612190346421       0.48395244729432602       0.48016101457367927       0.47581092853182827       0.47091263537302819       0.46547789757178454       0.45951976555697377       0.45305254629804254       0.44609176886770152       0.43865414705965206       0.43075753915851828       0.42242090495416768       0.41366426010086010       0.40450862794391074       0.39497598891105357       0.38508922761015529       0.37487207774212011       0.36434906497984648       0.35354544793146075       0.34248715735265089       0.33120073372697673       0.31971326339556150       0.30805231335975070       0.29624586493937471       0.28432224642582066       0.27231006490970672       0.26023813743166496       0.24813542163468472       0.23603094607652139       0.22395374037572152       0.21193276535389571       0.19999684334949080       0.18817458886327976       0.17649433970847975       0.16498408882930216       0.15367141695013534       0.14258342622152653       0.13174667501961718       0.12118711405610699       0.11093002395694200       0.10099995445152631        9.1420665329610989E-002   8.2215069298026272E-002   7.3405176881962700E-002   6.5012043499812294E-002   5.7055718840330713E-002   4.9555198663476761E-002   4.2528379145568368E-002   3.5992013974079917E-002   2.9961675147600220E-002   2.4451720637110680E-002   1.9475269433156195E-002   1.5044162089135806E-002   1.1168885059464652E-002   7.8585367160827497E-003   5.1208803558646212E-003   2.9623057742819720E-003   1.3877612398860710E-003   4.0074779702646806E-004   7.3553582031853232E-033   0.0000000000000000        3.7354648352280620E-004   1.2818671593588151E-003   2.7261114006916047E-003   4.7030807203034463E-003   7.2082565480031530E-003   1.0235805466017845E-002   1.3778641192963847E-002   1.7828459638675111E-002   2.2375690554558552E-002   2.7409528535630619E-002   3.2918002040266812E-002   3.8888009384935911E-002   4.5305341507884581E-002   5.2154711471148758E-002   5.9419790220388409E-002   6.7083245724913879E-002   7.5126784625699994E-002   8.3531196204713318E-002   9.2276398563581871E-002  0.10134148690472843       0.11070478379316209       0.12034389128316250       0.13023574478077302       0.14035666851362708       0.15068243247581178       0.16118831070681661       0.17184914077045471       0.18263938428228851       0.19353318834948688       0.20450444776462717       0.21552686781419247       0.22657402754073208       0.23761944331499849       0.24863663255791182       0.25959917746335442       0.27048078856620655       0.28125536800515399       0.29189707232096124       0.30238037465131418       0.31268012615794494       0.32277161655003450       0.33263063355080502       0.34223352116705741       0.35155723662297517       0.36057940581492565       0.36927837716076373       0.37763327371070732       0.38562404339271034       0.39323150727421180       0.40043740572448111       0.40722444236008337       0.41357632567749070       0.41947780826567521       0.42491472350182663       0.42987401965478378       0.43434379129579165       0.43831330795494694       0.44177303995228595       0.44471468133149833       0.44713116985495449       0.44901670400216070       0.45036675693245054       0.45117808738436410       0.45144874747338076       0.45117808738410259       0.45036675693271344       0.44901670400189408       0.44713116985515133       0.44471468133142217       0.44177303995222467       0.43831330795519441       0.43434379129539541       0.42987401965494465       0.42491472350205822       0.41947780826537551       0.41357632567773606       0.40722444235991284       0.40043740572445136       0.39323150727450423       0.38562404339247830       0.37763327371071070       0.36927837716072587       0.36057940581495945       0.35155723662300492       0.34223352116724126       0.33263063355045891       0.32277161655028586       0.31268012615780072       0.30238037465147266       0.29189707232095113       0.28125536800499734       0.27048078856631352       0.25959917746331340       0.24863663255787355       0.23761944331507956       0.22657402754064560       0.21552686781419020       0.20450444776463195       0.19353318834948230       0.18263938428241439       0.17184914077028926       0.16118831070691958       0.15068243247573163       0.14035666851366110       0.13023574478077107       0.12034389128312796       0.11070478379320570       0.10134148690468311        9.2276398563617315E-002   8.3531196204687963E-002   7.5126784625717161E-002   6.7083245724913726E-002   5.9419790220398186E-002   5.2154711471139745E-002   4.5305341507881992E-002   3.8888009384947519E-002   3.2918002040266077E-002   2.7409528535626500E-002   2.2375690554556481E-002   1.7828459638673903E-002   1.3778641192964883E-002   1.0235805466017902E-002   7.2082565480020783E-003   4.7030807203030404E-003   2.7261114006943551E-003   1.2818671593571489E-003   3.7354648352342198E-004   6.7094025377929543E-033   0.0000000000000000        3.4577403259951995E-004   1.1735420718647696E-003   2.4843341972431068E-003   4.2752617701749115E-003   6.5422463493648372E-003   9.2800245753511864E-003   1.2482204070930449E-002   1.6141294853302766E-002   2.0248665759166416E-002   2.4794572390513803E-002   2.9768219326156205E-002   3.5157792567492435E-002   4.0950480058952965E-002   4.7132498281509082E-002   5.3689124486668745E-002   6.0604731976825955E-002   6.7862827646707480E-002   7.5446091615109831E-002   8.3336418851944524E-002   9.1514962694070376E-002   9.9962180153147881E-002  0.10865787889866255       0.11758126580876511       0.12671099696870994       0.13602522899791544       0.14550167158178606       0.15511764108128379       0.16485011509254482       0.17467578782211660       0.18457112615037494       0.19451242623888162       0.20447587055684405       0.21443758517727507       0.22437369721599912       0.23426039226635931       0.24407397169746392       0.25379090967270568       0.26338790975852622       0.27284196097648100       0.28213039317595123       0.29123093158236085       0.30012175040048694       0.30878152533333919       0.31718948489756804       0.32532546041108690       0.33316993452612786       0.34070408820078762       0.34790984598608116       0.35476991952858122       0.36126784917299343       0.36738804357927957       0.37311581724301401       0.37843742583719803       0.38334009929648116       0.38781207254399952       0.39184261381182905       0.39542205046912909       0.39854179229916598       0.40119435217676880       0.40337336408745395       0.40507359844828006       0.40629097469614645       0.40702257110647028       0.40726663182797473       0.40702257110663187       0.40629097469601644       0.40507359844843205       0.40337336408736646       0.40119435217677080       0.39854179229922188       0.39542205046891710       0.39184261381217644       0.38781207254382188       0.38334009929621615       0.37843742583759449       0.37311581724261517       0.36738804357953581       0.36126784917298432       0.35476991952828268       0.34790984598629732       0.34070408820077214       0.33316993452615784       0.32532546041105298       0.31718948489760734       0.30878152533314457       0.30012175040071282       0.29123093158226521       0.28213039317592331       0.27284196097647861       0.26338790975849463       0.25379090967284501       0.24407397169735354       0.23426039226643250       0.22437369721593683       0.21443758517730502       0.20447587055682195       0.19451242623894602       0.18457112615031254       0.17467578782218299       0.16485011509237851       0.15511764108139245       0.14550167158179680       0.13602522899791591       0.12671099696870355       0.11758126580876567       0.10865787889866865        9.9962180153136904E-002   9.1514962694070820E-002   8.3336418851923555E-002   7.5446091615133201E-002   6.7862827646698556E-002   6.0604731976830438E-002   5.3689124486663187E-002   4.7132498281513224E-002   4.0950480058948399E-002   3.5157792567489188E-002   2.9768219326166863E-002   2.4794572390503353E-002   2.0248665759177002E-002   1.6141294853302304E-002   1.2482204070925706E-002   9.2800245753541129E-003   6.5422463493649812E-003   4.2752617701761276E-003   2.4843341972397041E-003   1.1735420718668238E-003   3.4577403259916569E-004   6.0472833340127879E-033   0.0000000000000000        3.1749252879190241E-004   1.0630375066362073E-003   2.2375430014829460E-003   3.8384367552147932E-003   5.8620898604663935E-003   8.3038209107682837E-003   1.1157946300082183E-002   1.4417808023589157E-002   1.8075734627249679E-002   2.2123066029919241E-002   2.6550208777355418E-002   3.1346664860407575E-002   3.6501049942965311E-002   4.2001116982997154E-002   4.7833784862965682E-002   5.3985169725773142E-002   6.0440618318133951E-002   6.7184743192074597E-002   7.4201459674814688E-002   8.1474024521383068E-002   8.8985076152681641E-002   9.6716676386277844E-002  0.10465035355636411       0.11276714692069241       0.12104765224688536       0.12947206846890064       0.13802024530039217       0.14667173169166714       0.15540582501238925       0.16420162084085779       0.17303806324442073       0.18189399542152401       0.19074821059452168       0.19957950301869729       0.20836671899577594       0.21708880776032219       0.22572487212269118       0.23425421874149155       0.24265640790984536       0.25091130273002482       0.25899911756339783       0.26690046563225772       0.27459640566881194       0.28206848748774310       0.28929879637975447       0.29626999622036176       0.30296537118078476       0.30936886595478574       0.31546512438782665       0.32123952643427661       0.32667822333343283       0.33176817093727362       0.33649716110159361       0.34085385105898641       0.34482779072048853       0.34840944781932781       0.35159023085053237       0.35436250974839900       0.35671963424629416       0.35865594988114019       0.36016681160153247       0.36124859494543426       0.36189870476334018       0.36211558146331385       0.36189870476332753       0.36124859494536404       0.36016681160162450       0.35865594988102262       0.35671963424640130       0.35436250974830080       0.35159023085069274       0.34840944781911798       0.34482779072058839       0.34085385105921195       0.33649716110124839       0.33176817093762140       0.32667822333321767       0.32123952643430181       0.31546512438809460       0.30936886595456797       0.30296537118084665       0.29626999622034000       0.28929879637975908       0.28206848748765573       0.27459640566900251       0.26690046563210190       0.25899911756346355       0.25091130273001416       0.24265640790988907       0.23425421874143337       0.22572487212262929       0.21708880776041989       0.20836671899569875       0.19957950301877736       0.19074821059444197       0.18189399542161333       0.17303806324431101       0.16420162084094408       0.15540582501229588       0.14667173169180173       0.13802024530037316       0.12947206846884063       0.12104765224689501       0.11276714692069352       0.10465035355637239        9.6716676386282521E-002   8.8985076152682543E-002   8.1474024521404897E-002   7.4201459674794579E-002   6.7184743192105226E-002   6.0440618318116243E-002   5.3985169725773108E-002   4.7833784862957730E-002   4.2001116983006063E-002   3.6501049942967899E-002   3.1346664860410489E-002   2.6550208777343286E-002   2.2123066029934777E-002   1.8075734627233123E-002   1.4417808023594986E-002   1.1157946300083070E-002   8.3038209107688856E-003   5.8620898604648912E-003   3.8384367552150318E-003   2.2375430014850992E-003   1.0630375066345945E-003   3.1749252879285168E-004   5.3705956950015091E-033   0.0000000000000000        2.8876965720562865E-004   9.5061947257253036E-004   1.9863338440997188E-003   3.3936633360533543E-003   5.1694374649908026E-003   7.3095678077003826E-003   9.8090919967253037E-003   1.2662199339711256E-002   1.5862196366910331E-002   1.9401527970608928E-002   2.3271825567794998E-002   2.7463932222466660E-002   3.1967918536647308E-002   3.6773103242473640E-002   4.1868078160231789E-002   4.7240735514308310E-002   5.2878296999130277E-002   5.8767344463870434E-002   6.4893852139631739E-002   7.1243220331432378E-002   7.7800310494185718E-002   8.4549481607639948E-002   9.1474627763257391E-002   9.8559216872536465E-002  0.10578633040294333       0.11313870404660586       0.12059876922334116       0.12814869531808123       0.13577043255121868       0.14344575537921589       0.15115630631829752       0.15888364009112560       0.16660926798212819       0.17431470230468285       0.18198150086266485       0.18959131130732823       0.19712591527922207       0.20456727222821411       0.21189756280865030       0.21909923174210799       0.22615503004742546       0.23304805653515193       0.23976179846383519       0.24628017126646709       0.25258755724477699       0.25866884314185812       0.26450945650308166       0.27009540073397698       0.27541328877646454       0.28045037531554390       0.28519458744571513       0.28963455371722102       0.29375963149671919       0.29755993257391367       0.30102634695303310       0.30415056477234526       0.30692509629953940       0.30934328995158966       0.31139934830030569       0.31308834202186608       0.31440622175709698       0.31534982785520815       0.31591689797694633       0.31610607253672796       0.31591689797696759       0.31534982785530447       0.31440622175688143       0.31308834202203517       0.31139934830027899       0.30934328995160215       0.30692509629950249       0.30415056477239699       0.30102634695301900       0.29755993257381719       0.29375963149682455       0.28963455371721530       0.28519458744566017       0.28045037531558242       0.27541328877635524       0.27009540073402066       0.26450945650308882       0.25866884314179417       0.25258755724492266       0.24628017126642712       0.23976179846375889       0.23304805653525679       0.22615503004734552       0.21909923174218959       0.21189756280853092       0.20456727222834825       0.19712591527919668       0.18959131130732076       0.18198150086266951       0.17431470230464072       0.16660926798222675       0.15888364009099815       0.15115630631842047       0.14344575537916898       0.13577043255124827       0.12814869531802434       0.12059876922331844       0.11313870404665506       0.10578633040294162        9.8559216872529720E-002   9.1474627763273100E-002   8.4549481607623600E-002   7.7800310494173089E-002   7.1243220331430199E-002   6.4893852139651625E-002   5.8767344463825859E-002   5.2878296999161196E-002   4.7240735514299366E-002   4.1868078160249955E-002   3.6773103242459228E-002   3.1967918536644782E-002   2.7463932222460404E-002   2.3271825567807269E-002   1.9401527970597750E-002   1.5862196366924618E-002   1.2662199339704179E-002   9.8090919967265093E-003   7.3095678076989497E-003   5.1694374649914644E-003   3.3936633360527844E-003   1.9863338440985335E-003   9.5061947257351004E-004   2.8876965720517984E-004   4.6809698205523600E-033   0.0000000000000000        2.5968104735950889E-004   8.3657183382498783E-004   1.7313318228011935E-003   2.9420407494916115E-003   4.4659947552749216E-003   6.2997094818284041E-003   8.4389556567352753E-003   1.0878782355521633E-002   1.3613489437678985E-002   1.6636644708697763E-002   1.9941124350381020E-002   2.3519134286201917E-002   2.7362223698044995E-002   3.1461302539832030E-002   3.5806662763236331E-002   4.0388001548568142E-002   4.5194446023200718E-002   5.0214579356475560E-002   5.5436468166221650E-002   6.0847691170388886E-002   6.6435369015607232E-002   7.2186195210058868E-002   7.8086468087139052E-002   8.4122123721417572E-002   9.0278769720117516E-002   9.6541719805773890E-002  0.10289602910954948       0.10932653008813764       0.11581786897937410       0.12235454270744217       0.12892093615004876       0.13550135967644794       0.14208008686811430       0.14864139232766008       0.15516958948936213       0.16164906833711104       0.16806433293885709       0.17440003871046439       0.18064102931445822       0.18677237310984532       0.19277939906016225       0.19864773201784564       0.20436332729727316       0.20991250445342163       0.21528198018576888       0.22045890028811338       0.22543087056582900       0.23018598664823670       0.23471286262310742       0.23900065842425891       0.24303910590635203       0.24681853354571878       0.25032988970385045       0.25356476440304537       0.25651540955553970       0.25917475760401304       0.26153643852145692       0.26359479513651385       0.26534489674238915       0.26678255095735270       0.26790431381220187       0.26870749803349725       0.26919017950923946       0.26935120191809686       0.26919017950918439       0.26870749803350052       0.26790431381229629       0.26678255095730891       0.26534489674229250       0.26359479513657358       0.26153643852143427       0.25917475760400949       0.25651540955551183       0.25356476440309528       0.25032988970380982       0.24681853354562885       0.24303910590646893       0.23900065842419735       0.23471286262316365       0.23018598664827253       0.22543087056571975       0.22045890028826950       0.21528198018562450       0.20991250445344714       0.20436332729732568       0.19864773201775035       0.19277939906026739       0.18677237310971273       0.18064102931459855       0.17440003871036064       0.16806433293889056       0.16164906833707821       0.15516958948938345       0.14864139232768847       0.14208008686805002       0.13550135967653837       0.12892093614994288       0.12235454270747563       0.11581786897938599       0.10932653008816179       0.10289602910954875        9.6541719805754142E-002   9.0278769720127522E-002   8.4122123721408357E-002   7.8086468087108479E-002   7.2186195210094978E-002   6.6435369015602902E-002   6.0847691170395124E-002   5.5436468166204546E-002   5.0214579356507839E-002   4.5194446023175475E-002   4.0388001548579473E-002   3.5806662763217270E-002   3.1461302539842501E-002   2.7362223698047153E-002   2.3519134286213481E-002   1.9941124350366192E-002   1.6636644708706728E-002   1.3613489437670800E-002   1.0878782355525937E-002   8.4389556567327269E-003   6.2997094818308206E-003   4.4659947552751983E-003   2.9420407494912398E-003   1.7313318228025726E-003   8.3657183382365122E-004   2.5968104735955909E-004   3.9800670798009672E-033   0.0000000000000000        2.3029947004959546E-004   7.2117420399233083E-004   1.4731570585575773E-003   2.4846618762182858E-003   3.7534580141588333E-003   5.2766742780948313E-003   7.0508266227854791E-003   9.0718355778025058E-003   1.1335006584968242E-002   1.3835045197982522E-002   1.6566089273835023E-002   1.9521726116089957E-002   2.2695003584863597E-002   2.6078444490079438E-002   2.9664064034304209E-002   3.3443388902452423E-002   3.7407477573876982E-002   4.1546941764739047E-002   4.5851968948147630E-002   5.0312345896930219E-002   5.4917483193141145E-002   5.9656440644949134E-002   6.4517953549541984E-002   6.9490459739785154E-002   7.4562127347701887E-002   7.9720883220333494E-002   8.4954441917255125E-002   9.0250335221861877E-002   9.5595942093786093E-002  0.10097851899167218       0.10638523049236555       0.11180318013320724       0.11721944140339138       0.12262108880884245       0.12799522893760759       0.13332903144827943       0.13860975991013280       0.14382480241753173       0.14896170190735067       0.15400818610444308       0.15895219702569477       0.16378191996745359       0.16848581191165016       0.17305262927763815       0.17747145495611436       0.18173172455810327       0.18582325181649559       0.18973625308023551       0.19346137083821038       0.19698969622232165       0.20031279042927322       0.20342270501411258       0.20631200100383978       0.20897376678667315       0.21140163473411513       0.21358979651220319       0.21553301705185735       0.21722664713783060       0.21866663458884980       0.21984953400517232       0.22077251505147213       0.22143336926682536       0.22183051537356038       0.22196300308152658       0.22183051537368295       0.22143336926668686       0.22077251505160755       0.21984953400502821       0.21866663458902497       0.21722664713774145       0.21553301705189828       0.21358979651220855       0.21140163473410267       0.20897376678671825       0.20631200100383698       0.20342270501413043       0.20031279042926395       0.19698969622232565       0.19346137083821130       0.18973625308014311       0.18582325181664824       0.18173172455789655       0.17747145495631958       0.17305262927755319       0.16848581191165043       0.16378191996751437       0.15895219702562088       0.15400818610453507       0.14896170190727651       0.14382480241756423       0.13860975991014093       0.13332903144827635       0.12799522893761170       0.12262108880882484       0.11721944140337788       0.11180318013322613       0.10638523049238649       0.10097851899164687        9.5595942093772188E-002   9.0250335221855160E-002   8.4954441917258330E-002   7.9720883220336575E-002   7.4562127347704107E-002   6.9490459739782573E-002   6.4517953549584103E-002   5.9656440644909131E-002   5.4917483193150145E-002   5.0312345896930323E-002   4.5851968948137221E-002   4.1546941764748747E-002   3.7407477573874921E-002   3.3443388902454824E-002   2.9664064034316831E-002   2.6078444490066108E-002   2.2695003584868232E-002   1.9521726116079885E-002   1.6566089273841886E-002   1.3835045197981261E-002   1.1335006584969663E-002   9.0718355777999228E-003   7.0508266227907899E-003   5.2766742780899385E-003   3.7534580141588229E-003   2.4846618762198328E-003   1.4731570585559733E-003   7.2117420399262855E-004   2.3029947004938375E-004   3.2695760088416300E-033   0.0000000000000000        2.0069518764976311E-004   6.0470420539411964E-004   1.2124325118475861E-003   2.0226320986110116E-003   3.0335510388145876E-003   4.2429374934553092E-003   5.6480620705590930E-003   7.2457279549755140E-003   9.0322568219208567E-003   1.1003503587309161E-002   1.3154881399906688E-002   1.5481374121529914E-002   1.7977544762530634E-002   2.0637546720546497E-002   2.3455137398490894E-002   2.6423693107861728E-002   2.9536224925369347E-002   3.2785395432185012E-002   3.6163536293134797E-002   3.9662666634833539E-002   4.3274512177303125E-002   4.6990525073853047E-002   5.0801904411290552E-002   5.4699617320744361E-002   5.8674420649110055E-002   6.2716883137966931E-002   6.6817408057488814E-002   7.0966256240203793E-002   7.5153569459703695E-002   7.9369394097400181E-002   8.3603705041173343E-002   8.7846429757732269E-002   9.2087472480628096E-002   9.6316738456866127E-002  0.10052415819176866       0.10469971163624905       0.10883345225526370       0.11291553092261855       0.11693621958218106       0.12088593462003935       0.12475525988964731       0.12853496933791245       0.13221604917256127       0.13578971952275234       0.13924745553723000       0.14258100787020675       0.14578242250700491       0.14884405987852686       0.15175861322318052       0.15451912614627433       0.15711900934138143       0.15955205642537523       0.16181245885853335       0.16389481990397847       0.16579416759970844       0.16750596671113194       0.16902612963056188       0.17035102620370349       0.17147749245623020       0.17240283819758331       0.17312485349007931       0.17364181395890990       0.17395248493879090       0.17405612444144639       0.17395248493870524       0.17364181395896749       0.17312485348998827       0.17240283819770161       0.17147749245611296       0.17035102620373166       0.16902612963059258       0.16750596671107398       0.16579416759978696       0.16389481990383745       0.16181245885859052       0.15955205642543582       0.15711900934127154       0.15451912614634350       0.15175861322315407       0.14884405987860000       0.14578242250691287       0.14258100787032871       0.13924745553707349       0.13578971952283050       0.13221604917252563       0.12853496933789849       0.12475525988968454       0.12088593461997674       0.11693621958224593       0.11291553092257013       0.10883345225529384       0.10469971163620133       0.10052415819181768        9.6316738456851222E-002   9.2087472480630969E-002   8.7846429757716157E-002   8.3603705041185791E-002   7.9369394097427756E-002   7.5153569459681324E-002   7.0966256240225387E-002   6.6817408057495892E-002   6.2716883137957924E-002   5.8674420649106079E-002   5.4699617320745499E-002   5.0801904411277216E-002   4.6990525073869804E-002   4.3274512177297844E-002   3.9662666634833164E-002   3.6163536293150632E-002   3.2785395432167255E-002   2.9536224925381112E-002   2.6423693107855813E-002   2.3455137398481214E-002   2.0637546720556739E-002   1.7977544762533333E-002   1.5481374121528432E-002   1.3154881399908988E-002   1.1003503587306555E-002   9.0322568219209261E-003   7.2457279549781664E-003   5.6480620705541308E-003   4.2429374934592106E-003   3.0335510388152177E-003   2.0226320986094963E-003   1.2124325118485191E-003   6.0470420539410186E-004   2.0069518764978468E-004   2.5512082428959587E-033   0.0000000000000000        1.7094616044333093E-004   4.8745692314283620E-004   9.4981086829028607E-004   1.5571019259557038E-003   2.3080620502370984E-003   3.2010639608439006E-003   4.2341396883966327E-003   5.4049838416180005E-003   6.7109431636702445E-003   8.1490309543943863E-003   9.7159458950364219E-003   1.1408080026649217E-002   1.3221524232150840E-002   1.5152076192919197E-002   1.7195250150077571E-002   1.9346287585724424E-002   2.1600168587137307E-002   2.3951623842397261E-002   2.6395147238145889E-002   2.8925009028431550E-002   3.1535269543856242E-002   3.4219793407297187E-002   3.6972264222409644E-002   3.9786199699597159E-002   4.2654967182777753E-002   4.5571799539903340E-002   4.8529811378948053E-002   5.1522015549874678E-002   5.4541339894040052E-002   5.7580644199096399E-002   6.0632737320283549E-002   6.3690394425247931E-002   6.6746374322898386E-002   6.9793436832135208E-002   7.2824360151232809E-002   7.5831958183429637E-002   7.8809097780161388E-002   8.1748715856954590E-002   8.4643836343618578E-002   8.7487586926340177E-002   9.0273215542648860E-002   9.2994106587050290E-002   9.5643796792788172E-002   9.8215990745751339E-002  0.10070457599882847       0.10310363774606164       0.10540747302343365       0.10761060440220210       0.10970779313998094       0.11169405176076563       0.11356465602981279       0.11531515630013957       0.11694138819550298       0.11843948261272340       0.11980587501310092       0.12103731398194645       0.12213086903848445       0.12308393767306240       0.12389425159763437       0.12455988219425279       0.12507924514577345       0.12545110424262301       0.12567457435060717       0.12574912353749607       0.12567457435065446       0.12545110424261230       0.12507924514579558       0.12455988219420833       0.12389425159767303       0.12308393767306887       0.12213086903845569       0.12103731398197179       0.11980587501305823       0.11843948261281954       0.11694138819546293       0.11531515630006819       0.11356465602992905       0.11169405176067387       0.10970779314001557       0.10761060440216554       0.10540747302348470       0.10310363774599966       0.10070457599888684        9.8215990745767687E-002   9.5643796792761249E-002   9.2994106587093631E-002   9.0273215542600344E-002   8.7487586926389194E-002   8.4643836343557127E-002   8.1748715857018359E-002   7.8809097780109222E-002   7.5831958183497999E-002   7.2824360151156259E-002   6.9793436832178202E-002   6.6746374322893334E-002   6.3690394425268346E-002   6.0632737320237808E-002   5.7580644199100792E-002   5.4541339894052160E-002   5.1522015549872527E-002   4.8529811378919804E-002   4.5571799539920133E-002   4.2654967182785962E-002   3.9786199699590852E-002   3.6972264222405071E-002   3.4219793407296577E-002   3.1535269543858421E-002   2.8925009028428147E-002   2.6395147238142166E-002   2.3951623842397442E-002   2.1600168587138188E-002   1.9346287585721499E-002   1.7195250150091469E-002   1.5152076192910846E-002   1.3221524232145426E-002   1.1408080026650341E-002   9.7159458950375165E-003   8.1490309543944643E-003   6.7109431636707207E-003   5.4049838416150662E-003   4.2341396883999365E-003   3.2010639608425605E-003   2.3080620502355289E-003   1.5571019259570285E-003   9.4981086828952583E-004   4.8745692314320309E-004   1.7094616044323709E-004   1.8266943928336873E-033   0.0000000000000000        1.4113105354285929E-004   3.6973192287078130E-004   6.8595645494440142E-004   1.0892436634025542E-003   1.5788133073893131E-003   2.1536664508020930E-003   2.8126013348138521E-003   3.5542108281496733E-003   4.3768733168655554E-003   5.2787666702358866E-003   6.2578820984786308E-003   7.3120278545491801E-003   8.4388315697730525E-003   9.6357447969134327E-003   1.0900048863131798E-002   1.2228861304827837E-002   1.3619142712680103E-002   1.5067703956424604E-002   1.6571213771214420E-002   1.8126206687547757E-002   1.9729091285501897E-002   2.1376158753580364E-002   2.3063591731685474E-002   2.4787473416650545E-002   2.6543796908888743E-002   2.8328474777366199E-002   3.0137348819859473E-002   3.1966199995693743E-002   3.3810758505798302E-002   3.5666713997445622E-002   3.7529725867642694E-002   3.9395433641751847E-002   4.1259467400846191E-002   4.3117458234581893E-002   4.4965048692541545E-002   4.6797903210748150E-002   4.8611718486423948E-002   5.0402233777540113E-002   5.2165241102083343E-002   5.3896595311379816E-002   5.5592224014855460E-002   5.7248137331618078E-002   5.8860437444628190E-002   6.0425327936418763E-002   6.1939122881695757E-002   6.3398255676635887E-002   6.4799287582854886E-002   6.6138915965354650E-002   6.7413982205348666E-002   6.8621479268230381E-002   6.9758558908893681E-002   7.0822538496462056E-002   7.1810907443358898E-002   7.2721333221647630E-002   7.3551666952525324E-002   7.4299948557442555E-002   7.4964411454834776E-002   7.5543486794930476E-002   7.6035807219603513E-002   7.6440210139970113E-002   7.6755740523179031E-002   7.6981653181129303E-002   7.7117414557355532E-002   7.7162704005262248E-002   7.7117414557329816E-002   7.6981653181132023E-002   7.6755740523185859E-002   7.6440210139961592E-002   7.6035807219634710E-002   7.5543486794894574E-002   7.4964411454849528E-002   7.4299948557441445E-002   7.3551666952560532E-002   7.2721333221570511E-002   7.1810907443413979E-002   7.0822538496468579E-002   6.9758558908858626E-002   6.8621479268262439E-002   6.7413982205351691E-002   6.6138915965343312E-002   6.4799287582847642E-002   6.3398255676657467E-002   6.1939122881679562E-002   6.0425327936400867E-002   5.8860437444652039E-002   5.7248137331583911E-002   5.5592224014896933E-002   5.3896595311352442E-002   5.2165241102109523E-002   5.0402233777513655E-002   4.8611718486433329E-002   4.6797903210735028E-002   4.4965048692576774E-002   4.3117458234554498E-002   4.1259467400842784E-002   3.9395433641740980E-002   3.7529725867679824E-002   3.5666713997436358E-002   3.3810758505788956E-002   3.1966199995693750E-002   3.0137348819875148E-002   2.8328474777357632E-002   2.6543796908881822E-002   2.4787473416659607E-002   2.3063591731689093E-002   2.1376158753580024E-002   1.9729091285500197E-002   1.8126206687552795E-002   1.6571213771213393E-002   1.5067703956427625E-002   1.3619142712678632E-002   1.2228861304830117E-002   1.0900048863124947E-002   9.6357447969171919E-003   8.4388315697764074E-003   7.3120278545489416E-003   6.2578820984771520E-003   5.2787666702359751E-003   4.3768733168659856E-003   3.5542108281516275E-003   2.8126013348112222E-003   2.1536664508028818E-003   1.5788133073898381E-003   1.0892436634021754E-003   6.8595645494476073E-004   3.6973192287066751E-004   1.4113105354291491E-004   1.0977798759795607E-033   0.0000000000000000        1.1149676362857527E-004   2.5248978653415243E-004   4.2301387149899544E-004   6.2285474474764696E-004   8.5172032457343999E-004   1.1092389473777037E-003   1.3949731914596783E-003   1.7084134765218808E-003   2.0489684552967005E-003   2.4159775275642073E-003   2.8087208728265036E-003   3.2264194573321313E-003   3.6682340658533196E-003   4.1332662975606090E-003   4.6205604882877558E-003   5.1291059034515186E-003   5.6578390745109248E-003   6.2056462635792491E-003   6.7713660501146147E-003   7.3537920335355533E-003   7.9516756452898546E-003   8.5637290636960926E-003   9.1886282244925538E-003   9.8250159200759975E-003   1.0471504979780760E-002   1.1126681523823383E-002   1.1789108283002938E-002   1.2457327976118773E-002   1.3129866737342646E-002   1.3805237584917144E-002   1.4481943923258935E-002   1.5158483069667161E-002   1.5833349797821507E-002   1.6505039888699263E-002   1.7172053681296422E-002   1.7832899613958765E-002   1.8486097748219948E-002   1.9130183266759075E-002   1.9763709936380391E-002   2.0385253528990142E-002   2.0993415191029128E-002   2.1586824754109890E-002   2.2164143978803213E-002   2.2724069723436238E-002   2.3265337030704991E-002   2.3786722124531496E-002   2.4287045309856901E-002   2.4765173768766503E-002   2.5220024245744110E-002   2.5650565616066809E-002   2.6055821330930498E-002   2.6434871733512815E-002   2.6786856240366447E-002   2.7110975382889618E-002   2.7406492704363156E-002   2.7672736507062423E-002   2.7909101446463740E-002   2.8115049967741969E-002   2.8290113581617725E-002   2.8433893976323638E-002   2.8546063963020240E-002   2.8626368252580702E-002   2.8674624061407382E-002   2.8690721545581256E-002   2.8674624061415722E-002   2.8626368252579949E-002   2.8546063963015279E-002   2.8433893976334834E-002   2.8290113581596440E-002   2.8115049967756447E-002   2.7909101446464663E-002   2.7672736507053843E-002   2.7406492704356689E-002   2.7110975382913335E-002   2.6786856240342584E-002   2.6434871733516701E-002   2.6055821330936542E-002   2.5650565616061632E-002   2.5220024245741390E-002   2.4765173768770708E-002   2.4287045309857706E-002   2.3786722124525334E-002   2.3265337030710292E-002   2.2724069723435873E-002   2.2164143978800548E-002   2.1586824754121995E-002   2.0993415191010015E-002   2.0385253529002216E-002   1.9763709936373039E-002   1.9130183266763894E-002   1.8486097748226748E-002   1.7832899613948593E-002   1.7172053681294566E-002   1.6505039888702132E-002   1.5833349797824980E-002   1.5158483069673366E-002   1.4481943923241715E-002   1.3805237584921842E-002   1.3129866737348179E-002   1.2457327976115344E-002   1.1789108283000371E-002   1.1126681523824919E-002   1.0471504979784215E-002   9.8250159200711593E-003   9.1886282244930742E-003   8.5637290636953450E-003   7.9516756452924515E-003   7.3537920335310335E-003   6.7713660501172307E-003   6.2056462635772837E-003   5.6578390745120923E-003   5.1291059034503537E-003   4.6205604882903813E-003   4.1332662975590208E-003   3.6682340658519353E-003   3.2264194573323971E-003   2.8087208728268939E-003   2.4159775275646089E-003   2.0489684552968965E-003   1.7084134765210771E-003   1.3949731914605636E-003   1.1092389473768424E-003   8.5172032457342482E-004   6.2285474474781436E-004   4.2301387149910853E-004   2.5248978653400145E-004   1.1149676362859791E-004   3.6622071125003840E-034


==> images/myfix/data/pm3_virtual_2.dat <==
  -0.0000000000000000        9.1427132468204636E-004   1.7988717666444368E-003   2.6531547854684780E-003   3.4767636884498244E-003   4.2691802450300752E-003   5.0304519018426336E-003   5.7600878791969224E-003   6.4576572122320612E-003   7.1234941810964653E-003   7.7579019431380809E-003   8.3609289935961326E-003   8.9326505495715535E-003   9.4732636322830584E-003   9.9830569178403147E-003   1.0462384234069760E-002   1.0911658164440834E-002   1.1331351919137086E-002   1.1721998073018637E-002   1.2084183821990857E-002   1.2418546880064441E-002   1.2725772882981202E-002   1.3006593186838854E-002   1.3261782434430748E-002   1.3492155876724560E-002   1.3698566551997603E-002   1.3881902375726647E-002   1.4043083159624402E-002   1.4183057568691556E-002   1.4302800025010116E-002   1.4403307564800651E-002   1.4485596657996334E-002   1.4550699997341612E-002   1.4599663265705160E-002   1.4633541889587168E-002   1.4653397787047485E-002   1.4660296118251582E-002   1.4655302046859491E-002   1.4639477520500816E-002   1.4613878078309835E-002   1.4579549693597520E-002   1.4537525659935865E-002   1.4488823527864271E-002   1.4434442100587239E-002   1.4375358495796485E-002   1.4312525281039917E-002   1.4246867690277311E-002   1.4179280927904936E-002   1.4110627567412808E-002   1.4041735051584231E-002   1.3973393299443857E-002   1.3906352427135098E-002   1.3841320587910360E-002   1.3778961935920223E-002   1.3719894720817713E-002   1.3664689515659989E-002   1.3613867584304605E-002   1.3567899391474861E-002   1.3527203259543021E-002   1.3492144175111761E-002   1.3463032749262546E-002   1.3440124332322525E-002   1.3423618287367685E-002   1.3413657423071289E-002   1.3410327587221172E-002   1.3413657423052531E-002   1.3423618287370763E-002   1.3440124332295999E-002   1.3463032749263996E-002   1.3492144175107667E-002   1.3527203259527136E-002   1.3567899391520390E-002   1.3613867584279099E-002   1.3664689515660302E-002   1.3719894720812451E-002   1.3778961935939454E-002   1.3841320587896366E-002   1.3906352427181596E-002   1.3973393299390126E-002   1.4041735051589021E-002   1.4110627567421312E-002   1.4179280927884529E-002   1.4246867690296015E-002   1.4312525281043426E-002   1.4375358495758845E-002   1.4434442100604256E-002   1.4488823527869316E-002   1.4537525659933905E-002   1.4579549693586300E-002   1.4613878078329865E-002   1.4639477520478292E-002   1.4655302046872817E-002   1.4660296118233078E-002   1.4653397787068772E-002   1.4633541889569434E-002   1.4599663265696722E-002   1.4550699997345311E-002   1.4485596657999965E-002   1.4403307564794954E-002   1.4302800024999143E-002   1.4183057568711056E-002   1.4043083159603707E-002   1.3881902375743988E-002   1.3698566551985199E-002   1.3492155876725889E-002   1.3261782434439992E-002   1.3006593186824962E-002   1.2725772882986311E-002   1.2418546880055194E-002   1.2084183822001753E-002   1.1721998073006001E-002   1.1331351919148183E-002   1.0911658164433527E-002   1.0462384234059815E-002   9.9830569178524890E-003   9.4732636322904500E-003   8.9326505495625798E-003   8.3609289936004555E-003   7.7579019431396248E-003   7.1234941810989728E-003   6.4576572122270019E-003   5.7600878791879764E-003   5.0304519018532362E-003   4.2691802450368866E-003   3.4767636884445344E-003   2.6531547854802412E-003   1.7988717666471146E-003   9.1427132468029733E-004  -3.6072279065195470E-034  -0.0000000000000000        8.8491396582754270E-004   1.6830750014265694E-003   2.3937086172654675E-003   3.0168335082487239E-003   3.5523921719941920E-003   4.0010490411268073E-003   4.3631190954475417E-003   4.6390030312956753E-003   4.8300130724594596E-003   4.9376211936477616E-003   4.9631624217104583E-003   4.9081022014219218E-003   4.7741434359743372E-003   4.5631980730645779E-003   4.2773557690808529E-003   3.9188720207401218E-003   3.4901653936728998E-003   2.9938117697707531E-003   2.4325347683854335E-003   1.8091964345948331E-003   1.1267892246408541E-003   3.8842823283423075E-004  -4.0265697865619031E-004  -1.2431309678370833E-003  -2.1295613027744863E-003  -3.0584276849922043E-003  -4.0261312718386025E-003  -5.0290041723875453E-003  -6.0633190950277159E-003  -7.1252991212196956E-003  -8.2111275829578681E-003  -9.3169580194148137E-003  -1.0438924187528804E-002  -1.1573150103763384E-002  -1.2715760090494226E-002  -1.3862888804169034E-002  -1.5010691219217855E-002  -1.6155352544662896E-002  -1.7293098048103424E-002  -1.8420202763453492E-002  -1.9533001058849746E-002  -2.0627896041370254E-002  -2.1701368774568429E-002  -2.2749987288452983E-002  -2.3770415357111073E-002  -2.4759421024990590E-002  -2.5713884860043813E-002  -2.6630807912403430E-002  -2.7507319361722703E-002  -2.8340683832378595E-002  -2.9128308358901615E-002  -2.9867748986653564E-002  -3.0556716988045761E-002  -3.1193084682801325E-002  -3.1774890845956673E-002  -3.2300345690424115E-002  -3.2767835412782949E-002  -3.3175926291845570E-002  -3.3523368326168437E-002  -3.3809098408186050E-002  -3.4032243020623409E-002  -3.4192120452545917E-002  -3.4288242529012733E-002  -3.4320315848877778E-002  -3.4288242528983673E-002  -3.4192120452578641E-002  -3.4032243020572131E-002  -3.3809098408162409E-002  -3.3523368326211105E-002  -3.3175926291803347E-002  -3.2767835412877838E-002  -3.2300345690313384E-002  -3.1774890845995357E-002  -3.1193084682779051E-002  -3.0556716988098222E-002  -2.9867748986625246E-002  -2.9128308358989816E-002  -2.8340683832300144E-002  -2.7507319361708277E-002  -2.6630807912414654E-002  -2.5713884860024606E-002  -2.4759421025001158E-002  -2.3770415357120225E-002  -2.2749987288383400E-002  -2.1701368774630449E-002  -2.0627896041338717E-002  -1.9533001058891768E-002  -1.8420202763400700E-002  -1.7293098048148728E-002  -1.6155352544618994E-002  -1.5010691219240792E-002  -1.3862888804133028E-002  -1.2715760090524025E-002  -1.1573150103723534E-002  -1.0438924187542348E-002  -9.3169580194013626E-003  -8.2111275829830181E-003  -7.1252991212064840E-003  -6.0633190950177274E-003  -5.0290041724059195E-003  -4.0261312718125782E-003  -3.0584276850092879E-003  -2.1295613027546810E-003  -1.2431309678395154E-003  -4.0265697868164738E-004   3.8842823285573785E-004   1.1267892246348901E-003   1.8091964346010955E-003   2.4325347683610016E-003   2.9938117697937798E-003   3.4901653936537866E-003   3.9188720207495760E-003   4.2773557690713587E-003   4.5631980730607199E-003   4.7741434359898968E-003   4.9081022014160220E-003   4.9631624217065413E-003   4.9376211936510966E-003   4.8300130724686615E-003   4.6390030312890383E-003   4.3631190954290314E-003   4.0010490411464027E-003   3.5523921720022212E-003   3.0168335082365436E-003   2.3937086172841704E-003   1.6830750014264657E-003   8.8491396582459790E-004  -1.0812993591575987E-033  -0.0000000000000000        8.5521687338596729E-004   1.5664688717142914E-003   2.1328173612125377E-003   2.5546704924800617E-003   2.8323944293873384E-003   2.9672857031020653E-003   2.9605480813090588E-003   2.8133674707839385E-003   2.5279840923332205E-003   2.1070679530260433E-003   1.5532673965550055E-003   8.6943932538903999E-004   5.8792590576775203E-005  -8.7513385754829816E-004  -1.9285096446219081E-003  -3.0972310983049967E-003  -4.3769289305575498E-003  -5.7629782766266367E-003  -7.2505130295531881E-003  -8.8344404477948939E-003  -1.0509454665583694E-002  -1.2270050061437360E-002  -1.4110535176988728E-002  -1.6025047225372683E-002  -1.8007567066202372E-002  -2.0051934559152107E-002  -2.2151864244113140E-002  -2.4300961309937252E-002  -2.6492737809369057E-002  -2.8720629083511244E-002  -3.0978010354880396E-002  -3.3258213447321494E-002  -3.5554543595449364E-002  -3.7860296298413851E-002  -4.0168774181449485E-002  -4.2473303819900915E-002  -4.4767252489068717E-002  -4.7044044794858714E-002  -4.9297179148967155E-002  -5.1520244044765504E-002  -5.3706934097674359E-002  -5.5851065807832626E-002  -5.7946593010346617E-002  -5.9987621971176748E-002  -6.1968426097196022E-002  -6.3883460219314042E-002  -6.5727374418377282E-002  -6.7495027357654058E-002  -6.9181499090563786E-002  -7.0782103312046707E-002  -7.2292399024635842E-002  -7.3708201589504252E-002  -7.5025593137567126E-002  -7.6240932313450888E-002  -7.7350863329666980E-002  -7.8352324309468091E-002  -7.9242554896853779E-002  -8.0019103115678364E-002  -8.0679831463595669E-002  -8.1222922219744004E-002  -8.1646881962696427E-002  -8.1950545278146283E-002  -8.2133077653326211E-002  -8.2193977551309624E-002  -8.2133077653421580E-002  -8.1950545278024256E-002  -8.1646881962787202E-002  -8.1222922219758117E-002  -8.0679831463497512E-002  -8.0019103115830492E-002  -7.9242554896726256E-002  -7.8352324309558824E-002  -7.7350863329621600E-002  -7.6240932313521803E-002  -7.5025593137486080E-002  -7.3708201589542832E-002  -7.2292399024567744E-002  -7.0782103312063333E-002  -6.9181499090618923E-002  -6.7495027357643289E-002  -6.5727374418369622E-002  -6.3883460219342159E-002  -6.1968426097131511E-002  -5.9987621971277195E-002  -5.7946593010254253E-002  -5.5851065807895013E-002  -5.3706934097636320E-002  -5.1520244044803855E-002  -4.9297179148870232E-002  -4.7044044794938900E-002  -4.4767252489031087E-002  -4.2473303819954289E-002  -4.0168774181404951E-002  -3.7860296298452389E-002  -3.5554543595415100E-002  -3.3258213447334359E-002  -3.0978010354871403E-002  -2.8720629083523148E-002  -2.6492737809382091E-002  -2.4300961309935760E-002  -2.2151864244124138E-002  -2.0051934559136880E-002  -1.8007567066236733E-002  -1.6025047225354659E-002  -1.4110535176976500E-002  -1.2270050061448531E-002  -1.0509454665588700E-002  -8.8344404478072555E-003  -7.2505130295149912E-003  -5.7629782766622836E-003  -4.3769289305309600E-003  -3.0972310983172335E-003  -1.9285096446209626E-003  -8.7513385754227520E-004   5.8792590565404090E-005   8.6943932539795127E-004   1.5532673965505273E-003   2.1070679530316456E-003   2.5279840923291461E-003   2.8133674707864586E-003   2.9605480812929814E-003   2.9672857031177451E-003   2.8323944293954756E-003   2.5546704924673293E-003   2.1328173612331055E-003   1.5664688717110238E-003   8.5521687338667809E-004  -1.7992709827963939E-033  -0.0000000000000000        8.2546843906965020E-004   1.4501345359874236E-003   1.8729091773352232E-003   2.0946503295247360E-003   2.1161314888198412E-003   1.9393140077075158E-003   1.5662930959989569E-003   9.9893225671628377E-004   2.4038965700111208E-004  -7.0543152111270883E-004  -1.8345723614773867E-003  -3.1427983220872792E-003  -4.6254082283454043E-003  -6.2772490832403577E-003  -8.0927623261790142E-003  -1.0066009586641538E-002  -1.2190685238306537E-002  -1.4460130464131318E-002  -1.6867352267996912E-002  -1.9405043409693158E-002  -2.2065601423494965E-002  -2.4841147553854984E-002  -2.7723546371773246E-002  -3.0704426156744503E-002  -3.3775199910520498E-002  -3.6927086893685054E-002  -4.0151134619186089E-002  -4.3438241243396403E-002  -4.6779178302529562E-002  -5.0164613738477581E-002  -5.3585135156284859E-002  -5.7031273261241147E-002  -6.0493525413207058E-002  -6.3962379246478129E-002  -6.7428336292446711E-002  -7.0881935553894354E-002  -7.4313776966653949E-002  -7.7714544699482246E-002  -8.1075030227803338E-002  -8.4386155132796015E-002  -8.7638993563771223E-002  -9.0824794315382318E-002  -9.3935002461156228E-002  -9.6961280495037244E-002  -9.9895528925774010E-002 -0.10272990627822493      -0.10545684844985276      -0.10806908737693283      -0.11055966896584542      -0.11292197024437783      -0.11514971569273218      -0.11723699271462044      -0.11917826620995388      -0.12096839221508979      -0.12260263057685637      -0.12407665662994621      -0.12538657184823465      -0.12652891344824410      -0.12750066291365331      -0.12829925343044443      -0.12892257620481007      -0.12936898565590227      -0.12963730346725438      -0.12972682148565984      -0.12963730346715174      -0.12936898565607438      -0.12892257620472181      -0.12829925343045528      -0.12750066291377099      -0.12652891344810266      -0.12538657184831090      -0.12407665662985803      -0.12260263057694100      -0.12096839221498976      -0.11917826621009506      -0.11723699271452415      -0.11514971569277430      -0.11292197024440488      -0.11055966896575579      -0.10806908737701376      -0.10545684844977782      -0.10272990627824996       -9.9895528925867963E-002  -9.6961280494940599E-002  -9.3935002461215888E-002  -9.0824794315374269E-002  -8.7638993563752335E-002  -8.4386155132828947E-002  -8.1075030227850578E-002  -7.7714544699456045E-002  -7.4313776966696499E-002  -7.0881935553795461E-002  -6.7428336292567143E-002  -6.3962379246386383E-002  -6.0493525413305278E-002  -5.7031273261172903E-002  -5.3585135156287163E-002  -5.0164613738488607E-002  -4.6779178302534141E-002  -4.3438241243392586E-002  -4.0151134619170206E-002  -3.6927086893693610E-002  -3.3775199910484943E-002  -3.0704426156778566E-002  -2.7723546371748217E-002  -2.4841147553866336E-002  -2.2065601423472907E-002  -1.9405043409701159E-002  -1.6867352268021635E-002  -1.4460130464099233E-002  -1.2190685238329134E-002  -1.0066009586629737E-002  -8.0927623261980962E-003  -6.2772490832251095E-003  -4.6254082283346837E-003  -3.1427983220931772E-003  -1.8345723614847341E-003  -7.0543152110766859E-004   2.4038965701481205E-004   9.9893225669850979E-004   1.5662930959993195E-003   1.9393140077182559E-003   2.1161314888249816E-003   2.0946503295149722E-003   1.8729091773483000E-003   1.4501345359829729E-003   8.2546843907802306E-004  -2.5129080050401075E-033  -0.0000000000000000        7.9550790273676835E-004   1.3338365297624148E-003   1.6137091629876174E-003   1.6364174120485240E-003   1.4030502921769984E-003   9.1625190671597127E-004   1.7904755195783783E-004  -8.0606115570172349E-004  -2.0350214508211735E-003  -3.5026826465580103E-003  -5.2037677228418070E-003  -7.1326782208919002E-003  -9.2832343284139397E-003  -1.1648679223868955E-002  -1.4221736886066880E-002  -1.6994645789317232E-002  -1.9959176309376433E-002  -2.3106648563253396E-002  -2.6427956004146977E-002  -2.9913590748334728E-002  -3.3553668122033448E-002  -3.7337951127947015E-002  -4.1255875715876508E-002  -4.5296576997711356E-002  -4.9448916259076950E-002  -5.3701508641937887E-002  -5.8042751408384524E-002  -6.2460852716057530E-002  -6.6943860833204971E-002  -7.1479693723090029E-002  -7.6056168927218643E-002  -8.0661033672221938E-002  -8.5281995131077648E-002  -8.9906750761269874E-002  -9.4523018651763088E-002  -9.9118567797586168E-002 -0.10368124823881239      -0.10819902097936943      -0.11265998762469588      -0.11705241965685277      -0.12136478728309245      -0.12558578778373988      -0.12970437329288928      -0.13370977794432815      -0.13759154431642723      -0.14133954911237825      -0.14494402801360512      -0.14839559964668053      -0.15168528860375793      -0.15480454746460179      -0.15774527776225022      -0.16049984984560675      -0.16306112158865702      -0.16542245590126403      -0.16757773700061526      -0.16952138540133085      -0.17124837159124190      -0.17275422835689841      -0.17403506172995586      -0.17508756052922220      -0.17590900447333566      -0.17649727084567690      -0.17685083969385024      -0.17696879755574838      -0.17685083969393126      -0.17649727084552230      -0.17590900447341568      -0.17508756052918950      -0.17403506172987754      -0.17275422835699944      -0.17124837159127901      -0.16952138540129022      -0.16757773700058184      -0.16542245590132060      -0.16306112158853517      -0.16049984984573856      -0.15774527776222055      -0.15480454746458791      -0.15168528860386338      -0.14839559964649401      -0.14494402801374420      -0.14133954911235941      -0.13759154431628992      -0.13370977794441580      -0.12970437329282619      -0.12558578778373974      -0.12136478728312498      -0.11705241965684490      -0.11265998762465793      -0.10819902097938533      -0.10368124823871752       -9.9118567797764234E-002  -9.4523018651532911E-002  -8.9906750761433854E-002  -8.5281995130927116E-002  -8.0661033672358329E-002  -7.6056168927186113E-002  -7.1479693723092791E-002  -6.6943860833200988E-002  -6.2460852716044936E-002  -5.8042751408382179E-002  -5.3701508641953943E-002  -4.9448916259091098E-002  -4.5296576997683496E-002  -4.1255875715925303E-002  -3.7337951127914881E-002  -3.3553668122083879E-002  -2.9913590748304464E-002  -2.6427956004161625E-002  -2.3106648563244452E-002  -1.9959176309384329E-002  -1.6994645789316198E-002  -1.4221736886071746E-002  -1.1648679223878996E-002  -9.2832343284064995E-003  -7.1326782208817954E-003  -5.2037677228551410E-003  -3.5026826465593790E-003  -2.0350214508065090E-003  -8.0606115571163310E-004   1.7904755194144036E-004   9.1625190673749572E-004   1.4030502921891139E-003   1.6364174120313676E-003   1.6137091630019948E-003   1.3338365297566690E-003   7.9550790274860415E-004  -3.2204912117949342E-033  -0.0000000000000000        7.6589880132197112E-004   1.2188581802151325E-003   1.3574287295120750E-003   1.1833682150291123E-003   6.9809882554779969E-004  -9.4889667442770234E-005  -1.1916919682077899E-003  -2.5893436470531333E-003  -4.2828772715557076E-003  -6.2658427241638294E-003  -8.5316694192415637E-003  -1.1073423999937521E-002  -1.3883467610281832E-002  -1.6953460365665515E-002  -2.0274430885433025E-002  -2.3836818258396932E-002  -2.7630494049063009E-002  -3.1644783602285627E-002  -3.5868494211224039E-002  -4.0289945855864151E-002  -4.4897001241859094E-002  -4.9677095723983301E-002  -5.4617268150926275E-002  -5.9704192830932756E-002  -6.4924212465281850E-002  -7.0263371893726986E-002  -7.5707452549250015E-002  -8.1242007533141661E-002  -8.6852397224369160E-002  -9.2523825338630961E-002  -9.8241375347611459E-002 -0.10399004717275198      -0.10975479406218921      -0.11552055956429959      -0.12127231450427967      -0.12699509388116936      -0.13267403358630001      -0.13829440686550004      -0.14384166042621044      -0.14930145011083087      -0.15465967604336542      -0.15990251716948006      -0.16501646510321530      -0.16998835719855082      -0.17480540876948999      -0.17945524437377303      -0.18392592809448682      -0.18820599273365285      -0.19228446786204964      -0.19615090664198326      -0.19979541137178236      -0.20320865768084648      -0.20638191732112865      -0.20930707949954031      -0.21197667069784731      -0.21438387293497696      -0.21652254042500649      -0.21838721459082727      -0.21997313740151164      -0.22127626299218597      -0.22229326754892711      -0.22302155742586172      -0.22345927548124642      -0.22360530561214831      -0.22345927548115566      -0.22302155742605040      -0.22229326754885109      -0.22127626299220529      -0.21997313740157448      -0.21838721459083560      -0.21652254042478808      -0.21438387293508579      -0.21197667069788981      -0.20930707949953814      -0.20638191732119085      -0.20320865768067534      -0.19979541137188500      -0.19615090664193630      -0.19228446786192580      -0.18820599273396638      -0.18392592809418862      -0.17945524437393065      -0.17480540876945624      -0.16998835719859051      -0.16501646510323620      -0.15990251716945367      -0.15465967604338687      -0.14930145011076978      -0.14384166042624835      -0.13829440686545746      -0.13267403358641808      -0.12699509388100580      -0.12127231450449179      -0.11552055956412353      -0.10975479406236033      -0.10399004717261083       -9.8241375347663473E-002  -9.2523825338607438E-002  -8.6852397224390865E-002  -8.1242007533156871E-002  -7.5707452549295409E-002  -7.0263371893648258E-002  -6.4924212465286055E-002  -5.9704192830969643E-002  -5.4617268150881117E-002  -4.9677095724043961E-002  -4.4897001241787887E-002  -4.0289945855929751E-002  -3.5868494211177743E-002  -3.1644783602309157E-002  -2.7630494049070614E-002  -2.3836818258384757E-002  -2.0274430885412038E-002  -1.6953460365676541E-002  -1.3883467610290034E-002  -1.1073423999932915E-002  -8.5316694192424589E-003  -6.2658427241550022E-003  -4.2828772715669417E-003  -2.5893436470519606E-003  -1.1916919682114484E-003  -9.4889667440123046E-005   6.9809882555672310E-004   1.1833682150277087E-003   1.3574287295199641E-003   1.2188581802045398E-003   7.6589880134494113E-004  -3.9203159731388313E-033  -0.0000000000000000        7.3610620646861016E-004   1.1043183556400575E-003   1.1030971954188189E-003   7.3466915156597664E-004   8.2837796297257835E-007  -1.0941394772386133E-003  -2.5457127044546850E-003  -4.3504385627837700E-003  -6.5023138577297076E-003  -8.9936158220317933E-003  -1.1816520444168910E-002  -1.4962778511581010E-002  -1.8423312657878881E-002  -2.2188221925257143E-002  -2.6246863181568325E-002  -3.0587901406709705E-002  -3.5199336043466131E-002  -4.0068525570222120E-002  -4.5182220199174700E-002  -5.0526598051878271E-002  -5.6087300645765281E-002  -6.1849468188170061E-002  -6.7797775904800628E-002  -7.3916471676502213E-002  -8.0189414808514062E-002  -8.6600115755445087E-002  -9.3131776679789530E-002  -9.9767332737084130E-002 -0.10648949399215754      -0.11328078785937726      -0.12012360196957692      -0.12700022735474586      -0.13389290185163219      -0.14078385361249027      -0.14765534462633692      -0.15448971413512799      -0.16126942185067275      -0.16797709085828935      -0.17459555011057848      -0.18110787640354012      -0.18749743573744787      -0.19374792395975343      -0.19984340659161637      -0.20576835774724289      -0.21150769804015376      -0.21704683140183964      -0.22237168070351185      -0.22746872211695771      -0.23232501810831116      -0.23692824900784321      -0.24126674305987256      -0.24532950489301697      -0.24910624233793757      -0.25258739152391047      -0.25576414020236077      -0.25862844923044026      -0.26117307217248448      -0.26339157296612914      -0.26527834161048247      -0.26682860784099610      -0.26803845275973587      -0.26890481838319513      -0.26942551509907514      -0.26959922700175576      -0.26942551509922064      -0.26890481838295499      -0.26803845275979143      -0.26682860784105505      -0.26527834161044495      -0.26339157296616006      -0.26117307217264790      -0.25862844923036354      -0.25576414020229277      -0.25258739152391807      -0.24910624233790726      -0.24532950489329441      -0.24126674305952645      -0.23692824900802240      -0.23232501810837422      -0.22746872211664754      -0.22237168070387475      -0.21704683140161865      -0.21150769804030556      -0.20576835774705923      -0.19984340659176059      -0.19374792395974585      -0.18749743573736954      -0.18110787640362624      -0.17459555011053629      -0.16797709085834600      -0.16126942185061699      -0.15448971413518089      -0.14765534462622559      -0.14078385361264953      -0.13389290185151517      -0.12700022735484001      -0.12012360196949605      -0.11328078785945864      -0.10648949399208295       -9.9767332737137920E-002  -9.3131776679721251E-002  -8.6600115755542273E-002  -8.0189414808461479E-002  -7.3916471676492235E-002  -6.7797775904825233E-002  -6.1849468188086634E-002  -5.6087300645869594E-002  -5.0526598051799813E-002  -4.5182220199220663E-002  -4.0068525570202990E-002  -3.5199336043463134E-002  -3.0587901406728318E-002  -2.6246863181567475E-002  -2.2188221925238852E-002  -1.8423312657889320E-002  -1.4962778511587411E-002  -1.1816520444154077E-002  -8.9936158220368777E-003  -6.5023138577244063E-003  -4.3504385627949997E-003  -2.5457127044514029E-003  -1.0941394772339694E-003   8.2837797108284428E-007   7.3466915156180550E-004   1.1030971954155999E-003   1.1043183556427589E-003   7.3610620647588819E-004  -4.6106963499243136E-033  -0.0000000000000000        7.0618981954488711E-004   9.9036309562096228E-004   8.5084475202756252E-004   2.9022267646030111E-004  -6.8937598839199053E-004  -2.0830449098712261E-003  -3.8856206191908256E-003  -6.0930012110487876E-003  -8.6981684236214774E-003  -1.1692175212427243E-002  -1.5065959210812109E-002  -1.8809970662836888E-002  -2.2913710342426920E-002  -2.7365734016307795E-002  -3.2153745966873426E-002  -3.7264657728510009E-002  -4.2684618392819895E-002  -4.8399042221633840E-002  -5.4392645974223372E-002  -6.0649490554222474E-002  -6.7153021873902333E-002  -7.3886111441531552E-002  -8.0831098106703206E-002  -8.7969831299538906E-002  -9.5283715567882926E-002 -0.10275375621456953      -0.11036060588522703      -0.11808461199713738      -0.12590586488309916      -0.13380424654525983      -0.14175947988833265      -0.14975117832754936      -0.15775889563501425      -0.16576217592160827      -0.17374060361603466      -0.18167385333593505      -0.18954173951858100      -0.19732426569792436      -0.20500167330661784      -0.21255448988590539      -0.21996357658517451      -0.22721017483766565      -0.23427595210337007      -0.24114304655518728      -0.24779411062379736      -0.25421235326704894      -0.26038158089057939      -0.26628623679493185      -0.27191143907724857      -0.27724301687467928      -0.28226754487950345      -0.28697237603106612      -0.29134567231066510      -0.29537643356498239      -0.29905452428429768      -0.30237069827950436      -0.30531662118593461      -0.30788489075148140      -0.31006905485262304      -0.31186362719980015      -0.31326410068513438      -0.31426695835755747      -0.31486968197598209      -0.31507075814070240      -0.31486968197588261      -0.31426695835769131      -0.31326410068524224      -0.31186362719948574      -0.31006905485280528      -0.30788489075140008      -0.30531662118579006      -0.30237069827961449      -0.29905452428432966      -0.29537643356497884      -0.29134567231061148      -0.28697237603092451      -0.28226754487977762      -0.27724301687462954      -0.27191143907713150      -0.26628623679520957      -0.26038158089025754      -0.25421235326719394      -0.24779411062365644      -0.24114304655548319      -0.23427595210306845      -0.22721017483776706      -0.21996357658522220      -0.21255448988587444      -0.20500167330664304      -0.19732426569787359      -0.18954173951857745      -0.18167385333599181      -0.17374060361603458      -0.16576217592145420      -0.15775889563509046      -0.14975117832750454      -0.14175947988841947      -0.13380424654513257      -0.12590586488321434      -0.11808461199703180      -0.11036060588527563      -0.10275375621449019       -9.5283715567992311E-002  -8.7969831299485907E-002  -8.0831098106707994E-002  -7.3886111441580096E-002  -6.7153021873839355E-002  -6.0649490554250424E-002  -5.4392645974242620E-002  -4.8399042221615472E-002  -4.2684618392836528E-002  -3.7264657728470943E-002  -3.2153745966891356E-002  -2.7365734016311566E-002  -2.2913710342439608E-002  -1.8809970662835185E-002  -1.5065959210799626E-002  -1.1692175212432050E-002  -8.6981684236114021E-003  -6.0930012110578125E-003  -3.8856206192051899E-003  -2.0830449098531790E-003  -6.8937598839394990E-004   2.9022267645813227E-004   8.5084475203496849E-004   9.9036309562155968E-004   7.0618981954427573E-004  -5.2899691553535234E-033  -0.0000000000000000        6.7690882849852721E-004   8.7865696478980405E-004   6.0338379722266926E-004  -1.4597125755486193E-004  -1.3669714529752344E-003  -3.0540700270563969E-003  -5.2013408273863092E-003  -7.8040534552245473E-003  -1.0854231156212151E-002  -1.4341726395221226E-002  -1.8256261939241344E-002  -2.2587012110392612E-002  -2.7322082443955814E-002  -3.2448514183481131E-002  -3.7952390249651580E-002  -4.3818902017068423E-002  -5.0032383103459567E-002  -5.6576340054387768E-002  -6.3433494354654008E-002  -7.0585829474399397E-002  -7.8014637007683338E-002  -8.5700562437960121E-002  -9.3623652193251639E-002 -0.10176340237970594      -0.11009880898247286      -0.11860841929731036      -0.12727038444231895      -0.13606251280491771      -0.14496232430596270      -0.15394710533786976      -0.16299396425506202      -0.17207988727132598      -0.18118179464133352      -0.19027659697748928      -0.19934125157778199      -0.20835281862040755      -0.21728851709179064      -0.22612578031668740      -0.23484231094850033      -0.24341613529450706      -0.25182565683967228      -0.26004970884411904      -0.26806760587877115      -0.27585919419151977      -0.28340490075702152      -0.29068578092050662      -0.29768356449389638      -0.30438070021503288      -0.31076039844306202      -0.31680667200656470      -0.32250437508625901      -0.32783924005546738      -0.33279791217554378      -0.33736798207431717      -0.34153801591914490      -0.34529758321707754      -0.34863728217701162      -0.35154876256445788      -0.35402474600425421      -0.35605904367077484      -0.35764657133693684      -0.35878336172823666      -0.35946657416956790      -0.35969450148989413      -0.35946657416956285      -0.35878336172828079      -0.35764657133674971      -0.35605904367115615      -0.35402474600406481      -0.35154876256457462      -0.34863728217702106      -0.34529758321709209      -0.34153801591903143      -0.33736798207431301      -0.33279791217574717      -0.32783924005530168      -0.32250437508620222      -0.31680667200659174      -0.31076039844312392      -0.30438070021481872      -0.29768356449421102      -0.29068578092034725      -0.28340490075720481      -0.27585919419114641      -0.26806760587910988      -0.26004970884392564      -0.25182565683973002      -0.24341613529452610      -0.23484231094838015      -0.22612578031681022      -0.21728851709178176      -0.20835281862033411      -0.19934125157784482      -0.19027659697758681      -0.18118179464128939      -0.17207988727133988      -0.16299396425500806      -0.15394710533799591      -0.14496232430581960      -0.13606251280504844      -0.12727038444229477      -0.11860841929736803      -0.11009880898237615      -0.10176340237976947       -9.3623652193262352E-002  -8.5700562437920583E-002  -7.8014637007710635E-002  -7.0585829474404463E-002  -6.3433494354601550E-002  -5.6576340054422851E-002  -5.0032383103443712E-002  -4.3818902017101279E-002  -3.7952390249639159E-002  -3.2448514183492899E-002  -2.7322082443930883E-002  -2.2587012110400463E-002  -1.8256261939245691E-002  -1.4341726395204375E-002  -1.0854231156210557E-002  -7.8040534552266203E-003  -5.2013408274062985E-003  -3.0540700270322713E-003  -1.3669714529747305E-003  -1.4597125756155233E-004   6.0338379723690830E-004   8.7865696478375756E-004   6.7690882850906619E-004  -5.9564979617409128E-033  -0.0000000000000000        6.4822984729495420E-004   7.6932355534994890E-004   3.6126393719509119E-004  -5.7262318208252914E-004  -2.0295774136970270E-003  -4.0033598406228020E-003  -6.4873083983596914E-003  -9.4761124865258822E-003  -1.2960860614054754E-002  -1.6930233417709190E-002  -2.1372767865232158E-002  -2.6276393095525954E-002  -3.1627852831286545E-002  -3.7412710174230576E-002  -4.3615465873466257E-002  -5.0219632683739246E-002  -5.7207772412312397E-002  -6.4561529655906502E-002  -7.2261678507341207E-002  -8.0288174914811106E-002  -8.8620207933883755E-002  -9.7236250535451804E-002 -0.10611411183813349      -0.11523099121009489      -0.12456353399000944      -0.13408788858164561      -0.14377976473744378      -0.15361449288918125      -0.16356708437400794      -0.17361229241822027      -0.18372467372381923      -0.19387865051542730      -0.20404857289114292      -0.21420878133433402      -0.22433366922780229      -0.23439774522343620      -0.24437569531854339      -0.25424244448130739      -0.26397321768661863      -0.27354360020665086      -0.28292959701400150      -0.29210769115514201      -0.30105490095044179      -0.30974883588338592      -0.31816775104667044      -0.32629060000865778      -0.33409708597834797      -0.34156771114040246      -0.34868382404414944      -0.35542766493038591      -0.36178240888869784      -0.36773220673747858      -0.37326222353365945      -0.37835867461056405      -0.38300885906792237      -0.38720119062360736      -0.39092522575537220      -0.39417168907127709      -0.39693249583384477      -0.39920077159908801      -0.40097086891045969      -0.40223838101510551      -0.40300015256623417      -0.40325428728491353      -0.40300015256630067      -0.40223838101495774      -0.40097086891066325      -0.39920077159883299      -0.39693249583395346      -0.39417168907127842      -0.39092522575539951      -0.38720119062353858      -0.38300885906795840      -0.37835867461067690      -0.37326222353343980      -0.36773220673771945      -0.36178240888866714      -0.35542766493031236      -0.34868382404416193      -0.34156771114043361      -0.33409708597822801      -0.32629060000872245      -0.31816775104656952      -0.30974883588356622      -0.30105490095037080      -0.29210769115514956      -0.28292959701403825      -0.27354360020657520      -0.26397321768673138      -0.25424244448122790      -0.24437569531856629      -0.23439774522347540      -0.22433366922778178      -0.21420878133425617      -0.20404857289122844      -0.19387865051534814      -0.18372467372391732      -0.17361229241815124      -0.16356708437407796      -0.15361449288905518      -0.14377976473752002      -0.13408788858163204      -0.12456353398998821      -0.11523099121012831      -0.10611411183806790       -9.7236250535501709E-002  -8.8620207933879300E-002  -8.0288174914785002E-002  -7.2261678507409388E-002  -6.4561529655865937E-002  -5.7207772412315110E-002  -5.0219632683738136E-002  -4.3615465873474590E-002  -3.7412710174214055E-002  -3.1627852831308506E-002  -2.6276393095519379E-002  -2.1372767865225357E-002  -1.6930233417723664E-002  -1.2960860614045651E-002  -9.4761124865337699E-003  -6.4873083983584302E-003  -4.0033598406331175E-003  -2.0295774136730995E-003  -5.7262318209021354E-004   3.6126393720026023E-004   7.6932355535136898E-004   6.4822984730008833E-004  -6.6086770428108645E-033  -0.0000000000000000        6.1989895849225813E-004   6.6197271723249316E-004   1.2407406650421430E-004  -9.9008769499263349E-004  -2.6774211058009948E-003  -4.9310196370571917E-003  -7.7435254036402647E-003  -1.1109062605034501E-002  -1.5017808480670558E-002  -1.9457300915586721E-002  -2.4414920697064500E-002  -2.9877382932549008E-002  -3.5830103300863080E-002  -4.2257203552965195E-002  -4.9141642005779085E-002  -5.6465294852852538E-002  -6.4208996170863467E-002  -7.2352574893882582E-002  -8.0874906232309807E-002  -8.9753969154631283E-002  -9.8966902599571693E-002 -0.10849006119475496      -0.11829907254525041      -0.12836889656122294      -0.13867388656820573      -0.14918785191772635      -0.15988412190377985      -0.17073561082395811      -0.18171488402544514      -0.19279422477708194      -0.20394570180470833      -0.21514123732809703      -0.22635267543519744      -0.23755185062551273      -0.24871065636038237      -0.25980111345576673      -0.27079543814445362      -0.28166610965572336      -0.29238593713648559      -0.30292812576249079      -0.31326634187365282      -0.32337477697834410      -0.33322821047371931      -0.34280207092688258      -0.35207249577306998      -0.36101638928303259      -0.36961147866386318      -0.37783636815123245      -0.38567059097231993      -0.39309465904313712      -0.40009011028806857      -0.40663955346500763      -0.41272671038576153      -0.41833645543477282      -0.42345485228414315      -0.42806918772273927      -0.43216800251458326      -0.43574111920958492      -0.43877966684837938      -0.44127610248699389      -0.44322422950703433      -0.44461921265129473      -0.44545758975881300      -0.44573728016653846      -0.44545758975874949      -0.44461921265143040      -0.44322422950695217      -0.44127610248699001      -0.43877966684832953      -0.43574111920959308      -0.43216800251448745      -0.42806918772257579      -0.42345485228449692      -0.41833645543449610      -0.41272671038591230      -0.40663955346485431      -0.40009011028814501      -0.39309465904313623      -0.38567059097237838      -0.37783636815127519      -0.36961147866380167      -0.36101638928315194      -0.35207249577305300      -0.34280207092678255      -0.33322821047375734      -0.32337477697832995      -0.31326634187363778      -0.30292812576250744      -0.29238593713655503      -0.28166610965557948      -0.27079543814460610      -0.25980111345558837      -0.24871065636048864      -0.23755185062544584      -0.22635267543517801      -0.21514123732822207      -0.20394570180451191      -0.19279422477712074      -0.18171488402549843      -0.17073561082394240      -0.15988412190379830      -0.14918785191765338      -0.13867388656826973      -0.12836889656113215      -0.11829907254541722      -0.10849006119463456       -9.8966902599583420E-002  -8.9753969154676150E-002  -8.0874906232213661E-002  -7.2352574893977298E-002  -6.4208996170830521E-002  -5.6465294852854543E-002  -4.9141642005794829E-002  -4.2257203552952330E-002  -3.5830103300855370E-002  -2.9877382932555319E-002  -2.4414920697076965E-002  -1.9457300915541317E-002  -1.5017808480697807E-002  -1.1109062605034793E-002  -7.7435254036515473E-003  -4.9310196370371071E-003  -2.6774211058038892E-003  -9.9008769499894268E-004   1.2407406651871898E-004   6.6197271722479023E-004   6.1989895850002514E-004  -7.2449352420329433E-033  -0.0000000000000000        5.9194261224384062E-004   5.5676122457273716E-004  -1.0782023070731134E-004  -1.3977228406995669E-003  -3.3095377670042999E-003  -5.8357198685899106E-003  -8.9682344532927873E-003  -1.2700655772775588E-002  -1.7022274405937239E-002  -2.1919516248187110E-002  -2.7378637073909574E-002  -3.3385170312217924E-002  -3.9923238953028274E-002  -4.6975562479475895E-002  -5.4523598659092565E-002  -6.2547631020878569E-002  -7.1026812130592532E-002  -7.9939203983980578E-002  -8.9261833928160172E-002  -9.8970757077906604E-002 -0.10904111735017730      -0.11944720796955501      -0.13016253366670780      -0.14115987510075106      -0.15241135520822435      -0.16388850718303941      -0.17556234387372732      -0.18740342842199617      -0.19938194596985354      -0.21146777626221658      -0.22363056697204459      -0.23583980756548456      -0.24806490353382357      -0.26027525081095632      -0.27244031019616261      -0.28452968160209569      -0.29651317795190119      -0.30836089854121029      -0.32004330169626544      -0.33153127654117731      -0.34279621371482566      -0.35381007485500687      -0.36454546068656685      -0.37497567755343386      -0.38507480222428081      -0.39481774482576093      -0.40418030974223967      -0.41313925434458426      -0.42167234539425619      -0.42975841300010664      -0.43737740198749764      -0.44451042055740875      -0.45113978612488020      -0.45724906821711814      -0.46282312833243389      -0.46784815666465629      -0.47231170560173757      -0.47620271992081209      -0.47951156359737773      -0.48223004318729412      -0.48435142768947209      -0.48587046487721924      -0.48678339403458237      -0.48708795507747660      -0.48678339403450843      -0.48587046487722202      -0.48435142768956402      -0.48223004318733287      -0.47951156359762298      -0.47620271992045793      -0.47231170560215940      -0.46784815666488061      -0.46282312833190542      -0.45724906821734906      -0.45113978612494299      -0.44451042055745377      -0.43737740198723979      -0.42975841300030360      -0.42167234539416748      -0.41313925434442733      -0.40418030974249819      -0.39481774482538967      -0.38507480222444268      -0.37497567755342376      -0.36454546068665128      -0.35381007485487964      -0.34279621371487912      -0.33153127654128067      -0.32004330169599993      -0.30836089854149551      -0.29651317795167004      -0.28452968160230835      -0.27244031019606801      -0.26027525081105046      -0.24806490353381649      -0.23583980756537995      -0.22363056697224190      -0.21146777626223068      -0.19938194596971226      -0.18740342842210547      -0.17556234387370800      -0.16388850718307466      -0.15241135520820331      -0.14115987510083516      -0.13016253366656549      -0.11944720796960369      -0.10904111735027379       -9.8970757077788490E-002  -8.9261833928286127E-002  -7.9939203983855178E-002  -7.1026812130657535E-002  -6.2547631020870742E-002  -5.4523598659067717E-002  -4.6975562479493874E-002  -3.9923238953043741E-002  -3.3385170312205247E-002  -2.7378637073894187E-002  -2.1919516248224875E-002  -1.7022274405886977E-002  -1.2700655772805790E-002  -8.9682344532916493E-003  -5.8357198685810236E-003  -3.3095377669913610E-003  -1.3977228407086968E-003  -1.0782023070515898E-004   5.5676122457737191E-004   5.9194261224916123E-004  -7.8637397576755828E-033  -0.0000000000000000        5.6448090776160852E-004   4.5404501545531317E-004  -3.3371254183502379E-004  -1.7943568605573116E-003  -3.9241753780042835E-003  -6.7150039354910967E-003  -1.0158151550002220E-002  -1.4246659123025290E-002  -1.8968957188772541E-002  -2.4310393113165754E-002  -3.0256131447921726E-002  -3.6790559300414249E-002  -4.3896546380004155E-002  -5.1555452851988197E-002  -5.9747281206117400E-002  -6.8450770142451545E-002  -7.7643441422202822E-002  -8.7301643473979257E-002  -9.7400611604957305E-002 -0.10791453520133490      -0.11881662344433831      -0.13007917044892334      -0.14167362223556346      -0.15357064608196644      -0.16574020195908995      -0.17815161571575183      -0.19077365379134140      -0.20357459926162647      -0.21652232903647251      -0.22958439202220227      -0.24272808805451324      -0.25592054742098069      -0.26912881077356876      -0.28231990923778211      -0.29546094453322247      -0.30851916890035269      -0.32146206465158844      -0.33425742314744400      -0.34687342300767388      -0.35927870737540679      -0.37144246003706521      -0.38333448022201566      -0.39492525590304106      -0.40618603540858156      -0.41708889719199549      -0.42760681757180652      -0.43771373629342930      -0.44738461974254234      -0.45659552166957978      -0.46532364126675374      -0.47354737846484940      -0.48124638631805228      -0.48840162034180595      -0.49499538469088072      -0.50101137507064442      -0.50643471826455055      -0.51125200819447114      -0.51545133842395041      -0.51902233102420170      -0.52195616172820958      -0.52424558132790244      -0.52588493324540431      -0.52687016724379221      -0.52719884924848970      -0.52687016724376590      -0.52588493324560037      -0.52424558132772792      -0.52195616172794734      -0.51902233102425743      -0.51545133842423452      -0.51125200819412786      -0.50643471826424569      -0.50101137507110971      -0.49499538469079352      -0.48840162034159806      -0.48124638631810029      -0.47354737846518408      -0.46532364126653192      -0.45659552166968626      -0.44738461974264854      -0.43771373629320542      -0.42760681757212549      -0.41708889719196407      -0.40618603540851855      -0.39492525590296296      -0.38333448022213851      -0.37144246003706805      -0.35927870737526701      -0.34687342300778490      -0.33425742314741108      -0.32146206465166710      -0.30851916890027803      -0.29546094453315852      -0.28231990923777650      -0.26912881077357115      -0.25592054742107173      -0.24272808805434998      -0.22958439202218686      -0.21652232903663121      -0.20357459926147992      -0.19077365379138217      -0.17815161571566943      -0.16574020195919564      -0.15357064608184315      -0.14167362223561136      -0.13007917044899897      -0.11881662344416516      -0.10791453520150411       -9.7400611604809909E-002  -8.7301643474103713E-002  -7.7643441422093160E-002  -6.8450770142534631E-002  -5.9747281206083358E-002  -5.1555452852006918E-002  -4.3896546379981340E-002  -3.6790559300427697E-002  -3.0256131447925216E-002  -2.4310393113139848E-002  -1.8968957188818844E-002  -1.4246659122997893E-002  -1.0158151550033287E-002  -6.7150039354746428E-003  -3.9241753779936167E-003  -1.7943568605668183E-003  -3.3371254181848776E-004   4.5404501544376360E-004   5.6448090777446445E-004  -8.4635998354597301E-033  -0.0000000000000000        5.3760326810347811E-004   3.5412032483025035E-004  -5.5297878081692021E-004  -2.1789161305639914E-003  -4.5196856504888493E-003  -7.5665249454798895E-003  -1.1310108727731250E-002  -1.5742962294311127E-002  -2.0852684881987184E-002  -2.6623581738572953E-002  -3.3039762996643456E-002  -4.0084508517484109E-002  -4.7739477674168869E-002  -5.5984717215356736E-002  -6.4798823228014182E-002  -7.4159041698834499E-002  -8.4041318709742560E-002  -9.4420347053853840E-002 -0.10526963059124947      -0.11656155607373500      -0.12826746337881861      -0.14035771513401643      -0.15280176828793979      -0.16556824823755667      -0.17862502516898504      -0.19193929227618159      -0.20547764560520412      -0.21920616532782147      -0.23309049824247366      -0.24709594130262238      -0.26118752597868145      -0.27533010323629625      -0.28948842893836568      -0.30362724945936659      -0.31771138730128584      -0.33170582651505287      -0.34557579770887681      -0.35928686244674735      -0.37280499683385770      -0.38609667407766390      -0.39912894583720504      -0.41186952215969258      -0.42428684980283382      -0.43635018877511733      -0.44802968688223055      -0.45929645212362158      -0.47012262274891076      -0.48048143481538352      -0.49034728707260739      -0.49969580302877542      -0.50850389004522878      -0.51674979530752974      -0.52441315855612070      -0.53147506143285239      -0.53791807333075048      -0.54372629363792024      -0.54888539027612238      -0.55338263442473579      -0.55720693137362776      -0.56034884740435742      -0.56280063265160951      -0.56455623987972414      -0.56561133914038575      -0.56596332825703555      -0.56561133914041595      -0.56455623987949999      -0.56280063265175906      -0.56034884740466140      -0.55720693137330390      -0.55338263442494795      -0.54888539027586158      -0.54372629363837299      -0.53791807333036146      -0.53147506143290890      -0.52441315855640491      -0.51674979530738452      -0.50850389004487750      -0.49969580302904565      -0.49034728707232977      -0.48048143481541750      -0.47012262274902716      -0.45929645212350317      -0.44802968688203809      -0.43635018877532189      -0.42428684980295100      -0.41186952215942935      -0.39912894583738590      -0.38609667407769221      -0.37280499683382179      -0.35928686244671526      -0.34557579770880903      -0.33170582651506814      -0.31771138730142012      -0.30362724945936975      -0.28948842893828186      -0.27533010323633467      -0.26118752597866302      -0.24709594130273660      -0.23309049824228670      -0.21920616532797305      -0.20547764560516263      -0.19193929227624701      -0.17862502516891449      -0.16556824823764393      -0.15280176828795577      -0.14035771513393477      -0.12826746337893058      -0.11656155607358158      -0.10526963059137018       -9.4420347053803977E-002  -8.4041318709803109E-002  -7.4159041698764305E-002  -6.4798823228049612E-002  -5.5984717215313909E-002  -4.7739477674196604E-002  -4.0084508517481653E-002  -3.3039762996624214E-002  -2.6623581738594596E-002  -2.0852684881930653E-002  -1.5742962294360570E-002  -1.1310108727707361E-002  -7.5665249454801003E-003  -4.5196856504917220E-003  -2.1789161305540983E-003  -5.5297878081986317E-004   3.5412032483116130E-004   5.3760326810363792E-004  -9.0430703599164615E-033  -0.0000000000000000        5.1137269792121383E-004   2.5722570682076276E-004  -7.6509116115044506E-004  -2.5504695420806162E-003  -5.0946205771556247E-003  -8.3882057598533080E-003  -1.2421289096952884E-002  -1.7185899382477467E-002  -2.2668835760253771E-002  -2.8853400571756498E-002  -3.5722689274759335E-002  -4.3258916360155303E-002  -5.1442576131129666E-002  -6.0252450793508425E-002  -6.9665782596871770E-002  -7.9658380724244332E-002  -9.0204674606546714E-002 -0.10127776343454567      -0.11284948450480833      -0.12489048949298497      -0.13737031904192717      -0.15025747669369777      -0.16351950490028838      -0.17712306373305681      -0.19103401195675793      -0.20521749008395102      -0.21963800516513129      -0.23425951708865062      -0.24904552618621392      -0.26395916193357710      -0.27896327252311542      -0.29402051510630450      -0.30909344647377734      -0.32414461396432598      -0.33913664637908653      -0.35403234468004946      -0.36879477225896962      -0.38338734455485546      -0.39777391780141608      -0.41191887669942262      -0.42578722079298825      -0.43934464934244277      -0.45255764450021618      -0.46539355256821435      -0.47782066316283267      -0.48980828608282856      -0.50132682569541209      -0.51234785266769445      -0.52284417286546925      -0.53278989325591553      -0.54216048464451305      -0.55093284112213137      -0.55908533603782407      -0.56659787440484621      -0.57345194158077328      -0.57963064812585485      -0.58511877071063934      -0.58990278900627935      -0.59397091842375693      -0.59731313866928604      -0.59992121801159182      -0.60178873322503856      -0.60291108514198277      -0.60328550980450668      -0.60291108514217817      -0.60178873322498061      -0.59992121801178089      -0.59731313866882607      -0.59397091842441208      -0.58990278900554416      -0.58511877071147167      -0.57963064812521947      -0.57345194158113943      -0.56659787440477105      -0.55908533603764188      -0.55093284112211804      -0.54216048464496247      -0.53278989325565906      -0.52284417286580520      -0.51234785266756377      -0.50132682569543685      -0.48980828608273169      -0.47782066316319738      -0.46539355256769904      -0.45255764450042640      -0.43934464934256984      -0.42578722079262737      -0.41191887669961069      -0.39777391780128984      -0.38338734455492618      -0.36879477225906587      -0.35403234468006062      -0.33913664637889462      -0.32414461396435185      -0.30909344647393555      -0.29402051510608884      -0.27896327252331155      -0.26395916193345498      -0.24904552618635306      -0.23425951708851939      -0.21963800516516829      -0.20521749008398876      -0.19103401195668057      -0.17712306373309619      -0.16351950490019868      -0.15025747669378348      -0.13737031904189087      -0.12489048949308107      -0.11284948450475998      -0.10127776343453196       -9.0204674606576996E-002  -7.9658380724221295E-002  -6.9665782596916775E-002  -6.0252450793504907E-002  -5.1442576131124754E-002  -4.3258916360168292E-002  -3.5722689274756636E-002  -2.8853400571737908E-002  -2.2668835760293334E-002  -1.7185899382447186E-002  -1.2421289096994791E-002  -8.3882057598227214E-003  -5.0946205771467976E-003  -2.5504695421030730E-003  -7.6509116113065555E-004   2.5722570681855380E-004   5.1137269792753581E-004  -9.6007553357967399E-033  -0.0000000000000000        4.8584566953368760E-004   1.6358120370192977E-004  -9.6955859448851389E-004  -2.9081484231624245E-003  -5.6476281693447336E-003  -9.1781069969725307E-003  -1.3489063461341141E-002  -1.8572050436044926E-002  -2.4413100234847725E-002  -3.0994553854349870E-002  -3.8298534150182258E-002  -4.6306234140306414E-002  -5.4997030890592088E-002  -6.4348494181371813E-002  -7.4336568336748565E-002  -8.4935685087465698E-002  -9.6118819875040784E-002 -0.10785754413944372      -0.12012209749059871      -0.13288146824731739      -0.14610347219465569      -0.15975483065427198      -0.17380125073840358      -0.18820750846668938      -0.20293753436241585      -0.21795450115561599      -0.23322091330366831      -0.24869869811650058      -0.26434929825395193      -0.28013376537809004      -0.29601285473220251      -0.31194712041854444      -0.32789701114331898      -0.34382296620151581      -0.35968551146472660      -0.37544535514557359      -0.39106348310405109      -0.40650125346478999      -0.42172049032394882      -0.43668357630976967      -0.45135354377934611      -0.46569416443449979      -0.47967003712903905      -0.49324667367015623      -0.50639058239775347      -0.51906934933700755      -0.53125171674264093      -0.54290765882931979      -0.55400845451389980      -0.56452675699255350      -0.57443665999094407      -0.58371376050587132      -0.59233521792595567      -0.60027980934023462      -0.60752798094798277      -0.61406189540980893      -0.61986547505039080      -0.62492444078919285      -0.62922634672276589      -0.63276061026295005      -0.63551853776253475      -0.63749334556719894      -0.63868017644321051      -0.63907611133585263      -0.63868017644314901      -0.63749334556715842      -0.63551853776244882      -0.63276061026319408      -0.62922634672228550      -0.62492444078971943      -0.61986547504978962      -0.61406189541006639      -0.60752798094793625      -0.60027980934018421      -0.59233521792605437      -0.58371376050595536      -0.57443665999071425      -0.56452675699243826      -0.55400845451379177      -0.54290765882939584      -0.53125171674272664      -0.51906934933698867      -0.50639058239752299      -0.49324667367072705      -0.47967003712839357      -0.46569416443480616      -0.45135354377963466      -0.43668357630951937      -0.42172049032420578      -0.40650125346464444      -0.39106348310394007      -0.37544535514568561      -0.35968551146480870      -0.34382296620139968      -0.32789701114339426      -0.31194712041856754      -0.29601285473222938      -0.28013376537796214      -0.26434929825396813      -0.24869869811656545      -0.23322091330360667      -0.21795450115553225      -0.20293753436264056      -0.18820750846645162      -0.17380125073863087      -0.15975483065414486      -0.14610347219467668      -0.13288146824730784      -0.12012209749058467      -0.10785754413947227       -9.6118819874975156E-002  -8.4935685087513882E-002  -7.4336568336678358E-002  -6.4348494181428198E-002  -5.4997030890559961E-002  -4.6306234140291239E-002  -3.8298534150206467E-002  -3.0994553854345311E-002  -2.4413100234816555E-002  -1.8572050436069024E-002  -1.3489063461328400E-002  -9.1781069969795355E-003  -5.6476281693334041E-003  -2.9081484231631323E-003  -9.6955859449022325E-004   1.6358120370402380E-004   4.8584566953892262E-004  -1.0135311251146233E-032  -0.0000000000000000        4.6107998120068692E-004   7.3404873869137646E-005  -1.1659001853056171E-003  -3.2511073610516045E-003  -6.1773976051199466E-003  -9.9343529449883953E-003  -1.4510893149070380E-002  -1.9898116861925663E-002  -2.6081324425663646E-002  -3.3041939190734906E-002  -4.0761155513889313E-002  -4.9219191162326530E-002  -5.8394356671429754E-002  -6.8263064522516514E-002  -7.8800020145004090E-002  -8.9978340479939675E-002 -0.10176961313572538      -0.11414395132745805      -0.12707006969750945      -0.14051536892611260      -0.15444601846994638      -0.16882703857674655      -0.18362238459849073      -0.19879503430147760      -0.21430707779378941      -0.23011980965019133      -0.24619382296013798      -0.26248910504859568      -0.27896513464746581      -0.29558098027297725      -0.31229539958080543      -0.32906693944999960      -0.34585403656426977      -0.36261511823626252      -0.37930870324342575      -0.39589350242175553      -0.41232851878118837      -0.42857314689993359      -0.44458727135482745      -0.46033136395402691      -0.47576657953475754      -0.49085485009767427      -0.50555897704605013      -0.51984272131574349      -0.53367089116444755      -0.54700942742675840      -0.55982548601311000      -0.57208751746035558      -0.58376534334668373      -0.59483022937788887      -0.60525495496791226      -0.61501387916639305      -0.62408300273309969      -0.63244002626283091      -0.64006440416914911      -0.64693739443216192      -0.65304210397589668      -0.65836352956521982      -0.66288859413183177      -0.66660617842843617      -0.66950714795216737      -0.67158437505278124      -0.67283275619504723      -0.67324922430267886      -0.67283275619462479      -0.67158437505344892      -0.66950714795161836      -0.66660617842861758      -0.66288859413217494      -0.65836352956496436      -0.65304210397618701      -0.64693739443217890      -0.64006440416891741      -0.63244002626315676      -0.62408300273291872      -0.61501387916641892      -0.60525495496791837      -0.59483022937804786      -0.58376534334683139      -0.57208751746024722      -0.55982548601291215      -0.54700942742683789      -0.53367089116453248      -0.51984272131546161      -0.50555897704673403      -0.49085485009711277      -0.47576657953468837      -0.46033136395411289      -0.44458727135471454      -0.42857314690008708      -0.41232851878116294      -0.39589350242169674      -0.37930870324349103      -0.36261511823630177      -0.34585403656407554      -0.32906693945017707      -0.31229539958062080      -0.29558098027318613      -0.27896513464743528      -0.26248910504856071      -0.24619382296015760      -0.23011980965031606      -0.21430707779355213      -0.19879503430170808      -0.18362238459830479      -0.16882703857682638      -0.15444601846993641      -0.14051536892603647      -0.12707006969756240      -0.11414395132743872      -0.10176961313579354       -8.9978340479904440E-002  -7.8800020145064431E-002  -6.8263064522456673E-002  -5.8394356671441230E-002  -4.9219191162361030E-002  -4.0761155513857755E-002  -3.3041939190726594E-002  -2.6081324425693025E-002  -1.9898116861910394E-002  -1.4510893149101568E-002  -9.9343529449650927E-003  -6.1773976051097664E-003  -3.2511073610624339E-003  -1.1659001852931368E-003   7.3404873857888181E-005   4.6107998121337502E-004  -1.0645450313943299E-032  -0.0000000000000000        4.3713172233833498E-004  -1.3093148565872974E-005  -1.3536534959544678E-003  -3.5785340086906319E-003  -6.6826695737331309E-003  -1.0655141393440135E-002  -1.5484338339406038E-002  -2.1160927403553409E-002  -2.7669513448796788E-002  -3.4990647988477876E-002  -4.3104643192349502E-002  -5.1990790305142580E-002  -6.1626386698389067E-002  -7.1986745486257275E-002  -8.3045395237406533E-002  -9.4774203952750546E-002 -0.10714344093058806      -0.12012183422323150      -0.13367664992419778      -0.14777378064586785      -0.16237783203882417      -0.17745220855484500      -0.19295920161044902      -0.20886008088801630      -0.22511518836642630      -0.24168403465680782      -0.25852539733983737      -0.27559742106176294      -0.29285771913535152      -0.31026347641346874      -0.32777155317219864      -0.34533858976987153      -0.36292111180885828      -0.38047563556985603      -0.39795877343925667      -0.41532733909967939      -0.43253845220882747      -0.44954964232832306      -0.46631895184535244      -0.48280503763880989      -0.49896727124882012      -0.51476583730275616      -0.53016182996273131      -0.54511734716358018      -0.55959558241025198      -0.57356091391714958      -0.58697899087024075      -0.59981681660759179      -0.61204282851620773      -0.62362697444859783      -0.63454078548858039      -0.64475744486279485      -0.65425185287436816      -0.66300068764985065      -0.67098246160344177      -0.67817757344706731      -0.68456835563400198      -0.69013911712735443      -0.69487618137257057      -0.69876791940649308      -0.70180477799745500      -0.70397930277227416      -0.70528615624998880      -0.70572213077189838      -0.70528615625048985      -0.70397930277153387      -0.70180477799813135      -0.69876791940617755      -0.69487618137254514      -0.69013911712711185      -0.68456835563413232      -0.67817757344700058      -0.67098246160344499      -0.66300068764978204      -0.65425185287429632      -0.64475744486300923      -0.63454078548843507      -0.62362697444865711      -0.61204282851598568      -0.59981681660771968      -0.58697899087041117      -0.57356091391726505      -0.55959558241004315      -0.54511734716377402      -0.53016182996225170      -0.51476583730313563      -0.49896727124892165      -0.48280503763883820      -0.46631895184504685      -0.44954964232850281      -0.43253845220879727      -0.41532733909967384      -0.39795877343922553      -0.38047563556973890      -0.36292111180919728      -0.34533858976946369      -0.32777155317259471      -0.31026347641314600      -0.29285771913543129      -0.27559742106172153      -0.25852539733996915      -0.24168403465655200      -0.22511518836665678      -0.20886008088789665      -0.19295920161050384      -0.17745220855486593      -0.16237783203882591      -0.14777378064595934      -0.13367664992413275      -0.12012183422320916      -0.10714344093059668       -9.4774203952722125E-002  -8.3045395237418856E-002  -7.1986745486247658E-002  -6.1626386698452648E-002  -5.1990790305047510E-002  -4.3104643192403119E-002  -3.4990647988466309E-002  -2.7669513448772387E-002  -2.1160927403579683E-002  -1.5484338339391789E-002  -1.0655141393443545E-002  -6.6826695737357564E-003  -3.5785340086844806E-003  -1.3536534959537765E-003  -1.3093148556113420E-005   4.3713172233256074E-004  -1.1129943554502751E-032  -0.0000000000000000        4.1405210975684872E-004  -9.5717321350320206E-005  -1.5323851769536538E-003  -3.8896643107211946E-003  -7.1622568809701220E-003  -1.1338770684343972E-002  -1.6407092769598210E-002  -2.2357482035384436E-002  -2.9173886037768087E-002  -3.6836032380942130E-002  -4.5323399582741494E-002  -5.4614403384305517E-002  -6.4685383811508929E-002  -7.5510615200585884E-002  -8.7062514140725314E-002  -9.9311768564165750E-002 -0.11222740217283365      -0.12577683427042574      -0.13992596232793464      -0.15463925411125895      -0.16987983777449697      -0.18560959116240294      -0.20178923361358009      -0.21837842102879443      -0.23533584378216793      -0.25261932702869877      -0.27018593310309347      -0.28799206573580605      -0.30599357585404530      -0.32414586868696088      -0.34240401194293679      -0.36072284477161681      -0.37905708727411186      -0.39736145026981629      -0.41559074508398353      -0.43369999306088453      -0.45164453456644743      -0.46938013719564203      -0.48686310293694712      -0.50405037403088127      -0.52089963726209432      -0.53736942644503705      -0.55341922284676504      -0.56900955330319292      -0.58410208580582412      -0.59865972230567865      -0.61264668853701421      -0.62602862062072751      -0.63877264825234992      -0.65084747427434386      -0.66222345042395681      -0.67287264910727029      -0.68276893097916092      -0.69188800822140117      -0.70020750331167125      -0.70770700318708624      -0.71436810863944078      -0.72017447884309793      -0.72511187089861462      -0.72916817429591851      -0.73233344022325808      -0.73459990563761912      -0.73596201205468981      -0.73641641899000509      -0.73596201205416634      -0.73459990563807220      -0.73233344022318925      -0.72916817429577929      -0.72511187089858575      -0.72017447884351671      -0.71436810863923161      -0.70770700318694657      -0.70020750331198389      -0.69188800822119667      -0.68276893097949209      -0.67287264910672095      -0.66222345042438047      -0.65084747427411849      -0.63877264825244473      -0.62602862062076203      -0.61264668853676785      -0.59865972230563114      -0.58410208580584078      -0.56900955330322545      -0.55341922284682965      -0.53736942644492225      -0.52089963726205013      -0.50405037403063080      -0.48686310293762430      -0.46938013719516963      -0.45164453456654230      -0.43369999306096901      -0.41559074508391053      -0.39736145027005693      -0.37905708727367637      -0.36072284477210431      -0.34240401194250902      -0.32414586868734752      -0.30599357585384990      -0.28799206573602287      -0.27018593310282230      -0.25261932702901457      -0.23533584378191158      -0.21837842102887944      -0.20178923361360629      -0.18560959116230774      -0.16987983777456761      -0.15463925411112256      -0.13992596232805021      -0.12577683427046124      -0.11222740217273934       -9.9311768564237068E-002  -8.7062514140677741E-002  -7.5510615200637510E-002  -6.4685383811440539E-002  -5.4614403384388520E-002  -4.5323399582686795E-002  -3.6836032380971252E-002  -2.9173886037748075E-002  -2.2357482035382702E-002  -1.6407092769632259E-002  -1.1338770684305758E-002  -7.1622568809685417E-003  -3.8896643107380188E-003  -1.5323851769317887E-003  -9.5717321365245333E-005   4.1405210977399446E-004  -1.1587623786171489E-032  -0.0000000000000000        3.9188825218552893E-004  -1.7428552551645776E-004  -1.7016899101009355E-003  -4.1837821717260262E-003  -7.6150456010462544E-003  -1.1983643135026773E-002  -1.7276990275275905E-002  -2.3484962398613182E-002  -3.0590889533935444E-002  -3.8573725333267132E-002  -4.7412165230198984E-002  -5.7083802586756299E-002  -6.7564078201079653E-002  -7.8826290719760661E-002  -9.0841812307402250E-002 -0.10358022253889529      -0.11700937522892613      -0.13109546049913670      -0.14580309041558565      -0.16109539455084873      -0.17693411342811488      -0.19327969115055224      -0.21009137062086736      -0.22732729214752581      -0.24494459499915944      -0.26289952144649265      -0.28114752296333023      -0.29964336833059912      -0.31834125335798713      -0.33719491198711793      -0.35615772847680194      -0.37518285043071486      -0.39422330236512793      -0.41323209957193885      -0.43216236196978192      -0.45096742770649895      -0.46960096619852204      -0.48801709037040919      -0.50617046779692376      -0.52401643049573976      -0.54151108310136609      -0.55861140915267171      -0.57527537525045414      -0.59146203282311349      -0.60713161725594655      -0.62224564415773054      -0.63676700250779428      -0.65066004448725789      -0.66389067175487249      -0.67642641797184755      -0.68823652737610819      -0.69929202920281852      -0.70956580780171086      -0.71903266823917011      -0.72766939727294044      -0.73545481951103864      -0.74236984865641964      -0.74839753367677297      -0.75352309982628529      -0.75773398438413264      -0.76101986705484759      -0.76337269493230853      -0.76478670198361398      -0.76525842300202873      -0.76478670198394960      -0.76337269493220794      -0.76101986705447677      -0.75773398438466066      -0.75352309982604637      -0.74839753367692607      -0.74236984865599365      -0.73545481951154068      -0.72766939727245494      -0.71903266823944689      -0.70956580780136902      -0.69929202920326961      -0.68823652737564933      -0.67642641797213010      -0.66389067175488048      -0.65066004448714043      -0.63676700250794727      -0.62224564415784167      -0.60713161725599296      -0.59146203282293508      -0.57527537525058703      -0.55861140915289653      -0.54151108310095419      -0.52401643049636959      -0.50617046779624997      -0.48801709037075058      -0.46960096619849406      -0.45096742770632187      -0.43216236196998414      -0.41323209957156759      -0.39422330236562919      -0.37518285043021932      -0.35615772847723093      -0.33719491198661455      -0.31834125335839036      -0.29964336833027244      -0.28114752296361040      -0.26289952144624279      -0.24494459499940893      -0.22732729214746972      -0.21009137062079830      -0.19327969115064367      -0.17693411342805690      -0.16109539455094266      -0.14580309041549483      -0.13109546049909532      -0.11700937522907881      -0.10358022253880875       -9.0841812307425981E-002  -7.8826290719733072E-002  -6.7564078201095279E-002  -5.7083802586762877E-002  -4.7412165230167086E-002  -3.8573725333269984E-002  -3.0590889533953208E-002  -2.3484962398607756E-002  -1.7276990275283090E-002  -1.1983643135034704E-002  -7.6150456010242226E-003  -4.1837821717333936E-003  -1.7016899101072469E-003  -1.7428552550442832E-004   3.9188825218441675E-004  -1.2017388417183368E-032  -0.0000000000000000        3.7068460873658114E-004  -2.4862635450132050E-004  -1.8611866363446279E-003  -4.4602147938996584E-003  -8.0399896521361341E-003  -1.2588258916699629E-002  -1.8091997975448207E-002  -2.4540724194265347E-002  -3.1917191356192337E-002  -4.0199630988535372E-002  -4.9366007886387016E-002  -5.9393148128243908E-002  -7.0255653559099795E-002  -8.1925912564813130E-002  -9.4374322946152805E-002 -0.10756943029163413      -0.12147799704794704      -0.13606506666811249      -0.15129405212211075      -0.16712683465220465      -0.18352386035122126      -0.20044423588863447      -0.21784582691981980      -0.23568535999155404      -0.25391852749387350      -0.27250009518239970      -0.29138401193587926      -0.31052352146714884      -0.32987127572681302      -0.34937944970798490      -0.36899985739604624      -0.38868406856413179      -0.40838352614797452      -0.42804966390332705      -0.44763402408018538      -0.46708837480247867      -0.48636482690389687      -0.50541594990631100      -0.52419488688398075      -0.54265546792403263      -0.56075232191017821      -0.57844098637367602      -0.59567801511820517      -0.61242108339656198      -0.62862909035023529      -0.64426225848588969      -0.65928222994628938      -0.67365215933332745      -0.68733680287266896      -0.70030260369295827      -0.71251777302341823      -0.72395236711207711      -0.73457835966584883      -0.74436970966561622      -0.75330242436179229      -0.76135461732204734      -0.76850656137415174      -0.77474073633644625      -0.78004187138840198      -0.78439698202517749      -0.78779540145379512      -0.79022880640691340      -0.79169123726811252      -0.79217911249236406      -0.79169123726802737      -0.79022880640664517      -0.78779540145440530      -0.78439698202453512      -0.78004187138889391      -0.77474073633582607      -0.76850656137496853      -0.76135461732160448      -0.75330242436200390      -0.74436970966570071      -0.73457835966575702      -0.72395236711226763      -0.71251777302341335      -0.70030260369300401      -0.68733680287246079      -0.67365215933351086      -0.65928222994630992      -0.64426225848550012      -0.62862909035042636      -0.61242108339657408      -0.59567801511837482      -0.57844098637309582      -0.56075232191098867      -0.54265546792323505      -0.52419488688426719      -0.50541594990645056      -0.48636482690371430      -0.46708837480270954      -0.44763402407999886      -0.42804966390369337      -0.40838352614757290      -0.38868406856443055      -0.36899985739580798      -0.34937944970835116      -0.32987127572644359      -0.31052352146740203      -0.29138401193568003      -0.27250009518255980      -0.25391852749371691      -0.23568535999158008      -0.21784582691990184      -0.20044423588854243      -0.18352386035128623      -0.16712683465213565      -0.15129405212212080      -0.13606506666825158      -0.12147799704771105      -0.10756943029177916       -9.4374322946101583E-002  -8.1925912564846312E-002  -7.0255653559074233E-002  -5.9393148128239606E-002  -4.9366007886444213E-002  -4.0199630988494175E-002  -3.1917191356184940E-002  -2.4540724194285435E-002  -1.8091997975439374E-002  -1.2588258916698201E-002  -8.0399896521383234E-003  -4.4602147938926154E-003  -1.8611866363326803E-003  -2.4862635451838779E-004   3.7068460875000291E-004  -1.2418202106899342E-032  -0.0000000000000000        3.5048331662750553E-004  -3.1857861378465735E-004  -2.0105179877496358E-003  -4.7183321064473167E-003  -8.4361102324049982E-003  -1.3151215478082175E-002  -1.8850215617137546E-002  -2.5522296379815103E-002  -3.3149677971735306E-002  -4.1709923355047175E-002  -5.1180320884167518E-002  -6.1536986289178836E-002  -7.2753744749802604E-002  -8.4802142002948000E-002  -9.7651673886339746E-002 -0.11126992885429154      -0.12562265912320500      -0.14067384674967576      -0.15638579478947667      -0.17271922902187520      -0.18963339741533633      -0.20708616872897817      -0.22503413386793039      -0.24343271084438112      -0.26223625287341928      -0.28139815911690896      -0.30087098772638443      -0.32060657090577538      -0.34055613170265592      -0.36067040225987462      -0.38089974322978509      -0.40119426407121550      -0.42150394393565671      -0.44177875285164608      -0.46196877291115612      -0.48202431917807470      -0.50189606000533038      -0.52153513649845074      -0.54089328080595678      -0.55992293298325058      -0.57857735612082717      -0.59681074947482660      -0.61457835932706251      -0.63183658729379266      -0.64854309583978964      -0.66465691073015365      -0.68013852017952947      -0.69494997045382656      -0.70905495770160365      -0.72241891578790340      -0.73500909991973740      -0.74679466585857268      -0.75774674454327884      -0.76783851191865715      -0.77704525382359269      -0.78534442577433261      -0.79271570749188691      -0.79914105205346908      -0.80460472954645601      -0.80909336510674368      -0.81259597127659178      -0.81510397457160522      -0.81661123622126375      -0.81711406701445732      -0.81661123622128429      -0.81510397457192263      -0.81259597127624217      -0.80909336510702889      -0.80460472954608619      -0.79914105205397890      -0.79271570749144071      -0.78534442577418773      -0.77704525382389367      -0.76783851191821118      -0.75774674454364399      -0.74679466585818777      -0.73500909991997032      -0.72241891578765105      -0.70905495770191340      -0.69494997045357887      -0.68013852017934784      -0.66465691073096678      -0.64854309583910352      -0.63183658729419212      -0.61457835932657912      -0.59681074947545387      -0.57857735612009420      -0.55992293298388884      -0.54089328080588239      -0.52153513649807703      -0.50189606000570974      -0.48202431917772481      -0.46196877291131855      -0.44177875285141444      -0.42150394393581714      -0.40119426407120995      -0.38089974322977987      -0.36067040225979907      -0.34055613170277937      -0.32060657090571443      -0.30087098772644622      -0.28139815911680166      -0.26223625287350050      -0.24343271084428053      -0.22503413386794979      -0.20708616872904778      -0.18963339741527008      -0.17271922902193959      -0.15638579478956130      -0.14067384674936198      -0.12562265912356477      -0.11126992885409306       -9.7651673886411272E-002  -8.4802142002910655E-002  -7.2753744749849747E-002  -6.1536986289150830E-002  -5.1180320884136182E-002  -4.1709923355079226E-002  -3.3149677971712865E-002  -2.5522296379818465E-002  -1.8850215617167883E-002  -1.3151215478050454E-002  -8.4361102324034022E-003  -4.7183321064588968E-003  -2.0105179877412797E-003  -3.1857861377666071E-004   3.5048331662785367E-004  -1.2789099260033758E-032  -0.0000000000000000        3.3132392767631696E-004  -3.8399201501606597E-004  -2.1493515692555991E-003  -4.9575487723281884E-003  -8.8024986854195637E-003  -1.3671211392191435E-002  -1.9549880531560884E-002  -2.6427387368023358E-002  -3.4285462477905676E-002  -4.3101055421943091E-002  -5.2850833934285198E-002  -6.3510262036432216E-002  -7.5052452394115135E-002  -8.7448177731364388E-002 -0.10066610648722719      -0.11467294913429235      -0.12943353122490531      -0.14491086123552055      -0.16106622416471345      -0.17785928596583658      -0.19524819567339979      -0.21318968663254276      -0.23163918056125418      -0.25055089530936120      -0.26987795584127056      -0.28957250792943406      -0.30958583421755759      -0.32986847234448413      -0.35037033485649971      -0.37104083060678439      -0.39182898735546484      -0.41268357527296767      -0.43355323104806021      -0.45438658230070034      -0.47513237200410263      -0.49573958260546236      -0.51615755956190945      -0.53633613397307445      -0.55622574403952829      -0.57577755502608552      -0.59494357746584658      -0.61367678330646136      -0.63193121971301713      -0.64966212027671000      -0.66682601332884484      -0.68338082712924186      -0.69928599164898719      -0.71450253672869568      -0.72899318634955523      -0.74272244880703409      -0.75565670256476547      -0.76776427758394261      -0.77901553191986705      -0.78938292342199068      -0.79884107635050650      -0.80736684274055071      -0.81493935839673692      -0.82154009334492217      -0.82715289664849989      -0.83176403546659139      -0.83536222826609963      -0.83793867210062423      -0.83948706390439387      -0.84000361572800608      -0.83948706390440153      -0.83793867210054640      -0.83536222826601636      -0.83176403546673683      -0.82715289664856095      -0.82154009334487332      -0.81493935839658938      -0.80736684274101234      -0.79884107634990464      -0.78938292342269223      -0.77901553191955031      -0.76776427758384425      -0.75565670256491002      -0.74272244880705496      -0.72899318634929278      -0.71450253672894648      -0.69928599164926097      -0.68338082712823889      -0.66682601332993330      -0.64966212027580794      -0.63193121971369481      -0.61367678330592790      -0.59494357746632487      -0.57577755502589967      -0.55622574403944658      -0.53633613397349322      -0.51615755956156595      -0.49573958260571777      -0.47513237200402259      -0.45438658230078288      -0.43355323104798754      -0.41268357527299110      -0.39182898735549815      -0.37104083060665766      -0.35037033485657193      -0.32986847234449823      -0.30958583421749380      -0.28957250792953448      -0.26987795584130236      -0.25055089530940200      -0.23163918056127808      -0.21318968663243390      -0.19524819567348467      -0.17785928596574885      -0.16106622416465088      -0.14491086123578018      -0.12943353122463871      -0.11467294913444318      -0.10066610648719961       -8.7448177731364873E-002  -7.5052452394114746E-002  -6.3510262036428372E-002  -5.2850833934285885E-002  -4.3101055421930261E-002  -3.4285462477929761E-002  -2.6427387368005900E-002  -1.9549880531570033E-002  -1.3671211392196873E-002  -8.8024986853985562E-003  -4.9575487723454107E-003  -2.1493515692449939E-003  -3.8399201502409145E-004   3.3132392768652901E-004  -1.3129186352857956E-032  -0.0000000000000000        3.1324315602061564E-004  -4.4472785483634712E-004  -2.2773812382968889E-003  -5.1773262470549818E-003  -9.1383195183733119E-003  -1.4147050518371156E-002  -2.0189373126426820E-002  -2.7253892040161685E-002  -3.5321893328260287E-002  -4.4369769785227678E-002  -5.4373625834347183E-002  -6.5308333992121756E-002  -7.7146360272261183E-002  -8.9857775876084692E-002 -0.10341049839804473      -0.11777044158799140      -0.13290159012600269      -0.14876606906844048      -0.16532423965376492      -0.18253480619924492      -0.20035492063464963      -0.21874028611845422      -0.23764526355394966      -0.25702298188922962      -0.27682545171290829      -0.29700368163121121      -0.31750779705963372      -0.33828716113733898      -0.35929049745768082      -0.38046601433102534      -0.40176153027108658      -0.42312460040777067      -0.44450264351631696      -0.46584306936313652      -0.48709340605265866      -0.50820142707627991      -0.52911527775192813      -0.54978360074826227      -0.57015566039771748      -0.59018146548830486      -0.60981189024973503      -0.62899879322686914      -0.64769513377581922      -0.66585508587374054      -0.68343414899545496      -0.70038925576696809      -0.71667887615715975      -0.73226311793040244      -0.74710382314806034      -0.76116466046159048      -0.77441121298612647      -0.78681106153952785      -0.79833386305159870      -0.80895142394570940      -0.81863776831490209      -0.82736920075177833      -0.83512436363635933      -0.84188428879240751      -0.84763244334904941      -0.85235476972446012      -0.85603971961210867      -0.85867828191131546      -0.86026400451042884      -0.86079300989291263      -0.86026400451049678      -0.85867828191125584      -0.85603971961213809      -0.85235476972433111      -0.84763244334914767      -0.84188428879232802      -0.83512436363664633      -0.82736920075128328      -0.81863776831561819      -0.80895142394501385      -0.79833386305168208      -0.78681106154004432      -0.77441121298578086      -0.76116466046157327      -0.74710382314843227      -0.73226311793020227      -0.71667887615685832      -0.70038925576772071      -0.68343414899453214      -0.66585508587464448      -0.64769513377529397      -0.62899879322720087      -0.60981189024946347      -0.59018146548816652      -0.57015566039779730      -0.54978360074807364      -0.52911527775196920      -0.50820142707617022      -0.48709340605278462      -0.46584306936306252      -0.44450264351651297      -0.42312460040753647      -0.40176153027125450      -0.38046601433101490      -0.35929049745774566      -0.33828716113713581      -0.31750779705986354      -0.29700368163106344      -0.27682545171286732      -0.25702298188919431      -0.23764526355393623      -0.21874028611855204      -0.20035492063456947      -0.18253480619931683      -0.16532423965379278      -0.14876606906834330      -0.13290159012609795      -0.11777044158792913      -0.10341049839803945       -8.9857775876091450E-002  -7.7146360272248082E-002  -6.5308333992156783E-002  -5.4373625834332286E-002  -4.4369769785240036E-002  -3.5321893328237784E-002  -2.7253892040184625E-002  -2.0189373126424742E-002  -1.4147050518353374E-002  -9.1383195183890771E-003  -5.1773262470333568E-003  -2.2773812383082449E-003  -4.4472785482282473E-004   3.1324315601223833E-004  -1.3437644085777212E-032  -0.0000000000000000        2.9627473610918187E-004  -5.0065945847836734E-004  -2.3943280148409256E-003  -5.3771743207114307E-003  -9.4428127445820229E-003  -1.4577645312546992E-002  -2.0767221334085532E-002  -2.7999897498788458E-002  -3.6256561554145375E-002  -4.5513107499479087E-002  -5.5745135107496652E-002  -6.6926987012130956E-002  -7.9030549987351331E-002  -9.2025266888189655E-002 -0.10587838281799504      -0.12055509797898201      -0.13601864398903371      -0.15223035476566438      -0.16914976430619391      -0.18673471579066034      -0.20494146826968299      -0.22372480241913409      -0.24303812925096654      -0.26283360268777967      -0.28306223549982440      -0.30367401807983391      -0.32461803968450337      -0.34584261183671888      -0.36729539358798002      -0.38892351833937333      -0.41067372191312107      -0.43249247156798976      -0.45432609564686532      -0.47612091354271940      -0.49782336566953000      -0.51938014312800318      -0.54073831674333428      -0.56184546518393785      -0.58264980182212744      -0.60310030006446602      -0.62314681681895723      -0.64274021382715130      -0.66183247654417487      -0.68037683030548646      -0.69832785347385518      -0.71564158732079053      -0.73227564234760767      -0.74818930082301571      -0.76334361525684613      -0.77770150259879600      -0.79122783392113560      -0.80388951936926112      -0.81565558818550288      -0.82649726359624442      -0.83638803240541992      -0.84530370909488561      -0.85322249431391173      -0.86012502758258380      -0.86599443410743882      -0.87081636557872799      -0.87457903486697275      -0.87727324451726085      -0.87889240898921739      -0.87943257057983559      -0.87889240898912224      -0.87727324451738431      -0.87457903486685296      -0.87081636557912356      -0.86599443410708044      -0.86012502758277576      -0.85322249431344688      -0.84530370909551966      -0.83638803240481108      -0.82649726359659614      -0.81565558818553874      -0.80388951936895903      -0.79122783392103324      -0.77770150259926507      -0.76334361525644678      -0.74818930082302626      -0.73227564234766962      -0.71564158732070005      -0.69832785347429893      -0.68037683030477258      -0.66183247654473554      -0.64274021382678603      -0.62314681681915296      -0.60310030006472037      -0.58264980182191106      -0.56184546518407341      -0.54073831674341899      -0.51938014312802050      -0.49782336566941082      -0.47612091354274821      -0.45432609564672333      -0.43249247156815274      -0.41067372191285778      -0.38892351833968331      -0.36729539358778573      -0.34584261183685028      -0.32461803968440756      -0.30367401807982103      -0.28306223549998610      -0.26283360268773720      -0.24303812925092383      -0.22372480241912387      -0.20494146826971577      -0.18673471579065873      -0.16914976430613843      -0.15223035476566951      -0.13601864398909189      -0.12055509797891754      -0.10587838281805297       -9.2025266888158611E-002  -7.9030549987370011E-002  -6.6926987012087311E-002  -5.5745135107535315E-002  -4.5513107499434408E-002  -3.6256561554167961E-002  -2.7999897498785273E-002  -2.0767221334102238E-002  -1.4577645312543266E-002  -9.4428127445418276E-003  -5.3771743207676661E-003  -2.3943280147972613E-003  -5.0065945851043847E-004   2.9627473613680344E-004  -1.3713729357095218E-032  -0.0000000000000000        2.8044933577188555E-004  -5.5167249831319736E-004  -2.4999407762163637E-003  -5.5566523356784352E-003  -9.7152957676949238E-003  -1.4962019524591620E-002  -2.1282104262475982E-002  -2.8663687813760427E-002  -3.7087306745302910E-002  -4.6528415427247852E-002  -5.6962168851695867E-002  -6.8362442662196293E-002  -8.0700613196034110E-002  -9.3945569643297366E-002 -0.10806396458611336      -0.12302036956421930      -0.13877735275363917      -0.15529555111272469      -0.17253376990390171      -0.19044909373696958      -0.20899699515553580      -0.22813144227207663      -0.24780500941373496      -0.26796899169763805      -0.28857352303070105      -0.30956769699460307      -0.33089969024372989      -0.35251688810029935      -0.37436601204360787      -0.39639324878314702      -0.41854438060700233      -0.44076491669108558      -0.46300022504705163      -0.48519566479913817      -0.50729671846431146      -0.52924912391748513      -0.55099900573114013      -0.57249300555312577      -0.59367841123968756      -0.61450328439533752      -0.63491658604465651      -0.65486830010892905      -0.67430955440843654      -0.69319273888000088      -0.71147162074587678      -0.72910145633147527      -0.74603909929093093      -0.76224310495021075      -0.77767383053955152      -0.79229353106095035      -0.80606645056019022      -0.81895890859368226      -0.83093938166248682      -0.84197857944139765      -0.85204951559285080      -0.86112757302172682      -0.86919056338972711      -0.87621878076203741      -0.88219504925121150      -0.88710476454051213      -0.89093592919335873      -0.89367918165592586      -0.89532781889404822      -0.89587781259086707      -0.89532781889412971      -0.89367918165589544      -0.89093592919345843      -0.88710476454026943      -0.88219504925140735      -0.87621878076198523      -0.86919056339002299      -0.86112757302124843      -0.85204951559326947      -0.84197857944121357      -0.83093938166259329      -0.81895890859367138      -0.80606645056045600      -0.79229353106041045      -0.77767383053972405      -0.76224310495037206      -0.74603909929100165      -0.72910145633129353      -0.71147162074562442      -0.69319273888038691      -0.67430955440821683      -0.65486830010900021      -0.63491658604458323      -0.61450328439522395      -0.59367841123986043      -0.57249300555317406      -0.55099900573089844      -0.52924912391750223      -0.50729671846448143      -0.48519566479904802      -0.46300022504712124      -0.44076491669104428      -0.41854438060726684      -0.39639324878262938      -0.37436601204385339      -0.35251688810027854      -0.33089969024369131      -0.30956769699476683      -0.28857352303045058      -0.26796899169780047      -0.24780500941366126      -0.22813144227218191      -0.20899699515547485      -0.19044909373696878      -0.17253376990396063      -0.15529555111269738      -0.13877735275358255      -0.12302036956431507      -0.10806396458605208       -9.3945569643287430E-002  -8.0700613196081933E-002  -6.8362442662168885E-002  -5.6962168851703923E-002  -4.6528415427260238E-002  -3.7087306745264989E-002  -2.8663687813794012E-002  -2.1282104262461035E-002  -1.4962019524596857E-002  -9.7152957677076289E-003  -5.5566523356361279E-003  -2.4999407762465254E-003  -5.5167249828615172E-004   2.8044933575899878E-004  -1.3956777053211160E-032  -0.0000000000000000        2.6579448756329830E-004  -5.9766525844313131E-004  -2.5939968472055543E-003  -5.7153702282768367E-003  -9.9551650052676945E-003  -1.5299310526585445E-002  -2.1732855353647967E-002  -2.9243748133803968E-002  -3.7812222233249156E-002  -4.7413352612131143E-002  -5.8021910416952802E-002  -6.9611368312176389E-002  -8.2152662223472520E-002  -9.5614203686116811E-002 -0.10996213415048454      -0.12516048288885281      -0.14117124584581295      -0.15795445887411944      -0.17546829875664843      -0.19366919592179668      -0.21251194466562687      -0.23194981240979526      -0.25193465201158943      -0.27241701806715068      -0.29334628668574508      -0.31467077819573519      -0.33633788239997098      -0.35829418606053631      -0.38048560230675305      -0.40285750165083778      -0.42535484429938836      -0.44792231343141681      -0.47050444914120809      -0.49304578269630051      -0.51549097081219331      -0.53778492960230528      -0.55987296788652718      -0.58170091954349179      -0.60321527456823232      -0.62436330854597166      -0.64509321020067079      -0.66535420673981582      -0.68509668666607604      -0.70427231977942106      -0.72283417407276285      -0.74073682923665340      -0.75793648650487844      -0.77439107457097367      -0.79006035132813213      -0.80490600117189393      -0.81889172765522122      -0.83198334124064344      -0.84414884197341822      -0.85535849684392040      -0.86558491167576290      -0.87480309735499295      -0.88299053024099916      -0.89012720662288003      -0.89619569107269037      -0.90118115860060810      -0.90507143048746452      -0.90785700373329625      -0.90953107401923661      -0.91008955216849430      -0.90953107401918443      -0.90785700373314993      -0.90507143048761474      -0.90118115860035530      -0.89619569107294750      -0.89012720662273237      -0.88299053024082352      -0.87480309735538964      -0.86558491167540275      -0.85535849684404708      -0.84414884197345397      -0.83198334124064577      -0.81889172765493246      -0.80490600117257005      -0.79006035132784302      -0.77439107457095746      -0.75793648650484424      -0.74073682923682183      -0.72283417407283534      -0.70427231977940308      -0.68509668666578127      -0.66535420674023338      -0.64509321020054478      -0.62436330854571953      -0.60321527456853041      -0.58170091954323000      -0.55987296788673846      -0.53778492960240698      -0.51549097081192785      -0.49304578269652272      -0.47050444914110334      -0.44792231343155736      -0.42535484429898873      -0.40285750165146544      -0.38048560230648926      -0.35829418606059155      -0.33633788239995321      -0.31467077819566341      -0.29334628668579388      -0.27241701806712304      -0.25193465201172638      -0.23194981240954124      -0.21251194466577947      -0.19366919592171070      -0.17546829875667053      -0.15795445887416773      -0.14117124584582599      -0.12516048288877357      -0.10996213415054892       -9.5614203686146107E-002  -8.2152662223401771E-002  -6.9611368312242503E-002  -5.8021910416915401E-002  -4.7413352612127070E-002  -3.7812222233304757E-002  -2.9243748133730908E-002  -2.1732855353714536E-002  -1.5299310526533520E-002  -9.9551650052802435E-003  -5.7153702282946991E-003  -2.5939968471859975E-003  -5.9766525845356675E-004   2.6579448757582528E-004  -1.4166201650936621E-032  -0.0000000000000000        2.5233452985326294E-004  -6.3854886524893810E-004  -2.6763025145957364E-003  -5.8529894411818335E-003  -1.0161897307394172E-002  -1.5588771349973950E-002  -2.2118465147346597E-002  -2.9738768282815842E-002  -3.8429659626603774E-002  -4.8165895855382994E-002  -5.8921926123269158E-002  -7.0670885090961894E-002  -8.3383339352324476E-002  -9.7027299942090597E-002 -0.11156847979303924      -0.12697045360437023      -0.14319473767246396      -0.16020086403975739      -0.17794648277203118      -0.19638747607450277      -0.21547806988475543      -0.23517094448570039      -0.25541734821462836      -0.27616721520670512      -0.29736928666031825      -0.31897123506571690      -0.34091979101375519      -0.36316087226634242      -0.38563971476758352      -0.40830100528868191      -0.43108901537611377      -0.45394773629348351      -0.47682101461310561      -0.49965268815130309      -0.52238672190214785      -0.54496734365161958      -0.56733917894137165      -0.58944738505744920      -0.61123778372023585      -0.63265699215723281      -0.65365255224269625      -0.67417305738431321      -0.69416827686993110      -0.71358927735207522      -0.73238854119181407      -0.75052008137534398      -0.76793955271733616      -0.78460435909601889      -0.80047375644571317      -0.81550895128034118      -0.82967319447734678      -0.84293187014047155      -0.85525257927861131      -0.86660521813850178      -0.87696205098144120      -0.88629777713020053      -0.89458959213645539      -0.90181724290160437      -0.90796307664177245      -0.91301208355276120      -0.91695193310098710      -0.91977300381971694      -0.92146840657635176      -0.92203400121625023      -0.92146840657640083      -0.91977300381976457      -0.91695193310088552      -0.91301208355318009      -0.90796307664125742      -0.90181724290202547      -0.89458959213637768      -0.88629777712989033      -0.87696205098170521      -0.86660521813844660      -0.85525257927851772      -0.84293187014037985      -0.82967319447764221      -0.81550895127969791      -0.80047375644605712      -0.78460435909601289      -0.76793955271703862      -0.75052008137547688      -0.73238854119182639      -0.71358927735186028      -0.69416827687029203      -0.67417305738411615      -0.65365255224271646      -0.63265699215754778      -0.61123778371975201      -0.58944738505762218      -0.56733917894144237      -0.54496734365141619      -0.52238672190234225      -0.49965268815106356      -0.47682101461319260      -0.45394773629327989      -0.43108901537656369      -0.40830100528817992      -0.38563971476780479      -0.36316087226607408      -0.34091979101404835      -0.31897123506556885      -0.29736928666048229      -0.27616721520657850      -0.25541734821452150      -0.23517094448600057      -0.21547806988457965      -0.19638747607464868      -0.17794648277191941      -0.16020086403973377      -0.14319473767246735      -0.12697045360439915      -0.11156847979304875       -9.7027299942042511E-002  -8.3383339352368510E-002  -7.0670885090923258E-002  -5.8921926123284146E-002  -4.8165895855361844E-002  -3.8429659626568170E-002  -2.9738768282910416E-002  -2.2118465147278575E-002  -1.5588771350010388E-002  -1.0161897307357452E-002  -5.8529894412017221E-003  -2.6763025145778519E-003  -6.3854886525936292E-004   2.5233452985907144E-004  -1.4341498628072261E-032  -0.0000000000000000        2.4009055584624104E-004  -6.7424748686862744E-004  -2.7466934716275896E-003  -5.9692237088684518E-003  -1.0335051180508920E-002  -1.5829772441680573E-002  -2.2438083661991522E-002  -3.0147645859468841E-002  -3.8938232718792723E-002  -4.8784344519893927E-002  -5.9660171047123796E-002  -7.1538574739983735E-002  -8.4389824823861051E-002  -9.8181609944176185E-002 -0.11287929815745493      -0.12844609837131260      -0.14484314096679263      -0.16202955267768415      -0.17996255987819129      -0.19859760382371244      -0.21788845334279749      -0.23778731654322399      -0.25824495563813660      -0.27921080585423552      -0.30063309788860948      -0.32245898336168999      -0.34463466287693828      -0.36710551635940192      -0.38981623536094334      -0.41271095700612881      -0.43573339926541299      -0.45882699721747044      -0.48193503998364762      -0.50500080799615799      -0.52796771027046829      -0.55077942135460101      -0.57338001762196422      -0.59571411257492723      -0.61772699084664806      -0.63936474055767145      -0.66057438372484834      -0.68130400440785654      -0.70150287426208902      -0.72112157523169385      -0.74011211905396390      -0.75842806330128398      -0.77602462368606873      -0.79285878234426443      -0.80888939184692088      -0.82407727468214964      -0.83838531797958293      -0.85177856322466372      -0.86422429077952767      -0.87569209897623501      -0.88615397760960823      -0.89558437564909044      -0.90396026299913657      -0.91126118617279939      -0.91746931772568174      -0.92256949935440469      -0.92654927852914459      -0.92939893859961309      -0.93111152227405158      -0.93168284844145344      -0.93111152227412430      -0.92939893859949152      -0.92654927852934021      -0.92256949935407651      -0.91746931772609486      -0.91126118617237550      -0.90396026299933319      -0.89558437564931526      -0.88615397760935910      -0.87569209897642053      -0.86422429077947505      -0.85177856322483803      -0.83838531797946225      -0.82407727468232406      -0.80888939184701270      -0.79285878234392948      -0.77602462368674741      -0.75842806330079293      -0.74011211905406316      -0.72112157523190346      -0.70150287426185376      -0.68130400440762817      -0.66057438372522359      -0.63936474055732073      -0.61772699084700400      -0.59571411257497087      -0.57338001762163038      -0.55077942135498925      -0.52796771027028166      -0.50500080799640756      -0.48193503998372617      -0.45882699721742271      -0.43573339926516735      -0.41271095700649640      -0.38981623536068527      -0.36710551635974203      -0.34463466287668176      -0.32245898336173279      -0.30063309788851234      -0.27921080585439306      -0.25824495563820227      -0.23778731654298083      -0.21788845334292151      -0.19859760382356942      -0.17996255987834436      -0.16202955267765348      -0.14484314096684500      -0.12844609837124255      -0.11287929815742558       -9.8181609944232334E-002  -8.4389824823818196E-002  -7.1538574740052069E-002  -5.9660171047058515E-002  -4.8784344519971178E-002  -3.8938232718763698E-002  -3.0147645859422773E-002  -2.2438083662047255E-002  -1.5829772441652040E-002  -1.0335051180524612E-002  -5.9692237088529825E-003  -2.7466934716370429E-003  -6.7424748685716092E-004   2.4009055584661091E-004  -1.4482245678845954E-032  -0.0000000000000000        2.2908036988390085E-004  -7.0469850007347365E-004  -2.8050351915250692E-003  -6.0638397171655298E-003  -1.0474267813928750E-002  -1.6021803135880811E-002  -2.2691022391376627E-002  -3.0469488834273514E-002  -3.9336820761895479E-002  -4.9267324555727236E-002  -6.0234993869551542E-002  -7.2212485354647304E-002  -8.5169843539255150E-002  -9.9074513562092403E-002 -0.11389160306688159      -0.12958404482758382      -0.14611267796416583      -0.16343632337399477      -0.18151188777904226      -0.20029447981266740      -0.21973752354119308      -0.23979287098877117      -0.26041091780938230      -0.28154072306586458      -0.30313013258727411      -0.32512590534376978      -0.34747384244426766      -0.37011891843400274      -0.39300541456628740      -0.41607705373795772      -0.43927713674808860      -0.46254867956412143      -0.48583455126046349      -0.50907761228961412      -0.53222085276742936      -0.55520753042085358      -0.57798130788302338      -0.60048638899065643      -0.62266765376148236      -0.64447079172914123      -0.66584243330604997      -0.68673027886027238      -0.70708322520638589      -0.72685148918081299      -0.74598672802888022      -0.76444215630177070      -0.78217265897585209      -0.79913490053433234      -0.81528742974200841      -0.83059077985585361      -0.84500756403698896      -0.85850256573527328      -0.87104282381641451      -0.88259771224280603      -0.89313901410278540      -0.90264098981667340      -0.91108043935438399      -0.91843675830851157      -0.92469198770329952      -0.92983085739373195      -0.93384082298030924      -0.93671209612458373      -0.93843766820977836      -0.93901332727765874      -0.93843766820960506      -0.93671209612481365      -0.93384082298008908      -0.92983085739389770      -0.92469198770295769      -0.91843675830906657      -0.91108043935389493      -0.90264098981675589      -0.89313901410289287      -0.88259771224259786      -0.87104282381665821      -0.85850256573487627      -0.84500756403724231      -0.83059077985584917      -0.81528742974167057      -0.79913490053487690      -0.78217265897510069      -0.76444215630231949      -0.74598672802869592      -0.72685148918097320      -0.70708322520619826      -0.68673027886088267      -0.66584243330533910      -0.64447079172956867      -0.62266765376127442      -0.60048638899054374      -0.57798130788335766      -0.55520753042045012      -0.53222085276757669      -0.50907761228915505      -0.48583455126060004      -0.46254867956425660      -0.43927713674811342      -0.41607705373785453      -0.39300541456646482      -0.37011891843371370      -0.34747384244442303      -0.32512590534382330      -0.30313013258729038      -0.28154072306574018      -0.26041091780931902      -0.23979287098892385      -0.21973752354121168      -0.20029447981268855      -0.18151188777889540      -0.16343632337413466      -0.14611267796404678      -0.12958404482773317      -0.11389160306680229       -9.9074513562126751E-002  -8.5169843539243437E-002  -7.2212485354599523E-002  -6.0234993869617379E-002  -4.9267324555647231E-002  -3.9336820761940124E-002  -3.0469488834266610E-002  -2.2691022391400827E-002  -1.6021803135852865E-002  -1.0474267813921617E-002  -6.0638397171771325E-003  -2.8050351915131161E-003  -7.0469850008556250E-004   2.2908036989967122E-004  -1.4588103731284399E-032  -0.0000000000000000        2.1931845292379014E-004  -7.2985262669916849E-004  -2.8512232280198100E-003  -6.1366576353259466E-003  -1.0579271905959923E-002  -1.6164472839139070E-002  -2.2876755910534417E-002  -3.0703617638953570E-002  -3.9624571100826129E-002  -4.9613791736003950E-002  -6.0645140774583592E-002  -7.2691135998796300E-002  -8.5721670447462386E-002  -9.9704025213701336E-002 -0.11460313261235751      -0.13038173959997779      -0.14700048938424790      -0.16441799722868986      -0.18259095500486763      -0.20147424784801160      -0.22102106823117063      -0.24118302903934480      -0.26191027980632403      -0.28315162707724451      -0.30485465836909142      -0.32696586915814674      -0.34943079251062581      -0.37219413101426246      -0.39519989070917766      -0.41839151666679880      -0.44171202992444070      -0.46510416541486355      -0.48851051057304484      -0.51187364428913962      -0.53513627585607637      -0.55824138360068298      -0.58113235283427744      -0.60375311282461253      -0.62604827242205752      -0.64796325404865096      -0.66944442569465035      -0.69043923063180268      -0.71089631450754565      -0.73076564953201795      -0.74999865544839472      -0.76854831699066117      -0.78636929756549123      -0.80341804885632306      -0.81965291610618429      -0.83503423882262684      -0.84952444664970994      -0.86308815018899598      -0.87569222654836898      -0.88730589940180371      -0.89790081338591554      -0.90745110263220130      -0.91593345328880305      -0.92332715987118175      -0.92961417530142854      -0.93477915453214122      -0.93880949163204963      -0.94169535025017959      -0.94342968739303734      -0.94400827044370095      -0.94342968739313937      -0.94169535025001050      -0.93880949163226779      -0.93477915453203619      -0.92961417530175061      -0.92332715987060754      -0.91593345328948839      -0.90745110263183670      -0.89790081338590877      -0.88730589940203597      -0.87569222654784717      -0.86308815018958995      -0.84952444664929894      -0.83503423882265626      -0.81965291610656232      -0.80341804885568191      -0.78636929756603080      -0.76854831699056270      -0.74999865544820910      -0.73076564953173195      -0.71089631450804003      -0.69043923063104240      -0.66944442569533003      -0.64796325404823341      -0.62604827242239847      -0.60375311282436017      -0.58113235283429965      -0.55824138360090181      -0.53513627585606272      -0.51187364428941518      -0.48851051057294176      -0.46510416541470861      -0.44171202992444941      -0.41839151666683716      -0.39519989070887906      -0.37219413101471732      -0.34943079251035730      -0.32696586915819581      -0.30485465836906478      -0.28315162707734154      -0.26191027980636783      -0.24118302903926800      -0.22102106823109216      -0.20147424784814585      -0.18259095500485895      -0.16441799722857861      -0.14700048938436960      -0.13038173959980279      -0.11460313261254525       -9.9704025213596739E-002  -8.5721670447520881E-002  -7.2691135998801421E-002  -6.0645140774539169E-002  -4.9613791736037631E-002  -3.9624571100798138E-002  -3.0703617638999686E-002  -2.2876755910488520E-002  -1.6164472839164497E-002  -1.0579271905944803E-002  -6.1366576353372327E-003  -2.8512232280036827E-003  -7.2985262669746282E-004   2.1931845291052986E-004  -1.4658817764067207E-032  -0.0000000000000000        2.1081593466969683E-004  -7.4967403586209051E-004  -2.8851834442914746E-003  -6.1875515178557074E-003  -1.0649872288642944E-002  -1.6257511925635543E-002  -2.2994923087770611E-002  -3.0849566743191718E-002  -3.9800901158468988E-002  -4.9823034098537992E-002  -6.0889758386486761E-002  -7.2973520184361929E-002  -8.6044134605171713E-002 -0.10006879854552309      -0.11501235449266899      -0.13083745433908445      -0.14750464119717682      -0.16497242538504950      -0.18319738923813342      -0.20213430404782379      -0.22173624441378120      -0.24195470159658639      -0.26273970003505087      -0.28403991800541067      -0.30580281188110009      -0.32797474343300986      -0.35050110977202736      -0.37332647560901244      -0.39639470749840816      -0.41964910976572461      -0.44303256175868860      -0.46648765612051607      -0.48995683773534326      -0.51338254301146058      -0.53670733917791047      -0.55987406323846844      -0.58282596027480627      -0.60550682073219098      -0.62786111639503306      -0.64983413468313156      -0.67137211098305627      -0.69242235866790180      -0.71293339650423060      -0.73285507314185627      -0.75213868836936737      -0.77073711087427532      -0.78860489217845431      -0.80569837652745591      -0.82197580642232693      -0.83739742356308500      -0.85192556496310079      -0.86552475398582107      -0.87816178609848028      -0.88980580913517571      -0.90042839786161732      -0.91000362268523072      -0.91850811232258056      -0.92592111028498880      -0.93222452504754361      -0.93740297377053639      -0.94144381947564337      -0.94433720159312329      -0.94607605978374065      -0.94665615101002443      -0.94607605978378884      -0.94433720159315293      -0.94144381947551969      -0.93740297377062820      -0.93222452504719888      -0.92592111028554835      -0.91850811232186569      -0.91000362268568891      -0.90042839786156859      -0.88980580913488760      -0.87816178609927587      -0.86552475398526929      -0.85192556496329686      -0.83739742356318625      -0.82197580642201251      -0.80569837652791587      -0.78860489217823193      -0.77073711087395536      -0.75213868836994602      -0.73285507314179066      -0.71293339650412157      -0.69242235866835067      -0.67137211098263305      -0.64983413468334761      -0.62786111639477304      -0.60550682073263551      -0.58282596027448552      -0.55987406323848243      -0.53670733917792868      -0.51338254301142916      -0.48995683773532028      -0.46648765612060733      -0.44303256175872452      -0.41964910976570657      -0.39639470749873484      -0.37332647560857657      -0.35050110977222937      -0.32797474343306748      -0.30580281188092506      -0.28403991800544587      -0.26273970003499947      -0.24195470159663418      -0.22173624441382761      -0.20213430404770411      -0.18319738923816620      -0.16497242538513998      -0.14750464119705881      -0.13083745433922328      -0.11501235449249012      -0.10006879854561564       -8.6044134605105335E-002  -7.2973520184346413E-002  -6.0889758386563485E-002  -4.9823034098502764E-002  -3.9800901158471201E-002  -3.0849566743155414E-002  -2.2994923087839889E-002  -1.6257511925594152E-002  -1.0649872288637272E-002  -6.1875515178662199E-003  -2.8851834442892841E-003  -7.4967403586582450E-004   2.1081593468824596E-004  -1.4694217420895583E-032  -0.0000000000000000        2.0358057538971946E-004  -7.6414041517919328E-004  -2.9068721674650713E-003  -6.2164495765431619E-003  -1.0685962349266085E-002  -1.6300772338990056E-002  -2.3045327900905313E-002  -3.0907085713396627E-002  -3.9865499770364035E-002  -4.9894673583088162E-002  -6.0968395743042761E-002  -7.3059108204062265E-002  -8.6136621898904642E-002 -0.10016812957244042      -0.11511846959190745      -0.13095028976558909      -0.14762412915653689      -0.16509849407484598      -0.18332996288921197      -0.20227330296852389      -0.22188158503821542      -0.24210629653225935      -0.26289745811650289      -0.28420374434734519      -0.30597260793531200      -0.32815040704740878      -0.35068253525247811      -0.37351355377918338      -0.39658732577228917      -0.41984715220716073      -0.44323590915688105      -0.46669618605961222      -0.49017042466780925      -0.51360105833583503      -0.53693065131235951      -0.56010203770590328      -0.58305845977704218      -0.60574370524095156      -0.62810224322761987      -0.65007935859593302      -0.67162128425592438      -0.69267533119274738      -0.71319001587887731      -0.73311518475685500      -0.75240213550940160      -0.77100373480099593      -0.78887453224095039      -0.80597087024760572      -0.82225098959668619      -0.83767513036593821      -0.85220562804039257      -0.86580700456040893      -0.87844605407218768      -0.89009192318740171      -0.90071618555898625      -0.91029291058128681      -0.91879872606383561      -0.92621287471824421      -0.93251726432242665      -0.93769651144645638      -0.94173797863387243      -0.94463180493315446      -0.94637092974226200      -0.94695110985799169      -0.94637092974206616      -0.94463180493352039      -0.94173797863346187      -0.93769651144672983      -0.93251726432254767      -0.92621287471801839      -0.91879872606414781      -0.91029291058116080      -0.90071618555891886      -0.89009192318770569      -0.87844605407147680      -0.86580700456077020      -0.85220562804034450      -0.83767513036592700      -0.82225098959680376      -0.80597087024744551      -0.78887453224103099      -0.77100373480114059      -0.75240213550913870      -0.73311518475686221      -0.71319001587880881      -0.69267533119247082      -0.67162128425617484      -0.65007935859599364      -0.62810224322754837      -0.60574370524058552      -0.58305845977736170      -0.56010203770574907      -0.53693065131241124      -0.51360105833563274      -0.49017042466795613      -0.46669618605969532      -0.44323590915666422      -0.41984715220729868      -0.39658732577195943      -0.37351355377948775      -0.35068253525246429      -0.32815040704724008      -0.30597260793550252      -0.28420374434736229      -0.26289745811643001      -0.24210629653228405      -0.22188158503819114      -0.20227330296859286      -0.18332996288922435      -0.16509849407475438      -0.14762412915667542      -0.13095028976548218      -0.11511846959206465      -0.10016812957237800       -8.6136621898944110E-002  -7.3059108204110768E-002  -6.0968395742936020E-002  -4.9894673583129170E-002  -3.9865499770367317E-002  -3.0907085713416362E-002  -2.3045327900854107E-002  -1.6300772339023599E-002  -1.0685962349267506E-002  -6.2164495765158340E-003  -2.9068721674868968E-003  -7.6414041516723844E-004   2.0358057538461807E-004  -1.4694217420895583E-032  -0.0000000000000000        1.9761675479552509E-004  -7.7324300801370608E-004  -2.9162762698962553E-003  -6.2233343212494251E-003  -1.0687520246925715E-002  -1.6294227901905267E-002  -2.3027939852935737E-002  -3.0876139753205786E-002  -3.9818327863140213E-002  -4.9828666864612042E-002  -6.0881005294457224E-002  -7.2947848314971891E-002  -8.5999076424576271E-002 -0.10000195826418935      -0.11492141379300484      -0.13072017771286690      -0.14735888109071252      -0.16479612716523670      -0.18298859591101871      -0.20189116069889518      -0.22145700237886848      -0.24163772236155612      -0.26238345886160747      -0.28364300726777925      -0.30536394411063988      -0.32749275405652883      -0.34997495954449132      -0.37275525272836862      -0.39577762940417027      -0.41898552461063726      -0.44232194955487875      -0.46572962955753833      -0.48915114266299614      -0.51252905859566222      -0.53580607771823952      -0.55892516966190442      -0.58182971128980177      -0.60446362366492168      -0.62677150769270873      -0.64869877810284959      -0.67019179546030228      -0.69119799587621866      -0.71166601811241148      -0.73154582776754740      -0.75078883825264053      -0.76934802825876514      -0.78717805542844199      -0.80423536598081646      -0.82047829998478417      -0.83586719207129156      -0.85036446730972515      -0.86393473203109783      -0.87654485937477633      -0.88816406936101322      -0.89876400327582762      -0.90831879221947731      -0.91680511961870748      -0.92420227758483386      -0.93049221695526674      -0.93565959091532658      -0.93969179208322762      -0.94257898298592224      -0.94431411982033742      -0.94489296948957935      -0.94431411982053071      -0.94257898298541631      -0.93969179208386244      -0.93565959091491235      -0.93049221695524820      -0.92420227758495155      -0.91680511961869871      -0.90831879221922540      -0.89876400327598815      -0.88816406936080639      -0.87654485937523474      -0.86393473203067517      -0.85036446730999271      -0.83586719207115068      -0.82047829998468669      -0.80423536598087142      -0.78717805542839314      -0.76934802825884274      -0.75078883825257459      -0.73154582776763100      -0.71166601811250796      -0.69119799587643271      -0.67019179546013385      -0.64869877810276244      -0.62677150769270440      -0.60446362366559225      -0.58182971128931671      -0.55892516966208383      -0.53580607771827193      -0.51252905859582343      -0.48915114266274834      -0.46572962955747804      -0.44232194955519416      -0.41898552461034339      -0.39577762940458455      -0.37275525272805565      -0.34997495954450086      -0.32749275405667416      -0.30536394411053985      -0.28364300726774033      -0.26238345886176945      -0.24163772236143605      -0.22145700237895541      -0.20189116069882440      -0.18298859591096159      -0.16479612716532965      -0.14735888109061726      -0.13072017771293620      -0.11492141379284684      -0.10000195826425556       -8.5999076424551887E-002  -7.2947848314970518E-002  -6.0881005294480241E-002  -4.9828666864607109E-002  -3.9818327863114372E-002  -3.0876139753231162E-002  -2.3027939852968575E-002  -1.6294227901865070E-002  -1.0687520246910189E-002  -6.2233343213037775E-003  -2.9162762698396448E-003  -7.7324300804751910E-004   1.9761675482575535E-004  -1.4658817764067207E-032  -0.0000000000000000        1.9292546993755977E-004  -7.7698661828619646E-004  -2.9134131760650125E-003  -6.2082425696586485E-003  -1.0654608924340666E-002  -1.6237974329903166E-002  -2.2942893989460256E-002  -3.0756909722562030E-002  -3.9659618476164775E-002  -4.9625305376686440E-002  -6.0627942931774995E-002  -7.2640166767063030E-002  -8.5632000518970020E-002  -9.9570868581402835E-002 -0.11442185801098699      -0.13014788116877213      -0.14670975694419972      -0.16406628620379163      -0.18217435584669542      -0.20098905490793856      -0.22046378808893574      -0.24055038829703834      -0.26119923232794795      -0.28235936065837425      -0.30397860081289407      -0.32600369375290245      -0.34838042288257287      -0.37105374535942937      -0.39396792537892711      -0.41706666911371487      -0.44029326099125010      -0.46359070096410138      -0.48690184245915569      -0.51016953066318615      -0.53333674080918747      -0.55634671614144171      -0.57914310521447832      -0.60167009820021322      -0.62387256187467210      -0.64569617296084392      -0.66708754949589666      -0.68799437992464751      -0.70836554958324260      -0.72815126429721633      -0.74730317076376607      -0.76577447345932825      -0.78352004776734097      -0.80049654906009360      -0.81666251748426155      -0.83197847817324466      -0.84640703666772721      -0.85991296929720884      -0.87246330832472985      -0.88402742161604131      -0.89457708668543146      -0.90408655889735678      -0.91253263369058235      -0.91989470265406725      -0.92615480333475642      -0.93129766264438241      -0.93531073377236218      -0.93818422650141176      -0.93991113087523892      -0.94048723412785140      -0.93991113087507050      -0.93818422650178745      -0.93531073377196960      -0.93129766264472968      -0.92615480333462763      -0.91989470265406459      -0.91253263369046955      -0.90408655889754730      -0.89457708668549640      -0.88402742161600956      -0.87246330832460561      -0.85991296929776773      -0.84640703666709816      -0.83197847817357229      -0.81666251748428920      -0.80049654906015522      -0.78352004776738837      -0.76577447345922312      -0.74730317076392361      -0.72815126429705224      -0.70836554958328835      -0.68799437992446344      -0.66708754949595561      -0.64569617296089699      -0.62387256187477780      -0.60167009819962336      -0.57914310521482548      -0.55634671614133435      -0.53333674080925531      -0.51016953066290738      -0.48690184245955143      -0.46359070096405591      -0.44029326099090144      -0.41706666911414025      -0.39396792537848618      -0.37105374535965285      -0.34838042288267235      -0.32600369375272203      -0.30397860081296191      -0.28235936065837836      -0.26119923232785686      -0.24055038829720440      -0.22046378808875405      -0.20098905490803465      -0.18217435584676900      -0.16406628620366043      -0.14670975694431004      -0.13014788116869941      -0.11442185801113043       -9.9570868581277172E-002  -8.5632000519090784E-002  -7.2640166766939240E-002  -6.0627942931873846E-002  -4.9625305376617773E-002  -3.9659618476194702E-002  -3.0756909722546241E-002  -2.2942893989454715E-002  -1.6237974329907413E-002  -1.0654608924360135E-002  -6.2082425696152466E-003  -2.9134131761057863E-003  -7.7698661825536175E-004   1.9292546992663611E-004  -1.4588103731284399E-032  -0.0000000000000000        1.8950434107928857E-004  -7.7538958224842745E-004  -2.8983307958316855E-003  -6.1712653247509280E-003  -1.0587375915038045E-002  -1.6132228951244061E-002  -2.2790490515121511E-002  -3.0549791636016753E-002  -3.9389876126412288E-002  -4.9285214528240050E-002  -6.0209967038728114E-002  -7.2136966679418685E-002  -8.5036453445203844E-002  -9.8876086954414161E-002 -0.11362120646043368      -0.12923499230759225      -0.14567854657220808      -0.16291096795919088      -0.18088945510871415      -0.19956942185220555      -0.21890460992423136      -0.23884720068372578      -0.25934792995800204      -0.28035620696725994      -0.30182023679778153      -0.32368714587091746      -0.34590311001930274      -0.36841348483992337      -0.39116293801378260      -0.41409558326992330      -0.43715511566821186      -0.46028494788090801      -0.48342834713832578      -0.50652857250665040      -0.52952901218431092      -0.55237332045217258      -0.57500555398475783      -0.59737030716697070      -0.61941284610407010      -0.64107924098905444      -0.66231649653096614      -0.68307268009653999      -0.70329704729117892      -0.72294016464627542      -0.74195402914260389      -0.76029218425715517      -0.77790983227833765      -0.79476394259575445      -0.81081335572128088      -0.82601888277887592      -0.84034340023001508      -0.85375193960809659      -0.86621177202547373      -0.87769248729182781      -0.88816606740009951      -0.89760695424506065      -0.90599211139411784      -0.91330107975410135      -0.91951602702060864      -0.92462179076799145      -0.92860591509408419      -0.93145868072167437      -0.93317312848058498      -0.93374507613594349      -0.93317312848080280      -0.93145868072137006      -0.92860591509435797      -0.92462179076769546      -0.91951602702069068      -0.91330107975432973      -0.90599211139386793      -0.89760695424534642      -0.88816606739968895      -0.87769248729198290      -0.86621177202550592      -0.85375193960755758      -0.84034340023064502      -0.82601888277867330      -0.81081335572103386      -0.79476394259583627      -0.77790983227815980      -0.76029218425715261      -0.74195402914262853      -0.72294016464622635      -0.70329704729123999      -0.68307268009643185      -0.66231649653121583      -0.64107924098903935      -0.61941284610356717      -0.59737030716769302      -0.57500555398421960      -0.55237332045242393      -0.52952901218411552      -0.50652857250710781      -0.48342834713780308      -0.46028494788095137      -0.43715511566861964      -0.41409558326949297      -0.39116293801409696      -0.36841348483974673      -0.34590311001928031      -0.32368714587092873      -0.30182023679786862      -0.28035620696714730      -0.25934792995814271      -0.23884720068343773      -0.21890460992447100      -0.19956942185213655      -0.18088945510860882      -0.16291096795937463      -0.14567854657206855      -0.12923499230768759      -0.11362120646034918       -9.8876086954555117E-002  -8.5036453444995164E-002  -7.2136966679622272E-002  -6.0209967038572954E-002  -4.9285214528341510E-002  -3.9389876126398750E-002  -3.0549791635998573E-002  -2.2790490515156286E-002  -1.6132228951230374E-002  -1.0587375915010879E-002  -6.1712653247889245E-003  -2.8983307957981389E-003  -7.7538958225282150E-004   1.8950434106731708E-004  -1.4482245678845954E-032  -0.0000000000000000        1.8734762588849314E-004  -7.6848370724123360E-004  -2.8711073833578406E-003  -6.1125475221603838E-003  -1.0486052945238652E-002  -1.5977330132742613E-002  -2.2571194011710000E-002  -3.0255395641590417E-002  -3.9009875517673494E-002  -4.8809352113359086E-002  -5.9628236573241303E-002  -7.1439625766020615E-002  -8.4214048731903357E-002  -9.7919479215979252E-002 -0.11252159314646065      -0.12798392852654900      -0.14426796528899752      -0.16133319946733019      -0.17913724549530671      -0.19763595034686829      -0.21678350515021619      -0.23653255582326976      -0.25683431680478314      -0.27763868881797360      -0.29889438015907327      -0.32054903094426446      -0.34254933994008380      -0.36484119365323803      -0.38736979736234917      -0.41007980777977338      -0.43291546702089012      -0.45582073756100960      -0.47873943784786654      -0.50161537825443336      -0.52439249702471513      -0.54701499590934344      -0.56942747514493341      -0.59157506745412414      -0.61340357075463170      -0.63485957924757386      -0.65589061256301640      -0.67644524267181017      -0.69647321823696939      -0.71592558611146095      -0.73475480970006857      -0.75291488387967365      -0.77036144621896385      -0.78705188422118955      -0.80294543832957188      -0.81800330045418024      -0.83218870777635601      -0.84546703160145065      -0.85780586106725132      -0.86917508146488209      -0.87954694703357084      -0.88889614801120720      -0.89719987180121186      -0.90443785811068389      -0.91059244790505400      -0.91564862609003894      -0.91959405779514991      -0.92241911818117783      -0.92411691570339749      -0.92468330875906002      -0.92411691570317056      -0.92241911818142286      -0.91959405779491965      -0.91564862609018871      -0.91059244790518579      -0.90443785811027466      -0.89719987180173300      -0.88889614801065342      -0.87954694703406389      -0.86917508146466294      -0.85780586106718582      -0.84546703160200343      -0.83218870777566956      -0.81800330045442260      -0.80294543832991294      -0.78705188422103822      -0.77036144621919989      -0.75291488387972227      -0.73475480969972762      -0.71592558611201429      -0.69647321823651664      -0.67644524267220540      -0.65589061256269032      -0.63485957924744907      -0.61340357075533392      -0.59157506745348132      -0.56942747514542769      -0.54701499590934499      -0.52439249702462321      -0.50161537825403890      -0.47873943784831502      -0.45582073756091068      -0.43291546702074579      -0.41007980777991931      -0.38736979736227534      -0.36484119365335999      -0.34254933994006037      -0.32054903094427084      -0.29889438015898318      -0.27763868881816051      -0.25683431680455948      -0.23653255582362864      -0.21678350514999867      -0.19763595034695366      -0.17913724549532245      -0.16133319946722710      -0.14426796528908789      -0.12798392852645019      -0.11252159314650628       -9.7919479215884675E-002  -8.4214048732077856E-002  -7.1439625765840994E-002  -5.9628236573401508E-002  -4.8809352113211128E-002  -3.9009875517717930E-002  -3.0255395641604010E-002  -2.2571194011707263E-002  -1.5977330132729121E-002  -1.0486052945252192E-002  -6.1125475221389010E-003  -2.8711073833660055E-003  -7.6848370727136055E-004   1.8734762593363243E-004  -1.4341498628072261E-032  -0.0000000000000000        1.8644624205357418E-004  -7.5631417787064433E-004  -2.8318513227093261E-003  -6.0322876463769406E-003  -1.0350955332795371E-002  -1.5773736412900710E-002  -2.2285632258730044E-002  -2.9874544482591470E-002  -3.8520659597386327E-002  -4.8199005918304436E-002  -5.8884308183704041E-002  -7.0549992912886966E-002  -8.3166950179626553E-002  -9.6703545986686221E-002 -0.11112587660070188      -0.12639792648709039      -0.14248164718837047      -0.15933703058823145      -0.17692220996119434      -0.19519357271617646      -0.21410587064446940      -0.23361232920687822      -0.25366475986777792      -0.27421367642622119      -0.29520841481587423      -0.31659725583432530      -0.33832755042618251      -0.36034584718989404      -0.38259802180968938      -0.40502940809586813      -0.42758493031700595      -0.45020923650336597      -0.47284683240690706      -0.49544221578491326      -0.51794001069149143      -0.54028510145151198      -0.56242276598400676      -0.58429880817734292      -0.60585968896383735      -0.62705265580829239      -0.64782587028053085      -0.66812853341011025      -0.68791100851386500      -0.70712494122278735      -0.72572337637808615      -0.74366087156087401      -0.76089360694683084      -0.77737949123720251      -0.79307826340626930      -0.80795159002498662      -0.82196315791313657      -0.83507876191725827      -0.84726638757927197      -0.85849628851806203      -0.86874105831772164      -0.87797569677038123      -0.88617767029095562      -0.89332696637842757      -0.89940614197695345      -0.90440036563475190      -0.90829745334030365      -0.91108789797168144      -0.91276489226854252      -0.91332434528360662      -0.91276489226862090      -0.91108789797163303      -0.90829745334052914      -0.90440036563447490      -0.89940614197723801      -0.89332696637821918      -0.88617767029088923      -0.87797569677068332      -0.86874105831746395      -0.85849628851818449      -0.84726638757936035      -0.83507876191702368      -0.82196315791344232      -0.80795159002484362      -0.79307826340615917      -0.77737949123706518      -0.76089360694681707      -0.74366087156082183      -0.72572337637844475      -0.70712494122220582      -0.68791100851438336      -0.66812853340961409      -0.64782587028092553      -0.62705265580834724      -0.60585968896332432      -0.58429880817776969      -0.56242276598375518      -0.54028510145119735      -0.51794001069187823      -0.49544221578504266      -0.47284683240678105      -0.45020923650342654      -0.42758493031695827      -0.40502940809586996      -0.38259802180974478      -0.36034584718976925      -0.33832755042624202      -0.31659725583433740      -0.29520841481582066      -0.27421367642633265      -0.25366475986767234      -0.23361232920668068      -0.21410587064472014      -0.19519357271592258      -0.17692220996138239      -0.15933703058819101      -0.14248164718837952      -0.12639792648712730      -0.11112587660067694       -9.6703545986789111E-002  -8.3166950179460034E-002  -7.0549992913064324E-002  -5.8884308183525955E-002  -4.8199005918458736E-002  -3.8520659597320296E-002  -2.9874544482584892E-002  -2.2285632258739231E-002  -1.5773736412921277E-002  -1.0350955332766400E-002  -6.0322876463860687E-003  -2.8318513227140784E-003  -7.5631417783128020E-004   1.8644624201296603E-004  -1.4166201650936621E-032  -0.0000000000000000        1.8678779782091843E-004  -7.3893942945981307E-004  -2.7807008406104125E-003  -5.9307372171496092E-003  -1.0182481183716447E-002  -1.5522025345002903E-002  -2.1934594660038369E-002  -2.9408271445612217E-002  -3.7923536965929303E-002  -4.7455790533737101E-002  -5.7980132361450623E-002  -6.9470383624030935E-002  -8.1897866533513025E-002  -9.5231416532626109E-002 -0.10943763286684943      -0.12448103418304968      -0.14032413624296006      -0.15692752410055380      -0.17424995165871823      -0.19224845274296154      -0.21087844972284941      -0.23009386117594033      -0.24984721256704487      -0.27008975085460524      -0.29077156251770719      -0.31184169447635457      -0.33324827751245095      -0.35493865189854706      -0.37685949491227594      -0.39895694993833924      -0.42117675684289879      -0.44346438330971322      -0.46576515681221631      -0.48802439691808525      -0.51018754759014262      -0.53220030917863703      -0.55400876978028113      -0.57555953564184392      -0.59679986031230048      -0.61767777220464182      -0.63814220028761626      -0.65814309758123946      -0.67763156218103238      -0.69655995548735739      -0.71488201739788659      -0.73255297814012943      -0.74952966650963604      -0.76577061423162796      -0.78123615620890929      -0.79588852639677443      -0.80969194909509201      -0.82261272542289465      -0.83461931476378348      -0.84568241100477215      -0.85577501336632367      -0.86487249165316793      -0.87295264579074228      -0.87999575946678676      -0.88598464779302621      -0.89090469882006862      -0.89474390886710187      -0.89749291151670596      -0.89914500025669908      -0.89969614468712544      -0.89914500025662714      -0.89749291151672883      -0.89474390886687227      -0.89090469882059442      -0.88598464779230501      -0.87999575946747466      -0.87295264579038712      -0.86487249165322577      -0.85577501336618977      -0.84568241100504782      -0.83461931476350104      -0.82261272542284014      -0.80969194909539011      -0.79588852639643570      -0.78123615620901632      -0.76577061423184767      -0.74952966650949904      -0.73255297814018594      -0.71488201739751456      -0.69655995548800764      -0.67763156218042520      -0.65814309758178458      -0.63814220028725599      -0.61767777220459097      -0.59679986031247012      -0.57555953564187168      -0.55400876978015878      -0.53220030917886219      -0.51018754759006701      -0.48802439691772831      -0.46576515681257358      -0.44346438330949417      -0.42117675684302225      -0.39895694993830744      -0.37685949491217152      -0.35493865189869389      -0.33324827751239733      -0.31184169447635535      -0.29077156251781971      -0.27008975085430365      -0.24984721256746284      -0.23009386117583464      -0.21087844972272524      -0.19224845274320745      -0.17424995165849683      -0.15692752410065725      -0.14032413624288262      -0.12448103418309957      -0.10943763286684226       -9.5231416532503929E-002  -8.1897866533678143E-002  -6.9470383623916207E-002  -5.7980132361496364E-002  -4.7455790533729530E-002  -3.7923536965886143E-002  -2.9408271445690321E-002  -2.1934594660010385E-002  -1.5522025344964845E-002  -1.0182481183743878E-002  -5.9307372171723896E-003  -2.7807008405775669E-003  -7.3893942947850233E-004   1.8678779784416812E-004  -1.3956777053211160E-032  -0.0000000000000000        1.8835663082900094E-004  -7.1643098950634914E-004  -2.7178236460695172E-003  -5.8082001486034242E-003  -9.9811103884850268E-003  -1.5222892051966560E-002  -2.1519030279916633E-002  -2.8857817800687996E-002  -3.7220078644719684E-002  -4.6581643375302718E-002  -5.6918048647682427E-002  -6.8203574335109610E-002  -8.0410044846361065E-002  -9.3506841104700672E-002 -0.10746114675442665      -0.12223810105036272      -0.13780087521269921      -0.15411074334973185      -0.17112718027596358      -0.18880797065312349      -0.20710931571464108      -0.22598593905745876      -0.24539119538970161      -0.26527718313865828      -0.28559486042619631      -0.30629416387404645      -0.32732412988290988      -0.34863301806396624      -0.37016843653701476      -0.39187746877977170      -0.41370680173376978      -0.43560285484598749      -0.45751190975104322      -0.47938024025938519      -0.50115424236268891      -0.52278056392152017      -0.54420623373332389      -0.56537878967495792      -0.58624640558715102      -0.60675801663227713      -0.62686344278159267      -0.64651351017173997      -0.66566017000513444      -0.68425661473824018      -0.70225739124957942      -0.71961851073627503      -0.73629755505995820      -0.75225377929418591      -0.76744821022074783      -0.78184374054017636      -0.79540521857345692      -0.80809953321750450      -0.81989569399446338      -0.83076490594171293      -0.84068063921453728      -0.84961869320953654      -0.85755725504503233      -0.86447695229119037      -0.87036089977404241      -0.87519474040029033      -0.87896667983665977      -0.88166751502723251      -0.88329065642611326      -0.88383214392569576      -0.88329065642642191      -0.88166751502706342      -0.87896667983673005      -0.87519474040001655      -0.87036089977455566      -0.86447695229047705      -0.85755725504564395      -0.84961869320916461      -0.84068063921481484      -0.83076490594133789      -0.81989569399478002      -0.80809953321769135      -0.79540521857278845      -0.78184374054100070      -0.76744821022027854      -0.75225377929438197      -0.73629755505989247      -0.71961851073634953      -0.70225739124979325      -0.68425661473787847      -0.66566017000536204      -0.64651351017141057      -0.62686344278197981      -0.60675801663213791      -0.58624640558731977      -0.56537878967452093      -0.54420623373379451      -0.52278056392127215      -0.50115424236270234      -0.47938024025972376      -0.45751190975061168      -0.43560285484624617      -0.41370680173361346      -0.39187746877990104      -0.37016843653705617      -0.34863301806384839      -0.32732412988286508      -0.30629416387398378      -0.28559486042624915      -0.26527718313878751      -0.24539119538934381      -0.22598593905774392      -0.20710931571459154      -0.18880797065301341      -0.17112718027607529      -0.15411074334964395      -0.13780087521277612      -0.12223810105035592      -0.10746114675439353       -9.3506841104793639E-002  -8.0410044846260798E-002  -6.8203574335160597E-002  -5.6918048647729487E-002  -4.6581643375210653E-002  -3.7220078644812797E-002  -2.8857817800609323E-002  -2.1519030279953007E-002  -1.5222892051990067E-002  -9.9811103884458342E-003  -5.8082001485973214E-003  -2.7178236460881407E-003  -7.1643098950503249E-004   1.8835663083269151E-004  -1.3713729357095218E-032  -0.0000000000000000        1.9113385503663043E-004  -6.8887328704809905E-004  -2.6434165000563544E-003  -5.6650319797200404E-003  -9.7474034205996558E-003  -1.4877147498043811E-002  -2.1040045493372957E-002  -2.8224629738511288E-002  -3.6412114210414806E-002  -4.5578819927892186E-002  -5.5700779897113153E-002  -6.6752795619756888E-002  -7.8707262539689266E-002  -9.1534181779031609E-002 -0.10520140138614570      -0.11967476614310629      -0.13491819238372799      -0.15089373748375740      -0.16756169570988078      -0.18488070515931526      -0.20280785233476170      -0.22129877580465904      -0.24030777275698728      -0.25978790934290369      -0.27969113430986386      -0.29996839541807913      -0.32056975827132267      -0.34144452726676988      -0.36254136836406825      -0.38380843338239634      -0.40519348552261630      -0.42664402581418098      -0.44810742017646882      -0.46953102679931208      -0.49086232351934767      -0.51204903490011411      -0.53303925870307522      -0.55378159143821870      -0.57422525270773639      -0.59432020802455532      -0.61401728982159087      -0.63326831635678882      -0.65202620822687907      -0.67024510220631606      -0.68788046214228993      -0.70488918663421862      -0.72122971323843910      -0.73686211895309550      -0.75174821672323244      -0.76585164776470904      -0.77913796944267288      -0.79157473854084126      -0.80313158966835618      -0.81378030866528484      -0.82349490079593912      -0.83225165357108033      -0.84002919407091503      -0.84680854058711263      -0.85257314851479460      -0.85730895032042875      -0.86100438955699121      -0.86365044877914732      -0.86524067134635274      -0.86577117702060047      -0.86524067134599691      -0.86365044877945896      -0.86100438955677250      -0.85730895032074450      -0.85257314851457755      -0.84680854058755906      -0.84002919407036603      -0.83225165357144382      -0.82349490079575882      -0.81378030866564022      -0.80313158966789766      -0.79157473854091975      -0.77913796944308611      -0.76585164776418679      -0.75174821672358649      -0.73686211895249643      -0.72122971323896845      -0.70488918663395761      -0.68788046214219767      -0.67024510220640510      -0.65202620822702528      -0.63326831635665215      -0.61401728982172477      -0.59432020802438457      -0.57422525270787117      -0.55378159143841343      -0.53303925870277213      -0.51204903490019127      -0.49086232351942455      -0.46953102679907588      -0.44810742017678101      -0.42664402581403099      -0.40519348552255480      -0.38380843338251108      -0.36254136836390188      -0.34144452726695362      -0.32056975827140327      -0.29996839541816439      -0.27969113430978698      -0.25978790934287577      -0.24030777275720194      -0.22129877580431759      -0.20280785233496204      -0.18488070515929245      -0.16756169570992052      -0.15089373748373699      -0.13491819238369046      -0.11967476614306649      -0.10520140138622597       -9.1534181778970505E-002  -7.8707262539758030E-002  -6.6752795619687152E-002  -5.5700779897127461E-002  -4.5578819927905384E-002  -3.6412114210393184E-002  -2.8224629738543412E-002  -2.1040045493352380E-002  -1.4877147498035358E-002  -9.7474034205991527E-003  -5.6650319797339511E-003  -2.6434165000444451E-003  -6.8887328705470813E-004   1.9113385504597908E-004  -1.3437644085777212E-032  -0.0000000000000000        1.9509741535471306E-004  -6.5636343102712532E-004  -2.5577047126469988E-003  -5.5016389820942970E-003  -9.4819999404541343E-003  -1.4485716479305220E-002  -2.0498901256724926E-002  -2.7510354813590605E-002  -3.5501727305008307E-002  -4.4449888220014243E-002  -5.4331425619523518E-002  -6.5121724296907310E-002  -7.6793818186254276E-002  -8.9318401823975116E-002 -0.10266406605616198      -0.11679744440642986      -0.13168328617067052      -0.14728452431243177      -0.16356236910631852      -0.18047641262099232      -0.19798473089316793      -0.21604398520017079      -0.23460952617289321      -0.25363550159606474      -0.27307496743644494      -0.29288000158051158      -0.31300181993832199      -0.33339089461122717      -0.35399707384292034      -0.37476970346048538      -0.39565774951170840      -0.41660992180794182      -0.43757479806874811      -0.45850094837050137      -0.47933705960317358      -0.50003205962933539      -0.52053524084599323      -0.54079638285771514      -0.56076587396029420      -0.58039483113673362      -0.59963521829278554      -0.61843996242499222      -0.63676306746125488      -0.65455972548352281      -0.67178642507806907      -0.68840105653831718      -0.70436301368208565      -0.71963329201635529      -0.73417458304521988      -0.74795136445160670      -0.76092998597670169      -0.77307875076017740      -0.78436799195996654      -0.79477014446534222      -0.80425981151882053      -0.81281382611209785      -0.82041130696834530      -0.82703370902694573      -0.83266486825020825      -0.83729104070373461      -0.84090093576456715      -0.84348574341461657      -0.84503915553019970      -0.84555738112866408      -0.84503915553031494      -0.84348574341462867      -0.84090093576452574      -0.83729104070351190      -0.83266486825012054      -0.82703370902699269      -0.82041130696859765      -0.81281382611188913      -0.80425981151883896      -0.79477014446511463      -0.78436799196054341      -0.77307875075965971      -0.76092998597676353      -0.74795136445170751      -0.73417458304510508      -0.71963329201699366      -0.70436301368137655      -0.68840105653873218      -0.67178642507790620      -0.65455972548382535      -0.63676306746079925      -0.61843996242545818      -0.59963521829215105      -0.58039483113714541      -0.56076587395997612      -0.54079638285778320      -0.52053524084607139      -0.50003205962922459      -0.47933705960333184      -0.45850094837048566      -0.43757479806850080      -0.41660992180804751      -0.39565774951193400      -0.37476970346021959      -0.35399707384310986      -0.33339089461106802      -0.31300181993818793      -0.29288000158063010      -0.27307496743630799      -0.25363550159616816      -0.23460952617271796      -0.21604398520048895      -0.19798473089288360      -0.18047641262113343      -0.16356236910619149      -0.14728452431250252      -0.13168328617073283      -0.11679744440643394      -0.10266406605607825       -8.9318401824006868E-002  -7.6793818186224827E-002  -6.5121724296945432E-002  -5.4331425619464059E-002  -4.4449888220108036E-002  -3.5501727304920551E-002  -2.7510354813605923E-002  -2.0498901256760616E-002  -1.4485716479296227E-002  -9.4819999404506632E-003  -5.5016389820940507E-003  -2.5577047126281631E-003  -6.5636343103063943E-004   1.9509741534789907E-004  -1.3129186352857953E-032  -0.0000000000000000        2.0022215005484231E-004  -6.1901095722214283E-004  -2.4609415731312789E-003  -5.3184771428613142E-003  -9.1856172075294000E-003  -1.4049635340131707E-002  -1.9897010004645447E-002  -2.6716837900380392E-002  -3.4491250532558741E-002  -4.3197722545557038E-002  -5.2813454410050822E-002  -6.3314474463350562E-002  -7.4674521035552555E-002  -8.6865053612934104E-002  -9.9855482437494397E-002 -0.11361331107607683      -0.12810420762294356      -0.14329207082882078      -0.15913912131787564      -0.17560600336181964      -0.19265188439822195      -0.21023455368622185      -0.22831052370881716      -0.24683513518593764      -0.26576266521862041      -0.28504643808045921      -0.30463893830795652      -0.32449192580747493      -0.34455655269451374      -0.36478348158586937      -0.38512300505882191      -0.40552516599057692      -0.42593987848227288      -0.44631704908707082      -0.46660669803418764      -0.48675908017128472      -0.50672480532582687      -0.52645495779773988      -0.54590121468633823      -0.56501596279052924      -0.58375241376368348      -0.60206471728315103      -0.61990807192945507      -0.63723883353813793      -0.65401462072690997      -0.67019441738671981      -0.68573867184492132      -0.70060939250329601      -0.71477023968072251      -0.72818661347630742      -0.74082573741194824      -0.75265673766702179      -0.76365071771493320      -0.77378082817018656      -0.78302233169693924      -0.79135266279338701      -0.79875148234937743      -0.80520072679264154      -0.81068465176368210      -0.81518987016013311      -0.81870538449744812      -0.82122261349066439      -0.82273541279089235      -0.82324008983909236      -0.82273541279073603      -0.82122261349050896      -0.81870538449784147      -0.81518987016006905      -0.81068465176405902      -0.80520072679225152      -0.79875148234938220      -0.79135266279341765      -0.78302233169699431      -0.77378082817035732      -0.76365071771445137      -0.75265673766734364      -0.74082573741220348      -0.72818661347597535      -0.71477023968100117      -0.70060939250262899      -0.68573867184565040      -0.67019441738628605      -0.65401462072723149      -0.63723883353735056      -0.61990807193034514      -0.60206471728257993      -0.58375241376433262      -0.56501596279007238      -0.54590121468687958      -0.52645495779717233      -0.50672480532624142      -0.48675908017124953      -0.46660669803396787      -0.44631704908713088      -0.42593987848257064      -0.40552516599041410      -0.38512300505874547      -0.36478348158598289      -0.34455655269443380      -0.32449192580760478      -0.30463893830799554      -0.28504643808024194      -0.26576266521886621      -0.24683513518580766      -0.22831052370893323      -0.21023455368610069      -0.19265188439838429      -0.17560600336163654      -0.15913912131806626      -0.14329207082873638      -0.12810420762291527      -0.11361331107606029       -9.9855482437556098E-002  -8.6865053612952339E-002  -7.4674521035533958E-002  -6.3314474463363968E-002  -5.2813454410099429E-002  -4.3197722545418413E-002  -3.4491250532690816E-002  -2.6716837900346301E-002  -1.9897010004627472E-002  -1.4049635340105275E-002  -9.1856172075612322E-003  -5.3184771428562158E-003  -2.4609415731482718E-003  -6.1901095721398594E-004   2.0022215007060537E-004  -1.2789099260033758E-032  -0.0000000000000000        2.0647986124007814E-004  -5.7693754576422637E-004  -2.3534077108150180E-003  -5.1160510285849026E-003  -8.8590483050168759E-003  -1.3570049419875153E-002  -1.9235932180829425E-002  -2.5846116673398135E-002  -3.3383259755893374E-002  -4.1825496443501718E-002  -5.1150695491645942E-002  -6.1335587469838401E-002  -7.2354679305732972E-002  -8.4180265120711639E-002  -9.6782649163889831E-002 -0.11013028424605376      -0.12418984087082753      -0.13892627144179295      -0.15430289883303122      -0.17028151520096058      -0.18682247862325488      -0.20388480887749477      -0.22142628590824132      -0.23940355178643913      -0.25777221571466957      -0.27648696160097430      -0.29550165786755611      -0.31476946921534910      -0.33424297006974496      -0.35387425944070255      -0.37361507691506951      -0.39341691949813551      -0.41323115903484858      -0.43300915991047118      -0.45270239676331597      -0.47226257191337495      -0.49164173223111329      -0.51079238515661618      -0.52966761360631676      -0.54822118946099330      -0.56640768539579167      -0.58418258475250195      -0.60150238921292754      -0.61832472398918292      -0.63460844031137875      -0.65031371491791867      -0.66540214636721284      -0.67983684787393905      -0.69358253651195734      -0.70660561850689851      -0.71887427046286634      -0.73035851629501958      -0.74103029969727685      -0.75086355196963828      -0.75983425503048618      -0.76792049948504526      -0.77510253757556002      -0.78136283092735237      -0.78668609293279745      -0.79105932570792903      -0.79447185150839550      -0.79691533853605567      -0.79838382108029982      -0.79887371394008899      -0.79838382108070349      -0.79691533853583496      -0.79447185150817945      -0.79105932570799686      -0.78668609293260250      -0.78136283092760317      -0.77510253757540648      -0.76792049948517827      -0.75983425503056767      -0.75086355196932653      -0.74103029969773659      -0.73035851629493287      -0.71887427046229713      -0.70660561850740722      -0.69358253651154644      -0.67983684787467180      -0.66540214636622097      -0.65031371491862333      -0.63460844031079833      -0.61832472399016802      -0.60150238921206023      -0.58418258475283369      -0.56640768539550645      -0.54822118946125875      -0.52966761360575354      -0.51079238515735093      -0.49164173223051882      -0.47226257191354809      -0.45270239676342161      -0.43300915991041999      -0.41323115903467167      -0.39341691949828550      -0.37361507691494217      -0.35387425944080825      -0.33424297006965514      -0.31476946921531035      -0.29550165786769939      -0.27648696160096908      -0.25777221571454939      -0.23940355178659811      -0.22142628590814104      -0.20388480887743701      -0.18682247862326307      -0.17028151520111767      -0.15430289883277101      -0.13892627144198452      -0.12418984087066709      -0.11013028424623968       -9.6782649163775936E-002  -8.4180265120699954E-002  -7.2354679305780087E-002  -6.1335587469754302E-002  -5.1150695491687853E-002  -4.1825496443536038E-002  -3.3383259755813806E-002  -2.5846116673444976E-002  -1.9235932180836447E-002  -1.3570049419912980E-002  -8.8590483049543495E-003  -5.1160510285979278E-003  -2.3534077107938175E-003  -5.7693754578331201E-004   2.0647986122675709E-004  -1.2418202106899347E-032  -0.0000000000000000        2.1383939202553178E-004  -5.3027670852691389E-004  -2.2354103899452833E-003  -4.8949125313568200E-003  -8.5031601811013831E-003  -1.3048210235381196E-002  -1.8517372412480273E-002  -2.4900416622142475E-002  -3.2180567803191798E-002  -4.0336674959900030E-002  -4.9347329383834279E-002  -5.9190020866637293E-002  -6.9840087274275750E-002  -8.1270725025900103E-002  -9.3453204829618983E-002 -0.10635700564288872      -0.11994988156543084      -0.13419792397466054      -0.14906564722449309      -0.16451608427452366      -0.18051088019177638      -0.19701038484614858      -0.21397374818703430      -0.23135901890932764      -0.24912324606654107      -0.26722258316644509      -0.28561239443465475      -0.30424736296071714      -0.32308160048759904      -0.34206875855457031      -0.36116214073990249      -0.38031481573599929      -0.39947973096642797      -0.41860982649331480      -0.43765814892031329      -0.45657796503191372      -0.47532287488326297      -0.49384692407742292      -0.51210471495123322      -0.53005151640524562      -0.54764337211715930      -0.56483720686739591      -0.58159093072862023      -0.59786354087174753      -0.61361522072006691      -0.62880743625728819      -0.64340302919157688      -0.65736630683216757      -0.67066312837425923      -0.68326098746584274      -0.69512909079209162      -0.70623843253163476      -0.71656186448447157      -0.72607416169923888      -0.73475208346615639      -0.74257442948920671      -0.74952209114963075      -0.75557809768764495      -0.76072765723458136      -0.76495819256597275      -0.76825937150432821      -0.77062313189727072      -0.77204370110417186      -0.77251760994700369      -0.77204370110361242      -0.77062313189797527      -0.76825937150410861      -0.76495819256594388      -0.76072765723468838      -0.75557809768759354      -0.74952209114963597      -0.74257442948935692      -0.73475208346551679      -0.72607416169986094      -0.71656186448398240      -0.70623843253193697      -0.69512909079232943      -0.68326098746536545      -0.67066312837488651      -0.65736630683135755      -0.64340302919272185      -0.62880743625629121      -0.61361522072092300      -0.59786354087081595      -0.58159093072926560      -0.56483720686712746      -0.54764337211733027      -0.53005151640511960      -0.51210471495149434      -0.49384692407713471      -0.47532287488351627      -0.45657796503179127      -0.43765814892040872      -0.41860982649322198      -0.39947973096661232      -0.38031481573574782      -0.36116214074019193      -0.34206875855433755      -0.32308160048779488      -0.30424736296073251      -0.28561239443431186      -0.26722258316688646      -0.24912324606629385      -0.23135901890932706      -0.21397374818707743      -0.19701038484624103      -0.18051088019175229      -0.16451608427438580      -0.14906564722471505      -0.13419792397448621      -0.11994988156560694      -0.10635700564269855       -9.3453204829723524E-002  -8.1270725025893345E-002  -6.9840087274208679E-002  -5.9190020866782433E-002  -4.9347329383731535E-002  -4.0336674959908198E-002  -3.2180567803266807E-002  -2.4900416622071445E-002  -1.8517372412511921E-002  -1.3048210235332987E-002  -8.5031601811340549E-003  -4.8949125313547844E-003  -2.2354103899576362E-003  -5.3027670851579539E-004   2.1383939204798897E-004  -1.2017388417183368E-032  -0.0000000000000000        2.2226671162346419E-004  -4.7917344774218561E-004  -2.1072827406951461E-003  -4.6556594997388878E-003  -8.1188915117739492E-003  -1.2485472408464180E-002  -1.7743175334757121E-002  -2.3882145611046186E-002  -3.0886217606936238E-002  -3.8735006201526048E-002  -4.7407877726131156E-002  -5.6883136345954856E-002  -6.7137011192991272E-002  -7.8143666465841449E-002  -8.9875409444791457E-002 -0.10230281965416388      -0.11539481336104862      -0.12911870347833232      -0.14344028219973376      -0.15832391319556169      -0.17373262177573010      -0.18962818425447409      -0.20597121982235611      -0.22272128567538496      -0.23983697498934495      -0.25727601729107985      -0.27499538090819042      -0.29295137725826276      -0.31109976669115069      -0.32939586566097007      -0.34779465495439982      -0.36625088870472955      -0.38471920395674780      -0.40315423048265336      -0.42151070061898721      -0.43974355882915184      -0.45780807075146457      -0.47565993145341900      -0.49325537263817421      -0.51055126854775967      -0.52750524029507473      -0.54407575839126388      -0.56022224320341230      -0.57590516311083240      -0.59108613012743760      -0.60572799273456279      -0.61979492574706052      -0.63325251693352436      -0.64606785024954505      -0.65820958542066021      -0.66964803373483839      -0.68035522982268692      -0.69030499927443367      -0.69947302193194960      -0.70783689067794786      -0.71537616562250739      -0.72207242350574297      -0.72790930224917683      -0.73287254050633555      -0.73695001213974409      -0.74013175553837229      -0.74240999769771565      -0.74377917300943963      -0.74423593671941712      -0.74377917301005148      -0.74240999769681826      -0.74013175553895227      -0.73695001213962286      -0.73287254050629824      -0.72790930224918371      -0.72207242350579226      -0.71537616562215856      -0.70783689067886468      -0.69947302193111049      -0.69030499927510347      -0.68035522982210195      -0.66964803373489756      -0.65820958542117247      -0.64606785024867008      -0.63325251693435924      -0.61979492574625561      -0.60572799273528344      -0.59108613012682398      -0.57590516311140894      -0.56022224320313696      -0.54407575839138245      -0.52750524029497436      -0.51055126854797739      -0.49325537263795605      -0.47565993145346108      -0.45780807075143870      -0.43974355882919536      -0.42151070061880036      -0.40315423048282317      -0.38471920395653847      -0.36625088870509254      -0.34779465495402478      -0.32939586566124468      -0.31109976669092143      -0.29295137725823933      -0.27499538090855624      -0.25727601729052230      -0.23983697498969928      -0.22272128567533783      -0.20597121982229008      -0.18962818425444911      -0.17373262177566343      -0.15832391319572153      -0.14344028219961324      -0.12911870347837059      -0.11539481336100350      -0.10230281965419090       -8.9875409444824389E-002  -7.8143666465811959E-002  -6.7137011193045507E-002  -5.6883136345831448E-002  -4.7407877726222576E-002  -3.8735006201517569E-002  -3.0886217606855421E-002  -2.3882145611135663E-002  -1.7743175334746304E-002  -1.2485472408434917E-002  -8.1188915118013665E-003  -4.6556594997322637E-003  -2.1072827406617479E-003  -4.7917344778030356E-004   2.2226671163186752E-004  -1.1587623786171491E-032  -0.0000000000000000        2.3172500718512707E-004  -4.2378388740232573E-004  -1.9693829263150693E-003  -4.3989342595190471E-003  -7.7072503900397944E-003  -1.1883290342436226E-002  -1.6915321078630779E-002  -2.2793888001661645E-002  -2.9503474782701402E-002  -3.7024512209428907E-002  -4.5337192278375613E-002  -5.4420686707000808E-002  -6.4252174066455503E-002  -7.4806849474815806E-002  -8.6058124390087587E-002  -9.7977750665554253E-002 -0.11053588249389047      -0.12370113393854518      -0.13744065829799745      -0.15172023665664441      -0.16650436447485348      -0.18175633742705866      -0.19743833962954427      -0.21351153501475612      -0.22993616142474585      -0.24667162701290490      -0.26367660865006304      -0.28090915207301748      -0.29832677355718079      -0.31588656284382910      -0.33354528708267855      -0.35125949554934949      -0.36898562486157305      -0.38668010446811929      -0.40429946213010881      -0.42180042916107813      -0.43914004515795663      -0.45627576197728503      -0.47316554670373445      -0.48976798336503169      -0.50604237314015377      -0.52194883283282623      -0.53744839135868683      -0.55250308402247883      -0.56707604435215075      -0.58113159327859365      -0.59463532542640229      -0.60755419233427654      -0.61985658237617236      -0.63151239721670493      -0.64249312459179087      -0.65277190726215939      -0.66232360795763967      -0.67112487015477718      -0.67915417456230287      -0.68639189114243770      -0.69282032658462878      -0.69842376707678366      -0.70318851630184354      -0.70710292855112145      -0.71015743688106925      -0.71234457624101610      -0.71365900152481765      -0.71409750048962217      -0.71365900152442974      -0.71234457624148284      -0.71015743688077626      -0.70710292855123558      -0.70318851630171741      -0.69842376707679565      -0.69282032658471326      -0.68639189114264310      -0.67915417456156202      -0.67112487015561106      -0.66232360795676370      -0.65277190726293766      -0.64249312459166297      -0.63151239721623531      -0.61985658237691699      -0.60755419233362795      -0.59463532542660591      -0.58113159327849129      -0.56707604435239078      -0.55250308402206516      -0.53744839135880129      -0.52194883283283222      -0.50604237314029232      -0.48976798336440941      -0.47316554670444666      -0.45627576197688957      -0.43914004515813632      -0.42180042916104771      -0.40429946213020340      -0.38668010446803314      -0.36898562486163711      -0.35125949554918923      -0.33354528708285175      -0.31588656284367156      -0.29832677355737558      -0.28090915207297795      -0.26367660864992665      -0.24667162701324841      -0.22993616142458981      -0.21351153501457079      -0.19743833962985882      -0.18175633742686090      -0.16650436447510847      -0.15172023665639034      -0.13744065829809740      -0.12370113393859146      -0.11053588249383665       -9.7977750665638241E-002  -8.6058124390002211E-002  -7.4806849474842105E-002  -6.4252174066425513E-002  -5.4420686707106841E-002  -4.5337192278257873E-002  -3.7024512209470617E-002  -2.9503474782734945E-002  -2.2793888001626034E-002  -1.6915321078613071E-002  -1.1883290342496470E-002  -7.7072503899858116E-003  -4.3989342595349545E-003  -1.9693829263488015E-003  -4.2378388734989740E-004   2.3172500716584757E-004  -1.1129943554502756E-032  -0.0000000000000000        2.4217478238867647E-004  -3.6427487647594709E-004  -1.8220932509268001E-003  -4.1254220257369899E-003  -7.2693118474610931E-003  -1.1243214659300567E-002  -1.6035920430607465E-002  -2.1638398345349311E-002  -2.8035819674580804E-002  -3.5209479170370123E-002  -4.3140443122078466E-002  -5.1808801880050069E-002  -6.1192739328302152E-002  -7.1268542152057884E-002  -8.2010790923928295E-002  -9.3392478753395528E-002 -0.10538507052631717      -0.11795855792634662      -0.13108153533708505      -0.14472128452948221      -0.15884385748198582      -0.17341415846494179      -0.18839602843450021      -0.20375233240936244      -0.21944504947354301      -0.23543536496932477      -0.25168376461047404      -0.26815013027638795      -0.28479383724079194      -0.30157385261847858      -0.31844883477983255      -0.33537723349734710      -0.35231739058396466      -0.36922764077782333      -0.38606641263243291      -0.40279232916666008      -0.41936430803234881      -0.43574166096245542      -0.45188419224945364      -0.46775229602642288      -0.48330705211793656      -0.49851032020943864      -0.51332483214071767      -0.52771428207022031      -0.54164341431061147      -0.55507810861905194      -0.56798546273305428      -0.58033387196037278      -0.59209310562246376      -0.60323438017301356      -0.61373042881581985      -0.62355556744649265      -0.63268575676796024      -0.64109866042932384      -0.64877369903540338      -0.65569209991705690      -0.66183694252352598      -0.66719319933873189      -0.67174777221956250      -0.67548952406727414      -0.67840930575462011      -0.68049997825220343      -0.68175642988665441      -0.68217558870199635      -0.68175642988674523      -0.68049997825229924      -0.67840930575441427      -0.67548952406731644      -0.67174777221964044      -0.66719319933888099      -0.66183694252332970      -0.65569209991706678      -0.64877369903574067      -0.64109866042884434      -0.63268575676873096      -0.62355556744564122      -0.61373042881595230      -0.60323438017342712      -0.59209310562204354      -0.58033387196076069      -0.56798546273318495      -0.55507810861880935      -0.54164341431065444      -0.52771428207041282      -0.51332483214084235      -0.49851032020932684      -0.48330705211760683      -0.46775229602732377      -0.45188419224864179      -0.43574166096285116      -0.41936430803223307      -0.40279232916661045      -0.38606641263242164      -0.36922764077788423      -0.35231739058403838      -0.33537723349721982      -0.31844883477989683      -0.30157385261849201      -0.28479383724074281      -0.26815013027628026      -0.25168376461066733      -0.23543536496901635      -0.21944504947365306      -0.20375233240962090      -0.18839602843413950      -0.17341415846519331      -0.15884385748166380      -0.14472128452981287      -0.13108153533688258      -0.11795855792638076      -0.10538507052636305       -9.3392478753324695E-002  -8.2010790923963683E-002  -7.1268542152079201E-002  -6.1192739328308918E-002  -5.1808801879930741E-002  -4.3140443122245180E-002  -3.5209479170276801E-002  -2.8035819674618805E-002  -2.1638398345295923E-002  -1.6035920430668378E-002  -1.1243214659254902E-002  -7.2693118474638826E-003  -4.1254220257429799E-003  -1.8220932508959554E-003  -3.6427487651550247E-004   2.4217478240365467E-004  -1.0645450313943300E-032  -0.0000000000000000        2.5357396284138810E-004  -3.0082356730135029E-004  -1.6658192074949329E-003  -3.8358492121220106E-003  -6.8062152136632702E-003  -1.0566888402864270E-002  -1.5107209677172356E-002  -2.0418594668460341E-002  -2.6486938878807060E-002  -3.3294446990590462E-002  -4.0823106097487891E-002  -4.9053974037638552E-002  -5.7966293454095062E-002  -6.7537500604919309E-002  -7.7743407288826158E-002  -8.8558313798406771E-002  -9.9955065314042649E-002 -0.11190510428128470      -0.12437854266547110      -0.13734424257885466      -0.15076989511550515      -0.16462209850671417      -0.17886643844951675      -0.19346757130338074      -0.20838930975942982      -0.22359471061835823      -0.23904616438395709      -0.25470548645503976      -0.27053400969714703      -0.28649267815703133      -0.30254214171205596      -0.31864285140773957      -0.33475515527106803      -0.35083939435060357      -0.36685599876969011      -0.38276558354454149      -0.39852904395114264      -0.41410765019352291      -0.42946314116774792      -0.44455781707212982      -0.45935463065268717      -0.47381727687154279      -0.48791028075590304      -0.50159908324887925      -0.51485012482618497      -0.52763092669601130      -0.53991016937839509      -0.55165776847411896      -0.56284494744217983      -0.57344430721497341      -0.58342989246938803      -0.59277725441279738      -0.60146350991846331      -0.60946739686767859      -0.61676932558050768      -0.62335142619122874      -0.62919759186449320      -0.63429351775320120      -0.63862673558881167      -0.64218664383510493      -0.64496453332785952      -0.64695360833418547      -0.64814900298466760      -0.64854779304566457      -0.64814900298456002      -0.64695360833395377      -0.64496453332828552      -0.64218664383493496      -0.63862673558902550      -0.63429351775290677      -0.62919759186455160      -0.62335142619114681      -0.61676932558047071      -0.60946739686783657      -0.60146350991794595      -0.59277725441353080      -0.58342989246924259      -0.57344430721473927      -0.56284494744228553      -0.55165776847383030      -0.53991016937832970      -0.52763092669623179      -0.51485012482603898      -0.50159908324878755      -0.48791028075581983      -0.47381727687154890      -0.45935463065299575      -0.44455781707150765      -0.42946314116819301      -0.41410765019341994      -0.39852904395107358      -0.38276558354472451      -0.36685599876959024      -0.35083939435069755      -0.33475515527075250      -0.31864285140810200      -0.30254214171193206      -0.28649267815708368      -0.27053400969709962      -0.25470548645525837      -0.23904616438366219      -0.22359471061861397      -0.20838930975938735      -0.19346757130315329      -0.17886643844974143      -0.16462209850657247      -0.15076989511579353      -0.13734424257850206      -0.12437854266572201      -0.11190510428114947       -9.9955065314080924E-002  -8.8558313798417720E-002  -7.7743407288824992E-002  -6.7537500604857817E-002  -5.7966293454140623E-002  -4.9053974037726850E-002  -4.0823106097316757E-002  -3.3294446990682694E-002  -2.6486938878748988E-002  -2.0418594668562440E-002  -1.5107209677097562E-002  -1.0566888402896414E-002  -6.8062152136638349E-003  -3.8358492121217114E-003  -1.6658192075001770E-003  -3.0082356727711718E-004   2.5357396283010730E-004  -1.0135311251146236E-032  -0.0000000000000000        2.6587800766461747E-004  -2.3361696790747430E-004  -1.5009884708600506E-003  -3.5309816395444416E-003  -6.3191613207634828E-003  -9.8560430200533670E-003  -1.4131545145931613E-002  -1.9137551360278809E-002  -2.4860716272132401E-002  -3.1284198258076323E-002  -3.8390949497813118E-002  -4.6163041835813698E-002  -5.4580827553955685E-002  -6.3622947714247341E-002  -7.3266504474662750E-002  -8.3487168080273497E-002  -9.4259230272387903E-002 -0.10555565389358564      -0.11734814132740479      -0.12960721085721405      -0.14230227134421122      -0.15540169624181607      -0.16887289969079533      -0.18268241530788837      -0.19679597734173920      -0.21117860380074363      -0.22579468132243746      -0.24060805154571796      -0.25558209878983557      -0.27067983882470981      -0.28586400851389332      -0.30109715612573379      -0.31634173207603861      -0.33156017990725711      -0.34671502725958536      -0.36176897663602570      -0.37668499572659897      -0.39142640708703597      -0.40595697694109922      -0.42024100290684074      -0.43424340042699872      -0.44792978769151925      -0.46126656886354112      -0.47422101538231731      -0.48676134517663244      -0.49885679957138068      -0.51047771772042405      -0.52159560837287600      -0.53218321881458674      -0.54221460079671113      -0.55166517332166898      -0.56051178210396346      -0.56873275558546577      -0.57630795736329332      -0.58321883489581472      -0.58944846438111809      -0.59498159169409282      -0.59980466928285314      -0.60390588893600172      -0.60727521034528231      -0.60990438538884773      -0.61178697807901095      -0.61291838013366140      -0.61329582211514988      -0.61291838013381761      -0.61178697807911531      -0.60990438538849268      -0.60727521034542631      -0.60390588893574759      -0.59980466928302967      -0.59498159169428511      -0.58944846438098386      -0.58321883489586956      -0.57630795736337970      -0.56873275558553682      -0.56051178210353747      -0.55166517332176657      -0.54221460079688477      -0.53218321881450770      -0.52159560837313912      -0.51047771772044226      -0.49885679957130635      -0.48676134517656910      -0.47422101538248929      -0.46126656886346207      -0.44792978769171854      -0.43424340042674026      -0.42024100290712046      -0.40595697694087413      -0.39142640708701676      -0.37668499572673148      -0.36176897663582241      -0.34671502725964215      -0.33156017990716169      -0.31634173207641630      -0.30109715612534943      -0.28586400851399246      -0.27067983882458208      -0.25558209878986388      -0.24060805154572765      -0.22579468132246913      -0.21117860380069911      -0.19679597734165816      -0.18268241530814489      -0.16887289969062586      -0.15540169624192435      -0.14230227134395618      -0.12960721085753885      -0.11734814132719799      -0.10555565389375557       -9.4259230272261046E-002  -8.3487168080290622E-002  -7.3266504474722660E-002  -6.3622947714231604E-002  -5.4580827553936104E-002  -4.6163041835766985E-002  -3.8390949497968278E-002  -3.1284198257972420E-002  -2.4860716272166409E-002  -1.9137551360231823E-002  -1.4131545145968495E-002  -9.8560430200488706E-003  -6.3191613207467306E-003  -3.5309816395448744E-003  -1.5009884708681327E-003  -2.3361696791953258E-004   2.6587800767876343E-004  -9.6007553357967385E-033  -0.0000000000000000        2.7904002705960937E-004  -1.6285147104820184E-004  -1.3280498360658129E-003  -3.2116226503166681E-003  -5.8094095586912102E-003  -9.1124941272150810E-003  -1.3111397457326639E-002  -1.7798491684574185E-002  -2.3161223562611397E-002  -2.9183746617511781E-002  -3.5850020064126964E-002  -4.3143173813829289E-002  -5.1044717990597933E-002  -5.9534550773207871E-002  -6.8591120697645155E-002  -7.8191527418891543E-002  -8.8311572010307191E-002  -9.8925803678234281E-002 -0.11000758421321598      -0.12152915990892921      -0.13346173188752589      -0.14577552581129044      -0.15843986354188375      -0.17142323735156650      -0.18469338634571150      -0.19821737476482965      -0.21196167190574763      -0.22589223347439386      -0.23997458416067999      -0.25417390124406408      -0.26845509902547438      -0.28278291387667409      -0.29712198971487264      -0.31143696367864904      -0.32569255181713197      -0.33985363456881862      -0.35388534183741971      -0.36775313744908006      -0.38142290279515584      -0.39486101945421737      -0.40803445059321652      -0.42091082095857257      -0.43345849525026159      -0.44564665471152043      -0.45744537172176297      -0.46882568224050358      -0.47975965590537806      -0.49022046363157790      -0.50018244253535737      -0.50962115804166341      -0.51851346300452184      -0.52683755372157459      -0.53457302268899631      -0.54170090797687753      -0.54820373910787579      -0.55406557932469613      -0.55927206414691966      -0.56381043612066950      -0.56766957568312493      -0.57084002806252199      -0.57331402614844429      -0.57508550928576285      -0.57615013792905490      -0.57650530414800805      -0.57615013792903191      -0.57508550928582058      -0.57331402614846461      -0.57084002806256839      -0.56766957568323873      -0.56381043612066217      -0.55927206414671649      -0.55406557932482858      -0.54820373910786224      -0.54170090797666492      -0.53457302268925355      -0.52683755372178254      -0.51851346300433809      -0.50962115804157371      -0.50018244253567368      -0.49022046363115312      -0.47975965590543224      -0.46882568224047871      -0.45744537172199495      -0.44564665471130599      -0.43345849525047297      -0.42091082095829935      -0.40803445059340832      -0.39486101945407498      -0.38142290279533814      -0.36775313744906757      -0.35388534183734088      -0.33985363456896889      -0.32569255181709617      -0.31143696367881946      -0.29712198971448511      -0.28278291387691806      -0.26845509902548881      -0.25417390124418804      -0.23997458416060444      -0.22589223347434179      -0.21196167190582305      -0.19821737476488971      -0.18469338634568622      -0.17142323735141385      -0.15843986354197009      -0.14577552581125358      -0.13346173188767235      -0.12152915990871827      -0.11000758421334567       -9.8925803678102275E-002  -8.8311572010446204E-002  -7.8191527418856169E-002  -6.8591120697610475E-002  -5.9534550773229250E-002  -5.1044717990584972E-002  -4.3143173813872518E-002  -3.5850020063999170E-002  -2.9183746617591974E-002  -2.3161223562605724E-002  -1.7798491684577096E-002  -1.3111397457359517E-002  -9.1124941271502786E-003  -5.8094095587379185E-003  -3.2116226503001929E-003  -1.3280498360552944E-003  -1.6285147106555331E-004   2.7904002708407206E-004  -9.0430703599164628E-033  -0.0000000000000000        2.9301090583377053E-004  -8.8732360159459009E-005  -1.1474721059944628E-003  -2.8786111309827360E-003  -5.2782747890859731E-003  -8.3381370743122671E-003  -1.2049345499770256E-002  -1.6404779931755691E-002  -2.1392710387128273E-002  -2.6998324590202762E-002  -3.3206628301159204E-002  -4.0001851004656086E-002  -4.7366706064517906E-002  -5.5282398056233667E-002  -6.3728774655074913E-002  -7.2684420931710209E-002  -8.2126706417891035E-002  -9.2031828815442127E-002 -0.10237487430863720      -0.11312988486290201      -0.12426992403404608      -0.13576714220166122      -0.14759284362874345      -0.15971755590349773      -0.17211110145997660      -0.18474267084823620      -0.19758089752856187      -0.21059393399756110      -0.22374952906850160      -0.23701510610451362      -0.25035784203428013      -0.26374474694408112      -0.27714274406291295      -0.29051874994557975      -0.30383975465620949      -0.31707290176881808      -0.33018556797803883      -0.34314544214084108      -0.35592060355141197      -0.36847959925913698      -0.38079152025305973      -0.39282607631133049      -0.40455366936003612      -0.41594546513259256      -0.42697346299303252      -0.43761056372025431      -0.44783063511679200      -0.45760857526616944      -0.46692037329597513      -0.47574316749453738      -0.48405530064792068      -0.49183637245243883      -0.49906728888972479      -0.50573030843434430      -0.51180908498852351      -0.51728870743976174      -0.52215573574036533      -0.52639823343367731      -0.53000579653471092      -0.53296957870387329      -0.53528231265694382      -0.53693832774113293      -0.53793356366546519      -0.53826558031553606      -0.53793356366535927      -0.53693832774124983      -0.53528231265671633      -0.53296957870412243      -0.53000579653440305      -0.52639823343368031      -0.52215573574051088      -0.51728870743983169      -0.51180908498829103      -0.50573030843463673      -0.49906728888938212      -0.49183637245242784      -0.48405530064812097      -0.47574316749440376      -0.46692037329577718      -0.45760857526647053      -0.44783063511668314      -0.43761056372045698      -0.42697346299269606      -0.41594546513282793      -0.40455366935969772      -0.39282607631164296      -0.38079152025293372      -0.36847959925928664      -0.35592060355116983      -0.34314544214103959      -0.33018556797791332      -0.31707290176885711      -0.30383975465622187      -0.29051874994529509      -0.27714274406332268      -0.26374474694396383      -0.25035784203415190      -0.23701510610455412      -0.22374952906837689      -0.21059393399781898      -0.19758089752833785      -0.18474267084818671      -0.17211110146012834      -0.15971755590345013      -0.14759284362879491      -0.13576714220162617      -0.12426992403395791      -0.11312988486301818      -0.10237487430857647       -9.2031828815536398E-002  -8.2126706417792072E-002  -7.2684420931737048E-002  -6.3728774655044423E-002  -5.5282398056292828E-002  -4.7366706064490477E-002  -4.0001851004640342E-002  -3.3206628301198811E-002  -2.6998324590192854E-002  -2.1392710387112122E-002  -1.6404779931761510E-002  -1.2049345499715113E-002  -8.3381370743911849E-003  -5.2782747890333841E-003  -2.8786111310038702E-003  -1.1474721060130231E-003  -8.8732360119780354E-005   2.9301090580577469E-004  -8.4635998354597328E-033  -0.0000000000000000        3.0773943202112760E-004  -1.1473293639126161E-005  -9.5974293045784616E-004  -2.5328194491966846E-003  -4.7271241257109808E-003  -7.5349423154269365E-003  -1.0948070143464526E-002  -1.4959913230084953E-002  -1.9559593980266243E-002  -2.4733370862638833E-002  -3.0467333163817133E-002  -3.6746848784949826E-002  -4.3555876823167673E-002  -5.0876974369742818E-002  -5.8691437621592749E-002  -6.6979389482605178E-002  -7.5719823279387116E-002  -8.4890643361935775E-002  -9.4468721129362762E-002 -0.10442995754603938      -0.11474934427622174      -0.12540102428276834      -0.13635835412016845      -0.14759396844689099      -0.15907984646440931      -0.17078737998220864      -0.18268744290209035      -0.19475046194063780      -0.20694648841374011      -0.21924527092653204      -0.23161632876899019      -0.24402902586284178      -0.25645264506688220      -0.26885646266543506      -0.28120982286639679      -0.29348221211335757      -0.30564333305477376      -0.31766317796966714      -0.32951210148672272      -0.34116089242001824      -0.35258084453649735      -0.36374382610629918      -0.37462234803924704      -0.38518963047650612      -0.39541966764190972      -0.40528729082817866      -0.41476822934185836      -0.42383916927656501      -0.43247780996030932      -0.44066291795268625      -0.44837437844929218      -0.45559324397987327      -0.46230178027721164      -0.46848350920668624      -0.47412324865489641      -0.47920714927714153      -0.48372272802364108      -0.48765889834921172      -0.49100599705143694      -0.49375580765646576      -0.49590158030457487      -0.49743804809036740      -0.49836143980450709      -0.49866948906625913      -0.49836143980457970      -0.49743804809022379      -0.49590158030482140      -0.49375580765633154      -0.49100599705160958      -0.48765889834935050      -0.48372272802336957      -0.47920714927704605      -0.47412324865517119      -0.46848350920651993      -0.46230178027741609      -0.45559324397978973      -0.44837437844909978      -0.44066291795295043      -0.43247780996046403      -0.42383916927622234      -0.41476822934211194      -0.40528729082794518      -0.39541966764208664      -0.38518963047647170      -0.37462234803938016      -0.36374382610619233      -0.35258084453648586      -0.34116089241985942      -0.32951210148700510      -0.31766317796937754      -0.30564333305498520      -0.29348221211319725      -0.28120982286636048      -0.26885646266571034      -0.25645264506659798      -0.24402902586285288      -0.23161632876909441      -0.21924527092649662      -0.20694648841400720      -0.19475046194016496      -0.18268744290249936      -0.17078737998213617      -0.15907984646426424      -0.14759396844703751      -0.13635835412006020      -0.12540102428280137      -0.11474934427630136      -0.10442995754599660       -9.4468721129371672E-002  -8.4890643361867038E-002  -7.5719823279423282E-002  -6.6979389482655804E-002  -5.8691437621555480E-002  -5.0876974369730238E-002  -4.3555876823164710E-002  -3.6746848785003193E-002  -3.0467333163790914E-002  -2.4733370862639992E-002  -1.9559593980266760E-002  -1.4959913230068744E-002  -1.0948070143550171E-002  -7.5349423153323967E-003  -4.7271241257645534E-003  -2.5328194491748466E-003  -9.5974293043102083E-004  -1.1473293677859934E-005   3.0773943203666427E-004  -7.8637397576755828E-033  -0.0000000000000000        3.2317243125351791E-004   6.8704230786845958E-005  -7.6536759950206635E-004  -2.1751513099874786E-003  -4.1573735870905227E-003  -6.7049505986729466E-003  -9.8103477086543475E-003  -1.3467513036429875E-002  -1.7666448437435870E-002  -2.2394517080708835E-002  -2.7638926138018383E-002  -3.3386218020426073E-002  -3.9621637037327760E-002  -4.6329135648154676E-002  -5.3491504454418151E-002  -6.1090452894524042E-002  -6.9106649505854378E-002  -7.7519759317727324E-002  -8.6308495454238174E-002  -9.5450676718573463E-002 -0.10492328390456140      -0.11470251561091235      -0.12476384562551593      -0.13508208234300800      -0.14563142996576228      -0.15638555120263598      -0.16731763127085769      -0.17840044304050012      -0.18960641316587484      -0.20090768903351119      -0.21227620638057093      -0.22368375740757476      -0.23510205922509425      -0.24650282247587837      -0.25785781995065510      -0.26913895505611968      -0.28031832994035744      -0.29136831314070488      -0.30226160656907497      -0.31297131168166381      -0.32347099467882978      -0.33373475056206398      -0.34373726591436010      -0.35345388023000152      -0.36286064566891940      -0.37193438506921445      -0.38065274809595101      -0.38899426537931880      -0.39693840051765134      -0.40446559981605473      -0.41155733964239394      -0.41819617129068071      -0.42436576322985753      -0.43005094065751742      -0.43523772223910345      -0.43991335396776410      -0.44406634004018353      -0.44768647069440221      -0.45076484692663754      -0.45329390203901498      -0.45526741995754128      -0.45668055028150528      -0.45752982002805587      -0.45781314203730511      -0.45752982002779502      -0.45668055028179083      -0.45526741995732961      -0.45329390203897713      -0.45076484692675883      -0.44768647069411421      -0.44406634004046841      -0.43991335396777709      -0.43523772223902529      -0.43005094065743193      -0.42436576322991276      -0.41819617129064535      -0.41155733964263952      -0.40446559981575991      -0.39693840051751550      -0.38899426537967918      -0.38065274809571248      -0.37193438506923315      -0.36286064566896037      -0.35345388022989366      -0.34373726591448006      -0.33373475056188379      -0.32347099467899659      -0.31297131168173214      -0.30226160656885759      -0.29136831314092559      -0.28031832994026673      -0.26913895505617358      -0.25785781995080403      -0.24650282247569300      -0.23510205922521607      -0.22368375740755958      -0.21227620638063732      -0.20090768903342418      -0.18960641316568982      -0.17840044304085481      -0.16731763127058052      -0.15638555120267172      -0.14563142996587589      -0.13508208234289881      -0.12476384562559867      -0.11470251561094168      -0.10492328390442097       -9.5450676718724731E-002  -8.6308495454097994E-002  -7.7519759317836945E-002  -6.9106649505862122E-002  -6.1090452894405102E-002  -5.3491504454562175E-002  -4.6329135648052223E-002  -3.9621637037433419E-002  -3.3386218020297155E-002  -2.7638926138090204E-002  -2.2394517080654940E-002  -1.7666448437466238E-002  -1.3467513036482567E-002  -9.8103477085507776E-003  -6.7049505987382910E-003  -4.1573735870558386E-003  -2.1751513100171983E-003  -7.6536759949622142E-004   6.8704230803459730E-005   3.2317243124020982E-004  -7.2449352420329446E-033  -0.0000000000000000        3.3925490509977788E-004   1.5157143152387748E-004  -5.6486779421364985E-004  -1.8065395357080311E-003  -3.5704846328050363E-003  -5.8502679859776842E-003  -8.6390432012554558E-003  -1.1931316327464357E-002  -1.5717993600524213E-002  -1.9987574175443164E-002  -2.4728414765352147E-002  -2.9928265542404180E-002  -3.5573692403401642E-002  -4.1650082654759973E-002  -4.8141763575601161E-002  -5.5032076008164343E-002  -6.2303411071245179E-002  -6.9937244252189709E-002  -7.7914182464355303E-002  -8.6214016559855361E-002  -9.4815772679090443E-002 -0.10369776315343705      -0.11283763882985146      -0.12221244326167975      -0.13179866851899688      -0.14157231236649764      -0.15150893663310963      -0.16158372662318149      -0.17177155142237618      -0.18204702496090966      -0.19238456767569925      -0.20275846862985430      -0.21314294794129182      -0.22351221935803575      -0.23384055284865185      -0.24410233703250120      -0.25427214132508835      -0.26432477762469575      -0.27423536140901433      -0.28397937208634561      -0.29353271245240847      -0.30287176712325187      -0.31197345978188523      -0.32081530912548256      -0.32937548335188699      -0.33763285307951674      -0.34556704255275006      -0.35315847901867214      -0.36038844015785837      -0.36723909944747901      -0.37369356935545706      -0.37973594224990842      -0.38535132894551921      -0.39052589476425131      -0.39524689305762745      -0.39950269607561445      -0.40328282313724850      -0.40657796601613705      -0.40938001148314107      -0.41168206096103005      -0.41347844723008514      -0.41476474815611669      -0.41553779739829144      -0.41579569208086570      -0.41553779739854230      -0.41476474815592895      -0.41347844723020177      -0.41168206096100973      -0.40938001148318598      -0.40657796601616519      -0.40328282313712205      -0.39950269607568967      -0.39524689305752797      -0.39052589476452587      -0.38535132894534924      -0.37973594224996077      -0.37369356935520870      -0.36723909944772920      -0.36038844015798577      -0.35315847901840874      -0.34556704255278503      -0.33763285307974777      -0.32937548335179956      -0.32081530912540646      -0.31197345978188784      -0.30287176712340635      -0.29353271245229867      -0.28397937208634333      -0.27423536140903326      -0.26432477762465867      -0.25427214132506687      -0.24410233703251197      -0.23384055284852873      -0.22351221935806273      -0.21314294794124194      -0.20275846862999825      -0.19238456767549897      -0.18204702496104433      -0.17177155142244255      -0.16158372662298429      -0.15150893663326367      -0.14157231236647422      -0.13179866851897928      -0.12221244326167946      -0.11283763882987441      -0.10369776315332117       -9.4815772679235202E-002  -8.6214016559664527E-002  -7.7914182464532411E-002  -6.9937244252095812E-002  -6.2303411071223475E-002  -5.5032076008280972E-002  -4.8141763575478377E-002  -4.1650082654845544E-002  -3.5573692403320548E-002  -2.9928265542472673E-002  -2.4728414765306406E-002  -1.9987574175497659E-002  -1.5717993600487069E-002  -1.1931316327410207E-002  -8.6390432013381466E-003  -5.8502679859409245E-003  -3.5704846328235181E-003  -1.8065395356901283E-003  -5.6486779421264328E-004   1.5157143149459762E-004   3.3925490514293715E-004  -6.6086770428108699E-033  -0.0000000000000000        3.5593017478161698E-004   2.3689281527982016E-004  -3.5878029743798565E-004  -1.4279437759581650E-003  -2.9679605882734954E-003  -4.9730607144243899E-003  -7.4371033381898030E-003  -1.0355166510035881E-002  -1.3719083591063250E-002  -1.7518518258419602E-002  -2.1743005642812355E-002  -2.6381534010121277E-002  -3.1422024023392565E-002  -3.6851333850138258E-002  -4.2655366005965228E-002  -4.8819133667739212E-002  -5.5326793744509689E-002  -6.2161677590377072E-002  -6.9306333399653447E-002  -7.6742573522024515E-002  -8.4451520727571158E-002  -9.2413654070090195E-002 -0.10060885603240750      -0.10901646135353737      -0.11761530731502497      -0.12638378526267807      -0.13529989319952382      -0.14434128931852194      -0.15348534634688210      -0.16270920656252141      -0.17198983736235812      -0.18130408723720196      -0.19062874202176322      -0.19994058129019751      -0.20921643474605300      -0.21843323849097188      -0.22756809101453396      -0.23659830878971813      -0.24550148132400523      -0.25425552554442415      -0.26283873938043628      -0.27122985441165448      -0.27940808746565482      -0.28735319102378309      -0.29504550233134264      -0.30246599107910294      -0.30959630554874612      -0.31641881711317088      -0.32291666297270205      -0.32907378703892143      -0.33487497885490614      -0.34030591046974168      -0.34535317116226150      -0.35000429995141075      -0.35424781579216569      -0.35807324540506591      -0.36147114865575658      -0.36443314143026345      -0.36695191595847243      -0.36902125851412670      -0.37063606448105613      -0.37179235071500322      -0.37248726520042502      -0.37271909395802882      -0.37248726520016839      -0.37179235071523092      -0.37063606448082698      -0.36902125851435724      -0.36695191595815663      -0.36443314143051397      -0.36147114865576857      -0.35807324540494356      -0.35424781579230469      -0.35000429995111632      -0.34535317116237946      -0.34030591046977970      -0.33487497885510620      -0.32907378703872908      -0.32291666297257238      -0.31641881711330916      -0.30959630554896655      -0.30246599107875050      -0.29504550233142918      -0.28735319102387080      -0.27940808746571172      -0.27122985441148961      -0.26283873938049318      -0.25425552554435982      -0.24550148132412361      -0.23659830878967497      -0.22756809101458106      -0.21843323849093543      -0.20921643474609455      -0.19994058129025571      -0.19062874202182284      -0.18130408723703373      -0.17198983736248888      -0.16270920656247043      -0.15348534634679523      -0.14434128931869478      -0.13529989319941868      -0.12638378526266913      -0.11761530731499711      -0.10901646135362864      -0.10060885603229143       -9.2413654070220119E-002  -8.4451520727512205E-002  -7.6742573522113083E-002  -6.9306333399561618E-002  -6.2161677590421446E-002  -5.5326793744556090E-002  -4.8819133667626781E-002  -4.2655366006009388E-002  -3.6851333850169178E-002  -3.1422024023366295E-002  -2.6381534010145702E-002  -2.1743005642829161E-002  -1.7518518258398480E-002  -1.3719083591050929E-002  -1.0355166510110689E-002  -7.4371033380933637E-003  -4.9730607144982050E-003  -2.9679605881993117E-003  -1.4279437760102110E-003  -3.5878029744136359E-004   2.3689281535285950E-004   3.5593017469091014E-004  -5.9564979617409128E-033  -0.0000000000000000        3.7314002802439844E-004   3.2442676657020580E-004  -1.4765566836843092E-004  -1.0403481523161878E-003  -2.3513429695420202E-003  -4.0755499137700175E-003  -6.2075493701468261E-003  -8.7430040779185141E-003  -1.1674695019293493E-002  -1.4993476116977241E-002  -1.8690086944674812E-002  -2.2754781201529236E-002  -2.7176864222154918E-002  -3.1944697494046895E-002  -3.7045793525060988E-002  -4.2466874716200274E-002  -4.8193902713933826E-002  -5.4212105664861197E-002  -6.0506015851003112E-002  -6.7059511687282608E-002  -7.3855858796136237E-002  -8.0877750715261043E-002  -8.8107350753394570E-002  -9.5526335332902002E-002 -0.10311593863366915      -0.11085699833031895      -0.11873000228453878      -0.12671513607094850      -0.13479233121997947      -0.14294131406916055      -0.15114165508991251      -0.15937281858790492      -0.16761421264347831      -0.17584523917780473      -0.18404534402500869      -0.19219406688281904      -0.20027109103041346      -0.20825629268363030      -0.21612978987726830      -0.22387199075035288      -0.23146364111865483      -0.23888587122557589      -0.24612024154668571      -0.25314878755251796      -0.25995406330635695      -0.26651918380340739      -0.27282786594530084      -0.27886446804406811      -0.28461402777721406      -0.29006229848046922      -0.29519578371267219      -0.30000176998672407      -0.30446835761353225      -0.30858448955604889      -0.31233997825138421      -0.31572553031175349      -0.31873276906433173      -0.32135425486427993      -0.32358350313185119      -0.32541500008114388      -0.32684421608349967      -0.32786761665652453      -0.32848267102952139      -0.32868785828177161      -0.32848267102976159      -0.32786761665628938      -0.32684421608381198      -0.32541500008084961      -0.32358350313203366      -0.32135425486420943      -0.31873276906418158      -0.31572553031200856      -0.31233997825103721      -0.30858448955658285      -0.30446835761320690      -0.30000176998685446      -0.29519578371242122      -0.29006229848071452      -0.28461402777722122      -0.27886446804404963      -0.27282786594500108      -0.26651918380376272      -0.25995406330615645      -0.25314878755257059      -0.24612024154658993      -0.23888587122563659      -0.23146364111867396      -0.22387199075045228      -0.21612978987715223      -0.20825629268364731      -0.20027109103040200      -0.19219406688283555      -0.18404534402504177      -0.17584523917771250      -0.16761421264346643      -0.15937281858792929      -0.15114165508995284      -0.14294131406911581      -0.13479233122012374      -0.12671513607076290      -0.11873000228462822      -0.11085699833036554      -0.10311593863365737       -9.5526335332830309E-002  -8.8107350753486177E-002  -8.0877750715207669E-002  -7.3855858796107593E-002  -6.7059511687326018E-002  -6.0506015850948149E-002  -5.4212105664934548E-002  -4.8193902713794763E-002  -4.2466874716400989E-002  -3.7045793524969756E-002  -3.1944697493983029E-002  -2.7176864222235503E-002  -2.2754781201485417E-002  -1.8690086944667329E-002  -1.4993476116979489E-002  -1.1674695019342367E-002  -8.7430040778185489E-003  -6.2075493702752598E-003  -4.0755499136479146E-003  -2.3513429696650594E-003  -1.0403481522145461E-003  -1.4765566838209295E-004   3.2442676648488918E-004   3.7314002812402415E-004  -5.2899691553535261E-033  -0.0000000000000000        3.9082487098141916E-004   4.1392615092660190E-004   6.7943116560835199E-005  -6.4475884383810231E-004  -1.7222077152123346E-003  -3.1600061892573189E-003  -4.9534697301685162E-003  -7.0988570297565064E-003  -9.5899148987955984E-003  -1.2418710346281874E-002  -1.5577210505196889E-002  -1.9056958786445109E-002  -2.2848671756769034E-002  -2.6942243049579928E-002  -3.1326826031675144E-002  -3.5990885091049460E-002  -4.0922221198688505E-002  -4.6107995642855532E-002  -5.1534762806007960E-002  -5.7188506754096410E-002  -6.3054677007717677E-002  -6.9118224008874990E-002  -7.5363635575999094E-002  -8.1774974663515118E-002  -8.8335918251043560E-002  -9.5029797189589094E-002 -0.10183963687601227      -0.10874819865854393      -0.11573802186810089      -0.12279146637127680      -0.12989075555417648      -0.13701801961473667      -0.14415533907874553      -0.15128478841676810      -0.15838847967160444      -0.16544860597810176      -0.17244748488087977      -0.17936760133763821      -0.18619165030872961      -0.19290257882698730      -0.19948362745137876      -0.20591837099505272      -0.21219075844271984      -0.21828515194538703      -0.22418636481433249      -0.22987969840902933      -0.23535097783709585      -0.24058658638264854      -0.24557349856715463      -0.25029931178387743      -0.25475227640378673      -0.25892132430803849      -0.26279609575087182      -0.26636696451270386      -0.26962506126120311      -0.27256229508330559      -0.27517137312005452      -0.27744581826650294      -0.27937998489147248      -0.28096907253870296      -0.28220913757570831      -0.28309710276447453      -0.28363076472787979      -0.28380879929800629      -0.28363076472764603      -0.28309710276463795      -0.28220913757553201      -0.28096907253881720      -0.27937998489152011      -0.27744581826640485      -0.27517137312015633      -0.27256229508322566      -0.26962506126148644      -0.26636696451215658      -0.26279609575131790      -0.25892132430772685      -0.25475227640409731      -0.25029931178356135      -0.24557349856734051      -0.24058658638254321      -0.23535097783724709      -0.22987969840889261      -0.22418636481449386      -0.21828515194533402      -0.21219075844271390      -0.20591837099513696      -0.19948362745129647      -0.19290257882695441      -0.18619165030875143      -0.17936760133760807      -0.17244748488090755      -0.16544860597811858      -0.15838847967151615      -0.15128478841695736      -0.14415533907861117      -0.13701801961487217      -0.12989075555399929      -0.12279146637139358      -0.11573802186794768      -0.10874819865873354      -0.10183963687597977       -9.5029797189467372E-002  -8.8335918251104317E-002  -8.1774974663610472E-002  -7.5363635575883894E-002  -6.9118224008866913E-002  -6.3054677007824189E-002  -5.7188506753914098E-002  -5.1534762806211443E-002  -4.6107995642680324E-002  -4.0922221198872649E-002  -3.5990885090833896E-002  -3.1326826031824122E-002  -2.6942243049602764E-002  -2.2848671756708003E-002  -1.9056958786470735E-002  -1.5577210505188864E-002  -1.2418710346282358E-002  -9.5899148987400248E-003  -7.0988570298373271E-003  -4.9534697300943646E-003  -3.1600061893557138E-003  -1.7222077150857084E-003  -6.4475884396859536E-004   6.7943116617369187E-005   4.1392615096792448E-004   3.9082487093805037E-004  -4.6106963499243122E-033  -0.0000000000000000        4.0892388170774116E-004   5.0513893302236382E-004   2.8744205288671221E-004  -2.4220161996694046E-004  -1.0821613347867616E-003  -2.2287440873447360E-003  -3.6780125143511550E-003  -5.4268310809830345E-003  -7.4699282918721894E-003  -9.8006041546083184E-003  -1.2412073506063504E-002  -1.5297190632586027E-002  -1.8448106480272279E-002  -2.1856271956463936E-002  -2.5512508187088161E-002  -2.9407050104510064E-002  -3.3529568150801346E-002  -3.7869188434877459E-002  -4.2414520576660925E-002  -4.7153688788642761E-002  -5.2074362271798715E-002  -5.7163785340903175E-002  -6.2408808401422732E-002  -6.7795920028049919E-002  -7.3311280009572932E-002  -7.8940753202141334E-002  -8.4669944095296767E-002  -9.0484231990261829E-002  -9.6368806717209293E-002 -0.10230870479847795      -0.10828884596725113      -0.11429406996605379      -0.12030917351749715      -0.12631894739814725      -0.13230821350754698      -0.13826186185820613      -0.14416488738435640      -0.15000242649100923      -0.15575979324749509      -0.16142251514336090      -0.16697636831444812      -0.17240741216251404      -0.17770202327454007      -0.18284692856972223      -0.18782923758542253      -0.19263647383096755      -0.19725660513054410      -0.20167807287897069      -0.20588982014890464      -0.20988131856749181      -0.21364259391474055      -0.21716425036392345      -0.22043749332166920      -0.22345415079907988      -0.22620669327447651      -0.22868825198714310      -0.23089263562994564      -0.23281434539284540      -0.23444858832308571      -0.23579128896897830      -0.23683909928423258      -0.23758940675884324      -0.23804034076823458      -0.23819077711664305      -0.23804034076840794      -0.23758940675877335      -0.23683909928426902      -0.23579128896905097      -0.23444858832295412      -0.23281434539299059      -0.23089263562990919      -0.22868825198703530      -0.22620669327437043      -0.22345415079943015      -0.22043749332131465      -0.21716425036419776      -0.21364259391450785      -0.20988131856768652      -0.20588982014876972      -0.20167807287906755      -0.19725660513051338      -0.19263647383102364      -0.18782923758526873      -0.18284692856978579      -0.17770202327456053      -0.17240741216244648      -0.16697636831448406      -0.16142251514333417      -0.15575979324756897      -0.15000242649104426      -0.14416488738430036      -0.13826186185814821      -0.13230821350770017      -0.12631894739786723      -0.12030917351771646      -0.11429406996585256      -0.10828884596751069      -0.10230870479831339       -9.6368806717270897E-002  -9.0484231990222402E-002  -8.4669944095223298E-002  -7.8940753202284414E-002  -7.3311280009489235E-002  -6.7795920028013157E-002  -6.2408808401472338E-002  -5.7163785340964203E-002  -5.2074362271697358E-002  -4.7153688788777084E-002  -4.2414520576553059E-002  -3.7869188434959004E-002  -3.3529568150714791E-002  -2.9407050104603760E-002  -2.5512508187015965E-002  -2.1856271956433880E-002  -1.8448106480282351E-002  -1.5297190632636341E-002  -1.2412073505980050E-002  -9.8006041546802192E-003  -7.4699282919157275E-003  -5.4268310808962472E-003  -3.6780125143979396E-003  -2.2287440872950631E-003  -1.0821613348717882E-003  -2.4220161985804949E-004   2.8744205281278459E-004   5.0513893303754764E-004   4.0892388171892400E-004  -3.9203159731388327E-033  -0.0000000000000000        4.2737516872455139E-004   5.9780880498108637E-004   5.1025752354965227E-004   1.6628067554598676E-004  -4.3283698435586182E-004  -1.2841164528167174E-003  -2.3843778233303870E-003  -3.7310996827207539E-003  -5.3200057222433823E-003  -7.1456458757411948E-003  -9.2024998143836936E-003  -1.1484750693778880E-002  -1.3986003522579615E-002  -1.6699287843304326E-002  -1.9617115419244040E-002  -2.2731516003667258E-002  -2.6034055144807267E-002  -2.9515850708294367E-002  -3.3167595723323708E-002  -3.6979583885039927E-002  -4.0941734493461251E-002  -4.5043617173599129E-002  -4.9274477291010609E-002  -5.3623262278352429E-002  -5.8078648749025616E-002  -6.2629070284799693E-002  -6.7262745797353307E-002  -7.1967708406672326E-002  -7.6731834751390615E-002  -8.1542874670717802E-002  -8.6388481183366284E-002  -9.1256240683837322E-002  -9.6133703298797224E-002 -0.10100841331057206      -0.10586793959209198      -0.11069990596602793      -0.11549202142522390      -0.12023211013266270      -0.12490814113502205      -0.12950825771408273      -0.13402080630774618      -0.13843436492760100      -0.14273777100764595      -0.14692014861503966      -0.15097093495713199      -0.15487990612217792      -0.15863720198812192      -0.16223335024576227      -0.16565928946886366      -0.16890639118632628      -0.17196648089216726      -0.17483185795312903      -0.17749531435531632      -0.17995015225567790      -0.18219020028371716      -0.18420982856744680      -0.18600396243357933      -0.18756809476123698      -0.18889829694970620      -0.18999122848060557      -0.19084414504651537      -0.19145490522958281      -0.19182197571282217      -0.19194443501093644      -0.19182197571278103      -0.19145490522959305      -0.19084414504641981      -0.18999122848063912      -0.18889829694967636      -0.18756809476121972      -0.18600396243360939      -0.18420982856749077      -0.18219020028377639      -0.17995015225548119      -0.17749531435556129      -0.17483185795290759      -0.17196648089236194      -0.16890639118620349      -0.16565928946894162      -0.16223335024565597      -0.15863720198818004      -0.15487990612202629      -0.15097093495735636      -0.14692014861489655      -0.14273777100774582      -0.13843436492753128      -0.13402080630783070      -0.12950825771402710      -0.12490814113496093      -0.12023211013267440      -0.11549202142524134      -0.11069990596611681      -0.10586793959194905      -0.10100841331074027       -9.6133703298652576E-002  -9.1256240684026574E-002  -8.6388481183088117E-002  -8.1542874670952378E-002  -7.6731834751334008E-002  -7.1967708406583022E-002  -6.7262745797537368E-002  -6.2629070284664634E-002  -5.8078648749067471E-002  -5.3623262278351243E-002  -4.9274477291010338E-002  -4.5043617173569667E-002  -4.0941734493427605E-002  -3.6979583885119058E-002  -3.3167595723233821E-002  -2.9515850708332542E-002  -2.6034055144802191E-002  -2.2731516003675491E-002  -1.9617115419235987E-002  -1.6699287843362623E-002  -1.3986003522575109E-002  -1.1484750693662343E-002  -9.2024998145529176E-003  -7.1456458756549174E-003  -5.3200057221958162E-003  -3.7310996828118954E-003  -2.3843778232783908E-003  -1.2841164528564083E-003  -4.3283698428562200E-004   1.6628067546511438E-004   5.1025752361037605E-004   5.9780880494265855E-004   4.2737516873504608E-004  -3.2204912117949376E-033  -0.0000000000000000        4.4611593038605901E-004   6.9167582645111446E-004   7.3579773850591436E-004   5.7963068013369072E-004   2.2410952356445362E-004  -3.2850869539634764E-004  -1.0758099745840832E-003  -2.0158938819129580E-003  -3.1454903776202974E-003  -4.4604132289947709E-003  -5.9564210146524034E-003  -7.6290405387505868E-003  -9.4733470434406088E-003  -1.1483966257109670E-002  -1.3655119368539016E-002  -1.5980650901247347E-002  -1.8454042563965829E-002  -2.1068426108851204E-002  -2.3816601117635783E-002  -2.6691054865333894E-002  -2.9683981742170448E-002  -3.2787302506281854E-002  -3.5992684080423609E-002  -3.9291560055689567E-002  -4.2675151818760297E-002  -4.6134490192705942E-002  -4.9660437541327540E-002  -5.3243710261756963E-002  -5.6874901628740260E-002  -6.0544504919970460E-002  -6.4242936775853479E-002  -6.7960560735692135E-002  -7.1687710887493011E-002  -7.5414715584341582E-002  -7.9131921158405699E-002  -8.2829715587199162E-002  -8.6498552041595400E-002  -9.0128972272710106E-002  -9.3711629769094931E-002  -9.7237312635238618E-002 -0.10069696613372120      -0.10408171483689468      -0.10738288433380894      -0.11059202244122796      -0.11370091986654973      -0.11670163027191140      -0.11958648969385240      -0.12234813526705032      -0.12497952321206715      -0.12747394603869205      -0.12982504892758023      -0.13202684524630884      -0.13407373116817439      -0.13596049934955823      -0.13768235164496101      -0.13923491081432504      -0.14061423120994612      -0.14181680840274014      -0.14283958773584851      -0.14367997177713288      -0.14433582665812464      -0.14480548727991979      -0.14508776137538423      -0.14518193241950644      -0.14508776137537530      -0.14480548727987755      -0.14433582665827960      -0.14367997177698794      -0.14283958773596786      -0.14181680840269598      -0.14061423120993760      -0.13923491081429912      -0.13768235164496029      -0.13596049934966808      -0.13407373116803262      -0.13202684524642544      -0.12982504892751512      -0.12747394603869916      -0.12497952321206773      -0.12234813526708349      -0.11958648969386264      -0.11670163027197794      -0.11370091986639100      -0.11059202244136362      -0.10738288433372412      -0.10408171483690548      -0.10069696613371273       -9.7237312635294657E-002  -9.3711629769125296E-002  -9.0128972272655553E-002  -8.6498552041708004E-002  -8.2829715586966265E-002  -7.9131921158646049E-002  -7.5414715584198072E-002  -7.1687710887595776E-002  -6.7960560735578421E-002  -6.4242936775989704E-002  -6.0544504919877645E-002  -5.6874901628719263E-002  -5.3243710261906191E-002  -4.9660437541045738E-002  -4.6134490192942308E-002  -4.2675151818653542E-002  -3.9291560055752961E-002  -3.5992684080404375E-002  -3.2787302506256451E-002  -2.9683981742300133E-002  -2.6691054865149763E-002  -2.3816601117784039E-002  -2.1068426108763284E-002  -1.8454042564008850E-002  -1.5980650901266429E-002  -1.3655119368476056E-002  -1.1483966257168299E-002  -9.4733470433601679E-003  -7.6290405389118866E-003  -5.9564210144732333E-003  -4.4604132290669242E-003  -3.1454903776033036E-003  -2.0158938819165484E-003  -1.0758099746327036E-003  -3.2850869530608347E-004   2.2410952348289126E-004   5.7963068017561617E-004   7.3579773847835556E-004   6.9167582649374919E-004   4.4611593034793917E-004  -2.5129080050401072E-033  -0.0000000000000000        4.6508261765789815E-004   7.8647707290471292E-004   9.6346419309765118E-004   9.9677910443154256E-004   8.8700376388319425E-004   6.3566702376890820E-004   2.4441038961382907E-004  -2.8549203908701535E-004  -9.5178513915492426E-004  -1.7515573644158499E-003  -2.6818571782413585E-003  -3.7395665712503835E-003  -4.9212436322920907E-003  -6.2231239707692060E-003  -7.6411528644681811E-003  -9.1710051689994944E-003  -1.0808095185947967E-002  -1.2547585818774120E-002  -1.4384401261582072E-002  -1.6313241171642144E-002  -1.8328594529657544E-002  -2.0424753377060661E-002  -2.2595826944480271E-002  -2.4835756288839446E-002  -2.7138329371114760E-002  -2.9497196513876729E-002  -3.1905886177007035E-002  -3.4357821027252447E-002  -3.6846334246601720E-002  -3.9364686053498757E-002  -4.1906080385957445E-002  -4.4463681714492102E-002  -4.7030631937917969E-002  -4.9600067325055480E-002  -5.2165135459692015E-002  -5.4719012146150471E-002  -5.7254918239894523E-002  -5.9766136354515331E-002  -6.2246027411219713E-002  -6.4688046988748638E-002  -6.7085761431586149E-002  -6.9432863681386653E-002  -7.1723188791123507E-002  -7.3950729083892511E-002  -7.6109648921132617E-002  -7.8194299044704388E-002  -8.0199230454644957E-002  -8.2119207795659732E-002  -8.3949222211205432E-002  -8.5684503643159091E-002  -8.7320532539868129E-002  -8.8853050949112999E-002  -9.0278072965010059E-002  -9.1591894510502231E-002  -9.2791102419658239E-002  -9.3872582814505098E-002  -9.4833528737914619E-002  -9.5671447040039825E-002  -9.6384164490368074E-002  -9.6969833106582970E-002  -9.7426934685937772E-002  -9.7754284526724577E-002  -9.7951034332960873E-002  -9.8016674293539982E-002  -9.7951034333025627E-002  -9.7754284526717028E-002  -9.7426934685867619E-002  -9.6969833106720152E-002  -9.6384164490217028E-002  -9.5671447040139357E-002  -9.4833528737876191E-002  -9.3872582814565730E-002  -9.2791102419625252E-002  -9.1591894510357624E-002  -9.0278072965201517E-002  -8.8853050948963813E-002  -8.7320532539891721E-002  -8.5684503643233656E-002  -8.3949222211169169E-002  -8.2119207795618626E-002  -8.0199230454693862E-002  -7.8194299044612059E-002  -7.6109648921318288E-002  -7.3950729083729627E-002  -7.1723188791176895E-002  -6.9432863681430493E-002  -6.7085761431481317E-002  -6.4688046988818915E-002  -6.2246027411176227E-002  -5.9766136354543378E-002  -5.7254918239756869E-002  -5.4719012146425015E-002  -5.2165135459425777E-002  -4.9600067325154581E-002  -4.7030631937923839E-002  -4.4463681714477045E-002  -4.1906080385996823E-002  -3.9364686053359257E-002  -3.6846334246775178E-002  -3.4357821027063397E-002  -3.1905886177279887E-002  -2.9497196513632751E-002  -2.7138329371248042E-002  -2.4835756288741122E-002  -2.2595826944506611E-002  -2.0424753377130941E-002  -1.8328594529494514E-002  -1.6313241171851886E-002  -1.4384401261410221E-002  -1.2547585818940103E-002  -1.0808095185842319E-002  -9.1710051689755847E-003  -7.6411528645650654E-003  -6.2231239706405945E-003  -4.9212436324494024E-003  -3.7395665710318569E-003  -2.6818571784642644E-003  -1.7515573642903426E-003  -9.5178513923824563E-004  -2.8549203903019361E-004   2.4441038964551640E-004   6.3566702366143753E-004   8.8700376396130430E-004   9.9677910443822103E-004   9.6346419307351727E-004   7.8647707289008638E-004   4.6508261769957591E-004  -1.7992709827963963E-033  -0.0000000000000000        4.8421109828969872E-004   8.8194729104919159E-004   1.1926531434941459E-003   1.4166473526261529E-003   1.5541567884174543E-003   1.6059776690121610E-003   1.5729742833606080E-003   1.4557905670660198E-003   1.2556605325830359E-003   9.7421327309788440E-004   6.1310257416640141E-004   1.7408300505694207E-004  -3.4089540748927227E-004  -9.2968795694502691E-004  -1.5899745090568861E-003  -2.3192713954593097E-003  -3.1149372741412842E-003  -3.9741785645912384E-003  -4.8940570017954668E-003  -5.8714980896734902E-003  -6.9032993605873706E-003  -7.9861385677621032E-003  -9.1165821085753360E-003  -1.0291093758107024E-002  -1.1506043667606554E-002  -1.2757717589439454E-002  -1.4042326299670215E-002  -1.5356015191513400E-002  -1.6694874020943121E-002  -1.8054946772828560E-002  -1.9432241635254508E-002  -2.0822741042487738E-002  -2.2222411779248264E-002  -2.3627215104812749E-002  -2.5033116887458282E-002  -2.6436097712222210E-002  -2.7832162946116224E-002  -2.9217352731078675E-002  -3.0587751883714320E-002  -3.1939499674666999E-002  -3.3268799466917041E-002  -3.4571928187259154E-002  -3.5845245609341242E-002  -3.7085203424317974E-002  -3.8288354079960424E-002  -3.9451359361176851E-002  -4.0570998699875523E-002  -4.1644177182385556E-002  -4.2667933248159914E-002  -4.3639446048642921E-002  -4.4556042457505350E-002  -4.5415203710282653E-002  -4.6214571660777221E-002  -4.6951954632605923E-002  -4.7625332863941425E-002  -4.8232863514667448E-002  -4.8772885243171658E-002  -4.9243922325265178E-002  -4.9644688314991157E-002  -4.9974089236575966E-002  -5.0231226294729980E-002  -5.0415398105973439E-002  -5.0526102435501645E-002  -5.0563037444419631E-002  -5.0526102435450485E-002  -5.0415398105972627E-002  -5.0231226294783354E-002  -4.9974089236450615E-002  -4.9644688315183774E-002  -4.9243922325088132E-002  -4.8772885243267138E-002  -4.8232863514608815E-002  -4.7625332863909596E-002  -4.6951954632811363E-002  -4.6214571660550256E-002  -4.5415203710435698E-002  -4.4556042457499202E-002  -4.3639446048537062E-002  -4.2667933248230927E-002  -4.1644177182417842E-002  -4.0570998699762079E-002  -3.9451359361365915E-002  -3.8288354079696829E-002  -3.7085203424562951E-002  -3.5845245609173571E-002  -3.4571928187352732E-002  -3.3268799467002556E-002  -3.1939499674504664E-002  -3.0587751883792504E-002  -2.9217352731049133E-002  -2.7832162946247803E-002  -2.6436097712000846E-002  -2.5033116887617245E-002  -2.3627215104835460E-002  -2.2222411779120946E-002  -2.0822741042613755E-002  -1.9432241635091510E-002  -1.8054946773100735E-002  -1.6694874020652221E-002  -1.5356015191738348E-002  -1.4042326299484407E-002  -1.2757717589531811E-002  -1.1506043667660587E-002  -1.0291093758045395E-002  -9.1165821086539138E-003  -7.9861385675657412E-003  -6.9032993608236816E-003  -5.8714980894652938E-003  -4.8940570019687700E-003  -3.9741785643941444E-003  -3.1149372743009968E-003  -2.3192713954247064E-003  -1.5899745090500444E-003  -9.2968795696375412E-004  -3.4089540741309016E-004   1.7408300487355404E-004   6.1310257441507966E-004   9.7421327290154449E-004   1.2556605327021016E-003   1.4557905669972645E-003   1.5729742833763731E-003   1.6059776690461830E-003   1.5541567883908636E-003   1.4166473525915474E-003   1.1926531435622926E-003   8.8194729100954546E-004   4.8421109827945447E-004  -1.0812993591576035E-033  -0.0000000000000000        5.0343682227414733E-004   9.7781956024803828E-004   1.4227570945529043E-003   1.8381501650982287E-003   2.2238692500573280E-003   2.5799752584472241E-003   2.9065524267701966E-003   3.2036122221082231E-003   3.4713638281163479E-003   3.7101492111743643E-003   3.9203196860535926E-003   4.1022614140758277E-003   4.2564271119515757E-003   4.3833359083495079E-003   4.4835670402257775E-003   4.5577560034199948E-003   4.6065927123253624E-003   4.6308198040485391E-003   4.6312302292290213E-003   4.6086645487633674E-003   4.5640082858514081E-003   4.4981893069875080E-003   4.4121751168044055E-003   4.3069700554209250E-003   4.1836123988510006E-003   4.0431713884633491E-003   3.8867441876920010E-003   3.7154527829637938E-003   3.5304408325168499E-003   3.3328704685358698E-003   3.1239190699852062E-003   2.9047759984481853E-003   2.6766393256165890E-003   2.4407125373270798E-003   2.1982012459672261E-003   1.9503098979410764E-003   1.6982385007721645E-003   1.4431793688504928E-003   1.1863138975849053E-003   9.2880937713519900E-004   6.7181584899543567E-004   4.1646301699713520E-004   1.6385721789367001E-004  -8.4921539849069916E-005  -3.2882246138300764E-004  -5.6682676949123753E-004  -7.9795041784483031E-004  -1.0212467102610114E-003  -1.2358088145729348E-003  -1.4407721710958249E-003  -1.6353167834584834E-003  -1.8186693919153424E-003  -1.9901055179397352E-003  -2.1489513822018531E-003  -2.2945856816995024E-003  -2.4264412339626926E-003  -2.5440064704114577E-003  -2.6468267876973706E-003  -2.7345057455940118E-003  -2.8067061103646471E-003  -2.8631507459534033E-003  -2.9036233402565722E-003  -2.9279689778807169E-003  -2.9360945451492940E-003  -2.9279689778912224E-003  -2.9036233402929650E-003  -2.8631507458517086E-003  -2.8067061104887683E-003  -2.7345057454635432E-003  -2.6468267878137809E-003  -2.5440064702978611E-003  -2.4264412340351330E-003  -2.2945856817585871E-003  -2.1489513820560427E-003  -1.9901055180563797E-003  -1.8186693918541830E-003  -1.6353167834507742E-003  -1.4407721711371738E-003  -1.2358088145422597E-003  -1.0212467102436000E-003  -7.9795041790281691E-004  -5.6682676937907725E-004  -3.2882246152154092E-004  -8.4921539707186883E-005   1.6385721771527972E-004   4.1646301719999897E-004   6.7181584900352642E-004   9.2880937697998808E-004   1.1863138976746547E-003   1.4431793688012527E-003   1.6982385009314850E-003   1.9503098977303318E-003   2.1982012460549944E-003   2.4407125374069152E-003   2.6766393254497867E-003   2.9047759986533294E-003   3.1239190697103687E-003   3.3328704688650283E-003   3.5304408322015656E-003   3.7154527831922239E-003   3.8867441875614847E-003   4.0431713884618876E-003   4.1836123990462463E-003   4.3069700551609091E-003   4.4121751170045371E-003   4.4981893067366253E-003   4.5640082861163646E-003   4.6086645485373546E-003   4.6312302293876582E-003   4.6308198039153670E-003   4.6065927124497464E-003   4.5577560033603281E-003   4.4835670402861407E-003   4.3833359082764978E-003   4.2564271119676532E-003   4.1022614141379941E-003   3.9203196859034593E-003   3.7101492113693771E-003   3.4713638279584170E-003   3.2036122222113238E-003   2.9065524267157831E-003   2.5799752584432780E-003   2.2238692500749372E-003   1.8381501651101094E-003   1.4227570945042163E-003   9.7781956030567208E-004   5.0343682224927378E-004  -3.6072279065195525E-034   0.0000000000000000        5.2269498855903832E-004   1.0738259579574868E-003   1.6531662965291124E-003   2.2601982775836476E-003   2.8944355523559278E-003   3.5552028283471395E-003   4.2418033424848692E-003   4.9536153273574812E-003   5.6898218928019577E-003   6.4494763252600489E-003   7.2316258877108009E-003   8.0352866816734876E-003   8.8594123008246973E-003   9.7028943302089055E-003   1.0564569005752901E-002   1.1443221415436194E-002   1.2337587688967706E-002   1.3246357039019323E-002   1.4168174512730268E-002   1.5101644033612091E-002   1.6045331384056935E-002   1.6997767154969395E-002   1.7957449776679721E-002   1.8922848644098107E-002   1.9892407332439035E-002   2.0864546880679277E-002   2.1837669141190431E-002   2.2810160180784321E-002   2.3780393728977556E-002   2.4746734664915268E-002   2.5707542531483680E-002   2.6661175076470707E-002   2.7605991799459721E-002   2.8540357513222675E-002   2.9462645891964224E-002   3.0371243016777127E-002   3.1264550896132552E-002   3.2140990958129660E-002   3.2999007511321794E-002   3.3837071154185772E-002   3.4653682138421321E-002   3.5447373667247470E-002   3.6216715129214629E-002   3.6960315253195111E-002   3.7676825182846277E-002   3.8364941458601282E-002   3.9023408903826801E-002   3.9651023406064585E-002   4.0246634587353232E-002   4.0809148358035681E-002   4.1337529346860274E-002   4.1830803203450090E-002   4.2288058764439189E-002   4.2708450083310104E-002   4.3091198312162432E-002   4.3435593439679281E-002   4.3740995871724961E-002   4.4006837858546470E-002   4.4232624761635822E-002   4.4417936156816586E-002   4.4562426773485167E-002   4.4665827264402762E-002   4.4727944808463441E-002   4.4748663539765997E-002   4.4727944808482564E-002   4.4665827264417979E-002   4.4562426773400853E-002   4.4417936156884011E-002   4.4232624761647694E-002   4.4006837858516876E-002   4.3740995871657348E-002   4.3435593439767002E-002   4.3091198312180903E-002   4.2708450083256966E-002   4.2288058764469061E-002   4.1830803203437912E-002   4.1337529346852427E-002   4.0809148358065366E-002   4.0246634587338265E-002   3.9651023406080635E-002   3.9023408903813311E-002   3.8364941458580049E-002   3.7676825182885468E-002   3.6960315253157572E-002   3.6216715129305264E-002   3.5447373667131264E-002   3.4653682138416374E-002   3.3837071154260198E-002   3.2999007511291457E-002   3.2140990958161267E-002   3.1264550895946763E-002   3.0371243016990124E-002   2.9462645891917584E-002   2.8540357513119504E-002   2.7605991799603845E-002   2.6661175076279513E-002   2.5707542531736082E-002   2.4746734664640724E-002   2.3780393729256638E-002   2.2810160180545984E-002   2.1837669141349769E-002   2.0864546880633016E-002   1.9892407332308664E-002   1.8922848644377904E-002   1.7957449776445276E-002   1.6997767155149585E-002   1.6045331383865935E-002   1.5101644033821471E-002   1.4168174512567931E-002   1.3246357039110250E-002   1.2337587688907012E-002   1.1443221415467195E-002   1.0564569005729052E-002   9.7028943302303623E-003   8.8594123008015561E-003   8.0352866817269605E-003   7.2316258876811632E-003   6.4494763251946212E-003   5.6898218928953231E-003   4.9536153272866880E-003   4.2418033425321716E-003   3.5552028283205779E-003   2.8944355523592424E-003   2.2601982776097713E-003   1.6531662965201337E-003   1.0738259579200584E-003   5.2269498858697073E-004   3.6072279065195170E-034   0.0000000000000000        5.4192071256164748E-004   1.1696982271528827E-003   1.8832702475437986E-003   2.6817010900802543E-003   3.5641480140567103E-003   4.5292004177145927E-003   5.5753814858765689E-003   6.7014369824920017E-003   7.9055251881715079E-003   9.1854122636316326E-003   1.0538842999273334E-002   1.1963465090850681E-002   1.3456734820260680E-002   1.5015918195511605E-002   1.6638110554923091E-002   1.8320248814368688E-002   2.0059117675452445E-002   2.1851355407679369E-002   2.3693461743706536E-002   2.5581806672053838E-002   2.7512639030601790E-002   2.9482095029629105E-002   3.1486207002026506E-002   3.3520912457640467E-002   3.5582063398945325E-002   3.7665435858657906E-002   3.9766739628395623E-002   4.1881628155402861E-002   4.4005708582329481E-002   4.6134551906365978E-002   4.8263703236643293E-002   5.0388692117422779E-002   5.2505042904322966E-002   5.4608285155333502E-002   5.6693964025335060E-002   5.8757650627180462E-002   6.0794952342717215E-002   6.2801523058320069E-002   6.4773073292461819E-002   6.6705380206070003E-002   6.8594297454183523E-002   7.0435764871659229E-002   7.2225817956354493E-002   7.3960597137827072E-002   7.5636356801277949E-002   7.7249474050384653E-002   7.8796457185647498E-002   8.0273953878380239E-002   8.1678759020952396E-002   8.3007822235565992E-002   8.4258255020845857E-002   8.5427337522001670E-002   8.6512524907009863E-002   8.7511453333941294E-002   8.8421945494290194E-002   8.9242015720512852E-002   8.9969874644423103E-002   9.0603933395959332E-002   9.1142807331304962E-002   9.1585319282910624E-002   9.1930502322344829E-002   9.2177602029987316E-002   9.2326078266166262E-002   9.2375606439040567E-002   9.2326078266109141E-002   9.2177602030027506E-002   9.1930502322370211E-002   9.1585319282908681E-002   9.1142807331201309E-002   9.0603933396071132E-002   8.9969874644431652E-002   8.9242015720432999E-002   8.8421945494373308E-002   8.7511453333847314E-002   8.6512524907114086E-002   8.5427337521922830E-002   8.4258255020860082E-002   8.3007822235539208E-002   8.1678759021017178E-002   8.0273953878250204E-002   7.8796457185757202E-002   7.7249474050363018E-002   7.5636356801226004E-002   7.3960597137882736E-002   7.2225817956308835E-002   7.0435764871651083E-002   6.8594297454215414E-002   6.6705380206037945E-002   6.4773073292508532E-002   6.2801523058253206E-002   6.0794952342863369E-002   5.8757650627006941E-002   5.6693964025405469E-002   5.4608285155387570E-002   5.2505042904278723E-002   5.0388692117497969E-002   4.8263703236515687E-002   4.6134551906549214E-002   4.4005708582088909E-002   4.1881628155652863E-002   3.9766739628226765E-002   3.7665435858694307E-002   3.5582063399000857E-002   3.3520912457471894E-002   3.1486207002233917E-002   2.9482095029494483E-002   2.7512639030693609E-002   2.5581806671909187E-002   2.3693461743889289E-002   2.1851355407573131E-002   2.0059117675491869E-002   1.8320248814345585E-002   1.6638110554897091E-002   1.5015918195549746E-002   1.3456734820258309E-002   1.1963465090749236E-002   1.0538842999466422E-002   9.1854122635031017E-003   7.9055251881942953E-003   6.7014369825034456E-003   5.5753814858582242E-003   4.5292004177487216E-003   3.5641480140376409E-003   2.6817010900610748E-003   1.8832702475421682E-003   1.1696982272189327E-003   5.4192071251033967E-004   1.0812993591575997E-033   0.0000000000000000        5.6104919313487494E-004   1.2651684453306681E-003   2.1124591979917381E-003   3.1015693382284186E-003   4.2313010385062024E-003   5.4995110630859118E-003   6.9039453795992807E-003   8.4427195885540124E-003   1.0112970860103340E-002   1.1911182900763704E-002   1.3833802752151889E-002   1.5877114666902198E-002   1.8037083045048474E-002   2.0309354209384560E-002   2.2689288910405191E-002   2.5171982587836515E-002   2.7752275587344444E-002   3.0424762661712523E-002   3.3183806003649778E-002   3.6023549753999393E-002   3.8937934199551036E-002   4.1920709838961664E-002   4.4965451838083689E-002   4.8065574988174903E-002   5.1214349102606402E-002   5.4404914782830244E-002   5.7630299505955114E-002   6.0883433991151231E-002   6.4157168807883191E-002   6.7444291187127609E-002   7.0737541987292180E-002   7.4029632789492511E-002   7.7313263062921869E-002   8.0581137375720313E-002   8.3825982597512089E-002   8.7040565060938033E-002   9.0217707636857505E-002   9.3350306681304687E-002   9.6431348820312679E-002   9.9453927519991575E-002  0.10241125941898101       0.10529670036568126       0.10810376113817335       0.11082612279726071       0.11345765164258521       0.11599241373384836       0.11842468894062830       0.12074898449144171       0.12296004798395205       0.12505287983018470       0.12702274510333866       0.12886518476044131       0.13057602621171321       0.13215139321143352       0.13358771505019043       0.13488173502022460       0.13603051813920550       0.13703145811087777       0.13788228350638868       0.13858106315302909       0.13912621071348577       0.13951648845082790       0.13975101016358837       0.13982924328809176       0.13975101016365263       0.13951648845074816       0.13912621071353481       0.13858106315294766       0.13788228350661294       0.13703145811067247       0.13603051813926473       0.13488173502028861       0.13358771505003975       0.13215139321163116       0.13057602621150666       0.12886518476061229       0.12702274510331538       0.12505287983011340       0.12296004798392977       0.12074898449152083       0.11842468894059371       0.11599241373384518       0.11345765164267904       0.11082612279710752       0.10810376113828424       0.10529670036567432       0.10241125941897741        9.9453927520010824E-002   9.6431348820220780E-002   9.3350306681418624E-002   9.0217707636784633E-002   8.7040565061014805E-002   8.3825982597426588E-002   8.0581137375751274E-002   7.7313263062861737E-002   7.4029632789509137E-002   7.0737541987373628E-002   6.7444291186933208E-002   6.4157168808144857E-002   6.0883433990921165E-002   5.7630299506032531E-002   5.4404914782885928E-002   5.1214349102550211E-002   4.8065574988241086E-002   4.4965451837979148E-002   4.1920709839017446E-002   3.8937934199535569E-002   3.6023549754108722E-002   3.3183806003468458E-002   3.0424762661822702E-002   2.7752275587305489E-002   2.5171982587824469E-002   2.2689288910522520E-002   2.0309354209223834E-002   1.8037083045150060E-002   1.5877114666948133E-002   1.3833802751958378E-002   1.1911182900926673E-002   1.0112970860067023E-002   8.4427195885286056E-003   6.9039453796221738E-003   5.4995110630597192E-003   4.2313010385274449E-003   3.1015693382504305E-003   2.1124591979648191E-003   1.2651684452972384E-003   5.6104919318113904E-004   1.7992709827963925E-033   0.0000000000000000        5.8001588045946306E-004   1.3599696917600433E-003   2.3401256525376257E-003   3.5187177625872314E-003   4.8941952788895595E-003   6.4636867820902196E-003   8.2241657439208402E-003   1.0173121431359870E-002   1.2306676098482665E-002   1.4620038765599620E-002   1.7108366588169905E-002   1.9766588634590722E-002   2.2589186456390870E-002   2.5570196495456478E-002   2.8703255414608515E-002   3.1981628320070954E-002   3.5398222965190858E-002   3.8945602952056270E-002   4.2616005859449982E-002   4.6401363447784658E-002   5.0293321412113942E-002   5.4283258968256587E-002   5.8362308973786414E-002   6.2521378755342374E-002   6.6751171549940064E-002   7.1042208462066589E-002   7.5384850870018463E-002   7.9769323225487881E-002   8.4185736190404370E-002   8.8624110053181562E-002   9.3074398377525153E-002   9.7526511810455810E-002  0.10197034201268225       0.10639578563477629       0.11079276829647726       0.11515126850186207       0.11946134143834512       0.12371314259995650       0.12789695117776645       0.13200319316664708       0.13602246412113270       0.13994555152115207       0.14376345668090823       0.14746741615463274       0.15104892258796274       0.15449974496097468       0.15781194817990560       0.16097791196283795       0.16399034898488205       0.16684232222562836       0.16952726149083533       0.17203897905809160       0.17437168441448275       0.17651999805079446       0.17847896427541593       0.18024406302000895       0.18181122061131039       0.18317681947352213       0.18433770675206168       0.18529120182349768       0.18603510268577336       0.18656769120401398       0.18688773720596130       0.18699450141421589       0.18688773720590168       0.18656769120408601       0.18603510268569126       0.18529120182361583       0.18433770675185415       0.18317681947372930       0.18181122061116675       0.18024406302006146       0.17847896427544391       0.17651999805066615       0.17437168441465806       0.17203897905790153       0.16952726149091280       0.16684232222570911       0.16399034898486428       0.16097791196290118       0.15781194817977628       0.15449974496101562       0.15104892258784600       0.14746741615487319       0.14376345668067925       0.13994555152133073       0.13602246412096930       0.13200319316668307       0.12789695117786981       0.12371314259985824       0.11946134143832786       0.11515126850194188       0.11079276829645945       0.10639578563477355       0.10197034201267619        9.7526511810541436E-002   9.3074398377374370E-002   8.8624110053362237E-002   8.4185736190251492E-002   7.9769323225606439E-002   7.5384850869987335E-002   7.1042208462004569E-002   6.6751171549999128E-002   6.2521378755341528E-002   5.8362308973777068E-002   5.4283258968304243E-002   5.0293321412051444E-002   4.6401363447697908E-002   4.2616005859605191E-002   3.8945602951973794E-002   3.5398222965201717E-002   3.1981628320134632E-002   2.8703255414438120E-002   2.5570196495718386E-002   2.2589186456153196E-002   1.9766588634686322E-002   1.7108366588191110E-002   1.4620038765562530E-002   1.2306676098495553E-002   1.0173121431368903E-002   8.2241657439053161E-003   6.4636867820873599E-003   4.8941952789091584E-003   3.5187177625518144E-003   2.3401256525783119E-003   1.3599696917609948E-003   5.8001588041992546E-004   2.5129080050401038E-033   0.0000000000000000        5.9875664211011463E-004   1.4538367132210825E-003   2.5656658675121714E-003   3.9320677671356337E-003   5.5511417868169058E-003   7.4192945396078271E-003   9.5327335925029320E-003   1.1888327232291829E-002   1.4481191443070991E-002   1.7305271412256580E-002   2.0354445388091676E-002   2.3622298789615387E-002   2.7101842935116336E-002   3.0785518082160044E-002   3.4665251464999242E-002   3.8732493422643191E-002   4.2978235546121957E-002   4.7393027551279138E-002   5.1967000465361013E-002   5.6689892467373479E-002   6.1551074163399937E-002   6.6539573635441648E-002   7.1644102184606942E-002   7.6853080977748123E-002   8.2154668480488871E-002   8.7536788553763220E-002   9.2987159126307686E-002   9.8493321370534931E-002  0.10404266931262401       0.10962247980456102       0.11521994278445466       0.12082219175901655       0.12641633442373043       0.13198948336123287       0.13752878672979399       0.14302145888107376       0.14845481082197892       0.15381628045966411       0.15909346254396012       0.16427413824538736       0.16934630429509442       0.17429820161189752       0.17911834335469495       0.18379554232847814       0.18831893767857416       0.19267802081135110       0.19686266047395432       0.20086312694159897       0.20467011524178064       0.20827476737313505       0.21166869345576536       0.21484399176449953       0.21779326760183676       0.22050965095685796       0.22298681291402347       0.22521898077338848       0.22720095183474129       0.22892810583200249       0.23039641596583163       0.23160245852704903       0.23254342107401865       0.23321710915364019       0.23362195154354770       0.23375700400537691       0.23362195154361082       0.23321710915356678       0.23254342107408493       0.23160245852701614       0.23039641596583119       0.22892810583193401       0.22720095183486114       0.22521898077327485       0.22298681291410583       0.22050965095693736       0.21779326760172679       0.21484399176461733       0.21166869345563663       0.20827476737321171       0.20467011524167134       0.20086312694159669       0.19686266047405190       0.19267802081134491       0.18831893767871544       0.18379554232825596       0.17911834335484372       0.17429820161175222       0.16934630429530212       0.16427413824531509       0.15909346254397466       0.15381628045956933       0.14845481082219500       0.14302145888074119       0.13752878673002111       0.13198948336112948       0.12641633442383671       0.12082219175883814       0.11521994278460307       0.10962247980447636       0.10404266931260345        9.8493321370593342E-002   9.2987159126281457E-002   8.7536788553773351E-002   8.2154668480460213E-002   7.6853080977768468E-002   7.1644102184570346E-002   6.6539573635450072E-002   6.1551074163440481E-002   5.6689892467460992E-002   5.1967000465211355E-002   4.7393027551368733E-002   4.2978235546112631E-002   3.8732493422584502E-002   3.4665251465102527E-002   3.0785518081952696E-002   2.7101842935341840E-002   2.3622298789456909E-002   2.0354445388204134E-002   1.7305271412219572E-002   1.4481191443019983E-002   1.1888327232326811E-002   9.5327335925281011E-003   7.4192945396080465E-003   5.5511417867941878E-003   3.9320677671215538E-003   2.5656658675180348E-003   1.4538367132209905E-003   5.9875664214993098E-004   3.2204912117949342E-033   0.0000000000000000        6.1720792906798209E-004   1.5465065852522204E-003   2.7884813381749093E-003   4.3405500626523957E-003   6.2004661371850758E-003   8.3639221741280290E-003   1.0826368283627879E-002   1.3584058630438628E-002   1.6631114012780231E-002   1.9960229691115432E-002   2.3564019079751728E-002   2.7434738728288218E-002   3.1563945893279391E-002   3.5942502194757850E-002   4.0560644233192777E-002   4.5408027523283670E-002   5.0473748552120105E-002   5.5746365278040784E-002   6.1213925318457096E-002   6.6863997371144901E-002   7.2683701941734000E-002   7.8659741802839425E-002   8.4778433294866506E-002   9.1025738727625122E-002   9.7387299740767541E-002  0.10384847147146087       0.11039435742404360       0.11700984495401266       0.12367964127880526       0.13038830993174899       0.13712030756888566       0.14386002104076934       0.15059180464274918       0.15730001744850630       0.16396906064569558       0.17058341477274419       0.17712767678127733       0.18358659681797659       0.18994511465644770       0.19618839567467244       0.20230186630180697       0.20827124884690951       0.21408259562160978       0.21972232228306690       0.22517724030679226       0.23043458852015458       0.23548206361639193       0.24030784957494042       0.24490064592145677       0.24924969475469794       0.25334480647793378       0.25717638417560656       0.26073544656800474       0.26401364950025680       0.26700330590507121       0.26969740419262950       0.27208962503142187       0.27417435646368027       0.27594670733916593       0.27740251901539303       0.27853837531179265       0.27935161068297071       0.27984031659877406       0.28000334611143601       0.27984031659871533       0.27935161068302722       0.27853837531178788       0.27740251901534091       0.27594670733923932       0.27417435646372690       0.27208962503133477       0.26969740419271421       0.26700330590505578       0.26401364950010703       0.26073544656808550       0.25717638417565214       0.25334480647796159       0.24924969475460709       0.24490064592158728       0.24030784957481441       0.23548206361651006       0.23043458852002979       0.22517724030671399       0.21972232228316432       0.21408259562165427       0.20827124884685733       0.20230186630167918       0.19618839567477409       0.18994511465633213       0.18358659681812250       0.17712767678104757       0.17058341477314778       0.16396906064542824       0.15730001744858912       0.15059180464269986       0.14386002104084933       0.13712030756884730       0.13038830993179368       0.12367964127882911       0.11700984495390632       0.11039435742413102       0.10384847147139181        9.7387299740832628E-002   9.1025738727579603E-002   8.4778433294912317E-002   7.8659741802822258E-002   7.2683701941690992E-002   6.6863997371055806E-002   6.1213925318602758E-002   5.5746365277938262E-002   5.0473748552174805E-002   4.5408027523316213E-002   4.0560644233108505E-002   3.5942502194890258E-002   3.1563945893138483E-002   2.7434738728388659E-002   2.3564019079684938E-002   1.9960229691107882E-002   1.6631114012870749E-002   1.3584058630366717E-002   1.0826368283637386E-002   8.3639221740957077E-003   6.2004661372125260E-003   4.3405500626977154E-003   2.7884813381452486E-003   1.5465065852320612E-003   6.1720792906674394E-004   3.9203159731388300E-033   0.0000000000000000        6.3530693992085348E-004   1.6377193672093377E-003   3.0079802745213583E-003   4.7431072865217212E-003   6.8405125176886896E-003   9.2951842760163952E-003   1.2101825499413009E-002   1.5256084579250914E-002   1.8751100619649658E-002   2.2578335882829023E-002   2.6729156078823098E-002   3.1194506882313799E-002   3.5964511169403884E-002   4.1028473288304418E-002   4.6374962077521592E-002   5.1991862509944226E-002   5.7866401600034569E-002   6.3985172485769709E-002   7.0334167548157189E-002   7.6898815336356688E-002   8.3664016677648848E-002   9.0614180470816819E-002   9.7733260469477237E-002  0.10500479336298468       0.11241193798249682       0.11993751545859083       0.12756405020487727       0.13527381162248711       0.14304885642937562       0.15087107150487078       0.15872221715559073       0.16658397068976008       0.17443797020367852       0.18226585846755486       0.19004932680927150       0.19777015889306351       0.20541027427766462       0.21295177166468454       0.22037697171754828       0.22766845935842331       0.23480912543861096       0.24178220767937852       0.24857133078975821       0.25516054565879454       0.26153436753583986       0.26767781309799937       0.27357643632330564       0.27921636307832259       0.28458432434026976       0.28966768797034370       0.29445448896755000       0.29893345811940847       0.30309404899754078       0.30692646321371758       0.31042167389154579       0.31357144728932640       0.31636836252115252       0.31880582933733470       0.32087810390755628       0.32258030258524550       0.32390841360319073       0.32485930668856289       0.32543074055856092       0.32562136829239607       0.32543074055862942       0.32485930668845220       0.32390841360327194       0.32258030258529802       0.32087810390753291       0.31880582933723534       0.31636836252126821       0.31357144728921388       0.31042167389157838       0.30692646321378891       0.30309404899749715       0.29893345811933741       0.29445448896748921       0.28966768797054265       0.28458432434003439       0.27921636307860953       0.27357643632301215       0.26767781309818517       0.26153436753583670       0.25516054565880747       0.24857133078970770       0.24178220767940437       0.23480912543872920       0.22766845935839441       0.22037697171751611       0.21295177166473211       0.20541027427773537       0.19777015889278621       0.19004932680946751       0.18226585846756591       0.17443797020353752       0.16658397068990086       0.15872221715546669       0.15087107150486961       0.14304885642940157       0.13527381162259020       0.12756405020469291       0.11993751545879799       0.11241193798236264       0.10500479336301781        9.7733260469500760E-002   9.0614180470739686E-002   8.3664016677777911E-002   7.6898815336361975E-002   7.0334167548099111E-002   6.3985172485829675E-002   5.7866401599982228E-002   5.1991862509912931E-002   4.6374962077636112E-002   4.1028473288168943E-002   3.5964511169509140E-002   3.1194506882288871E-002   2.6729156078762941E-002   2.2578335882949385E-002   1.8751100619491270E-002   1.5256084579373200E-002   1.2101825499362687E-002   9.2951842760848283E-003   6.8405125176298062E-003   4.7431072865097967E-003   3.0079802745482474E-003   1.6377193672254585E-003   6.3530693987630198E-004   4.6106963499243088E-033   0.0000000000000000        6.5299178268632342E-004   1.7272187517482322E-003   3.2235790594198899E-003   5.1386965950120534E-003   7.4696477719388941E-003   1.0210728000556474E-002   1.3355905139444934E-002   1.6900231627335484E-002   2.0835880740191839E-002   2.5153101653515291E-002   2.9842032518330407E-002   3.4892329297300365E-002   4.0292703634966440E-002   4.6030927732580024E-002   5.2093929571013137E-002   5.8467852135091064E-002   6.5138083115208439E-002   7.2089282508024391E-002   7.9305420592855308E-002   8.6769820269713055E-002   9.4465198466055805E-002  0.10237370717716449       0.11047697564684816       0.11875615403251483       0.12719195836483208       0.13576471659964420       0.14445441561330835       0.15324074903467805       0.16210316578152270       0.17102091920267948       0.17997311669120605       0.18893876966292900       0.19789684376846464       0.20682630922833437       0.21570619116302420       0.22451561979761153       0.23323388042714807       0.24184046301072987       0.25031511128617923       0.25863787128145727       0.26678913910641855       0.27474970790955033       0.28250081389390008       0.29002418126597046       0.29730206602767068       0.30431729849282602       0.31105332443087769       0.31749424474003801       0.32362485354969189       0.32943067466801140       0.33489799627552375       0.34001390379857860       0.34476631085971848       0.34914398825737258       0.35313659088186300       0.35673468251732515       0.35992975846587566       0.36271426593472483       0.36508162214843082       0.36702623012709584       0.36854349211145804       0.36962982058044630       0.37028264686018292       0.37050042727648053       0.37028264686014151       0.36962982058060634       0.36854349211128090       0.36702623012713065       0.36508162214833950       0.36271426593494360       0.35992975846572206       0.35673468251740176       0.35313659088175792       0.34914398825744997       0.34476631085976789       0.34001390379847407       0.33489799627579248       0.32943067466764608       0.32362485355007026       0.31749424473961879       0.31105332443126105       0.30431729849262101       0.29730206602770243       0.29002418126593504       0.28250081389377379       0.27474970790985487       0.26678913910606089       0.25863787128155219       0.25031511128628126       0.24184046301061257       0.23323388042718882       0.22451561979767948       0.21570619116294498       0.20682630922825151       0.19789684376868605       0.18893876966272508       0.17997311669137345       0.17102091920261364       0.16210316578153505       0.15324074903449597       0.14445441561362293       0.13576471659933775       0.12719195836506372       0.11875615403236023       0.11047697564688133       0.10237370717724721        9.4465198465890465E-002   8.6769820269857495E-002   7.9305420592753265E-002   7.2089282508080360E-002   6.5138083115178963E-002   5.8467852135122317E-002   5.2093929570945892E-002   4.6030927732655554E-002   4.0292703634913253E-002   3.4892329297260320E-002   2.9842032518458877E-002   2.5153101653363989E-002   2.0835880740339336E-002   1.6900231627221003E-002   1.3355905139536675E-002   1.0210728000451051E-002   7.4696477720148985E-003   5.1386965950059368E-003   3.2235790593911975E-003   1.7272187517272291E-003   6.5299178274981170E-004   5.2899691553535234E-033   0.0000000000000000        6.7020163614825272E-004   1.8147527028424732E-003   3.4347036885190247E-003   5.5262922186495016E-003   8.0862653907565179E-003   1.1108238801164520E-002   1.4585459107367318E-002   1.8512394059673577E-002   2.2880269311846158E-002   2.7678143794928788E-002   3.2894951216570156E-002   3.8519082105789443E-002   4.4537863436299320E-002   5.0937564088611512E-002   5.7703502051937562E-002   6.4820111086602822E-002   7.2270974145778724E-002   8.0038854433477039E-002   8.8105738141573020E-002   9.6452882104426846E-002  0.10506086039753207       0.11390961053200184       0.12297848092598865       0.13224628005285996       0.14169132704657883       0.15129150353163442       0.16102430652836802       0.17086690228253285       0.18079618090817928       0.19078881169597603       0.20082129896394757       0.21087003831194046       0.22091137314707965       0.23092165134056933       0.24087728188393526       0.25075479140577112       0.26053088041142841       0.27018247911674281       0.27968680273270619       0.28902140607624210       0.29816423736723513       0.30709369109643692       0.31578865981247306       0.32422858473717842       0.33239350505285792       0.34026410576791788       0.34782176403499915       0.35504859380887571       0.36192748874580133       0.36844216322538814       0.37457719141868073       0.38031804428111077       0.38565112440886623       0.39056379865243357       0.39504442842253529       0.39908239761109510       0.40266813805663171       0.40579315250158771       0.40845003497411025       0.41063248856091594       0.41233534050819803       0.41355455463940088       0.41428724103084680       0.41453166295283017       0.41428724103067532       0.41355455463940693       0.41233534050828508       0.41063248856093271       0.40845003497414323       0.40579315250136921       0.40266813805684581       0.39908239761091691       0.39504442842283166       0.39056379865217750       0.38565112440887961       0.38031804428127536       0.37457719141842999       0.36844216322574702       0.36192748874529251       0.35504859380939274       0.34782176403457310       0.34026410576825011       0.33239350505268261       0.32422858473728616       0.31578865981260579       0.30709369109612544       0.29816423736757469       0.28902140607602778       0.27968680273277002       0.27018247911670845       0.26053088041146405       0.25075479140580503       0.24087728188389232       0.23092165134071280       0.22091137314688289       0.21087003831205836       0.20082129896382778       0.19078881169608236       0.18079618090815988       0.17086690228262427       0.16102430652816616       0.15129150353190121       0.14169132704626602       0.13224628005312908       0.12297848092591478       0.11390961053190021       0.10506086039770703        9.6452882104228990E-002   8.8105738141736320E-002   8.0038854433351445E-002   7.2270974145857578E-002   6.4820111086559051E-002   5.7703502051970480E-002   5.0937564088624675E-002   4.4537863436253169E-002   3.8519082105931329E-002   3.2894951216385020E-002   2.7678143795062664E-002   2.2880269311788333E-002   1.8512394059685685E-002   1.4585459107305385E-002   1.1108238801261036E-002   8.0862653907136459E-003   5.5262922186309800E-003   3.4347036885180970E-003   1.8147527029098456E-003   6.7020163606439998E-004   5.9564979617409108E-033   0.0000000000000000        6.8687690565277315E-004   1.9000740867706767E-003   3.6407911852544576E-003   5.9048879783914349E-003   8.6887894352169863E-003   1.1985446072758213E-002   1.5787398970592333E-002   2.0088543876817005E-002   2.4879179321451707E-002   3.0147199712012896E-002   3.5880360338887592E-002   4.2065813638394942E-002   4.8689531816031681E-002   5.5736312893384675E-002   6.3189899621518913E-002   7.1033053427023263E-002   7.9247591472654463E-002   8.7814421095123094E-002   9.6713587206393281E-002  0.10592432514211202       0.11542511234917746       0.12519371961521841       0.13520726372334405       0.14544226196126062       0.15587468825021583       0.16648003063571712       0.17723334996203713       0.18810933958674481       0.19908238598391639       0.21012663009457977       0.22121602927686121       0.23232441970502637       0.24342557906602968       0.25449328940898741       0.26550139998638067       0.27642388994742340       0.28723493072178868       0.29790894795168288       0.30842068281821305       0.31874525261711756       0.32885821044030833       0.33873560380700507       0.34835403212943539       0.35769070283865639       0.36672348607329391       0.37543096776890267       0.38379250103841073       0.39178825571474130       0.39939926593027858       0.40660747563485339       0.41339578191857607       0.41974807606168885       0.42564928219169185       0.43108539346571628       0.43604350568802558       0.44051184828111417       0.44447981253887864       0.44793797708653477       0.45087813049963987       0.45329329100723148       0.45517772325794986       0.45652695207992267       0.45733777322912228       0.45760826107528396       0.45733777322938390       0.45652695207967486       0.45517772325811173       0.45329329100713017       0.45087813049959463       0.44793797708676114       0.44447981253862290       0.44051184828143786       0.43604350568769479       0.43108539346593194       0.42564928219165643       0.41974807606169418       0.41339578191853971       0.40660747563471134       0.39939926593066072       0.39178825571439696       0.38379250103871232       0.37543096776860058       0.36672348607349586       0.35769070283855009       0.34835403212937766       0.33873560380716955       0.32885821044007879       0.31874525261738762       0.30842068281806018       0.29790894795171763       0.28723493072179562       0.27642388994723466       0.26550139998656980       0.25449328940878280       0.24342557906619550       0.23232441970499851       0.22121602927693668       0.21012663009442040       0.19908238598399003       0.18810933958675147       0.17723334996209275       0.16648003063549971       0.15587468825051484       0.14544226196105295       0.13520726372338646       0.12519371961534292       0.11542511234900853       0.10592432514223285        9.6713587206308932E-002   8.7814421095272432E-002   7.9247591472539833E-002   7.1033053427054502E-002   6.3189899621519677E-002   5.5736312893326395E-002   4.8689531816169453E-002   4.2065813638159588E-002   3.5880360339103912E-002   3.0147199711909232E-002   2.4879179321421575E-002   2.0088543876889083E-002   1.5787398970602853E-002   1.1985446072714869E-002   8.6887894351940099E-003   5.9048879784530817E-003   3.6407911852509274E-003   1.9000740866958049E-003   6.8687690572666804E-004   6.6086770428108672E-033   0.0000000000000000        7.0295937959362082E-004   1.9829412873993767E-003   3.8412909905805423E-003   6.2734997526814208E-003   9.2756783895409471E-003   1.2840128685468286E-002   1.6958703477808635E-002   2.1624740586011243E-002   2.6827634158277641E-002   3.2554142617213754E-002   3.8790871711764575E-002   4.5523766116075580E-002   5.2737476450177331E-002   6.0415365886728821E-002   6.8539640500330359E-002   7.7091430313407316E-002   8.6050829907109744E-002   9.5396936160862894E-002  0.10510790019618185       0.11516098530110817       0.12553262357422088       0.13619847207304681       0.14713347051897513       0.15831190104244797       0.16970744969715659       0.18129326947185814       0.19304204459940244       0.20492605600471803       0.21691724772714305       0.22898729416685928       0.24110766798222941       0.25324970848227796       0.26538469035052953       0.27748389252594913       0.28951866708890200       0.30146050797063489       0.31328111933731811       0.32495248346783800       0.33644692797759218       0.34773719221350113       0.35879649266576041       0.36959858724687988       0.38011783826097251       0.39032927394363648       0.40020864839029952       0.40973249975824905       0.41887820658204472       0.42762404207506804       0.43594922629068439       0.44383397600270114       0.45125955220586750       0.45820830510228999       0.46466371647645310       0.47061043935835578       0.47603433486963626       0.48092250617364196       0.48526332944147976       0.48904648176528603       0.49226296594246699       0.49490513208565995       0.49696669598480941       0.49844275420587836       0.49932979585850068       0.49962571103203762       0.49932979585817733       0.49844275420632533       0.49696669598448479       0.49490513208577042       0.49226296594254010       0.48904648176513421       0.48526332944164546       0.48092250617330251       0.47603433486984342       0.47061043935822822       0.46466371647657623       0.45820830510198202       0.45125955220610847       0.44383397600275692       0.43594922629039778       0.42762404207530197       0.41887820658173841       0.40973249975856907       0.40020864839007675       0.39032927394368144       0.38011783826100720       0.36959858724678868       0.35879649266597546       0.34773719221318977       0.33644692797782777       0.32495248346784089       0.31328111933713043       0.30146050797100549       0.28951866708868973       0.27748389252608768       0.26538469035036877       0.25324970848233813       0.24110766798216657       0.22898729416694241       0.21691724772715898       0.20492605600450586       0.19304204459959998       0.18129326947187763       0.16970744969699930       0.15831190104254059       0.14713347051891459       0.13619847207297464       0.12553262357438855       0.11516098530099451       0.10510790019623377        9.5396936160705784E-002   8.6050829907239557E-002   7.7091430313400641E-002   6.8539640500311166E-002   6.0415365886746016E-002   5.2737476450117428E-002   4.5523766116220853E-002   3.8790871711631786E-002   3.2554142617241245E-002   2.6827634158322792E-002   2.1624740585977444E-002   1.6958703477797085E-002   1.2840128685490842E-002   9.2756783895605582E-003   6.2734997526242633E-003   3.8412909905952515E-003   1.9829412874382544E-003   7.0295937955434831E-004   7.2449352420329419E-033   0.0000000000000000        7.1839237882035908E-004   2.0631188118590367E-003   4.0356663215057268E-003   6.6311678918990974E-003   9.8454289281240202E-003   1.3670120402175792E-002   1.8096425912802055E-002   2.3117140779513448E-002   2.8720779701137629E-002   3.4892996399205831E-002   4.1619278737396438E-002   4.8884396880818005E-002   5.6671716235968776E-002   6.4963204608210728E-002   7.3739573667627331E-002   8.2980366901463209E-002   9.2664003680655485E-002  0.10276782020504543       0.11326812587123621       0.12414026612831870       0.13535868394640477       0.14689698074451310       0.15872797901364355       0.17082378714649046       0.18315586619572241       0.19569509825112744       0.20841185623140071       0.22127607490393358       0.23425732297543839       0.24732487606001075       0.26044779037033761       0.27359497693791551       0.28673527619169087       0.29983753271632169       0.31287067000402091       0.32580376502840086       0.33860612245156296       0.35124734829656945       0.36369742289595663       0.37592677295084942       0.38790634252441591       0.39960766278993048       0.41100292038676656       0.42206502418974967       0.43276767036336689       0.44308540551738507       0.45299368782765387       0.46246894597237581       0.47148863573308275       0.48003129413966578       0.48807659101287582       0.49560537779104785       0.50259973352383092       0.50904300790798529       0.51491986128519707       0.52021630148297038       0.52491971742470156       0.52901890942004304       0.53250411606792269       0.53536703770251104       0.53760085633258858       0.53920025201420418       0.54016141563508202       0.54048205806091809       0.54016141563551578       0.53920025201362309       0.53760085633298438       0.53536703770236516       0.53250411606789783       0.52901890942015817       0.52491971742452292       0.52021630148332154       0.51491986128504919       0.50904300790820822       0.50259973352342602       0.49560537779175795       0.48807659101249051       0.48003129413962325       0.47148863573332700       0.46246894597218585       0.45299368782798927       0.44308540551697678       0.43276767036370367       0.42206502418964109       0.41100292038677821       0.39960766279001925       0.38790634252417244       0.37592677295117244       0.36369742289569157       0.35124734829655346       0.33860612245175031       0.32580376502818398       0.31287067000399310       0.29983753271641789       0.28673527619172606       0.27359497693793788       0.26044779037028104       0.24732487606010115       0.23425732297530355       0.22127607490428294       0.20841185623100730       0.19569509825141948       0.18315586619553587       0.17082378714665464       0.15872797901363872       0.14689698074451613       0.13535868394625539       0.12414026612850432       0.11326812587113681       0.10276782020516387        9.2664003680558882E-002   8.2980366901501207E-002   7.3739573667608152E-002   6.4963204608234196E-002   5.6671716235919829E-002   4.8884396880819483E-002   4.1619278737425325E-002   3.4892996399231532E-002   2.8720779701090590E-002   2.3117140779524793E-002   1.8096425912839349E-002   1.3670120402128063E-002   9.8454289281408036E-003   6.6311678919142511E-003   4.0356663214939255E-003   2.0631188118702252E-003   7.1839237880579878E-004   7.8637397576755801E-033   0.0000000000000000        7.3312090495293721E-004   2.1403778784207963E-003   4.2233954970382105E-003   6.9769595736555940E-003   1.0396579591584932E-002   1.4473315161049488E-002   1.9197701268994446E-002   2.4562007481277227E-002   3.0553896107976604E-002   3.7157950126698210E-002   4.4358573874951311E-002   5.2139399100344125E-002   6.0482545477297381E-002   6.9368628294878665E-002   7.8776910700908920E-002   8.8685398350611025E-002   9.9070886819253176E-002  0.10990900565842059       0.12117427905067012       0.13284019344533124       0.14487926370385865       0.15726309866367316       0.16996246852220884       0.18294737460302019       0.19618712119124837       0.20965038911762077       0.22330531085699312       0.23711954696177992       0.25106036362970596       0.26509471123813677       0.27918930363557970       0.29331069801905879       0.30742537518808388       0.32149981999605470       0.33550060179418856       0.34939445468352165       0.36314835737479861       0.37672961246797315       0.39010592496005081       0.40324547979079151       0.41611701823999342       0.42868991299627418       0.44093424170673706       0.45282085884606588       0.46432146571442817       0.47540867840925854       0.48605609360293200       0.49623835196196431       0.50593119906888062       0.51511154368144185       0.52375751321097641       0.53184850626456015       0.53936524213572978       0.54628980713551178       0.55260569761915546       0.55829785964544099       0.56335272514173251       0.56775824450465850       0.57150391555032831       0.57458080875072193       0.57698158868407567       0.57870053166550528       0.57973353949604423       0.58007814931004975       0.57973353949567963       0.57870053166605218       0.57698158868375959       0.57458080875057937       0.57150391555081248       0.56775824450424428       0.56335272514208035       0.55829785964495970       0.55260569761948697       0.54628980713499820       0.53936524213654613       0.53184850626345592       0.52375751321143427       0.51511154368170065       0.50593119906845507       0.49623835196226579       0.48605609360264784       0.47540867840956480       0.46432146571413180       0.45282085884617446       0.44093424170678691       0.42868991299614512       0.41611701824018921       0.40324547979053121       0.39010592496024915       0.37672961246796183       0.36314835737480350       0.34939445468342184       0.33550060179442709       0.32149981999582466       0.30742537518815810       0.29331069801883347       0.27918930363588190       0.26509471123790357       0.25106036362981821       0.23711954696154519       0.22330531085727404       0.20965038911729636       0.19618712119156445       0.18294737460278021       0.16996246852219729       0.15726309866382163       0.14487926370381879       0.13284019344528167       0.12117427905069897       0.10990900565837906        9.9070886819285303E-002   8.8685398350586059E-002   7.8776910700927044E-002   6.9368628294844262E-002   6.0482545477382944E-002   5.2139399100314683E-002   4.4358573874927386E-002   3.7157950126648326E-002   3.0553896108060630E-002   2.4562007481251029E-002   1.9197701268955491E-002   1.4473315161102620E-002   1.0396579591557570E-002   6.9769595736516431E-003   4.2233954970592093E-003   2.1403778783623453E-003   7.3312090501311054E-004   8.4635998354597301E-033   0.0000000000000000        7.4709178379073660E-004   2.2144969892212438E-003   4.4039732271608338E-003   7.3099710930026977E-003   1.0927714361096245E-002   1.5247672214031480E-002   2.0259753226554111E-002   2.5955719234070238E-002   3.2322409283491636E-002   3.9343372154091116E-002   4.7001965637629581E-002   5.5280721909748982E-002   6.4160557403348847E-002   7.3620781011769207E-002   8.3639256743582843E-002   9.4192504837761343E-002  0.10525575241162773       0.11680298052128736       0.12880698895519616       0.14123946849121374       0.15407107155761512       0.16727148227303573       0.18080948843556915       0.19465305605084970       0.20876940607722719       0.22312509303375141       0.23768608523481449       0.25241784643803522       0.26728541872215739       0.28225350637762070       0.29728656062693926       0.31234886495169595       0.32740462083970839       0.34241803372919982       0.35735339895508589       0.37217518748365686       0.38684813123424122       0.40133730777609600       0.41560822420418370       0.42962689998542825       0.44335994858072941       0.45677465764246500       0.46983906759759719       0.48252204842481328       0.49479337444342408       0.50662379692944748       0.51798511439152983       0.52885024032720285       0.53919326830791325       0.54898953422885644       0.55821567556808660       0.56684968753267362       0.57487097593623415       0.58226040667750512       0.58900035173835530       0.59507473153059343       0.60046905354799829       0.60517044719130353       0.60916769469961474       0.61245125810875534       0.61501330217626016       0.61684771320968013       0.61795011375976661       0.61831787314264786       0.61795011376007114       0.61684771320919218       0.61501330217658201       0.61245125810894285       0.60916769469893961       0.60517044719191260       0.60046905354758873       0.59507473153100665       0.58900035173794596       0.58226040667821799       0.57487097593521053       0.56684968753378284       0.55821567556770502       0.54898953422838337       0.53919326830850312       0.52885024032686900       0.51798511439162165       0.50662379692954618       0.49479337444331495       0.48252204842494961       0.46983906759746563       0.45677465764244890       0.44335994858076605       0.42962689998560116       0.41560822420402971       0.40133730777618498       0.38684813123408390       0.37217518748390799       0.35735339895478807       0.34241803372938057       0.32740462083983352       0.31234886495179737       0.29728656062664793       0.28225350637782110       0.26728541872206474       0.25241784643819337       0.23768608523469170       0.22312509303392714       0.20876940607704481       0.19465305605098604       0.18080948843553984       0.16727148227293903       0.15407107155767616       0.14123946849122151       0.12880698895514070       0.11680298052136445       0.10525575241159504        9.4192504837770988E-002   8.3639256743559792E-002   7.3620781011851100E-002   6.4160557403226737E-002   5.5280721909796403E-002   4.7001965637651952E-002   3.9343372154125325E-002   3.2322409283419479E-002   2.5955719234076371E-002   2.0259753226621612E-002   1.5247672213949917E-002   1.0927714361122554E-002   7.3099710930236515E-003   4.4039732271128548E-003   2.2144969892959566E-003   7.4709178372603662E-004   9.0430703599164601E-033   0.0000000000000000        7.6025380312431717E-004   2.2852624861641963E-003   4.5769118619288672E-003   7.6293300822242510E-003   1.1437466123213206E-002   1.5991221106780067E-002   2.1279900915230514E-002   2.7294778909725939E-002   3.4021901993040470E-002   4.1443823794492740E-002   4.9542895071697450E-002   5.8300589931426346E-002   6.7696666966811231E-002   7.7709177952735867E-002   8.8314640520663332E-002   9.9488145499143851E-002  0.11120341067357835       0.12343283073684744       0.13614754606914378       0.14931751943984739       0.16291161101386162       0.17689765270400004       0.19124252458398044       0.20591223400770331       0.22087199707281227       0.23608632207010824       0.25151909465112915       0.26713366450968229       0.28289293335122301       0.29875944395808052       0.31469547011544163       0.33066310720034381       0.34662436320153478       0.36254124995779169       0.37837587439742953       0.39409052955083324       0.40964778512334865       0.42501057741418680       0.44014229834972796       0.45500688343842544       0.46956889841418825       0.48379362437627016       0.49764714121028697       0.51109640909585008       0.52410934789776165       0.53665491426083212       0.54870317620601228       0.56022538506897979       0.57119404458779532       0.58158297698331096       0.59136738588514082       0.60052391591559595       0.60903070883131971       0.61686745606503313       0.62401544752607585       0.63045761658679789       0.63617858109556957       0.64116468035369667       0.64540400795210751       0.64888644039159249       0.65160366141627535       0.65354918200329304       0.65471835596417582       0.65510839110964536       0.65471835596411787       0.65354918200365342       0.65160366141582893       0.64888644039173027       0.64540400795249753       0.64116468035316088       0.63617858109586745       0.63045761658672916       0.62401544752625326       0.61686745606445836       0.60903070883221244       0.60052391591487952       0.59136738588510762       0.58158297698412864       0.57119404458697465       0.56022538506944985       0.54870317620578535       0.53665491426071721       0.52410934789804142       0.51109640909563714       0.49764714121047238       0.48379362437628826       0.46956889841398930       0.45500688343838419       0.44014229834989532       0.42501057741400083       0.40964778512353012       0.39409052955070822       0.37837587439755282       0.36254124995773002       0.34662436320128004       0.33066310720034853       0.31469547011563387       0.29875944395791559       0.28289293335135995       0.26713366450951415       0.25151909465119626       0.23608632207000643       0.22087199707292016       0.20591223400759245       0.19124252458415292       0.17689765270389740       0.16291161101389376       0.14931751943985086       0.13614754606919577       0.12343283073674499       0.11120341067364574        9.9488145499113168E-002   8.8314640520694362E-002   7.7709177952677344E-002   6.7696666966867783E-002   5.8300589931438655E-002   4.9542895071644499E-002   4.1443823794488258E-002   3.4021901993055534E-002   2.7294778909748667E-002   2.1279900915172206E-002   1.5991221106867310E-002   1.1437466123152903E-002   7.6293300822390464E-003   4.5769118619550962E-003   2.2852624861056663E-003   7.6025380316105612E-004   9.6007553357967371E-033   0.0000000000000000        7.7255784803377818E-004   2.3524690854772102E-003   4.7417425985440201E-003   7.9341976548314326E-003   1.1924520016103529E-002   1.6702066489665591E-002   2.2255565446384191E-002   2.8575822217983778E-002   3.5648124599647446E-002   4.3454072527213568E-002   5.1975051670942608E-002   6.1191522133617969E-002   7.1082132866806577E-002   8.1623730843509601E-002   9.2791543334783497E-002  0.10455929121722310       0.11689924571550238       0.12978228112411461       0.14317794740760711       0.15705455116102773       0.17137923478574918       0.18611805496832617       0.20123606334328190       0.21669739000270910       0.23246532949084861       0.24850242888748861       0.26477057771269552       0.28123109941891267       0.29784484425854346       0.31457228329067671       0.33137360331328569       0.34820880248297381       0.36503778639577028       0.38182046440124806       0.39851684590751091       0.41508713645942302       0.43149183334799290       0.44769182052051004       0.46364846257688552       0.47932369760302967       0.49468012864041239       0.50968111355534707       0.52429085310330081       0.53847447696212314       0.55219812754783604       0.56542904138505723       0.57813562786425798       0.59028754517001092       0.60185577321446493       0.61281268340226658       0.62313210503243066       0.63278938822477093       0.64176146316497029       0.65002689556854831       0.65756593821118381       0.66436057839676399       0.67039458126599605       0.67565352882390106       0.68012485460480809       0.68379787388172009       0.68666380935546012       0.68871581225804523       0.68994897881540984       0.69036036204057527       0.68994897881518313       0.68871581225792911       0.68666380935579285       0.68379787388148439       0.68012485460474870       0.67565352882422824       0.67039458126569706       0.66436057839662233       0.65756593821142728       0.65002689556862547       0.64176146316456795       0.63278938822495434       0.62313210503288374       0.61281268340135053       0.60185577321542927       0.59028754516918380       0.57813562786491035       0.56542904138498951       0.55219812754739928       0.53847447696244111       0.52429085310291590       0.50968111355570433       0.49468012864043248       0.47932369760289667       0.46364846257691172       0.44769182052061024       0.43149183334775221       0.41508713645955886       0.39851684590744768       0.38182046440127859       0.36503778639598528       0.34820880248292629       0.33137360331320759       0.31457228329079290       0.29784484425850521       0.28123109941893110       0.26477057771267548       0.24850242888757615       0.23246532949078172       0.21669739000279709       0.20123606334306265       0.18611805496856371       0.17137923478564734       0.15705455116099568       0.14317794740763040       0.12978228112418019       0.11689924571543679       0.10455929121729909        9.2791543334693527E-002   8.1623730843563488E-002   7.1082132866810074E-002   6.1191522133553958E-002   5.1975051671028977E-002   4.3454072527190170E-002   3.5648124599635109E-002   2.8575822217992292E-002   2.2255565446415014E-002   1.6702066489601639E-002   1.1924520016169348E-002   7.9341976547727573E-003   4.7417425985518211E-003   2.3524690855222948E-003   7.7255784799889679E-004   1.0135311251146233E-032   0.0000000000000000        7.8395702835931376E-004   2.4159203947759214E-003   4.8980166419745090E-003   8.2237704684120991E-003   1.2387616649900814E-002   1.7378392746050086E-002   2.3184276199867536E-002   2.9795625894860671E-002   3.7197005395418918E-002   4.5369104706865088E-002   5.4292388695879164E-002   6.3946349975709776E-002   7.4308578741123246E-002   8.5354772390641750E-002   9.7058926969807349E-002  0.10939345617230271       0.12232925092754382       0.13583573476955779       0.14988094007889025       0.16443159311206443       0.17945319715165639       0.19491011492713547       0.21076565332775893       0.22698215110887729       0.24352106920504266       0.26034308323831623       0.27740817793937256       0.29467574324026646       0.31210467180211998       0.32965345775198568       0.34728029638138391       0.36494318457218095       0.38260002170912299       0.40020871082834586       0.41772725977044045       0.43511388208141083       0.45232709742903643       0.46932583128956923       0.48606951365802903       0.50251817655825826       0.51863255010496156       0.53437415689392909       0.54970540448791405       0.56458967578354879       0.57899141703182067       0.59287622330821099       0.60621092121926734       0.61896364865625075       0.63110393139528065       0.64260275635994524       0.65343264137955837       0.66356770125747955       0.67298371001471158       0.68165815913024730       0.68957031166599803       0.69670125212295086       0.70303393192443631       0.70855321040963504       0.71324589123591775       0.71710075411341045       0.72010858178234294       0.72226218217632754       0.72355640571732383       0.72398815769619185       0.72355640571749380       0.72226218217640992       0.72010858178216697       0.71710075411352570       0.71324589123581883       0.70855321040954677       0.70303393192476005       0.69670125212298450       0.68957031166570260       0.68165815913054173       0.67298371001453905       0.66356770125779618       0.65343264137897650       0.64260275636036579       0.63110393139487908       0.61896364865679498       0.60621092121857667       0.59287622330838574       0.57899141703225032       0.56458967578332508       0.54970540448828409       0.53437415689330570       0.51863255010526454       0.50251817655833853       0.48606951365797757       0.46932583128946137       0.45232709742939825       0.43511388208119445       0.41772725977046105       0.40020871082837783       0.38260002170899371       0.36494318457222308       0.34728029638136093       0.32965345775194088       0.31210467180211604       0.29467574324023621       0.27740817793952910       0.26034308323813743       0.24352106920509081       0.22698215110883377       0.21076565332788863       0.19491011492693444       0.17945319715175662       0.16443159311208089       0.14988094007887115       0.13583573476947322       0.12232925092763360       0.10939345617218636        9.7058926969945253E-002   8.5354772390572750E-002   7.4308578741093673E-002   6.3946349975763081E-002   5.4292388695822896E-002   4.5369104706879868E-002   3.7197005395431311E-002   2.9795625894859352E-002   2.3184276199851833E-002   1.7378392746088350E-002   1.2387616649817888E-002   8.2237704685019595E-003   4.8980166419500745E-003   2.4159203947274480E-003   7.8395702840359648E-004   1.0645450313943296E-032   0.0000000000000000        7.9440680372325234E-004   2.4754294055229402E-003   5.0453063174196438E-003   8.4972827022123092E-003   1.2825555192465846E-002   1.8018468429216467E-002   2.4063676847919088E-002   3.0951115551079638E-002   3.8664660503615840E-002   4.7184137745954889E-002   5.6489137851989342E-002   6.6558234802834779E-002   7.7368013479257092E-002   8.8893079713312659E-002  0.10110626043608567       0.11397872808440222       0.12748006289522240       0.14157831078157038       0.15624006304004426       0.17143054523886378       0.18711370414492895       0.20325229388887175       0.21980796452316423       0.23674135371433863       0.25401218115573315       0.27157934528242039       0.28940102197877593       0.30743476503666145       0.32563760811895592       0.34396616797698826       0.36237674868429737       0.38082544662409856       0.39926825598681681       0.41766117451866080       0.43596030926789747       0.45412198207590354       0.47210283455500968       0.48985993230424507       0.50735086811280272       0.52453386389615952       0.54136787112745810       0.55781266951723796       0.57382896370559899       0.58937847773575891       0.60442404707396968       0.61892970796750757       0.63286078391226830       0.64618396902986719       0.65886740814938038       0.67088077340334418       0.68219533715500458       0.69278404107430747       0.70262156120358354       0.71168436885654218       0.71995078719221783       0.72740104334840439       0.73401731598604580       0.73978377814753460       0.74468663531801305       0.74871415859742585       0.75185671290866352       0.75410678016518007       0.75545897735532208       0.75591006948446715       0.75545897735518397       0.75410678016526911       0.75185671290850997       0.74871415859778367       0.74468663531794055       0.73978377814740126       0.73401731598590303       0.72740104334848166       0.71995078719211103       0.71168436885647002       0.70262156120382024       0.69278404107386937       0.68219533715540670       0.67088077340343621       0.65886740814928579       0.64618396902982267       0.63286078391263267       0.61892970796732560       0.60442404707369435       0.58937847773583130       0.57382896370542713       0.55781266951774466       0.54136787112698193       0.52453386389647716       0.50735086811243524       0.48985993230460284       0.47210283455450480       0.45412198207613741       0.43596030926795887       0.41766117451865964       0.39926825598671722       0.38082544662424755       0.36237674868414349       0.34396616797724155       0.32563760811875192       0.30743476503678929       0.28940102197869594       0.27157934528244287       0.25401218115581392       0.23674135371431923       0.21980796452313794       0.20325229388896560       0.18711370414485284       0.17143054523891488       0.15624006303999488       0.14157831078167551       0.12748006289511343       0.11397872808450429       0.10110626043599073        8.8893079713397299E-002   7.7368013479245823E-002   6.6558234802845714E-002   5.6489137851960122E-002   4.7184137745968344E-002   3.8664660503608082E-002   3.0951115551086497E-002   2.4063676847917961E-002   1.8018468429204664E-002   1.2825555192513043E-002   8.4972827021525064E-003   5.0453063174203533E-003   2.4754294055768025E-003   7.9440680367142422E-004   1.1129943554502748E-032   0.0000000000000000        8.0386509914168939E-004   2.5308189660388780E-003   5.1832061317275361E-003   8.7540079424178324E-003   1.3237196314229009E-002   1.8620650495245063E-002   2.4891531103935226E-002   3.2039373160637354E-002   4.0047403327772957E-002   4.8894631738043391E-002   5.8559823299807218E-002   6.9020684441763819E-002   8.0252850605730564E-002   9.2229896704412895E-002  0.10492354549067806       0.11830379707314488       0.13233899376227809       0.14699588032146674       0.16223968694155777       0.17803422177808800       0.19434196144560006       0.21112414071635005       0.22834084471586172       0.24595110437469789       0.26391299472118651       0.28218373555959403       0.30071979423739936       0.31947699022220555       0.33841060125205141       0.35747547079508585       0.37662611655538136       0.39581683978003968       0.41500183508138533       0.43413530053340138       0.45317154775693397       0.47206511174396965       0.49077086014818500       0.50924410178024215       0.52744069404712879       0.54531714907918238       0.56283073828240138       0.57993959507569082       0.59660281555023864       0.61278055682474730       0.62843413284811933       0.64352610742436112       0.65802038423254094       0.67188229362982110       0.68507867602178130       0.69757796160789354       0.70935024629854182       0.72036736363362419       0.73060295252126084       0.74003252063239422       0.74863350330926981       0.75638531782772656       0.76326941290716044       0.76926931331989590       0.77437065952238815       0.77856124218637113       0.78183103156590816       0.78417220162165813       0.78557914884008417       0.78604850571402407       0.78557914884018365       0.78417220162161805       0.78183103156606759       0.77856124218576939       0.77437065952268713       0.76926931332015003       0.76326941290707273       0.75638531782785901       0.74863350330925593       0.74003252063243674       0.73060295252120278       0.72036736363404275       0.70935024629804722       0.69757796160777541       0.68507867602205086       0.67188229362963481       0.65802038423239728       0.64352610742466054       0.62843413284815797       0.61278055682478139       0.59660281555034467       0.57993959507522941       0.56283073828312369       0.54531714907839834       0.52744069404799421       0.50924410177962876       0.49077086014877835       0.47206511174369115       0.45317154775683288       0.43413530053333765       0.41500183508166527       0.39581683977974974       0.37662611655569228       0.35747547079462533       0.33841060125245453       0.31947699022201032       0.30071979423730189       0.28218373555981774       0.26391299472097207       0.24595110437481876       0.22834084471579719       0.21112414071630262       0.19434196144568913       0.17803422177805253       0.16223968694157498       0.14699588032142122       0.13233899376237751       0.11830379707305937       0.10492354549068611        9.2229896704379019E-002   8.0252850605766188E-002   6.9020684441723240E-002   5.8559823299886786E-002   4.8894631737984813E-002   4.0047403327797257E-002   3.2039373160597281E-002   2.4891531104003307E-002   1.8620650495191581E-002   1.3237196314218616E-002   8.7540079424673102E-003   5.1832061317033089E-003   2.5308189660272571E-003   8.0386509915725875E-004   1.1587623786171485E-032   0.0000000000000000        8.1229241881845739E-004   2.5819222267039667E-003   5.3113337810187589E-003   8.9932609740765168E-003   1.3621464983510171E-002   1.9183388322143183E-002   2.5665728181803817E-002   3.3057644171533639E-002   4.1341753524090231E-002   5.0496300496457328E-002   6.0499274957466445E-002   7.1327568962438262E-002   8.2955926687028905E-002   9.5356955264544255E-002  0.10850134087563387       0.12235798306152969       0.13689406196693885       0.15207510081751052       0.16786505196673174       0.18422639285668735       0.20112021986173959       0.21850634130823904       0.23634337308036335       0.25458883760901452       0.27319926579747145       0.29213030143612834       0.31133680776308742       0.33077297592446314       0.35039243504953343       0.37014836368756654       0.38999360234162561       0.40988076681071711       0.42976236209176510       0.44959089654377110       0.46931899605822347       0.48889951794660358       0.50828566428003319       0.52743109440481561       0.54629003635990125       0.56481739693663313       0.58296887010465548       0.60070104355139331       0.61797150307616722       0.63473893458447372       0.65096322344230817       0.66660555094564689       0.68162848767822126       0.69599608352753095       0.70967395414734058       0.72262936365280184       0.73483130335516988       0.74625056634359477       0.75685981773076583       0.76663366040088454       0.77554869609574761       0.78358358169547715       0.79071908055053597       0.79693810875882964       0.80222577625068980       0.80656942261212816       0.80995864753191915       0.81238533582175498       0.81384367693447301       0.81433017894184090       0.81384367693453019       0.81238533582145667       0.80995864753215108       0.80656942261240638       0.80222577625048375       0.79693810875847626       0.79071908055084728       0.78358358169514619       0.77554869609602117       0.76663366040074499       0.75685981773075572       0.74625056634331299       0.73483130335576130       0.72262936365261976       0.70967395414720436       0.69599608352770936       0.68162848767828543       0.66660555094513563       0.65096322344262081       0.63473893458412201       0.61797150307638282       0.60070104355146836       0.58296887010437093       0.56481739693700461       0.54629003635927642       0.52743109440521341       0.50828566427969002       0.48889951794684500       0.46931899605833288       0.44959089654366102       0.42976236209174112       0.40988076681076402       0.38999360234153135       0.37014836368786819       0.35039243504916384       0.33077297592467136       0.31133680776321909       0.29213030143580898       0.27319926579775039       0.25458883760884893       0.23634337308050107       0.21850634130818034       0.20112021986172965       0.18422639285666273       0.16786505196671214       0.15207510081758613       0.13689406196677126       0.12235798306166140       0.10850134087566048        9.5356955264465207E-002   8.2955926687095699E-002   7.1327568962435570E-002   6.0499274957369432E-002   5.0496300496549622E-002   4.1341753524051700E-002   3.3057644171571872E-002   2.5665728181746825E-002   1.9183388322179723E-002   1.3621464983519679E-002   8.9932609740259427E-003   5.3113337810585491E-003   2.5819222266861160E-003   8.1229241882066299E-004   1.2017388417183368E-032   0.0000000000000000        8.1965194958286743E-004   2.6285830640116305E-003   5.4293311018672290E-003   9.2143994712616945E-003   1.3977353107481119E-002   1.9705227506627978E-002   2.6384287950065574E-002   3.4003344222939706E-002   4.2544445476694746E-002   5.1985121980090025E-002   6.2302641065295768E-002   7.3473135565579217E-002   8.5470518718654714E-002   9.8266495359069672E-002  0.11183078520983915       0.12613126166507971       0.14113402127197078       0.15680344828511242       0.17310230357462841       0.18999182378359808       0.20743181829317042       0.22538076533920634       0.24379591080191532       0.26263337048586116       0.28184823544607585       0.30139467987005042       0.32122607119646951       0.34129508217932036       0.36155380463086190       0.38195386457441505       0.40244653851634138       0.42298287057327411       0.44351379015970166       0.46399022996107309       0.48436324390118962       0.50458412482840986       0.52460452162757121       0.54437655548391395       0.56385293501504752       0.58298706999225591       0.60173318338313453       0.62004642143712019       0.63788296155944513       0.65520011770323949       0.67195644303223234       0.68811182960755757       0.70362760485256248       0.71846662457019583       0.73259336228464800       0.74597399469377368       0.75857648302640435       0.77037065010637396       0.78132825294400932       0.79142305067029728       0.80063086766163893       0.80892965169051978       0.81629952697732377       0.82272284199753298       0.82818421194924041       0.83267055575418802       0.83617112753624234       0.83867754245945514       0.84018379691152634       0.84068628293430137       0.84018379691134026       0.83867754246006698       0.83617112753561373       0.83267055575440507       0.82818421194927039       0.82272284199773860       0.81629952697707042       0.80892965169080699       0.80063086766119729       0.79142305067056129       0.78132825294390207       0.77037065010670402       0.75857648302573288       0.74597399469423509       0.73259336228440197       0.71846662457032551       0.70362760485254228       0.68811182960788464       0.67195644303205149       0.65520011770348208       0.63788296155925572       0.62004642143698485       0.60173318338334414       0.58298706999197392       0.56385293501553102       0.54437655548363639       0.52460452162771043       0.50458412482829307       0.48436324390107344       0.46399022996139588       0.44351379015940950       0.42298287057352241       0.40244653851609985       0.38195386457450897       0.36155380463099140       0.34129508217914589       0.32122607119650692       0.30139467987009172       0.28184823544593285       0.26263337048598645       0.24379591080182769       0.22538076533925588       0.20743181829312363       0.18999182378369389       0.17310230357463838       0.15680344828501966       0.14113402127213964       0.12613126166499497       0.11183078520976114        9.8266495359214973E-002   8.5470518718517116E-002   7.3473135565637310E-002   6.2302641065351674E-002   5.1985121980009701E-002   4.2544445476699548E-002   3.4003344222967601E-002   2.6384287950082776E-002   1.9705227506623429E-002   1.3977353107450944E-002   9.2143994713027415E-003   5.4293311018139981E-003   2.6285830640359808E-003   8.1965194958097225E-004   1.2418202106899344E-032   0.0000000000000000        8.2590966076251198E-004   2.6706564754373557E-003   5.5368649642074637E-003   9.4168255855474510E-003   1.4303922009943215E-002   2.0184813426927271E-002   2.7045365773880982E-002   3.4874065449859458E-002   4.3652436253509841E-002   5.3357348081929691E-002   6.3965399983838905E-002   7.5452022559136273E-002   8.7790360448215407E-002  0.10095128385168142       0.11490361848334456       0.12961428849497802       0.14504838802419723       0.16116924767181195       0.17793852606000343       0.19531631194402552       0.21326122406827350       0.23173051014820054       0.25068014860217447       0.27006495388553542       0.28983868495000609       0.30995415634945611       0.33036335163685332       0.35101753877130820       0.37186738725591878       0.39286308671944475       0.41395446666025104       0.43509111706524195       0.45622250960773675       0.47729811913745729       0.49826754517204419       0.51908063308604191       0.53968759472300099       0.56003912812431489       0.58008653609554717       0.59978184332194628       0.61907791175092419       0.63792855396731873       0.65628864427679834       0.67411422725137538       0.69136262344829413       0.70799253207580026       0.72396413033110851       0.73923916919897836       0.75378106545331480       0.76755498966355218       0.78052794997494013       0.79266887147890819       0.80394867096092781       0.81434032687193736       0.82381894432653968       0.83236181499975570       0.83994847174992593       0.84656073786394215       0.85218277077955629       0.85680110020688993       0.86040466052470788       0.86298481741529476       0.86453538862099755       0.86505265883411819       0.86453538862110679       0.86298481741481370       0.86040466052527176       0.85680110020664602       0.85218277077949134       0.84656073786412445       0.83994847174993759       0.83236181499960493       0.82381894432697877       0.81434032687164615       0.80394867096107103       0.79266887147856191       0.78052794997567343       0.76755498966293345       0.75378106545377599       0.73923916919867716       0.72396413033122742       0.70799253207549329       0.69136262344859967       0.67411422725103787       0.65628864427706335       0.63792855396743819       0.61907791175078619       0.59978184332223694       0.58008653609526140       0.56003912812431755       0.53968759472314709       0.51908063308591779       0.49826754517214561       0.47729811913717701       0.45622250960808269       0.43509111706489401       0.41395446666061053       0.39286308671913939       0.37186738725601071       0.35101753877139469       0.33036335163676123       0.30995415634956874       0.28983868495008752       0.27006495388541663       0.25068014860220750       0.23173051014817153       0.21326122406837852       0.19531631194383028       0.17793852606009714       0.16116924767181376       0.14504838802414255       0.12961428849497886       0.11490361848342118       0.10095128385158025        8.7790360448323279E-002   7.5452022559052520E-002   6.3965399983839058E-002   5.3357348081944159E-002   4.3652436253545431E-002   3.4874065449828559E-002   2.7045365773875826E-002   2.0184813426897791E-002   1.4303922009994752E-002   9.4168255855172373E-003   5.5368649642332807E-003   2.6706564754397605E-003   8.2590966073525112E-004   1.2789099260033758E-032   0.0000000000000000        8.3103439547208956E-004   2.7080089492353063E-003   5.6336281037247813E-003   9.5999874247653227E-003   1.4600304742927757E-002   2.0620894566049132E-002   2.7647257026002223E-002   3.5667582363066400E-002   4.4662913025838823E-002   5.4609513756663577E-002   6.5483371193046966E-002   7.7259272392742481E-002   8.9909657599089685E-002  0.10340463206243097       0.11771220210217119       0.13279842182524909       0.14862746657209602       0.16516170115545598       0.18236177384825658       0.20018672120341810       0.21859407056299043       0.23753994166216266       0.25697915106640590       0.27686532029552641       0.29715098716769101       0.31778771984978804       0.33872623326706552       0.35991650757490107       0.38130790840453238       0.40284930859388918       0.42448921111313892       0.44617587288315086       0.46785742919339451       0.48948201842127281       0.51099790674120560       0.53235361254404368       0.55349803024268562       0.57438055318495684       0.59495119536898999       0.61516071166797193       0.63496071628033446       0.65430379910913961       0.67314363980842840       0.69143511919673306       0.70913442779971847       0.72619917122754529       0.74258847216760759       0.75826306871260574       0.77318540881801212       0.78731974063845145       0.80063219854037349       0.81309088457140832       0.82466594520698855       0.83532964316586134       0.84505642415000015       0.85382297831719811       0.86160829637048453       0.86839372009711591       0.87416298726675146       0.87890227074969762       0.88260021179255654       0.88524794733819090       0.88683913136136550       0.88736995012275210       0.88683913136119674       0.88524794733866286       0.88260021179208992       0.87890227074970173       0.87416298726690611       0.86839372009684279       0.86160829637053393       0.85382297831726905       0.84505642414967030       0.83532964316607872       0.82466594520689751       0.81309088457162737       0.80063219853983858       0.78731974063880528       0.77318540881787423       0.75826306871271876       0.74258847216743196       0.72619917122789768       0.70913442779928115       0.69143511919703504       0.67314363980833514       0.65430379910886283       0.63496071628057671       0.61516071166778175       0.59495119536885033       0.57438055318533121       0.55349803024237088       0.53235361254432034       0.51099790674108359       0.48948201842141015       0.46785742919305956       0.44617587288354738       0.42448921111277221       0.40284930859415652       0.38130790840447598       0.35991650757480392       0.33872623326713014       0.31778771984974008       0.29715098716763461       0.27686532029555039       0.25697915106648062       0.23753994166211967       0.21859407056293734       0.20018672120357345       0.18236177384812882       0.16516170115547393       0.14862746657210374       0.13279842182528129       0.11771220210212616       0.10340463206245437        8.9909657599065246E-002   7.7259272392776190E-002   6.5483371193061385E-002   5.4609513756673667E-002   4.4662913025798140E-002   3.5667582363074712E-002   2.7647257026022994E-002   2.0620894566069761E-002   1.4600304742864051E-002   9.5999874247971982E-003   5.6336281037200663E-003   2.7080089492013434E-003   8.3103439551822670E-004   1.3129186352857953E-032   0.0000000000000000        8.3499795578046950E-004   2.7405188053017150E-003   5.7193398910644440E-003   9.7633804224512028E-003   1.4865708223020774E-002   2.1012325584808103E-002   2.8188401262633014E-002   3.6381857288001820E-002   4.5573299931287933E-002   5.5738445464368916E-002   6.6852725470880461E-002   7.8890343715489725E-002   9.1823101952450026E-002  0.10562041201765447       0.12024953743205732       0.13567574356198339       0.15186237278492978       0.16877091432692226       0.18636110045178791       0.20459101374169314       0.22341719200475843       0.24279473226650336       0.26267739765039799       0.28301772804248487       0.30376715404132393       0.32487611368715724       0.34629417160013654       0.36797014023072133       0.38985220292553152       0.41188803851565986       0.43402494712437889       0.45620997688854009       0.47839005130217577       0.50051209684939291       0.52252317065733722       0.54437058781503189       0.56600204809965249       0.58736576176543920       0.60841057411665611       0.62908608855590287       0.64934278780876209       0.66913215304131568       0.68840678057381510       0.70712049592005788       0.72522846486339076       0.74268730132314031       0.75945517172480492       0.77549189564870136       0.79075904249608087       0.80522002395129022       0.81884018200649800       0.83158687235234263       0.84342954291433969       0.85433980736699888       0.86429151342572608       0.87326080577741449       0.88122618347149062       0.88816855165881514       0.89407126753020605       0.89892018036729604       0.90270366558420045       0.90541265270378357       0.90704064717622468       0.90758374601577341       0.90704064717652100       0.90541265270351157       0.90270366558425319       0.89892018036742161       0.89407126753043198       0.88816855165868724       0.88122618347149073       0.87326080577737475       0.86429151342583410       0.85433980736713100       0.84342954291410921       0.83158687235260309       0.81884018200636643       0.80522002395140280       0.79075904249605877       0.77549189564868626       0.75945517172465771       0.74268730132317773       0.72522846486376447       0.70712049591966175       0.68840678057389149       0.66913215304169504       0.64934278780834598       0.62908608855619230       0.60841057411685584       0.58736576176503918       0.56600204809977928       0.54437058781500780       0.52252317065717591       0.50051209684964426       0.47839005130226164       0.45620997688834042       0.43402494712457346       0.41188803851558409       0.38985220292543843       0.36797014023078545       0.34629417160019371       0.32487611368716252       0.30376715404126398       0.28301772804245173       0.26267739765045500       0.24279473226649409       0.22341719200472959       0.20459101374173036       0.18636110045181148       0.16877091432691868       0.15186237278497375       0.13567574356193576       0.12024953743208648       0.10562041201763545        9.1823101952463793E-002   7.8890343715526751E-002   6.6852725470781207E-002   5.5738445464402452E-002   4.5573299931272154E-002   3.6381857288048325E-002   2.8188401262603250E-002   2.1012325584786915E-002   1.4865708223059337E-002   9.7633804224380553E-003   5.7193398910539168E-003   2.7405188053320449E-003   8.3499795573737463E-004   1.3437644085777210E-032   0.0000000000000000        8.3777517999314790E-004   2.7680765077000243E-003   5.7937470372173734E-003   9.9065485912189430E-003   1.5099415190930563E-002   2.1358070138777389E-002   2.8667386049131990E-002   3.7015045350177030E-002   4.6381264365604573E-002   5.6741268911804713E-002   6.8069994221344882E-002   8.0341122430909129E-002   9.3525884259175907E-002  0.10759307134317926       0.12250928280045825       0.13823907846915623       0.15474505561414867       0.17198792019261036       0.18992658501804749       0.20851827923547328       0.22771865538452984       0.24748189551950389       0.26776082028318349       0.28850700183807126       0.30967088015750216       0.33120188214309815       0.35304854321193024       0.37515863102773944       0.39747927109825182       0.41995707391362402       0.44253826333480206       0.46516880592149995       0.48779454087550050       0.51036131031046883       0.53281508950045353       0.55510211683616217       0.57716902313042218       0.59896296000170035       0.62043172699606519       0.64152389716363822       0.66218894076919443       0.68237734685580176       0.70204074235240355       0.72113200845123049       0.73960539397125979       0.75741662542564325       0.77452301354562958       0.79088355598999360       0.80645903599341007       0.82121211672783101       0.83510743113595076       0.84811166702948892       0.86019364724122993       0.87132440464238214       0.88147725184548076       0.89062784541495255       0.89875424444654295       0.90583696336125441       0.91185901879095199       0.91680597044627388       0.92066595586433653       0.92342971895101356       0.92509063225734633       0.92564471291997363       0.92509063225694366       0.92342971895111015       0.92066595586474853       0.91680597044589851       0.91185901879089626       0.90583696336113728       0.89875424444692331       0.89062784541478635       0.88147725184548298       0.87132440464232830       0.86019364724140701       0.84811166702901863       0.83510743113655084       0.82121211672741201       0.80645903599348845       0.79088355598994353       0.77452301354603315       0.75741662542543065       0.73960539397089953       0.72113200845164849       0.70204074235232905       0.68237734685544527       0.66218894076954704       0.64152389716334834       0.62043172699600557       0.59896296000187954       0.57716902313047269       0.55510211683616306       0.53281508950066725       0.51036131030995013       0.48779454087562785       0.46516880592167081       0.44253826333458418       0.41995707391364112       0.39747927109841946       0.37515863102772018       0.35304854321166818       0.33120188214336382       0.30967088015739080       0.28850700183816547       0.26776082028319798       0.24748189551935812       0.22771865538471339       0.20851827923527591       0.18992658501812656       0.17198792019264744       0.15474505561405594       0.13823907846920180       0.12250928280044561       0.10759307134320871        9.3525884259133357E-002   8.0341122430885648E-002   6.8069994221408692E-002   5.6741268911807835E-002   4.6381264365590619E-002   3.7015045350148823E-002   2.8667386049184375E-002   2.1358070138771019E-002   1.5099415190895566E-002   9.9065485912407120E-003   5.7937470371976114E-003   2.7680765077121887E-003   8.3777517998933162E-004   1.3713729357095221E-032   0.0000000000000000        8.3934401301090193E-004   2.7905849476835692E-003   5.8566242316079485E-003   1.0029085659922891E-002   1.5300785986141461E-002   2.1657203431740161E-002   2.9082950429297413E-002   3.7565498995121634E-002   4.7084722686792528E-002   5.7615416070283802E-002   6.9132077935113792E-002   8.1607931719800561E-002   9.5013705946302901E-002  0.10931764677125071       0.12448576891264039       0.14048201160200854       0.15726831664418114       0.17480470094384365       0.19304935640037763       0.21195876132556854       0.23148778939276315       0.25158981763773530       0.27221683746072900       0.29331956955397676       0.31484758224911324       0.33674941274567310       0.35897269084090538       0.38146426486254276       0.40417032947379095       0.42703655507165189       0.45000821844455480       0.47303033438425679       0.49604778793778020       0.51900546696800898       0.54184839472842106       0.56452186209330901       0.58697155917731891       0.60914370596878675       0.63098518172144147       0.65244365273573568       0.67346769827476904       0.69400693426598947       0.71401213452750234       0.73343534920121944       0.75223002011914841       0.77035109282925929       0.78775512499551970       0.80440039092777427       0.82024698198173618       0.83525690258313012       0.84939416165941695       0.86262485923377019       0.87491726801003344       0.88624190970626460       0.89657162599670281       0.90588164385879499       0.91414963519211800       0.92135577053817563       0.92748276680843467       0.93251592886694412       0.93644318489457778       0.93925511544095952       0.94094497608692573       0.94150871368196898       0.94094497608720706       0.93925511544096041       0.93644318489419576       0.93251592886723167       0.92748276680832586       0.92135577053855622       0.91414963519130121       0.90588164385965753       0.89657162599598672       0.88624190970663297       0.87491726800971803       0.86262485923446663       0.84939416165856307       0.83525690258373586       0.82024698198161006       0.80440039092770732       0.78775512499531564       0.77035109282927883       0.75223002011947726       0.73343534920093345       0.71401213452755763       0.69400693426628335       0.67346769827454500       0.65244365273603233       0.63098518172126994       0.60914370596897061       0.58697155917695443       0.56452186209349386       0.54184839472805957       0.51900546696861971       0.49604778793764198       0.47303033438393133       0.45000821844491379       0.42703655507152866       0.40417032947376946       0.38146426486249108       0.35897269084114808       0.33674941274538572       0.31484758224930326       0.29331956955387439       0.27221683746063996       0.25158981763796179       0.23148778939254158       0.21195876132566435       0.19304935640043244       0.17480470094366901       0.15726831664431781       0.14048201160193430       0.12448576891269469       0.10931764677122421        9.5013705946345631E-002   8.1607931719764437E-002   6.9132077935133526E-002   5.7615416070237048E-002   4.7084722686813657E-002   3.7565498995125242E-002   2.9082950429288119E-002   2.1657203431740813E-002   1.5300785986152279E-002   1.0029085659909074E-002   5.8566242316245021E-003   2.7905849476652727E-003   8.3934401301790685E-004   1.3956777053211160E-032   0.0000000000000000        8.3968556877698261E-004   2.8079596960872838E-003   5.9077747138006854E-003   1.0130636089005128E-002   1.5469260135253458E-002   2.1908914499690655E-002   2.9433988027999583E-002   3.8031772032046114E-002   4.7681845318233093E-002   5.8358631454885040E-002   7.0036253757308209E-002   8.2687541008729978E-002   9.6282789592392490E-002  0.11078977622516425       0.12617401264677144       0.14239890390597479       0.15942582758964716       0.17721420743113028       0.19572161470346239       0.21490388129827875       0.23471521031451023       0.25510828566867005       0.27603438476123709       0.29744349512582202       0.31928443454711469       0.34150497410343561       0.36405196375529936       0.38687146015353535       0.40990885637098623       0.43310901322960793       0.45641639191820399       0.47977518757865073       0.50312946353144550       0.52642328583601783       0.54960085782920098       0.57260665436642388       0.59538555538030713       0.61788297850488438       0.64004501037208839       0.66181853633998899       0.68315136826805223       0.70399237009402449       0.72429158086154899       0.74400033493603579       0.76307137909931266       0.78145898625005128       0.79911906543267930       0.81600926793302964       0.83208908917882152       0.84731996621231498       0.86166537047589531       0.87509089572946774       0.88756434082579627       0.89905578721899793       0.90953767094797267       0.91898484897680643       0.92737465969173971       0.93468697744902585       0.94090426099345537       0.94601159568083171       0.94999672936806301       0.95285010189564667       0.95456486809939189       0.95513691427805569       0.95456486809943086       0.95285010189535657       0.94999672936845758       0.94601159568068138       0.94090426099348101       0.93468697744885043       0.92737465969242372       0.91898484897582589       0.90953767094880900       0.89905578721851687       0.88756434082630764       0.87509089572850662       0.86166537047702474       0.84731996621139682       0.83208908917929170       0.81600926793283957       0.79911906543299016       0.78145898624984600       0.76307137909950506       0.74400033493573159       0.72429158086191980       0.70399237009351034       0.68315136826826217       0.66181853633977761       0.64004501037232397       0.61788297850461527       0.59538555538071480       0.57260665436618585       0.54960085782950063       0.52642328583561704       0.50312946353154242       0.47977518757896753       0.45641639191793210       0.43310901322966827       0.40990885637092694       0.38687146015361257       0.36405196375518845       0.34150497410360836       0.31928443454695549       0.29744349512591473       0.27603438476125441       0.25510828566863020       0.23471521031458967       0.21490388129834925       0.19572161470328031       0.17721420743130792       0.15942582758958612       0.14239890390599252       0.12617401264671740       0.11078977622517956        9.6282789592383289E-002   8.2687541008784352E-002   7.0036253757261344E-002   5.8358631454905371E-002   4.7681845318211388E-002   3.8031772032091495E-002   2.9433988027987617E-002   2.1908914499674380E-002   1.5469260135240710E-002   1.0130636089033217E-002   5.9077747137741684E-003   2.8079596961057829E-003   8.3968556876101046E-004   1.4166201650936621E-032   0.0000000000000000        8.3878418491304362E-004   2.8201292254802371E-003   5.9470307744030285E-003   1.0210895964890946E-002   1.5604357747662575E-002   2.2112508219487396E-002   2.9719549780957095E-002   3.8412623191112223E-002   4.8171061238531036E-002   5.8968977649862149E-002   7.0780182146954931E-002   8.3577173861731954E-002   9.7329888144733326E-002  0.11200570945460685       0.12756972919230081       0.14398490594538396       0.16121214569039374       0.17921037631044576       0.19793665023706891       0.21734625892935000       0.23739284482020243       0.25802851228526702       0.27920394169820334       0.30086850751754241       0.32297039989039439       0.34545674921344077       0.36827375326875156       0.39136680661716816       0.41468063192384957       0.43815941291325289       0.46174692862232353       0.48538668863552920       0.50902206897382063       0.53259644830429886       0.55605334416285512       0.57933654882387731       0.60239026454240607       0.62515923778041582       0.64758889216442639       0.66962545977835508       0.69121611055064747       0.71230907935595178       0.73285379058383238       0.75280097982472904       0.77210281242185741       0.79071299856866906       0.80858690470514016       0.82568166091684148       0.84195626410275193       0.85737167664098457       0.87189092033979221       0.88547916541287530       0.89810381431363451       0.90973458016602582       0.92034355966445969       0.92990530021588425       0.93839686120348009       0.94579786918109521       0.95209056692116212       0.95725985613679876       0.96129333382229087       0.96418132210554242       0.96591689153372351       0.96649587775397039       0.96591689153341698       0.96418132210593144       0.96129333382210636       0.95725985613675368       0.95209056692121385       0.94579786918124242       0.93839686120284016       0.92990530021678530       0.92034355966369052       0.90973458016661435       0.89810381431294428       0.88547916541382143       0.87189092033886684       0.85737167664166170       0.84195626410229840       0.82568166091717710       0.80858690470475492       0.79071299856895971       0.77210281242159673       0.75280097982511485       0.73285379058334421       0.71230907935669818       0.69121611055020582       0.66962545977850485       0.64758889216426796       0.62515923778063753       0.60239026454197697       0.57933654882419128       0.55605334416281393       0.53259644830420461       0.50902206897400304       0.48538668863504847       0.46174692862270733       0.43815941291312938       0.41468063192394555       0.39136680661709294       0.36827375326884065       0.34545674921327851       0.32297039989055343       0.30086850751742439       0.27920394169822921       0.25802851228526075       0.23739284482017847       0.21734625892923132       0.19793665023730378       0.17921037631028694       0.16121214569044698       0.14398490594539004       0.12756972919232509       0.11200570945457758        9.7329888144777318E-002   8.3577173861641360E-002   7.0780182147033396E-002   5.8968977649837155E-002   4.8171061238540397E-002   3.8412623191088256E-002   2.9719549780971279E-002   2.2112508219492427E-002   1.5604357747662523E-002   1.0210895964869626E-002   5.9470307744280797E-003   2.8201292254541655E-003   8.3878418492230617E-004   1.4341498628072259E-032   0.0000000000000000        8.3662746976529724E-004   2.8270351004367864E-003   5.9742541869230413E-003   1.0269613767415479E-002   1.5705680717472914E-002   2.2267407038041431E-002   2.9938846284373207E-002   3.8707019185498508E-002   4.8551061847297482E-002   5.9444840064758489E-002   7.1361912612374442E-002   8.4274514775298834E-002   9.8152292857867030E-002  0.11296231719303843       0.12866934250635473       0.14523596972654088       0.16262272697336586       0.18078814480234734       0.19968885985064977       0.21927973043466820       0.23951394959404684       0.26034315714574574       0.28171755485144967       0.30358602566667620       0.32589625652926946       0.34859486413982504       0.37162752334837673       0.39493909780359332       0.41847377257537216       0.44217518840316777       0.46598657726987575       0.48985089895612693       0.51371097826255585       0.53750964255787104       0.56118985932194509       0.58469487336730352       0.60796834338084305       0.63095447749483469       0.65359816751218514       0.67584512152078946       0.69764199451782294       0.71893651678163328       0.73967761963766443       0.75981555836047054       0.77930203186333502       0.79809029894655703       0.81613529076415492       0.83339371929171946       0.84982418149364158       0.86538725896593849       0.88004561279368354       0.89376407341933295       0.90650972527208440       0.91825198599314484       0.92896268002991444       0.93861610645181437       0.94718910079456742       0.95466109082530815       0.96101414603677937       0.96623302081400764       0.97030519112221070       0.97322088464544154       0.97497310431152673       0.97555764513011467       0.97497310431186879       0.97322088464523604       0.97030519112207936       0.96623302081437723       0.96101414603637725       0.95466109082535144       0.94718910079509455       0.93861610645101967       0.92896268003062721       0.91825198599271918       0.90650972527255291       0.89376407341882602       0.88004561279420057       0.86538725896561985       0.84982418149381944       0.83339371929158168       0.81613529076441782       0.79809029894610894       0.77930203186384461       0.75981555835979930       0.73967761963841461       0.71893651678069037       0.69764199451828213       0.67584512152090748       0.65359816751218336       0.63095447749456002       0.60796834338136896       0.58469487336686554       0.56118985932194698       0.53750964255824341       0.51371097826214540       0.48985089895666573       0.46598657726939668       0.44217518840343017       0.41847377257522300       0.39493909780364533       0.37162752334815541       0.34859486414022278       0.32589625652889564       0.30358602566693904       0.28171755485142858       0.26034315714566225       0.23951394959407843       0.21927973043471130       0.19968885985049664       0.18078814480245092       0.16262272697333879       0.14523596972652000       0.12866934250637380       0.11296231719302940        9.8152292857825327E-002   8.4274514775399614E-002   7.1361912612280087E-002   5.9444840064780187E-002   4.8551061847305219E-002   3.8707019185490826E-002   2.9938846284377145E-002   2.2267407038032004E-002   1.5705680717466471E-002   1.0269613767438896E-002   5.9742541868815597E-003   2.8270351004707475E-003   8.3662746975930800E-004   1.4482245678845952E-032   0.0000000000000000        8.3320634087396899E-004   2.8286321365355487E-003   5.9893365671146847E-003   1.0306591012343868E-002   1.5772913726792633E-002   2.2373152416659093E-002   3.0091249758704978E-002   3.8914137272052021E-002   4.8820804197021742E-002   5.9784930913247020E-002   7.1779888505400846E-002   8.4777714862838943E-002   9.8747839931853473E-002  0.11365709881982343       0.12946999405705831       0.14614885858750498       0.16365393734567718       0.18194346304671324       0.20097376058878097       0.22069936349013791       0.24107312775902465       0.26204634475871752       0.28356885722165015       0.30558917935772317       0.32805462054424717       0.35091141202220655       0.37410483621114815       0.39757935832354779       0.42127875993997582       0.44514627424750652       0.46912472259246618       0.49315665203896603       0.51718447358453878       0.54115060071355758       0.56499758794707322       0.58866826905612346       0.61210589461180132       0.63525426852666422       0.65805788328399195       0.68046205349188471       0.70241304748380062       0.72385821660807947       0.74474612193100231       0.76502665800987424       0.78465117348534719       0.80357258814886090       0.82174550625269260       0.83912632575626556       0.85567334325719480       0.87134685436022319       0.88610924923067935       0.89992510310946672       0.91276126157077198       0.92458692031712053       0.93537369931628667       0.94509571110247792       0.95372962309247822       0.96125471372456106       0.96765292235074130       0.97290889269124015       0.97701000979933228       0.97994643042578811       0.98171110670573181       0.98229980312264054       0.98171110670542905       0.97994643042590579       0.97701000979955133       0.97290889269073966       0.96765292235143885       0.96125471372439486       0.95372962309203702       0.94509571110318069       0.93537369931569991       0.92458692031735967       0.91276126157059523       0.89992510310937190       0.88610924923066048       0.87134685436027037       0.85567334325717959       0.83912632575622259       0.82174550625272302       0.80357258814896382       0.78465117348502411       0.76502665801045899       0.74474612193034317       0.72385821660894434       0.70241304748340894       0.68046205349181454       0.65805788328385495       0.63525426852696543       0.61210589461148335       0.58866826905630909       0.56499758794714339       0.54115060071314358       0.51718447358497666       0.49315665203860165       0.46912472259275184       0.44514627424730341       0.42127875994021774       0.39757935832345526       0.37410483621147295       0.35091141202172099       0.32805462054460161       0.30558917935752672       0.28356885722168335       0.26204634475870325       0.24107312775909451       0.22069936349014602       0.20097376058879196       0.18194346304673453       0.16365393734563261       0.14614885858754134       0.12946999405702969       0.11365709881985830        9.8747839931903392E-002   8.4777714862698861E-002   7.1779888505517933E-002   5.9784930913227702E-002   4.8820804196993910E-002   3.8914137272084724E-002   3.0091249758721239E-002   2.2373152416643324E-002   1.5772913726790586E-002   1.0306591012341982E-002   5.9893365671256213E-003   2.8286321365173358E-003   8.3320634086486950E-004   1.4588103731284402E-032   0.0000000000000000        8.2851505602786046E-004   2.8248885262163658E-003   5.9921996609577071E-003   1.0321682763958492E-002   1.5805825049352264E-002   2.2429405988680949E-002   3.0176295622175438E-002   3.9033367302727606E-002   4.8979513583998317E-002   5.9988292401079037E-002   7.2032950868259060E-002   8.5085396410666092E-002   9.9114915837353712E-002  0.11408818850282877       0.12996954983877967       0.14672115513190584       0.16430306149186982       0.18267330400843335       0.20178800065283936       0.22160146928143881       0.24206634204869987       0.26313367882366795       0.28475308375483088       0.30687282596749232       0.32943996384200286       0.35240047232546384       0.37569937287364708       0.39928086569181698       0.42308846396595368       0.44706512974403190       0.47115341115642673       0.49529558063241091       0.51943377378797562       0.54351012864614323       0.56746692485634642       0.59124672257678845       0.61479250068613733       0.63804779399251144       0.66095682910130271       0.68346465863427230       0.70551729344751324       0.72706183256097412       0.74804659045912392       0.76842122148128900       0.78813684097456993       0.80714614294688647       0.82540351391538813       0.84286514267605017       0.85948912575771153       0.87523556825815296       0.89006667987328181       0.90394686584223205       0.91684281262152267       0.92872356806229972       0.93956061590596807       0.94932794442576218       0.95800210901929739       0.96556228865614646       0.97199033597162354       0.97727082096093387       0.98139106811174204       0.98434118690937533       0.98611409565123809       0.98670553848410780       0.98611409565123043       0.98434118690966810       0.98139106811122689       0.97727082096152096       0.97199033597113182       0.96556228865599480       0.95800210901973260       0.94932794442524782       0.93956061590628581       0.92872356806206902       0.91684281262187284       0.90394686584226525       0.89006667987322263       0.87523556825813609       0.85948912575765413       0.84286514267635504       0.82540351391511591       0.80714614294708897       0.78813684097469683       0.76842122148092562       0.74804659045931488       0.72706183256073009       0.70551729344739522       0.68346465863449757       0.66095682910145226       0.63804779399232792       0.61479250068618319       0.59124672257688538       0.56746692485613193       0.54351012864649306       0.51943377378774735       0.49529558063263135       0.47115341115624826       0.44706512974408685       0.42308846396573779       0.39928086569196708       0.37569937287327682       0.35240047232595789       0.32943996384169189       0.30687282596764975       0.28475308375471775       0.26313367882382899       0.24206634204863403       0.22160146928134322       0.20178800065295216       0.18267330400829129       0.16430306149202129       0.14672115513179795       0.12996954983884440       0.11408818850279299        9.9114915837285766E-002   8.5085396410846295E-002   7.2032950868111650E-002   5.9988292401089410E-002   4.8979513584035052E-002   3.9033367302693328E-002   3.0176295622182464E-002   2.2429405988679818E-002   1.5805825049340801E-002   1.0321682763962963E-002   5.9921996609609805E-003   2.8248885262121214E-003   8.2851505603127157E-004   1.4658817764067207E-032   0.0000000000000000        8.2255123543901521E-004   2.8157859334059115E-003   5.9827955585192343E-003   1.0314798019230444E-002   1.5804267151707692E-002   2.2435950425763119E-002   3.0193683670177350E-002   3.9064313262828887E-002   4.9026685491267423E-002   6.0054299119671320E-002   7.2120341316563169E-002   8.5196656299933685E-002   9.9252461311668566E-002  0.11425435981097437       0.13016660563801646       0.14695126718425178       0.16456830955801147       0.18297567091780667       0.20212936763120790       0.22198361155081603       0.24249092470818814       0.26360225299413959       0.28526708301012577       0.30743356304674874       0.33004862766659510       0.35305812531674718       0.37640694858096818       0.40003916674340823       0.42389816033344729       0.44792675734060988       0.47206737075829536       0.49626213713444156       0.52045305579326784       0.54458212838614073       0.56859149845036683       0.59242359062044414       0.61602124917431667       0.63932787556741655       0.66228756463684746       0.68484523912730011       0.70694678224300145       0.72853916787718609       0.74957058822586964       0.76999057847032104       0.78975013822992068       0.80880184949132872       0.82709999072588369       0.84460064694396086       0.86126181536935364       0.87704350655297014       0.89190784060376693       0.90581913837212424       0.91874400731848205       0.93065142188831362       0.94151279818977540       0.95130206278660212       0.95999571546565388       0.96757288578864087       0.97401538333820958       0.97930774149384392       0.98343725466053267       0.98639400885795137       0.98817090557243847       0.98876367885285610       0.98817090557252185       0.98639400885764050       0.98343725466101672       0.97930774149326094       0.97401538333858395       0.96757288578880052       0.95999571546545726       0.95130206278686913       0.94151279818963851       0.93065142188846794       0.91874400731823636       0.90581913837204397       0.89190784060397199       0.87704350655306373       0.86126181536932878       0.84460064694344317       0.82709999072636808       0.80880184949091938       0.78975013823011719       0.76999057847035501       0.74957058822602030       0.72853916787699513       0.70694678224349494       0.68484523912689876       0.66228756463684446       0.63932787556744919       0.61602124917442136       0.59242359062032046       0.56859149845044166       0.54458212838604469       0.52045305579312395       0.49626213713444800       0.47206737075837352       0.44792675734066600       0.42389816033355865       0.40003916674322554       0.37640694858130280       0.35305812531636732       0.33004862766679310       0.30743356304658942       0.28526708301036963       0.26360225299386719       0.24249092470817524       0.22198361155102853       0.20212936763104350       0.18297567091797684       0.16456830955780172       0.14695126718442458       0.13016660563790403       0.11425435981099229        9.9252461311727921E-002   8.5196656299817417E-002   7.2120341316661146E-002   6.0054299119679876E-002   4.9026685491196612E-002   3.9064313262902418E-002   3.0193683670147946E-002   2.2435950425760104E-002   1.5804267151723388E-002   1.0314798019216186E-002   5.9827955585030641E-003   2.8157859334349018E-003   8.2255123542055407E-004   1.4694217420895583E-032   0.0000000000000000        8.1531587613556259E-004   2.8013195540927513E-003   5.9611068353762975E-003   1.0285899960505860E-002   1.5768177091123881E-002   2.2392690012359304E-002   3.0143278857053566E-002   3.9006794292708542E-002   4.8962086879283342E-002   5.9982659635049444E-002   7.2041703960237180E-002   8.5111068280140659E-002   9.9159974017943228E-002  0.11415502878411296       0.13006049053847091       0.14683843175809302       0.16444882159840443       0.18284960222815791       0.20199679398009079       0.22184461263028715       0.24234558408364104       0.26345065805856727       0.28510932492847080       0.30726973670493490       0.32987883161248849       0.35288246170194892       0.37622552310127305       0.39985208857228649       0.42370554206021360       0.44772871489927557       0.47186402336003741       0.49605360719560404       0.52023946886010308       0.54436361306225112       0.56836818631551733       0.59219561615372662       0.61578874967110420       0.63909099105971712       0.66204643780372496       0.68460001521428993       0.70669760897087919       0.72828619535178485       0.74931396885164425       0.76973046685497193       0.78948669109168901       0.80853522556250057       0.82683035066500410       0.84432815322315635       0.86098663219518978       0.87676579974983593       0.89162777752661815       0.90553688779722319       0.91845973934507108       0.93036530783645188       0.94122501049194141       0.95101277489097713       0.95970510172390944       0.96728112135569588       0.97372264406417697       0.97901420381606097       0.98314309550373413       0.98609940551688335       0.98787603561470994       0.98846872000416186       0.98787603561486437       0.98609940551687392       0.98314309550356538       0.97901420381672366       0.97372264406342135       0.96728112135622690       0.95970510172338419       0.95101277489112990       0.94122501049212404       0.93036530783615101       0.91845973934527636       0.90553688779734509       0.89162777752637135       0.87676579974965230       0.86098663219547267       0.84432815322330357       0.82683035066478539       0.80853522556268131       0.78948669109155933       0.76973046685500024       0.74931396885151125       0.72828619535196137       0.70669760897042899       0.68460001521460312       0.66204643780353090       0.63909099105993850       0.61578874967085317       0.59219561615390637       0.56836818631536123       0.54436361306251957       0.52023946886012840       0.49605360719559000       0.47186402336004424       0.44772871489920485       0.42370554206012528       0.39985208857246990       0.37622552310106278       0.35288246170216614       0.32987883161244674       0.30726973670494029       0.28510932492835450       0.26345065805872198       0.24234558408371978       0.22184461263006153       0.20199679398019707       0.18284960222806390       0.16444882159853352       0.14683843175798283       0.13006049053856189       0.11415502878409414        9.9159974017946337E-002   8.5111068280164459E-002   7.2041703960180808E-002   5.9982659635025387E-002   4.8962086879373853E-002   3.9006794292624020E-002   3.0143278857107960E-002   2.2392690012357067E-002   1.5768177091074597E-002   1.0285899960548982E-002   5.9611068353744041E-003   2.8013195540647303E-003   8.1531587614113105E-004   1.4694217420895583E-032   0.0000000000000000        8.0681335792529636E-004   2.7814981448849420E-003   5.9271466190892880E-003   1.0235006078052746E-002   1.5697576708332963E-002   2.2299650925981483E-002   3.0025111679724312E-002   3.8860845188460835E-002   4.8785756821710283E-002   5.9773417272550020E-002   7.1797086348203518E-002   8.4828684094578874E-002   9.8837509860282363E-002  0.11379025545220353       0.12965126865838156       0.14638271701879746       0.16394466978555547       0.18229517407177415       0.20139035974680866       0.22118455643028387       0.24163040790130724       0.26267898550101593       0.28427990469990683       0.30638144577677812       0.32893067810043403       0.35187358742738761       0.37515520583912165       0.39871974397865179       0.42251072527022498       0.44647112180031301       0.47054349152594849       0.49467011648964698       0.51879314169844604       0.54285471433919541       0.56679712299463703       0.59056293651497249       0.61409514223144557       0.63733728315148652       0.66023359383075619       0.68272913458030726       0.70476992368183433       0.72630306731609851       0.74727688685451321       0.76764104324555560       0.78734665816931626       0.80634643168010389       0.82459475605131483       0.84204782555203384       0.85866374187889438       0.87440261500991645       0.88922665921282451       0.90310028400068831       0.91599017979490960       0.92786539810272262       0.93869742601655115       0.94846025483796725       0.95713044269012892       0.96468717094200784       0.97111229431726109       0.97639038457908367       0.98050876765943074       0.98345755417440428       0.98522966322338856       0.98582083943879173       0.98522966322334671       0.98345755417426439       0.98050876765949768       0.97639038457848748       0.97111229431812562       0.96468717094135437       0.95713044269059966       0.94846025483800389       0.93869742601591799       0.92786539810335444       0.91599017979462716       0.90310028400067599       0.88922665921297628       0.87440261501014183       0.85866374187842687       0.84204782555234370       0.82459475605121058       0.80634643168024844       0.78734665816918070       0.76764104324562599       0.74727688685447669       0.72630306731613681       0.70476992368222247       0.68272913457988138       0.66023359383125635       0.63733728315117655       0.61409514223159190       0.59056293651494751       0.56679712299463092       0.54285471433908505       0.51879314169840940       0.49467011648961329       0.47054349152599140       0.44647112180031401       0.42251072527033245       0.39871974397841958       0.37515520583930284       0.35187358742722746       0.32893067810046406       0.30638144577684262       0.28427990469983594       0.26267898550114194       0.24163040790103335       0.22118455643058554       0.20139035974673122       0.18229517407180490       0.16394466978549130       0.14638271701887434       0.12965126865831911       0.11379025545223199        9.8837509860273787E-002   8.4828684094563622E-002   7.1797086348255365E-002   5.9773417272529314E-002   4.8785756821663979E-002   3.8860845188520537E-002   3.0025111679705885E-002   2.2299650925944412E-002   1.5697576708387111E-002   1.0235006078019398E-002   5.9271466190751266E-003   2.7814981449112335E-003   8.0681335791629738E-004   1.4658817764067207E-032   0.0000000000000000        7.9705144091600836E-004   2.7563440183411853E-003   5.8809585825457863E-003   1.0162188159863503E-002   1.5592572616402884E-002   2.2156981222593540E-002   2.9839378160669887E-002   3.8626716383734078E-002   4.8498006482799914E-002   5.9426950092188319E-002   7.1386939443298186E-002   8.4350033450370454E-002   9.8285682952044429E-002  0.11316074380065623       0.12893973911287004       0.14558502224640812       0.16305685836555134       0.18131350021694762       0.20031129252098429       0.22000478839520415       0.24034686321090876       0.26128882745096504       0.28278054270276454       0.30477054176528962       0.32720615231855593       0.35003362361295554       0.37319825577322441       0.39664453139748934       0.42031624912791254       0.44415665887147049       0.46810859834937374       0.49211463063926369       0.51611718238521564       0.54005868234057675       0.56388169990488279       0.58752908333583165       0.61094409727994281       0.63407055931733725       0.65685297517074814       0.67923667226029938       0.70116793129323152       0.72259411554491959       0.74346379755348313       0.76372688289398705       0.78333473075072091       0.80224027099074602       0.82039811746187641       0.83776467723011683       0.85429825551499317       0.86995915604247886       0.88470977660062478       0.89851469954678787       0.91134077706275085       0.92315721094410430       0.93393562673309161       0.94365014202247954       0.95227742875539079       0.95979676937949743       0.96619010671953176       0.97144208743988736       0.97554009900797789       0.97847430004855174       0.98023764404064995       0.98082589627178385       0.98023764404049052       0.97847430004899927       0.97554009900780925       0.97144208744022065       0.96619010671921635       0.95979676937960856       0.95227742875536403       0.94365014202235087       0.93393562673360098       0.92315721094367409       0.91134077706290506       0.89851469954670415       0.88470977660059980       0.86995915604226015       0.85429825551532668       0.83776467722994130       0.82039811746190094       0.80224027099039463       0.78333473075109594       0.76372688289368984       0.74346379755370662       0.72259411554473130       0.70116793129296084       0.67923667226063600       0.65685297517027585       0.63407055931759659       0.61094409727985521       0.58752908333581189       0.56388169990503179       0.54005868234047416       0.51611718238529736       0.49211463063922600       0.46810859834933771       0.44415665887149031       0.42031624912790450       0.39664453139762235       0.37319825577311372       0.35003362361312201       0.32720615231838579       0.30477054176534396       0.28278054270280928       0.26128882745081133       0.24034686321120152       0.22000478839494381       0.20031129252104121       0.18131350021691792       0.16305685836561198       0.14558502224634801       0.12893973911289591       0.11316074380064017        9.8285682951997411E-002   8.4350033450452194E-002   7.1386939443213004E-002   5.9426950092258776E-002   4.8498006482775802E-002   3.8626716383734848E-002   2.9839378160666456E-002   2.2156981222634917E-002   1.5592572616351191E-002   1.0162188159877697E-002   5.8809585825594967E-003   2.7563440183230089E-003   7.9705144091399044E-004   1.4588103731284402E-032   0.0000000000000000        7.8604125499785195E-004   2.7258930050457018E-003   5.8226168627436466E-003   1.0067572151506657E-002   1.5453355982970060E-002   2.1964950528453698E-002   2.9586439431249414E-002   3.8304873408967446E-002   4.8099418439598224E-002   5.8943970056531465E-002   7.0812116620680265E-002   8.3676122835872099E-002   9.7505664236608683E-002  0.11226784018277064       0.12792743420330532       0.14444707579025076       0.16178732136800567       0.17990672952089082       0.19876196462017212       0.21830791240591124       0.23849779301291946       0.25928327300492776       0.28061458053174776       0.30244062455381843       0.32470911761994997       0.34736670163072025       0.37035907620586711       0.39363112932326783       0.41712706992236542       0.44079056213970363       0.46456486086679633       0.48839294829222513       0.51221767110906546       0.53598187804651232       0.55962855740845063       0.58310097426946728       0.60634280701849752       0.62929828290237300       0.65191231225551260       0.67413062108884647       0.69589988171226025       0.71716784109221565       0.73788344660884075       0.75799696894563062       0.77746012177477930       0.79622617799072937       0.81425008217173744       0.83148855904042984       0.84790021761928613       0.86344565086958847       0.87808753054286648       0.89179069703586666       0.90452224402632353       0.91625159767728936       0.92695059023990933       0.93659352785501471       0.94515725240069881       0.95262119724327554       0.95896743674195917       0.96418072940065791       0.96824855455691539       0.97116114252368513       0.97291149810448418       0.97349541743643764       0.97291149810472888       0.97116114252336050       0.96824855455701908       0.96418072940049637       0.95896743674185958       0.95262119724368155       0.94515725240052062       0.93659352785485694       0.92695059023988602       0.91625159767742170       0.90452224402605319       0.89179069703634462       0.87808753054262789       0.86344565086968428       0.84790021761923262       0.83148855904033470       0.81425008217189376       0.79622617799116457       0.77746012177437684       0.75799696894597257       0.73788344660877114       0.71716784109210829       0.69589988171255635       0.67413062108882249       0.65191231225559043       0.62929828290230549       0.60634280701840892       0.58310097426958163       0.55962855740837403       0.53598187804651842       0.51221767110909799       0.48839294829231117       0.46456486086685767       0.44079056213958639       0.41712706992233395       0.39363112932340255       0.37035907620567510       0.34736670163070543       0.32470911762017429       0.30244062455373000       0.28061458053169730       0.25928327300504650       0.23849779301269056       0.21830791240613148       0.19876196462008777       0.17990672952094758       0.16178732136793464       0.14444707579033383       0.12792743420324920       0.11226784018280761        9.7505664236635162E-002   8.3676122835794675E-002   7.0812116620776203E-002   5.8943970056431108E-002   4.8099418439628019E-002   3.8304873408968876E-002   2.9586439431273263E-002   2.1964950528420964E-002   1.5453355982959062E-002   1.0067572151540619E-002   5.8226168627076233E-003   2.7258930050636622E-003   7.8604125499226983E-004   1.4482245678845954E-032   0.0000000000000000        7.7379728095920892E-004   2.6901943834961688E-003   5.7522259056177211E-003   9.9513378839249603E-003   1.5280202109783824E-002   2.1723949436777874E-002   2.9266820916561766E-002   3.7895995832328465E-002   4.7590845347494831E-002   5.8325521391857663E-002   7.0073871696980941E-002   8.2808433186698477E-002   9.6499178765128937E-002  0.11111353018062925       0.12661661583900130       0.14297143102320220       0.16013891807385294       0.17807804088271759       0.19674588751393143       0.21609778465707308       0.23608740955452284       0.25666690094784855       0.27778697310790856       0.29939703390621369       0.32144530639168778       0.34387895333492474       0.36664420434248313       0.38968648523025923       0.41295054932892505       0.43638061042198045       0.45992047697782162       0.48351368736847156       0.50710364573787869       0.53063375820211656       0.55404756903970620       0.57728889656685056       0.60030196833797933       0.62303155538453747       0.64542310512873979       0.66742287268882028       0.68897805023034053       0.71003689406803927       0.73054884921749652       0.75046467106504455       0.76973654391369184       0.78831819606402387       0.80616501120377781       0.82323413579141047       0.83948458221911226       0.85487732746656653       0.86937540704085037       0.88294400395245154       0.89555053252471228       0.90716471683973832       0.91775866361191361       0.92730692933608894       0.93578658153739547       0.94317725397262175       0.94946119565787424       0.95462331359937347       0.95865120912823298       0.96153520774401824       0.96326838240692181       0.96384657021075870       0.96326838240691626       0.96153520774389400       0.95865120912831048       0.95462331359961161       0.94946119565782516       0.94317725397219088       0.93578658153777083       0.92730692933602732       0.91775866361184866       0.90716471683982225       0.89555053252498495       0.88294400395179506       0.86937540704127048       0.85487732746673528       0.83948458221871558       0.82323413579189886       0.80616501120314865       0.78831819606395215       0.76973654391392032       0.75046467106481074       0.73054884921730112       0.71003689406848525       0.68897805023003644       0.66742287268861167       0.64542310512919498       0.62303155538416721       0.60030196833842153       0.57728889656642968       0.55404756903995411       0.53063375820198955       0.50710364573788214       0.48351368736838213       0.45992047697771765       0.43638061042213921       0.41295054932898079       0.38968648522999266       0.36664420434271250       0.34387895333495377       0.32144530639147828       0.29939703390628092       0.27778697310795392       0.25666690094776706       0.23608740955468477       0.21609778465685475       0.19674588751402050       0.17807804088273110       0.16013891807386238       0.14297143102312765       0.12661661583910419       0.11111353018055409        9.6499178765158511E-002   8.2808433186742525E-002   7.0073871696880743E-002   5.8325521391951296E-002   4.7590845347468581E-002   3.7895995832329249E-002   2.9266820916571477E-002   2.1723949436758653E-002   1.5280202109815441E-002   9.9513378838866663E-003   5.7522259056352288E-003   2.6901943834979330E-003   7.7379728094190440E-004   1.4341498628072261E-032   0.0000000000000000        7.6033732325591578E-004   2.6493107766533798E-003   5.6699202382844600E-003   9.8137186709490488E-003   1.5073469807731955E-002   2.1434488613323421E-002   2.8881211122928799E-002   3.7400975683274863E-002   4.6973407954116392E-002   5.7572978148663238E-002   6.9173855990634400E-002   8.1748916407961697E-002   9.5268501636283781E-002  0.10970043392463302       0.12501027019648853       0.14116146030772955       0.15811542624703165       0.17583163571729446       0.19426770349861391       0.21337950450400259       0.23312128433579435       0.25344576887137676       0.27430427690537534       0.29564683676658321       0.31742230641709068       0.33957849646484523       0.36206229572885651       0.38481979902428493       0.40779643686821088       0.43093710678466512       0.45418630590051995       0.47748826450634474       0.50078708026651642       0.52402685274648442       0.54715181795057710       0.57010648251637275       0.59283575728391191       0.61528508987023089       0.63740059597743193       0.65912918907713258       0.68041870818789552       0.70121804342463445       0.72147725901272530       0.74114771349301201       0.76018217679399214       0.77853494392622513       0.79616194499042903       0.81302085126700108       0.82907117710044476       0.84427437735946897       0.85859394021846269       0.87199547505215680       0.88444679521990277       0.89591799554497886       0.90638152430641372       0.91581224956013541       0.92418751964292800       0.93148721769330856       0.93769381008896857       0.94279238864678216       0.94677070651544726       0.94961920765695917       0.95133104985017136       0.95190212116297579       0.95133104984986450       0.94961920765741092       0.94677070651522444       0.94279238864655224       0.93769381008908437       0.93148721769383869       0.92418751964213475       0.91581224956078400       0.90638152430606822       0.89591799554525742       0.88444679521965530       0.87199547505250485       0.85859394021812019       0.84427437735928101       0.82907117710080191       0.81302085126672841       0.79616194499110315       0.77853494392586298       0.76018217679398681       0.74114771349318698       0.72147725901299042       0.70121804342408345       0.68041870818828731       0.65912918907695384       0.63740059597722265       0.61528508987057406       0.59283575728334448       0.57010648251694063       0.54715181795012535       0.52402685274701144       0.50078708026617502       0.47748826450659049       0.45418630590046827       0.43093710678457420       0.40779643686816536       0.38481979902444780       0.36206229572881893       0.33957849646473093       0.31742230641722990       0.29564683676656095       0.27430427690521109       0.25344576887166492       0.23312128433551932       0.21337950450424809       0.19426770349852474       0.17583163571724117       0.15811542624705427       0.14116146030777510       0.12501027019641864       0.10970043392468184        9.5268501636254985E-002   8.1748916407960448E-002   6.9173855990682473E-002   5.7572978148592184E-002   4.6973407954141594E-002   3.7400975683273906E-002   2.8881211122928060E-002   2.1434488613331571E-002   1.5073469807703112E-002   9.8137186709873602E-003   5.6699202382571919E-003   2.6493107766516460E-003   7.6033732326875555E-004   1.4166201650936624E-032   0.0000000000000000        7.4568247506715283E-004   2.6033180165253196E-003   5.5758641672852584E-003   9.6550007783545652E-003   1.4833600570135119E-002   2.1097197611376919E-002   2.8430460031724229E-002   3.6820915363250419E-002   4.6248492466155387E-002   5.6688040963793200E-002   6.8114114425336825E-002   8.0499990758011189E-002   9.3816452608771292E-002  0.10803179988192321       0.12311210063198490       0.13902134698306332       0.15572153315504572       0.17317272795569683       0.19133317464587093       0.21015940231945909       0.22960633482531101       0.24962739873422057       0.27017463430704181       0.29119881039716755       0.31264954276194346       0.33447541526375085       0.35662410357264357       0.37904250106406978       0.40167684660504605       0.42447285391642142       0.44737584220850435       0.47033086776612926       0.49328285617192086       0.51617673485002680       0.53895756560195374       0.56157067683296380       0.58396179512732904       0.60607717588039889       0.62786373264853079       0.64926916492661357       0.67024208403197993       0.69073213679318424       0.71069012675556287       0.73006813259345282       0.74881962346724407       0.76689957102044137       0.78426455777686777       0.80087288164619930       0.81668465631281950       0.83166190724717093       0.84576866312399590       0.85897104240490274       0.87123733490926247       0.88253807814240559       0.89284612822329812       0.90213672522795718       0.91038755279051675       0.91757879183310553       0.92369316826727055       0.92871599458698617       0.93263520522066345       0.93544138558037493       0.93712779472440499       0.93769038158558993       0.93712779472482688       0.93544138557978018       0.93263520522111520       0.92871599458692133       0.92369316826731074       0.91757879183259783       0.91038755279149197       0.90213672522699584       0.89284612822389975       0.88253807814176954       0.87123733490960764       0.85897104240484523       0.84576866312405197       0.83166190724738742       0.81668465631269360       0.80087288164608539       0.78426455777655790       0.76689957102075734       0.74881962346728137       0.73006813259324488       0.71069012675544085       0.69073213679346224       0.67024208403170749       0.64926916492690445       0.62786373264860296       0.60607717588018106       0.58396179512766644       0.56157067683295059       0.53895756560179187       0.51617673484972160       0.49328285617217926       0.47033086776604327       0.44737584220857352       0.42447285391643885       0.40167684660510972       0.37904250106408488       0.35662410357246677       0.33447541526394403       0.31264954276178702       0.29119881039727985       0.27017463430712546       0.24962739873402895       0.22960633482547996       0.21015940231929967       0.19133317464600427       0.17317272795567368       0.15572153315504650       0.13902134698303983       0.12311210063201844       0.10803179988191886        9.3816452608752099E-002   8.0499990758048326E-002   6.8114114425264424E-002   5.6688040963852271E-002   4.6248492466119402E-002   3.6820915363283260E-002   2.8430460031733624E-002   2.1097197611348168E-002   1.4833600570148660E-002   9.6550007783264540E-003   5.5758641672988812E-003   2.6033180165327711E-003   7.4568247504650865E-004   1.3956777053211160E-032   0.0000000000000000        7.2985707468667025E-004   2.5523049767235376E-003   5.4702514058800689E-003   9.4755227634330461E-003   1.4561117547002116E-002   2.0712823399320422E-002   2.7915577103331899E-002   3.6157125048278976E-002   4.5417747275031284E-002   5.5672733035990796E-002   6.6897080681173601E-002   7.9064535107877781E-002   9.2146389400199563E-002  0.10611149712665741       0.12092651886403261       0.13655607539780279       0.15296282439038592       0.17010753160869588       0.18794916904816453       0.20644502437296305       0.22555080793973073       0.24522075888093364       0.26540775414456319       0.28606342138726826       0.30713825523125982       0.32858173634902871       0.35034245301317118       0.37236822480064774       0.39460622814942947       0.41700312347292834       0.43950518351457785       0.46205842264277280       0.48460872677204742       0.50710198359302994       0.52948421280760172       0.55170169604235320       0.57370110614051373       0.59542963551096018       0.61683512323099743       0.63786618059590094       0.65847231480634827       0.67860405051147021       0.69821304889113023       0.71725222401882416       0.73567585619550269       0.75343970200954102       0.77050110083396184       0.78681907751866353       0.80235444102913267       0.81706987878641191       0.83093004648417224       0.84390165318110577       0.85595354143153279       0.86705676229785023       0.87718464503555749       0.88631286130055842       0.89441948371526536       0.90148503865335006       0.90749255312355737       0.91242759562520059       0.91627831089462120       0.91903544844132279       0.92069238481962845       0.92124513957465948       0.92069238481942939       0.91903544844178753       0.91627831089425649       0.91242759562540454       0.90749255312341193       0.90148503865364638       0.89441948371461388       0.88631286130121045       0.87718464503520233       0.86705676229829798       0.85595354143112989       0.84390165318136978       0.83093004648411339       0.81706987878627479       0.80235444102895770       0.78681907751899638       0.77050110083388235       0.75343970200961297       0.73567585619533171       0.71725222401906907       0.69821304889121516       0.67860405051124806       0.65847231480685009       0.63786618059543865       0.61683512323098999       0.59542963551098249       0.57370110614056091       0.55170169604200980       0.52948421280801117       0.50710198359316427       0.48460872677189171       0.46205842264276853       0.43950518351447987       0.41700312347301716       0.39460622814934859       0.37236822480057979       0.35034245301338218       0.32858173634882648       0.30713825523145849       0.28606342138709168       0.26540775414457618       0.24522075888098060       0.22555080793967638       0.20644502437303194       0.18794916904804693       0.17010753160875564       0.15296282439036565       0.13655607539781242       0.12092651886400321       0.10611149712667108        9.2146389400211901E-002   7.9064535107834580E-002   6.6897080681260587E-002   5.5672733035932689E-002   4.5417747275059733E-002   3.6157125048252074E-002   2.7915577103357025E-002   2.0712823399314337E-002   1.4561117546988488E-002   9.4755227634502961E-003   5.4702514058759871E-003   2.5523049767115394E-003   7.2985707469165877E-004   1.3713729357095224E-032   0.0000000000000000        7.1288865482895122E-004   2.4963733730298961E-003   5.3533046293825371E-003   9.2756746897118374E-003   1.4256624320846545E-002   2.0282228605110034E-002   2.7337728895689892E-002   3.5411119589655871E-002   4.4483079049132762E-002   5.4529395321750558E-002   6.5525571407995531E-002   7.7445882087979451E-002   9.0262199684973204E-002  0.10394400611475603       0.11845863444386931       0.13377141900693301       0.14984577052720971       0.16664324591157714       0.18412364439565759       0.20224511478172796       0.22096426030451652       0.24023624258036386       0.26001488844748866       0.28025280058860624       0.30090147144434054       0.32191139990018219       0.34323221038870971       0.36481277410095070       0.38660133201919256       0.40854561946454804       0.43059299187248101       0.45269055148276904       0.47478527464141063       0.49682413941371717       0.51875425319055457       0.54052297999126941       0.56207806714847242       0.58336777107535664       0.60434098180655149       0.62494734601959367       0.64513738823711952       0.66486262991089273       0.68407570612344959       0.70273047958702672       0.72078215171656823       0.73818737045675464       0.75490433464259721       0.77089289462636978       0.78611464892107985       0.80053303664841513       0.81411342554932631       0.82682319535108417       0.83863181629850336       0.84951092264607586       0.85943438094579327       0.86837835295764876       0.87632135303770553       0.88324429986306363       0.88913056236524801       0.89396599977077729       0.89773899563973347       0.90044048583541381       0.90206398034109936       0.90260557888747217       0.90206398034130630       0.90044048583510516       0.89773899563975146       0.89396599977082603       0.88913056236525578       0.88324429986307063       0.87632135303792791       0.86837835295723276       0.85943438094596214       0.84951092264592487       0.83863181629885819       0.82682319535069404       0.81411342554941568       0.80053303664857367       0.78611464892122807       0.77089289462621258       0.75490433464259832       0.73818737045672422       0.72078215171662607       0.70273047958690804       0.68407570612301494       0.66486262991156142       0.64513738823628075       0.62494734602017399       0.60434098180650975       0.58336777107529059       0.56207806714845110       0.54052297999152377       0.51875425319021740       0.49682413941368048       0.47478527464160536       0.45269055148265858       0.43059299187263161       0.40854561946443824       0.38660133201918051       0.36481277410110841       0.34323221038844126       0.32191139990043460       0.30090147144409085       0.28025280058888302       0.26001488844729409       0.24023624258049261       0.22096426030450139       0.20224511478163856       0.18412364439579998       0.16664324591147522       0.14984577052730300       0.13377141900687914       0.11845863444394031       0.10394400611467620        9.0262199685012437E-002   7.7445882087969167E-002   6.5525571407961253E-002   5.4529395321778598E-002   4.4483079049088818E-002   3.5411119589699398E-002   2.7337728895665856E-002   2.0282228605119884E-002   1.4256624320827412E-002   9.2756746897273822E-003   5.3533046293632548E-003   2.4963733730469298E-003   7.1288865481602200E-004   1.3437644085777212E-032   0.0000000000000000        6.9480788313051758E-004   2.4356375332571433E-003   5.2252749603119552E-003   9.0558972150267224E-003   1.3920803487836749E-002   1.9806389478997211E-002   2.6698236300790691E-002   3.4584614917516979E-002   4.3446648198746295E-002   5.3260680958504669E-002   6.4002779507944960E-002   7.5647810132184135E-002   8.8168291806959703E-002  0.10153440796980269       0.11571424253324449       0.13067392655316401       0.14637771162623045       0.16278803807858114       0.17986562890668786       0.19756959454817166       0.21585753534332019       0.23468564309457665       0.25400880545453941       0.27378071400906523       0.29395397557236613       0.31448022619882293       0.33531024754617272       0.35639408530853373       0.37768116941774249       0.39912043574029982       0.42066044895696425       0.44224952634783166       0.46383586217304557       0.48536765235139706       0.50679321914178610       0.52806113552053568       0.54912034895857642       0.56992030430040530       0.59041106544800792       0.61054343555758350       0.63026907545328770       0.64954061999089507       0.66831179205963109       0.68653751398998042       0.70417401605095853       0.72117894181757025       0.73751145013532926       0.75313231342455889       0.76800401212209590       0.78209082499410665       0.79535891512843626       0.80777641139546208       0.81931348516600566       0.82994242212388458       0.83963768898046742       0.84837599494618476       0.85613634779814540       0.86290010441554654       0.86865101566487579       0.87337526551299649       0.87706150429340113       0.87970087602483515       0.88128703973522415       0.88181618472257051       0.88128703973475708       0.87970087602500058       0.87706150429368002       0.87337526551281974       0.86865101566486203       0.86290010441556519       0.85613634779810310       0.84837599494648153       0.83963768898043389       0.82994242212384550       0.81931348516570557       0.80777641139570011       0.79535891512856638       0.78209082499365290       0.76800401212219538       0.75313231342474818       0.73751145013497921       0.72117894181803111       0.70417401605043639       0.68653751399045326       0.66831179205991420       0.64954061999037316       0.63026907545374589       0.61054343555709911       0.59041106544845734       0.56992030430025442       0.54912034895856554       0.52806113552043166       0.50679321914190911       0.48536765235154045       0.46383586217276751       0.44224952634801623       0.42066044895685611       0.39912043574028261       0.37768116941791924       0.35639408530823813       0.33531024754649336       0.31448022619857424       0.29395397557252773       0.27378071400886922       0.25400880545475329       0.23468564309440032       0.21585753534339136       0.19756959454826692       0.17986562890652461       0.16278803807873396       0.14637771162610735       0.13067392655320442       0.11571424253319916       0.10153440796987973        8.8168291806939247E-002   7.5647810132175586E-002   6.4002779507984733E-002   5.3260680958452079E-002   4.3446648198799467E-002   3.4584614917484512E-002   2.6698236300824248E-002   1.9806389478972928E-002   1.3920803487844052E-002   9.0558972150328598E-003   5.2252749602983133E-003   2.4356375332584487E-003   6.9480788312530322E-004   1.3129186352857956E-032   0.0000000000000000        6.7564849421182288E-004   2.3702241319798539E-003   5.0864413788212397E-003   8.8166805491424177E-003   1.3554415034846973E-002   1.9286393564826372E-002   2.5998571386422035E-002   3.3679523929288475E-002   4.2310863692613561E-002   5.1869548891567932E-002   6.2332266457853773E-002   7.3674534384930532E-002   8.5869584162582710E-002   9.8888372241565173E-002  0.11269980993229602       0.12727090627305021       0.14256683952463753       0.15855102359263296       0.17518519953150638       0.19242953760419898       0.21024273708534089       0.22858212519082319       0.24740375876156442       0.26666252954376024       0.28631227260498604       0.30630587738579745       0.32659540105544538       0.34713218386930916       0.36786696626440402       0.38875000739326104       0.40973120483113273       0.43076021514621504       0.45178657506091752       0.47275982290193280       0.49362962004946426       0.51434587209234450       0.53485884940251782       0.55511930682503208       0.57507860221542884       0.59468881351444713       0.61390285410805345       0.63267458615916272       0.65095893167448604       0.66871198100724960       0.68589109856077057       0.70245502541982363       0.71836397866518775       0.73357974714965901       0.74806578347467367       0.76178729197456918       0.77471131248302272       0.78680679967000855       0.79804469779001663       0.80839801061922234       0.81784186645443036       0.82635357798021380       0.83391269689286451       0.84050106312460293       0.84610284856224827       0.85070459515348107       0.85429524730408801       0.85686617849573399       0.85841121205148874       0.85892663600922459       0.85841121205210913       0.85686617849560087       0.85429524730402173       0.85070459515335795       0.84610284856237483       0.84050106312453121       0.83391269689288994       0.82635357797991849       0.81784186645440848       0.80839801061946659       0.79804469779003906       0.78680679967020084       0.77471131248252545       0.76178729197535155       0.74806578347430130       0.73357974714964547       0.71836397866540225       0.70245502541952676       0.68589109856122976       0.66871198100665663       0.65095893167449659       0.63267458615924144       0.61390285410812717       0.59468881351469294       0.57507860221486728       0.55511930682529165       0.53485884940240080       0.51434587209261029       0.49362962004926436       0.47275982290181068       0.45178657506112613       0.43076021514604257       0.40973120483120373       0.38875000739334636       0.36786696626422810       0.34713218386956335       0.32659540105522394       0.30630587738602416       0.28631227260488146       0.26666252954386049       0.24740375876141732       0.22858212519099996       0.21024273708516886       0.19242953760422113       0.17518519953156811       0.15855102359253137       0.14256683952471433       0.12727090627305376       0.11269980993226737        9.8888372241564076E-002   8.5869584162555024E-002   7.3674534384989443E-002   6.2332266457789352E-002   5.1869548891601593E-002   4.2310863692571990E-002   3.3679523929335514E-002   2.5998571386406828E-002   1.9286393564826816E-002   1.3554415034834308E-002   8.8166805491402267E-003   5.0864413788230829E-003   2.3702241319820370E-003   6.7564849420345718E-004   1.2789099260033758E-032   0.0000000000000000        6.5544720207743917E-004   2.3002718727416281E-003   4.9371100273927389E-003   8.5585632365880113E-003   1.3158294454582848E-002   1.8723437003462556E-002   2.5240353744699268E-002   3.2697951743759897E-002   4.1078377077062127E-002   5.0359256525034549E-002   6.0517953460074353E-002   7.1530696224021112E-002   8.3371492971928141E-002   9.6012142803311828E-002  0.10942245899209485       0.12357040771059111       0.13842217744913776       0.15394224351126498       0.17009345686399688       0.18683714323463566       0.20413320002113960       0.22194019235054921       0.24021545181324488       0.25891517869114045       0.27799454722499201       0.29740781345178957       0.31710842526446631       0.33704913443129503       0.35718211028787195       0.37745905484172476       0.39783131899740087       0.41825001963916947       0.43866615727267594       0.45903073395427457       0.47929487121766984       0.49940992771765885       0.51932761630058211       0.53900012023339028       0.55838020829281465       0.57742134845518989       0.59607781989787467       0.61430482305774436       0.63205858746489674       0.64929647711025973       0.66597709307130837       0.68206037317520019       0.69750768843203415       0.71228193602946999       0.72634762864510138       0.73967097988011354       0.75221998558699499       0.76396450092355750       0.77487631291233749       0.78492920836688707       0.79409903699218365       0.80236376952752797       0.80970355077592493       0.81610074740685135       0.82153999040489878       0.82600821207103847       0.82949467748163053       0.83199101033098721       0.83349121309908603       0.83399168148667746       0.83349121309863805       0.83199101033099021       0.82949467748157457       0.82600821207132258       0.82153999040482051       0.81610074740696770       0.80970355077579437       0.80236376952771393       0.79409903699217987       0.78492920836686786       0.77487631291228098       0.76396450092320223       0.75221998558763670       0.73967097987927122       0.72634762864562485       0.71228193602904943       0.69750768843243072       0.68206037317485024       0.66597709307146347       0.64929647711054839       0.63205858746482280       0.61430482305799150       0.59607781989759867       0.57742134845524051       0.55838020829277890       0.53900012023358346       0.51932761630063906       0.49940992771728293       0.47929487121793801       0.45903073395427813       0.43866615727269814       0.41825001963921099       0.39783131899738389       0.37745905484165987       0.35718211028795932       0.33704913443115869       0.31710842526453759       0.29740781345166034       0.27799454722505706       0.25891517869101144       0.24021545181340762       0.22194019235040138       0.20413320002127877       0.18683714323461037       0.17009345686395688       0.15394224351135657       0.13842217744905680       0.12357040771060207       0.10942245899216611        9.6012142803262507E-002   8.3371492971939132E-002   7.1530696224003723E-002   6.0517953460102657E-002   5.0359256525032745E-002   4.1078377077061037E-002   3.2697951743744867E-002   2.5240353744715442E-002   1.8723437003457896E-002   1.3158294454572231E-002   8.5585632366024442E-003   4.9371100273788498E-003   2.3002718727427466E-003   6.5544720207696906E-004   1.2418202106899347E-032   0.0000000000000000        6.3424355863808224E-004   2.2259310437345498E-003   4.7776133011717932E-003   8.2821306144079069E-003   1.2733350403484178E-002   1.8118821221814640E-002   2.4425346044512762E-002   3.1642189948105026E-002   3.9752075254796737E-002   4.8733350869842089E-002   5.8564110803809279E-002   6.9221350682616811E-002   8.0679917613780419E-002   9.2912520958367939E-002  0.10588994835331222       0.11958119995773839       0.13395355563031716       0.14897263734216470       0.16460249515751602       0.18080570313326585       0.19754345309800286       0.21477564761248735       0.23246099551448066       0.25055711084683779       0.26902061473080197       0.28780723971530320       0.30687193629247705       0.32616898129406524       0.34565208791979790       0.36527451712028242       0.38498919007843774       0.40474880150544706       0.42450593349048793       0.44421316962222518       0.46382320910795716       0.48328898062108705       0.50256375559528421       0.52160126069778745       0.54035578920530070       0.55878231102723508       0.57683658108877189       0.59447524583676736       0.61165594759833386       0.62833742653582292       0.64447961997814895       0.66004375884637612       0.67499246099406263       0.68928982118289517       0.70290149752773312       0.71579479415888103       0.72793873993919278       0.73930416301474833       0.74986376104785313       0.75959216694049070       0.76846600990328651       0.77646397171697745       0.78356683805750937       0.78975754474766180       0.79502121884222288       0.79934521443100459       0.80271914308241465       0.80513489885600276       0.80658667781432247       0.80707099199681021       0.80658667781444116       0.80513489885607570       0.80271914308260373       0.79934521443051443       0.79502121884237364       0.78975754474760751       0.78356683805760874       0.77646397171700954       0.76846600990305036       0.75959216694064202       0.74986376104771812       0.73930416301515400       0.72793873993865255       0.71579479415947456       0.70290149752742004       0.68928982118327908       0.67499246099359633       0.66004375884686339       0.64447961997774972       0.62833742653577296       0.61165594759828312       0.59447524583654898       0.57683658108885616       0.55878231102707432       0.54035578920586258       0.52160126069723023       0.50256375559538335       0.48328898062134779       0.46382320910781644       0.44421316962217694       0.42450593349051130       0.40474880150543557       0.38498919007834836       0.36527451712033110       0.34565208791981905       0.32616898129403576       0.30687193629248571       0.28780723971541017       0.26902061473072370       0.25055711084700710       0.23246099551427354       0.21477564761258985       0.19754345309798282       0.18080570313321953       0.16460249515756950       0.14897263734212246       0.13395355563035538       0.11958119995772987       0.10588994835324270        9.2912520958425213E-002   8.0679917613789426E-002   6.9221350682614341E-002   5.8564110803784486E-002   4.8733350869827399E-002   3.9752075254813432E-002   3.1642189948109876E-002   2.4425346044529225E-002   1.8118821221792709E-002   1.2733350403488525E-002   8.2821306143984908E-003   4.7776133011777954E-003   2.2259310437325423E-003   6.3424355862758467E-004   1.2017388417183373E-032   0.0000000000000000        6.1207970106731549E-004   2.1473628395580133E-003   4.6083085680323462E-003   7.9880127534084425E-003   1.2280561683407852E-002   1.7473948771085681E-002   2.3555448538876679E-002   3.0514709584878626E-002   3.8335071758621914E-002   4.6995657917475758E-002   5.6475345156386136E-002   6.6751951480098742E-002   7.7801223224327670E-002   8.9596845439134529E-002  0.10211065018666171       0.11531274598308981       0.12917158257401548       0.14365401111355242       0.15872536706991291       0.17434956269360377       0.19048917744446828       0.20710554762430028       0.22415885850695627       0.24160823972842949       0.25941186351331208       0.27752704529815470       0.29591034643157871       0.31451767869995439       0.33330441041520487       0.35222547382074798       0.37123547354416470       0.39028879584668685       0.40933971839909222       0.42834252032042952       0.44725159222185040       0.46602154597569656       0.48460732396336009       0.50296430752239008       0.52104842434639198       0.53881625456215609       0.55622513524917327       0.57323326312982503       0.58979979519295911       0.60588494701739593       0.62145008852649242       0.63645783699521885       0.65087214702263385       0.66465839731661325       0.67778347402529504       0.69021585046109524       0.70192566298763392       0.71288478291838031       0.72306688422588961       0.73244750692255467       0.74100411594197624       0.74871615539298719       0.75556509804053518       0.76153448991406014       0.76660998991491691       0.77077940434190284       0.77403271625075643       0.77636210956228680       0.77776198788480855       0.77822898798477147       0.77776198788502504       0.77636210956216023       0.77403271625058345       0.77077940434246084       0.76660998991465290       0.76153448991405603       0.75556509804057082       0.74871615539294722       0.74100411594216853       0.73244750692233573       0.72306688422617027       0.71288478291802704       0.70192566298817249       0.69021585046054812       0.67778347402558059       0.66465839731632648       0.65087214702289042       0.63645783699494307       0.62145008852682493       0.60588494701735585       0.58979979519302617       0.57323326313004763       0.55622513524901995       0.53881625456241267       0.52104842434597853       0.50296430752266474       0.48460732396326117       0.46602154597551076       0.44725159222203698       0.42834252032041381       0.40933971839896532       0.39028879584678206       0.37123547354426684       0.35222547382067232       0.33330441041530573       0.31451767869984587       0.29591034643172698       0.27752704529800232       0.25941186351334045       0.24160823972837850       0.22415885850710310       0.20710554762422936       0.19048917744445501       0.17434956269368368       0.15872536706984325       0.14365401111352116       0.12917158257405542       0.11531274598311086       0.10211065018666811        8.9596845439124259E-002   7.7801223224286578E-002   6.6751951480131300E-002   5.6475345156392395E-002   4.6995657917478492E-002   3.8335071758590904E-002   3.0514709584897871E-002   2.3555448538869490E-002   1.7473948771092283E-002   1.2280561683394673E-002   7.9880127534294378E-003   4.6083085680048855E-003   2.1473628395734471E-003   6.1207970105645829E-004   1.1587623786171488E-032   0.0000000000000000        5.8900008848853378E-004   2.0647386667992126E-003   4.4295768869920286E-003   7.6768824513881425E-003   1.1800974376181408E-002   1.6790319480227862E-002   2.2632694108634079E-002   2.9318154953050742E-002   3.6830699169643363E-002   4.5150273525012274E-002   5.4256588766041128E-002   6.4128338400907495E-002   7.4742226111140231E-002   8.6072975724866316E-002   9.8093531283319838E-002  0.11077518137158893       0.12408762133196874       0.13799901106627693       0.15247605466612979       0.16748408922824312       0.18298717170883372       0.19894816501668017       0.21532882650405052       0.23208989958741352       0.24919120809790429       0.26659175292578069       0.28424981066879740       0.30212303402549662       0.32016855369686714       0.33834308154677634       0.35660301477379686       0.37490454084465130       0.39320374293400745       0.41145670562040126       0.42961962057717135       0.44764889201458313       0.46550124160545892       0.48313381265557909       0.50050427325385405       0.51757091817019041       0.53429276923632052       0.55062967398684648       0.56654240231021546       0.58199274087641339       0.59694358513214907       0.61135902860602109       0.62520444935664554       0.63844659330324027       0.65105365428884199       0.66299535063583781       0.67424299805154586       0.68476957867491028       0.69454980612057171       0.70356018635088358       0.71177907423403097       0.71918672565268826       0.72576534503547041       0.73149912819798479       0.73637430038851859       0.74037914945317906       0.74350405402513964       0.74574150669602401       0.74708613208092278       0.74753469976636944       0.74708613208078156       0.74574150669585193       0.74350405402546205       0.74037914945272831       0.73637430038884899       0.73149912819785323       0.72576534503554124       0.71918672565242592       0.71177907423419318       0.70356018635085560       0.69454980612049388       0.68476957867508115       0.67424299805116206       0.66299535063613813       0.65105365428860573       0.63844659330357556       0.62520444935631225       0.61135902860645186       0.59694358513162182       0.58199274087659003       0.56654240231023023       0.55062967398665108       0.53429276923648006       0.51757091817008549       0.50050427325397895       0.48313381265542404       0.46550124160572054       0.44764889201458757       0.42961962057711323       0.41145670562030418       0.39320374293414706       0.37490454084468167       0.35660301477361039       0.33834308154687487       0.32016855369678954       0.30212303402555407       0.28424981066874533       0.26659175292589332       0.24919120809776599       0.23208989958749807       0.21532882650394666       0.19894816501676468       0.18298717170881182       0.16748408922816868       0.15247605466623063       0.13799901106629492       0.12408762133194266       0.11077518137152727        9.8093531283388366E-002   8.6072975724810458E-002   7.4742226111201363E-002   6.4128338400860699E-002   5.4256588766060619E-002   4.5150273524982944E-002   3.6830699169693698E-002   2.9318154953029099E-002   2.2632694108663455E-002   1.6790319480209728E-002   1.1800974376167891E-002   7.6768824513851457E-003   4.4295768870028732E-003   2.0647386667855989E-003   5.8900008849390795E-004   1.1129943554502754E-032   0.0000000000000000        5.6505182961968806E-004   1.9782406443415446E-003   4.2418235763891773E-003   7.3494558037335211E-003   1.1295702407547294E-002   1.6069531031751530E-002   2.1659248918346152E-002   2.8055344411404278E-002   3.5242510146554294E-002   4.3201564727247975E-002   5.1913101087553815E-002   6.1356739258110228E-002   7.1510196084269687E-002   8.2349294760970221E-002   9.3848156191021714E-002  0.10597931789879718       0.11871379353701224       0.13202112817053427       0.14586947443947310       0.16022567750847200       0.17505535813985121       0.19032299503877148       0.20599200949185970       0.22202485300109842       0.23838309752500281       0.25502752791936167       0.27191823628901246       0.28901471801238832       0.30627596920898659       0.32366058540648945       0.34112686118216828       0.35863289052504704       0.37613666768930193       0.39359618828674753       0.41096955038136446       0.42821505533641735       0.44529130817808421       0.46215731722693559       0.47877259276380912       0.49509724448528641       0.51109207752223673       0.52671868678177747       0.54193954939330757       0.55671811502925128       0.57101889388559079       0.58480754211628749       0.59805094449831175       0.61071729415664500       0.62277616911959000       0.63419860556465368       0.64495716753156884       0.65502601297762053       0.66438095597957147       0.67299952496409332       0.68086101679955413       0.68794654663800969       0.69423909337700251       0.69972354063627362       0.70438671314800894       0.70821740847486214       0.71120642397937939       0.71334657897713627       0.71463273202556921       0.71506179329730313       0.71463273202557132       0.71334657897720444       0.71120642397942457       0.70821740847489545       0.70438671314788803       0.69972354063642750       0.69423909337683687       0.68794654663837940       0.68086101679922928       0.67299952496427284       0.66438095597971147       0.65502601297725649       0.64495716753188115       0.63419860556464203       0.62277616911962685       0.61071729415642118       0.59805094449856133       0.58480754211592456       0.57101889388604543       0.55671811502924851       0.54193954939288524       0.52671868678239953       0.51109207752170882       0.49509724448543735       0.47877259276377765       0.46215731722704578       0.44529130817783991       0.42821505533651461       0.41096955038132182       0.39359618828684972       0.37613666768932280       0.35863289052480107       0.34112686118234326       0.32366058540655623       0.30627596920883987       0.28901471801250650       0.27191823628882389       0.25502752791945221       0.23838309752511544       0.22202485300103236       0.20599200949188864       0.19032299503874101       0.17505535813980475       0.16022567750860736       0.14586947443934528       0.13202112817056136       0.11871379353699599       0.10597931789887385        9.3848156190924528E-002   8.2349294761059316E-002   7.1510196084229469E-002   6.1356739258137033E-002   5.1913101087523131E-002   4.3201564727282406E-002   3.5242510146502502E-002   2.8055344411424796E-002   2.1659248918351630E-002   1.6069531031725932E-002   1.1295702407561430E-002   7.3494558037394608E-003   4.2418235763695689E-003   1.9782406443565174E-003   5.6505182960562325E-004   1.0645450313943303E-032   0.0000000000000000        5.4028614129007487E-004   1.8880643145292382E-003   4.0454819855400923E-003   7.0064968658554204E-003   1.0765932971787948E-002   1.5313285083748820E-002   2.0637419230564724E-002   2.6729277985563533E-002   3.3574285955676311E-002   4.1154179390916069E-002   4.9450479723823479E-002   5.8443782236118479E-002   6.8112870303309508E-002   7.8434724420041790E-002   8.9384704382616600E-002  0.10093666250635519       0.11306300027637586       0.12573472098244157       0.13892150223257438       0.15259177682969913       0.16671281186462272       0.18125078711606643       0.19617087563201915       0.21143732716604915       0.22701355409388010       0.24286221942479430       0.25894532663230307       0.27522431108053935       0.29166013281513092       0.30821337051175451       0.32484431633361965       0.34151307149334142       0.35817964226847099       0.37480403625207453       0.39134635860259964       0.40776690806057836       0.42402627250074010       0.44008542379182564       0.45590581173298089       0.47144945684099132       0.48667904176676868       0.50155800111887305       0.51605060947576809       0.53012206738395562       0.54373858511889206       0.55686746402609799       0.56947717522903485       0.58153743552486437       0.59301928028644069       0.60389513317959997       0.61413887255428112       0.62372589431761694       0.63263317117239593       0.64083930804164413       0.64832459357799521       0.65507104761600621       0.66106246445150940       0.66628445185986562       0.67072446573898126       0.67437184030914887       0.67721781379029922       0.67925554949172884       0.68048015227308922       0.68088868033100236       0.68048015227326641       0.67925554949174283       0.67721781378990042       0.67437184030943409       0.67072446573909783       0.66628445185954333       0.66106246445188110       0.65507104761545687       0.64832459357854977       0.64083930804124845       0.63263317117220308       0.62372589431821257       0.61413887255391941       0.60389513317940768       0.59301928028676298       0.58153743552477333       0.56947717522911223       0.55686746402609089       0.54373858511871431       0.53012206738387302       0.51605060947617032       0.50155800111831461       0.48667904176722815       0.47144945684086570       0.45590581173297312       0.44008542379174098       0.42402627250094904       0.40776690806036409       0.39134635860272998       0.37480403625204173       0.35817964226829530       0.34151307149372750       0.32484431633342808       0.30821337051160924       0.29166013281541397       0.27522431108030937       0.25894532663257674       0.24286221942463057       0.22701355409381838       0.21143732716610686       0.19617087563204813       0.18125078711604548       0.16671281186470358       0.15259177682955730       0.13892150223267183       0.12573472098243721       0.11306300027637338       0.10093666250631250        8.9384704382706473E-002   7.8434724419928839E-002   6.8112870303373194E-002   5.8443782236075131E-002   4.9450479723877408E-002   4.1154179390847187E-002   3.3574285955719332E-002   2.6729277985564490E-002   2.0637419230562930E-002   1.5313285083766649E-002   1.0765932971757864E-002   7.0064968658670127E-003   4.0454819855378545E-003   1.8880643145255365E-003   5.4028614128527499E-004   1.0135311251146239E-032   0.0000000000000000        5.1475911290315747E-004   1.7944198113926623E-003   3.8410145522195030E-003   6.6488179847722494E-003   1.0212925379589429E-002   1.4523383846611443E-002   1.9569644866242294E-002   2.5343126931924323E-002   3.1830021481162415E-002   3.9013026108241276E-002   4.6874634848461390E-002   5.5396464455919156E-002   6.4558415543956443E-002   7.4338681032001697E-002   8.4713918642825209E-002   9.5659358143151380E-002  0.10714885500779367       0.11915494027770196       0.13164888924671347       0.14460079807538742       0.15797965871183728       0.17175343315571939       0.18588912979366343       0.20035288243267174       0.21511003168799300       0.23012520835305145       0.24536241849420054       0.26078513005212622       0.27635636074795200       0.29203876706685811       0.30779473412461583       0.32358646618132658       0.33937607759871724       0.35512568401505018       0.37079749351692320       0.38635389759467442       0.40175756165597498       0.41697151488178846       0.43195923921025797       0.44668475723082651       0.46111271878024357       0.47520848602692012       0.48893821684744238       0.50226894628113117       0.51516866588478738       0.52760640077176957       0.53955228418128798       0.55097762936343064       0.56185499863879496       0.57215826944260939       0.58186269720799955       0.59094497493363740       0.59938328928416040       0.60715737310571138       0.61424855421165991       0.62063980033086841       0.62631576011254630       0.63126280007672486       0.63546903744014038       0.63892436871566805       0.64162049403933841       0.64355093714823708       0.64471106097383757       0.64509807879809566       0.64471106097367736       0.64355093714816114       0.64162049403988775       0.63892436871520464       0.63546903744003991       0.63126280007712354       0.62631576011220358       0.62063980033113830       0.61424855421146185       0.60715737310601092       0.59938328928418605       0.59094497493332088       0.58186269720826123       0.57215826944292136       0.56185499863809496       0.55097762936397476       0.53955228418078471       0.52760640077226850       0.51516866588451171       0.50226894628138907       0.48893821684709454       0.47520848602729221       0.46111271877993876       0.44668475723102419       0.43195923921019092       0.41697151488190515       0.40175756165578169       0.38635389759490596       0.37079749351681301       0.35512568401497047       0.33937607759895022       0.32358646618100223       0.30779473412482100       0.29203876706686221       0.27635636074778308       0.26078513005236492       0.24536241849394039       0.23012520835320682       0.21511003168801968       0.20035288243261970       0.18588912979358632       0.17175343315582239       0.15797965871169062       0.14460079807558129       0.13164888924660481       0.11915494027767323       0.10714885500785615        9.5659358143117865E-002   8.4713918642792471E-002   7.4338681032065104E-002   6.4558415543903194E-002   5.5396464455972641E-002   4.6874634848405018E-002   3.9013026108292562E-002   3.1830021481135791E-002   2.5343126931930176E-002   1.9569644866258378E-002   1.4523383846581580E-002   1.0212925379601305E-002   6.6488179847734421E-003   3.8410145522076392E-003   1.7944198114000585E-003   5.1475911289378888E-004   9.6007553357967454E-033   0.0000000000000000        4.8852854272598027E-004   1.6975251933866512E-003   3.6289021718830645E-003   6.2772645732493771E-003   9.6379904529360957E-003   1.3701703032255921E-002   1.8458464496952914E-002   2.3900189843840722E-002   3.0013870602807684E-002   3.6783207275148069E-002   4.4191708570262694E-002   5.2222056613302925E-002   6.0855317086940600E-002   7.0070947453923324E-002   7.9846959273990020E-002   9.0160019117632717E-002  0.10098549911111505       0.11229752389682809       0.12406903533328983       0.13627186465605476       0.14887680304884585       0.16185367159580524       0.17517139318154365       0.18879806693698239       0.20270104490043780       0.21684701054530908       0.23120205893392431       0.24573177829193102       0.26040133280361139       0.27517554643630632       0.29001898758004091       0.30489605431125355       0.31977106006348893       0.33460831950975645       0.34937223443921644       0.36402737943011865       0.37853858710540761       0.39287103277401192       0.40699031824258719       0.42086255460899247       0.43445444382469994       0.44773335884373389       0.46066742214987827       0.47322558248876923       0.48537768960337552       0.49709456681282171       0.50834808123480368       0.51911121151146822       0.52935811284486445       0.53906417921595062       0.54820610260846425       0.55676192911907796       0.56471111180275380       0.57203456013422482       0.57871468596077602       0.58473544584439108       0.59008237967707933       0.59474264549544098       0.59870505038986954       0.60196007745077396       0.60449990867887049       0.60631844380454170       0.60741131497021561       0.60777589725238745       0.60741131497016698       0.60631844380470812       0.60449990867846892       0.60196007745133262       0.59870505038960986       0.59474264549533362       0.59008237967750432       0.58473544584382109       0.57871468596116804       0.57203456013377352       0.56471111180302469       0.55676192911898492       0.54820610260836755       0.53906417921571581       0.52935811284559553       0.51911121151080930       0.50834808123537856       0.49709456681225073       0.48537768960384781       0.47322558248830121       0.46066742215038492       0.44773335884339555       0.43445444382490916       0.42086255460884014       0.40699031824263276       0.39287103277392749       0.37853858710557686       0.36402737942991820       0.34937223443924453       0.33460831950989101       0.31977106006339256       0.30489605431130373       0.29001898757999228       0.27517554643628650       0.26040133280378408       0.24573177829168505       0.23120205893413079       0.21684701054519442       0.20270104490041035       0.18879806693702789       0.17517139318158842       0.16185367159574510       0.14887680304889570       0.13627186465598268       0.12406903533332932       0.11229752389685610       0.10098549911106111        9.0160019117700371E-002   7.9846959273995891E-002   7.0070947453888213E-002   6.0855317087002973E-002   5.2222056613235444E-002   4.4191708570309893E-002   3.6783207275102210E-002   3.0013870602820569E-002   2.3900189843838338E-002   1.8458464496965529E-002   1.3701703032257390E-002   9.6379904529150170E-003   6.2772645732570020E-003   3.6289021718788057E-003   1.6975251933879088E-003   4.8852854271881760E-004   9.0430703599164697E-033   0.0000000000000000        4.6165090305098525E-004   1.5976005027772719E-003   3.4096359328899843E-003   5.8927053032486014E-003   9.0424801804416411E-003   1.2850182022253399E-002   1.7306507319271389E-002   2.2403886672497396E-002   2.8130142909667470E-002   3.4470018649668435E-002   4.1408077021620443E-002   4.8928107396179400E-002   5.7012385792815215E-002   6.5641683090494382E-002   7.4795417252085036E-002   8.4451747561352597E-002   9.4587621823456550E-002  0.10517882031714190       0.11620001634676777       0.12762484378385677       0.13942596311410621       0.15157512691095695       0.16404324712903423       0.17680046478144879       0.18981622169032283       0.20305933398496850       0.21649806712014968       0.23010021222532454       0.24383316359808613       0.25766399715559557       0.27155954965597950       0.28548649849587010       0.29941144189865271       0.31330097928829870       0.32712179167134120       0.34084072181471392       0.35442485404887147       0.36784159347401763       0.38105874441688770       0.39404458790669966       0.40676795802429644       0.41919831690656589       0.43130582825006586       0.44306142912198820       0.45443689991340958       0.46540493226095264       0.47593919477935570       0.48601439643837641       0.49560634744271070       0.50469201745356407       0.51324959102830936       0.52125852012977381       0.52869957358810649       0.53555488339177437       0.54180798770153160       0.54744387046981957       0.55244899759558508       0.55681134949546429       0.56052045003966000       0.56356739177491710       0.56594485735554834       0.56764713716920157       0.56867014307459363       0.56901141824291213       0.56867014307474684       0.56764713716899473       0.56594485735582434       0.56356739177427695       0.56052045004040574       0.55681134949520439       0.55244899759518562       0.54744387047058551       0.54180798770085570       0.53555488339242308       0.52869957358782116       0.52125852012976437       0.51324959102861212       0.50469201745347358       0.49560634744222326       0.48601439643883337       0.47593919477899399       0.46540493226124324       0.45443689991310643       0.44306142912234298       0.43130582824968150       0.41919831690680298       0.40676795802407018       0.39404458790684799       0.38105874441678250       0.36784159347421991       0.35442485404851382       0.34084072181515268       0.32712179167107436       0.31330097928828743       0.29941144189867436       0.28548649849595126       0.27155954965588430       0.25766399715562677       0.24383316359802032       0.23010021222541602       0.21649806712006905       0.20305933398501985       0.18981622169036769       0.17680046478143083       0.16404324712900828       0.15157512691098063       0.13942596311417840       0.12762484378373193       0.11620001634688758       0.10517882031706666        9.4587621823515017E-002   8.4451747561297280E-002   7.4795417252068591E-002   6.5641683090539749E-002   5.7012385792744875E-002   4.8928107396244307E-002   4.1408077021573050E-002   3.4470018649703921E-002   2.8130142909645280E-002   2.2403886672518109E-002   1.7306507319277992E-002   1.2850182022236464E-002   9.0424801804415474E-003   5.8927053032537622E-003   3.4096359328833238E-003   1.5976005027734403E-003   4.6165090304986994E-004   8.4635998354597287E-033   0.0000000000000000        4.3418919858833786E-004   1.4948842936386804E-003   3.1837436217780715E-003   5.4960712833880803E-003   8.4278425694332536E-003   1.1970897955372950E-002   1.6116590222538734E-002   2.0857883322272220E-002   2.6183460126779141E-002   3.2079141784743234E-002   3.8530582647545261E-002   4.5522718408027747E-002   5.3039078365772416E-002   6.1061792718102303E-002   6.9571734704967386E-002   7.8548608439776069E-002   8.7970992531926626E-002   9.7816380826951876E-002  0.10806123867028046       0.11868106566006202       0.12965045702038558       0.14094316443130880       0.15253215856021776       0.16438969380027146       0.17648737493962055       0.18879622545214819       0.20128675720259551       0.21392904138578978       0.22669278053124975       0.23954738139581508       0.25246202857338557       0.26540575864036470       0.27834753465898959       0.29125632086159742       0.30410115733372761       0.31685123451745401       0.32947596734805623       0.34194506886892179       0.35422862310474740       0.36629715707259364       0.37812171170226361       0.38967391153916786       0.40092603303369645       0.41185107126668397       0.42242280494590334       0.43261585951471943       0.44240576822828043       0.45176903104042104       0.46068317116666618       0.46912678918726008       0.47707961455086212       0.48452255436881247       0.49143773937146462       0.49780856691836661       0.50361974096260087       0.50885730887067648       0.51350869500337004       0.51756273099074379       0.52100968261448111       0.52384127323313123       0.52605070371716156       0.52763266880136084       0.52858336986526244       0.52890052407204735       0.52858336986514798       0.52763266880165416       0.52605070371680684       0.52384127323382179       0.52100968261360903       0.51756273099110939       0.51350869500368579       0.50885730887006830       0.50361974096302187       0.49780856691810194       0.49143773937145085       0.48452255436897346       0.47707961455060727       0.46912678918723683       0.46068317116724300       0.45176903103995325       0.44240576822854538       0.43261585951464360       0.42242280494595980       0.41185107126663972       0.40092603303377544       0.38967391153903641       0.37812171170252556       0.36629715707242927       0.35422862310495629       0.34194506886850395       0.32947596734867080       0.31685123451683955       0.30410115733408466       0.29125632086169773       0.27834753465875883       0.26540575864044436       0.25246202857347982       0.23954738139581055       0.22669278053119576       0.21392904138582444       0.20128675720261432       0.18879622545213934       0.17648737493956104       0.16438969380031368       0.15253215856021851       0.14094316443128990       0.12965045702028613       0.11868106566024042       0.10806123867010517        9.7816380827058402E-002   8.7970992531861830E-002   7.8548608439779594E-002   6.9571734705029378E-002   6.1061792718007109E-002   5.3039078365872946E-002   4.5522718407966983E-002   3.8530582647582690E-002   3.2079141784706659E-002   2.6183460126792152E-002   2.0857883322276203E-002   1.6116590222541419E-002   1.1970897955365671E-002   8.4278425694237109E-003   5.4960712833986829E-003   3.1837436217619841E-003   1.4948842936492442E-003   4.3418919857501984E-004   7.8637397576755855E-033   0.0000000000000000        4.0623285232531403E-004   1.3896728009950995E-003   2.9518493245517881E-003   5.0884361376849589E-003   7.7957259082540656E-003   1.1066197723801860E-002   1.4891881172903047E-002   1.9266290154527455E-002   2.4178994201550966E-002   2.9616926452081662E-002   3.5566866270762255E-002   4.2014931028301644E-002   4.8945942713709722E-002   5.6343433791450515E-002   6.4189778051791394E-002   7.2466272271662663E-002   8.1153176572174815E-002   9.0229751736996849E-002   9.9674310974159630E-002  0.10946427773716896       0.11957624226933587       0.12998601765676498       0.14066869743872648       0.15159871526070945       0.16274990629957017       0.17409557018686539       0.18560853523257742       0.19726122378789210       0.20902571858681374       0.22087382991060728       0.23277716340608443       0.24470718840320146       0.25663530656013578       0.26853292067598034       0.28037150349865742       0.29212266637004075       0.30375822754185194       0.31525027998222049       0.32657125854556379       0.33769400629381974       0.34859183986100067       0.35923861366274157       0.36960878282067033       0.37967746464043289       0.38942049849434240       0.39881450397241391       0.40783693714960528       0.41646614484701716       0.42468141674550136       0.43246303522985152       0.43979232285155689       0.44665168727644972       0.45302466363231531       0.45889595413583895       0.46425146491467845       0.46907833992842635       0.47336499191574782       0.47710113028066126       0.48027778586411601       0.48288733253370869       0.48492350553456898       0.48638141657533224       0.48725756558949113       0.48754984916096711       0.48725756558948369       0.48638141657510725       0.48492350553492003       0.48288733253323818       0.48027778586459841       0.47710113028056311       0.47336499191546211       0.46907833992880227       0.46425146491442898       0.45889595413589374       0.45302466363236737       0.44665168727647031       0.43979232285151582       0.43246303523009494       0.42468141674492310       0.41646614484740624       0.40783693714953845       0.39881450397230667       0.38942049849443017       0.37967746464027835       0.36960878282080945       0.35923861366277482       0.34859183986083897       0.33769400629386920       0.32657125854543140       0.31525027998257538       0.30375822754133852       0.29212266637054030       0.28037150349831619       0.26853292067595402       0.25663530656031452       0.24470718840314953       0.23277716340600063       0.22087382991060281       0.20902571858688604       0.19726122378784222       0.18560853523255250       0.17409557018690522       0.16274990629954891       0.15159871526068877       0.14066869743874924       0.12998601765680634       0.11957624226935466       0.10946427773709352        9.9674310974248184E-002   9.0229751736942976E-002   8.1153176572191787E-002   7.2466272271716980E-002   6.4189778051702076E-002   5.6343433791562939E-002   4.8945942713611468E-002   4.2014931028349620E-002   3.5566866270741647E-002   2.9616926452095321E-002   2.4178994201538389E-002   1.9266290154535078E-002   1.4891881172911386E-002   1.1066197723794049E-002   7.7957259082497305E-003   5.0884361376852608E-003   2.9518493245484297E-003   1.3896728009947976E-003   4.0623285232231247E-004   7.2449352420329474E-033   0.0000000000000000        3.7790196353131608E-004   1.2823219628669213E-003   2.7146594538702616E-003   4.6709716247694110E-003   7.1478822161267011E-003   1.0138537927421084E-002   1.3635664167585423E-002   1.7633340036020573E-002   2.2122046334921073E-002   2.7089858954267427E-002   3.2524713438870957E-002   3.8413941191333990E-002   4.4743692244040560E-002   5.1498940412824414E-002   5.8663601919362610E-002   6.6220610102660546E-002   7.4151952813621344E-002   8.2438706498919170E-002   9.1061083249370456E-002   9.9998483497083665E-002  0.10922954760395330       0.11873220699724833       0.12848373673171687       0.13846080990949819       0.14863955372139925       0.15899560685067732       0.16950417806640947       0.18014010585283780       0.19087791893554493       0.20169189755166253       0.21255613532531770       0.22344460159022453       0.23433120401630084       0.24518985138496013       0.25599451636540166       0.26671929813857842       0.27733848471502476       0.28782661480862726       0.29815853909548995       0.30830948073792669       0.31825509500129678       0.32797152783949046       0.33743547329754814       0.34662422959678235       0.35551575376811995       0.36408871469757770       0.37232254446440122       0.38019748783638507       0.38769464981669849       0.39479604111752786       0.40148462145190700       0.40774434054937486       0.41356017677980772       0.41891817331185838       0.42380547169834804       0.42821034282930431       0.43212221515670202       0.43553170014209563       0.43843061485002377       0.44081200164530016       0.44267014493800078       0.44400058493936173       0.44480012839674604       0.44506685627966186       0.44480012839683825       0.44400058493945432       0.44267014493786544       0.44081200164538809       0.43843061485005402       0.43553170014192444       0.43212221515698923       0.42821034282899884       0.42380547169861765       0.41891817331173281       0.41356017678000756       0.40774434054905045       0.40148462145218050       0.39479604111725997       0.38769464981701318       0.38019748783616447       0.37232254446427659       0.36408871469781262       0.35551575376801675       0.34662422959695871       0.33743547329739609       0.32797152783941691       0.31825509500145793       0.30830948073792408       0.29815853909545614       0.28782661480853583       0.27733848471526196       0.26671929813826772       0.25599451636571413       0.24518985138477331       0.23433120401635008       0.22344460159014590       0.21255613532540835       0.20169189755164232       0.19087791893549871       0.18014010585288401       0.16950417806641746       0.15899560685063763       0.14863955372143250       0.13846080990952395       0.12848373673166569       0.11873220699723976       0.10922954760395492        9.9998483497103358E-002   9.1061083249330363E-002   8.2438706498945344E-002   7.4151952813649974E-002   6.6220610102582275E-002   5.8663601919453183E-002   5.1498940412726346E-002   4.4743692244110574E-002   3.8413941191310565E-002   3.2524713438872629E-002   2.7089858954251297E-002   2.2122046334925372E-002   1.7633340036016895E-002   1.3635664167608363E-002   1.0138537927405605E-002   7.1478822161162615E-003   4.6709716247770282E-003   2.7146594538601928E-003   1.2823219628709079E-003   3.7790196352369652E-004   6.6086770428108713E-033   0.0000000000000000        3.4922298232350536E-004   1.1729885534317028E-003   2.4725395938387422E-003   4.2443197002448836E-003   6.4852762554165983E-003   9.1892481138086523E-003   1.2349696596658069E-002   1.5961281004709258E-002   2.0015416877075677E-002   2.4501351931730028E-002   2.9408207512926370E-002   3.4724560206177271E-002   4.0437921856746196E-002   4.6534744422017132E-002   5.3000526295607087E-002   5.9819879435935738E-002   6.6976563504726874E-002   7.4453516897540109E-002   8.2232899096505344E-002   9.0296138056877154E-002   9.8623976677538902E-002  0.10719651889994386       0.11599327708666610       0.12499322107932757       0.13417482871369588       0.14351613756664183       0.15299479777094532       0.16258812576897161       0.17227315886717390       0.18202671047153385       0.19182542585630588       0.20164583834640296       0.21146442576632232       0.22125766702803221       0.23100209871585856       0.24067437153506122       0.25025130648870419       0.25970995064367042       0.26902763235736499       0.27818201582582469       0.28715115482727582       0.29591354552814514       0.30444817822597214       0.31273458790484709       0.32075290347845331       0.32848389560968511       0.33590902297996833       0.34301047691064479       0.34977122421596318       0.35617504819329904       0.36220658764990882       0.36785137386666800       0.37309586542223300       0.37792748077549332       0.38233462854946626       0.38630673542285804       0.38983427157835959       0.39290877363523857       0.39552286502035788       0.39767027371740110       0.39934584736455941       0.40054556565209182       0.40126655000044736       0.40150707048420486       0.40126655000026673       0.40054556565220417       0.39934584736446760       0.39767027371752039       0.39552286502017014       0.39290877363554977       0.38983427157803263       0.38630673542304750       0.38233462854936201       0.37792748077556743       0.37309586542195966       0.36785137386712669       0.36220658764953778       0.35617504819353679       0.34977122421591661       0.34301047691066183       0.33590902298018360       0.32848389560943336       0.32075290347864233       0.31273458790452235       0.30444817822623227       0.29591354552809096       0.28715115482725140       0.27818201582575136       0.26902763235752952       0.25970995064351188       0.25025130648877458       0.24067437153511348       0.23100209871571215       0.22125766702824148       0.21146442576621033       0.20164583834649502       0.19182542585625992       0.18202671047153177       0.17227315886729122       0.16258812576879947       0.15299479777106534       0.14351613756664816       0.13417482871366995       0.12499322107930835       0.11599327708669703       0.10719651889993809        9.8623976677588182E-002   9.0296138056811984E-002   8.2232899096585862E-002   7.4453516897484542E-002   6.6976563504719921E-002   5.9819879435989924E-002   5.3000526295531855E-002   4.6534744422093342E-002   4.0437921856707706E-002   3.4724560206193585E-002   2.9408207512924479E-002   2.4501351931728525E-002   2.0015416877073353E-002   1.5961281004719153E-002   1.2349696596659462E-002   9.1892481138000689E-003   6.4852762554102788E-003   4.2443197002501399E-003   2.4725395938313358E-003   1.1729885534341954E-003   3.4922298231392665E-004   5.9564979617409210E-033   0.0000000000000000        3.1994199128687216E-004   1.0612824225965454E-003   2.2250786390364211E-003   3.8081257662294045E-003   5.8076807908368127E-003   8.2182229966382744E-003   1.1033976388441185E-002   1.4250228760537534E-002   1.7859354144483291E-002   2.1851800748968721E-002   2.6217904784460951E-002   3.0947518758623893E-002   3.6029549755226327E-002   4.1451964254861778E-002   4.7201882012841943E-002   5.3265635147343580E-002   5.9628798794191709E-002   6.6276219064605332E-002   7.3192050716269969E-002   8.0359799136516072E-002   8.7762361543916506E-002   9.5382067903407031E-002  0.10320072300024420       0.11119964999895884       0.11935973529929318       0.12766147448356727       0.13608501921426649       0.14461022496069112       0.15321669944481181       0.16188385167855762       0.17059094149001444       0.17931712940227018       0.18804152676022681       0.19674324597210208       0.20540145075391655       0.21399540625073113       0.22250452891548186       0.23090843602485067       0.23918699471548219       0.24732037041739738       0.25528907457217187       0.26307401152239396       0.27065652445021066       0.27801844026864364       0.28514211334517248       0.29201046795630392       0.29860703937633670       0.30491601349091102       0.31092226485006513       0.31661139306175234       0.32196975744274975       0.32698450984277228       0.33164362555716970       0.33593593226580865       0.33985113691507218       0.34337985048527492       0.34651361058708258       0.34924490182220963       0.35156717386894154       0.35347485724590233       0.35496337671272682       0.35602916228188669       0.35666965780628496       0.35688332713560411       0.35666965780650117       0.35602916228178189       0.35496337671278066       0.35347485724582856       0.35156717386901482       0.34924490182202222       0.34651361058732227       0.34337985048519348       0.33985113691499708       0.33593593226590973       0.33164362555727178       0.32698450984241956       0.32196975744303891       0.31661139306165975       0.31092226484993912       0.30491601349107161       0.29860703937616140       0.29201046795645841       0.28514211334489892       0.27801844026902167       0.27065652445004590       0.26307401152237830       0.25528907457222050       0.24732037041740831       0.23918699471533639       0.23090843602513145       0.22250452891519645       0.21399540625090152       0.20540145075389149       0.19674324597201878       0.18804152676024830       0.17931712940228717       0.17059094148993154       0.16188385167865310       0.15321669944461141       0.14461022496091822       0.13608501921413066       0.12766147448354628       0.11935973529936493       0.11119964999890923       0.10320072300029846        9.5382067903380760E-002   8.7762361543846965E-002   8.0359799136588361E-002   7.3192050716201829E-002   6.6276219064653211E-002   5.9628798794178151E-002   5.3265635147332666E-002   4.7201882012866479E-002   4.1451964254834328E-002   3.6029549755238276E-002   3.0947518758615747E-002   2.6217904784455109E-002   2.1851800748969873E-002   1.7859354144469979E-002   1.4250228760549937E-002   1.1033976388456447E-002   8.2182229966266552E-003   5.8076807908299492E-003   3.8081257662371084E-003   2.2250786390245426E-003   1.0612824225993914E-003   3.1994199128492699E-004   5.2899691553535214E-033   0.0000000000000000        2.9002560434418577E-004   9.4732716258597515E-004   1.9728261956514443E-003   3.3636792911231747E-003   5.1174764244722969E-003   7.2293175640135597E-003   9.6940684737010629E-003   1.2507666112281043E-002   1.5663499578590995E-002   1.9153241358556582E-002   2.2968466017842949E-002   2.7100326607372400E-002   3.1539152070656093E-002   3.6274452163811761E-002   4.1294999227509122E-002   4.6588878825584754E-002   5.2143516444756441E-002   5.7945702413305267E-002   6.3981624941105916E-002   7.0236906634291899E-002   7.6696640315668516E-002   8.3345424650092120E-002   9.0167400798278299E-002   9.7146290376027344E-002  0.10426543453981142       0.11150783402470181       0.11885619000849335       0.12629294570104857       0.13380032855340698       0.14136039299300665       0.14895506357082594       0.15656617842985809       0.16417553297658069       0.17176492366309495       0.17931619176417918       0.18681126705005857       0.19423221124728499       0.20156126118551893       0.20878087151942770       0.21587375693474770       0.22282293372510736       0.22961176064373140       0.23622397893886118       0.24264375146056569       0.24885570076173419       0.25484494609073577       0.26059713918955224       0.26609849881276604       0.27133584388102583       0.27629662519479670       0.28096895562324231       0.28534163870465745       0.28940419558426533       0.29314689022525908       0.29656075283255434       0.29963760143615537       0.30237006157393465       0.30475158403699604       0.30677646062638242       0.30843983788767432       0.30973772878726685       0.31066702230714427       0.31122549092978891       0.31141179599638852       0.31122549092960750       0.31066702230720011       0.30973772878736650       0.30843983788753782       0.30677646062652902       0.30475158403701536       0.30237006157384599       0.29963760143616114       0.29656075283257716       0.29314689022528617       0.28940419558415592       0.28534163870489843       0.28096895562309215       0.27629662519471837       0.27133584388120852       0.26609849881254322       0.26059713918965433       0.25484494609076208       0.24885570076182401       0.24264375146037778       0.23622397893882943       0.22961176064389890       0.22282293372498813       0.21587375693479649       0.20878087151950975       0.20156126118524020       0.19423221124765525       0.18681126704979317       0.17931619176424329       0.17176492366311155       0.16417553297662255       0.15656617842974585       0.14895506357099766       0.14136039299284983       0.13380032855360874       0.12629294570085409       0.11885619000861455       0.11150783402470985       0.10426543453974857        9.7146290376075417E-002   9.0167400798238762E-002   8.3345424650086056E-002   7.6696640315747674E-002   7.0236906634227173E-002   6.3981624941147272E-002   5.7945702413296676E-002   5.2143516444744326E-002   4.6588878825603447E-002   4.1294999227499886E-002   3.6274452163820706E-002   3.1539152070648523E-002   2.7100326607398174E-002   2.2968466017824776E-002   1.9153241358548373E-002   1.5663499578596331E-002   1.2507666112282113E-002   9.6940684737077676E-003   7.2293175640052781E-003   5.1174764244713185E-003   3.3636792911222414E-003   1.9728261956505396E-003   9.4732716258652322E-004   2.9002560433734819E-004   4.6106963499243136E-033   0.0000000000000000        2.6023300949829648E-004   8.3278733800425521E-004   1.7184946615496125E-003   2.9149802276529774E-003   4.4202059768974102E-003   6.2300677542075460E-003   8.3400477374621258E-003   1.0746571196547870E-002   1.3444062992421410E-002   1.6425468260705737E-002   1.9683614992897478E-002   2.3210972095709978E-002   2.6999307023093947E-002   3.1039690604226129E-002   3.5322566931336723E-002   3.9837795677293668E-002   4.4574674450348996E-002   4.9521960445376607E-002   5.4667898953140476E-002   6.0000254438259452E-002   6.5506340911818117E-002   7.1173052185870514E-002   7.6986893044447391E-002   8.2934011530402141E-002   8.9000232196635817E-002   9.5171090162807948E-002  0.10143186587814479       0.10776762049693536       0.11416323178590480       0.12060343047204743       0.12707283694910740       0.13355599824757020       0.14003742518736087       0.14650162961480667       0.15293316164230436       0.15931664679577526       0.16563682298333235       0.17187857719235802       0.17802698183522259       0.18406733064213845       0.18998517403059925       0.19576635385394139       0.20139703745022880       0.20686375091200632       0.21215341149080230       0.21725335906309293       0.22215138658033085       0.22683576942960190       0.23129529363486340       0.23551928282886656       0.23949762393523522       0.24322079149225670       0.24667987056774460       0.24986657820060088       0.25277328332837379       0.25539302514087292       0.25771952982608648       0.25974722566165326       0.26147125641782115       0.26288749303841247       0.26399254357648039       0.26478376135009268       0.26525925131179728       0.26541787460675709       0.26525925131193784       0.26478376135000847       0.26399254357639912       0.26288749303861603       0.26147125641770030       0.25974722566161423       0.25771952982617308       0.25539302514074430       0.25277328332851134       0.24986657820050598       0.24667987056779597       0.24322079149216594       0.23949762393528057       0.23551928282895745       0.23129529363483611       0.22683576942960673       0.22215138658035646       0.21725335906303697       0.21215341149082037       0.20686375091206349       0.20139703745032306       0.19576635385374508       0.18998517403069451       0.18406733064217878       0.17802698183507423       0.17187857719262070       0.16563682298299706       0.15931664679602547       0.15293316164225607       0.14650162961479504       0.14003742518731510       0.13355599824767345       0.12707283694897728       0.12060343047217453       0.11416323178579203       0.10776762049702897       0.10143186587807708        9.5171090162806851E-002   8.9000232196652873E-002   8.2934011530436530E-002   7.6986893044401553E-002   7.1173052185911731E-002   6.5506340911758054E-002   6.0000254438298088E-002   5.4667898953142932E-002   4.9521960445362383E-002   4.4574674450370409E-002   3.9837795677276452E-002   3.5322566931335987E-002   3.1039690604223628E-002   2.6999307023103224E-002   2.3210972095689918E-002   1.9683614992907505E-002   1.6425468260707992E-002   1.3444062992427827E-002   1.0746571196539094E-002   8.3400477374702253E-003   6.2300677542008014E-003   4.4202059768867564E-003   2.9149802276587158E-003   1.7184946615408474E-003   8.3278733801534985E-004   2.6023300947944676E-004   3.9203159731388347E-033   0.0000000000000000        2.3062390807926841E-004   7.1780898846257927E-004   1.4622142280700308E-003   2.4619310306451363E-003   3.7152545102613777E-003   5.2189261800526130E-003   6.9693082172959291E-003   8.9632887051918735E-003   1.1196207171689119E-002   1.3662308183084330E-002   1.6355713296512989E-002   1.9270226316679254E-002   2.2399073741189858E-002   2.5734909462424852E-002   2.9269872932037790E-002   3.2995623208149132E-002   3.6903356710739937E-002   4.0983825406273364E-002   4.5227360746144085E-002   4.9623899330702791E-002   5.4163007791944155E-002   5.8833907589893437E-002   6.3625500609348393E-002   6.8526395697249623E-002   7.3524935990390672E-002   7.8609226911085489E-002   8.3767164737196628E-002   8.8986465679887702E-002   9.4254695394555846E-002   9.9559298856677789E-002  0.10488763052857754       0.11022698474726558       0.11556462625606623       0.12088782081187029       0.12618386578953092       0.13144012071257433       0.13664403763544836       0.14178319130654052       0.14684530903341564       0.15181830018827411       0.15669028527049553       0.16144962446800146       0.16608494563993997       0.17058517165773343       0.17493954703778961       0.17913766380151858       0.18316948649956555       0.18702537634244332       0.19069611437657757       0.19417292365159516       0.19744749032556760       0.20051198365730871       0.20335907483493570       0.20598195460247812       0.20837434963101364       0.21053053760702500       0.21244536099261149       0.21411423942765689       0.21553318074604183       0.21669879057570468       0.21760828050100384       0.21825947476958960       0.21865081552456667       0.21878136655028971       0.21865081552450899       0.21825947476976579       0.21760828050088668       0.21669879057567695       0.21553318074602462       0.21411423942772800       0.21244536099259953       0.21053053760710377       0.20837434963091231       0.20598195460253244       0.20335907483494292       0.20051198365732040       0.19744749032555051       0.19417292365162453       0.19069611437646028       0.18702537634262423       0.18316948649941434       0.17913766380157645       0.17493954703771605       0.17058517165778600       0.16608494563985662       0.16144962446811092       0.15669028527046036       0.15181830018820403       0.14684530903355600       0.14178319130635347       0.13664403763565294       0.13144012071243311       0.12618386578954111       0.12088782081192681       0.11556462625606258       0.11022698474721999       0.10488763052863477        9.9559298856606068E-002   9.4254695394621127E-002   8.8986465679839213E-002   8.3767164737238137E-002   7.8609226911067753E-002   7.3524935990418289E-002   6.8526395697182815E-002   6.3625500609413840E-002   5.8833907589845941E-002   5.4163007791994532E-002   4.9623899330706871E-002   4.5227360746093709E-002   4.0983825406306171E-002   3.6903356710717865E-002   3.2995623208150311E-002   2.9269872932039309E-002   2.5734909462427655E-002   2.2399073741187533E-002   1.9270226316682942E-002   1.6355713296515736E-002   1.3662308183078441E-002   1.1196207171678992E-002   8.9632887052067244E-003   6.9693082173016485E-003   5.2189261800407493E-003   3.7152545102492537E-003   2.4619310306600813E-003   1.4622142280575933E-003   7.1780898846269701E-004   2.3062390807308028E-004   3.2204912117949397E-033   0.0000000000000000        2.0066337176084432E-004   6.0151098222829998E-004   1.2030142137273666E-003   2.0036981131670122E-003   3.0021733136115550E-003   4.1958640790647353E-003   5.5820626732531803E-003   7.1582952927779168E-003   8.9207960638574297E-003   1.0865057057635283E-002   1.2986517935155921E-002   1.5280346417876074E-002   1.7741247641122723E-002   2.0363479321785546E-002   2.3140898372126344E-002   2.6066987005523859E-002   2.9134865639578875E-002   3.2337307307201857E-002   3.5666757009950041E-002   3.9115351992084983E-002   4.2674941093475777E-002   4.6337104015716710E-002   5.0093171265283620E-002   5.3934244856222238E-002   5.7851219641878365E-002   6.1834805162830901E-002   6.5875547948030092E-002   6.9963854207192519E-002   7.4090012864050772E-002   7.8244218871896490E-002   8.2416596757766344E-002   8.6597224336100245E-002   9.0776156538354996E-002   9.4943449296950838E-002   9.9089183430489836E-002  0.10320348846855615       0.10727656636357663       0.11129871502645944       0.11526035163677985       0.11915203566409718       0.12296449155113244       0.12668863099969802       0.13031557480822187       0.13383667420847076       0.13724353164720349       0.14052802096737235       0.14368230693571538       0.14669886407286029       0.14957049473856437       0.15229034643133690       0.15485192825616714       0.15724912652612472       0.15947621945650348       0.16152789091623257       0.16339924320731286       0.16508580883567434       0.16658356124961618       0.16788892451891518       0.16899878192992157       0.16991048347676241       0.17062185223226936       0.17113118958020543       0.17143727929775976       0.17153939048034503       0.17143727929776137       0.17113118958004886       0.17062185223244547       0.16991048347673307       0.16899878192992393       0.16788892451896470       0.16658356124953577       0.16508580883564200       0.16339924320733351       0.16152789091626538       0.15947621945646440       0.15724912652611614       0.15485192825622099       0.15229034643122347       0.14957049473868803       0.14669886407265834       0.14368230693589573       0.14052802096730144       0.13724353164730888       0.13383667420831197       0.13031557480835695       0.12668863099962019       0.12296449155117103       0.11915203566410580       0.11526035163672650       0.11129871502652490       0.10727656636349707       0.10320348846860886        9.9089183430458985E-002   9.4943449296941901E-002   9.0776156538346683E-002   8.6597224336135176E-002   8.2416596757726224E-002   7.8244218871958468E-002   7.4090012863982133E-002   6.9963854207254303E-002   6.5875547947967336E-002   6.1834805162876073E-002   5.7851219641839473E-002   5.3934244856258126E-002   5.0093171265253839E-002   4.6337104015749545E-002   4.2674941093455238E-002   3.9115351992063015E-002   3.5666757009991570E-002   3.2337307307176245E-002   2.9134865639605555E-002   2.6066987005521406E-002   2.3140898372121608E-002   2.0363479321791361E-002   1.7741247641118535E-002   1.5280346417875474E-002   1.2986517935158670E-002   1.0865057057626980E-002   8.9207960638593570E-003   7.1582952927920244E-003   5.5820626732557390E-003   4.1958640790476136E-003   3.0021733136100094E-003   2.0036981131764803E-003   1.2030142137133683E-003   6.0151098223355380E-004   2.0066337175237103E-004   2.5129080050401157E-033   0.0000000000000000        1.7091493744422653E-004   4.8517664650420090E-004   9.4310602984125488E-004   1.5436779502133471E-003   2.2859103730518515E-003   3.1678923836666382E-003   4.1878076879447090E-003   5.3438600787111892E-003   6.6332016285365969E-003   8.0525575835025415E-003   9.5986781771103553E-003   1.1268108770398591E-002   1.3057046822211192E-002   1.4961364096105777E-002   1.6976645690556045E-002   1.9098208517171963E-002   2.1321109331886405E-002   2.3640155119684713E-002   2.6049917771491928E-002   2.8544749030167637E-002   3.1118794335499564E-002   3.3766006523392025E-002   3.6480160070458484E-002   3.9254865924876758E-002   4.2083586797535454E-002   4.4959652828291757E-002   4.7876277572940364E-002   5.0826574273768667E-002   5.3803572370754872E-002   5.6800234217073906E-002   5.9809471956239604E-002   6.2824164522308337E-002   6.5837174720472971E-002   6.8841366349056771E-002   7.1829621319217829E-002   7.4794856734838489E-002   7.7730041885799114E-002   8.0628215121934022E-002   8.3482500557791717E-002   8.6286124576144124E-002   8.9032432084998489E-002   9.1714902492144257E-002   9.4327165357431658E-002   9.6863015684557338E-002   9.9316428818638960E-002  0.10168157490844311       0.10395283290432494       0.10612480405351539       0.10819232486336290       0.11015047949900678       0.11199461158799011       0.11372033540107646       0.11532354638400730       0.11680043101453474       0.11814747596014981       0.11936147651527032       0.12043954429803734       0.12137911418662554       0.12217795047959253       0.12283415226621121       0.12334615799035278       0.12371274920209034       0.12393305348404954       0.12400654654582777       0.12393305348405007       0.12371274920220125       0.12334615799024722       0.12283415226617653       0.12217795047969740       0.12137911418654401       0.12043954429812469       0.11936147651518975       0.11814747596017648       0.11680043101454625       0.11532354638401807       0.11372033540107629       0.11199461158797221       0.11015047949907200       0.10819232486331572       0.10612480405362344       0.10395283290422215       0.10168157490849131        9.9316428818576413E-002   9.6863015684695158E-002   9.4327165357299250E-002   9.1714902492192704E-002   8.9032432084998725E-002   8.6286124576125209E-002   8.3482500557830616E-002   8.0628215121888586E-002   7.7730041885862813E-002   7.4794856734774373E-002   7.1829621319270870E-002   6.8841366349040728E-002   6.5837174720475095E-002   6.2824164522304493E-002   5.9809471956243559E-002   5.6800234217046504E-002   5.3803572370801508E-002   5.0826574273716306E-002   4.7876277572999323E-002   4.4959652828238571E-002   4.2083586797569357E-002   3.9254865924868848E-002   3.6480160070450691E-002   3.3766006523409275E-002   3.1118794335470511E-002   2.8544749030214211E-002   2.6049917771443363E-002   2.3640155119717527E-002   2.1321109331866241E-002   1.9098208517170718E-002   1.6976645690569711E-002   1.4961364096089976E-002   1.3057046822220801E-002   1.1268108770399543E-002   9.5986781771096423E-003   8.0525575835015510E-003   6.6332016285301429E-003   5.3438600787157238E-003   4.1878076879564305E-003   3.1678923836524317E-003   2.2859103730428045E-003   1.5436779502246019E-003   9.4310602982596199E-004   4.8517664650623866E-004   1.7091493743857418E-004   1.7992709827963915E-033   0.0000000000000000        1.4121784500083077E-004   3.6857051678842090E-004   6.8221477379654854E-004   1.0815149344403844E-003   1.5659126304442183E-003   2.1341290456410832E-003   2.7852366738052433E-003   3.5182245181918856E-003   4.3311726484041120E-003   5.2220043428772636E-003   6.1887831519672754E-003   7.2294458943582170E-003   8.3416959767971602E-003   9.5230321655058060E-003   1.0770780276865391E-002   1.2082105398124815E-002   1.3454015007626557E-002   1.4883365073286964E-002   1.6366869973586450E-002   1.7901112147808540E-002   1.9482550445287548E-002   2.1107528229069007E-002   2.2772281872159465E-002   2.4472949667324162E-002   2.6205581034123834E-002   2.7966145954136330E-002   2.9750544600661694E-002   3.1554617136231158E-002   3.3374153656453395E-002   3.5204904254703857E-002   3.7042589184406283E-002   3.8882909094327421E-002   4.0721555312609778E-002   4.2554220154247091E-002   4.4376607228493299E-002   4.6184441718867542E-002   4.7973480616097255E-002   4.9739522871672527E-002   5.1478419457014195E-002   5.3186083294770932E-002   5.4858499046229137E-002   5.6491732725700787E-002   5.8081941121601172E-002   5.9625381001885955E-002   6.1118418078456728E-002   6.2557535714170859E-002   6.3939343345963989E-002   6.5260584608229200E-002   6.6518145134513929E-002   6.7709060019279080E-002   6.8830520922344374E-002   6.9879882798207546E-002   7.0854670234484621E-002   7.1752583383977470E-002   7.2571503476395155E-002   7.3309497896101999E-002   7.3964824814158309E-002   7.4535937362541937E-002   7.5021487342400245E-002   7.5420328454556415E-002   7.5731519048184412E-002   7.5954324376653518E-002   7.6088218359596546E-002   7.6132884843539389E-002   7.6088218359610660E-002   7.5954324376636559E-002   7.5731519048185730E-002   7.5420328454617297E-002   7.5021487342303558E-002   7.4535937362626287E-002   7.3964824814080884E-002   7.3309497896186834E-002   7.2571503476371577E-002   7.1752583383977442E-002   7.0854670234479389E-002   6.9879882798219356E-002   6.8830520922332966E-002   6.7709060019273209E-002   6.6518145134515927E-002   6.5260584608207023E-002   6.3939343345968874E-002   6.2557535714154899E-002   6.1118418078504155E-002   5.9625381001806865E-002   5.8081941121694527E-002   5.6491732725656170E-002   5.4858499046236027E-002   5.3186083294803878E-002   5.1478419456938346E-002   4.9739522871760936E-002   4.7973480616003594E-002   4.6184441718946645E-002   4.4376607228433305E-002   4.2554220154283930E-002   4.0721555312612366E-002   3.8882909094321072E-002   3.7042589184413124E-002   3.5204904254725181E-002   3.3374153656434667E-002   3.1554617136251115E-002   2.9750544600633783E-002   2.7966145954162292E-002   2.6205581034107674E-002   2.4472949667328946E-002   2.2772281872175459E-002   2.1107528229044489E-002   1.9482550445323508E-002   1.7901112147776923E-002   1.6366869973608353E-002   1.4883365073267513E-002   1.3454015007644305E-002   1.2082105398122298E-002   1.0770780276867460E-002   9.5230321654964818E-003   8.3416959767932970E-003   7.2294458943688526E-003   6.1887831519639620E-003   5.2220043428705632E-003   4.3311726484029853E-003   3.5182245182004265E-003   2.7852366738174887E-003   2.1341290456224392E-003   1.5659126304408675E-003   1.0815149344485439E-003   6.8221477378191517E-004   3.6857051679058085E-004   1.4121784499837017E-004   1.0812993591575987E-033   0.0000000000000000        1.1186048614948745E-004   2.5277375156849936E-004   4.2276860559448321E-004   6.2158475423741135E-004   8.4912455740635418E-004   1.1047261849305154E-003   1.3882678900566645E-003   1.6995703372605548E-003   2.0376915397714232E-003   2.4017235933910253E-003   2.7910165800680408E-003   3.2048975462282553E-003   3.6425757804880981E-003   4.1031733207094138E-003   4.5857518118759032E-003   5.0893192544286875E-003   5.6128284821703196E-003   6.1551787700476410E-003   6.7152209199552891E-003   7.2917617023109775E-003   7.8835667869679212E-003   8.4893632750767997E-003   9.1078424590496886E-003   9.7376628227833321E-003   1.0377453179331428E-002   1.1025815893414476E-002   1.1681330169214812E-002   1.2342555395112850E-002   1.3008034536431522E-002   1.3676297568705496E-002   1.4345864943415793E-002   1.5015251077599627E-002   1.5682967859367992E-002   1.6347528160992678E-002   1.7007449350825196E-002   1.7661256796597333E-002   1.8307487349915826E-002   1.8944692806564262E-002   1.9571443330546140E-002   2.0186330837748113E-002   2.0787972327434016E-002   2.1375013156422977E-002   2.1946130246489805E-002   2.2500035217601879E-002   2.3035477440408781E-002   2.3551246998841178E-002   2.4046177558026037E-002   2.4519149128449526E-002   2.4969090721195238E-002   2.5394982887534959E-002   2.5795860136234205E-002   2.6170813223663655E-002   2.6518991310525236E-002   2.6839603980331365E-002   2.7131923114774914E-002   2.7395284621496891E-002   2.7629090009788051E-002   2.7832807811265656E-002   2.8005974841005716E-002   2.8148197297158055E-002   2.8259151695238797E-002   2.8338585636744084E-002   2.8386318407541057E-002   2.8402241407385641E-002   2.8386318407544388E-002   2.8338585636736423E-002   2.8259151695265640E-002   2.8148197297116026E-002   2.8005974841054000E-002   2.7832807811255265E-002   2.7629090009798435E-002   2.7395284621452035E-002   2.7131923114786030E-002   2.6839603980338238E-002   2.6518991310532501E-002   2.6170813223659203E-002   2.5795860136239756E-002   2.5394982887526518E-002   2.4969090721205421E-002   2.4519149128442587E-002   2.4046177558031900E-002   2.3551246998851982E-002   2.3035477440381404E-002   2.2500035217635647E-002   2.1946130246459413E-002   2.1375013156436522E-002   2.0787972327432735E-002   2.0186330837725995E-002   1.9571443330583606E-002   1.8944692806520697E-002   1.8307487349955440E-002   1.7661256796560835E-002   1.7007449350848095E-002   1.6347528160972406E-002   1.5682967859365998E-002   1.5015251077600992E-002   1.4345864943418085E-002   1.3676297568702143E-002   1.3008034536431814E-002   1.2342555395110248E-002   1.1681330169219701E-002   1.1025815893405674E-002   1.0377453179342548E-002   9.7376628227691317E-003   9.1078424590551182E-003   8.4893632750912117E-003   7.8835667869525932E-003   7.2917617023225776E-003   6.7152209199437991E-003   6.1551787700618466E-003   5.6128284821608367E-003   5.0893192544285652E-003   4.5857518118839584E-003   4.1031733207010073E-003   3.6425757804889615E-003   3.2048975462366674E-003   2.7910165800626233E-003   2.4017235933915014E-003   2.0376915397654076E-003   1.6995703372688683E-003   1.3882678900684739E-003   1.1047261849119676E-003   8.4912455739952913E-004   6.2158475424681084E-004   4.2276860557902997E-004   2.5277375157144454E-004   1.1186048614611557E-004   3.6072279065195709E-034

